Covariate-adjusted Fisher randomization tests for the average treatment effect

Fisher's randomization test (FRT) delivers exact $p$-values under the strong null hypothesis of no treatment effect on any units whatsoever and allows for flexible covariate adjustment to improve the power. Of interest is whether the procedure could also be valid for testing the weak null hypothesis of zero average treatment effect. Towards this end, we evaluate two general strategies for FRT with covariate-adjusted test statistics: that based on the residuals from an outcome model with only the covariates, and that based on the output from an outcome model with both the treatment and the covariates. Based on theory and simulation, we recommend using the ordinary least squares (OLS) fit of the observed outcome on the treatment, centered covariates, and their interactions for covariate adjustment, and conducting FRT with the robust $t$-value of the treatment as the test statistic. The resulting FRT is finite-sample exact for the strong null hypothesis, asymptotically valid for the weak null hypothesis, and more powerful than the unadjusted analog under alternatives, all irrespective of whether the linear model is correctly specified or not. We develop the theory for complete randomization, cluster randomization, stratified randomization, and rerandomization, respectively, and give a recommendation for the test procedure and test statistic under each design. We first focus on the finite-population perspective and then extend the result to the super-population perspective, highlighting the difference in standard errors. Motivated by the similarity in procedure, we also evaluate the design-based properties of five existing permutation tests originally for linear models and show the superiority of the proposed FRT for testing the treatment effects.

==> Graphs/pvaluesalternative.txt <==
"factor" "frt_pv"
"1" "Neyman" 0.37
"2" "Neyman" 0.174
"3" "Neyman" 0.246
"4" "Neyman" 0.364
"5" "Neyman" 0.538
"6" "Neyman" 0.034
"7" "Neyman" 0.578
"8" "Neyman" 0.084
"9" "Neyman" 0.16
"10" "Neyman" 0.104
"11" "Neyman" 0.644
"12" "Neyman" 0.14
"13" "Neyman" 0.674
"14" "Neyman" 0.294
"15" "Neyman" 0.514
"16" "Neyman" 0.176
"17" "Neyman" 0.09
"18" "Neyman" 0.136
"19" "Neyman" 0.086
"20" "Neyman" 0.714
"21" "Neyman" 0.048
"22" "Neyman" 0.056
"23" "Neyman" 0.098
"24" "Neyman" 0.168
"25" "Neyman" 0.146
"26" "Neyman" 0.06
"27" "Neyman" 0.1
"28" "Neyman" 0.178
"29" "Neyman" 0.02
"30" "Neyman" 0.032
"31" "Neyman" 0.246
"32" "Neyman" 0.52
"33" "Neyman" 0.368
"34" "Neyman" 0.804
"35" "Neyman" 0.06
"36" "Neyman" 0.196
"37" "Neyman" 0.5
"38" "Neyman" 0.454
"39" "Neyman" 0.376
"40" "Neyman" 0.596
"41" "Neyman" 0.166
"42" "Neyman" 0.072
"43" "Neyman" 0.176
"44" "Neyman" 0.062
"45" "Neyman" 0.082
"46" "Neyman" 0.02
"47" "Neyman" 0.046
"48" "Neyman" 0.114
"49" "Neyman" 0.832
"50" "Neyman" 0.178
"51" "Neyman" 0.306
"52" "Neyman" 0.09
"53" "Neyman" 0.066
"54" "Neyman" 0.322
"55" "Neyman" 0.034
"56" "Neyman" 0.558
"57" "Neyman" 0.254
"58" "Neyman" 0.114
"59" "Neyman" 0.142
"60" "Neyman" 0.002
"61" "Neyman" 0.682
"62" "Neyman" 0.006
"63" "Neyman" 0.282
"64" "Neyman" 0.104
"65" "Neyman" 0.192
"66" "Neyman" 0.252
"67" "Neyman" 0.254
"68" "Neyman" 0.122
"69" "Neyman" 0.36
"70" "Neyman" 0.826
"71" "Neyman" 0.01
"72" "Neyman" 0.028
"73" "Neyman" 0.1
"74" "Neyman" 0.102
"75" "Neyman" 0.796
"76" "Neyman" 0.694
"77" "Neyman" 0.098
"78" "Neyman" 0.332
"79" "Neyman" 0.124
"80" "Neyman" 0.09
"81" "Neyman" 0.138
"82" "Neyman" 0.308
"83" "Neyman" 0.23
"84" "Neyman" 0.026
"85" "Neyman" 0.356
"86" "Neyman" 0.122
"87" "Neyman" 0.078
"88" "Neyman" 0.01
"89" "Neyman" 0.036
"90" "Neyman" 0.334
"91" "Neyman" 0.178
"92" "Neyman" 0.72
"93" "Neyman" 0.048
"94" "Neyman" 0.28
"95" "Neyman" 0.446
"96" "Neyman" 0.276
"97" "Neyman" 0.138
"98" "Neyman" 0.044
"99" "Neyman" 0.016
"100" "Neyman" 0.4
"101" "Neyman" 0.036
"102" "Neyman" 0.282
"103" "Neyman" 0.162
"104" "Neyman" 0.144
"105" "Neyman" 0.428
"106" "Neyman" 0.984
"107" "Neyman" 0.048
"108" "Neyman" 0.064
"109" "Neyman" 0.158
"110" "Neyman" 0.196
"111" "Neyman" 0.244
"112" "Neyman" 0.246
"113" "Neyman" 0.024
"114" "Neyman" 0.94
"115" "Neyman" 0.618
"116" "Neyman" 0.116
"117" "Neyman" 0.158
"118" "Neyman" 0.196
"119" "Neyman" 0.516
"120" "Neyman" 0.02
"121" "Neyman" 0.638
"122" "Neyman" 0.306
"123" "Neyman" 0.17
"124" "Neyman" 0.32
"125" "Neyman" 0.1
"126" "Neyman" 0.076
"127" "Neyman" 0.032
"128" "Neyman" 0.186
"129" "Neyman" 0.156
"130" "Neyman" 0.01
"131" "Neyman" 0.082
"132" "Neyman" 0.242
"133" "Neyman" 0.16
"134" "Neyman" 0.004
"135" "Neyman" 0.896
"136" "Neyman" 0.804
"137" "Neyman" 0.028
"138" "Neyman" 0.496
"139" "Neyman" 0.164
"140" "Neyman" 0.076
"141" "Neyman" 0.386
"142" "Neyman" 0.044
"143" "Neyman" 0.128
"144" "Neyman" 0.484
"145" "Neyman" 0.054
"146" "Neyman" 0.026
"147" "Neyman" 0.542
"148" "Neyman" 0.112
"149" "Neyman" 0.102
"150" "Neyman" 0.48
"151" "Neyman" 0.012
"152" "Neyman" 0.094
"153" "Neyman" 0.082
"154" "Neyman" 0.216
"155" "Neyman" 0.128
"156" "Neyman" 0.032
"157" "Neyman" 0.474
"158" "Neyman" 0.452
"159" "Neyman" 0.324
"160" "Neyman" 0.018
"161" "Neyman" 0.012
"162" "Neyman" 0.196
"163" "Neyman" 0.244
"164" "Neyman" 0.026
"165" "Neyman" 0.434
"166" "Neyman" 0.278
"167" "Neyman" 0.246
"168" "Neyman" 0.216
"169" "Neyman" 0.086
"170" "Neyman" 0.168
"171" "Neyman" 0.646
"172" "Neyman" 0.106
"173" "Neyman" 0.022
"174" "Neyman" 0.168
"175" "Neyman" 0.398
"176" "Neyman" 0.196
"177" "Neyman" 0.026
"178" "Neyman" 0.282
"179" "Neyman" 0.506
"180" "Neyman" 0.1
"181" "Neyman" 0.248
"182" "Neyman" 0.152
"183" "Neyman" 0.108
"184" "Neyman" 0.01
"185" "Neyman" 0.022
"186" "Neyman" 0.2
"187" "Neyman" 0.014
"188" "Neyman" 0.144
"189" "Neyman" 0.17
"190" "Neyman" 0.118
"191" "Neyman" 0.196
"192" "Neyman" 0.28
"193" "Neyman" 0.184
"194" "Neyman" 0.12
"195" "Neyman" 0.158
"196" "Neyman" 0.064
"197" "Neyman" 0.01
"198" "Neyman" 0.992
"199" "Neyman" 0.084
"200" "Neyman" 0.326
"201" "Neyman" 0.058
"202" "Neyman" 0.086
"203" "Neyman" 0.124
"204" "Neyman" 0.046
"205" "Neyman" 0.008
"206" "Neyman" 0.02
"207" "Neyman" 0.002
"208" "Neyman" 0.308
"209" "Neyman" 0.18
"210" "Neyman" 0.202
"211" "Neyman" 0.214
"212" "Neyman" 0.328
"213" "Neyman" 0.098
"214" "Neyman" 0.082
"215" "Neyman" 0.134
"216" "Neyman" 0.886
"217" "Neyman" 0.168
"218" "Neyman" 0.318
"219" "Neyman" 0.068
"220" "Neyman" 0.728
"221" "Neyman" 0.166
"222" "Neyman" 0.06
"223" "Neyman" 0.058
"224" "Neyman" 0.046
"225" "Neyman" 0.93
"226" "Neyman" 0.152
"227" "Neyman" 0.582
"228" "Neyman" 0.816
"229" "Neyman" 0.08
"230" "Neyman" 0.284
"231" "Neyman" 0.254
"232" "Neyman" 0.84
"233" "Neyman" 0.672
"234" "Neyman" 0.37
"235" "Neyman" 0.386
"236" "Neyman" 0.338
"237" "Neyman" 0.276
"238" "Neyman" 0.926
"239" "Neyman" 0.108
"240" "Neyman" 0.128
"241" "Neyman" 0.154
"242" "Neyman" 0.694
"243" "Neyman" 0.808
"244" "Neyman" 0.28
"245" "Neyman" 0.254
"246" "Neyman" 0.07
"247" "Neyman" 0.162
"248" "Neyman" 0.66
"249" "Neyman" 0.03
"250" "Neyman" 0.402
"251" "Neyman" 0.838
"252" "Neyman" 0.384
"253" "Neyman" 0.908
"254" "Neyman" 0.268
"255" "Neyman" 0.034
"256" "Neyman" 0.022
"257" "Neyman" 0.228
"258" "Neyman" 0.118
"259" "Neyman" 0.15
"260" "Neyman" 0.04
"261" "Neyman" 0.082
"262" "Neyman" 0.812
"263" "Neyman" 0.712
"264" "Neyman" 0.216
"265" "Neyman" 0.066
"266" "Neyman" 0.272
"267" "Neyman" 0.188
"268" "Neyman" 0.246
"269" "Neyman" 0.158
"270" "Neyman" 0.554
"271" "Neyman" 0.648
"272" "Neyman" 0.024
"273" "Neyman" 0.126
"274" "Neyman" 0.074
"275" "Neyman" 0.224
"276" "Neyman" 0.056
"277" "Neyman" 0.042
"278" "Neyman" 0.176
"279" "Neyman" 0.816
"280" "Neyman" 0.16
"281" "Neyman" 0.764
"282" "Neyman" 0.456
"283" "Neyman" 0.222
"284" "Neyman" 0.094
"285" "Neyman" 0.608
"286" "Neyman" 0.4
"287" "Neyman" 0.288
"288" "Neyman" 0.34
"289" "Neyman" 0.162
"290" "Neyman" 0.044
"291" "Neyman" 0.996
"292" "Neyman" 0.168
"293" "Neyman" 0.1
"294" "Neyman" 0.116
"295" "Neyman" 0.536
"296" "Neyman" 0.178
"297" "Neyman" 0.042
"298" "Neyman" 0.112
"299" "Neyman" 0.142
"300" "Neyman" 0.596
"301" "Neyman" 0.52
"302" "Neyman" 0.506
"303" "Neyman" 0.162
"304" "Neyman" 0
"305" "Neyman" 0.206
"306" "Neyman" 0.064
"307" "Neyman" 0.944
"308" "Neyman" 0.222
"309" "Neyman" 0.9
"310" "Neyman" 0.106
"311" "Neyman" 0.352
"312" "Neyman" 0.766
"313" "Neyman" 0.046
"314" "Neyman" 0.006
"315" "Neyman" 0.46
"316" "Neyman" 0.244
"317" "Neyman" 0.4
"318" "Neyman" 0.222
"319" "Neyman" 0.112
"320" "Neyman" 0.132
"321" "Neyman" 0.87
"322" "Neyman" 0.414
"323" "Neyman" 0.366
"324" "Neyman" 0.154
"325" "Neyman" 0.02
"326" "Neyman" 0.744
"327" "Neyman" 0.082
"328" "Neyman" 0.026
"329" "Neyman" 0.494
"330" "Neyman" 0.406
"331" "Neyman" 0.628
"332" "Neyman" 0.682
"333" "Neyman" 0.148
"334" "Neyman" 0.146
"335" "Neyman" 0.808
"336" "Neyman" 0.436
"337" "Neyman" 0.066
"338" "Neyman" 0.066
"339" "Neyman" 0.436
"340" "Neyman" 0.114
"341" "Neyman" 0.962
"342" "Neyman" 0.114
"343" "Neyman" 0.208
"344" "Neyman" 0.048
"345" "Neyman" 0.086
"346" "Neyman" 0.134
"347" "Neyman" 0.03
"348" "Neyman" 0.362
"349" "Neyman" 0.062
"350" "Neyman" 0.018
"351" "Neyman" 0.23
"352" "Neyman" 0.13
"353" "Neyman" 0.322
"354" "Neyman" 0.494
"355" "Neyman" 0.79
"356" "Neyman" 0.168
"357" "Neyman" 0.128
"358" "Neyman" 0.014
"359" "Neyman" 0.36
"360" "Neyman" 0.164
"361" "Neyman" 0.02
"362" "Neyman" 0.186
"363" "Neyman" 0.286
"364" "Neyman" 0.766
"365" "Neyman" 0.622
"366" "Neyman" 0.136
"367" "Neyman" 0.008
"368" "Neyman" 0.19
"369" "Neyman" 0.642
"370" "Neyman" 0.156
"371" "Neyman" 0.662
"372" "Neyman" 0.044
"373" "Neyman" 0.062
"374" "Neyman" 0.264
"375" "Neyman" 0.062
"376" "Neyman" 0.02
"377" "Neyman" 0.108
"378" "Neyman" 0.442
"379" "Neyman" 0.146
"380" "Neyman" 0.062
"381" "Neyman" 0.142
"382" "Neyman" 0.08
"383" "Neyman" 0.088
"384" "Neyman" 0.366
"385" "Neyman" 0.056
"386" "Neyman" 0.364
"387" "Neyman" 0.602
"388" "Neyman" 0.636
"389" "Neyman" 0.36
"390" "Neyman" 0.078
"391" "Neyman" 0.144
"392" "Neyman" 0.318
"393" "Neyman" 0.018
"394" "Neyman" 0.866
"395" "Neyman" 0.108
"396" "Neyman" 0.026
"397" "Neyman" 0.194
"398" "Neyman" 0.27
"399" "Neyman" 0
"400" "Neyman" 0.206
"401" "Neyman" 0.04
"402" "Neyman" 0.106
"403" "Neyman" 0.158
"404" "Neyman" 0.086
"405" "Neyman" 0.17
"406" "Neyman" 0.068
"407" "Neyman" 0.14
"408" "Neyman" 0.216
"409" "Neyman" 0.05
"410" "Neyman" 0.302
"411" "Neyman" 0.248
"412" "Neyman" 0.168
"413" "Neyman" 0.956
"414" "Neyman" 0.074
"415" "Neyman" 0.04
"416" "Neyman" 0.13
"417" "Neyman" 0.32
"418" "Neyman" 0.528
"419" "Neyman" 0.062
"420" "Neyman" 0.232
"421" "Neyman" 0.216
"422" "Neyman" 0.08
"423" "Neyman" 0.082
"424" "Neyman" 0.048
"425" "Neyman" 0.03
"426" "Neyman" 0.764
"427" "Neyman" 0.026
"428" "Neyman" 0.54
"429" "Neyman" 0.336
"430" "Neyman" 0.296
"431" "Neyman" 0.426
"432" "Neyman" 0.082
"433" "Neyman" 0.59
"434" "Neyman" 0.106
"435" "Neyman" 0.11
"436" "Neyman" 0.272
"437" "Neyman" 0.342
"438" "Neyman" 0.602
"439" "Neyman" 0.286
"440" "Neyman" 0.196
"441" "Neyman" 0.58
"442" "Neyman" 0.414
"443" "Neyman" 0.448
"444" "Neyman" 0.484
"445" "Neyman" 0.01
"446" "Neyman" 0.146
"447" "Neyman" 0.406
"448" "Neyman" 0.546
"449" "Neyman" 0.054
"450" "Neyman" 0.786
"451" "Neyman" 0.328
"452" "Neyman" 0.016
"453" "Neyman" 0.55
"454" "Neyman" 0.046
"455" "Neyman" 0.82
"456" "Neyman" 0.104
"457" "Neyman" 0.046
"458" "Neyman" 0.576
"459" "Neyman" 0.146
"460" "Neyman" 0.016
"461" "Neyman" 0.286
"462" "Neyman" 0.112
"463" "Neyman" 0.03
"464" "Neyman" 0.264
"465" "Neyman" 0.232
"466" "Neyman" 0.594
"467" "Neyman" 0.468
"468" "Neyman" 0.104
"469" "Neyman" 0.392
"470" "Neyman" 0.148
"471" "Neyman" 0.094
"472" "Neyman" 0.242
"473" "Neyman" 0.022
"474" "Neyman" 0.306
"475" "Neyman" 0.036
"476" "Neyman" 0.316
"477" "Neyman" 0.374
"478" "Neyman" 0.008
"479" "Neyman" 0.02
"480" "Neyman" 0.05
"481" "Neyman" 0.36
"482" "Neyman" 0.368
"483" "Neyman" 0.726
"484" "Neyman" 0.166
"485" "Neyman" 0.308
"486" "Neyman" 0.006
"487" "Neyman" 0.38
"488" "Neyman" 0.058
"489" "Neyman" 0.064
"490" "Neyman" 0.112
"491" "Neyman" 0.058
"492" "Neyman" 0.35
"493" "Neyman" 0.122
"494" "Neyman" 0.338
"495" "Neyman" 0.366
"496" "Neyman" 0.406
"497" "Neyman" 0.158
"498" "Neyman" 0.082
"499" "Neyman" 0.256
"500" "Neyman" 0.036
"501" "Neyman" 0.256
"502" "Neyman" 0.244
"503" "Neyman" 0.326
"504" "Neyman" 0.184
"505" "Neyman" 0.012
"506" "Neyman" 0.432
"507" "Neyman" 0.35
"508" "Neyman" 0.038
"509" "Neyman" 0
"510" "Neyman" 0.014
"511" "Neyman" 0.776
"512" "Neyman" 0.024
"513" "Neyman" 0.008
"514" "Neyman" 0.362
"515" "Neyman" 0.098
"516" "Neyman" 0.174
"517" "Neyman" 0.112
"518" "Neyman" 0.078
"519" "Neyman" 0.992
"520" "Neyman" 0.384
"521" "Neyman" 0.654
"522" "Neyman" 0.368
"523" "Neyman" 0.046
"524" "Neyman" 0.144
"525" "Neyman" 0.058
"526" "Neyman" 0.134
"527" "Neyman" 0.7
"528" "Neyman" 0.182
"529" "Neyman" 0.298
"530" "Neyman" 0.16
"531" "Neyman" 0.164
"532" "Neyman" 0.03
"533" "Neyman" 0.046
"534" "Neyman" 0.046
"535" "Neyman" 0.23
"536" "Neyman" 0.758
"537" "Neyman" 0.166
"538" "Neyman" 0.542
"539" "Neyman" 0.038
"540" "Neyman" 0.428
"541" "Neyman" 0.088
"542" "Neyman" 0.53
"543" "Neyman" 0.118
"544" "Neyman" 0.344
"545" "Neyman" 0.87
"546" "Neyman" 0.224
"547" "Neyman" 0.432
"548" "Neyman" 0.034
"549" "Neyman" 0.118
"550" "Neyman" 0.58
"551" "Neyman" 0.05
"552" "Neyman" 0.142
"553" "Neyman" 0.064
"554" "Neyman" 0.044
"555" "Neyman" 0.008
"556" "Neyman" 0.184
"557" "Neyman" 0.016
"558" "Neyman" 0.004
"559" "Neyman" 0.298
"560" "Neyman" 0.13
"561" "Neyman" 0.034
"562" "Neyman" 0.134
"563" "Neyman" 0.07
"564" "Neyman" 0.198
"565" "Neyman" 0.488
"566" "Neyman" 0.084
"567" "Neyman" 0.146
"568" "Neyman" 0.494
"569" "Neyman" 0.116
"570" "Neyman" 0.73
"571" "Neyman" 0.704
"572" "Neyman" 0.128
"573" "Neyman" 0.132
"574" "Neyman" 0.156
"575" "Neyman" 0.098
"576" "Neyman" 0.424
"577" "Neyman" 0.06
"578" "Neyman" 0.172
"579" "Neyman" 0.052
"580" "Neyman" 0.208
"581" "Neyman" 0.08
"582" "Neyman" 0.102
"583" "Neyman" 0.486
"584" "Neyman" 0.006
"585" "Neyman" 0.142
"586" "Neyman" 0.09
"587" "Neyman" 0.418
"588" "Neyman" 0.152
"589" "Neyman" 0.576
"590" "Neyman" 0.082
"591" "Neyman" 0.96
"592" "Neyman" 0.604
"593" "Neyman" 0.038
"594" "Neyman" 0.17
"595" "Neyman" 0.034
"596" "Neyman" 0.698
"597" "Neyman" 0.262
"598" "Neyman" 0.424
"599" "Neyman" 0.036
"600" "Neyman" 0.158
"601" "Neyman" 0.722
"602" "Neyman" 0.014
"603" "Neyman" 0.024
"604" "Neyman" 0.444
"605" "Neyman" 0.448
"606" "Neyman" 0.662
"607" "Neyman" 0.244
"608" "Neyman" 0.732
"609" "Neyman" 0.34
"610" "Neyman" 0.074
"611" "Neyman" 0.034
"612" "Neyman" 0.238
"613" "Neyman" 0.16
"614" "Neyman" 0.006
"615" "Neyman" 0.198
"616" "Neyman" 0.294
"617" "Neyman" 0.044
"618" "Neyman" 0.28
"619" "Neyman" 0.892
"620" "Neyman" 0.968
"621" "Neyman" 0.026
"622" "Neyman" 0.872
"623" "Neyman" 0.068
"624" "Neyman" 0.266
"625" "Neyman" 0.454
"626" "Neyman" 0.016
"627" "Neyman" 0.032
"628" "Neyman" 0.212
"629" "Neyman" 0.39
"630" "Neyman" 0.178
"631" "Neyman" 0.256
"632" "Neyman" 0.152
"633" "Neyman" 0.488
"634" "Neyman" 0.004
"635" "Neyman" 0.248
"636" "Neyman" 0.822
"637" "Neyman" 0.374
"638" "Neyman" 0.104
"639" "Neyman" 0.838
"640" "Neyman" 0.17
"641" "Neyman" 0.192
"642" "Neyman" 0.182
"643" "Neyman" 0.348
"644" "Neyman" 0.12
"645" "Neyman" 0.384
"646" "Neyman" 0.14
"647" "Neyman" 0.44
"648" "Neyman" 0.726
"649" "Neyman" 0.042
"650" "Neyman" 0.038
"651" "Neyman" 0.474
"652" "Neyman" 0.21
"653" "Neyman" 0.748
"654" "Neyman" 0.118
"655" "Neyman" 0.15
"656" "Neyman" 0.258
"657" "Neyman" 0.446
"658" "Neyman" 0.07
"659" "Neyman" 0.078
"660" "Neyman" 0.018
"661" "Neyman" 0.624
"662" "Neyman" 0.084
"663" "Neyman" 0.728
"664" "Neyman" 0.162
"665" "Neyman" 0.188
"666" "Neyman" 0.194
"667" "Neyman" 0.066
"668" "Neyman" 0.19
"669" "Neyman" 0.048
"670" "Neyman" 0.026
"671" "Neyman" 0.032
"672" "Neyman" 0.018
"673" "Neyman" 0.078
"674" "Neyman" 0.556
"675" "Neyman" 0.372
"676" "Neyman" 0.732
"677" "Neyman" 0.03
"678" "Neyman" 0.136
"679" "Neyman" 0.022
"680" "Neyman" 0.218
"681" "Neyman" 0.754
"682" "Neyman" 0.224
"683" "Neyman" 0.13
"684" "Neyman" 0.976
"685" "Neyman" 0.092
"686" "Neyman" 0.184
"687" "Neyman" 0.184
"688" "Neyman" 0.088
"689" "Neyman" 0.148
"690" "Neyman" 0.05
"691" "Neyman" 0.426
"692" "Neyman" 0.94
"693" "Neyman" 0.024
"694" "Neyman" 0.246
"695" "Neyman" 0.084
"696" "Neyman" 0.11
"697" "Neyman" 0.018
"698" "Neyman" 0.16
"699" "Neyman" 0.028
"700" "Neyman" 0.008
"701" "Neyman" 0.344
"702" "Neyman" 0.074
"703" "Neyman" 0.876
"704" "Neyman" 0.082
"705" "Neyman" 0.378
"706" "Neyman" 0.098
"707" "Neyman" 0.222
"708" "Neyman" 0.112
"709" "Neyman" 0.064
"710" "Neyman" 0.262
"711" "Neyman" 0.028
"712" "Neyman" 0.134
"713" "Neyman" 0.052
"714" "Neyman" 0.018
"715" "Neyman" 0.174
"716" "Neyman" 0.008
"717" "Neyman" 0.008
"718" "Neyman" 0.456
"719" "Neyman" 0.02
"720" "Neyman" 0.044
"721" "Neyman" 0.032
"722" "Neyman" 0.036
"723" "Neyman" 0.144
"724" "Neyman" 0.638
"725" "Neyman" 0.154
"726" "Neyman" 0.922
"727" "Neyman" 0.032
"728" "Neyman" 0.322
"729" "Neyman" 0.002
"730" "Neyman" 0.078
"731" "Neyman" 0.272
"732" "Neyman" 0.264
"733" "Neyman" 0.11
"734" "Neyman" 0.04
"735" "Neyman" 0.22
"736" "Neyman" 0.146
"737" "Neyman" 0.154
"738" "Neyman" 0.276
"739" "Neyman" 0.056
"740" "Neyman" 0.268
"741" "Neyman" 0.17
"742" "Neyman" 0.068
"743" "Neyman" 0.082
"744" "Neyman" 0.366
"745" "Neyman" 0.432
"746" "Neyman" 0.144
"747" "Neyman" 0.464
"748" "Neyman" 0.85
"749" "Neyman" 0.59
"750" "Neyman" 0.084
"751" "Neyman" 0.5
"752" "Neyman" 0.066
"753" "Neyman" 0.266
"754" "Neyman" 0.136
"755" "Neyman" 0.29
"756" "Neyman" 0.184
"757" "Neyman" 0.222
"758" "Neyman" 0.122
"759" "Neyman" 0.344
"760" "Neyman" 0.032
"761" "Neyman" 0.206
"762" "Neyman" 0.13
"763" "Neyman" 0.13
"764" "Neyman" 0.27
"765" "Neyman" 0.36
"766" "Neyman" 0.218
"767" "Neyman" 0.354
"768" "Neyman" 0.196
"769" "Neyman" 0.322
"770" "Neyman" 0
"771" "Neyman" 0.288
"772" "Neyman" 0.324
"773" "Neyman" 0.442
"774" "Neyman" 0.388
"775" "Neyman" 0.226
"776" "Neyman" 0.03
"777" "Neyman" 0.082
"778" "Neyman" 0.356
"779" "Neyman" 0.218
"780" "Neyman" 0.042
"781" "Neyman" 0.06
"782" "Neyman" 0.204
"783" "Neyman" 0.21
"784" "Neyman" 0.034
"785" "Neyman" 0.042
"786" "Neyman" 0.064
"787" "Neyman" 0.274
"788" "Neyman" 0.236
"789" "Neyman" 0.126
"790" "Neyman" 0.27
"791" "Neyman" 0.072
"792" "Neyman" 0.744
"793" "Neyman" 0.498
"794" "Neyman" 0.906
"795" "Neyman" 0.282
"796" "Neyman" 0.858
"797" "Neyman" 0.008
"798" "Neyman" 0.228
"799" "Neyman" 0.56
"800" "Neyman" 0.144
"801" "Neyman" 0.124
"802" "Neyman" 0.492
"803" "Neyman" 0.996
"804" "Neyman" 0.42
"805" "Neyman" 0.174
"806" "Neyman" 0.05
"807" "Neyman" 0.236
"808" "Neyman" 0.284
"809" "Neyman" 0.132
"810" "Neyman" 0.046
"811" "Neyman" 0.564
"812" "Neyman" 0.618
"813" "Neyman" 0.156
"814" "Neyman" 0.572
"815" "Neyman" 0.148
"816" "Neyman" 0.37
"817" "Neyman" 0.086
"818" "Neyman" 0.142
"819" "Neyman" 0.308
"820" "Neyman" 0.916
"821" "Neyman" 0.206
"822" "Neyman" 0.016
"823" "Neyman" 0.338
"824" "Neyman" 0.854
"825" "Neyman" 0.058
"826" "Neyman" 0.006
"827" "Neyman" 0.118
"828" "Neyman" 0.408
"829" "Neyman" 0.112
"830" "Neyman" 0.198
"831" "Neyman" 0.104
"832" "Neyman" 0.07
"833" "Neyman" 0.284
"834" "Neyman" 0.014
"835" "Neyman" 0.152
"836" "Neyman" 0.02
"837" "Neyman" 0.398
"838" "Neyman" 0.414
"839" "Neyman" 0.1
"840" "Neyman" 0.172
"841" "Neyman" 0.344
"842" "Neyman" 0.688
"843" "Neyman" 0.03
"844" "Neyman" 0.18
"845" "Neyman" 0.16
"846" "Neyman" 0.344
"847" "Neyman" 0.188
"848" "Neyman" 0.012
"849" "Neyman" 0.154
"850" "Neyman" 0.612
"851" "Neyman" 0.172
"852" "Neyman" 0.108
"853" "Neyman" 0.176
"854" "Neyman" 0.078
"855" "Neyman" 0.252
"856" "Neyman" 0.214
"857" "Neyman" 0.232
"858" "Neyman" 0.658
"859" "Neyman" 0.302
"860" "Neyman" 0.512
"861" "Neyman" 0.768
"862" "Neyman" 0.386
"863" "Neyman" 0.02
"864" "Neyman" 0.11
"865" "Neyman" 0.162
"866" "Neyman" 0.306
"867" "Neyman" 0.034
"868" "Neyman" 0.326
"869" "Neyman" 0.166
"870" "Neyman" 0.054
"871" "Neyman" 0.02
"872" "Neyman" 0.028
"873" "Neyman" 0.39
"874" "Neyman" 0.168
"875" "Neyman" 0.138
"876" "Neyman" 0.236
"877" "Neyman" 0.276
"878" "Neyman" 0.354
"879" "Neyman" 0.034
"880" "Neyman" 0.458
"881" "Neyman" 0.032
"882" "Neyman" 0.062
"883" "Neyman" 0.26
"884" "Neyman" 0.016
"885" "Neyman" 0.116
"886" "Neyman" 0.162
"887" "Neyman" 0.014
"888" "Neyman" 0.088
"889" "Neyman" 0.988
"890" "Neyman" 0.006
"891" "Neyman" 0.284
"892" "Neyman" 0.186
"893" "Neyman" 0
"894" "Neyman" 0.154
"895" "Neyman" 0.096
"896" "Neyman" 0.064
"897" "Neyman" 0.39
"898" "Neyman" 0.11
"899" "Neyman" 0.696
"900" "Neyman" 0.366
"901" "Neyman" 0.488
"902" "Neyman" 0.018
"903" "Neyman" 0.022
"904" "Neyman" 0.472
"905" "Neyman" 0.3
"906" "Neyman" 0.126
"907" "Neyman" 0.73
"908" "Neyman" 0.492
"909" "Neyman" 0
"910" "Neyman" 0.22
"911" "Neyman" 0.488
"912" "Neyman" 0.09
"913" "Neyman" 0.856
"914" "Neyman" 0.264
"915" "Neyman" 0.228
"916" "Neyman" 0.25
"917" "Neyman" 0.37
"918" "Neyman" 0.124
"919" "Neyman" 0.678
"920" "Neyman" 0.448
"921" "Neyman" 0.008
"922" "Neyman" 0.3
"923" "Neyman" 0.28
"924" "Neyman" 0.064
"925" "Neyman" 0.228
"926" "Neyman" 0.058
"927" "Neyman" 0.152
"928" "Neyman" 0.574
"929" "Neyman" 0.16
"930" "Neyman" 0.028
"931" "Neyman" 0.082
"932" "Neyman" 0.288
"933" "Neyman" 0.19
"934" "Neyman" 0.106
"935" "Neyman" 0.258
"936" "Neyman" 0.816
"937" "Neyman" 0.184
"938" "Neyman" 0.08
"939" "Neyman" 0.188
"940" "Neyman" 0.372
"941" "Neyman" 0.018
"942" "Neyman" 0.778
"943" "Neyman" 0.064
"944" "Neyman" 0.908
"945" "Neyman" 0.308
"946" "Neyman" 0.948
"947" "Neyman" 0.058
"948" "Neyman" 0.456
"949" "Neyman" 0.18
"950" "Neyman" 0.008
"951" "Neyman" 0.202
"952" "Neyman" 0.93
"953" "Neyman" 0.47
"954" "Neyman" 0.07
"955" "Neyman" 0.33
"956" "Neyman" 0.082
"957" "Neyman" 0.008
"958" "Neyman" 0.144
"959" "Neyman" 0.028
"960" "Neyman" 0.7
"961" "Neyman" 0.362
"962" "Neyman" 0.242
"963" "Neyman" 0.05
"964" "Neyman" 0.294
"965" "Neyman" 0.504
"966" "Neyman" 0.074
"967" "Neyman" 0.01
"968" "Neyman" 0.652
"969" "Neyman" 0.012
"970" "Neyman" 0.23
"971" "Neyman" 0.466
"972" "Neyman" 0.218
"973" "Neyman" 0.068
"974" "Neyman" 0.224
"975" "Neyman" 0.26
"976" "Neyman" 0.01
"977" "Neyman" 0.41
"978" "Neyman" 0.04
"979" "Neyman" 0.14
"980" "Neyman" 0.064
"981" "Neyman" 0.092
"982" "Neyman" 0.092
"983" "Neyman" 0.01
"984" "Neyman" 0.298
"985" "Neyman" 0.192
"986" "Neyman" 0.342
"987" "Neyman" 0.022
"988" "Neyman" 0.094
"989" "Neyman" 0.078
"990" "Neyman" 0.388
"991" "Neyman" 0.11
"992" "Neyman" 0.084
"993" "Neyman" 0.048
"994" "Neyman" 0.468
"995" "Neyman" 0.038
"996" "Neyman" 0.13
"997" "Neyman" 0.53
"998" "Neyman" 0.216
"999" "Neyman" 0.03
"1000" "Neyman" 0.012
"1001" "Fisher" 0.434
"1002" "Fisher" 0.656
"1003" "Fisher" 0.362
"1004" "Fisher" 0.498
"1005" "Fisher" 0.684
"1006" "Fisher" 0.068
"1007" "Fisher" 0.85
"1008" "Fisher" 0.284
"1009" "Fisher" 0.458
"1010" "Fisher" 0.214
"1011" "Fisher" 0.714
"1012" "Fisher" 0.122
"1013" "Fisher" 0.838
"1014" "Fisher" 0.724
"1015" "Fisher" 0.848
"1016" "Fisher" 0.314
"1017" "Fisher" 0.122
"1018" "Fisher" 0.21
"1019" "Fisher" 0.146
"1020" "Fisher" 0.948
"1021" "Fisher" 0.09
"1022" "Fisher" 0.054
"1023" "Fisher" 0.118
"1024" "Fisher" 0.136
"1025" "Fisher" 0.29
"1026" "Fisher" 0.062
"1027" "Fisher" 0.206
"1028" "Fisher" 0.098
"1029" "Fisher" 0.058
"1030" "Fisher" 0.07
"1031" "Fisher" 0.362
"1032" "Fisher" 0.986
"1033" "Fisher" 0.544
"1034" "Fisher" 1
"1035" "Fisher" 0.184
"1036" "Fisher" 0.334
"1037" "Fisher" 0.702
"1038" "Fisher" 0.856
"1039" "Fisher" 0.716
"1040" "Fisher" 0.94
"1041" "Fisher" 0.406
"1042" "Fisher" 0.126
"1043" "Fisher" 0.342
"1044" "Fisher" 0.156
"1045" "Fisher" 0.258
"1046" "Fisher" 0.038
"1047" "Fisher" 0.038
"1048" "Fisher" 0.252
"1049" "Fisher" 0.826
"1050" "Fisher" 0.35
"1051" "Fisher" 0.546
"1052" "Fisher" 0.354
"1053" "Fisher" 0.086
"1054" "Fisher" 0.286
"1055" "Fisher" 0.058
"1056" "Fisher" 0.952
"1057" "Fisher" 0.718
"1058" "Fisher" 0.264
"1059" "Fisher" 0.222
"1060" "Fisher" 0.016
"1061" "Fisher" 0.896
"1062" "Fisher" 0.038
"1063" "Fisher" 0.45
"1064" "Fisher" 0.268
"1065" "Fisher" 0.514
"1066" "Fisher" 0.714
"1067" "Fisher" 0.36
"1068" "Fisher" 0.19
"1069" "Fisher" 0.822
"1070" "Fisher" 0.76
"1071" "Fisher" 0.016
"1072" "Fisher" 0.034
"1073" "Fisher" 0.348
"1074" "Fisher" 0.156
"1075" "Fisher" 0.586
"1076" "Fisher" 0.932
"1077" "Fisher" 0.12
"1078" "Fisher" 0.32
"1079" "Fisher" 0.172
"1080" "Fisher" 0.18
"1081" "Fisher" 0.394
"1082" "Fisher" 0.632
"1083" "Fisher" 0.608
"1084" "Fisher" 0.096
"1085" "Fisher" 0.508
"1086" "Fisher" 0.186
"1087" "Fisher" 0.066
"1088" "Fisher" 0.004
"1089" "Fisher" 0.098
"1090" "Fisher" 0.748
"1091" "Fisher" 0.414
"1092" "Fisher" 0.87
"1093" "Fisher" 0.044
"1094" "Fisher" 0.532
"1095" "Fisher" 0.848
"1096" "Fisher" 0.418
"1097" "Fisher" 0.14
"1098" "Fisher" 0.106
"1099" "Fisher" 0.044
"1100" "Fisher" 0.622
"1101" "Fisher" 0.04
"1102" "Fisher" 0.418
"1103" "Fisher" 0.254
"1104" "Fisher" 0.12
"1105" "Fisher" 0.52
"1106" "Fisher" 0.518
"1107" "Fisher" 0.04
"1108" "Fisher" 0.122
"1109" "Fisher" 0.382
"1110" "Fisher" 0.208
"1111" "Fisher" 0.28
"1112" "Fisher" 0.224
"1113" "Fisher" 0.092
"1114" "Fisher" 0.642
"1115" "Fisher" 0.954
"1116" "Fisher" 0.194
"1117" "Fisher" 0.278
"1118" "Fisher" 0.308
"1119" "Fisher" 0.626
"1120" "Fisher" 0.006
"1121" "Fisher" 0.916
"1122" "Fisher" 0.31
"1123" "Fisher" 0.33
"1124" "Fisher" 0.778
"1125" "Fisher" 0.196
"1126" "Fisher" 0.058
"1127" "Fisher" 0.05
"1128" "Fisher" 0.236
"1129" "Fisher" 0.174
"1130" "Fisher" 0.058
"1131" "Fisher" 0.21
"1132" "Fisher" 0.49
"1133" "Fisher" 0.18
"1134" "Fisher" 0.01
"1135" "Fisher" 0.716
"1136" "Fisher" 0.788
"1137" "Fisher" 0.058
"1138" "Fisher" 0.728
"1139" "Fisher" 0.5
"1140" "Fisher" 0.186
"1141" "Fisher" 0.594
"1142" "Fisher" 0.142
"1143" "Fisher" 0.142
"1144" "Fisher" 0.764
"1145" "Fisher" 0.302
"1146" "Fisher" 0.04
"1147" "Fisher" 0.904
"1148" "Fisher" 0.112
"1149" "Fisher" 0.19
"1150" "Fisher" 0.58
"1151" "Fisher" 0.01
"1152" "Fisher" 0.232
"1153" "Fisher" 0.166
"1154" "Fisher" 0.346
"1155" "Fisher" 0.158
"1156" "Fisher" 0.11
"1157" "Fisher" 0.57
"1158" "Fisher" 0.952
"1159" "Fisher" 0.584
"1160" "Fisher" 0.052
"1161" "Fisher" 0.008
"1162" "Fisher" 0.61
"1163" "Fisher" 0.784
"1164" "Fisher" 0.06
"1165" "Fisher" 0.72
"1166" "Fisher" 0.404
"1167" "Fisher" 0.384
"1168" "Fisher" 0.252
"1169" "Fisher" 0.084
"1170" "Fisher" 0.254
"1171" "Fisher" 0.916
"1172" "Fisher" 0.16
"1173" "Fisher" 0.032
"1174" "Fisher" 0.3
"1175" "Fisher" 0.838
"1176" "Fisher" 0.296
"1177" "Fisher" 0.038
"1178" "Fisher" 0.58
"1179" "Fisher" 0.798
"1180" "Fisher" 0.306
"1181" "Fisher" 0.216
"1182" "Fisher" 0.374
"1183" "Fisher" 0.258
"1184" "Fisher" 0.016
"1185" "Fisher" 0.086
"1186" "Fisher" 0.322
"1187" "Fisher" 0.018
"1188" "Fisher" 0.184
"1189" "Fisher" 0.512
"1190" "Fisher" 0.124
"1191" "Fisher" 0.346
"1192" "Fisher" 0.51
"1193" "Fisher" 0.61
"1194" "Fisher" 0.224
"1195" "Fisher" 0.21
"1196" "Fisher" 0.064
"1197" "Fisher" 0.046
"1198" "Fisher" 0.668
"1199" "Fisher" 0.09
"1200" "Fisher" 0.438
"1201" "Fisher" 0.148
"1202" "Fisher" 0.064
"1203" "Fisher" 0.298
"1204" "Fisher" 0.192
"1205" "Fisher" 0.02
"1206" "Fisher" 0.012
"1207" "Fisher" 0
"1208" "Fisher" 0.756
"1209" "Fisher" 0.428
"1210" "Fisher" 0.422
"1211" "Fisher" 0.398
"1212" "Fisher" 0.524
"1213" "Fisher" 0.108
"1214" "Fisher" 0.096
"1215" "Fisher" 0.27
"1216" "Fisher" 0.712
"1217" "Fisher" 0.58
"1218" "Fisher" 0.298
"1219" "Fisher" 0.24
"1220" "Fisher" 0.79
"1221" "Fisher" 0.358
"1222" "Fisher" 0.11
"1223" "Fisher" 0.16
"1224" "Fisher" 0.06
"1225" "Fisher" 0.822
"1226" "Fisher" 0.164
"1227" "Fisher" 0.828
"1228" "Fisher" 0.886
"1229" "Fisher" 0.168
"1230" "Fisher" 0.3
"1231" "Fisher" 0.258
"1232" "Fisher" 0.658
"1233" "Fisher" 0.622
"1234" "Fisher" 0.724
"1235" "Fisher" 0.544
"1236" "Fisher" 0.274
"1237" "Fisher" 0.356
"1238" "Fisher" 0.866
"1239" "Fisher" 0.782
"1240" "Fisher" 0.138
"1241" "Fisher" 0.674
"1242" "Fisher" 0.368
"1243" "Fisher" 0.9
"1244" "Fisher" 0.468
"1245" "Fisher" 0.842
"1246" "Fisher" 0.144
"1247" "Fisher" 0.26
"1248" "Fisher" 0.902
"1249" "Fisher" 0.056
"1250" "Fisher" 0.98
"1251" "Fisher" 0.47
"1252" "Fisher" 0.888
"1253" "Fisher" 0.598
"1254" "Fisher" 0.416
"1255" "Fisher" 0.044
"1256" "Fisher" 0.028
"1257" "Fisher" 0.266
"1258" "Fisher" 0.424
"1259" "Fisher" 0.254
"1260" "Fisher" 0.154
"1261" "Fisher" 0.29
"1262" "Fisher" 0.982
"1263" "Fisher" 0.99
"1264" "Fisher" 0.384
"1265" "Fisher" 0.094
"1266" "Fisher" 0.534
"1267" "Fisher" 0.294
"1268" "Fisher" 0.448
"1269" "Fisher" 0.166
"1270" "Fisher" 0.864
"1271" "Fisher" 0.978
"1272" "Fisher" 0.028
"1273" "Fisher" 0.432
"1274" "Fisher" 0.126
"1275" "Fisher" 0.22
"1276" "Fisher" 0.086
"1277" "Fisher" 0.052
"1278" "Fisher" 0.212
"1279" "Fisher" 0.724
"1280" "Fisher" 0.242
"1281" "Fisher" 0.572
"1282" "Fisher" 0.914
"1283" "Fisher" 0.552
"1284" "Fisher" 0.176
"1285" "Fisher" 0.846
"1286" "Fisher" 0.43
"1287" "Fisher" 0.608
"1288" "Fisher" 0.766
"1289" "Fisher" 0.336
"1290" "Fisher" 0.014
"1291" "Fisher" 0.488
"1292" "Fisher" 0.456
"1293" "Fisher" 0.146
"1294" "Fisher" 0.252
"1295" "Fisher" 0.826
"1296" "Fisher" 0.27
"1297" "Fisher" 0.118
"1298" "Fisher" 0.182
"1299" "Fisher" 0.234
"1300" "Fisher" 0.948
"1301" "Fisher" 0.79
"1302" "Fisher" 0.592
"1303" "Fisher" 0.362
"1304" "Fisher" 0
"1305" "Fisher" 0.53
"1306" "Fisher" 0.088
"1307" "Fisher" 0.564
"1308" "Fisher" 0.358
"1309" "Fisher" 0.336
"1310" "Fisher" 0.224
"1311" "Fisher" 0.308
"1312" "Fisher" 0.888
"1313" "Fisher" 0.036
"1314" "Fisher" 0.034
"1315" "Fisher" 0.974
"1316" "Fisher" 0.626
"1317" "Fisher" 0.606
"1318" "Fisher" 0.574
"1319" "Fisher" 0.198
"1320" "Fisher" 0.216
"1321" "Fisher" 0.936
"1322" "Fisher" 0.76
"1323" "Fisher" 0.652
"1324" "Fisher" 0.234
"1325" "Fisher" 0
"1326" "Fisher" 0.788
"1327" "Fisher" 0.03
"1328" "Fisher" 0.03
"1329" "Fisher" 0.498
"1330" "Fisher" 0.99
"1331" "Fisher" 0.582
"1332" "Fisher" 0.564
"1333" "Fisher" 0.248
"1334" "Fisher" 0.438
"1335" "Fisher" 0.748
"1336" "Fisher" 0.738
"1337" "Fisher" 0.414
"1338" "Fisher" 0.198
"1339" "Fisher" 0.72
"1340" "Fisher" 0.17
"1341" "Fisher" 0.774
"1342" "Fisher" 0.11
"1343" "Fisher" 0.242
"1344" "Fisher" 0.03
"1345" "Fisher" 0.094
"1346" "Fisher" 0.172
"1347" "Fisher" 0.076
"1348" "Fisher" 0.308
"1349" "Fisher" 0.2
"1350" "Fisher" 0.06
"1351" "Fisher" 0.432
"1352" "Fisher" 0.25
"1353" "Fisher" 0.642
"1354" "Fisher" 0.582
"1355" "Fisher" 0.98
"1356" "Fisher" 0.328
"1357" "Fisher" 0.184
"1358" "Fisher" 0.03
"1359" "Fisher" 0.524
"1360" "Fisher" 0.48
"1361" "Fisher" 0.052
"1362" "Fisher" 0.274
"1363" "Fisher" 0.45
"1364" "Fisher" 0.498
"1365" "Fisher" 0.936
"1366" "Fisher" 0.23
"1367" "Fisher" 0.018
"1368" "Fisher" 0.3
"1369" "Fisher" 0.85
"1370" "Fisher" 0.156
"1371" "Fisher" 0.992
"1372" "Fisher" 0.054
"1373" "Fisher" 0.092
"1374" "Fisher" 0.494
"1375" "Fisher" 0.174
"1376" "Fisher" 0.042
"1377" "Fisher" 0.306
"1378" "Fisher" 0.93
"1379" "Fisher" 0.362
"1380" "Fisher" 0.068
"1381" "Fisher" 0.226
"1382" "Fisher" 0.136
"1383" "Fisher" 0.438
"1384" "Fisher" 0.364
"1385" "Fisher" 0.474
"1386" "Fisher" 0.398
"1387" "Fisher" 0.56
"1388" "Fisher" 0.448
"1389" "Fisher" 0.736
"1390" "Fisher" 0.178
"1391" "Fisher" 0.322
"1392" "Fisher" 0.486
"1393" "Fisher" 0.024
"1394" "Fisher" 0.702
"1395" "Fisher" 0.298
"1396" "Fisher" 0.054
"1397" "Fisher" 0.512
"1398" "Fisher" 0.526
"1399" "Fisher" 0.002
"1400" "Fisher" 0.458
"1401" "Fisher" 0.182
"1402" "Fisher" 0.204
"1403" "Fisher" 0.54
"1404" "Fisher" 0.208
"1405" "Fisher" 0.354
"1406" "Fisher" 0.144
"1407" "Fisher" 0.272
"1408" "Fisher" 0.326
"1409" "Fisher" 0.064
"1410" "Fisher" 0.662
"1411" "Fisher" 0.512
"1412" "Fisher" 0.184
"1413" "Fisher" 0.712
"1414" "Fisher" 0.168
"1415" "Fisher" 0.03
"1416" "Fisher" 0.194
"1417" "Fisher" 0.252
"1418" "Fisher" 0.924
"1419" "Fisher" 0.152
"1420" "Fisher" 0.712
"1421" "Fisher" 0.298
"1422" "Fisher" 0.176
"1423" "Fisher" 0.108
"1424" "Fisher" 0.118
"1425" "Fisher" 0.054
"1426" "Fisher" 0.856
"1427" "Fisher" 0.02
"1428" "Fisher" 0.612
"1429" "Fisher" 0.632
"1430" "Fisher" 0.516
"1431" "Fisher" 0.812
"1432" "Fisher" 0.084
"1433" "Fisher" 0.92
"1434" "Fisher" 0.248
"1435" "Fisher" 0.328
"1436" "Fisher" 0.584
"1437" "Fisher" 0.774
"1438" "Fisher" 0.894
"1439" "Fisher" 0.464
"1440" "Fisher" 0.542
"1441" "Fisher" 0.722
"1442" "Fisher" 0.618
"1443" "Fisher" 0.654
"1444" "Fisher" 0.784
"1445" "Fisher" 0.03
"1446" "Fisher" 0.318
"1447" "Fisher" 0.432
"1448" "Fisher" 0.518
"1449" "Fisher" 0.084
"1450" "Fisher" 0.784
"1451" "Fisher" 0.916
"1452" "Fisher" 0.01
"1453" "Fisher" 0.872
"1454" "Fisher" 0.166
"1455" "Fisher" 0.794
"1456" "Fisher" 0.122
"1457" "Fisher" 0.104
"1458" "Fisher" 0.68
"1459" "Fisher" 0.21
"1460" "Fisher" 0.022
"1461" "Fisher" 0.438
"1462" "Fisher" 0.146
"1463" "Fisher" 0.012
"1464" "Fisher" 0.46
"1465" "Fisher" 0.528
"1466" "Fisher" 0.822
"1467" "Fisher" 0.938
"1468" "Fisher" 0.304
"1469" "Fisher" 0.826
"1470" "Fisher" 0.29
"1471" "Fisher" 0.136
"1472" "Fisher" 0.438
"1473" "Fisher" 0.04
"1474" "Fisher" 0.556
"1475" "Fisher" 0.042
"1476" "Fisher" 0.618
"1477" "Fisher" 0.626
"1478" "Fisher" 0.03
"1479" "Fisher" 0.05
"1480" "Fisher" 0.076
"1481" "Fisher" 0.34
"1482" "Fisher" 0.462
"1483" "Fisher" 0.894
"1484" "Fisher" 0.232
"1485" "Fisher" 0.74
"1486" "Fisher" 0.002
"1487" "Fisher" 0.744
"1488" "Fisher" 0.058
"1489" "Fisher" 0.306
"1490" "Fisher" 0.224
"1491" "Fisher" 0.118
"1492" "Fisher" 0.5
"1493" "Fisher" 0.128
"1494" "Fisher" 0.902
"1495" "Fisher" 0.508
"1496" "Fisher" 0.52
"1497" "Fisher" 0.264
"1498" "Fisher" 0.314
"1499" "Fisher" 0.378
"1500" "Fisher" 0.12
"1501" "Fisher" 0.588
"1502" "Fisher" 0.67
"1503" "Fisher" 0.504
"1504" "Fisher" 0.306
"1505" "Fisher" 0.028
"1506" "Fisher" 0.908
"1507" "Fisher" 0.438
"1508" "Fisher" 0.126
"1509" "Fisher" 0.004
"1510" "Fisher" 0.024
"1511" "Fisher" 0.428
"1512" "Fisher" 0.05
"1513" "Fisher" 0.008
"1514" "Fisher" 0.854
"1515" "Fisher" 0.206
"1516" "Fisher" 0.392
"1517" "Fisher" 0.106
"1518" "Fisher" 0.154
"1519" "Fisher" 0.758
"1520" "Fisher" 0.792
"1521" "Fisher" 0.95
"1522" "Fisher" 0.41
"1523" "Fisher" 0.132
"1524" "Fisher" 0.292
"1525" "Fisher" 0.154
"1526" "Fisher" 0.38
"1527" "Fisher" 0.648
"1528" "Fisher" 0.392
"1529" "Fisher" 0.312
"1530" "Fisher" 0.168
"1531" "Fisher" 0.196
"1532" "Fisher" 0.054
"1533" "Fisher" 0.074
"1534" "Fisher" 0.038
"1535" "Fisher" 0.254
"1536" "Fisher" 0.736
"1537" "Fisher" 0.06
"1538" "Fisher" 0.654
"1539" "Fisher" 0.034
"1540" "Fisher" 0.92
"1541" "Fisher" 0.12
"1542" "Fisher" 0.894
"1543" "Fisher" 0.174
"1544" "Fisher" 0.792
"1545" "Fisher" 0.914
"1546" "Fisher" 0.264
"1547" "Fisher" 0.758
"1548" "Fisher" 0.098
"1549" "Fisher" 0.252
"1550" "Fisher" 0.75
"1551" "Fisher" 0.078
"1552" "Fisher" 0.146
"1553" "Fisher" 0.138
"1554" "Fisher" 0.016
"1555" "Fisher" 0.034
"1556" "Fisher" 0.352
"1557" "Fisher" 0.04
"1558" "Fisher" 0.002
"1559" "Fisher" 0.566
"1560" "Fisher" 0.29
"1561" "Fisher" 0.128
"1562" "Fisher" 0.16
"1563" "Fisher" 0.112
"1564" "Fisher" 0.478
"1565" "Fisher" 0.78
"1566" "Fisher" 0.138
"1567" "Fisher" 0.386
"1568" "Fisher" 0.732
"1569" "Fisher" 0.124
"1570" "Fisher" 0.794
"1571" "Fisher" 0.39
"1572" "Fisher" 0.32
"1573" "Fisher" 0.216
"1574" "Fisher" 0.338
"1575" "Fisher" 0.26
"1576" "Fisher" 0.862
"1577" "Fisher" 0.122
"1578" "Fisher" 0.194
"1579" "Fisher" 0.096
"1580" "Fisher" 0.292
"1581" "Fisher" 0.126
"1582" "Fisher" 0.222
"1583" "Fisher" 0.584
"1584" "Fisher" 0.002
"1585" "Fisher" 0.396
"1586" "Fisher" 0.118
"1587" "Fisher" 0.536
"1588" "Fisher" 0.198
"1589" "Fisher" 0.884
"1590" "Fisher" 0.232
"1591" "Fisher" 0.72
"1592" "Fisher" 0.94
"1593" "Fisher" 0.05
"1594" "Fisher" 0.356
"1595" "Fisher" 0.058
"1596" "Fisher" 0.536
"1597" "Fisher" 0.306
"1598" "Fisher" 0.806
"1599" "Fisher" 0.046
"1600" "Fisher" 0.176
"1601" "Fisher" 0.312
"1602" "Fisher" 0.02
"1603" "Fisher" 0.046
"1604" "Fisher" 0.704
"1605" "Fisher" 0.902
"1606" "Fisher" 0.802
"1607" "Fisher" 0.442
"1608" "Fisher" 0.644
"1609" "Fisher" 0.976
"1610" "Fisher" 0.052
"1611" "Fisher" 0.08
"1612" "Fisher" 0.33
"1613" "Fisher" 0.474
"1614" "Fisher" 0.012
"1615" "Fisher" 0.638
"1616" "Fisher" 0.34
"1617" "Fisher" 0.074
"1618" "Fisher" 0.536
"1619" "Fisher" 0.988
"1620" "Fisher" 0.81
"1621" "Fisher" 0.06
"1622" "Fisher" 0.672
"1623" "Fisher" 0.198
"1624" "Fisher" 0.51
"1625" "Fisher" 0.784
"1626" "Fisher" 0.03
"1627" "Fisher" 0.058
"1628" "Fisher" 0.526
"1629" "Fisher" 0.792
"1630" "Fisher" 0.242
"1631" "Fisher" 0.34
"1632" "Fisher" 0.632
"1633" "Fisher" 0.534
"1634" "Fisher" 0
"1635" "Fisher" 0.408
"1636" "Fisher" 0.652
"1637" "Fisher" 0.862
"1638" "Fisher" 0.118
"1639" "Fisher" 0.138
"1640" "Fisher" 0.404
"1641" "Fisher" 0.606
"1642" "Fisher" 0.626
"1643" "Fisher" 0.53
"1644" "Fisher" 0.152
"1645" "Fisher" 0.99
"1646" "Fisher" 0.314
"1647" "Fisher" 0.908
"1648" "Fisher" 0.912
"1649" "Fisher" 0.118
"1650" "Fisher" 0.12
"1651" "Fisher" 0.7
"1652" "Fisher" 0.856
"1653" "Fisher" 0.672
"1654" "Fisher" 0.336
"1655" "Fisher" 0.118
"1656" "Fisher" 0.308
"1657" "Fisher" 0.796
"1658" "Fisher" 0.12
"1659" "Fisher" 0.474
"1660" "Fisher" 0.032
"1661" "Fisher" 0.922
"1662" "Fisher" 0.08
"1663" "Fisher" 0.82
"1664" "Fisher" 0.246
"1665" "Fisher" 0.28
"1666" "Fisher" 0.33
"1667" "Fisher" 0.222
"1668" "Fisher" 0.216
"1669" "Fisher" 0.228
"1670" "Fisher" 0.114
"1671" "Fisher" 0.06
"1672" "Fisher" 0.078
"1673" "Fisher" 0.212
"1674" "Fisher" 0.826
"1675" "Fisher" 0.632
"1676" "Fisher" 0.924
"1677" "Fisher" 0.06
"1678" "Fisher" 0.244
"1679" "Fisher" 0.112
"1680" "Fisher" 0.374
"1681" "Fisher" 0.536
"1682" "Fisher" 0.184
"1683" "Fisher" 0.288
"1684" "Fisher" 0.762
"1685" "Fisher" 0.144
"1686" "Fisher" 0.328
"1687" "Fisher" 0.41
"1688" "Fisher" 0.304
"1689" "Fisher" 0.294
"1690" "Fisher" 0.17
"1691" "Fisher" 0.858
"1692" "Fisher" 0.768
"1693" "Fisher" 0.314
"1694" "Fisher" 0.346
"1695" "Fisher" 0.268
"1696" "Fisher" 0.13
"1697" "Fisher" 0.062
"1698" "Fisher" 0.176
"1699" "Fisher" 0.062
"1700" "Fisher" 0.014
"1701" "Fisher" 0.482
"1702" "Fisher" 0.096
"1703" "Fisher" 0.436
"1704" "Fisher" 0.308
"1705" "Fisher" 0.478
"1706" "Fisher" 0.094
"1707" "Fisher" 0.344
"1708" "Fisher" 0.378
"1709" "Fisher" 0.082
"1710" "Fisher" 0.742
"1711" "Fisher" 0.054
"1712" "Fisher" 0.13
"1713" "Fisher" 0.104
"1714" "Fisher" 0.022
"1715" "Fisher" 0.266
"1716" "Fisher" 0.012
"1717" "Fisher" 0
"1718" "Fisher" 0.81
"1719" "Fisher" 0.03
"1720" "Fisher" 0.078
"1721" "Fisher" 0.068
"1722" "Fisher" 0.034
"1723" "Fisher" 0.15
"1724" "Fisher" 0.824
"1725" "Fisher" 0.218
"1726" "Fisher" 0.234
"1727" "Fisher" 0.048
"1728" "Fisher" 0.724
"1729" "Fisher" 0.018
"1730" "Fisher" 0.148
"1731" "Fisher" 0.514
"1732" "Fisher" 0.46
"1733" "Fisher" 0.532
"1734" "Fisher" 0.076
"1735" "Fisher" 0.37
"1736" "Fisher" 0.206
"1737" "Fisher" 0.448
"1738" "Fisher" 0.418
"1739" "Fisher" 0.122
"1740" "Fisher" 0.432
"1741" "Fisher" 0.236
"1742" "Fisher" 0.168
"1743" "Fisher" 0.174
"1744" "Fisher" 0.366
"1745" "Fisher" 0.738
"1746" "Fisher" 0.21
"1747" "Fisher" 0.722
"1748" "Fisher" 0.826
"1749" "Fisher" 0.894
"1750" "Fisher" 0.136
"1751" "Fisher" 0.818
"1752" "Fisher" 0.132
"1753" "Fisher" 0.54
"1754" "Fisher" 0.25
"1755" "Fisher" 0.46
"1756" "Fisher" 0.376
"1757" "Fisher" 0.382
"1758" "Fisher" 0.168
"1759" "Fisher" 0.89
"1760" "Fisher" 0.028
"1761" "Fisher" 0.536
"1762" "Fisher" 0.33
"1763" "Fisher" 0.218
"1764" "Fisher" 0.49
"1765" "Fisher" 0.706
"1766" "Fisher" 0.258
"1767" "Fisher" 0.698
"1768" "Fisher" 0.41
"1769" "Fisher" 0.478
"1770" "Fisher" 0
"1771" "Fisher" 0.336
"1772" "Fisher" 0.696
"1773" "Fisher" 0.696
"1774" "Fisher" 0.552
"1775" "Fisher" 0.54
"1776" "Fisher" 0.05
"1777" "Fisher" 0.128
"1778" "Fisher" 0.776
"1779" "Fisher" 0.464
"1780" "Fisher" 0.096
"1781" "Fisher" 0.19
"1782" "Fisher" 0.43
"1783" "Fisher" 0.52
"1784" "Fisher" 0.072
"1785" "Fisher" 0.09
"1786" "Fisher" 0.138
"1787" "Fisher" 0.526
"1788" "Fisher" 0.59
"1789" "Fisher" 0.184
"1790" "Fisher" 0.312
"1791" "Fisher" 0.082
"1792" "Fisher" 0.1
"1793" "Fisher" 0.89
"1794" "Fisher" 0.316
"1795" "Fisher" 0.316
"1796" "Fisher" 0.554
"1797" "Fisher" 0.018
"1798" "Fisher" 0.322
"1799" "Fisher" 0.564
"1800" "Fisher" 0.258
"1801" "Fisher" 0.212
"1802" "Fisher" 0.398
"1803" "Fisher" 0.83
"1804" "Fisher" 0.844
"1805" "Fisher" 0.286
"1806" "Fisher" 0.058
"1807" "Fisher" 0.394
"1808" "Fisher" 0.612
"1809" "Fisher" 0.246
"1810" "Fisher" 0.126
"1811" "Fisher" 0.814
"1812" "Fisher" 0.76
"1813" "Fisher" 0.27
"1814" "Fisher" 0.988
"1815" "Fisher" 0.196
"1816" "Fisher" 0.854
"1817" "Fisher" 0.328
"1818" "Fisher" 0.548
"1819" "Fisher" 0.904
"1820" "Fisher" 0.482
"1821" "Fisher" 0.492
"1822" "Fisher" 0.118
"1823" "Fisher" 0.608
"1824" "Fisher" 0.822
"1825" "Fisher" 0.254
"1826" "Fisher" 0.006
"1827" "Fisher" 0.194
"1828" "Fisher" 0.828
"1829" "Fisher" 0.204
"1830" "Fisher" 0.22
"1831" "Fisher" 0.098
"1832" "Fisher" 0.134
"1833" "Fisher" 0.398
"1834" "Fisher" 0.068
"1835" "Fisher" 0.202
"1836" "Fisher" 0.03
"1837" "Fisher" 0.618
"1838" "Fisher" 0.678
"1839" "Fisher" 0.238
"1840" "Fisher" 0.2
"1841" "Fisher" 0.442
"1842" "Fisher" 0.838
"1843" "Fisher" 0.048
"1844" "Fisher" 0.426
"1845" "Fisher" 0.172
"1846" "Fisher" 0.7
"1847" "Fisher" 0.318
"1848" "Fisher" 0.02
"1849" "Fisher" 0.51
"1850" "Fisher" 0.866
"1851" "Fisher" 0.44
"1852" "Fisher" 0.092
"1853" "Fisher" 0.202
"1854" "Fisher" 0.1
"1855" "Fisher" 0.408
"1856" "Fisher" 0.484
"1857" "Fisher" 0.286
"1858" "Fisher" 0.824
"1859" "Fisher" 0.85
"1860" "Fisher" 0.894
"1861" "Fisher" 0.712
"1862" "Fisher" 0.466
"1863" "Fisher" 0.046
"1864" "Fisher" 0.254
"1865" "Fisher" 0.206
"1866" "Fisher" 0.248
"1867" "Fisher" 0.024
"1868" "Fisher" 0.84
"1869" "Fisher" 0.474
"1870" "Fisher" 0.214
"1871" "Fisher" 0.01
"1872" "Fisher" 0.044
"1873" "Fisher" 0.728
"1874" "Fisher" 0.202
"1875" "Fisher" 0.268
"1876" "Fisher" 0.422
"1877" "Fisher" 0.574
"1878" "Fisher" 0.614
"1879" "Fisher" 0.068
"1880" "Fisher" 0.816
"1881" "Fisher" 0.044
"1882" "Fisher" 0.054
"1883" "Fisher" 0.806
"1884" "Fisher" 0.054
"1885" "Fisher" 0.166
"1886" "Fisher" 0.258
"1887" "Fisher" 0.036
"1888" "Fisher" 0.158
"1889" "Fisher" 0.6
"1890" "Fisher" 0.008
"1891" "Fisher" 0.484
"1892" "Fisher" 0.238
"1893" "Fisher" 0.008
"1894" "Fisher" 0.334
"1895" "Fisher" 0.162
"1896" "Fisher" 0.102
"1897" "Fisher" 0.522
"1898" "Fisher" 0.16
"1899" "Fisher" 0.896
"1900" "Fisher" 0.476
"1901" "Fisher" 0.12
"1902" "Fisher" 0.036
"1903" "Fisher" 0.04
"1904" "Fisher" 0.632
"1905" "Fisher" 0.834
"1906" "Fisher" 0.29
"1907" "Fisher" 0.43
"1908" "Fisher" 0.85
"1909" "Fisher" 0.002
"1910" "Fisher" 0.314
"1911" "Fisher" 0.978
"1912" "Fisher" 0.166
"1913" "Fisher" 0.6
"1914" "Fisher" 0.434
"1915" "Fisher" 0.35
"1916" "Fisher" 0.596
"1917" "Fisher" 0.882
"1918" "Fisher" 0.32
"1919" "Fisher" 0.964
"1920" "Fisher" 0.828
"1921" "Fisher" 0.012
"1922" "Fisher" 0.39
"1923" "Fisher" 0.876
"1924" "Fisher" 0.228
"1925" "Fisher" 0.234
"1926" "Fisher" 0.036
"1927" "Fisher" 0.216
"1928" "Fisher" 0.686
"1929" "Fisher" 0.33
"1930" "Fisher" 0.026
"1931" "Fisher" 0.29
"1932" "Fisher" 0.67
"1933" "Fisher" 0.306
"1934" "Fisher" 0.162
"1935" "Fisher" 0.49
"1936" "Fisher" 0.576
"1937" "Fisher" 0.222
"1938" "Fisher" 0.108
"1939" "Fisher" 0.388
"1940" "Fisher" 0.462
"1941" "Fisher" 0.034
"1942" "Fisher" 0.368
"1943" "Fisher" 0.082
"1944" "Fisher" 0.792
"1945" "Fisher" 0.608
"1946" "Fisher" 0.778
"1947" "Fisher" 0.194
"1948" "Fisher" 0.47
"1949" "Fisher" 0.486
"1950" "Fisher" 0.026
"1951" "Fisher" 0.598
"1952" "Fisher" 0.394
"1953" "Fisher" 0.768
"1954" "Fisher" 0.08
"1955" "Fisher" 0.586
"1956" "Fisher" 0.4
"1957" "Fisher" 0.004
"1958" "Fisher" 0.428
"1959" "Fisher" 0.03
"1960" "Fisher" 0.844
"1961" "Fisher" 0.486
"1962" "Fisher" 0.33
"1963" "Fisher" 0.196
"1964" "Fisher" 0.576
"1965" "Fisher" 0.768
"1966" "Fisher" 0.062
"1967" "Fisher" 0.046
"1968" "Fisher" 0.5
"1969" "Fisher" 0.024
"1970" "Fisher" 0.652
"1971" "Fisher" 0.678
"1972" "Fisher" 0.328
"1973" "Fisher" 0.088
"1974" "Fisher" 0.312
"1975" "Fisher" 0.572
"1976" "Fisher" 0
"1977" "Fisher" 0.546
"1978" "Fisher" 0.04
"1979" "Fisher" 0.174
"1980" "Fisher" 0.016
"1981" "Fisher" 0.234
"1982" "Fisher" 0.152
"1983" "Fisher" 0.022
"1984" "Fisher" 0.572
"1985" "Fisher" 0.22
"1986" "Fisher" 0.53
"1987" "Fisher" 0.032
"1988" "Fisher" 0.308
"1989" "Fisher" 0.08
"1990" "Fisher" 0.74
"1991" "Fisher" 0.318
"1992" "Fisher" 0.508
"1993" "Fisher" 0.126
"1994" "Fisher" 0.8
"1995" "Fisher" 0.044
"1996" "Fisher" 0.236
"1997" "Fisher" 0.862
"1998" "Fisher" 0.398
"1999" "Fisher" 0.078
"2000" "Fisher" 0.054
"2001" "Lin" 0.2
"2002" "Lin" 0.002
"2003" "Lin" 0.038
"2004" "Lin" 0.096
"2005" "Lin" 0.104
"2006" "Lin" 0
"2007" "Lin" 0.078
"2008" "Lin" 0
"2009" "Lin" 0.002
"2010" "Lin" 0.002
"2011" "Lin" 0.324
"2012" "Lin" 0.194
"2013" "Lin" 0.416
"2014" "Lin" 0.004
"2015" "Lin" 0.052
"2016" "Lin" 0.016
"2017" "Lin" 0.042
"2018" "Lin" 0.022
"2019" "Lin" 0.018
"2020" "Lin" 0.062
"2021" "Lin" 0.038
"2022" "Lin" 0
"2023" "Lin" 0.01
"2024" "Lin" 0.07
"2025" "Lin" 0
"2026" "Lin" 0.062
"2027" "Lin" 0
"2028" "Lin" 0.356
"2029" "Lin" 0
"2030" "Lin" 0
"2031" "Lin" 0.116
"2032" "Lin" 0.004
"2033" "Lin" 0.066
"2034" "Lin" 0.34
"2035" "Lin" 0
"2036" "Lin" 0.02
"2037" "Lin" 0.036
"2038" "Lin" 0.034
"2039" "Lin" 0.028
"2040" "Lin" 0.184
"2041" "Lin" 0.02
"2042" "Lin" 0.006
"2043" "Lin" 0.02
"2044" "Lin" 0
"2045" "Lin" 0
"2046" "Lin" 0
"2047" "Lin" 0.226
"2048" "Lin" 0
"2049" "Lin" 0.084
"2050" "Lin" 0.032
"2051" "Lin" 0.006
"2052" "Lin" 0
"2053" "Lin" 0.11
"2054" "Lin" 0.478
"2055" "Lin" 0
"2056" "Lin" 0.028
"2057" "Lin" 0.004
"2058" "Lin" 0.002
"2059" "Lin" 0.002
"2060" "Lin" 0.034
"2061" "Lin" 0.274
"2062" "Lin" 0
"2063" "Lin" 0.002
"2064" "Lin" 0.002
"2065" "Lin" 0.006
"2066" "Lin" 0.02
"2067" "Lin" 0.106
"2068" "Lin" 0.014
"2069" "Lin" 0
"2070" "Lin" 0.898
"2071" "Lin" 0
"2072" "Lin" 0
"2073" "Lin" 0
"2074" "Lin" 0.014
"2075" "Lin" 0.374
"2076" "Lin" 0.22
"2077" "Lin" 0.004
"2078" "Lin" 0.454
"2079" "Lin" 0.022
"2080" "Lin" 0
"2081" "Lin" 0
"2082" "Lin" 0.002
"2083" "Lin" 0.024
"2084" "Lin" 0
"2085" "Lin" 0.176
"2086" "Lin" 0
"2087" "Lin" 0.01
"2088" "Lin" 0.004
"2089" "Lin" 0
"2090" "Lin" 0.006
"2091" "Lin" 0.032
"2092" "Lin" 0.496
"2093" "Lin" 0.026
"2094" "Lin" 0.062
"2095" "Lin" 0.064
"2096" "Lin" 0.02
"2097" "Lin" 0.234
"2098" "Lin" 0
"2099" "Lin" 0.024
"2100" "Lin" 0.024
"2101" "Lin" 0.062
"2102" "Lin" 0.016
"2103" "Lin" 0
"2104" "Lin" 0.08
"2105" "Lin" 0.268
"2106" "Lin" 0.048
"2107" "Lin" 0.148
"2108" "Lin" 0.006
"2109" "Lin" 0
"2110" "Lin" 0.12
"2111" "Lin" 0.072
"2112" "Lin" 0.192
"2113" "Lin" 0
"2114" "Lin" 0.172
"2115" "Lin" 0.186
"2116" "Lin" 0
"2117" "Lin" 0
"2118" "Lin" 0.056
"2119" "Lin" 0.28
"2120" "Lin" 0.06
"2121" "Lin" 0.022
"2122" "Lin" 0.328
"2123" "Lin" 0
"2124" "Lin" 0.024
"2125" "Lin" 0.01
"2126" "Lin" 0.076
"2127" "Lin" 0.046
"2128" "Lin" 0.108
"2129" "Lin" 0.006
"2130" "Lin" 0
"2131" "Lin" 0.02
"2132" "Lin" 0.002
"2133" "Lin" 0.142
"2134" "Lin" 0
"2135" "Lin" 0.616
"2136" "Lin" 0.046
"2137" "Lin" 0
"2138" "Lin" 0.022
"2139" "Lin" 0
"2140" "Lin" 0
"2141" "Lin" 0.07
"2142" "Lin" 0
"2143" "Lin" 0.044
"2144" "Lin" 0.026
"2145" "Lin" 0
"2146" "Lin" 0.008
"2147" "Lin" 0.074
"2148" "Lin" 0.226
"2149" "Lin" 0.006
"2150" "Lin" 0.282
"2151" "Lin" 0.006
"2152" "Lin" 0.002
"2153" "Lin" 0
"2154" "Lin" 0.024
"2155" "Lin" 0.018
"2156" "Lin" 0
"2157" "Lin" 0.232
"2158" "Lin" 0.128
"2159" "Lin" 0.078
"2160" "Lin" 0
"2161" "Lin" 0.01
"2162" "Lin" 0.022
"2163" "Lin" 0.002
"2164" "Lin" 0
"2165" "Lin" 0.032
"2166" "Lin" 0.036
"2167" "Lin" 0.028
"2168" "Lin" 0.088
"2169" "Lin" 0.018
"2170" "Lin" 0.038
"2171" "Lin" 0
"2172" "Lin" 0.014
"2173" "Lin" 0.002
"2174" "Lin" 0.002
"2175" "Lin" 0.002
"2176" "Lin" 0.014
"2177" "Lin" 0
"2178" "Lin" 0.006
"2179" "Lin" 0.036
"2180" "Lin" 0
"2181" "Lin" 0.448
"2182" "Lin" 0.004
"2183" "Lin" 0.004
"2184" "Lin" 0
"2185" "Lin" 0
"2186" "Lin" 0.014
"2187" "Lin" 0.02
"2188" "Lin" 0.018
"2189" "Lin" 0
"2190" "Lin" 0.112
"2191" "Lin" 0.04
"2192" "Lin" 0.018
"2193" "Lin" 0.002
"2194" "Lin" 0
"2195" "Lin" 0.092
"2196" "Lin" 0.032
"2197" "Lin" 0
"2198" "Lin" 0.164
"2199" "Lin" 0.146
"2200" "Lin" 0.018
"2201" "Lin" 0
"2202" "Lin" 0.126
"2203" "Lin" 0
"2204" "Lin" 0
"2205" "Lin" 0.006
"2206" "Lin" 0.042
"2207" "Lin" 0.006
"2208" "Lin" 0.004
"2209" "Lin" 0
"2210" "Lin" 0.002
"2211" "Lin" 0.012
"2212" "Lin" 0.018
"2213" "Lin" 0.108
"2214" "Lin" 0.192
"2215" "Lin" 0.004
"2216" "Lin" 0.262
"2217" "Lin" 0
"2218" "Lin" 0.386
"2219" "Lin" 0
"2220" "Lin" 0.134
"2221" "Lin" 0.002
"2222" "Lin" 0.006
"2223" "Lin" 0
"2224" "Lin" 0.014
"2225" "Lin" 0.452
"2226" "Lin" 0.162
"2227" "Lin" 0.244
"2228" "Lin" 0.65
"2229" "Lin" 0.032
"2230" "Lin" 0.282
"2231" "Lin" 0.224
"2232" "Lin" 0.198
"2233" "Lin" 0.796
"2234" "Lin" 0
"2235" "Lin" 0.036
"2236" "Lin" 0.332
"2237" "Lin" 0.13
"2238" "Lin" 0.872
"2239" "Lin" 0
"2240" "Lin" 0.068
"2241" "Lin" 0
"2242" "Lin" 0.652
"2243" "Lin" 0.616
"2244" "Lin" 0.024
"2245" "Lin" 0.004
"2246" "Lin" 0
"2247" "Lin" 0.022
"2248" "Lin" 0.086
"2249" "Lin" 0
"2250" "Lin" 0.008
"2251" "Lin" 0.098
"2252" "Lin" 0
"2253" "Lin" 0
"2254" "Lin" 0.012
"2255" "Lin" 0.036
"2256" "Lin" 0.026
"2257" "Lin" 0.088
"2258" "Lin" 0
"2259" "Lin" 0.056
"2260" "Lin" 0
"2261" "Lin" 0
"2262" "Lin" 0.318
"2263" "Lin" 0.082
"2264" "Lin" 0.01
"2265" "Lin" 0.034
"2266" "Lin" 0.012
"2267" "Lin" 0.028
"2268" "Lin" 0.008
"2269" "Lin" 0.13
"2270" "Lin" 0.002
"2271" "Lin" 0.04
"2272" "Lin" 0.014
"2273" "Lin" 0
"2274" "Lin" 0.004
"2275" "Lin" 0.112
"2276" "Lin" 0.006
"2277" "Lin" 0.01
"2278" "Lin" 0.058
"2279" "Lin" 0.152
"2280" "Lin" 0.086
"2281" "Lin" 0
"2282" "Lin" 0.018
"2283" "Lin" 0.016
"2284" "Lin" 0.002
"2285" "Lin" 0.148
"2286" "Lin" 0.51
"2287" "Lin" 0
"2288" "Lin" 0
"2289" "Lin" 0.008
"2290" "Lin" 0.05
"2291" "Lin" 0.106
"2292" "Lin" 0
"2293" "Lin" 0
"2294" "Lin" 0
"2295" "Lin" 0.008
"2296" "Lin" 0.012
"2297" "Lin" 0
"2298" "Lin" 0.004
"2299" "Lin" 0
"2300" "Lin" 0.052
"2301" "Lin" 0
"2302" "Lin" 0.04
"2303" "Lin" 0.008
"2304" "Lin" 0
"2305" "Lin" 0.012
"2306" "Lin" 0.072
"2307" "Lin" 0.168
"2308" "Lin" 0.02
"2309" "Lin" 0.014
"2310" "Lin" 0.016
"2311" "Lin" 0.2
"2312" "Lin" 0.052
"2313" "Lin" 0.006
"2314" "Lin" 0
"2315" "Lin" 0.006
"2316" "Lin" 0.004
"2317" "Lin" 0.124
"2318" "Lin" 0.012
"2319" "Lin" 0.006
"2320" "Lin" 0
"2321" "Lin" 0.662
"2322" "Lin" 0
"2323" "Lin" 0.032
"2324" "Lin" 0.016
"2325" "Lin" 0.022
"2326" "Lin" 0.062
"2327" "Lin" 0.134
"2328" "Lin" 0.074
"2329" "Lin" 0.324
"2330" "Lin" 0.018
"2331" "Lin" 0.694
"2332" "Lin" 0.98
"2333" "Lin" 0.016
"2334" "Lin" 0
"2335" "Lin" 0.184
"2336" "Lin" 0.016
"2337" "Lin" 0
"2338" "Lin" 0
"2339" "Lin" 0.012
"2340" "Lin" 0.046
"2341" "Lin" 0.26
"2342" "Lin" 0.15
"2343" "Lin" 0.282
"2344" "Lin" 0.534
"2345" "Lin" 0.012
"2346" "Lin" 0.002
"2347" "Lin" 0
"2348" "Lin" 0.302
"2349" "Lin" 0
"2350" "Lin" 0
"2351" "Lin" 0
"2352" "Lin" 0.022
"2353" "Lin" 0.004
"2354" "Lin" 0.288
"2355" "Lin" 0.416
"2356" "Lin" 0.004
"2357" "Lin" 0.018
"2358" "Lin" 0
"2359" "Lin" 0.026
"2360" "Lin" 0
"2361" "Lin" 0
"2362" "Lin" 0.002
"2363" "Lin" 0.114
"2364" "Lin" 0.314
"2365" "Lin" 0.054
"2366" "Lin" 0.112
"2367" "Lin" 0
"2368" "Lin" 0.004
"2369" "Lin" 0.166
"2370" "Lin" 0.066
"2371" "Lin" 0.162
"2372" "Lin" 0.076
"2373" "Lin" 0.006
"2374" "Lin" 0.036
"2375" "Lin" 0
"2376" "Lin" 0
"2377" "Lin" 0
"2378" "Lin" 0.06
"2379" "Lin" 0
"2380" "Lin" 0.02
"2381" "Lin" 0.002
"2382" "Lin" 0.008
"2383" "Lin" 0
"2384" "Lin" 0.452
"2385" "Lin" 0
"2386" "Lin" 0.088
"2387" "Lin" 0.95
"2388" "Lin" 0.842
"2389" "Lin" 0.002
"2390" "Lin" 0.002
"2391" "Lin" 0.002
"2392" "Lin" 0.036
"2393" "Lin" 0.018
"2394" "Lin" 0.066
"2395" "Lin" 0.002
"2396" "Lin" 0.006
"2397" "Lin" 0.004
"2398" "Lin" 0.008
"2399" "Lin" 0
"2400" "Lin" 0
"2401" "Lin" 0
"2402" "Lin" 0.002
"2403" "Lin" 0
"2404" "Lin" 0
"2405" "Lin" 0.01
"2406" "Lin" 0
"2407" "Lin" 0.024
"2408" "Lin" 0.026
"2409" "Lin" 0
"2410" "Lin" 0.028
"2411" "Lin" 0
"2412" "Lin" 0.11
"2413" "Lin" 0.498
"2414" "Lin" 0
"2415" "Lin" 0.014
"2416" "Lin" 0.004
"2417" "Lin" 0.394
"2418" "Lin" 0.044
"2419" "Lin" 0
"2420" "Lin" 0
"2421" "Lin" 0.004
"2422" "Lin" 0
"2423" "Lin" 0.004
"2424" "Lin" 0
"2425" "Lin" 0
"2426" "Lin" 0.1
"2427" "Lin" 0.028
"2428" "Lin" 0.258
"2429" "Lin" 0
"2430" "Lin" 0.008
"2431" "Lin" 0.006
"2432" "Lin" 0.072
"2433" "Lin" 0.014
"2434" "Lin" 0
"2435" "Lin" 0
"2436" "Lin" 0.016
"2437" "Lin" 0.018
"2438" "Lin" 0.112
"2439" "Lin" 0.042
"2440" "Lin" 0
"2441" "Lin" 0.056
"2442" "Lin" 0.036
"2443" "Lin" 0.266
"2444" "Lin" 0
"2445" "Lin" 0.002
"2446" "Lin" 0
"2447" "Lin" 0.436
"2448" "Lin" 0.57
"2449" "Lin" 0
"2450" "Lin" 0.106
"2451" "Lin" 0
"2452" "Lin" 0.01
"2453" "Lin" 0.068
"2454" "Lin" 0
"2455" "Lin" 0.038
"2456" "Lin" 0.046
"2457" "Lin" 0.006
"2458" "Lin" 0.176
"2459" "Lin" 0.04
"2460" "Lin" 0.048
"2461" "Lin" 0.012
"2462" "Lin" 0.046
"2463" "Lin" 0.006
"2464" "Lin" 0.04
"2465" "Lin" 0
"2466" "Lin" 0.146
"2467" "Lin" 0.036
"2468" "Lin" 0.004
"2469" "Lin" 0
"2470" "Lin" 0.002
"2471" "Lin" 0.008
"2472" "Lin" 0.006
"2473" "Lin" 0
"2474" "Lin" 0.008
"2475" "Lin" 0.05
"2476" "Lin" 0
"2477" "Lin" 0.018
"2478" "Lin" 0
"2479" "Lin" 0
"2480" "Lin" 0.042
"2481" "Lin" 0.494
"2482" "Lin" 0.078
"2483" "Lin" 0.084
"2484" "Lin" 0.012
"2485" "Lin" 0.03
"2486" "Lin" 0
"2487" "Lin" 0.014
"2488" "Lin" 0.054
"2489" "Lin" 0
"2490" "Lin" 0.012
"2491" "Lin" 0.014
"2492" "Lin" 0.014
"2493" "Lin" 0.022
"2494" "Lin" 0
"2495" "Lin" 0.174
"2496" "Lin" 0.16
"2497" "Lin" 0.04
"2498" "Lin" 0
"2499" "Lin" 0.008
"2500" "Lin" 0
"2501" "Lin" 0.012
"2502" "Lin" 0.01
"2503" "Lin" 0.046
"2504" "Lin" 0.006
"2505" "Lin" 0
"2506" "Lin" 0.038
"2507" "Lin" 0.084
"2508" "Lin" 0
"2509" "Lin" 0
"2510" "Lin" 0.004
"2511" "Lin" 0.804
"2512" "Lin" 0.026
"2513" "Lin" 0.004
"2514" "Lin" 0.014
"2515" "Lin" 0.008
"2516" "Lin" 0.004
"2517" "Lin" 0.198
"2518" "Lin" 0
"2519" "Lin" 0.424
"2520" "Lin" 0.016
"2521" "Lin" 0.188
"2522" "Lin" 0.336
"2523" "Lin" 0
"2524" "Lin" 0.004
"2525" "Lin" 0
"2526" "Lin" 0
"2527" "Lin" 0.06
"2528" "Lin" 0.002
"2529" "Lin" 0.318
"2530" "Lin" 0.1
"2531" "Lin" 0.116
"2532" "Lin" 0.006
"2533" "Lin" 0.01
"2534" "Lin" 0.012
"2535" "Lin" 0.282
"2536" "Lin" 0.022
"2537" "Lin" 0.436
"2538" "Lin" 0.294
"2539" "Lin" 0.072
"2540" "Lin" 0
"2541" "Lin" 0.036
"2542" "Lin" 0.014
"2543" "Lin" 0.062
"2544" "Lin" 0.018
"2545" "Lin" 0.574
"2546" "Lin" 0.064
"2547" "Lin" 0
"2548" "Lin" 0
"2549" "Lin" 0.006
"2550" "Lin" 0.184
"2551" "Lin" 0.006
"2552" "Lin" 0.054
"2553" "Lin" 0.002
"2554" "Lin" 0.054
"2555" "Lin" 0
"2556" "Lin" 0.002
"2557" "Lin" 0.002
"2558" "Lin" 0.034
"2559" "Lin" 0.028
"2560" "Lin" 0
"2561" "Lin" 0
"2562" "Lin" 0.026
"2563" "Lin" 0.04
"2564" "Lin" 0.004
"2565" "Lin" 0.176
"2566" "Lin" 0.028
"2567" "Lin" 0
"2568" "Lin" 0.082
"2569" "Lin" 0.268
"2570" "Lin" 0.054
"2571" "Lin" 0.19
"2572" "Lin" 0
"2573" "Lin" 0.002
"2574" "Lin" 0
"2575" "Lin" 0
"2576" "Lin" 0.03
"2577" "Lin" 0.008
"2578" "Lin" 0.152
"2579" "Lin" 0.004
"2580" "Lin" 0.056
"2581" "Lin" 0.006
"2582" "Lin" 0.008
"2583" "Lin" 0.29
"2584" "Lin" 0.056
"2585" "Lin" 0.008
"2586" "Lin" 0.008
"2587" "Lin" 0.178
"2588" "Lin" 0.212
"2589" "Lin" 0.008
"2590" "Lin" 0.008
"2591" "Lin" 0.09
"2592" "Lin" 0.142
"2593" "Lin" 0.002
"2594" "Lin" 0.01
"2595" "Lin" 0
"2596" "Lin" 0.08
"2597" "Lin" 0.036
"2598" "Lin" 0.024
"2599" "Lin" 0.042
"2600" "Lin" 0.05
"2601" "Lin" 0.324
"2602" "Lin" 0
"2603" "Lin" 0
"2604" "Lin" 0.192
"2605" "Lin" 0.002
"2606" "Lin" 0.26
"2607" "Lin" 0.056
"2608" "Lin" 0.018
"2609" "Lin" 0
"2610" "Lin" 0.15
"2611" "Lin" 0
"2612" "Lin" 0.044
"2613" "Lin" 0
"2614" "Lin" 0
"2615" "Lin" 0
"2616" "Lin" 0.11
"2617" "Lin" 0
"2618" "Lin" 0.01
"2619" "Lin" 0.564
"2620" "Lin" 0.262
"2621" "Lin" 0
"2622" "Lin" 0.444
"2623" "Lin" 0
"2624" "Lin" 0
"2625" "Lin" 0
"2626" "Lin" 0
"2627" "Lin" 0.046
"2628" "Lin" 0.004
"2629" "Lin" 0.044
"2630" "Lin" 0.016
"2631" "Lin" 0.08
"2632" "Lin" 0
"2633" "Lin" 0.026
"2634" "Lin" 0
"2635" "Lin" 0.008
"2636" "Lin" 0.01
"2637" "Lin" 0.002
"2638" "Lin" 0
"2639" "Lin" 0.122
"2640" "Lin" 0.006
"2641" "Lin" 0
"2642" "Lin" 0
"2643" "Lin" 0.016
"2644" "Lin" 0.16
"2645" "Lin" 0.01
"2646" "Lin" 0
"2647" "Lin" 0.014
"2648" "Lin" 0.114
"2649" "Lin" 0
"2650" "Lin" 0
"2651" "Lin" 0.012
"2652" "Lin" 0
"2653" "Lin" 0.898
"2654" "Lin" 0
"2655" "Lin" 0.22
"2656" "Lin" 0.214
"2657" "Lin" 0.03
"2658" "Lin" 0.014
"2659" "Lin" 0
"2660" "Lin" 0.072
"2661" "Lin" 0.25
"2662" "Lin" 0.146
"2663" "Lin" 0.508
"2664" "Lin" 0.034
"2665" "Lin" 0.068
"2666" "Lin" 0.048
"2667" "Lin" 0
"2668" "Lin" 0.048
"2669" "Lin" 0
"2670" "Lin" 0
"2671" "Lin" 0.008
"2672" "Lin" 0
"2673" "Lin" 0.002
"2674" "Lin" 0.142
"2675" "Lin" 0.004
"2676" "Lin" 0.284
"2677" "Lin" 0.002
"2678" "Lin" 0.012
"2679" "Lin" 0
"2680" "Lin" 0.012
"2681" "Lin" 0.592
"2682" "Lin" 0.574
"2683" "Lin" 0.008
"2684" "Lin" 0.064
"2685" "Lin" 0.004
"2686" "Lin" 0.004
"2687" "Lin" 0.006
"2688" "Lin" 0
"2689" "Lin" 0.012
"2690" "Lin" 0.002
"2691" "Lin" 0
"2692" "Lin" 0.47
"2693" "Lin" 0
"2694" "Lin" 0.116
"2695" "Lin" 0.02
"2696" "Lin" 0.024
"2697" "Lin" 0
"2698" "Lin" 0.012
"2699" "Lin" 0
"2700" "Lin" 0.004
"2701" "Lin" 0.046
"2702" "Lin" 0
"2703" "Lin" 0.002
"2704" "Lin" 0
"2705" "Lin" 0.176
"2706" "Lin" 0.01
"2707" "Lin" 0.014
"2708" "Lin" 0.004
"2709" "Lin" 0.026
"2710" "Lin" 0
"2711" "Lin" 0
"2712" "Lin" 0.156
"2713" "Lin" 0
"2714" "Lin" 0.108
"2715" "Lin" 0.08
"2716" "Lin" 0.078
"2717" "Lin" 0.004
"2718" "Lin" 0.094
"2719" "Lin" 0
"2720" "Lin" 0
"2721" "Lin" 0
"2722" "Lin" 0.052
"2723" "Lin" 0.142
"2724" "Lin" 0.206
"2725" "Lin" 0.004
"2726" "Lin" 0.03
"2727" "Lin" 0.01
"2728" "Lin" 0
"2729" "Lin" 0
"2730" "Lin" 0.01
"2731" "Lin" 0
"2732" "Lin" 0.042
"2733" "Lin" 0
"2734" "Lin" 0
"2735" "Lin" 0.01
"2736" "Lin" 0.032
"2737" "Lin" 0
"2738" "Lin" 0.05
"2739" "Lin" 0.002
"2740" "Lin" 0
"2741" "Lin" 0.022
"2742" "Lin" 0
"2743" "Lin" 0
"2744" "Lin" 0.522
"2745" "Lin" 0.022
"2746" "Lin" 0.024
"2747" "Lin" 0.102
"2748" "Lin" 0.224
"2749" "Lin" 0.036
"2750" "Lin" 0.032
"2751" "Lin" 0.024
"2752" "Lin" 0.004
"2753" "Lin" 0.004
"2754" "Lin" 0.006
"2755" "Lin" 0.044
"2756" "Lin" 0
"2757" "Lin" 0.006
"2758" "Lin" 0.058
"2759" "Lin" 0.03
"2760" "Lin" 0.038
"2761" "Lin" 0
"2762" "Lin" 0.002
"2763" "Lin" 0.026
"2764" "Lin" 0.02
"2765" "Lin" 0.008
"2766" "Lin" 0.134
"2767" "Lin" 0.012
"2768" "Lin" 0
"2769" "Lin" 0.04
"2770" "Lin" 0
"2771" "Lin" 0.122
"2772" "Lin" 0
"2773" "Lin" 0.056
"2774" "Lin" 0.122
"2775" "Lin" 0
"2776" "Lin" 0.002
"2777" "Lin" 0.006
"2778" "Lin" 0
"2779" "Lin" 0
"2780" "Lin" 0
"2781" "Lin" 0
"2782" "Lin" 0
"2783" "Lin" 0
"2784" "Lin" 0.03
"2785" "Lin" 0.012
"2786" "Lin" 0
"2787" "Lin" 0.016
"2788" "Lin" 0
"2789" "Lin" 0.014
"2790" "Lin" 0.22
"2791" "Lin" 0.138
"2792" "Lin" 0.092
"2793" "Lin" 0.004
"2794" "Lin" 0.224
"2795" "Lin" 0.226
"2796" "Lin" 0.09
"2797" "Lin" 0
"2798" "Lin" 0.084
"2799" "Lin" 0.504
"2800" "Lin" 0.012
"2801" "Lin" 0.024
"2802" "Lin" 0.708
"2803" "Lin" 0.282
"2804" "Lin" 0.012
"2805" "Lin" 0.002
"2806" "Lin" 0.012
"2807" "Lin" 0.036
"2808" "Lin" 0.028
"2809" "Lin" 0
"2810" "Lin" 0
"2811" "Lin" 0.17
"2812" "Lin" 0.026
"2813" "Lin" 0.004
"2814" "Lin" 0.048
"2815" "Lin" 0.048
"2816" "Lin" 0.006
"2817" "Lin" 0
"2818" "Lin" 0
"2819" "Lin" 0
"2820" "Lin" 0.216
"2821" "Lin" 0.006
"2822" "Lin" 0
"2823" "Lin" 0
"2824" "Lin" 0.24
"2825" "Lin" 0
"2826" "Lin" 0
"2827" "Lin" 0.002
"2828" "Lin" 0.004
"2829" "Lin" 0.004
"2830" "Lin" 0.062
"2831" "Lin" 0.104
"2832" "Lin" 0
"2833" "Lin" 0.086
"2834" "Lin" 0
"2835" "Lin" 0.014
"2836" "Lin" 0
"2837" "Lin" 0.012
"2838" "Lin" 0.108
"2839" "Lin" 0.004
"2840" "Lin" 0.014
"2841" "Lin" 0.102
"2842" "Lin" 0.178
"2843" "Lin" 0.006
"2844" "Lin" 0
"2845" "Lin" 0.102
"2846" "Lin" 0.054
"2847" "Lin" 0
"2848" "Lin" 0
"2849" "Lin" 0
"2850" "Lin" 0.14
"2851" "Lin" 0
"2852" "Lin" 0.208
"2853" "Lin" 0.088
"2854" "Lin" 0.03
"2855" "Lin" 0.038
"2856" "Lin" 0.002
"2857" "Lin" 0.03
"2858" "Lin" 0.402
"2859" "Lin" 0.004
"2860" "Lin" 0.044
"2861" "Lin" 0.888
"2862" "Lin" 0.166
"2863" "Lin" 0
"2864" "Lin" 0
"2865" "Lin" 0.066
"2866" "Lin" 0.688
"2867" "Lin" 0.062
"2868" "Lin" 0
"2869" "Lin" 0
"2870" "Lin" 0
"2871" "Lin" 0.018
"2872" "Lin" 0.002
"2873" "Lin" 0.006
"2874" "Lin" 0.068
"2875" "Lin" 0.004
"2876" "Lin" 0.014
"2877" "Lin" 0.006
"2878" "Lin" 0.006
"2879" "Lin" 0.008
"2880" "Lin" 0
"2881" "Lin" 0.01
"2882" "Lin" 0.004
"2883" "Lin" 0
"2884" "Lin" 0
"2885" "Lin" 0.014
"2886" "Lin" 0.004
"2887" "Lin" 0.012
"2888" "Lin" 0.004
"2889" "Lin" 0.072
"2890" "Lin" 0
"2891" "Lin" 0.004
"2892" "Lin" 0.052
"2893" "Lin" 0.002
"2894" "Lin" 0.024
"2895" "Lin" 0.01
"2896" "Lin" 0.008
"2897" "Lin" 0.072
"2898" "Lin" 0.02
"2899" "Lin" 0.224
"2900" "Lin" 0.108
"2901" "Lin" 0.23
"2902" "Lin" 0.006
"2903" "Lin" 0
"2904" "Lin" 0.09
"2905" "Lin" 0.024
"2906" "Lin" 0.01
"2907" "Lin" 0.668
"2908" "Lin" 0.01
"2909" "Lin" 0.11
"2910" "Lin" 0.03
"2911" "Lin" 0
"2912" "Lin" 0
"2913" "Lin" 0.15
"2914" "Lin" 0.064
"2915" "Lin" 0.004
"2916" "Lin" 0
"2917" "Lin" 0.014
"2918" "Lin" 0
"2919" "Lin" 0.126
"2920" "Lin" 0.058
"2921" "Lin" 0.054
"2922" "Lin" 0.104
"2923" "Lin" 0
"2924" "Lin" 0.002
"2925" "Lin" 0.25
"2926" "Lin" 0.21
"2927" "Lin" 0.01
"2928" "Lin" 0.09
"2929" "Lin" 0.004
"2930" "Lin" 0.05
"2931" "Lin" 0
"2932" "Lin" 0.002
"2933" "Lin" 0.022
"2934" "Lin" 0.004
"2935" "Lin" 0.012
"2936" "Lin" 0.278
"2937" "Lin" 0.042
"2938" "Lin" 0.03
"2939" "Lin" 0
"2940" "Lin" 0.05
"2941" "Lin" 0.002
"2942" "Lin" 0.172
"2943" "Lin" 0.004
"2944" "Lin" 0.364
"2945" "Lin" 0.084
"2946" "Lin" 0.326
"2947" "Lin" 0
"2948" "Lin" 0.366
"2949" "Lin" 0.004
"2950" "Lin" 0
"2951" "Lin" 0
"2952" "Lin" 0.138
"2953" "Lin" 0.072
"2954" "Lin" 0.01
"2955" "Lin" 0.006
"2956" "Lin" 0
"2957" "Lin" 0.042
"2958" "Lin" 0.002
"2959" "Lin" 0.094
"2960" "Lin" 0.374
"2961" "Lin" 0.08
"2962" "Lin" 0.01
"2963" "Lin" 0
"2964" "Lin" 0.006
"2965" "Lin" 0.1
"2966" "Lin" 0.092
"2967" "Lin" 0
"2968" "Lin" 0.976
"2969" "Lin" 0.054
"2970" "Lin" 0.008
"2971" "Lin" 0.048
"2972" "Lin" 0.06
"2973" "Lin" 0.066
"2974" "Lin" 0.108
"2975" "Lin" 0
"2976" "Lin" 0.048
"2977" "Lin" 0.09
"2978" "Lin" 0.004
"2979" "Lin" 0.086
"2980" "Lin" 0.36
"2981" "Lin" 0.006
"2982" "Lin" 0
"2983" "Lin" 0
"2984" "Lin" 0.008
"2985" "Lin" 0.076
"2986" "Lin" 0.018
"2987" "Lin" 0.022
"2988" "Lin" 0
"2989" "Lin" 0.014
"2990" "Lin" 0.136
"2991" "Lin" 0
"2992" "Lin" 0
"2993" "Lin" 0
"2994" "Lin" 0.092
"2995" "Lin" 0.016
"2996" "Lin" 0.006
"2997" "Lin" 0.002
"2998" "Lin" 0.03
"2999" "Lin" 0.002
"3000" "Lin" 0
"3001" "Rosenbaum" 0.436
"3002" "Rosenbaum" 0.658
"3003" "Rosenbaum" 0.354
"3004" "Rosenbaum" 0.484
"3005" "Rosenbaum" 0.682
"3006" "Rosenbaum" 0.062
"3007" "Rosenbaum" 0.852
"3008" "Rosenbaum" 0.278
"3009" "Rosenbaum" 0.458
"3010" "Rosenbaum" 0.208
"3011" "Rosenbaum" 0.708
"3012" "Rosenbaum" 0.106
"3013" "Rosenbaum" 0.836
"3014" "Rosenbaum" 0.722
"3015" "Rosenbaum" 0.85
"3016" "Rosenbaum" 0.31
"3017" "Rosenbaum" 0.104
"3018" "Rosenbaum" 0.198
"3019" "Rosenbaum" 0.136
"3020" "Rosenbaum" 0.948
"3021" "Rosenbaum" 0.08
"3022" "Rosenbaum" 0.04
"3023" "Rosenbaum" 0.114
"3024" "Rosenbaum" 0.122
"3025" "Rosenbaum" 0.288
"3026" "Rosenbaum" 0.062
"3027" "Rosenbaum" 0.186
"3028" "Rosenbaum" 0.09
"3029" "Rosenbaum" 0.05
"3030" "Rosenbaum" 0.068
"3031" "Rosenbaum" 0.354
"3032" "Rosenbaum" 0.986
"3033" "Rosenbaum" 0.532
"3034" "Rosenbaum" 1
"3035" "Rosenbaum" 0.18
"3036" "Rosenbaum" 0.334
"3037" "Rosenbaum" 0.7
"3038" "Rosenbaum" 0.854
"3039" "Rosenbaum" 0.708
"3040" "Rosenbaum" 0.94
"3041" "Rosenbaum" 0.414
"3042" "Rosenbaum" 0.118
"3043" "Rosenbaum" 0.338
"3044" "Rosenbaum" 0.154
"3045" "Rosenbaum" 0.264
"3046" "Rosenbaum" 0.036
"3047" "Rosenbaum" 0.032
"3048" "Rosenbaum" 0.254
"3049" "Rosenbaum" 0.826
"3050" "Rosenbaum" 0.346
"3051" "Rosenbaum" 0.548
"3052" "Rosenbaum" 0.348
"3053" "Rosenbaum" 0.08
"3054" "Rosenbaum" 0.264
"3055" "Rosenbaum" 0.052
"3056" "Rosenbaum" 0.948
"3057" "Rosenbaum" 0.716
"3058" "Rosenbaum" 0.26
"3059" "Rosenbaum" 0.21
"3060" "Rosenbaum" 0.012
"3061" "Rosenbaum" 0.896
"3062" "Rosenbaum" 0.028
"3063" "Rosenbaum" 0.448
"3064" "Rosenbaum" 0.27
"3065" "Rosenbaum" 0.508
"3066" "Rosenbaum" 0.716
"3067" "Rosenbaum" 0.346
"3068" "Rosenbaum" 0.184
"3069" "Rosenbaum" 0.818
"3070" "Rosenbaum" 0.752
"3071" "Rosenbaum" 0.022
"3072" "Rosenbaum" 0.03
"3073" "Rosenbaum" 0.342
"3074" "Rosenbaum" 0.144
"3075" "Rosenbaum" 0.582
"3076" "Rosenbaum" 0.932
"3077" "Rosenbaum" 0.118
"3078" "Rosenbaum" 0.29
"3079" "Rosenbaum" 0.168
"3080" "Rosenbaum" 0.172
"3081" "Rosenbaum" 0.394
"3082" "Rosenbaum" 0.632
"3083" "Rosenbaum" 0.604
"3084" "Rosenbaum" 0.094
"3085" "Rosenbaum" 0.496
"3086" "Rosenbaum" 0.188
"3087" "Rosenbaum" 0.05
"3088" "Rosenbaum" 0.006
"3089" "Rosenbaum" 0.102
"3090" "Rosenbaum" 0.74
"3091" "Rosenbaum" 0.416
"3092" "Rosenbaum" 0.87
"3093" "Rosenbaum" 0.04
"3094" "Rosenbaum" 0.534
"3095" "Rosenbaum" 0.856
"3096" "Rosenbaum" 0.414
"3097" "Rosenbaum" 0.116
"3098" "Rosenbaum" 0.108
"3099" "Rosenbaum" 0.038
"3100" "Rosenbaum" 0.622
"3101" "Rosenbaum" 0.038
"3102" "Rosenbaum" 0.408
"3103" "Rosenbaum" 0.252
"3104" "Rosenbaum" 0.112
"3105" "Rosenbaum" 0.518
"3106" "Rosenbaum" 0.52
"3107" "Rosenbaum" 0.032
"3108" "Rosenbaum" 0.114
"3109" "Rosenbaum" 0.378
"3110" "Rosenbaum" 0.204
"3111" "Rosenbaum" 0.27
"3112" "Rosenbaum" 0.214
"3113" "Rosenbaum" 0.086
"3114" "Rosenbaum" 0.638
"3115" "Rosenbaum" 0.954
"3116" "Rosenbaum" 0.18
"3117" "Rosenbaum" 0.282
"3118" "Rosenbaum" 0.304
"3119" "Rosenbaum" 0.624
"3120" "Rosenbaum" 0.008
"3121" "Rosenbaum" 0.914
"3122" "Rosenbaum" 0.296
"3123" "Rosenbaum" 0.32
"3124" "Rosenbaum" 0.78
"3125" "Rosenbaum" 0.19
"3126" "Rosenbaum" 0.046
"3127" "Rosenbaum" 0.04
"3128" "Rosenbaum" 0.226
"3129" "Rosenbaum" 0.154
"3130" "Rosenbaum" 0.054
"3131" "Rosenbaum" 0.202
"3132" "Rosenbaum" 0.488
"3133" "Rosenbaum" 0.164
"3134" "Rosenbaum" 0.014
"3135" "Rosenbaum" 0.718
"3136" "Rosenbaum" 0.782
"3137" "Rosenbaum" 0.06
"3138" "Rosenbaum" 0.732
"3139" "Rosenbaum" 0.502
"3140" "Rosenbaum" 0.186
"3141" "Rosenbaum" 0.596
"3142" "Rosenbaum" 0.142
"3143" "Rosenbaum" 0.126
"3144" "Rosenbaum" 0.76
"3145" "Rosenbaum" 0.296
"3146" "Rosenbaum" 0.028
"3147" "Rosenbaum" 0.906
"3148" "Rosenbaum" 0.076
"3149" "Rosenbaum" 0.184
"3150" "Rosenbaum" 0.572
"3151" "Rosenbaum" 0.016
"3152" "Rosenbaum" 0.228
"3153" "Rosenbaum" 0.156
"3154" "Rosenbaum" 0.344
"3155" "Rosenbaum" 0.142
"3156" "Rosenbaum" 0.112
"3157" "Rosenbaum" 0.564
"3158" "Rosenbaum" 0.952
"3159" "Rosenbaum" 0.58
"3160" "Rosenbaum" 0.054
"3161" "Rosenbaum" 0.006
"3162" "Rosenbaum" 0.606
"3163" "Rosenbaum" 0.772
"3164" "Rosenbaum" 0.044
"3165" "Rosenbaum" 0.716
"3166" "Rosenbaum" 0.402
"3167" "Rosenbaum" 0.37
"3168" "Rosenbaum" 0.242
"3169" "Rosenbaum" 0.074
"3170" "Rosenbaum" 0.262
"3171" "Rosenbaum" 0.91
"3172" "Rosenbaum" 0.164
"3173" "Rosenbaum" 0.034
"3174" "Rosenbaum" 0.294
"3175" "Rosenbaum" 0.834
"3176" "Rosenbaum" 0.292
"3177" "Rosenbaum" 0.03
"3178" "Rosenbaum" 0.58
"3179" "Rosenbaum" 0.804
"3180" "Rosenbaum" 0.298
"3181" "Rosenbaum" 0.202
"3182" "Rosenbaum" 0.37
"3183" "Rosenbaum" 0.238
"3184" "Rosenbaum" 0.014
"3185" "Rosenbaum" 0.086
"3186" "Rosenbaum" 0.318
"3187" "Rosenbaum" 0.016
"3188" "Rosenbaum" 0.162
"3189" "Rosenbaum" 0.518
"3190" "Rosenbaum" 0.094
"3191" "Rosenbaum" 0.34
"3192" "Rosenbaum" 0.51
"3193" "Rosenbaum" 0.616
"3194" "Rosenbaum" 0.224
"3195" "Rosenbaum" 0.202
"3196" "Rosenbaum" 0.064
"3197" "Rosenbaum" 0.054
"3198" "Rosenbaum" 0.668
"3199" "Rosenbaum" 0.072
"3200" "Rosenbaum" 0.428
"3201" "Rosenbaum" 0.136
"3202" "Rosenbaum" 0.034
"3203" "Rosenbaum" 0.3
"3204" "Rosenbaum" 0.18
"3205" "Rosenbaum" 0.018
"3206" "Rosenbaum" 0.01
"3207" "Rosenbaum" 0
"3208" "Rosenbaum" 0.756
"3209" "Rosenbaum" 0.432
"3210" "Rosenbaum" 0.414
"3211" "Rosenbaum" 0.398
"3212" "Rosenbaum" 0.52
"3213" "Rosenbaum" 0.102
"3214" "Rosenbaum" 0.062
"3215" "Rosenbaum" 0.26
"3216" "Rosenbaum" 0.712
"3217" "Rosenbaum" 0.576
"3218" "Rosenbaum" 0.29
"3219" "Rosenbaum" 0.244
"3220" "Rosenbaum" 0.786
"3221" "Rosenbaum" 0.354
"3222" "Rosenbaum" 0.1
"3223" "Rosenbaum" 0.15
"3224" "Rosenbaum" 0.034
"3225" "Rosenbaum" 0.824
"3226" "Rosenbaum" 0.148
"3227" "Rosenbaum" 0.828
"3228" "Rosenbaum" 0.884
"3229" "Rosenbaum" 0.15
"3230" "Rosenbaum" 0.292
"3231" "Rosenbaum" 0.22
"3232" "Rosenbaum" 0.664
"3233" "Rosenbaum" 0.624
"3234" "Rosenbaum" 0.714
"3235" "Rosenbaum" 0.534
"3236" "Rosenbaum" 0.272
"3237" "Rosenbaum" 0.35
"3238" "Rosenbaum" 0.864
"3239" "Rosenbaum" 0.766
"3240" "Rosenbaum" 0.124
"3241" "Rosenbaum" 0.686
"3242" "Rosenbaum" 0.36
"3243" "Rosenbaum" 0.898
"3244" "Rosenbaum" 0.464
"3245" "Rosenbaum" 0.842
"3246" "Rosenbaum" 0.138
"3247" "Rosenbaum" 0.256
"3248" "Rosenbaum" 0.9
"3249" "Rosenbaum" 0.046
"3250" "Rosenbaum" 0.98
"3251" "Rosenbaum" 0.482
"3252" "Rosenbaum" 0.888
"3253" "Rosenbaum" 0.592
"3254" "Rosenbaum" 0.412
"3255" "Rosenbaum" 0.044
"3256" "Rosenbaum" 0.01
"3257" "Rosenbaum" 0.252
"3258" "Rosenbaum" 0.424
"3259" "Rosenbaum" 0.248
"3260" "Rosenbaum" 0.154
"3261" "Rosenbaum" 0.294
"3262" "Rosenbaum" 0.982
"3263" "Rosenbaum" 0.99
"3264" "Rosenbaum" 0.378
"3265" "Rosenbaum" 0.078
"3266" "Rosenbaum" 0.536
"3267" "Rosenbaum" 0.288
"3268" "Rosenbaum" 0.45
"3269" "Rosenbaum" 0.142
"3270" "Rosenbaum" 0.864
"3271" "Rosenbaum" 0.978
"3272" "Rosenbaum" 0.016
"3273" "Rosenbaum" 0.432
"3274" "Rosenbaum" 0.116
"3275" "Rosenbaum" 0.21
"3276" "Rosenbaum" 0.084
"3277" "Rosenbaum" 0.048
"3278" "Rosenbaum" 0.192
"3279" "Rosenbaum" 0.722
"3280" "Rosenbaum" 0.234
"3281" "Rosenbaum" 0.582
"3282" "Rosenbaum" 0.914
"3283" "Rosenbaum" 0.55
"3284" "Rosenbaum" 0.178
"3285" "Rosenbaum" 0.85
"3286" "Rosenbaum" 0.404
"3287" "Rosenbaum" 0.612
"3288" "Rosenbaum" 0.766
"3289" "Rosenbaum" 0.342
"3290" "Rosenbaum" 0.016
"3291" "Rosenbaum" 0.482
"3292" "Rosenbaum" 0.448
"3293" "Rosenbaum" 0.142
"3294" "Rosenbaum" 0.254
"3295" "Rosenbaum" 0.822
"3296" "Rosenbaum" 0.258
"3297" "Rosenbaum" 0.112
"3298" "Rosenbaum" 0.172
"3299" "Rosenbaum" 0.242
"3300" "Rosenbaum" 0.948
"3301" "Rosenbaum" 0.788
"3302" "Rosenbaum" 0.586
"3303" "Rosenbaum" 0.354
"3304" "Rosenbaum" 0
"3305" "Rosenbaum" 0.526
"3306" "Rosenbaum" 0.074
"3307" "Rosenbaum" 0.566
"3308" "Rosenbaum" 0.34
"3309" "Rosenbaum" 0.36
"3310" "Rosenbaum" 0.222
"3311" "Rosenbaum" 0.308
"3312" "Rosenbaum" 0.888
"3313" "Rosenbaum" 0.032
"3314" "Rosenbaum" 0.04
"3315" "Rosenbaum" 0.974
"3316" "Rosenbaum" 0.626
"3317" "Rosenbaum" 0.606
"3318" "Rosenbaum" 0.578
"3319" "Rosenbaum" 0.2
"3320" "Rosenbaum" 0.208
"3321" "Rosenbaum" 0.936
"3322" "Rosenbaum" 0.76
"3323" "Rosenbaum" 0.646
"3324" "Rosenbaum" 0.226
"3325" "Rosenbaum" 0.002
"3326" "Rosenbaum" 0.784
"3327" "Rosenbaum" 0.024
"3328" "Rosenbaum" 0.028
"3329" "Rosenbaum" 0.494
"3330" "Rosenbaum" 0.99
"3331" "Rosenbaum" 0.57
"3332" "Rosenbaum" 0.556
"3333" "Rosenbaum" 0.228
"3334" "Rosenbaum" 0.438
"3335" "Rosenbaum" 0.746
"3336" "Rosenbaum" 0.728
"3337" "Rosenbaum" 0.41
"3338" "Rosenbaum" 0.196
"3339" "Rosenbaum" 0.716
"3340" "Rosenbaum" 0.154
"3341" "Rosenbaum" 0.776
"3342" "Rosenbaum" 0.098
"3343" "Rosenbaum" 0.21
"3344" "Rosenbaum" 0.022
"3345" "Rosenbaum" 0.096
"3346" "Rosenbaum" 0.15
"3347" "Rosenbaum" 0.068
"3348" "Rosenbaum" 0.306
"3349" "Rosenbaum" 0.2
"3350" "Rosenbaum" 0.058
"3351" "Rosenbaum" 0.436
"3352" "Rosenbaum" 0.246
"3353" "Rosenbaum" 0.64
"3354" "Rosenbaum" 0.574
"3355" "Rosenbaum" 0.98
"3356" "Rosenbaum" 0.33
"3357" "Rosenbaum" 0.17
"3358" "Rosenbaum" 0.026
"3359" "Rosenbaum" 0.512
"3360" "Rosenbaum" 0.49
"3361" "Rosenbaum" 0.052
"3362" "Rosenbaum" 0.266
"3363" "Rosenbaum" 0.452
"3364" "Rosenbaum" 0.49
"3365" "Rosenbaum" 0.938
"3366" "Rosenbaum" 0.218
"3367" "Rosenbaum" 0.014
"3368" "Rosenbaum" 0.3
"3369" "Rosenbaum" 0.852
"3370" "Rosenbaum" 0.14
"3371" "Rosenbaum" 0.992
"3372" "Rosenbaum" 0.048
"3373" "Rosenbaum" 0.084
"3374" "Rosenbaum" 0.49
"3375" "Rosenbaum" 0.174
"3376" "Rosenbaum" 0.034
"3377" "Rosenbaum" 0.302
"3378" "Rosenbaum" 0.93
"3379" "Rosenbaum" 0.362
"3380" "Rosenbaum" 0.06
"3381" "Rosenbaum" 0.216
"3382" "Rosenbaum" 0.13
"3383" "Rosenbaum" 0.448
"3384" "Rosenbaum" 0.364
"3385" "Rosenbaum" 0.472
"3386" "Rosenbaum" 0.384
"3387" "Rosenbaum" 0.548
"3388" "Rosenbaum" 0.458
"3389" "Rosenbaum" 0.742
"3390" "Rosenbaum" 0.154
"3391" "Rosenbaum" 0.312
"3392" "Rosenbaum" 0.488
"3393" "Rosenbaum" 0.016
"3394" "Rosenbaum" 0.708
"3395" "Rosenbaum" 0.298
"3396" "Rosenbaum" 0.034
"3397" "Rosenbaum" 0.512
"3398" "Rosenbaum" 0.518
"3399" "Rosenbaum" 0
"3400" "Rosenbaum" 0.462
"3401" "Rosenbaum" 0.172
"3402" "Rosenbaum" 0.2
"3403" "Rosenbaum" 0.54
"3404" "Rosenbaum" 0.198
"3405" "Rosenbaum" 0.356
"3406" "Rosenbaum" 0.126
"3407" "Rosenbaum" 0.266
"3408" "Rosenbaum" 0.318
"3409" "Rosenbaum" 0.048
"3410" "Rosenbaum" 0.67
"3411" "Rosenbaum" 0.51
"3412" "Rosenbaum" 0.178
"3413" "Rosenbaum" 0.714
"3414" "Rosenbaum" 0.162
"3415" "Rosenbaum" 0.032
"3416" "Rosenbaum" 0.192
"3417" "Rosenbaum" 0.232
"3418" "Rosenbaum" 0.924
"3419" "Rosenbaum" 0.148
"3420" "Rosenbaum" 0.71
"3421" "Rosenbaum" 0.294
"3422" "Rosenbaum" 0.176
"3423" "Rosenbaum" 0.094
"3424" "Rosenbaum" 0.12
"3425" "Rosenbaum" 0.048
"3426" "Rosenbaum" 0.854
"3427" "Rosenbaum" 0.01
"3428" "Rosenbaum" 0.608
"3429" "Rosenbaum" 0.63
"3430" "Rosenbaum" 0.524
"3431" "Rosenbaum" 0.812
"3432" "Rosenbaum" 0.076
"3433" "Rosenbaum" 0.922
"3434" "Rosenbaum" 0.254
"3435" "Rosenbaum" 0.336
"3436" "Rosenbaum" 0.58
"3437" "Rosenbaum" 0.774
"3438" "Rosenbaum" 0.89
"3439" "Rosenbaum" 0.456
"3440" "Rosenbaum" 0.548
"3441" "Rosenbaum" 0.72
"3442" "Rosenbaum" 0.616
"3443" "Rosenbaum" 0.658
"3444" "Rosenbaum" 0.784
"3445" "Rosenbaum" 0.028
"3446" "Rosenbaum" 0.316
"3447" "Rosenbaum" 0.424
"3448" "Rosenbaum" 0.508
"3449" "Rosenbaum" 0.086
"3450" "Rosenbaum" 0.782
"3451" "Rosenbaum" 0.916
"3452" "Rosenbaum" 0.012
"3453" "Rosenbaum" 0.878
"3454" "Rosenbaum" 0.144
"3455" "Rosenbaum" 0.794
"3456" "Rosenbaum" 0.12
"3457" "Rosenbaum" 0.09
"3458" "Rosenbaum" 0.682
"3459" "Rosenbaum" 0.194
"3460" "Rosenbaum" 0.02
"3461" "Rosenbaum" 0.426
"3462" "Rosenbaum" 0.128
"3463" "Rosenbaum" 0.01
"3464" "Rosenbaum" 0.456
"3465" "Rosenbaum" 0.524
"3466" "Rosenbaum" 0.822
"3467" "Rosenbaum" 0.94
"3468" "Rosenbaum" 0.304
"3469" "Rosenbaum" 0.832
"3470" "Rosenbaum" 0.28
"3471" "Rosenbaum" 0.128
"3472" "Rosenbaum" 0.434
"3473" "Rosenbaum" 0.034
"3474" "Rosenbaum" 0.554
"3475" "Rosenbaum" 0.044
"3476" "Rosenbaum" 0.618
"3477" "Rosenbaum" 0.624
"3478" "Rosenbaum" 0.022
"3479" "Rosenbaum" 0.044
"3480" "Rosenbaum" 0.048
"3481" "Rosenbaum" 0.326
"3482" "Rosenbaum" 0.464
"3483" "Rosenbaum" 0.898
"3484" "Rosenbaum" 0.222
"3485" "Rosenbaum" 0.748
"3486" "Rosenbaum" 0
"3487" "Rosenbaum" 0.742
"3488" "Rosenbaum" 0.05
"3489" "Rosenbaum" 0.296
"3490" "Rosenbaum" 0.206
"3491" "Rosenbaum" 0.116
"3492" "Rosenbaum" 0.494
"3493" "Rosenbaum" 0.116
"3494" "Rosenbaum" 0.902
"3495" "Rosenbaum" 0.496
"3496" "Rosenbaum" 0.524
"3497" "Rosenbaum" 0.262
"3498" "Rosenbaum" 0.324
"3499" "Rosenbaum" 0.38
"3500" "Rosenbaum" 0.104
"3501" "Rosenbaum" 0.59
"3502" "Rosenbaum" 0.678
"3503" "Rosenbaum" 0.504
"3504" "Rosenbaum" 0.29
"3505" "Rosenbaum" 0.026
"3506" "Rosenbaum" 0.906
"3507" "Rosenbaum" 0.43
"3508" "Rosenbaum" 0.122
"3509" "Rosenbaum" 0.004
"3510" "Rosenbaum" 0.024
"3511" "Rosenbaum" 0.444
"3512" "Rosenbaum" 0.046
"3513" "Rosenbaum" 0.008
"3514" "Rosenbaum" 0.858
"3515" "Rosenbaum" 0.196
"3516" "Rosenbaum" 0.394
"3517" "Rosenbaum" 0.092
"3518" "Rosenbaum" 0.152
"3519" "Rosenbaum" 0.752
"3520" "Rosenbaum" 0.786
"3521" "Rosenbaum" 0.95
"3522" "Rosenbaum" 0.394
"3523" "Rosenbaum" 0.13
"3524" "Rosenbaum" 0.282
"3525" "Rosenbaum" 0.144
"3526" "Rosenbaum" 0.38
"3527" "Rosenbaum" 0.642
"3528" "Rosenbaum" 0.39
"3529" "Rosenbaum" 0.302
"3530" "Rosenbaum" 0.146
"3531" "Rosenbaum" 0.182
"3532" "Rosenbaum" 0.05
"3533" "Rosenbaum" 0.062
"3534" "Rosenbaum" 0.042
"3535" "Rosenbaum" 0.236
"3536" "Rosenbaum" 0.732
"3537" "Rosenbaum" 0.062
"3538" "Rosenbaum" 0.65
"3539" "Rosenbaum" 0.034
"3540" "Rosenbaum" 0.92
"3541" "Rosenbaum" 0.118
"3542" "Rosenbaum" 0.898
"3543" "Rosenbaum" 0.17
"3544" "Rosenbaum" 0.784
"3545" "Rosenbaum" 0.914
"3546" "Rosenbaum" 0.252
"3547" "Rosenbaum" 0.764
"3548" "Rosenbaum" 0.094
"3549" "Rosenbaum" 0.256
"3550" "Rosenbaum" 0.75
"3551" "Rosenbaum" 0.076
"3552" "Rosenbaum" 0.12
"3553" "Rosenbaum" 0.134
"3554" "Rosenbaum" 0.016
"3555" "Rosenbaum" 0.032
"3556" "Rosenbaum" 0.352
"3557" "Rosenbaum" 0.032
"3558" "Rosenbaum" 0
"3559" "Rosenbaum" 0.56
"3560" "Rosenbaum" 0.292
"3561" "Rosenbaum" 0.116
"3562" "Rosenbaum" 0.15
"3563" "Rosenbaum" 0.104
"3564" "Rosenbaum" 0.478
"3565" "Rosenbaum" 0.782
"3566" "Rosenbaum" 0.126
"3567" "Rosenbaum" 0.396
"3568" "Rosenbaum" 0.728
"3569" "Rosenbaum" 0.108
"3570" "Rosenbaum" 0.794
"3571" "Rosenbaum" 0.4
"3572" "Rosenbaum" 0.316
"3573" "Rosenbaum" 0.214
"3574" "Rosenbaum" 0.334
"3575" "Rosenbaum" 0.262
"3576" "Rosenbaum" 0.864
"3577" "Rosenbaum" 0.122
"3578" "Rosenbaum" 0.186
"3579" "Rosenbaum" 0.08
"3580" "Rosenbaum" 0.294
"3581" "Rosenbaum" 0.114
"3582" "Rosenbaum" 0.208
"3583" "Rosenbaum" 0.578
"3584" "Rosenbaum" 0.006
"3585" "Rosenbaum" 0.398
"3586" "Rosenbaum" 0.106
"3587" "Rosenbaum" 0.534
"3588" "Rosenbaum" 0.182
"3589" "Rosenbaum" 0.882
"3590" "Rosenbaum" 0.23
"3591" "Rosenbaum" 0.722
"3592" "Rosenbaum" 0.942
"3593" "Rosenbaum" 0.032
"3594" "Rosenbaum" 0.354
"3595" "Rosenbaum" 0.04
"3596" "Rosenbaum" 0.536
"3597" "Rosenbaum" 0.304
"3598" "Rosenbaum" 0.8
"3599" "Rosenbaum" 0.03
"3600" "Rosenbaum" 0.17
"3601" "Rosenbaum" 0.31
"3602" "Rosenbaum" 0.01
"3603" "Rosenbaum" 0.05
"3604" "Rosenbaum" 0.7
"3605" "Rosenbaum" 0.9
"3606" "Rosenbaum" 0.802
"3607" "Rosenbaum" 0.444
"3608" "Rosenbaum" 0.64
"3609" "Rosenbaum" 0.976
"3610" "Rosenbaum" 0.044
"3611" "Rosenbaum" 0.064
"3612" "Rosenbaum" 0.32
"3613" "Rosenbaum" 0.472
"3614" "Rosenbaum" 0.008
"3615" "Rosenbaum" 0.638
"3616" "Rosenbaum" 0.328
"3617" "Rosenbaum" 0.068
"3618" "Rosenbaum" 0.524
"3619" "Rosenbaum" 0.988
"3620" "Rosenbaum" 0.808
"3621" "Rosenbaum" 0.062
"3622" "Rosenbaum" 0.668
"3623" "Rosenbaum" 0.2
"3624" "Rosenbaum" 0.504
"3625" "Rosenbaum" 0.782
"3626" "Rosenbaum" 0.024
"3627" "Rosenbaum" 0.054
"3628" "Rosenbaum" 0.526
"3629" "Rosenbaum" 0.796
"3630" "Rosenbaum" 0.23
"3631" "Rosenbaum" 0.334
"3632" "Rosenbaum" 0.638
"3633" "Rosenbaum" 0.526
"3634" "Rosenbaum" 0
"3635" "Rosenbaum" 0.402
"3636" "Rosenbaum" 0.636
"3637" "Rosenbaum" 0.866
"3638" "Rosenbaum" 0.11
"3639" "Rosenbaum" 0.132
"3640" "Rosenbaum" 0.4
"3641" "Rosenbaum" 0.604
"3642" "Rosenbaum" 0.634
"3643" "Rosenbaum" 0.53
"3644" "Rosenbaum" 0.126
"3645" "Rosenbaum" 0.99
"3646" "Rosenbaum" 0.304
"3647" "Rosenbaum" 0.908
"3648" "Rosenbaum" 0.912
"3649" "Rosenbaum" 0.106
"3650" "Rosenbaum" 0.12
"3651" "Rosenbaum" 0.69
"3652" "Rosenbaum" 0.856
"3653" "Rosenbaum" 0.662
"3654" "Rosenbaum" 0.34
"3655" "Rosenbaum" 0.104
"3656" "Rosenbaum" 0.296
"3657" "Rosenbaum" 0.796
"3658" "Rosenbaum" 0.11
"3659" "Rosenbaum" 0.476
"3660" "Rosenbaum" 0.028
"3661" "Rosenbaum" 0.922
"3662" "Rosenbaum" 0.078
"3663" "Rosenbaum" 0.814
"3664" "Rosenbaum" 0.238
"3665" "Rosenbaum" 0.264
"3666" "Rosenbaum" 0.324
"3667" "Rosenbaum" 0.218
"3668" "Rosenbaum" 0.21
"3669" "Rosenbaum" 0.224
"3670" "Rosenbaum" 0.112
"3671" "Rosenbaum" 0.05
"3672" "Rosenbaum" 0.072
"3673" "Rosenbaum" 0.206
"3674" "Rosenbaum" 0.826
"3675" "Rosenbaum" 0.632
"3676" "Rosenbaum" 0.926
"3677" "Rosenbaum" 0.05
"3678" "Rosenbaum" 0.238
"3679" "Rosenbaum" 0.106
"3680" "Rosenbaum" 0.366
"3681" "Rosenbaum" 0.53
"3682" "Rosenbaum" 0.164
"3683" "Rosenbaum" 0.288
"3684" "Rosenbaum" 0.758
"3685" "Rosenbaum" 0.122
"3686" "Rosenbaum" 0.314
"3687" "Rosenbaum" 0.404
"3688" "Rosenbaum" 0.312
"3689" "Rosenbaum" 0.288
"3690" "Rosenbaum" 0.166
"3691" "Rosenbaum" 0.858
"3692" "Rosenbaum" 0.77
"3693" "Rosenbaum" 0.314
"3694" "Rosenbaum" 0.332
"3695" "Rosenbaum" 0.26
"3696" "Rosenbaum" 0.096
"3697" "Rosenbaum" 0.064
"3698" "Rosenbaum" 0.164
"3699" "Rosenbaum" 0.058
"3700" "Rosenbaum" 0.012
"3701" "Rosenbaum" 0.476
"3702" "Rosenbaum" 0.076
"3703" "Rosenbaum" 0.43
"3704" "Rosenbaum" 0.318
"3705" "Rosenbaum" 0.482
"3706" "Rosenbaum" 0.078
"3707" "Rosenbaum" 0.338
"3708" "Rosenbaum" 0.376
"3709" "Rosenbaum" 0.06
"3710" "Rosenbaum" 0.744
"3711" "Rosenbaum" 0.05
"3712" "Rosenbaum" 0.122
"3713" "Rosenbaum" 0.088
"3714" "Rosenbaum" 0.024
"3715" "Rosenbaum" 0.27
"3716" "Rosenbaum" 0.014
"3717" "Rosenbaum" 0
"3718" "Rosenbaum" 0.81
"3719" "Rosenbaum" 0.03
"3720" "Rosenbaum" 0.078
"3721" "Rosenbaum" 0.066
"3722" "Rosenbaum" 0.026
"3723" "Rosenbaum" 0.138
"3724" "Rosenbaum" 0.826
"3725" "Rosenbaum" 0.212
"3726" "Rosenbaum" 0.238
"3727" "Rosenbaum" 0.052
"3728" "Rosenbaum" 0.73
"3729" "Rosenbaum" 0.024
"3730" "Rosenbaum" 0.136
"3731" "Rosenbaum" 0.508
"3732" "Rosenbaum" 0.462
"3733" "Rosenbaum" 0.538
"3734" "Rosenbaum" 0.068
"3735" "Rosenbaum" 0.376
"3736" "Rosenbaum" 0.204
"3737" "Rosenbaum" 0.444
"3738" "Rosenbaum" 0.424
"3739" "Rosenbaum" 0.108
"3740" "Rosenbaum" 0.424
"3741" "Rosenbaum" 0.224
"3742" "Rosenbaum" 0.166
"3743" "Rosenbaum" 0.158
"3744" "Rosenbaum" 0.346
"3745" "Rosenbaum" 0.744
"3746" "Rosenbaum" 0.202
"3747" "Rosenbaum" 0.72
"3748" "Rosenbaum" 0.824
"3749" "Rosenbaum" 0.892
"3750" "Rosenbaum" 0.118
"3751" "Rosenbaum" 0.816
"3752" "Rosenbaum" 0.124
"3753" "Rosenbaum" 0.532
"3754" "Rosenbaum" 0.246
"3755" "Rosenbaum" 0.458
"3756" "Rosenbaum" 0.372
"3757" "Rosenbaum" 0.38
"3758" "Rosenbaum" 0.154
"3759" "Rosenbaum" 0.89
"3760" "Rosenbaum" 0.006
"3761" "Rosenbaum" 0.534
"3762" "Rosenbaum" 0.33
"3763" "Rosenbaum" 0.214
"3764" "Rosenbaum" 0.482
"3765" "Rosenbaum" 0.708
"3766" "Rosenbaum" 0.244
"3767" "Rosenbaum" 0.702
"3768" "Rosenbaum" 0.41
"3769" "Rosenbaum" 0.48
"3770" "Rosenbaum" 0
"3771" "Rosenbaum" 0.32
"3772" "Rosenbaum" 0.696
"3773" "Rosenbaum" 0.7
"3774" "Rosenbaum" 0.55
"3775" "Rosenbaum" 0.548
"3776" "Rosenbaum" 0.04
"3777" "Rosenbaum" 0.108
"3778" "Rosenbaum" 0.782
"3779" "Rosenbaum" 0.472
"3780" "Rosenbaum" 0.084
"3781" "Rosenbaum" 0.18
"3782" "Rosenbaum" 0.426
"3783" "Rosenbaum" 0.53
"3784" "Rosenbaum" 0.064
"3785" "Rosenbaum" 0.072
"3786" "Rosenbaum" 0.134
"3787" "Rosenbaum" 0.528
"3788" "Rosenbaum" 0.588
"3789" "Rosenbaum" 0.18
"3790" "Rosenbaum" 0.282
"3791" "Rosenbaum" 0.058
"3792" "Rosenbaum" 0.12
"3793" "Rosenbaum" 0.888
"3794" "Rosenbaum" 0.318
"3795" "Rosenbaum" 0.296
"3796" "Rosenbaum" 0.538
"3797" "Rosenbaum" 0.016
"3798" "Rosenbaum" 0.314
"3799" "Rosenbaum" 0.562
"3800" "Rosenbaum" 0.252
"3801" "Rosenbaum" 0.21
"3802" "Rosenbaum" 0.368
"3803" "Rosenbaum" 0.834
"3804" "Rosenbaum" 0.84
"3805" "Rosenbaum" 0.282
"3806" "Rosenbaum" 0.044
"3807" "Rosenbaum" 0.388
"3808" "Rosenbaum" 0.614
"3809" "Rosenbaum" 0.242
"3810" "Rosenbaum" 0.122
"3811" "Rosenbaum" 0.814
"3812" "Rosenbaum" 0.754
"3813" "Rosenbaum" 0.258
"3814" "Rosenbaum" 0.988
"3815" "Rosenbaum" 0.196
"3816" "Rosenbaum" 0.858
"3817" "Rosenbaum" 0.326
"3818" "Rosenbaum" 0.562
"3819" "Rosenbaum" 0.904
"3820" "Rosenbaum" 0.47
"3821" "Rosenbaum" 0.492
"3822" "Rosenbaum" 0.12
"3823" "Rosenbaum" 0.6
"3824" "Rosenbaum" 0.816
"3825" "Rosenbaum" 0.248
"3826" "Rosenbaum" 0.002
"3827" "Rosenbaum" 0.192
"3828" "Rosenbaum" 0.826
"3829" "Rosenbaum" 0.194
"3830" "Rosenbaum" 0.218
"3831" "Rosenbaum" 0.084
"3832" "Rosenbaum" 0.128
"3833" "Rosenbaum" 0.402
"3834" "Rosenbaum" 0.066
"3835" "Rosenbaum" 0.184
"3836" "Rosenbaum" 0.028
"3837" "Rosenbaum" 0.614
"3838" "Rosenbaum" 0.672
"3839" "Rosenbaum" 0.236
"3840" "Rosenbaum" 0.178
"3841" "Rosenbaum" 0.432
"3842" "Rosenbaum" 0.838
"3843" "Rosenbaum" 0.036
"3844" "Rosenbaum" 0.43
"3845" "Rosenbaum" 0.164
"3846" "Rosenbaum" 0.702
"3847" "Rosenbaum" 0.31
"3848" "Rosenbaum" 0.022
"3849" "Rosenbaum" 0.516
"3850" "Rosenbaum" 0.87
"3851" "Rosenbaum" 0.436
"3852" "Rosenbaum" 0.074
"3853" "Rosenbaum" 0.172
"3854" "Rosenbaum" 0.104
"3855" "Rosenbaum" 0.398
"3856" "Rosenbaum" 0.482
"3857" "Rosenbaum" 0.282
"3858" "Rosenbaum" 0.82
"3859" "Rosenbaum" 0.85
"3860" "Rosenbaum" 0.892
"3861" "Rosenbaum" 0.71
"3862" "Rosenbaum" 0.456
"3863" "Rosenbaum" 0.034
"3864" "Rosenbaum" 0.254
"3865" "Rosenbaum" 0.18
"3866" "Rosenbaum" 0.202
"3867" "Rosenbaum" 0.022
"3868" "Rosenbaum" 0.84
"3869" "Rosenbaum" 0.464
"3870" "Rosenbaum" 0.206
"3871" "Rosenbaum" 0.006
"3872" "Rosenbaum" 0.04
"3873" "Rosenbaum" 0.724
"3874" "Rosenbaum" 0.19
"3875" "Rosenbaum" 0.262
"3876" "Rosenbaum" 0.416
"3877" "Rosenbaum" 0.578
"3878" "Rosenbaum" 0.612
"3879" "Rosenbaum" 0.064
"3880" "Rosenbaum" 0.816
"3881" "Rosenbaum" 0.04
"3882" "Rosenbaum" 0.058
"3883" "Rosenbaum" 0.806
"3884" "Rosenbaum" 0.044
"3885" "Rosenbaum" 0.16
"3886" "Rosenbaum" 0.25
"3887" "Rosenbaum" 0.024
"3888" "Rosenbaum" 0.142
"3889" "Rosenbaum" 0.606
"3890" "Rosenbaum" 0.01
"3891" "Rosenbaum" 0.482
"3892" "Rosenbaum" 0.22
"3893" "Rosenbaum" 0.008
"3894" "Rosenbaum" 0.332
"3895" "Rosenbaum" 0.16
"3896" "Rosenbaum" 0.092
"3897" "Rosenbaum" 0.524
"3898" "Rosenbaum" 0.148
"3899" "Rosenbaum" 0.896
"3900" "Rosenbaum" 0.47
"3901" "Rosenbaum" 0.124
"3902" "Rosenbaum" 0.026
"3903" "Rosenbaum" 0.046
"3904" "Rosenbaum" 0.636
"3905" "Rosenbaum" 0.832
"3906" "Rosenbaum" 0.284
"3907" "Rosenbaum" 0.438
"3908" "Rosenbaum" 0.85
"3909" "Rosenbaum" 0.002
"3910" "Rosenbaum" 0.304
"3911" "Rosenbaum" 0.978
"3912" "Rosenbaum" 0.162
"3913" "Rosenbaum" 0.6
"3914" "Rosenbaum" 0.43
"3915" "Rosenbaum" 0.346
"3916" "Rosenbaum" 0.586
"3917" "Rosenbaum" 0.878
"3918" "Rosenbaum" 0.314
"3919" "Rosenbaum" 0.964
"3920" "Rosenbaum" 0.826
"3921" "Rosenbaum" 0.01
"3922" "Rosenbaum" 0.382
"3923" "Rosenbaum" 0.876
"3924" "Rosenbaum" 0.232
"3925" "Rosenbaum" 0.218
"3926" "Rosenbaum" 0.024
"3927" "Rosenbaum" 0.218
"3928" "Rosenbaum" 0.696
"3929" "Rosenbaum" 0.312
"3930" "Rosenbaum" 0.014
"3931" "Rosenbaum" 0.296
"3932" "Rosenbaum" 0.66
"3933" "Rosenbaum" 0.306
"3934" "Rosenbaum" 0.148
"3935" "Rosenbaum" 0.488
"3936" "Rosenbaum" 0.57
"3937" "Rosenbaum" 0.208
"3938" "Rosenbaum" 0.1
"3939" "Rosenbaum" 0.382
"3940" "Rosenbaum" 0.46
"3941" "Rosenbaum" 0.024
"3942" "Rosenbaum" 0.356
"3943" "Rosenbaum" 0.082
"3944" "Rosenbaum" 0.798
"3945" "Rosenbaum" 0.602
"3946" "Rosenbaum" 0.774
"3947" "Rosenbaum" 0.188
"3948" "Rosenbaum" 0.462
"3949" "Rosenbaum" 0.48
"3950" "Rosenbaum" 0.018
"3951" "Rosenbaum" 0.594
"3952" "Rosenbaum" 0.406
"3953" "Rosenbaum" 0.762
"3954" "Rosenbaum" 0.07
"3955" "Rosenbaum" 0.582
"3956" "Rosenbaum" 0.394
"3957" "Rosenbaum" 0.004
"3958" "Rosenbaum" 0.43
"3959" "Rosenbaum" 0.026
"3960" "Rosenbaum" 0.84
"3961" "Rosenbaum" 0.484
"3962" "Rosenbaum" 0.326
"3963" "Rosenbaum" 0.19
"3964" "Rosenbaum" 0.576
"3965" "Rosenbaum" 0.768
"3966" "Rosenbaum" 0.058
"3967" "Rosenbaum" 0.036
"3968" "Rosenbaum" 0.49
"3969" "Rosenbaum" 0.012
"3970" "Rosenbaum" 0.648
"3971" "Rosenbaum" 0.678
"3972" "Rosenbaum" 0.326
"3973" "Rosenbaum" 0.09
"3974" "Rosenbaum" 0.304
"3975" "Rosenbaum" 0.57
"3976" "Rosenbaum" 0
"3977" "Rosenbaum" 0.54
"3978" "Rosenbaum" 0.034
"3979" "Rosenbaum" 0.168
"3980" "Rosenbaum" 0.012
"3981" "Rosenbaum" 0.232
"3982" "Rosenbaum" 0.124
"3983" "Rosenbaum" 0.018
"3984" "Rosenbaum" 0.566
"3985" "Rosenbaum" 0.21
"3986" "Rosenbaum" 0.528
"3987" "Rosenbaum" 0.036
"3988" "Rosenbaum" 0.3
"3989" "Rosenbaum" 0.08
"3990" "Rosenbaum" 0.744
"3991" "Rosenbaum" 0.31
"3992" "Rosenbaum" 0.514
"3993" "Rosenbaum" 0.118
"3994" "Rosenbaum" 0.802
"3995" "Rosenbaum" 0.05
"3996" "Rosenbaum" 0.23
"3997" "Rosenbaum" 0.858
"3998" "Rosenbaum" 0.4
"3999" "Rosenbaum" 0.076
"4000" "Rosenbaum" 0.056


==> Graphs/pvaluesalternative_rem_95.txt <==
"factor" "frt_pv"
"1" "Neyman" 0.242
"2" "Neyman" 0.024
"3" "Neyman" 0.186
"4" "Neyman" 0.038
"5" "Neyman" 0.006
"6" "Neyman" 0.362
"7" "Neyman" 0.006
"8" "Neyman" 0.012
"9" "Neyman" 0.094
"10" "Neyman" 0.014
"11" "Neyman" 0
"12" "Neyman" 0.002
"13" "Neyman" 0.202
"14" "Neyman" 0.184
"15" "Neyman" 0.002
"16" "Neyman" 0.02
"17" "Neyman" 0.124
"18" "Neyman" 0.186
"19" "Neyman" 0.06
"20" "Neyman" 0.012
"21" "Neyman" 0.07
"22" "Neyman" 0.008
"23" "Neyman" 0.042
"24" "Neyman" 0.186
"25" "Neyman" 0.188
"26" "Neyman" 0
"27" "Neyman" 0
"28" "Neyman" 0.092
"29" "Neyman" 0.002
"30" "Neyman" 0.162
"31" "Neyman" 0.048
"32" "Neyman" 0.008
"33" "Neyman" 0.072
"34" "Neyman" 0.15
"35" "Neyman" 0.108
"36" "Neyman" 0.044
"37" "Neyman" 0.002
"38" "Neyman" 0.014
"39" "Neyman" 0.038
"40" "Neyman" 0.186
"41" "Neyman" 0.208
"42" "Neyman" 0.03
"43" "Neyman" 0
"44" "Neyman" 0.09
"45" "Neyman" 0.076
"46" "Neyman" 0.016
"47" "Neyman" 0.004
"48" "Neyman" 0.01
"49" "Neyman" 0.024
"50" "Neyman" 0.004
"51" "Neyman" 0.102
"52" "Neyman" 0.006
"53" "Neyman" 0.068
"54" "Neyman" 0.018
"55" "Neyman" 0.022
"56" "Neyman" 0.084
"57" "Neyman" 0.004
"58" "Neyman" 0.048
"59" "Neyman" 0.196
"60" "Neyman" 0.034
"61" "Neyman" 0.038
"62" "Neyman" 0.052
"63" "Neyman" 0.234
"64" "Neyman" 0.024
"65" "Neyman" 0.014
"66" "Neyman" 0
"67" "Neyman" 0.024
"68" "Neyman" 0.01
"69" "Neyman" 0.052
"70" "Neyman" 0.006
"71" "Neyman" 0.068
"72" "Neyman" 0.048
"73" "Neyman" 0.028
"74" "Neyman" 0.074
"75" "Neyman" 0.08
"76" "Neyman" 0.056
"77" "Neyman" 0.134
"78" "Neyman" 0.018
"79" "Neyman" 0.01
"80" "Neyman" 0.074
"81" "Neyman" 0.098
"82" "Neyman" 0.01
"83" "Neyman" 0.004
"84" "Neyman" 0.092
"85" "Neyman" 0.064
"86" "Neyman" 0.014
"87" "Neyman" 0.004
"88" "Neyman" 0.01
"89" "Neyman" 0.036
"90" "Neyman" 0.368
"91" "Neyman" 0.002
"92" "Neyman" 0.02
"93" "Neyman" 0.074
"94" "Neyman" 0.024
"95" "Neyman" 0.028
"96" "Neyman" 0.084
"97" "Neyman" 0.01
"98" "Neyman" 0.252
"99" "Neyman" 0.034
"100" "Neyman" 0.028
"101" "Neyman" 0.024
"102" "Neyman" 0.06
"103" "Neyman" 0.034
"104" "Neyman" 0.002
"105" "Neyman" 0.078
"106" "Neyman" 0.068
"107" "Neyman" 0.114
"108" "Neyman" 0.048
"109" "Neyman" 0.004
"110" "Neyman" 0.052
"111" "Neyman" 0.17
"112" "Neyman" 0.01
"113" "Neyman" 0.054
"114" "Neyman" 0.048
"115" "Neyman" 0.09
"116" "Neyman" 0.034
"117" "Neyman" 0.134
"118" "Neyman" 0.016
"119" "Neyman" 0.052
"120" "Neyman" 0.272
"121" "Neyman" 0.034
"122" "Neyman" 0.008
"123" "Neyman" 0.028
"124" "Neyman" 0.014
"125" "Neyman" 0.002
"126" "Neyman" 0.006
"127" "Neyman" 0.03
"128" "Neyman" 0.06
"129" "Neyman" 0.012
"130" "Neyman" 0
"131" "Neyman" 0.106
"132" "Neyman" 0.016
"133" "Neyman" 0.054
"134" "Neyman" 0.002
"135" "Neyman" 0.052
"136" "Neyman" 0.028
"137" "Neyman" 0.25
"138" "Neyman" 0.07
"139" "Neyman" 0.068
"140" "Neyman" 0.026
"141" "Neyman" 0.064
"142" "Neyman" 0.08
"143" "Neyman" 0.054
"144" "Neyman" 0
"145" "Neyman" 0.128
"146" "Neyman" 0.066
"147" "Neyman" 0.136
"148" "Neyman" 0.07
"149" "Neyman" 0.138
"150" "Neyman" 0.01
"151" "Neyman" 0.076
"152" "Neyman" 0.004
"153" "Neyman" 0.028
"154" "Neyman" 0.218
"155" "Neyman" 0.218
"156" "Neyman" 0.024
"157" "Neyman" 0.008
"158" "Neyman" 0.05
"159" "Neyman" 0.156
"160" "Neyman" 0.098
"161" "Neyman" 0.092
"162" "Neyman" 0.018
"163" "Neyman" 0.018
"164" "Neyman" 0.002
"165" "Neyman" 0.002
"166" "Neyman" 0.08
"167" "Neyman" 0.048
"168" "Neyman" 0.006
"169" "Neyman" 0.016
"170" "Neyman" 0.136
"171" "Neyman" 0.176
"172" "Neyman" 0.056
"173" "Neyman" 0.142
"174" "Neyman" 0.372
"175" "Neyman" 0.038
"176" "Neyman" 0.04
"177" "Neyman" 0.01
"178" "Neyman" 0.012
"179" "Neyman" 0.166
"180" "Neyman" 0.048
"181" "Neyman" 0
"182" "Neyman" 0.028
"183" "Neyman" 0
"184" "Neyman" 0.114
"185" "Neyman" 0.004
"186" "Neyman" 0.006
"187" "Neyman" 0
"188" "Neyman" 0.002
"189" "Neyman" 0.098
"190" "Neyman" 0.074
"191" "Neyman" 0.062
"192" "Neyman" 0.098
"193" "Neyman" 0.008
"194" "Neyman" 0.018
"195" "Neyman" 0.002
"196" "Neyman" 0.154
"197" "Neyman" 0.372
"198" "Neyman" 0.132
"199" "Neyman" 0.024
"200" "Neyman" 0.108
"201" "Neyman" 0.042
"202" "Neyman" 0.152
"203" "Neyman" 0.26
"204" "Neyman" 0.24
"205" "Neyman" 0.002
"206" "Neyman" 0.044
"207" "Neyman" 0.04
"208" "Neyman" 0.028
"209" "Neyman" 0.01
"210" "Neyman" 0.018
"211" "Neyman" 0.022
"212" "Neyman" 0.006
"213" "Neyman" 0.09
"214" "Neyman" 0.01
"215" "Neyman" 0.034
"216" "Neyman" 0.03
"217" "Neyman" 0.036
"218" "Neyman" 0.01
"219" "Neyman" 0.258
"220" "Neyman" 0
"221" "Neyman" 0.012
"222" "Neyman" 0.016
"223" "Neyman" 0.132
"224" "Neyman" 0.018
"225" "Neyman" 0.026
"226" "Neyman" 0.15
"227" "Neyman" 0.046
"228" "Neyman" 0.094
"229" "Neyman" 0.046
"230" "Neyman" 0.008
"231" "Neyman" 0.162
"232" "Neyman" 0.016
"233" "Neyman" 0.022
"234" "Neyman" 0.024
"235" "Neyman" 0.054
"236" "Neyman" 0.02
"237" "Neyman" 0.128
"238" "Neyman" 0.132
"239" "Neyman" 0.008
"240" "Neyman" 0.13
"241" "Neyman" 0.03
"242" "Neyman" 0
"243" "Neyman" 0.034
"244" "Neyman" 0.004
"245" "Neyman" 0.034
"246" "Neyman" 0
"247" "Neyman" 0.272
"248" "Neyman" 0.198
"249" "Neyman" 0.02
"250" "Neyman" 0
"251" "Neyman" 0.002
"252" "Neyman" 0.048
"253" "Neyman" 0.062
"254" "Neyman" 0.068
"255" "Neyman" 0.128
"256" "Neyman" 0.182
"257" "Neyman" 0
"258" "Neyman" 0.008
"259" "Neyman" 0.05
"260" "Neyman" 0.022
"261" "Neyman" 0.072
"262" "Neyman" 0.202
"263" "Neyman" 0.05
"264" "Neyman" 0.014
"265" "Neyman" 0.102
"266" "Neyman" 0.164
"267" "Neyman" 0.014
"268" "Neyman" 0.1
"269" "Neyman" 0.014
"270" "Neyman" 0.138
"271" "Neyman" 0.032
"272" "Neyman" 0.01
"273" "Neyman" 0.002
"274" "Neyman" 0.004
"275" "Neyman" 0.062
"276" "Neyman" 0.226
"277" "Neyman" 0.026
"278" "Neyman" 0.202
"279" "Neyman" 0.014
"280" "Neyman" 0.004
"281" "Neyman" 0.174
"282" "Neyman" 0.06
"283" "Neyman" 0.162
"284" "Neyman" 0.114
"285" "Neyman" 0.122
"286" "Neyman" 0.008
"287" "Neyman" 0.038
"288" "Neyman" 0.016
"289" "Neyman" 0
"290" "Neyman" 0.056
"291" "Neyman" 0.016
"292" "Neyman" 0.06
"293" "Neyman" 0.038
"294" "Neyman" 0.032
"295" "Neyman" 0.004
"296" "Neyman" 0.008
"297" "Neyman" 0.112
"298" "Neyman" 0.14
"299" "Neyman" 0.062
"300" "Neyman" 0.002
"301" "Neyman" 0.006
"302" "Neyman" 0
"303" "Neyman" 0.004
"304" "Neyman" 0.048
"305" "Neyman" 0.002
"306" "Neyman" 0.046
"307" "Neyman" 0.08
"308" "Neyman" 0.268
"309" "Neyman" 0.04
"310" "Neyman" 0.18
"311" "Neyman" 0.006
"312" "Neyman" 0.072
"313" "Neyman" 0.048
"314" "Neyman" 0.066
"315" "Neyman" 0.034
"316" "Neyman" 0.046
"317" "Neyman" 0.012
"318" "Neyman" 0.024
"319" "Neyman" 0.012
"320" "Neyman" 0.092
"321" "Neyman" 0
"322" "Neyman" 0.118
"323" "Neyman" 0.05
"324" "Neyman" 0.072
"325" "Neyman" 0.072
"326" "Neyman" 0.086
"327" "Neyman" 0.012
"328" "Neyman" 0.06
"329" "Neyman" 0.452
"330" "Neyman" 0.008
"331" "Neyman" 0.002
"332" "Neyman" 0.016
"333" "Neyman" 0.16
"334" "Neyman" 0.098
"335" "Neyman" 0.006
"336" "Neyman" 0
"337" "Neyman" 0.11
"338" "Neyman" 0.066
"339" "Neyman" 0.092
"340" "Neyman" 0.004
"341" "Neyman" 0.14
"342" "Neyman" 0.274
"343" "Neyman" 0.074
"344" "Neyman" 0.046
"345" "Neyman" 0.104
"346" "Neyman" 0.044
"347" "Neyman" 0.07
"348" "Neyman" 0.08
"349" "Neyman" 0.006
"350" "Neyman" 0.018
"351" "Neyman" 0.096
"352" "Neyman" 0.052
"353" "Neyman" 0.102
"354" "Neyman" 0.056
"355" "Neyman" 0.038
"356" "Neyman" 0.002
"357" "Neyman" 0.16
"358" "Neyman" 0.02
"359" "Neyman" 0.302
"360" "Neyman" 0.082
"361" "Neyman" 0.04
"362" "Neyman" 0.02
"363" "Neyman" 0.034
"364" "Neyman" 0.166
"365" "Neyman" 0.03
"366" "Neyman" 0.006
"367" "Neyman" 0.076
"368" "Neyman" 0.01
"369" "Neyman" 0.03
"370" "Neyman" 0.138
"371" "Neyman" 0.114
"372" "Neyman" 0.134
"373" "Neyman" 0.132
"374" "Neyman" 0.02
"375" "Neyman" 0.006
"376" "Neyman" 0.012
"377" "Neyman" 0.01
"378" "Neyman" 0.05
"379" "Neyman" 0.016
"380" "Neyman" 0.014
"381" "Neyman" 0.016
"382" "Neyman" 0.018
"383" "Neyman" 0.002
"384" "Neyman" 0.1
"385" "Neyman" 0.206
"386" "Neyman" 0.164
"387" "Neyman" 0.074
"388" "Neyman" 0.08
"389" "Neyman" 0.464
"390" "Neyman" 0.054
"391" "Neyman" 0.222
"392" "Neyman" 0
"393" "Neyman" 0.048
"394" "Neyman" 0.038
"395" "Neyman" 0.074
"396" "Neyman" 0.15
"397" "Neyman" 0
"398" "Neyman" 0.004
"399" "Neyman" 0.084
"400" "Neyman" 0.136
"401" "Neyman" 0.352
"402" "Neyman" 0.03
"403" "Neyman" 0.052
"404" "Neyman" 0.174
"405" "Neyman" 0.004
"406" "Neyman" 0.022
"407" "Neyman" 0.17
"408" "Neyman" 0.02
"409" "Neyman" 0.084
"410" "Neyman" 0.024
"411" "Neyman" 0.24
"412" "Neyman" 0.058
"413" "Neyman" 0.024
"414" "Neyman" 0.002
"415" "Neyman" 0.098
"416" "Neyman" 0.002
"417" "Neyman" 0.07
"418" "Neyman" 0.016
"419" "Neyman" 0
"420" "Neyman" 0.048
"421" "Neyman" 0.094
"422" "Neyman" 0.116
"423" "Neyman" 0.008
"424" "Neyman" 0.01
"425" "Neyman" 0.036
"426" "Neyman" 0
"427" "Neyman" 0.04
"428" "Neyman" 0.036
"429" "Neyman" 0.028
"430" "Neyman" 0.026
"431" "Neyman" 0
"432" "Neyman" 0.022
"433" "Neyman" 0
"434" "Neyman" 0.044
"435" "Neyman" 0.094
"436" "Neyman" 0.004
"437" "Neyman" 0.102
"438" "Neyman" 0.072
"439" "Neyman" 0.006
"440" "Neyman" 0.196
"441" "Neyman" 0.002
"442" "Neyman" 0.116
"443" "Neyman" 0.022
"444" "Neyman" 0
"445" "Neyman" 0
"446" "Neyman" 0.012
"447" "Neyman" 0
"448" "Neyman" 0.012
"449" "Neyman" 0.054
"450" "Neyman" 0.086
"451" "Neyman" 0.048
"452" "Neyman" 0.012
"453" "Neyman" 0.008
"454" "Neyman" 0.034
"455" "Neyman" 0.104
"456" "Neyman" 0.024
"457" "Neyman" 0.124
"458" "Neyman" 0.048
"459" "Neyman" 0.034
"460" "Neyman" 0.03
"461" "Neyman" 0
"462" "Neyman" 0
"463" "Neyman" 0.1
"464" "Neyman" 0.042
"465" "Neyman" 0.192
"466" "Neyman" 0
"467" "Neyman" 0.034
"468" "Neyman" 0.138
"469" "Neyman" 0.004
"470" "Neyman" 0
"471" "Neyman" 0.026
"472" "Neyman" 0.078
"473" "Neyman" 0.04
"474" "Neyman" 0.014
"475" "Neyman" 0.258
"476" "Neyman" 0.196
"477" "Neyman" 0.188
"478" "Neyman" 0.008
"479" "Neyman" 0.124
"480" "Neyman" 0.004
"481" "Neyman" 0.022
"482" "Neyman" 0
"483" "Neyman" 0
"484" "Neyman" 0.002
"485" "Neyman" 0.232
"486" "Neyman" 0.008
"487" "Neyman" 0.048
"488" "Neyman" 0.12
"489" "Neyman" 0.05
"490" "Neyman" 0.138
"491" "Neyman" 0.014
"492" "Neyman" 0.062
"493" "Neyman" 0.004
"494" "Neyman" 0.006
"495" "Neyman" 0.136
"496" "Neyman" 0.012
"497" "Neyman" 0.04
"498" "Neyman" 0.05
"499" "Neyman" 0.152
"500" "Neyman" 0.166
"501" "Neyman" 0.156
"502" "Neyman" 0.172
"503" "Neyman" 0.106
"504" "Neyman" 0.066
"505" "Neyman" 0.006
"506" "Neyman" 0.042
"507" "Neyman" 0.292
"508" "Neyman" 0.008
"509" "Neyman" 0.002
"510" "Neyman" 0.01
"511" "Neyman" 0.28
"512" "Neyman" 0.118
"513" "Neyman" 0.034
"514" "Neyman" 0.012
"515" "Neyman" 0.14
"516" "Neyman" 0.106
"517" "Neyman" 0.098
"518" "Neyman" 0.046
"519" "Neyman" 0.074
"520" "Neyman" 0.044
"521" "Neyman" 0.006
"522" "Neyman" 0.026
"523" "Neyman" 0.018
"524" "Neyman" 0.098
"525" "Neyman" 0.088
"526" "Neyman" 0.292
"527" "Neyman" 0.006
"528" "Neyman" 0.188
"529" "Neyman" 0.004
"530" "Neyman" 0.016
"531" "Neyman" 0.002
"532" "Neyman" 0.002
"533" "Neyman" 0.026
"534" "Neyman" 0.216
"535" "Neyman" 0.146
"536" "Neyman" 0.01
"537" "Neyman" 0.016
"538" "Neyman" 0.006
"539" "Neyman" 0.05
"540" "Neyman" 0.146
"541" "Neyman" 0.12
"542" "Neyman" 0.016
"543" "Neyman" 0
"544" "Neyman" 0.046
"545" "Neyman" 0.02
"546" "Neyman" 0.054
"547" "Neyman" 0.044
"548" "Neyman" 0.056
"549" "Neyman" 0.054
"550" "Neyman" 0.058
"551" "Neyman" 0.028
"552" "Neyman" 0.014
"553" "Neyman" 0.042
"554" "Neyman" 0.024
"555" "Neyman" 0.002
"556" "Neyman" 0.01
"557" "Neyman" 0
"558" "Neyman" 0.042
"559" "Neyman" 0.158
"560" "Neyman" 0
"561" "Neyman" 0.118
"562" "Neyman" 0.022
"563" "Neyman" 0.022
"564" "Neyman" 0.05
"565" "Neyman" 0.008
"566" "Neyman" 0.032
"567" "Neyman" 0.04
"568" "Neyman" 0.058
"569" "Neyman" 0.006
"570" "Neyman" 0.036
"571" "Neyman" 0
"572" "Neyman" 0.168
"573" "Neyman" 0.032
"574" "Neyman" 0
"575" "Neyman" 0.024
"576" "Neyman" 0.024
"577" "Neyman" 0.014
"578" "Neyman" 0.124
"579" "Neyman" 0.024
"580" "Neyman" 0
"581" "Neyman" 0.126
"582" "Neyman" 0.016
"583" "Neyman" 0
"584" "Neyman" 0.086
"585" "Neyman" 0.032
"586" "Neyman" 0.052
"587" "Neyman" 0.004
"588" "Neyman" 0.01
"589" "Neyman" 0.018
"590" "Neyman" 0.188
"591" "Neyman" 0
"592" "Neyman" 0.004
"593" "Neyman" 0.002
"594" "Neyman" 0.076
"595" "Neyman" 0.236
"596" "Neyman" 0.002
"597" "Neyman" 0.09
"598" "Neyman" 0.022
"599" "Neyman" 0.064
"600" "Neyman" 0.06
"601" "Neyman" 0.01
"602" "Neyman" 0.124
"603" "Neyman" 0
"604" "Neyman" 0
"605" "Neyman" 0.126
"606" "Neyman" 0
"607" "Neyman" 0.24
"608" "Neyman" 0.01
"609" "Neyman" 0.22
"610" "Neyman" 0.128
"611" "Neyman" 0.03
"612" "Neyman" 0.046
"613" "Neyman" 0.236
"614" "Neyman" 0.024
"615" "Neyman" 0.07
"616" "Neyman" 0.014
"617" "Neyman" 0.008
"618" "Neyman" 0.024
"619" "Neyman" 0.096
"620" "Neyman" 0.016
"621" "Neyman" 0.106
"622" "Neyman" 0.084
"623" "Neyman" 0.236
"624" "Neyman" 0.044
"625" "Neyman" 0.038
"626" "Neyman" 0.034
"627" "Neyman" 0.042
"628" "Neyman" 0.09
"629" "Neyman" 0.022
"630" "Neyman" 0.032
"631" "Neyman" 0.042
"632" "Neyman" 0.014
"633" "Neyman" 0
"634" "Neyman" 0.024
"635" "Neyman" 0.012
"636" "Neyman" 0.054
"637" "Neyman" 0.052
"638" "Neyman" 0.074
"639" "Neyman" 0.022
"640" "Neyman" 0.02
"641" "Neyman" 0.12
"642" "Neyman" 0.052
"643" "Neyman" 0
"644" "Neyman" 0.024
"645" "Neyman" 0.5
"646" "Neyman" 0.098
"647" "Neyman" 0.036
"648" "Neyman" 0.132
"649" "Neyman" 0.086
"650" "Neyman" 0.124
"651" "Neyman" 0.25
"652" "Neyman" 0.042
"653" "Neyman" 0.292
"654" "Neyman" 0.112
"655" "Neyman" 0.082
"656" "Neyman" 0.008
"657" "Neyman" 0.142
"658" "Neyman" 0.002
"659" "Neyman" 0.038
"660" "Neyman" 0.026
"661" "Neyman" 0.022
"662" "Neyman" 0.036
"663" "Neyman" 0.092
"664" "Neyman" 0.048
"665" "Neyman" 0.058
"666" "Neyman" 0.132
"667" "Neyman" 0.016
"668" "Neyman" 0
"669" "Neyman" 0.11
"670" "Neyman" 0.056
"671" "Neyman" 0.044
"672" "Neyman" 0.002
"673" "Neyman" 0.152
"674" "Neyman" 0.002
"675" "Neyman" 0
"676" "Neyman" 0.13
"677" "Neyman" 0.02
"678" "Neyman" 0.044
"679" "Neyman" 0.016
"680" "Neyman" 0.014
"681" "Neyman" 0.062
"682" "Neyman" 0.044
"683" "Neyman" 0.036
"684" "Neyman" 0
"685" "Neyman" 0.016
"686" "Neyman" 0.134
"687" "Neyman" 0.028
"688" "Neyman" 0.082
"689" "Neyman" 0.036
"690" "Neyman" 0
"691" "Neyman" 0.194
"692" "Neyman" 0.078
"693" "Neyman" 0.066
"694" "Neyman" 0.154
"695" "Neyman" 0.038
"696" "Neyman" 0.024
"697" "Neyman" 0.002
"698" "Neyman" 0.032
"699" "Neyman" 0.07
"700" "Neyman" 0.022
"701" "Neyman" 0.066
"702" "Neyman" 0.006
"703" "Neyman" 0.026
"704" "Neyman" 0.04
"705" "Neyman" 0.022
"706" "Neyman" 0.038
"707" "Neyman" 0.032
"708" "Neyman" 0.03
"709" "Neyman" 0.02
"710" "Neyman" 0.004
"711" "Neyman" 0.086
"712" "Neyman" 0.004
"713" "Neyman" 0.06
"714" "Neyman" 0.05
"715" "Neyman" 0.002
"716" "Neyman" 0.046
"717" "Neyman" 0.06
"718" "Neyman" 0.124
"719" "Neyman" 0.002
"720" "Neyman" 0.254
"721" "Neyman" 0.166
"722" "Neyman" 0.08
"723" "Neyman" 0.01
"724" "Neyman" 0.024
"725" "Neyman" 0.002
"726" "Neyman" 0.004
"727" "Neyman" 0.006
"728" "Neyman" 0.4
"729" "Neyman" 0
"730" "Neyman" 0.012
"731" "Neyman" 0.01
"732" "Neyman" 0.002
"733" "Neyman" 0.022
"734" "Neyman" 0.01
"735" "Neyman" 0.002
"736" "Neyman" 0.002
"737" "Neyman" 0.11
"738" "Neyman" 0.026
"739" "Neyman" 0.002
"740" "Neyman" 0.022
"741" "Neyman" 0.004
"742" "Neyman" 0.124
"743" "Neyman" 0.2
"744" "Neyman" 0.032
"745" "Neyman" 0.008
"746" "Neyman" 0.172
"747" "Neyman" 0.038
"748" "Neyman" 0.028
"749" "Neyman" 0.024
"750" "Neyman" 0.04
"751" "Neyman" 0.002
"752" "Neyman" 0.04
"753" "Neyman" 0.006
"754" "Neyman" 0.14
"755" "Neyman" 0.054
"756" "Neyman" 0.052
"757" "Neyman" 0.016
"758" "Neyman" 0.026
"759" "Neyman" 0.108
"760" "Neyman" 0.196
"761" "Neyman" 0.068
"762" "Neyman" 0.04
"763" "Neyman" 0.004
"764" "Neyman" 0.01
"765" "Neyman" 0.028
"766" "Neyman" 0.108
"767" "Neyman" 0.026
"768" "Neyman" 0.048
"769" "Neyman" 0.048
"770" "Neyman" 0.02
"771" "Neyman" 0.046
"772" "Neyman" 0.002
"773" "Neyman" 0.146
"774" "Neyman" 0.126
"775" "Neyman" 0.016
"776" "Neyman" 0.114
"777" "Neyman" 0.096
"778" "Neyman" 0.124
"779" "Neyman" 0.002
"780" "Neyman" 0.008
"781" "Neyman" 0.314
"782" "Neyman" 0.026
"783" "Neyman" 0
"784" "Neyman" 0
"785" "Neyman" 0.06
"786" "Neyman" 0.304
"787" "Neyman" 0.006
"788" "Neyman" 0.06
"789" "Neyman" 0.142
"790" "Neyman" 0.048
"791" "Neyman" 0.008
"792" "Neyman" 0.098
"793" "Neyman" 0.126
"794" "Neyman" 0.122
"795" "Neyman" 0.004
"796" "Neyman" 0.018
"797" "Neyman" 0.056
"798" "Neyman" 0.01
"799" "Neyman" 0.154
"800" "Neyman" 0.054
"801" "Neyman" 0.058
"802" "Neyman" 0.018
"803" "Neyman" 0.036
"804" "Neyman" 0.044
"805" "Neyman" 0.06
"806" "Neyman" 0.038
"807" "Neyman" 0.058
"808" "Neyman" 0.044
"809" "Neyman" 0.004
"810" "Neyman" 0
"811" "Neyman" 0.004
"812" "Neyman" 0.012
"813" "Neyman" 0.018
"814" "Neyman" 0.108
"815" "Neyman" 0.012
"816" "Neyman" 0.01
"817" "Neyman" 0.49
"818" "Neyman" 0.094
"819" "Neyman" 0
"820" "Neyman" 0.026
"821" "Neyman" 0.008
"822" "Neyman" 0.124
"823" "Neyman" 0.1
"824" "Neyman" 0.132
"825" "Neyman" 0.022
"826" "Neyman" 0.058
"827" "Neyman" 0.084
"828" "Neyman" 0.002
"829" "Neyman" 0
"830" "Neyman" 0.104
"831" "Neyman" 0.008
"832" "Neyman" 0.026
"833" "Neyman" 0.016
"834" "Neyman" 0.036
"835" "Neyman" 0.006
"836" "Neyman" 0.032
"837" "Neyman" 0.09
"838" "Neyman" 0.26
"839" "Neyman" 0.046
"840" "Neyman" 0.176
"841" "Neyman" 0.106
"842" "Neyman" 0
"843" "Neyman" 0.016
"844" "Neyman" 0.01
"845" "Neyman" 0.076
"846" "Neyman" 0.046
"847" "Neyman" 0.034
"848" "Neyman" 0.006
"849" "Neyman" 0.046
"850" "Neyman" 0.044
"851" "Neyman" 0
"852" "Neyman" 0.062
"853" "Neyman" 0.19
"854" "Neyman" 0.07
"855" "Neyman" 0.216
"856" "Neyman" 0.064
"857" "Neyman" 0.174
"858" "Neyman" 0.066
"859" "Neyman" 0
"860" "Neyman" 0.014
"861" "Neyman" 0.092
"862" "Neyman" 0.134
"863" "Neyman" 0
"864" "Neyman" 0.262
"865" "Neyman" 0.04
"866" "Neyman" 0.07
"867" "Neyman" 0.024
"868" "Neyman" 0.022
"869" "Neyman" 0.116
"870" "Neyman" 0.002
"871" "Neyman" 0.044
"872" "Neyman" 0.03
"873" "Neyman" 0.024
"874" "Neyman" 0.064
"875" "Neyman" 0.184
"876" "Neyman" 0.068
"877" "Neyman" 0.042
"878" "Neyman" 0.078
"879" "Neyman" 0
"880" "Neyman" 0.082
"881" "Neyman" 0.044
"882" "Neyman" 0.098
"883" "Neyman" 0.062
"884" "Neyman" 0.002
"885" "Neyman" 0
"886" "Neyman" 0.02
"887" "Neyman" 0.364
"888" "Neyman" 0.006
"889" "Neyman" 0.058
"890" "Neyman" 0.078
"891" "Neyman" 0.098
"892" "Neyman" 0.006
"893" "Neyman" 0.038
"894" "Neyman" 0.098
"895" "Neyman" 0.062
"896" "Neyman" 0.016
"897" "Neyman" 0.084
"898" "Neyman" 0.028
"899" "Neyman" 0.046
"900" "Neyman" 0.008
"901" "Neyman" 0.266
"902" "Neyman" 0.162
"903" "Neyman" 0.002
"904" "Neyman" 0.002
"905" "Neyman" 0.032
"906" "Neyman" 0.028
"907" "Neyman" 0.324
"908" "Neyman" 0
"909" "Neyman" 0.026
"910" "Neyman" 0.016
"911" "Neyman" 0.08
"912" "Neyman" 0.052
"913" "Neyman" 0.058
"914" "Neyman" 0
"915" "Neyman" 0.032
"916" "Neyman" 0.036
"917" "Neyman" 0.024
"918" "Neyman" 0.066
"919" "Neyman" 0.024
"920" "Neyman" 0.028
"921" "Neyman" 0.088
"922" "Neyman" 0.084
"923" "Neyman" 0.114
"924" "Neyman" 0.1
"925" "Neyman" 0.026
"926" "Neyman" 0.01
"927" "Neyman" 0.01
"928" "Neyman" 0
"929" "Neyman" 0.06
"930" "Neyman" 0.008
"931" "Neyman" 0.122
"932" "Neyman" 0.052
"933" "Neyman" 0.02
"934" "Neyman" 0.136
"935" "Neyman" 0.48
"936" "Neyman" 0.048
"937" "Neyman" 0.004
"938" "Neyman" 0
"939" "Neyman" 0.014
"940" "Neyman" 0.394
"941" "Neyman" 0
"942" "Neyman" 0.002
"943" "Neyman" 0.216
"944" "Neyman" 0.14
"945" "Neyman" 0.136
"946" "Neyman" 0.004
"947" "Neyman" 0.012
"948" "Neyman" 0.058
"949" "Neyman" 0.026
"950" "Neyman" 0.032
"951" "Neyman" 0.012
"952" "Neyman" 0.016
"953" "Neyman" 0
"954" "Neyman" 0.022
"955" "Neyman" 0.006
"956" "Neyman" 0.044
"957" "Neyman" 0.036
"958" "Neyman" 0.052
"959" "Neyman" 0.004
"960" "Neyman" 0.012
"961" "Neyman" 0.05
"962" "Neyman" 0.066
"963" "Neyman" 0.018
"964" "Neyman" 0.034
"965" "Neyman" 0.04
"966" "Neyman" 0.056
"967" "Neyman" 0.052
"968" "Neyman" 0.032
"969" "Neyman" 0.004
"970" "Neyman" 0
"971" "Neyman" 0.02
"972" "Neyman" 0
"973" "Neyman" 0.006
"974" "Neyman" 0.054
"975" "Neyman" 0
"976" "Neyman" 0.008
"977" "Neyman" 0.028
"978" "Neyman" 0.098
"979" "Neyman" 0.362
"980" "Neyman" 0.014
"981" "Neyman" 0.014
"982" "Neyman" 0.03
"983" "Neyman" 0.166
"984" "Neyman" 0.008
"985" "Neyman" 0
"986" "Neyman" 0
"987" "Neyman" 0.064
"988" "Neyman" 0.342
"989" "Neyman" 0.018
"990" "Neyman" 0.114
"991" "Neyman" 0
"992" "Neyman" 0.002
"993" "Neyman" 0.01
"994" "Neyman" 0
"995" "Neyman" 0.082
"996" "Neyman" 0.134
"997" "Neyman" 0.026
"998" "Neyman" 0.006
"999" "Neyman" 0.088
"1000" "Neyman" 0.148
"1001" "Fisher" 0.434
"1002" "Fisher" 0.136
"1003" "Fisher" 0.326
"1004" "Fisher" 0.2
"1005" "Fisher" 0.05
"1006" "Fisher" 0.482
"1007" "Fisher" 0.108
"1008" "Fisher" 0.058
"1009" "Fisher" 0.216
"1010" "Fisher" 0.126
"1011" "Fisher" 0.132
"1012" "Fisher" 0.034
"1013" "Fisher" 0.404
"1014" "Fisher" 0.3
"1015" "Fisher" 0.118
"1016" "Fisher" 0.16
"1017" "Fisher" 0.38
"1018" "Fisher" 0.364
"1019" "Fisher" 0.224
"1020" "Fisher" 0.226
"1021" "Fisher" 0.238
"1022" "Fisher" 0.068
"1023" "Fisher" 0.156
"1024" "Fisher" 0.392
"1025" "Fisher" 0.426
"1026" "Fisher" 0.056
"1027" "Fisher" 0.032
"1028" "Fisher" 0.216
"1029" "Fisher" 0.038
"1030" "Fisher" 0.29
"1031" "Fisher" 0.13
"1032" "Fisher" 0.126
"1033" "Fisher" 0.226
"1034" "Fisher" 0.308
"1035" "Fisher" 0.248
"1036" "Fisher" 0.16
"1037" "Fisher" 0.028
"1038" "Fisher" 0.104
"1039" "Fisher" 0.114
"1040" "Fisher" 0.332
"1041" "Fisher" 0.37
"1042" "Fisher" 0.12
"1043" "Fisher" 0.058
"1044" "Fisher" 0.31
"1045" "Fisher" 0.272
"1046" "Fisher" 0.104
"1047" "Fisher" 0.07
"1048" "Fisher" 0.116
"1049" "Fisher" 0.114
"1050" "Fisher" 0.056
"1051" "Fisher" 0.244
"1052" "Fisher" 0.104
"1053" "Fisher" 0.232
"1054" "Fisher" 0.122
"1055" "Fisher" 0.14
"1056" "Fisher" 0.222
"1057" "Fisher" 0.052
"1058" "Fisher" 0.138
"1059" "Fisher" 0.334
"1060" "Fisher" 0.214
"1061" "Fisher" 0.17
"1062" "Fisher" 0.118
"1063" "Fisher" 0.378
"1064" "Fisher" 0.116
"1065" "Fisher" 0.092
"1066" "Fisher" 0.048
"1067" "Fisher" 0.172
"1068" "Fisher" 0.124
"1069" "Fisher" 0.262
"1070" "Fisher" 0.112
"1071" "Fisher" 0.304
"1072" "Fisher" 0.248
"1073" "Fisher" 0.128
"1074" "Fisher" 0.236
"1075" "Fisher" 0.208
"1076" "Fisher" 0.218
"1077" "Fisher" 0.316
"1078" "Fisher" 0.09
"1079" "Fisher" 0.094
"1080" "Fisher" 0.21
"1081" "Fisher" 0.22
"1082" "Fisher" 0.088
"1083" "Fisher" 0.104
"1084" "Fisher" 0.238
"1085" "Fisher" 0.304
"1086" "Fisher" 0.15
"1087" "Fisher" 0.06
"1088" "Fisher" 0.122
"1089" "Fisher" 0.15
"1090" "Fisher" 0.562
"1091" "Fisher" 0.05
"1092" "Fisher" 0.174
"1093" "Fisher" 0.234
"1094" "Fisher" 0.14
"1095" "Fisher" 0.176
"1096" "Fisher" 0.24
"1097" "Fisher" 0.114
"1098" "Fisher" 0.456
"1099" "Fisher" 0.194
"1100" "Fisher" 0.168
"1101" "Fisher" 0.122
"1102" "Fisher" 0.174
"1103" "Fisher" 0.154
"1104" "Fisher" 0.104
"1105" "Fisher" 0.172
"1106" "Fisher" 0.148
"1107" "Fisher" 0.266
"1108" "Fisher" 0.24
"1109" "Fisher" 0.094
"1110" "Fisher" 0.214
"1111" "Fisher" 0.34
"1112" "Fisher" 0.158
"1113" "Fisher" 0.202
"1114" "Fisher" 0.254
"1115" "Fisher" 0.218
"1116" "Fisher" 0.164
"1117" "Fisher" 0.304
"1118" "Fisher" 0.16
"1119" "Fisher" 0.172
"1120" "Fisher" 0.44
"1121" "Fisher" 0.108
"1122" "Fisher" 0.124
"1123" "Fisher" 0.124
"1124" "Fisher" 0.074
"1125" "Fisher" 0.012
"1126" "Fisher" 0.072
"1127" "Fisher" 0.116
"1128" "Fisher" 0.238
"1129" "Fisher" 0.128
"1130" "Fisher" 0.068
"1131" "Fisher" 0.344
"1132" "Fisher" 0.116
"1133" "Fisher" 0.21
"1134" "Fisher" 0.048
"1135" "Fisher" 0.222
"1136" "Fisher" 0.272
"1137" "Fisher" 0.442
"1138" "Fisher" 0.22
"1139" "Fisher" 0.268
"1140" "Fisher" 0.136
"1141" "Fisher" 0.258
"1142" "Fisher" 0.292
"1143" "Fisher" 0.162
"1144" "Fisher" 0.076
"1145" "Fisher" 0.286
"1146" "Fisher" 0.232
"1147" "Fisher" 0.292
"1148" "Fisher" 0.156
"1149" "Fisher" 0.252
"1150" "Fisher" 0.122
"1151" "Fisher" 0.252
"1152" "Fisher" 0.066
"1153" "Fisher" 0.124
"1154" "Fisher" 0.374
"1155" "Fisher" 0.396
"1156" "Fisher" 0.156
"1157" "Fisher" 0.094
"1158" "Fisher" 0.174
"1159" "Fisher" 0.348
"1160" "Fisher" 0.212
"1161" "Fisher" 0.268
"1162" "Fisher" 0.132
"1163" "Fisher" 0.128
"1164" "Fisher" 0.078
"1165" "Fisher" 0.08
"1166" "Fisher" 0.274
"1167" "Fisher" 0.146
"1168" "Fisher" 0.082
"1169" "Fisher" 0.106
"1170" "Fisher" 0.272
"1171" "Fisher" 0.388
"1172" "Fisher" 0.144
"1173" "Fisher" 0.342
"1174" "Fisher" 0.54
"1175" "Fisher" 0.246
"1176" "Fisher" 0.194
"1177" "Fisher" 0.104
"1178" "Fisher" 0.088
"1179" "Fisher" 0.332
"1180" "Fisher" 0.186
"1181" "Fisher" 0.07
"1182" "Fisher" 0.172
"1183" "Fisher" 0.034
"1184" "Fisher" 0.31
"1185" "Fisher" 0.108
"1186" "Fisher" 0.048
"1187" "Fisher" 0.036
"1188" "Fisher" 0.06
"1189" "Fisher" 0.246
"1190" "Fisher" 0.214
"1191" "Fisher" 0.212
"1192" "Fisher" 0.196
"1193" "Fisher" 0.084
"1194" "Fisher" 0.126
"1195" "Fisher" 0.092
"1196" "Fisher" 0.288
"1197" "Fisher" 0.546
"1198" "Fisher" 0.206
"1199" "Fisher" 0.17
"1200" "Fisher" 0.364
"1201" "Fisher" 0.108
"1202" "Fisher" 0.274
"1203" "Fisher" 0.458
"1204" "Fisher" 0.476
"1205" "Fisher" 0.048
"1206" "Fisher" 0.192
"1207" "Fisher" 0.158
"1208" "Fisher" 0.248
"1209" "Fisher" 0.082
"1210" "Fisher" 0.098
"1211" "Fisher" 0.156
"1212" "Fisher" 0.074
"1213" "Fisher" 0.334
"1214" "Fisher" 0.15
"1215" "Fisher" 0.118
"1216" "Fisher" 0.144
"1217" "Fisher" 0.224
"1218" "Fisher" 0.046
"1219" "Fisher" 0.402
"1220" "Fisher" 0.158
"1221" "Fisher" 0.072
"1222" "Fisher" 0.13
"1223" "Fisher" 0.264
"1224" "Fisher" 0.136
"1225" "Fisher" 0.142
"1226" "Fisher" 0.272
"1227" "Fisher" 0.194
"1228" "Fisher" 0.28
"1229" "Fisher" 0.194
"1230" "Fisher" 0.078
"1231" "Fisher" 0.322
"1232" "Fisher" 0.076
"1233" "Fisher" 0.15
"1234" "Fisher" 0.108
"1235" "Fisher" 0.158
"1236" "Fisher" 0.138
"1237" "Fisher" 0.318
"1238" "Fisher" 0.26
"1239" "Fisher" 0.048
"1240" "Fisher" 0.446
"1241" "Fisher" 0.196
"1242" "Fisher" 0.04
"1243" "Fisher" 0.204
"1244" "Fisher" 0.1
"1245" "Fisher" 0.19
"1246" "Fisher" 0.038
"1247" "Fisher" 0.468
"1248" "Fisher" 0.33
"1249" "Fisher" 0.192
"1250" "Fisher" 0.07
"1251" "Fisher" 0.08
"1252" "Fisher" 0.152
"1253" "Fisher" 0.17
"1254" "Fisher" 0.214
"1255" "Fisher" 0.248
"1256" "Fisher" 0.314
"1257" "Fisher" 0.05
"1258" "Fisher" 0.07
"1259" "Fisher" 0.182
"1260" "Fisher" 0.198
"1261" "Fisher" 0.202
"1262" "Fisher" 0.4
"1263" "Fisher" 0.204
"1264" "Fisher" 0.174
"1265" "Fisher" 0.282
"1266" "Fisher" 0.254
"1267" "Fisher" 0.14
"1268" "Fisher" 0.24
"1269" "Fisher" 0.138
"1270" "Fisher" 0.254
"1271" "Fisher" 0.142
"1272" "Fisher" 0.094
"1273" "Fisher" 0.054
"1274" "Fisher" 0.052
"1275" "Fisher" 0.218
"1276" "Fisher" 0.514
"1277" "Fisher" 0.168
"1278" "Fisher" 0.324
"1279" "Fisher" 0.126
"1280" "Fisher" 0.056
"1281" "Fisher" 0.366
"1282" "Fisher" 0.214
"1283" "Fisher" 0.372
"1284" "Fisher" 0.244
"1285" "Fisher" 0.242
"1286" "Fisher" 0.116
"1287" "Fisher" 0.178
"1288" "Fisher" 0.14
"1289" "Fisher" 0.04
"1290" "Fisher" 0.166
"1291" "Fisher" 0.118
"1292" "Fisher" 0.198
"1293" "Fisher" 0.21
"1294" "Fisher" 0.18
"1295" "Fisher" 0.064
"1296" "Fisher" 0.152
"1297" "Fisher" 0.306
"1298" "Fisher" 0.272
"1299" "Fisher" 0.228
"1300" "Fisher" 0.056
"1301" "Fisher" 0.044
"1302" "Fisher" 0.044
"1303" "Fisher" 0.032
"1304" "Fisher" 0.14
"1305" "Fisher" 0.084
"1306" "Fisher" 0.186
"1307" "Fisher" 0.254
"1308" "Fisher" 0.498
"1309" "Fisher" 0.182
"1310" "Fisher" 0.424
"1311" "Fisher" 0.094
"1312" "Fisher" 0.2
"1313" "Fisher" 0.224
"1314" "Fisher" 0.2
"1315" "Fisher" 0.146
"1316" "Fisher" 0.146
"1317" "Fisher" 0.106
"1318" "Fisher" 0.208
"1319" "Fisher" 0.104
"1320" "Fisher" 0.348
"1321" "Fisher" 0.02
"1322" "Fisher" 0.3
"1323" "Fisher" 0.208
"1324" "Fisher" 0.16
"1325" "Fisher" 0.186
"1326" "Fisher" 0.182
"1327" "Fisher" 0.112
"1328" "Fisher" 0.256
"1329" "Fisher" 0.616
"1330" "Fisher" 0.076
"1331" "Fisher" 0.064
"1332" "Fisher" 0.22
"1333" "Fisher" 0.296
"1334" "Fisher" 0.218
"1335" "Fisher" 0.124
"1336" "Fisher" 0.058
"1337" "Fisher" 0.26
"1338" "Fisher" 0.238
"1339" "Fisher" 0.268
"1340" "Fisher" 0.072
"1341" "Fisher" 0.308
"1342" "Fisher" 0.394
"1343" "Fisher" 0.214
"1344" "Fisher" 0.26
"1345" "Fisher" 0.264
"1346" "Fisher" 0.206
"1347" "Fisher" 0.242
"1348" "Fisher" 0.21
"1349" "Fisher" 0.072
"1350" "Fisher" 0.138
"1351" "Fisher" 0.302
"1352" "Fisher" 0.252
"1353" "Fisher" 0.266
"1354" "Fisher" 0.242
"1355" "Fisher" 0.232
"1356" "Fisher" 0.074
"1357" "Fisher" 0.254
"1358" "Fisher" 0.202
"1359" "Fisher" 0.462
"1360" "Fisher" 0.306
"1361" "Fisher" 0.198
"1362" "Fisher" 0.13
"1363" "Fisher" 0.148
"1364" "Fisher" 0.354
"1365" "Fisher" 0.154
"1366" "Fisher" 0.09
"1367" "Fisher" 0.196
"1368" "Fisher" 0.104
"1369" "Fisher" 0.136
"1370" "Fisher" 0.362
"1371" "Fisher" 0.298
"1372" "Fisher" 0.322
"1373" "Fisher" 0.266
"1374" "Fisher" 0.178
"1375" "Fisher" 0.076
"1376" "Fisher" 0.092
"1377" "Fisher" 0.11
"1378" "Fisher" 0.246
"1379" "Fisher" 0.138
"1380" "Fisher" 0.118
"1381" "Fisher" 0.138
"1382" "Fisher" 0.116
"1383" "Fisher" 0.06
"1384" "Fisher" 0.19
"1385" "Fisher" 0.406
"1386" "Fisher" 0.388
"1387" "Fisher" 0.282
"1388" "Fisher" 0.262
"1389" "Fisher" 0.656
"1390" "Fisher" 0.256
"1391" "Fisher" 0.446
"1392" "Fisher" 0.028
"1393" "Fisher" 0.27
"1394" "Fisher" 0.134
"1395" "Fisher" 0.19
"1396" "Fisher" 0.434
"1397" "Fisher" 0.048
"1398" "Fisher" 0.058
"1399" "Fisher" 0.258
"1400" "Fisher" 0.372
"1401" "Fisher" 0.542
"1402" "Fisher" 0.12
"1403" "Fisher" 0.198
"1404" "Fisher" 0.328
"1405" "Fisher" 0.108
"1406" "Fisher" 0.136
"1407" "Fisher" 0.39
"1408" "Fisher" 0.18
"1409" "Fisher" 0.222
"1410" "Fisher" 0.134
"1411" "Fisher" 0.466
"1412" "Fisher" 0.266
"1413" "Fisher" 0.118
"1414" "Fisher" 0.044
"1415" "Fisher" 0.27
"1416" "Fisher" 0.066
"1417" "Fisher" 0.216
"1418" "Fisher" 0.112
"1419" "Fisher" 0.084
"1420" "Fisher" 0.192
"1421" "Fisher" 0.234
"1422" "Fisher" 0.234
"1423" "Fisher" 0.102
"1424" "Fisher" 0.094
"1425" "Fisher" 0.188
"1426" "Fisher" 0.018
"1427" "Fisher" 0.21
"1428" "Fisher" 0.146
"1429" "Fisher" 0.176
"1430" "Fisher" 0.094
"1431" "Fisher" 0.032
"1432" "Fisher" 0.14
"1433" "Fisher" 0.044
"1434" "Fisher" 0.274
"1435" "Fisher" 0.178
"1436" "Fisher" 0.062
"1437" "Fisher" 0.182
"1438" "Fisher" 0.262
"1439" "Fisher" 0.052
"1440" "Fisher" 0.368
"1441" "Fisher" 0.066
"1442" "Fisher" 0.356
"1443" "Fisher" 0.14
"1444" "Fisher" 0.018
"1445" "Fisher" 0.066
"1446" "Fisher" 0.118
"1447" "Fisher" 0.06
"1448" "Fisher" 0.132
"1449" "Fisher" 0.194
"1450" "Fisher" 0.17
"1451" "Fisher" 0.206
"1452" "Fisher" 0.136
"1453" "Fisher" 0.076
"1454" "Fisher" 0.144
"1455" "Fisher" 0.27
"1456" "Fisher" 0.16
"1457" "Fisher" 0.262
"1458" "Fisher" 0.182
"1459" "Fisher" 0.094
"1460" "Fisher" 0.154
"1461" "Fisher" 0.016
"1462" "Fisher" 0.06
"1463" "Fisher" 0.274
"1464" "Fisher" 0.274
"1465" "Fisher" 0.298
"1466" "Fisher" 0.04
"1467" "Fisher" 0.236
"1468" "Fisher" 0.298
"1469" "Fisher" 0.062
"1470" "Fisher" 0.038
"1471" "Fisher" 0.156
"1472" "Fisher" 0.264
"1473" "Fisher" 0.122
"1474" "Fisher" 0.102
"1475" "Fisher" 0.414
"1476" "Fisher" 0.268
"1477" "Fisher" 0.324
"1478" "Fisher" 0.102
"1479" "Fisher" 0.294
"1480" "Fisher" 0.102
"1481" "Fisher" 0.132
"1482" "Fisher" 0.046
"1483" "Fisher" 0.052
"1484" "Fisher" 0.07
"1485" "Fisher" 0.328
"1486" "Fisher" 0.086
"1487" "Fisher" 0.152
"1488" "Fisher" 0.248
"1489" "Fisher" 0.224
"1490" "Fisher" 0.282
"1491" "Fisher" 0.172
"1492" "Fisher" 0.208
"1493" "Fisher" 0.114
"1494" "Fisher" 0.122
"1495" "Fisher" 0.256
"1496" "Fisher" 0.11
"1497" "Fisher" 0.164
"1498" "Fisher" 0.244
"1499" "Fisher" 0.306
"1500" "Fisher" 0.366
"1501" "Fisher" 0.302
"1502" "Fisher" 0.404
"1503" "Fisher" 0.286
"1504" "Fisher" 0.178
"1505" "Fisher" 0.038
"1506" "Fisher" 0.206
"1507" "Fisher" 0.434
"1508" "Fisher" 0.088
"1509" "Fisher" 0.05
"1510" "Fisher" 0.086
"1511" "Fisher" 0.434
"1512" "Fisher" 0.264
"1513" "Fisher" 0.146
"1514" "Fisher" 0.09
"1515" "Fisher" 0.296
"1516" "Fisher" 0.262
"1517" "Fisher" 0.224
"1518" "Fisher" 0.208
"1519" "Fisher" 0.252
"1520" "Fisher" 0.202
"1521" "Fisher" 0.114
"1522" "Fisher" 0.196
"1523" "Fisher" 0.068
"1524" "Fisher" 0.26
"1525" "Fisher" 0.242
"1526" "Fisher" 0.464
"1527" "Fisher" 0.07
"1528" "Fisher" 0.378
"1529" "Fisher" 0.104
"1530" "Fisher" 0.162
"1531" "Fisher" 0.042
"1532" "Fisher" 0.026
"1533" "Fisher" 0.236
"1534" "Fisher" 0.39
"1535" "Fisher" 0.31
"1536" "Fisher" 0.116
"1537" "Fisher" 0.12
"1538" "Fisher" 0.078
"1539" "Fisher" 0.124
"1540" "Fisher" 0.368
"1541" "Fisher" 0.318
"1542" "Fisher" 0.1
"1543" "Fisher" 0.014
"1544" "Fisher" 0.152
"1545" "Fisher" 0.108
"1546" "Fisher" 0.186
"1547" "Fisher" 0.216
"1548" "Fisher" 0.228
"1549" "Fisher" 0.206
"1550" "Fisher" 0.258
"1551" "Fisher" 0.164
"1552" "Fisher" 0.088
"1553" "Fisher" 0.222
"1554" "Fisher" 0.16
"1555" "Fisher" 0.082
"1556" "Fisher" 0.082
"1557" "Fisher" 0.024
"1558" "Fisher" 0.19
"1559" "Fisher" 0.282
"1560" "Fisher" 0.078
"1561" "Fisher" 0.282
"1562" "Fisher" 0.17
"1563" "Fisher" 0.214
"1564" "Fisher" 0.228
"1565" "Fisher" 0.118
"1566" "Fisher" 0.2
"1567" "Fisher" 0.128
"1568" "Fisher" 0.218
"1569" "Fisher" 0.132
"1570" "Fisher" 0.186
"1571" "Fisher" 0.028
"1572" "Fisher" 0.284
"1573" "Fisher" 0.148
"1574" "Fisher" 0.03
"1575" "Fisher" 0.17
"1576" "Fisher" 0.142
"1577" "Fisher" 0.07
"1578" "Fisher" 0.332
"1579" "Fisher" 0.196
"1580" "Fisher" 0.062
"1581" "Fisher" 0.29
"1582" "Fisher" 0.084
"1583" "Fisher" 0.06
"1584" "Fisher" 0.244
"1585" "Fisher" 0.234
"1586" "Fisher" 0.21
"1587" "Fisher" 0.044
"1588" "Fisher" 0.078
"1589" "Fisher" 0.168
"1590" "Fisher" 0.412
"1591" "Fisher" 0.016
"1592" "Fisher" 0.07
"1593" "Fisher" 0.042
"1594" "Fisher" 0.218
"1595" "Fisher" 0.496
"1596" "Fisher" 0.05
"1597" "Fisher" 0.256
"1598" "Fisher" 0.18
"1599" "Fisher" 0.242
"1600" "Fisher" 0.172
"1601" "Fisher" 0.06
"1602" "Fisher" 0.296
"1603" "Fisher" 0.018
"1604" "Fisher" 0.042
"1605" "Fisher" 0.302
"1606" "Fisher" 0.024
"1607" "Fisher" 0.438
"1608" "Fisher" 0.092
"1609" "Fisher" 0.394
"1610" "Fisher" 0.328
"1611" "Fisher" 0.122
"1612" "Fisher" 0.216
"1613" "Fisher" 0.392
"1614" "Fisher" 0.118
"1615" "Fisher" 0.232
"1616" "Fisher" 0.14
"1617" "Fisher" 0.116
"1618" "Fisher" 0.124
"1619" "Fisher" 0.202
"1620" "Fisher" 0.154
"1621" "Fisher" 0.276
"1622" "Fisher" 0.23
"1623" "Fisher" 0.436
"1624" "Fisher" 0.148
"1625" "Fisher" 0.128
"1626" "Fisher" 0.184
"1627" "Fisher" 0.276
"1628" "Fisher" 0.266
"1629" "Fisher" 0.074
"1630" "Fisher" 0.164
"1631" "Fisher" 0.224
"1632" "Fisher" 0.086
"1633" "Fisher" 0.048
"1634" "Fisher" 0.172
"1635" "Fisher" 0.078
"1636" "Fisher" 0.216
"1637" "Fisher" 0.204
"1638" "Fisher" 0.234
"1639" "Fisher" 0.104
"1640" "Fisher" 0.168
"1641" "Fisher" 0.288
"1642" "Fisher" 0.196
"1643" "Fisher" 0.064
"1644" "Fisher" 0.126
"1645" "Fisher" 0.602
"1646" "Fisher" 0.294
"1647" "Fisher" 0.28
"1648" "Fisher" 0.338
"1649" "Fisher" 0.234
"1650" "Fisher" 0.284
"1651" "Fisher" 0.468
"1652" "Fisher" 0.234
"1653" "Fisher" 0.47
"1654" "Fisher" 0.232
"1655" "Fisher" 0.294
"1656" "Fisher" 0.19
"1657" "Fisher" 0.302
"1658" "Fisher" 0.028
"1659" "Fisher" 0.218
"1660" "Fisher" 0.124
"1661" "Fisher" 0.124
"1662" "Fisher" 0.128
"1663" "Fisher" 0.238
"1664" "Fisher" 0.188
"1665" "Fisher" 0.176
"1666" "Fisher" 0.282
"1667" "Fisher" 0.138
"1668" "Fisher" 0.03
"1669" "Fisher" 0.29
"1670" "Fisher" 0.166
"1671" "Fisher" 0.164
"1672" "Fisher" 0.06
"1673" "Fisher" 0.314
"1674" "Fisher" 0.07
"1675" "Fisher" 0.066
"1676" "Fisher" 0.21
"1677" "Fisher" 0.12
"1678" "Fisher" 0.174
"1679" "Fisher" 0.1
"1680" "Fisher" 0.108
"1681" "Fisher" 0.256
"1682" "Fisher" 0.198
"1683" "Fisher" 0.18
"1684" "Fisher" 0.044
"1685" "Fisher" 0.1
"1686" "Fisher" 0.374
"1687" "Fisher" 0.13
"1688" "Fisher" 0.226
"1689" "Fisher" 0.158
"1690" "Fisher" 0.05
"1691" "Fisher" 0.366
"1692" "Fisher" 0.222
"1693" "Fisher" 0.3
"1694" "Fisher" 0.346
"1695" "Fisher" 0.162
"1696" "Fisher" 0.156
"1697" "Fisher" 0.056
"1698" "Fisher" 0.174
"1699" "Fisher" 0.284
"1700" "Fisher" 0.2
"1701" "Fisher" 0.218
"1702" "Fisher" 0.136
"1703" "Fisher" 0.134
"1704" "Fisher" 0.212
"1705" "Fisher" 0.168
"1706" "Fisher" 0.226
"1707" "Fisher" 0.21
"1708" "Fisher" 0.112
"1709" "Fisher" 0.108
"1710" "Fisher" 0.062
"1711" "Fisher" 0.216
"1712" "Fisher" 0.034
"1713" "Fisher" 0.204
"1714" "Fisher" 0.14
"1715" "Fisher" 0.042
"1716" "Fisher" 0.19
"1717" "Fisher" 0.204
"1718" "Fisher" 0.298
"1719" "Fisher" 0.07
"1720" "Fisher" 0.464
"1721" "Fisher" 0.452
"1722" "Fisher" 0.3
"1723" "Fisher" 0.094
"1724" "Fisher" 0.128
"1725" "Fisher" 0.062
"1726" "Fisher" 0.072
"1727" "Fisher" 0.084
"1728" "Fisher" 0.622
"1729" "Fisher" 0.044
"1730" "Fisher" 0.078
"1731" "Fisher" 0.132
"1732" "Fisher" 0.022
"1733" "Fisher" 0.192
"1734" "Fisher" 0.084
"1735" "Fisher" 0.148
"1736" "Fisher" 0.046
"1737" "Fisher" 0.29
"1738" "Fisher" 0.114
"1739" "Fisher" 0.102
"1740" "Fisher" 0.094
"1741" "Fisher" 0.148
"1742" "Fisher" 0.324
"1743" "Fisher" 0.33
"1744" "Fisher" 0.23
"1745" "Fisher" 0.116
"1746" "Fisher" 0.312
"1747" "Fisher" 0.134
"1748" "Fisher" 0.104
"1749" "Fisher" 0.118
"1750" "Fisher" 0.184
"1751" "Fisher" 0.052
"1752" "Fisher" 0.084
"1753" "Fisher" 0.106
"1754" "Fisher" 0.284
"1755" "Fisher" 0.246
"1756" "Fisher" 0.142
"1757" "Fisher" 0.068
"1758" "Fisher" 0.128
"1759" "Fisher" 0.312
"1760" "Fisher" 0.456
"1761" "Fisher" 0.2
"1762" "Fisher" 0.2
"1763" "Fisher" 0.076
"1764" "Fisher" 0.066
"1765" "Fisher" 0.176
"1766" "Fisher" 0.268
"1767" "Fisher" 0.114
"1768" "Fisher" 0.18
"1769" "Fisher" 0.22
"1770" "Fisher" 0.106
"1771" "Fisher" 0.194
"1772" "Fisher" 0.118
"1773" "Fisher" 0.26
"1774" "Fisher" 0.298
"1775" "Fisher" 0.244
"1776" "Fisher" 0.37
"1777" "Fisher" 0.272
"1778" "Fisher" 0.282
"1779" "Fisher" 0.088
"1780" "Fisher" 0.128
"1781" "Fisher" 0.554
"1782" "Fisher" 0.106
"1783" "Fisher" 0.022
"1784" "Fisher" 0.044
"1785" "Fisher" 0.212
"1786" "Fisher" 0.508
"1787" "Fisher" 0.13
"1788" "Fisher" 0.256
"1789" "Fisher" 0.294
"1790" "Fisher" 0.246
"1791" "Fisher" 0.146
"1792" "Fisher" 0.254
"1793" "Fisher" 0.33
"1794" "Fisher" 0.226
"1795" "Fisher" 0.062
"1796" "Fisher" 0.068
"1797" "Fisher" 0.262
"1798" "Fisher" 0.128
"1799" "Fisher" 0.382
"1800" "Fisher" 0.268
"1801" "Fisher" 0.284
"1802" "Fisher" 0.144
"1803" "Fisher" 0.142
"1804" "Fisher" 0.126
"1805" "Fisher" 0.25
"1806" "Fisher" 0.142
"1807" "Fisher" 0.19
"1808" "Fisher" 0.154
"1809" "Fisher" 0.07
"1810" "Fisher" 0.034
"1811" "Fisher" 0.05
"1812" "Fisher" 0.112
"1813" "Fisher" 0.144
"1814" "Fisher" 0.324
"1815" "Fisher" 0.102
"1816" "Fisher" 0.124
"1817" "Fisher" 0.6
"1818" "Fisher" 0.2
"1819" "Fisher" 0.056
"1820" "Fisher" 0.09
"1821" "Fisher" 0.07
"1822" "Fisher" 0.216
"1823" "Fisher" 0.216
"1824" "Fisher" 0.236
"1825" "Fisher" 0.106
"1826" "Fisher" 0.234
"1827" "Fisher" 0.252
"1828" "Fisher" 0.09
"1829" "Fisher" 0.018
"1830" "Fisher" 0.368
"1831" "Fisher" 0.128
"1832" "Fisher" 0.144
"1833" "Fisher" 0.108
"1834" "Fisher" 0.168
"1835" "Fisher" 0.078
"1836" "Fisher" 0.234
"1837" "Fisher" 0.26
"1838" "Fisher" 0.422
"1839" "Fisher" 0.166
"1840" "Fisher" 0.356
"1841" "Fisher" 0.272
"1842" "Fisher" 0.078
"1843" "Fisher" 0.09
"1844" "Fisher" 0.074
"1845" "Fisher" 0.206
"1846" "Fisher" 0.186
"1847" "Fisher" 0.246
"1848" "Fisher" 0.096
"1849" "Fisher" 0.152
"1850" "Fisher" 0.184
"1851" "Fisher" 0.018
"1852" "Fisher" 0.218
"1853" "Fisher" 0.42
"1854" "Fisher" 0.186
"1855" "Fisher" 0.328
"1856" "Fisher" 0.148
"1857" "Fisher" 0.392
"1858" "Fisher" 0.252
"1859" "Fisher" 0.044
"1860" "Fisher" 0.066
"1861" "Fisher" 0.162
"1862" "Fisher" 0.366
"1863" "Fisher" 0.026
"1864" "Fisher" 0.414
"1865" "Fisher" 0.152
"1866" "Fisher" 0.2
"1867" "Fisher" 0.164
"1868" "Fisher" 0.172
"1869" "Fisher" 0.212
"1870" "Fisher" 0.054
"1871" "Fisher" 0.252
"1872" "Fisher" 0.134
"1873" "Fisher" 0.114
"1874" "Fisher" 0.274
"1875" "Fisher" 0.304
"1876" "Fisher" 0.122
"1877" "Fisher" 0.154
"1878" "Fisher" 0.218
"1879" "Fisher" 0.026
"1880" "Fisher" 0.248
"1881" "Fisher" 0.142
"1882" "Fisher" 0.22
"1883" "Fisher" 0.296
"1884" "Fisher" 0.128
"1885" "Fisher" 0.064
"1886" "Fisher" 0.116
"1887" "Fisher" 0.554
"1888" "Fisher" 0.062
"1889" "Fisher" 0.168
"1890" "Fisher" 0.21
"1891" "Fisher" 0.198
"1892" "Fisher" 0.086
"1893" "Fisher" 0.166
"1894" "Fisher" 0.352
"1895" "Fisher" 0.182
"1896" "Fisher" 0.07
"1897" "Fisher" 0.24
"1898" "Fisher" 0.192
"1899" "Fisher" 0.182
"1900" "Fisher" 0.156
"1901" "Fisher" 0.428
"1902" "Fisher" 0.38
"1903" "Fisher" 0.088
"1904" "Fisher" 0.098
"1905" "Fisher" 0.126
"1906" "Fisher" 0.148
"1907" "Fisher" 0.56
"1908" "Fisher" 0.048
"1909" "Fisher" 0.156
"1910" "Fisher" 0.194
"1911" "Fisher" 0.24
"1912" "Fisher" 0.14
"1913" "Fisher" 0.166
"1914" "Fisher" 0.016
"1915" "Fisher" 0.198
"1916" "Fisher" 0.16
"1917" "Fisher" 0.156
"1918" "Fisher" 0.244
"1919" "Fisher" 0.104
"1920" "Fisher" 0.088
"1921" "Fisher" 0.264
"1922" "Fisher" 0.32
"1923" "Fisher" 0.294
"1924" "Fisher" 0.212
"1925" "Fisher" 0.178
"1926" "Fisher" 0.124
"1927" "Fisher" 0.128
"1928" "Fisher" 0.062
"1929" "Fisher" 0.208
"1930" "Fisher" 0.072
"1931" "Fisher" 0.294
"1932" "Fisher" 0.188
"1933" "Fisher" 0.098
"1934" "Fisher" 0.356
"1935" "Fisher" 0.628
"1936" "Fisher" 0.186
"1937" "Fisher" 0.078
"1938" "Fisher" 0.076
"1939" "Fisher" 0.094
"1940" "Fisher" 0.562
"1941" "Fisher" 0.012
"1942" "Fisher" 0.074
"1943" "Fisher" 0.468
"1944" "Fisher" 0.274
"1945" "Fisher" 0.302
"1946" "Fisher" 0.088
"1947" "Fisher" 0.08
"1948" "Fisher" 0.24
"1949" "Fisher" 0.152
"1950" "Fisher" 0.124
"1951" "Fisher" 0.098
"1952" "Fisher" 0.152
"1953" "Fisher" 0.018
"1954" "Fisher" 0.15
"1955" "Fisher" 0.078
"1956" "Fisher" 0.166
"1957" "Fisher" 0.152
"1958" "Fisher" 0.114
"1959" "Fisher" 0.11
"1960" "Fisher" 0.108
"1961" "Fisher" 0.252
"1962" "Fisher" 0.246
"1963" "Fisher" 0.096
"1964" "Fisher" 0.17
"1965" "Fisher" 0.154
"1966" "Fisher" 0.208
"1967" "Fisher" 0.166
"1968" "Fisher" 0.128
"1969" "Fisher" 0.104
"1970" "Fisher" 0.044
"1971" "Fisher" 0.074
"1972" "Fisher" 0.056
"1973" "Fisher" 0.068
"1974" "Fisher" 0.246
"1975" "Fisher" 0.054
"1976" "Fisher" 0.096
"1977" "Fisher" 0.162
"1978" "Fisher" 0.258
"1979" "Fisher" 0.616
"1980" "Fisher" 0.086
"1981" "Fisher" 0.14
"1982" "Fisher" 0.19
"1983" "Fisher" 0.336
"1984" "Fisher" 0.15
"1985" "Fisher" 0.014
"1986" "Fisher" 0.048
"1987" "Fisher" 0.262
"1988" "Fisher" 0.5
"1989" "Fisher" 0.172
"1990" "Fisher" 0.28
"1991" "Fisher" 0.05
"1992" "Fisher" 0.064
"1993" "Fisher" 0.098
"1994" "Fisher" 0.042
"1995" "Fisher" 0.33
"1996" "Fisher" 0.334
"1997" "Fisher" 0.136
"1998" "Fisher" 0.11
"1999" "Fisher" 0.26
"2000" "Fisher" 0.34
"2001" "Lin" 0.042
"2002" "Lin" 0.002
"2003" "Lin" 0.024
"2004" "Lin" 0
"2005" "Lin" 0
"2006" "Lin" 0.02
"2007" "Lin" 0.002
"2008" "Lin" 0
"2009" "Lin" 0
"2010" "Lin" 0
"2011" "Lin" 0.006
"2012" "Lin" 0
"2013" "Lin" 0.084
"2014" "Lin" 0.016
"2015" "Lin" 0.004
"2016" "Lin" 0
"2017" "Lin" 0.028
"2018" "Lin" 0.014
"2019" "Lin" 0
"2020" "Lin" 0
"2021" "Lin" 0
"2022" "Lin" 0
"2023" "Lin" 0
"2024" "Lin" 0.068
"2025" "Lin" 0.008
"2026" "Lin" 0
"2027" "Lin" 0
"2028" "Lin" 0
"2029" "Lin" 0
"2030" "Lin" 0.01
"2031" "Lin" 0
"2032" "Lin" 0
"2033" "Lin" 0.006
"2034" "Lin" 0.006
"2035" "Lin" 0.002
"2036" "Lin" 0
"2037" "Lin" 0
"2038" "Lin" 0
"2039" "Lin" 0
"2040" "Lin" 0.012
"2041" "Lin" 0.014
"2042" "Lin" 0
"2043" "Lin" 0
"2044" "Lin" 0.008
"2045" "Lin" 0
"2046" "Lin" 0
"2047" "Lin" 0
"2048" "Lin" 0
"2049" "Lin" 0
"2050" "Lin" 0
"2051" "Lin" 0
"2052" "Lin" 0.002
"2053" "Lin" 0.002
"2054" "Lin" 0
"2055" "Lin" 0
"2056" "Lin" 0
"2057" "Lin" 0
"2058" "Lin" 0
"2059" "Lin" 0.036
"2060" "Lin" 0.018
"2061" "Lin" 0
"2062" "Lin" 0
"2063" "Lin" 0.01
"2064" "Lin" 0
"2065" "Lin" 0
"2066" "Lin" 0
"2067" "Lin" 0
"2068" "Lin" 0
"2069" "Lin" 0
"2070" "Lin" 0
"2071" "Lin" 0.006
"2072" "Lin" 0.014
"2073" "Lin" 0
"2074" "Lin" 0
"2075" "Lin" 0.012
"2076" "Lin" 0
"2077" "Lin" 0.042
"2078" "Lin" 0
"2079" "Lin" 0
"2080" "Lin" 0
"2081" "Lin" 0
"2082" "Lin" 0
"2083" "Lin" 0
"2084" "Lin" 0.002
"2085" "Lin" 0.014
"2086" "Lin" 0.002
"2087" "Lin" 0
"2088" "Lin" 0
"2089" "Lin" 0.002
"2090" "Lin" 0.204
"2091" "Lin" 0
"2092" "Lin" 0.002
"2093" "Lin" 0
"2094" "Lin" 0
"2095" "Lin" 0.002
"2096" "Lin" 0.002
"2097" "Lin" 0
"2098" "Lin" 0.032
"2099" "Lin" 0.006
"2100" "Lin" 0
"2101" "Lin" 0
"2102" "Lin" 0
"2103" "Lin" 0
"2104" "Lin" 0
"2105" "Lin" 0
"2106" "Lin" 0
"2107" "Lin" 0
"2108" "Lin" 0.01
"2109" "Lin" 0
"2110" "Lin" 0
"2111" "Lin" 0
"2112" "Lin" 0
"2113" "Lin" 0.004
"2114" "Lin" 0.002
"2115" "Lin" 0.004
"2116" "Lin" 0.002
"2117" "Lin" 0
"2118" "Lin" 0
"2119" "Lin" 0
"2120" "Lin" 0.062
"2121" "Lin" 0
"2122" "Lin" 0
"2123" "Lin" 0
"2124" "Lin" 0
"2125" "Lin" 0
"2126" "Lin" 0
"2127" "Lin" 0
"2128" "Lin" 0.008
"2129" "Lin" 0
"2130" "Lin" 0
"2131" "Lin" 0.008
"2132" "Lin" 0
"2133" "Lin" 0.006
"2134" "Lin" 0
"2135" "Lin" 0.002
"2136" "Lin" 0.018
"2137" "Lin" 0.046
"2138" "Lin" 0.006
"2139" "Lin" 0
"2140" "Lin" 0
"2141" "Lin" 0.004
"2142" "Lin" 0.06
"2143" "Lin" 0.002
"2144" "Lin" 0
"2145" "Lin" 0.002
"2146" "Lin" 0
"2147" "Lin" 0.018
"2148" "Lin" 0.002
"2149" "Lin" 0
"2150" "Lin" 0
"2151" "Lin" 0.004
"2152" "Lin" 0
"2153" "Lin" 0
"2154" "Lin" 0.032
"2155" "Lin" 0.018
"2156" "Lin" 0
"2157" "Lin" 0
"2158" "Lin" 0.002
"2159" "Lin" 0.012
"2160" "Lin" 0
"2161" "Lin" 0.01
"2162" "Lin" 0
"2163" "Lin" 0
"2164" "Lin" 0
"2165" "Lin" 0
"2166" "Lin" 0.038
"2167" "Lin" 0.002
"2168" "Lin" 0
"2169" "Lin" 0
"2170" "Lin" 0
"2171" "Lin" 0.024
"2172" "Lin" 0
"2173" "Lin" 0.01
"2174" "Lin" 0.18
"2175" "Lin" 0.002
"2176" "Lin" 0
"2177" "Lin" 0
"2178" "Lin" 0
"2179" "Lin" 0
"2180" "Lin" 0.014
"2181" "Lin" 0
"2182" "Lin" 0
"2183" "Lin" 0
"2184" "Lin" 0.006
"2185" "Lin" 0.004
"2186" "Lin" 0
"2187" "Lin" 0
"2188" "Lin" 0
"2189" "Lin" 0
"2190" "Lin" 0
"2191" "Lin" 0
"2192" "Lin" 0
"2193" "Lin" 0
"2194" "Lin" 0
"2195" "Lin" 0
"2196" "Lin" 0
"2197" "Lin" 0.036
"2198" "Lin" 0
"2199" "Lin" 0
"2200" "Lin" 0.002
"2201" "Lin" 0
"2202" "Lin" 0
"2203" "Lin" 0.014
"2204" "Lin" 0.046
"2205" "Lin" 0
"2206" "Lin" 0
"2207" "Lin" 0
"2208" "Lin" 0.004
"2209" "Lin" 0
"2210" "Lin" 0
"2211" "Lin" 0
"2212" "Lin" 0
"2213" "Lin" 0.008
"2214" "Lin" 0
"2215" "Lin" 0
"2216" "Lin" 0
"2217" "Lin" 0
"2218" "Lin" 0
"2219" "Lin" 0.052
"2220" "Lin" 0
"2221" "Lin" 0
"2222" "Lin" 0
"2223" "Lin" 0
"2224" "Lin" 0
"2225" "Lin" 0
"2226" "Lin" 0
"2227" "Lin" 0
"2228" "Lin" 0.008
"2229" "Lin" 0
"2230" "Lin" 0
"2231" "Lin" 0.002
"2232" "Lin" 0.004
"2233" "Lin" 0
"2234" "Lin" 0
"2235" "Lin" 0
"2236" "Lin" 0.004
"2237" "Lin" 0.028
"2238" "Lin" 0.008
"2239" "Lin" 0
"2240" "Lin" 0.008
"2241" "Lin" 0.002
"2242" "Lin" 0
"2243" "Lin" 0
"2244" "Lin" 0
"2245" "Lin" 0
"2246" "Lin" 0
"2247" "Lin" 0.012
"2248" "Lin" 0.016
"2249" "Lin" 0
"2250" "Lin" 0
"2251" "Lin" 0
"2252" "Lin" 0
"2253" "Lin" 0
"2254" "Lin" 0.002
"2255" "Lin" 0.008
"2256" "Lin" 0.002
"2257" "Lin" 0
"2258" "Lin" 0
"2259" "Lin" 0
"2260" "Lin" 0
"2261" "Lin" 0
"2262" "Lin" 0.02
"2263" "Lin" 0.002
"2264" "Lin" 0
"2265" "Lin" 0
"2266" "Lin" 0.004
"2267" "Lin" 0
"2268" "Lin" 0.006
"2269" "Lin" 0
"2270" "Lin" 0
"2271" "Lin" 0
"2272" "Lin" 0
"2273" "Lin" 0
"2274" "Lin" 0
"2275" "Lin" 0
"2276" "Lin" 0.082
"2277" "Lin" 0
"2278" "Lin" 0.002
"2279" "Lin" 0
"2280" "Lin" 0
"2281" "Lin" 0.008
"2282" "Lin" 0.002
"2283" "Lin" 0.016
"2284" "Lin" 0.002
"2285" "Lin" 0.006
"2286" "Lin" 0
"2287" "Lin" 0
"2288" "Lin" 0.002
"2289" "Lin" 0
"2290" "Lin" 0
"2291" "Lin" 0
"2292" "Lin" 0
"2293" "Lin" 0.004
"2294" "Lin" 0
"2295" "Lin" 0
"2296" "Lin" 0
"2297" "Lin" 0.01
"2298" "Lin" 0.002
"2299" "Lin" 0.004
"2300" "Lin" 0
"2301" "Lin" 0
"2302" "Lin" 0
"2303" "Lin" 0
"2304" "Lin" 0
"2305" "Lin" 0
"2306" "Lin" 0.002
"2307" "Lin" 0
"2308" "Lin" 0.034
"2309" "Lin" 0.004
"2310" "Lin" 0.052
"2311" "Lin" 0
"2312" "Lin" 0
"2313" "Lin" 0.002
"2314" "Lin" 0
"2315" "Lin" 0
"2316" "Lin" 0
"2317" "Lin" 0
"2318" "Lin" 0.002
"2319" "Lin" 0
"2320" "Lin" 0.006
"2321" "Lin" 0
"2322" "Lin" 0.002
"2323" "Lin" 0.004
"2324" "Lin" 0
"2325" "Lin" 0.004
"2326" "Lin" 0
"2327" "Lin" 0
"2328" "Lin" 0.004
"2329" "Lin" 0.136
"2330" "Lin" 0
"2331" "Lin" 0
"2332" "Lin" 0.006
"2333" "Lin" 0
"2334" "Lin" 0.006
"2335" "Lin" 0
"2336" "Lin" 0
"2337" "Lin" 0.002
"2338" "Lin" 0.002
"2339" "Lin" 0
"2340" "Lin" 0
"2341" "Lin" 0.016
"2342" "Lin" 0.02
"2343" "Lin" 0
"2344" "Lin" 0.004
"2345" "Lin" 0.002
"2346" "Lin" 0
"2347" "Lin" 0.002
"2348" "Lin" 0.012
"2349" "Lin" 0
"2350" "Lin" 0
"2351" "Lin" 0.004
"2352" "Lin" 0.002
"2353" "Lin" 0.004
"2354" "Lin" 0.01
"2355" "Lin" 0.002
"2356" "Lin" 0
"2357" "Lin" 0.002
"2358" "Lin" 0
"2359" "Lin" 0.032
"2360" "Lin" 0.008
"2361" "Lin" 0
"2362" "Lin" 0
"2363" "Lin" 0
"2364" "Lin" 0.008
"2365" "Lin" 0
"2366" "Lin" 0
"2367" "Lin" 0.004
"2368" "Lin" 0
"2369" "Lin" 0.002
"2370" "Lin" 0.008
"2371" "Lin" 0.004
"2372" "Lin" 0.002
"2373" "Lin" 0
"2374" "Lin" 0.002
"2375" "Lin" 0
"2376" "Lin" 0
"2377" "Lin" 0
"2378" "Lin" 0.018
"2379" "Lin" 0
"2380" "Lin" 0
"2381" "Lin" 0
"2382" "Lin" 0
"2383" "Lin" 0
"2384" "Lin" 0
"2385" "Lin" 0.028
"2386" "Lin" 0.008
"2387" "Lin" 0.012
"2388" "Lin" 0.008
"2389" "Lin" 0.114
"2390" "Lin" 0
"2391" "Lin" 0.036
"2392" "Lin" 0
"2393" "Lin" 0.002
"2394" "Lin" 0
"2395" "Lin" 0
"2396" "Lin" 0.014
"2397" "Lin" 0
"2398" "Lin" 0
"2399" "Lin" 0
"2400" "Lin" 0.066
"2401" "Lin" 0.04
"2402" "Lin" 0.002
"2403" "Lin" 0
"2404" "Lin" 0.008
"2405" "Lin" 0
"2406" "Lin" 0
"2407" "Lin" 0
"2408" "Lin" 0
"2409" "Lin" 0
"2410" "Lin" 0
"2411" "Lin" 0.028
"2412" "Lin" 0.004
"2413" "Lin" 0
"2414" "Lin" 0
"2415" "Lin" 0.002
"2416" "Lin" 0
"2417" "Lin" 0
"2418" "Lin" 0
"2419" "Lin" 0
"2420" "Lin" 0.004
"2421" "Lin" 0.002
"2422" "Lin" 0.002
"2423" "Lin" 0
"2424" "Lin" 0
"2425" "Lin" 0
"2426" "Lin" 0
"2427" "Lin" 0.002
"2428" "Lin" 0
"2429" "Lin" 0
"2430" "Lin" 0
"2431" "Lin" 0
"2432" "Lin" 0
"2433" "Lin" 0
"2434" "Lin" 0.016
"2435" "Lin" 0.004
"2436" "Lin" 0
"2437" "Lin" 0
"2438" "Lin" 0
"2439" "Lin" 0
"2440" "Lin" 0
"2441" "Lin" 0
"2442" "Lin" 0.018
"2443" "Lin" 0
"2444" "Lin" 0
"2445" "Lin" 0
"2446" "Lin" 0
"2447" "Lin" 0
"2448" "Lin" 0
"2449" "Lin" 0.004
"2450" "Lin" 0.006
"2451" "Lin" 0
"2452" "Lin" 0.002
"2453" "Lin" 0
"2454" "Lin" 0
"2455" "Lin" 0.004
"2456" "Lin" 0
"2457" "Lin" 0
"2458" "Lin" 0
"2459" "Lin" 0
"2460" "Lin" 0
"2461" "Lin" 0
"2462" "Lin" 0
"2463" "Lin" 0.002
"2464" "Lin" 0.006
"2465" "Lin" 0
"2466" "Lin" 0
"2467" "Lin" 0.008
"2468" "Lin" 0.03
"2469" "Lin" 0
"2470" "Lin" 0
"2471" "Lin" 0
"2472" "Lin" 0
"2473" "Lin" 0
"2474" "Lin" 0
"2475" "Lin" 0.01
"2476" "Lin" 0
"2477" "Lin" 0.028
"2478" "Lin" 0
"2479" "Lin" 0
"2480" "Lin" 0
"2481" "Lin" 0
"2482" "Lin" 0
"2483" "Lin" 0
"2484" "Lin" 0
"2485" "Lin" 0.008
"2486" "Lin" 0
"2487" "Lin" 0
"2488" "Lin" 0.004
"2489" "Lin" 0.004
"2490" "Lin" 0.02
"2491" "Lin" 0
"2492" "Lin" 0.002
"2493" "Lin" 0
"2494" "Lin" 0
"2495" "Lin" 0
"2496" "Lin" 0.002
"2497" "Lin" 0
"2498" "Lin" 0.004
"2499" "Lin" 0.02
"2500" "Lin" 0
"2501" "Lin" 0.008
"2502" "Lin" 0.006
"2503" "Lin" 0
"2504" "Lin" 0
"2505" "Lin" 0
"2506" "Lin" 0
"2507" "Lin" 0.01
"2508" "Lin" 0
"2509" "Lin" 0
"2510" "Lin" 0
"2511" "Lin" 0.036
"2512" "Lin" 0.014
"2513" "Lin" 0
"2514" "Lin" 0
"2515" "Lin" 0.008
"2516" "Lin" 0.004
"2517" "Lin" 0.014
"2518" "Lin" 0
"2519" "Lin" 0.01
"2520" "Lin" 0.008
"2521" "Lin" 0
"2522" "Lin" 0
"2523" "Lin" 0
"2524" "Lin" 0.024
"2525" "Lin" 0.004
"2526" "Lin" 0.144
"2527" "Lin" 0
"2528" "Lin" 0.04
"2529" "Lin" 0.002
"2530" "Lin" 0
"2531" "Lin" 0
"2532" "Lin" 0
"2533" "Lin" 0
"2534" "Lin" 0.026
"2535" "Lin" 0
"2536" "Lin" 0
"2537" "Lin" 0
"2538" "Lin" 0
"2539" "Lin" 0
"2540" "Lin" 0.008
"2541" "Lin" 0.002
"2542" "Lin" 0
"2543" "Lin" 0
"2544" "Lin" 0
"2545" "Lin" 0
"2546" "Lin" 0
"2547" "Lin" 0.002
"2548" "Lin" 0.006
"2549" "Lin" 0
"2550" "Lin" 0.004
"2551" "Lin" 0
"2552" "Lin" 0
"2553" "Lin" 0.002
"2554" "Lin" 0
"2555" "Lin" 0
"2556" "Lin" 0
"2557" "Lin" 0
"2558" "Lin" 0
"2559" "Lin" 0.01
"2560" "Lin" 0
"2561" "Lin" 0.012
"2562" "Lin" 0
"2563" "Lin" 0
"2564" "Lin" 0.018
"2565" "Lin" 0
"2566" "Lin" 0.008
"2567" "Lin" 0
"2568" "Lin" 0
"2569" "Lin" 0
"2570" "Lin" 0.002
"2571" "Lin" 0
"2572" "Lin" 0.004
"2573" "Lin" 0.002
"2574" "Lin" 0
"2575" "Lin" 0
"2576" "Lin" 0
"2577" "Lin" 0
"2578" "Lin" 0.026
"2579" "Lin" 0.004
"2580" "Lin" 0
"2581" "Lin" 0.002
"2582" "Lin" 0
"2583" "Lin" 0
"2584" "Lin" 0.006
"2585" "Lin" 0
"2586" "Lin" 0
"2587" "Lin" 0
"2588" "Lin" 0
"2589" "Lin" 0
"2590" "Lin" 0.03
"2591" "Lin" 0
"2592" "Lin" 0.002
"2593" "Lin" 0
"2594" "Lin" 0
"2595" "Lin" 0.026
"2596" "Lin" 0
"2597" "Lin" 0
"2598" "Lin" 0
"2599" "Lin" 0.002
"2600" "Lin" 0
"2601" "Lin" 0
"2602" "Lin" 0.02
"2603" "Lin" 0
"2604" "Lin" 0
"2605" "Lin" 0.002
"2606" "Lin" 0
"2607" "Lin" 0.006
"2608" "Lin" 0
"2609" "Lin" 0
"2610" "Lin" 0.03
"2611" "Lin" 0
"2612" "Lin" 0.016
"2613" "Lin" 0.016
"2614" "Lin" 0
"2615" "Lin" 0
"2616" "Lin" 0
"2617" "Lin" 0
"2618" "Lin" 0
"2619" "Lin" 0
"2620" "Lin" 0
"2621" "Lin" 0.004
"2622" "Lin" 0.008
"2623" "Lin" 0.046
"2624" "Lin" 0.002
"2625" "Lin" 0
"2626" "Lin" 0.002
"2627" "Lin" 0.012
"2628" "Lin" 0.016
"2629" "Lin" 0
"2630" "Lin" 0
"2631" "Lin" 0
"2632" "Lin" 0
"2633" "Lin" 0
"2634" "Lin" 0.004
"2635" "Lin" 0
"2636" "Lin" 0
"2637" "Lin" 0.002
"2638" "Lin" 0
"2639" "Lin" 0
"2640" "Lin" 0
"2641" "Lin" 0.03
"2642" "Lin" 0.004
"2643" "Lin" 0
"2644" "Lin" 0.002
"2645" "Lin" 0.132
"2646" "Lin" 0.008
"2647" "Lin" 0
"2648" "Lin" 0
"2649" "Lin" 0.002
"2650" "Lin" 0
"2651" "Lin" 0.068
"2652" "Lin" 0
"2653" "Lin" 0.106
"2654" "Lin" 0.002
"2655" "Lin" 0.012
"2656" "Lin" 0
"2657" "Lin" 0
"2658" "Lin" 0
"2659" "Lin" 0.002
"2660" "Lin" 0
"2661" "Lin" 0
"2662" "Lin" 0
"2663" "Lin" 0
"2664" "Lin" 0.004
"2665" "Lin" 0
"2666" "Lin" 0.006
"2667" "Lin" 0
"2668" "Lin" 0
"2669" "Lin" 0
"2670" "Lin" 0
"2671" "Lin" 0.004
"2672" "Lin" 0
"2673" "Lin" 0
"2674" "Lin" 0
"2675" "Lin" 0
"2676" "Lin" 0.002
"2677" "Lin" 0
"2678" "Lin" 0
"2679" "Lin" 0
"2680" "Lin" 0
"2681" "Lin" 0
"2682" "Lin" 0.004
"2683" "Lin" 0.002
"2684" "Lin" 0
"2685" "Lin" 0
"2686" "Lin" 0.002
"2687" "Lin" 0
"2688" "Lin" 0.006
"2689" "Lin" 0
"2690" "Lin" 0
"2691" "Lin" 0
"2692" "Lin" 0
"2693" "Lin" 0.004
"2694" "Lin" 0.008
"2695" "Lin" 0
"2696" "Lin" 0
"2697" "Lin" 0
"2698" "Lin" 0
"2699" "Lin" 0.004
"2700" "Lin" 0.002
"2701" "Lin" 0
"2702" "Lin" 0.002
"2703" "Lin" 0
"2704" "Lin" 0
"2705" "Lin" 0
"2706" "Lin" 0
"2707" "Lin" 0.002
"2708" "Lin" 0
"2709" "Lin" 0
"2710" "Lin" 0
"2711" "Lin" 0.002
"2712" "Lin" 0
"2713" "Lin" 0
"2714" "Lin" 0
"2715" "Lin" 0
"2716" "Lin" 0.006
"2717" "Lin" 0.006
"2718" "Lin" 0.01
"2719" "Lin" 0
"2720" "Lin" 0.042
"2721" "Lin" 0.03
"2722" "Lin" 0.002
"2723" "Lin" 0
"2724" "Lin" 0
"2725" "Lin" 0
"2726" "Lin" 0
"2727" "Lin" 0
"2728" "Lin" 0.162
"2729" "Lin" 0
"2730" "Lin" 0
"2731" "Lin" 0
"2732" "Lin" 0
"2733" "Lin" 0.004
"2734" "Lin" 0
"2735" "Lin" 0
"2736" "Lin" 0
"2737" "Lin" 0.016
"2738" "Lin" 0
"2739" "Lin" 0
"2740" "Lin" 0
"2741" "Lin" 0
"2742" "Lin" 0.032
"2743" "Lin" 0.01
"2744" "Lin" 0
"2745" "Lin" 0
"2746" "Lin" 0.002
"2747" "Lin" 0
"2748" "Lin" 0
"2749" "Lin" 0
"2750" "Lin" 0
"2751" "Lin" 0.002
"2752" "Lin" 0
"2753" "Lin" 0
"2754" "Lin" 0.012
"2755" "Lin" 0.006
"2756" "Lin" 0
"2757" "Lin" 0
"2758" "Lin" 0
"2759" "Lin" 0.006
"2760" "Lin" 0.046
"2761" "Lin" 0
"2762" "Lin" 0.004
"2763" "Lin" 0
"2764" "Lin" 0
"2765" "Lin" 0
"2766" "Lin" 0.004
"2767" "Lin" 0
"2768" "Lin" 0
"2769" "Lin" 0.012
"2770" "Lin" 0
"2771" "Lin" 0
"2772" "Lin" 0
"2773" "Lin" 0.002
"2774" "Lin" 0.02
"2775" "Lin" 0.002
"2776" "Lin" 0.014
"2777" "Lin" 0.02
"2778" "Lin" 0
"2779" "Lin" 0
"2780" "Lin" 0
"2781" "Lin" 0.056
"2782" "Lin" 0
"2783" "Lin" 0
"2784" "Lin" 0
"2785" "Lin" 0
"2786" "Lin" 0.01
"2787" "Lin" 0
"2788" "Lin" 0
"2789" "Lin" 0.012
"2790" "Lin" 0
"2791" "Lin" 0
"2792" "Lin" 0
"2793" "Lin" 0.004
"2794" "Lin" 0
"2795" "Lin" 0
"2796" "Lin" 0
"2797" "Lin" 0.006
"2798" "Lin" 0
"2799" "Lin" 0.012
"2800" "Lin" 0.008
"2801" "Lin" 0
"2802" "Lin" 0
"2803" "Lin" 0
"2804" "Lin" 0
"2805" "Lin" 0
"2806" "Lin" 0
"2807" "Lin" 0
"2808" "Lin" 0.002
"2809" "Lin" 0
"2810" "Lin" 0
"2811" "Lin" 0
"2812" "Lin" 0
"2813" "Lin" 0
"2814" "Lin" 0.048
"2815" "Lin" 0
"2816" "Lin" 0
"2817" "Lin" 0.182
"2818" "Lin" 0
"2819" "Lin" 0
"2820" "Lin" 0
"2821" "Lin" 0
"2822" "Lin" 0
"2823" "Lin" 0
"2824" "Lin" 0.002
"2825" "Lin" 0
"2826" "Lin" 0
"2827" "Lin" 0.002
"2828" "Lin" 0
"2829" "Lin" 0
"2830" "Lin" 0.01
"2831" "Lin" 0
"2832" "Lin" 0
"2833" "Lin" 0
"2834" "Lin" 0
"2835" "Lin" 0
"2836" "Lin" 0.002
"2837" "Lin" 0.002
"2838" "Lin" 0.012
"2839" "Lin" 0.002
"2840" "Lin" 0.028
"2841" "Lin" 0.006
"2842" "Lin" 0
"2843" "Lin" 0
"2844" "Lin" 0
"2845" "Lin" 0
"2846" "Lin" 0
"2847" "Lin" 0.006
"2848" "Lin" 0
"2849" "Lin" 0
"2850" "Lin" 0
"2851" "Lin" 0
"2852" "Lin" 0.008
"2853" "Lin" 0.02
"2854" "Lin" 0
"2855" "Lin" 0
"2856" "Lin" 0
"2857" "Lin" 0.008
"2858" "Lin" 0
"2859" "Lin" 0
"2860" "Lin" 0
"2861" "Lin" 0
"2862" "Lin" 0.01
"2863" "Lin" 0
"2864" "Lin" 0.01
"2865" "Lin" 0.004
"2866" "Lin" 0
"2867" "Lin" 0
"2868" "Lin" 0
"2869" "Lin" 0.002
"2870" "Lin" 0
"2871" "Lin" 0.006
"2872" "Lin" 0
"2873" "Lin" 0
"2874" "Lin" 0.012
"2875" "Lin" 0.016
"2876" "Lin" 0
"2877" "Lin" 0
"2878" "Lin" 0
"2879" "Lin" 0
"2880" "Lin" 0.006
"2881" "Lin" 0
"2882" "Lin" 0.004
"2883" "Lin" 0.01
"2884" "Lin" 0.002
"2885" "Lin" 0
"2886" "Lin" 0
"2887" "Lin" 0.118
"2888" "Lin" 0
"2889" "Lin" 0
"2890" "Lin" 0
"2891" "Lin" 0
"2892" "Lin" 0
"2893" "Lin" 0
"2894" "Lin" 0.04
"2895" "Lin" 0
"2896" "Lin" 0
"2897" "Lin" 0
"2898" "Lin" 0
"2899" "Lin" 0.002
"2900" "Lin" 0
"2901" "Lin" 0.02
"2902" "Lin" 0.024
"2903" "Lin" 0
"2904" "Lin" 0
"2905" "Lin" 0
"2906" "Lin" 0
"2907" "Lin" 0.104
"2908" "Lin" 0
"2909" "Lin" 0
"2910" "Lin" 0.002
"2911" "Lin" 0.012
"2912" "Lin" 0
"2913" "Lin" 0
"2914" "Lin" 0
"2915" "Lin" 0
"2916" "Lin" 0.004
"2917" "Lin" 0.002
"2918" "Lin" 0
"2919" "Lin" 0
"2920" "Lin" 0
"2921" "Lin" 0
"2922" "Lin" 0.008
"2923" "Lin" 0
"2924" "Lin" 0
"2925" "Lin" 0
"2926" "Lin" 0
"2927" "Lin" 0
"2928" "Lin" 0
"2929" "Lin" 0
"2930" "Lin" 0
"2931" "Lin" 0.004
"2932" "Lin" 0.004
"2933" "Lin" 0
"2934" "Lin" 0.012
"2935" "Lin" 0.166
"2936" "Lin" 0
"2937" "Lin" 0
"2938" "Lin" 0
"2939" "Lin" 0
"2940" "Lin" 0.15
"2941" "Lin" 0
"2942" "Lin" 0
"2943" "Lin" 0.034
"2944" "Lin" 0.002
"2945" "Lin" 0.018
"2946" "Lin" 0
"2947" "Lin" 0
"2948" "Lin" 0.004
"2949" "Lin" 0
"2950" "Lin" 0.002
"2951" "Lin" 0
"2952" "Lin" 0
"2953" "Lin" 0
"2954" "Lin" 0
"2955" "Lin" 0
"2956" "Lin" 0.004
"2957" "Lin" 0.002
"2958" "Lin" 0
"2959" "Lin" 0
"2960" "Lin" 0
"2961" "Lin" 0.006
"2962" "Lin" 0
"2963" "Lin" 0
"2964" "Lin" 0
"2965" "Lin" 0
"2966" "Lin" 0
"2967" "Lin" 0
"2968" "Lin" 0
"2969" "Lin" 0.002
"2970" "Lin" 0
"2971" "Lin" 0
"2972" "Lin" 0
"2973" "Lin" 0
"2974" "Lin" 0
"2975" "Lin" 0
"2976" "Lin" 0
"2977" "Lin" 0
"2978" "Lin" 0
"2979" "Lin" 0.164
"2980" "Lin" 0
"2981" "Lin" 0
"2982" "Lin" 0.002
"2983" "Lin" 0.02
"2984" "Lin" 0
"2985" "Lin" 0
"2986" "Lin" 0
"2987" "Lin" 0
"2988" "Lin" 0.072
"2989" "Lin" 0
"2990" "Lin" 0.01
"2991" "Lin" 0
"2992" "Lin" 0
"2993" "Lin" 0
"2994" "Lin" 0
"2995" "Lin" 0
"2996" "Lin" 0.006
"2997" "Lin" 0
"2998" "Lin" 0
"2999" "Lin" 0.002
"3000" "Lin" 0.024
"3001" "Rosenbaum" 0.434
"3002" "Rosenbaum" 0.136
"3003" "Rosenbaum" 0.328
"3004" "Rosenbaum" 0.2
"3005" "Rosenbaum" 0.05
"3006" "Rosenbaum" 0.48
"3007" "Rosenbaum" 0.108
"3008" "Rosenbaum" 0.058
"3009" "Rosenbaum" 0.216
"3010" "Rosenbaum" 0.124
"3011" "Rosenbaum" 0.132
"3012" "Rosenbaum" 0.034
"3013" "Rosenbaum" 0.402
"3014" "Rosenbaum" 0.3
"3015" "Rosenbaum" 0.116
"3016" "Rosenbaum" 0.158
"3017" "Rosenbaum" 0.382
"3018" "Rosenbaum" 0.364
"3019" "Rosenbaum" 0.222
"3020" "Rosenbaum" 0.226
"3021" "Rosenbaum" 0.236
"3022" "Rosenbaum" 0.066
"3023" "Rosenbaum" 0.152
"3024" "Rosenbaum" 0.392
"3025" "Rosenbaum" 0.426
"3026" "Rosenbaum" 0.056
"3027" "Rosenbaum" 0.032
"3028" "Rosenbaum" 0.216
"3029" "Rosenbaum" 0.038
"3030" "Rosenbaum" 0.292
"3031" "Rosenbaum" 0.13
"3032" "Rosenbaum" 0.126
"3033" "Rosenbaum" 0.224
"3034" "Rosenbaum" 0.308
"3035" "Rosenbaum" 0.246
"3036" "Rosenbaum" 0.158
"3037" "Rosenbaum" 0.026
"3038" "Rosenbaum" 0.102
"3039" "Rosenbaum" 0.11
"3040" "Rosenbaum" 0.332
"3041" "Rosenbaum" 0.37
"3042" "Rosenbaum" 0.118
"3043" "Rosenbaum" 0.056
"3044" "Rosenbaum" 0.31
"3045" "Rosenbaum" 0.272
"3046" "Rosenbaum" 0.104
"3047" "Rosenbaum" 0.07
"3048" "Rosenbaum" 0.116
"3049" "Rosenbaum" 0.112
"3050" "Rosenbaum" 0.056
"3051" "Rosenbaum" 0.24
"3052" "Rosenbaum" 0.104
"3053" "Rosenbaum" 0.224
"3054" "Rosenbaum" 0.122
"3055" "Rosenbaum" 0.138
"3056" "Rosenbaum" 0.226
"3057" "Rosenbaum" 0.05
"3058" "Rosenbaum" 0.136
"3059" "Rosenbaum" 0.336
"3060" "Rosenbaum" 0.214
"3061" "Rosenbaum" 0.172
"3062" "Rosenbaum" 0.116
"3063" "Rosenbaum" 0.376
"3064" "Rosenbaum" 0.11
"3065" "Rosenbaum" 0.092
"3066" "Rosenbaum" 0.048
"3067" "Rosenbaum" 0.176
"3068" "Rosenbaum" 0.122
"3069" "Rosenbaum" 0.256
"3070" "Rosenbaum" 0.112
"3071" "Rosenbaum" 0.302
"3072" "Rosenbaum" 0.248
"3073" "Rosenbaum" 0.126
"3074" "Rosenbaum" 0.236
"3075" "Rosenbaum" 0.212
"3076" "Rosenbaum" 0.218
"3077" "Rosenbaum" 0.316
"3078" "Rosenbaum" 0.088
"3079" "Rosenbaum" 0.098
"3080" "Rosenbaum" 0.208
"3081" "Rosenbaum" 0.22
"3082" "Rosenbaum" 0.088
"3083" "Rosenbaum" 0.104
"3084" "Rosenbaum" 0.238
"3085" "Rosenbaum" 0.304
"3086" "Rosenbaum" 0.15
"3087" "Rosenbaum" 0.06
"3088" "Rosenbaum" 0.116
"3089" "Rosenbaum" 0.148
"3090" "Rosenbaum" 0.562
"3091" "Rosenbaum" 0.05
"3092" "Rosenbaum" 0.174
"3093" "Rosenbaum" 0.232
"3094" "Rosenbaum" 0.14
"3095" "Rosenbaum" 0.176
"3096" "Rosenbaum" 0.24
"3097" "Rosenbaum" 0.114
"3098" "Rosenbaum" 0.456
"3099" "Rosenbaum" 0.196
"3100" "Rosenbaum" 0.168
"3101" "Rosenbaum" 0.122
"3102" "Rosenbaum" 0.174
"3103" "Rosenbaum" 0.15
"3104" "Rosenbaum" 0.1
"3105" "Rosenbaum" 0.172
"3106" "Rosenbaum" 0.148
"3107" "Rosenbaum" 0.26
"3108" "Rosenbaum" 0.236
"3109" "Rosenbaum" 0.096
"3110" "Rosenbaum" 0.216
"3111" "Rosenbaum" 0.338
"3112" "Rosenbaum" 0.158
"3113" "Rosenbaum" 0.202
"3114" "Rosenbaum" 0.25
"3115" "Rosenbaum" 0.218
"3116" "Rosenbaum" 0.162
"3117" "Rosenbaum" 0.304
"3118" "Rosenbaum" 0.16
"3119" "Rosenbaum" 0.172
"3120" "Rosenbaum" 0.44
"3121" "Rosenbaum" 0.108
"3122" "Rosenbaum" 0.124
"3123" "Rosenbaum" 0.124
"3124" "Rosenbaum" 0.072
"3125" "Rosenbaum" 0.012
"3126" "Rosenbaum" 0.074
"3127" "Rosenbaum" 0.116
"3128" "Rosenbaum" 0.234
"3129" "Rosenbaum" 0.128
"3130" "Rosenbaum" 0.068
"3131" "Rosenbaum" 0.346
"3132" "Rosenbaum" 0.116
"3133" "Rosenbaum" 0.21
"3134" "Rosenbaum" 0.046
"3135" "Rosenbaum" 0.224
"3136" "Rosenbaum" 0.272
"3137" "Rosenbaum" 0.444
"3138" "Rosenbaum" 0.22
"3139" "Rosenbaum" 0.266
"3140" "Rosenbaum" 0.134
"3141" "Rosenbaum" 0.26
"3142" "Rosenbaum" 0.292
"3143" "Rosenbaum" 0.162
"3144" "Rosenbaum" 0.074
"3145" "Rosenbaum" 0.284
"3146" "Rosenbaum" 0.232
"3147" "Rosenbaum" 0.292
"3148" "Rosenbaum" 0.15
"3149" "Rosenbaum" 0.25
"3150" "Rosenbaum" 0.12
"3151" "Rosenbaum" 0.252
"3152" "Rosenbaum" 0.066
"3153" "Rosenbaum" 0.126
"3154" "Rosenbaum" 0.376
"3155" "Rosenbaum" 0.394
"3156" "Rosenbaum" 0.156
"3157" "Rosenbaum" 0.092
"3158" "Rosenbaum" 0.172
"3159" "Rosenbaum" 0.346
"3160" "Rosenbaum" 0.21
"3161" "Rosenbaum" 0.27
"3162" "Rosenbaum" 0.13
"3163" "Rosenbaum" 0.13
"3164" "Rosenbaum" 0.078
"3165" "Rosenbaum" 0.076
"3166" "Rosenbaum" 0.276
"3167" "Rosenbaum" 0.144
"3168" "Rosenbaum" 0.08
"3169" "Rosenbaum" 0.104
"3170" "Rosenbaum" 0.27
"3171" "Rosenbaum" 0.386
"3172" "Rosenbaum" 0.142
"3173" "Rosenbaum" 0.344
"3174" "Rosenbaum" 0.54
"3175" "Rosenbaum" 0.242
"3176" "Rosenbaum" 0.194
"3177" "Rosenbaum" 0.104
"3178" "Rosenbaum" 0.082
"3179" "Rosenbaum" 0.33
"3180" "Rosenbaum" 0.186
"3181" "Rosenbaum" 0.07
"3182" "Rosenbaum" 0.17
"3183" "Rosenbaum" 0.032
"3184" "Rosenbaum" 0.31
"3185" "Rosenbaum" 0.106
"3186" "Rosenbaum" 0.042
"3187" "Rosenbaum" 0.036
"3188" "Rosenbaum" 0.062
"3189" "Rosenbaum" 0.246
"3190" "Rosenbaum" 0.208
"3191" "Rosenbaum" 0.212
"3192" "Rosenbaum" 0.194
"3193" "Rosenbaum" 0.084
"3194" "Rosenbaum" 0.124
"3195" "Rosenbaum" 0.09
"3196" "Rosenbaum" 0.284
"3197" "Rosenbaum" 0.544
"3198" "Rosenbaum" 0.206
"3199" "Rosenbaum" 0.168
"3200" "Rosenbaum" 0.36
"3201" "Rosenbaum" 0.102
"3202" "Rosenbaum" 0.276
"3203" "Rosenbaum" 0.458
"3204" "Rosenbaum" 0.478
"3205" "Rosenbaum" 0.05
"3206" "Rosenbaum" 0.192
"3207" "Rosenbaum" 0.156
"3208" "Rosenbaum" 0.248
"3209" "Rosenbaum" 0.08
"3210" "Rosenbaum" 0.098
"3211" "Rosenbaum" 0.154
"3212" "Rosenbaum" 0.072
"3213" "Rosenbaum" 0.334
"3214" "Rosenbaum" 0.15
"3215" "Rosenbaum" 0.114
"3216" "Rosenbaum" 0.142
"3217" "Rosenbaum" 0.222
"3218" "Rosenbaum" 0.046
"3219" "Rosenbaum" 0.4
"3220" "Rosenbaum" 0.156
"3221" "Rosenbaum" 0.072
"3222" "Rosenbaum" 0.128
"3223" "Rosenbaum" 0.262
"3224" "Rosenbaum" 0.136
"3225" "Rosenbaum" 0.142
"3226" "Rosenbaum" 0.272
"3227" "Rosenbaum" 0.194
"3228" "Rosenbaum" 0.276
"3229" "Rosenbaum" 0.194
"3230" "Rosenbaum" 0.068
"3231" "Rosenbaum" 0.322
"3232" "Rosenbaum" 0.076
"3233" "Rosenbaum" 0.142
"3234" "Rosenbaum" 0.106
"3235" "Rosenbaum" 0.156
"3236" "Rosenbaum" 0.138
"3237" "Rosenbaum" 0.318
"3238" "Rosenbaum" 0.26
"3239" "Rosenbaum" 0.048
"3240" "Rosenbaum" 0.446
"3241" "Rosenbaum" 0.196
"3242" "Rosenbaum" 0.04
"3243" "Rosenbaum" 0.204
"3244" "Rosenbaum" 0.1
"3245" "Rosenbaum" 0.19
"3246" "Rosenbaum" 0.038
"3247" "Rosenbaum" 0.466
"3248" "Rosenbaum" 0.328
"3249" "Rosenbaum" 0.194
"3250" "Rosenbaum" 0.07
"3251" "Rosenbaum" 0.08
"3252" "Rosenbaum" 0.148
"3253" "Rosenbaum" 0.168
"3254" "Rosenbaum" 0.216
"3255" "Rosenbaum" 0.248
"3256" "Rosenbaum" 0.314
"3257" "Rosenbaum" 0.046
"3258" "Rosenbaum" 0.068
"3259" "Rosenbaum" 0.186
"3260" "Rosenbaum" 0.198
"3261" "Rosenbaum" 0.202
"3262" "Rosenbaum" 0.396
"3263" "Rosenbaum" 0.206
"3264" "Rosenbaum" 0.174
"3265" "Rosenbaum" 0.284
"3266" "Rosenbaum" 0.252
"3267" "Rosenbaum" 0.138
"3268" "Rosenbaum" 0.24
"3269" "Rosenbaum" 0.132
"3270" "Rosenbaum" 0.254
"3271" "Rosenbaum" 0.142
"3272" "Rosenbaum" 0.088
"3273" "Rosenbaum" 0.054
"3274" "Rosenbaum" 0.052
"3275" "Rosenbaum" 0.22
"3276" "Rosenbaum" 0.512
"3277" "Rosenbaum" 0.164
"3278" "Rosenbaum" 0.324
"3279" "Rosenbaum" 0.124
"3280" "Rosenbaum" 0.056
"3281" "Rosenbaum" 0.366
"3282" "Rosenbaum" 0.21
"3283" "Rosenbaum" 0.374
"3284" "Rosenbaum" 0.246
"3285" "Rosenbaum" 0.236
"3286" "Rosenbaum" 0.116
"3287" "Rosenbaum" 0.178
"3288" "Rosenbaum" 0.14
"3289" "Rosenbaum" 0.04
"3290" "Rosenbaum" 0.162
"3291" "Rosenbaum" 0.118
"3292" "Rosenbaum" 0.198
"3293" "Rosenbaum" 0.208
"3294" "Rosenbaum" 0.182
"3295" "Rosenbaum" 0.062
"3296" "Rosenbaum" 0.152
"3297" "Rosenbaum" 0.304
"3298" "Rosenbaum" 0.274
"3299" "Rosenbaum" 0.228
"3300" "Rosenbaum" 0.056
"3301" "Rosenbaum" 0.044
"3302" "Rosenbaum" 0.044
"3303" "Rosenbaum" 0.03
"3304" "Rosenbaum" 0.136
"3305" "Rosenbaum" 0.082
"3306" "Rosenbaum" 0.186
"3307" "Rosenbaum" 0.25
"3308" "Rosenbaum" 0.496
"3309" "Rosenbaum" 0.182
"3310" "Rosenbaum" 0.42
"3311" "Rosenbaum" 0.09
"3312" "Rosenbaum" 0.198
"3313" "Rosenbaum" 0.224
"3314" "Rosenbaum" 0.2
"3315" "Rosenbaum" 0.146
"3316" "Rosenbaum" 0.146
"3317" "Rosenbaum" 0.102
"3318" "Rosenbaum" 0.206
"3319" "Rosenbaum" 0.1
"3320" "Rosenbaum" 0.348
"3321" "Rosenbaum" 0.02
"3322" "Rosenbaum" 0.294
"3323" "Rosenbaum" 0.206
"3324" "Rosenbaum" 0.16
"3325" "Rosenbaum" 0.186
"3326" "Rosenbaum" 0.182
"3327" "Rosenbaum" 0.112
"3328" "Rosenbaum" 0.256
"3329" "Rosenbaum" 0.616
"3330" "Rosenbaum" 0.076
"3331" "Rosenbaum" 0.066
"3332" "Rosenbaum" 0.22
"3333" "Rosenbaum" 0.294
"3334" "Rosenbaum" 0.212
"3335" "Rosenbaum" 0.12
"3336" "Rosenbaum" 0.056
"3337" "Rosenbaum" 0.26
"3338" "Rosenbaum" 0.242
"3339" "Rosenbaum" 0.27
"3340" "Rosenbaum" 0.072
"3341" "Rosenbaum" 0.306
"3342" "Rosenbaum" 0.398
"3343" "Rosenbaum" 0.208
"3344" "Rosenbaum" 0.26
"3345" "Rosenbaum" 0.268
"3346" "Rosenbaum" 0.208
"3347" "Rosenbaum" 0.242
"3348" "Rosenbaum" 0.208
"3349" "Rosenbaum" 0.072
"3350" "Rosenbaum" 0.14
"3351" "Rosenbaum" 0.298
"3352" "Rosenbaum" 0.25
"3353" "Rosenbaum" 0.266
"3354" "Rosenbaum" 0.238
"3355" "Rosenbaum" 0.23
"3356" "Rosenbaum" 0.07
"3357" "Rosenbaum" 0.248
"3358" "Rosenbaum" 0.204
"3359" "Rosenbaum" 0.46
"3360" "Rosenbaum" 0.304
"3361" "Rosenbaum" 0.196
"3362" "Rosenbaum" 0.128
"3363" "Rosenbaum" 0.146
"3364" "Rosenbaum" 0.356
"3365" "Rosenbaum" 0.154
"3366" "Rosenbaum" 0.09
"3367" "Rosenbaum" 0.196
"3368" "Rosenbaum" 0.102
"3369" "Rosenbaum" 0.134
"3370" "Rosenbaum" 0.36
"3371" "Rosenbaum" 0.296
"3372" "Rosenbaum" 0.32
"3373" "Rosenbaum" 0.266
"3374" "Rosenbaum" 0.178
"3375" "Rosenbaum" 0.076
"3376" "Rosenbaum" 0.092
"3377" "Rosenbaum" 0.11
"3378" "Rosenbaum" 0.246
"3379" "Rosenbaum" 0.138
"3380" "Rosenbaum" 0.118
"3381" "Rosenbaum" 0.138
"3382" "Rosenbaum" 0.114
"3383" "Rosenbaum" 0.06
"3384" "Rosenbaum" 0.192
"3385" "Rosenbaum" 0.406
"3386" "Rosenbaum" 0.388
"3387" "Rosenbaum" 0.28
"3388" "Rosenbaum" 0.264
"3389" "Rosenbaum" 0.652
"3390" "Rosenbaum" 0.248
"3391" "Rosenbaum" 0.444
"3392" "Rosenbaum" 0.03
"3393" "Rosenbaum" 0.27
"3394" "Rosenbaum" 0.132
"3395" "Rosenbaum" 0.19
"3396" "Rosenbaum" 0.43
"3397" "Rosenbaum" 0.046
"3398" "Rosenbaum" 0.058
"3399" "Rosenbaum" 0.258
"3400" "Rosenbaum" 0.368
"3401" "Rosenbaum" 0.542
"3402" "Rosenbaum" 0.12
"3403" "Rosenbaum" 0.198
"3404" "Rosenbaum" 0.322
"3405" "Rosenbaum" 0.108
"3406" "Rosenbaum" 0.136
"3407" "Rosenbaum" 0.388
"3408" "Rosenbaum" 0.18
"3409" "Rosenbaum" 0.22
"3410" "Rosenbaum" 0.134
"3411" "Rosenbaum" 0.468
"3412" "Rosenbaum" 0.258
"3413" "Rosenbaum" 0.116
"3414" "Rosenbaum" 0.044
"3415" "Rosenbaum" 0.27
"3416" "Rosenbaum" 0.066
"3417" "Rosenbaum" 0.216
"3418" "Rosenbaum" 0.112
"3419" "Rosenbaum" 0.084
"3420" "Rosenbaum" 0.192
"3421" "Rosenbaum" 0.234
"3422" "Rosenbaum" 0.234
"3423" "Rosenbaum" 0.102
"3424" "Rosenbaum" 0.092
"3425" "Rosenbaum" 0.184
"3426" "Rosenbaum" 0.018
"3427" "Rosenbaum" 0.21
"3428" "Rosenbaum" 0.14
"3429" "Rosenbaum" 0.178
"3430" "Rosenbaum" 0.09
"3431" "Rosenbaum" 0.032
"3432" "Rosenbaum" 0.14
"3433" "Rosenbaum" 0.044
"3434" "Rosenbaum" 0.274
"3435" "Rosenbaum" 0.178
"3436" "Rosenbaum" 0.06
"3437" "Rosenbaum" 0.182
"3438" "Rosenbaum" 0.262
"3439" "Rosenbaum" 0.05
"3440" "Rosenbaum" 0.366
"3441" "Rosenbaum" 0.066
"3442" "Rosenbaum" 0.358
"3443" "Rosenbaum" 0.14
"3444" "Rosenbaum" 0.018
"3445" "Rosenbaum" 0.062
"3446" "Rosenbaum" 0.118
"3447" "Rosenbaum" 0.06
"3448" "Rosenbaum" 0.134
"3449" "Rosenbaum" 0.194
"3450" "Rosenbaum" 0.17
"3451" "Rosenbaum" 0.206
"3452" "Rosenbaum" 0.136
"3453" "Rosenbaum" 0.07
"3454" "Rosenbaum" 0.142
"3455" "Rosenbaum" 0.268
"3456" "Rosenbaum" 0.158
"3457" "Rosenbaum" 0.256
"3458" "Rosenbaum" 0.178
"3459" "Rosenbaum" 0.094
"3460" "Rosenbaum" 0.154
"3461" "Rosenbaum" 0.016
"3462" "Rosenbaum" 0.058
"3463" "Rosenbaum" 0.276
"3464" "Rosenbaum" 0.276
"3465" "Rosenbaum" 0.298
"3466" "Rosenbaum" 0.038
"3467" "Rosenbaum" 0.23
"3468" "Rosenbaum" 0.292
"3469" "Rosenbaum" 0.062
"3470" "Rosenbaum" 0.038
"3471" "Rosenbaum" 0.152
"3472" "Rosenbaum" 0.26
"3473" "Rosenbaum" 0.116
"3474" "Rosenbaum" 0.098
"3475" "Rosenbaum" 0.414
"3476" "Rosenbaum" 0.266
"3477" "Rosenbaum" 0.322
"3478" "Rosenbaum" 0.102
"3479" "Rosenbaum" 0.292
"3480" "Rosenbaum" 0.1
"3481" "Rosenbaum" 0.128
"3482" "Rosenbaum" 0.048
"3483" "Rosenbaum" 0.052
"3484" "Rosenbaum" 0.066
"3485" "Rosenbaum" 0.33
"3486" "Rosenbaum" 0.086
"3487" "Rosenbaum" 0.152
"3488" "Rosenbaum" 0.248
"3489" "Rosenbaum" 0.22
"3490" "Rosenbaum" 0.282
"3491" "Rosenbaum" 0.172
"3492" "Rosenbaum" 0.206
"3493" "Rosenbaum" 0.112
"3494" "Rosenbaum" 0.114
"3495" "Rosenbaum" 0.254
"3496" "Rosenbaum" 0.11
"3497" "Rosenbaum" 0.162
"3498" "Rosenbaum" 0.238
"3499" "Rosenbaum" 0.304
"3500" "Rosenbaum" 0.366
"3501" "Rosenbaum" 0.298
"3502" "Rosenbaum" 0.404
"3503" "Rosenbaum" 0.284
"3504" "Rosenbaum" 0.176
"3505" "Rosenbaum" 0.038
"3506" "Rosenbaum" 0.206
"3507" "Rosenbaum" 0.434
"3508" "Rosenbaum" 0.086
"3509" "Rosenbaum" 0.05
"3510" "Rosenbaum" 0.084
"3511" "Rosenbaum" 0.434
"3512" "Rosenbaum" 0.258
"3513" "Rosenbaum" 0.144
"3514" "Rosenbaum" 0.092
"3515" "Rosenbaum" 0.292
"3516" "Rosenbaum" 0.26
"3517" "Rosenbaum" 0.22
"3518" "Rosenbaum" 0.206
"3519" "Rosenbaum" 0.25
"3520" "Rosenbaum" 0.202
"3521" "Rosenbaum" 0.114
"3522" "Rosenbaum" 0.198
"3523" "Rosenbaum" 0.06
"3524" "Rosenbaum" 0.258
"3525" "Rosenbaum" 0.242
"3526" "Rosenbaum" 0.462
"3527" "Rosenbaum" 0.07
"3528" "Rosenbaum" 0.378
"3529" "Rosenbaum" 0.104
"3530" "Rosenbaum" 0.158
"3531" "Rosenbaum" 0.044
"3532" "Rosenbaum" 0.026
"3533" "Rosenbaum" 0.234
"3534" "Rosenbaum" 0.39
"3535" "Rosenbaum" 0.308
"3536" "Rosenbaum" 0.118
"3537" "Rosenbaum" 0.118
"3538" "Rosenbaum" 0.078
"3539" "Rosenbaum" 0.122
"3540" "Rosenbaum" 0.366
"3541" "Rosenbaum" 0.314
"3542" "Rosenbaum" 0.1
"3543" "Rosenbaum" 0.014
"3544" "Rosenbaum" 0.152
"3545" "Rosenbaum" 0.106
"3546" "Rosenbaum" 0.184
"3547" "Rosenbaum" 0.216
"3548" "Rosenbaum" 0.23
"3549" "Rosenbaum" 0.2
"3550" "Rosenbaum" 0.258
"3551" "Rosenbaum" 0.162
"3552" "Rosenbaum" 0.086
"3553" "Rosenbaum" 0.22
"3554" "Rosenbaum" 0.16
"3555" "Rosenbaum" 0.082
"3556" "Rosenbaum" 0.082
"3557" "Rosenbaum" 0.024
"3558" "Rosenbaum" 0.19
"3559" "Rosenbaum" 0.282
"3560" "Rosenbaum" 0.078
"3561" "Rosenbaum" 0.282
"3562" "Rosenbaum" 0.168
"3563" "Rosenbaum" 0.214
"3564" "Rosenbaum" 0.228
"3565" "Rosenbaum" 0.116
"3566" "Rosenbaum" 0.2
"3567" "Rosenbaum" 0.128
"3568" "Rosenbaum" 0.216
"3569" "Rosenbaum" 0.132
"3570" "Rosenbaum" 0.186
"3571" "Rosenbaum" 0.028
"3572" "Rosenbaum" 0.282
"3573" "Rosenbaum" 0.144
"3574" "Rosenbaum" 0.028
"3575" "Rosenbaum" 0.166
"3576" "Rosenbaum" 0.14
"3577" "Rosenbaum" 0.068
"3578" "Rosenbaum" 0.334
"3579" "Rosenbaum" 0.194
"3580" "Rosenbaum" 0.06
"3581" "Rosenbaum" 0.288
"3582" "Rosenbaum" 0.084
"3583" "Rosenbaum" 0.06
"3584" "Rosenbaum" 0.242
"3585" "Rosenbaum" 0.232
"3586" "Rosenbaum" 0.21
"3587" "Rosenbaum" 0.042
"3588" "Rosenbaum" 0.074
"3589" "Rosenbaum" 0.164
"3590" "Rosenbaum" 0.41
"3591" "Rosenbaum" 0.014
"3592" "Rosenbaum" 0.068
"3593" "Rosenbaum" 0.04
"3594" "Rosenbaum" 0.218
"3595" "Rosenbaum" 0.494
"3596" "Rosenbaum" 0.048
"3597" "Rosenbaum" 0.256
"3598" "Rosenbaum" 0.176
"3599" "Rosenbaum" 0.24
"3600" "Rosenbaum" 0.168
"3601" "Rosenbaum" 0.06
"3602" "Rosenbaum" 0.296
"3603" "Rosenbaum" 0.018
"3604" "Rosenbaum" 0.042
"3605" "Rosenbaum" 0.3
"3606" "Rosenbaum" 0.024
"3607" "Rosenbaum" 0.436
"3608" "Rosenbaum" 0.094
"3609" "Rosenbaum" 0.388
"3610" "Rosenbaum" 0.324
"3611" "Rosenbaum" 0.12
"3612" "Rosenbaum" 0.216
"3613" "Rosenbaum" 0.39
"3614" "Rosenbaum" 0.116
"3615" "Rosenbaum" 0.232
"3616" "Rosenbaum" 0.14
"3617" "Rosenbaum" 0.112
"3618" "Rosenbaum" 0.12
"3619" "Rosenbaum" 0.202
"3620" "Rosenbaum" 0.154
"3621" "Rosenbaum" 0.28
"3622" "Rosenbaum" 0.228
"3623" "Rosenbaum" 0.438
"3624" "Rosenbaum" 0.148
"3625" "Rosenbaum" 0.13
"3626" "Rosenbaum" 0.186
"3627" "Rosenbaum" 0.276
"3628" "Rosenbaum" 0.266
"3629" "Rosenbaum" 0.074
"3630" "Rosenbaum" 0.16
"3631" "Rosenbaum" 0.222
"3632" "Rosenbaum" 0.086
"3633" "Rosenbaum" 0.048
"3634" "Rosenbaum" 0.174
"3635" "Rosenbaum" 0.068
"3636" "Rosenbaum" 0.21
"3637" "Rosenbaum" 0.204
"3638" "Rosenbaum" 0.234
"3639" "Rosenbaum" 0.104
"3640" "Rosenbaum" 0.166
"3641" "Rosenbaum" 0.29
"3642" "Rosenbaum" 0.196
"3643" "Rosenbaum" 0.064
"3644" "Rosenbaum" 0.124
"3645" "Rosenbaum" 0.602
"3646" "Rosenbaum" 0.292
"3647" "Rosenbaum" 0.286
"3648" "Rosenbaum" 0.334
"3649" "Rosenbaum" 0.232
"3650" "Rosenbaum" 0.282
"3651" "Rosenbaum" 0.468
"3652" "Rosenbaum" 0.234
"3653" "Rosenbaum" 0.47
"3654" "Rosenbaum" 0.23
"3655" "Rosenbaum" 0.294
"3656" "Rosenbaum" 0.19
"3657" "Rosenbaum" 0.3
"3658" "Rosenbaum" 0.028
"3659" "Rosenbaum" 0.218
"3660" "Rosenbaum" 0.124
"3661" "Rosenbaum" 0.128
"3662" "Rosenbaum" 0.128
"3663" "Rosenbaum" 0.236
"3664" "Rosenbaum" 0.186
"3665" "Rosenbaum" 0.178
"3666" "Rosenbaum" 0.28
"3667" "Rosenbaum" 0.138
"3668" "Rosenbaum" 0.03
"3669" "Rosenbaum" 0.288
"3670" "Rosenbaum" 0.168
"3671" "Rosenbaum" 0.158
"3672" "Rosenbaum" 0.06
"3673" "Rosenbaum" 0.312
"3674" "Rosenbaum" 0.068
"3675" "Rosenbaum" 0.066
"3676" "Rosenbaum" 0.208
"3677" "Rosenbaum" 0.116
"3678" "Rosenbaum" 0.168
"3679" "Rosenbaum" 0.098
"3680" "Rosenbaum" 0.108
"3681" "Rosenbaum" 0.252
"3682" "Rosenbaum" 0.198
"3683" "Rosenbaum" 0.178
"3684" "Rosenbaum" 0.044
"3685" "Rosenbaum" 0.1
"3686" "Rosenbaum" 0.372
"3687" "Rosenbaum" 0.13
"3688" "Rosenbaum" 0.224
"3689" "Rosenbaum" 0.152
"3690" "Rosenbaum" 0.05
"3691" "Rosenbaum" 0.364
"3692" "Rosenbaum" 0.214
"3693" "Rosenbaum" 0.3
"3694" "Rosenbaum" 0.34
"3695" "Rosenbaum" 0.16
"3696" "Rosenbaum" 0.158
"3697" "Rosenbaum" 0.056
"3698" "Rosenbaum" 0.168
"3699" "Rosenbaum" 0.284
"3700" "Rosenbaum" 0.202
"3701" "Rosenbaum" 0.218
"3702" "Rosenbaum" 0.136
"3703" "Rosenbaum" 0.134
"3704" "Rosenbaum" 0.212
"3705" "Rosenbaum" 0.17
"3706" "Rosenbaum" 0.222
"3707" "Rosenbaum" 0.208
"3708" "Rosenbaum" 0.102
"3709" "Rosenbaum" 0.108
"3710" "Rosenbaum" 0.06
"3711" "Rosenbaum" 0.214
"3712" "Rosenbaum" 0.034
"3713" "Rosenbaum" 0.202
"3714" "Rosenbaum" 0.14
"3715" "Rosenbaum" 0.042
"3716" "Rosenbaum" 0.186
"3717" "Rosenbaum" 0.204
"3718" "Rosenbaum" 0.296
"3719" "Rosenbaum" 0.07
"3720" "Rosenbaum" 0.464
"3721" "Rosenbaum" 0.454
"3722" "Rosenbaum" 0.298
"3723" "Rosenbaum" 0.09
"3724" "Rosenbaum" 0.124
"3725" "Rosenbaum" 0.06
"3726" "Rosenbaum" 0.072
"3727" "Rosenbaum" 0.08
"3728" "Rosenbaum" 0.622
"3729" "Rosenbaum" 0.044
"3730" "Rosenbaum" 0.076
"3731" "Rosenbaum" 0.134
"3732" "Rosenbaum" 0.022
"3733" "Rosenbaum" 0.192
"3734" "Rosenbaum" 0.084
"3735" "Rosenbaum" 0.148
"3736" "Rosenbaum" 0.044
"3737" "Rosenbaum" 0.286
"3738" "Rosenbaum" 0.11
"3739" "Rosenbaum" 0.102
"3740" "Rosenbaum" 0.094
"3741" "Rosenbaum" 0.148
"3742" "Rosenbaum" 0.32
"3743" "Rosenbaum" 0.324
"3744" "Rosenbaum" 0.228
"3745" "Rosenbaum" 0.118
"3746" "Rosenbaum" 0.308
"3747" "Rosenbaum" 0.132
"3748" "Rosenbaum" 0.1
"3749" "Rosenbaum" 0.116
"3750" "Rosenbaum" 0.184
"3751" "Rosenbaum" 0.052
"3752" "Rosenbaum" 0.084
"3753" "Rosenbaum" 0.106
"3754" "Rosenbaum" 0.284
"3755" "Rosenbaum" 0.248
"3756" "Rosenbaum" 0.142
"3757" "Rosenbaum" 0.068
"3758" "Rosenbaum" 0.124
"3759" "Rosenbaum" 0.306
"3760" "Rosenbaum" 0.456
"3761" "Rosenbaum" 0.2
"3762" "Rosenbaum" 0.198
"3763" "Rosenbaum" 0.076
"3764" "Rosenbaum" 0.066
"3765" "Rosenbaum" 0.176
"3766" "Rosenbaum" 0.264
"3767" "Rosenbaum" 0.11
"3768" "Rosenbaum" 0.18
"3769" "Rosenbaum" 0.218
"3770" "Rosenbaum" 0.104
"3771" "Rosenbaum" 0.192
"3772" "Rosenbaum" 0.118
"3773" "Rosenbaum" 0.258
"3774" "Rosenbaum" 0.296
"3775" "Rosenbaum" 0.248
"3776" "Rosenbaum" 0.368
"3777" "Rosenbaum" 0.272
"3778" "Rosenbaum" 0.28
"3779" "Rosenbaum" 0.088
"3780" "Rosenbaum" 0.126
"3781" "Rosenbaum" 0.554
"3782" "Rosenbaum" 0.106
"3783" "Rosenbaum" 0.022
"3784" "Rosenbaum" 0.044
"3785" "Rosenbaum" 0.208
"3786" "Rosenbaum" 0.508
"3787" "Rosenbaum" 0.13
"3788" "Rosenbaum" 0.256
"3789" "Rosenbaum" 0.292
"3790" "Rosenbaum" 0.248
"3791" "Rosenbaum" 0.146
"3792" "Rosenbaum" 0.254
"3793" "Rosenbaum" 0.328
"3794" "Rosenbaum" 0.226
"3795" "Rosenbaum" 0.064
"3796" "Rosenbaum" 0.068
"3797" "Rosenbaum" 0.262
"3798" "Rosenbaum" 0.118
"3799" "Rosenbaum" 0.38
"3800" "Rosenbaum" 0.266
"3801" "Rosenbaum" 0.284
"3802" "Rosenbaum" 0.144
"3803" "Rosenbaum" 0.14
"3804" "Rosenbaum" 0.124
"3805" "Rosenbaum" 0.25
"3806" "Rosenbaum" 0.144
"3807" "Rosenbaum" 0.188
"3808" "Rosenbaum" 0.154
"3809" "Rosenbaum" 0.068
"3810" "Rosenbaum" 0.032
"3811" "Rosenbaum" 0.05
"3812" "Rosenbaum" 0.11
"3813" "Rosenbaum" 0.146
"3814" "Rosenbaum" 0.324
"3815" "Rosenbaum" 0.102
"3816" "Rosenbaum" 0.124
"3817" "Rosenbaum" 0.598
"3818" "Rosenbaum" 0.2
"3819" "Rosenbaum" 0.056
"3820" "Rosenbaum" 0.088
"3821" "Rosenbaum" 0.07
"3822" "Rosenbaum" 0.21
"3823" "Rosenbaum" 0.214
"3824" "Rosenbaum" 0.232
"3825" "Rosenbaum" 0.106
"3826" "Rosenbaum" 0.234
"3827" "Rosenbaum" 0.252
"3828" "Rosenbaum" 0.09
"3829" "Rosenbaum" 0.018
"3830" "Rosenbaum" 0.368
"3831" "Rosenbaum" 0.128
"3832" "Rosenbaum" 0.144
"3833" "Rosenbaum" 0.108
"3834" "Rosenbaum" 0.168
"3835" "Rosenbaum" 0.078
"3836" "Rosenbaum" 0.234
"3837" "Rosenbaum" 0.256
"3838" "Rosenbaum" 0.422
"3839" "Rosenbaum" 0.164
"3840" "Rosenbaum" 0.35
"3841" "Rosenbaum" 0.272
"3842" "Rosenbaum" 0.078
"3843" "Rosenbaum" 0.09
"3844" "Rosenbaum" 0.074
"3845" "Rosenbaum" 0.206
"3846" "Rosenbaum" 0.184
"3847" "Rosenbaum" 0.246
"3848" "Rosenbaum" 0.096
"3849" "Rosenbaum" 0.15
"3850" "Rosenbaum" 0.184
"3851" "Rosenbaum" 0.018
"3852" "Rosenbaum" 0.216
"3853" "Rosenbaum" 0.422
"3854" "Rosenbaum" 0.182
"3855" "Rosenbaum" 0.326
"3856" "Rosenbaum" 0.142
"3857" "Rosenbaum" 0.392
"3858" "Rosenbaum" 0.252
"3859" "Rosenbaum" 0.044
"3860" "Rosenbaum" 0.066
"3861" "Rosenbaum" 0.162
"3862" "Rosenbaum" 0.362
"3863" "Rosenbaum" 0.026
"3864" "Rosenbaum" 0.414
"3865" "Rosenbaum" 0.15
"3866" "Rosenbaum" 0.198
"3867" "Rosenbaum" 0.164
"3868" "Rosenbaum" 0.17
"3869" "Rosenbaum" 0.21
"3870" "Rosenbaum" 0.052
"3871" "Rosenbaum" 0.252
"3872" "Rosenbaum" 0.134
"3873" "Rosenbaum" 0.112
"3874" "Rosenbaum" 0.274
"3875" "Rosenbaum" 0.304
"3876" "Rosenbaum" 0.12
"3877" "Rosenbaum" 0.15
"3878" "Rosenbaum" 0.218
"3879" "Rosenbaum" 0.026
"3880" "Rosenbaum" 0.246
"3881" "Rosenbaum" 0.14
"3882" "Rosenbaum" 0.22
"3883" "Rosenbaum" 0.296
"3884" "Rosenbaum" 0.128
"3885" "Rosenbaum" 0.066
"3886" "Rosenbaum" 0.116
"3887" "Rosenbaum" 0.554
"3888" "Rosenbaum" 0.058
"3889" "Rosenbaum" 0.166
"3890" "Rosenbaum" 0.21
"3891" "Rosenbaum" 0.198
"3892" "Rosenbaum" 0.086
"3893" "Rosenbaum" 0.166
"3894" "Rosenbaum" 0.35
"3895" "Rosenbaum" 0.182
"3896" "Rosenbaum" 0.07
"3897" "Rosenbaum" 0.236
"3898" "Rosenbaum" 0.192
"3899" "Rosenbaum" 0.176
"3900" "Rosenbaum" 0.152
"3901" "Rosenbaum" 0.426
"3902" "Rosenbaum" 0.374
"3903" "Rosenbaum" 0.086
"3904" "Rosenbaum" 0.098
"3905" "Rosenbaum" 0.126
"3906" "Rosenbaum" 0.148
"3907" "Rosenbaum" 0.56
"3908" "Rosenbaum" 0.044
"3909" "Rosenbaum" 0.15
"3910" "Rosenbaum" 0.194
"3911" "Rosenbaum" 0.238
"3912" "Rosenbaum" 0.138
"3913" "Rosenbaum" 0.164
"3914" "Rosenbaum" 0.012
"3915" "Rosenbaum" 0.194
"3916" "Rosenbaum" 0.162
"3917" "Rosenbaum" 0.156
"3918" "Rosenbaum" 0.244
"3919" "Rosenbaum" 0.104
"3920" "Rosenbaum" 0.084
"3921" "Rosenbaum" 0.262
"3922" "Rosenbaum" 0.32
"3923" "Rosenbaum" 0.29
"3924" "Rosenbaum" 0.21
"3925" "Rosenbaum" 0.18
"3926" "Rosenbaum" 0.122
"3927" "Rosenbaum" 0.124
"3928" "Rosenbaum" 0.058
"3929" "Rosenbaum" 0.204
"3930" "Rosenbaum" 0.072
"3931" "Rosenbaum" 0.292
"3932" "Rosenbaum" 0.18
"3933" "Rosenbaum" 0.1
"3934" "Rosenbaum" 0.356
"3935" "Rosenbaum" 0.624
"3936" "Rosenbaum" 0.184
"3937" "Rosenbaum" 0.078
"3938" "Rosenbaum" 0.076
"3939" "Rosenbaum" 0.094
"3940" "Rosenbaum" 0.562
"3941" "Rosenbaum" 0.01
"3942" "Rosenbaum" 0.074
"3943" "Rosenbaum" 0.468
"3944" "Rosenbaum" 0.274
"3945" "Rosenbaum" 0.3
"3946" "Rosenbaum" 0.088
"3947" "Rosenbaum" 0.08
"3948" "Rosenbaum" 0.236
"3949" "Rosenbaum" 0.152
"3950" "Rosenbaum" 0.124
"3951" "Rosenbaum" 0.098
"3952" "Rosenbaum" 0.152
"3953" "Rosenbaum" 0.018
"3954" "Rosenbaum" 0.142
"3955" "Rosenbaum" 0.076
"3956" "Rosenbaum" 0.164
"3957" "Rosenbaum" 0.152
"3958" "Rosenbaum" 0.112
"3959" "Rosenbaum" 0.11
"3960" "Rosenbaum" 0.104
"3961" "Rosenbaum" 0.25
"3962" "Rosenbaum" 0.244
"3963" "Rosenbaum" 0.094
"3964" "Rosenbaum" 0.17
"3965" "Rosenbaum" 0.15
"3966" "Rosenbaum" 0.208
"3967" "Rosenbaum" 0.166
"3968" "Rosenbaum" 0.128
"3969" "Rosenbaum" 0.104
"3970" "Rosenbaum" 0.042
"3971" "Rosenbaum" 0.074
"3972" "Rosenbaum" 0.056
"3973" "Rosenbaum" 0.062
"3974" "Rosenbaum" 0.246
"3975" "Rosenbaum" 0.054
"3976" "Rosenbaum" 0.1
"3977" "Rosenbaum" 0.162
"3978" "Rosenbaum" 0.256
"3979" "Rosenbaum" 0.614
"3980" "Rosenbaum" 0.084
"3981" "Rosenbaum" 0.138
"3982" "Rosenbaum" 0.19
"3983" "Rosenbaum" 0.338
"3984" "Rosenbaum" 0.15
"3985" "Rosenbaum" 0.012
"3986" "Rosenbaum" 0.048
"3987" "Rosenbaum" 0.26
"3988" "Rosenbaum" 0.5
"3989" "Rosenbaum" 0.17
"3990" "Rosenbaum" 0.282
"3991" "Rosenbaum" 0.05
"3992" "Rosenbaum" 0.064
"3993" "Rosenbaum" 0.096
"3994" "Rosenbaum" 0.04
"3995" "Rosenbaum" 0.33
"3996" "Rosenbaum" 0.332
"3997" "Rosenbaum" 0.134
"3998" "Rosenbaum" 0.11
"3999" "Rosenbaum" 0.256
"4000" "Rosenbaum" 0.338


==> Graphs/pvaluesalternative_rem_999.txt <==
"factor" "frt_pv"
"1" "Neyman" 0.09
"2" "Neyman" 0.05
"3" "Neyman" 0.008
"4" "Neyman" 0.048
"5" "Neyman" 0.006
"6" "Neyman" 0.002
"7" "Neyman" 0.188
"8" "Neyman" 0.002
"9" "Neyman" 0.004
"10" "Neyman" 0.02
"11" "Neyman" 0.028
"12" "Neyman" 0.04
"13" "Neyman" 0.09
"14" "Neyman" 0.022
"15" "Neyman" 0.06
"16" "Neyman" 0
"17" "Neyman" 0.014
"18" "Neyman" 0.034
"19" "Neyman" 0.108
"20" "Neyman" 0.104
"21" "Neyman" 0
"22" "Neyman" 0.024
"23" "Neyman" 0.012
"24" "Neyman" 0.022
"25" "Neyman" 0.004
"26" "Neyman" 0.132
"27" "Neyman" 0.082
"28" "Neyman" 0.01
"29" "Neyman" 0.026
"30" "Neyman" 0.254
"31" "Neyman" 0.002
"32" "Neyman" 0.104
"33" "Neyman" 0.012
"34" "Neyman" 0.07
"35" "Neyman" 0.128
"36" "Neyman" 0.008
"37" "Neyman" 0.07
"38" "Neyman" 0.02
"39" "Neyman" 0.012
"40" "Neyman" 0.012
"41" "Neyman" 0.214
"42" "Neyman" 0.014
"43" "Neyman" 0.06
"44" "Neyman" 0
"45" "Neyman" 0.006
"46" "Neyman" 0.102
"47" "Neyman" 0.176
"48" "Neyman" 0.006
"49" "Neyman" 0.144
"50" "Neyman" 0
"51" "Neyman" 0.012
"52" "Neyman" 0.068
"53" "Neyman" 0.008
"54" "Neyman" 0.026
"55" "Neyman" 0.02
"56" "Neyman" 0.024
"57" "Neyman" 0.084
"58" "Neyman" 0.124
"59" "Neyman" 0.002
"60" "Neyman" 0.084
"61" "Neyman" 0.05
"62" "Neyman" 0.03
"63" "Neyman" 0.016
"64" "Neyman" 0.028
"65" "Neyman" 0.002
"66" "Neyman" 0.064
"67" "Neyman" 0.01
"68" "Neyman" 0.046
"69" "Neyman" 0.062
"70" "Neyman" 0.008
"71" "Neyman" 0.002
"72" "Neyman" 0.028
"73" "Neyman" 0.194
"74" "Neyman" 0.064
"75" "Neyman" 0.004
"76" "Neyman" 0
"77" "Neyman" 0.024
"78" "Neyman" 0
"79" "Neyman" 0.098
"80" "Neyman" 0.044
"81" "Neyman" 0.016
"82" "Neyman" 0
"83" "Neyman" 0.028
"84" "Neyman" 0.004
"85" "Neyman" 0.022
"86" "Neyman" 0.026
"87" "Neyman" 0.006
"88" "Neyman" 0.01
"89" "Neyman" 0.044
"90" "Neyman" 0.084
"91" "Neyman" 0.058
"92" "Neyman" 0.046
"93" "Neyman" 0.024
"94" "Neyman" 0.032
"95" "Neyman" 0.186
"96" "Neyman" 0.02
"97" "Neyman" 0.084
"98" "Neyman" 0.148
"99" "Neyman" 0.212
"100" "Neyman" 0.154
"101" "Neyman" 0.012
"102" "Neyman" 0.058
"103" "Neyman" 0.056
"104" "Neyman" 0.022
"105" "Neyman" 0.03
"106" "Neyman" 0.19
"107" "Neyman" 0.038
"108" "Neyman" 0.008
"109" "Neyman" 0.012
"110" "Neyman" 0.018
"111" "Neyman" 0.002
"112" "Neyman" 0.226
"113" "Neyman" 0.096
"114" "Neyman" 0.104
"115" "Neyman" 0.072
"116" "Neyman" 0.156
"117" "Neyman" 0.03
"118" "Neyman" 0.04
"119" "Neyman" 0
"120" "Neyman" 0.08
"121" "Neyman" 0.198
"122" "Neyman" 0.012
"123" "Neyman" 0.014
"124" "Neyman" 0.026
"125" "Neyman" 0.062
"126" "Neyman" 0.07
"127" "Neyman" 0.014
"128" "Neyman" 0.078
"129" "Neyman" 0.016
"130" "Neyman" 0.022
"131" "Neyman" 0.07
"132" "Neyman" 0.03
"133" "Neyman" 0.066
"134" "Neyman" 0.138
"135" "Neyman" 0.01
"136" "Neyman" 0.11
"137" "Neyman" 0
"138" "Neyman" 0.236
"139" "Neyman" 0.05
"140" "Neyman" 0.034
"141" "Neyman" 0.086
"142" "Neyman" 0
"143" "Neyman" 0.014
"144" "Neyman" 0.048
"145" "Neyman" 0.004
"146" "Neyman" 0.108
"147" "Neyman" 0.474
"148" "Neyman" 0.016
"149" "Neyman" 0.05
"150" "Neyman" 0.234
"151" "Neyman" 0.046
"152" "Neyman" 0.074
"153" "Neyman" 0.006
"154" "Neyman" 0.162
"155" "Neyman" 0.012
"156" "Neyman" 0.002
"157" "Neyman" 0.194
"158" "Neyman" 0.008
"159" "Neyman" 0.012
"160" "Neyman" 0.048
"161" "Neyman" 0.008
"162" "Neyman" 0.058
"163" "Neyman" 0.028
"164" "Neyman" 0.1
"165" "Neyman" 0.05
"166" "Neyman" 0.034
"167" "Neyman" 0.01
"168" "Neyman" 0.006
"169" "Neyman" 0
"170" "Neyman" 0.082
"171" "Neyman" 0.072
"172" "Neyman" 0.146
"173" "Neyman" 0.02
"174" "Neyman" 0.032
"175" "Neyman" 0.17
"176" "Neyman" 0
"177" "Neyman" 0.098
"178" "Neyman" 0.03
"179" "Neyman" 0
"180" "Neyman" 0.008
"181" "Neyman" 0.104
"182" "Neyman" 0.05
"183" "Neyman" 0.084
"184" "Neyman" 0.168
"185" "Neyman" 0.024
"186" "Neyman" 0.012
"187" "Neyman" 0.046
"188" "Neyman" 0.08
"189" "Neyman" 0.06
"190" "Neyman" 0.446
"191" "Neyman" 0.004
"192" "Neyman" 0.002
"193" "Neyman" 0.008
"194" "Neyman" 0.108
"195" "Neyman" 0.074
"196" "Neyman" 0.066
"197" "Neyman" 0.282
"198" "Neyman" 0.01
"199" "Neyman" 0.156
"200" "Neyman" 0
"201" "Neyman" 0.004
"202" "Neyman" 0.282
"203" "Neyman" 0.112
"204" "Neyman" 0.306
"205" "Neyman" 0.172
"206" "Neyman" 0
"207" "Neyman" 0.004
"208" "Neyman" 0.054
"209" "Neyman" 0.004
"210" "Neyman" 0.024
"211" "Neyman" 0.058
"212" "Neyman" 0
"213" "Neyman" 0.042
"214" "Neyman" 0.002
"215" "Neyman" 0.018
"216" "Neyman" 0.116
"217" "Neyman" 0.008
"218" "Neyman" 0.004
"219" "Neyman" 0.304
"220" "Neyman" 0.076
"221" "Neyman" 0.036
"222" "Neyman" 0.1
"223" "Neyman" 0.002
"224" "Neyman" 0.026
"225" "Neyman" 0.054
"226" "Neyman" 0.214
"227" "Neyman" 0.1
"228" "Neyman" 0.064
"229" "Neyman" 0.236
"230" "Neyman" 0.06
"231" "Neyman" 0.084
"232" "Neyman" 0.006
"233" "Neyman" 0.012
"234" "Neyman" 0.068
"235" "Neyman" 0.008
"236" "Neyman" 0.028
"237" "Neyman" 0.044
"238" "Neyman" 0.11
"239" "Neyman" 0.15
"240" "Neyman" 0.036
"241" "Neyman" 0.116
"242" "Neyman" 0.144
"243" "Neyman" 0.062
"244" "Neyman" 0.01
"245" "Neyman" 0.004
"246" "Neyman" 0.054
"247" "Neyman" 0.056
"248" "Neyman" 0.012
"249" "Neyman" 0.084
"250" "Neyman" 0.008
"251" "Neyman" 0.12
"252" "Neyman" 0.116
"253" "Neyman" 0.234
"254" "Neyman" 0.048
"255" "Neyman" 0.028
"256" "Neyman" 0.01
"257" "Neyman" 0.076
"258" "Neyman" 0.002
"259" "Neyman" 0.024
"260" "Neyman" 0.094
"261" "Neyman" 0.016
"262" "Neyman" 0.078
"263" "Neyman" 0.008
"264" "Neyman" 0.018
"265" "Neyman" 0.058
"266" "Neyman" 0.06
"267" "Neyman" 0.184
"268" "Neyman" 0.084
"269" "Neyman" 0.004
"270" "Neyman" 0.132
"271" "Neyman" 0.142
"272" "Neyman" 0.012
"273" "Neyman" 0.026
"274" "Neyman" 0.01
"275" "Neyman" 0.01
"276" "Neyman" 0.044
"277" "Neyman" 0.004
"278" "Neyman" 0.014
"279" "Neyman" 0.094
"280" "Neyman" 0.014
"281" "Neyman" 0.278
"282" "Neyman" 0.014
"283" "Neyman" 0.15
"284" "Neyman" 0.006
"285" "Neyman" 0
"286" "Neyman" 0.004
"287" "Neyman" 0.018
"288" "Neyman" 0
"289" "Neyman" 0.25
"290" "Neyman" 0.052
"291" "Neyman" 0.074
"292" "Neyman" 0.374
"293" "Neyman" 0.084
"294" "Neyman" 0.018
"295" "Neyman" 0.036
"296" "Neyman" 0.074
"297" "Neyman" 0
"298" "Neyman" 0.192
"299" "Neyman" 0.084
"300" "Neyman" 0.106
"301" "Neyman" 0.016
"302" "Neyman" 0.024
"303" "Neyman" 0.09
"304" "Neyman" 0.048
"305" "Neyman" 0
"306" "Neyman" 0.008
"307" "Neyman" 0.01
"308" "Neyman" 0.002
"309" "Neyman" 0.032
"310" "Neyman" 0.022
"311" "Neyman" 0.108
"312" "Neyman" 0.01
"313" "Neyman" 0.008
"314" "Neyman" 0.004
"315" "Neyman" 0.106
"316" "Neyman" 0.082
"317" "Neyman" 0.02
"318" "Neyman" 0.086
"319" "Neyman" 0.06
"320" "Neyman" 0.024
"321" "Neyman" 0.004
"322" "Neyman" 0.04
"323" "Neyman" 0.102
"324" "Neyman" 0.004
"325" "Neyman" 0.052
"326" "Neyman" 0.024
"327" "Neyman" 0.086
"328" "Neyman" 0.076
"329" "Neyman" 0.23
"330" "Neyman" 0.06
"331" "Neyman" 0.25
"332" "Neyman" 0.068
"333" "Neyman" 0.132
"334" "Neyman" 0
"335" "Neyman" 0
"336" "Neyman" 0.064
"337" "Neyman" 0.024
"338" "Neyman" 0.298
"339" "Neyman" 0.04
"340" "Neyman" 0.15
"341" "Neyman" 0.02
"342" "Neyman" 0.012
"343" "Neyman" 0.008
"344" "Neyman" 0
"345" "Neyman" 0
"346" "Neyman" 0.088
"347" "Neyman" 0.086
"348" "Neyman" 0
"349" "Neyman" 0.002
"350" "Neyman" 0
"351" "Neyman" 0.006
"352" "Neyman" 0.14
"353" "Neyman" 0
"354" "Neyman" 0.024
"355" "Neyman" 0.2
"356" "Neyman" 0.058
"357" "Neyman" 0.002
"358" "Neyman" 0.132
"359" "Neyman" 0.286
"360" "Neyman" 0.044
"361" "Neyman" 0.036
"362" "Neyman" 0.002
"363" "Neyman" 0
"364" "Neyman" 0.048
"365" "Neyman" 0.008
"366" "Neyman" 0.058
"367" "Neyman" 0.028
"368" "Neyman" 0.374
"369" "Neyman" 0.052
"370" "Neyman" 0.1
"371" "Neyman" 0
"372" "Neyman" 0.09
"373" "Neyman" 0.012
"374" "Neyman" 0.022
"375" "Neyman" 0.274
"376" "Neyman" 0.008
"377" "Neyman" 0.118
"378" "Neyman" 0.004
"379" "Neyman" 0.082
"380" "Neyman" 0.042
"381" "Neyman" 0.002
"382" "Neyman" 0.062
"383" "Neyman" 0.002
"384" "Neyman" 0.014
"385" "Neyman" 0.014
"386" "Neyman" 0.054
"387" "Neyman" 0.028
"388" "Neyman" 0.15
"389" "Neyman" 0
"390" "Neyman" 0.002
"391" "Neyman" 0.126
"392" "Neyman" 0.024
"393" "Neyman" 0.002
"394" "Neyman" 0.16
"395" "Neyman" 0.128
"396" "Neyman" 0.026
"397" "Neyman" 0.068
"398" "Neyman" 0.108
"399" "Neyman" 0.014
"400" "Neyman" 0.222
"401" "Neyman" 0.05
"402" "Neyman" 0.026
"403" "Neyman" 0.086
"404" "Neyman" 0.004
"405" "Neyman" 0.058
"406" "Neyman" 0.034
"407" "Neyman" 0.064
"408" "Neyman" 0.028
"409" "Neyman" 0.044
"410" "Neyman" 0.086
"411" "Neyman" 0.004
"412" "Neyman" 0.008
"413" "Neyman" 0.002
"414" "Neyman" 0.03
"415" "Neyman" 0.034
"416" "Neyman" 0.05
"417" "Neyman" 0.058
"418" "Neyman" 0.074
"419" "Neyman" 0.004
"420" "Neyman" 0
"421" "Neyman" 0.002
"422" "Neyman" 0.186
"423" "Neyman" 0.13
"424" "Neyman" 0.174
"425" "Neyman" 0.02
"426" "Neyman" 0.002
"427" "Neyman" 0.272
"428" "Neyman" 0.092
"429" "Neyman" 0.012
"430" "Neyman" 0
"431" "Neyman" 0.25
"432" "Neyman" 0.06
"433" "Neyman" 0.072
"434" "Neyman" 0.12
"435" "Neyman" 0.256
"436" "Neyman" 0
"437" "Neyman" 0
"438" "Neyman" 0.154
"439" "Neyman" 0.088
"440" "Neyman" 0.004
"441" "Neyman" 0
"442" "Neyman" 0
"443" "Neyman" 0.066
"444" "Neyman" 0.02
"445" "Neyman" 0.038
"446" "Neyman" 0.092
"447" "Neyman" 0
"448" "Neyman" 0.014
"449" "Neyman" 0.074
"450" "Neyman" 0
"451" "Neyman" 0.436
"452" "Neyman" 0.106
"453" "Neyman" 0.03
"454" "Neyman" 0.066
"455" "Neyman" 0.032
"456" "Neyman" 0.136
"457" "Neyman" 0.042
"458" "Neyman" 0.002
"459" "Neyman" 0.086
"460" "Neyman" 0.106
"461" "Neyman" 0.178
"462" "Neyman" 0.084
"463" "Neyman" 0.012
"464" "Neyman" 0.47
"465" "Neyman" 0.15
"466" "Neyman" 0.076
"467" "Neyman" 0.078
"468" "Neyman" 0.054
"469" "Neyman" 0.084
"470" "Neyman" 0.056
"471" "Neyman" 0.076
"472" "Neyman" 0.01
"473" "Neyman" 0.02
"474" "Neyman" 0.298
"475" "Neyman" 0.01
"476" "Neyman" 0.006
"477" "Neyman" 0
"478" "Neyman" 0.136
"479" "Neyman" 0.022
"480" "Neyman" 0.07
"481" "Neyman" 0.018
"482" "Neyman" 0.002
"483" "Neyman" 0.068
"484" "Neyman" 0.004
"485" "Neyman" 0.012
"486" "Neyman" 0.054
"487" "Neyman" 0
"488" "Neyman" 0.026
"489" "Neyman" 0.226
"490" "Neyman" 0.074
"491" "Neyman" 0.092
"492" "Neyman" 0
"493" "Neyman" 0.1
"494" "Neyman" 0.052
"495" "Neyman" 0.024
"496" "Neyman" 0
"497" "Neyman" 0.008
"498" "Neyman" 0.05
"499" "Neyman" 0.062
"500" "Neyman" 0.038
"501" "Neyman" 0.008
"502" "Neyman" 0.176
"503" "Neyman" 0.146
"504" "Neyman" 0
"505" "Neyman" 0.03
"506" "Neyman" 0.01
"507" "Neyman" 0.016
"508" "Neyman" 0.056
"509" "Neyman" 0.07
"510" "Neyman" 0.086
"511" "Neyman" 0
"512" "Neyman" 0.104
"513" "Neyman" 0.006
"514" "Neyman" 0.052
"515" "Neyman" 0.086
"516" "Neyman" 0.108
"517" "Neyman" 0.206
"518" "Neyman" 0.056
"519" "Neyman" 0.124
"520" "Neyman" 0.01
"521" "Neyman" 0.138
"522" "Neyman" 0
"523" "Neyman" 0.236
"524" "Neyman" 0.26
"525" "Neyman" 0.002
"526" "Neyman" 0.008
"527" "Neyman" 0.04
"528" "Neyman" 0.082
"529" "Neyman" 0.006
"530" "Neyman" 0
"531" "Neyman" 0.304
"532" "Neyman" 0.402
"533" "Neyman" 0.002
"534" "Neyman" 0.006
"535" "Neyman" 0.006
"536" "Neyman" 0.012
"537" "Neyman" 0.016
"538" "Neyman" 0.05
"539" "Neyman" 0
"540" "Neyman" 0
"541" "Neyman" 0.028
"542" "Neyman" 0.21
"543" "Neyman" 0.004
"544" "Neyman" 0.078
"545" "Neyman" 0.126
"546" "Neyman" 0.09
"547" "Neyman" 0.1
"548" "Neyman" 0.058
"549" "Neyman" 0.068
"550" "Neyman" 0.014
"551" "Neyman" 0.022
"552" "Neyman" 0.086
"553" "Neyman" 0.026
"554" "Neyman" 0.214
"555" "Neyman" 0.002
"556" "Neyman" 0.008
"557" "Neyman" 0.004
"558" "Neyman" 0.024
"559" "Neyman" 0
"560" "Neyman" 0
"561" "Neyman" 0.006
"562" "Neyman" 0.032
"563" "Neyman" 0.028
"564" "Neyman" 0.008
"565" "Neyman" 0.094
"566" "Neyman" 0.066
"567" "Neyman" 0.008
"568" "Neyman" 0.008
"569" "Neyman" 0.092
"570" "Neyman" 0.004
"571" "Neyman" 0.022
"572" "Neyman" 0.002
"573" "Neyman" 0.07
"574" "Neyman" 0.04
"575" "Neyman" 0.002
"576" "Neyman" 0.022
"577" "Neyman" 0.002
"578" "Neyman" 0.04
"579" "Neyman" 0.234
"580" "Neyman" 0.006
"581" "Neyman" 0.11
"582" "Neyman" 0.016
"583" "Neyman" 0
"584" "Neyman" 0.002
"585" "Neyman" 0.172
"586" "Neyman" 0
"587" "Neyman" 0.014
"588" "Neyman" 0.058
"589" "Neyman" 0.064
"590" "Neyman" 0
"591" "Neyman" 0.004
"592" "Neyman" 0.008
"593" "Neyman" 0.216
"594" "Neyman" 0.008
"595" "Neyman" 0.07
"596" "Neyman" 0.014
"597" "Neyman" 0.044
"598" "Neyman" 0.166
"599" "Neyman" 0.102
"600" "Neyman" 0.014
"601" "Neyman" 0.01
"602" "Neyman" 0.01
"603" "Neyman" 0.032
"604" "Neyman" 0.178
"605" "Neyman" 0.104
"606" "Neyman" 0.054
"607" "Neyman" 0.008
"608" "Neyman" 0.014
"609" "Neyman" 0.496
"610" "Neyman" 0
"611" "Neyman" 0.076
"612" "Neyman" 0.008
"613" "Neyman" 0.016
"614" "Neyman" 0.218
"615" "Neyman" 0
"616" "Neyman" 0.276
"617" "Neyman" 0.008
"618" "Neyman" 0.212
"619" "Neyman" 0.006
"620" "Neyman" 0
"621" "Neyman" 0.118
"622" "Neyman" 0.112
"623" "Neyman" 0.152
"624" "Neyman" 0.008
"625" "Neyman" 0.096
"626" "Neyman" 0.168
"627" "Neyman" 0.044
"628" "Neyman" 0.006
"629" "Neyman" 0.012
"630" "Neyman" 0.036
"631" "Neyman" 0.456
"632" "Neyman" 0.424
"633" "Neyman" 0.082
"634" "Neyman" 0.006
"635" "Neyman" 0.028
"636" "Neyman" 0.006
"637" "Neyman" 0.002
"638" "Neyman" 0.03
"639" "Neyman" 0.022
"640" "Neyman" 0.13
"641" "Neyman" 0.008
"642" "Neyman" 0.064
"643" "Neyman" 0.048
"644" "Neyman" 0.01
"645" "Neyman" 0.39
"646" "Neyman" 0.042
"647" "Neyman" 0.046
"648" "Neyman" 0.01
"649" "Neyman" 0.002
"650" "Neyman" 0.252
"651" "Neyman" 0.088
"652" "Neyman" 0.018
"653" "Neyman" 0.228
"654" "Neyman" 0.146
"655" "Neyman" 0.012
"656" "Neyman" 0.056
"657" "Neyman" 0.024
"658" "Neyman" 0
"659" "Neyman" 0.14
"660" "Neyman" 0.008
"661" "Neyman" 0.102
"662" "Neyman" 0.078
"663" "Neyman" 0.572
"664" "Neyman" 0.022
"665" "Neyman" 0.014
"666" "Neyman" 0.028
"667" "Neyman" 0.014
"668" "Neyman" 0.062
"669" "Neyman" 0.008
"670" "Neyman" 0.042
"671" "Neyman" 0.232
"672" "Neyman" 0.008
"673" "Neyman" 0.054
"674" "Neyman" 0.112
"675" "Neyman" 0.01
"676" "Neyman" 0.004
"677" "Neyman" 0.354
"678" "Neyman" 0.074
"679" "Neyman" 0.188
"680" "Neyman" 0.008
"681" "Neyman" 0.076
"682" "Neyman" 0.166
"683" "Neyman" 0.026
"684" "Neyman" 0.028
"685" "Neyman" 0.092
"686" "Neyman" 0.006
"687" "Neyman" 0.058
"688" "Neyman" 0.034
"689" "Neyman" 0
"690" "Neyman" 0.032
"691" "Neyman" 0.204
"692" "Neyman" 0.006
"693" "Neyman" 0.022
"694" "Neyman" 0.252
"695" "Neyman" 0.038
"696" "Neyman" 0.072
"697" "Neyman" 0
"698" "Neyman" 0.038
"699" "Neyman" 0.012
"700" "Neyman" 0.106
"701" "Neyman" 0.03
"702" "Neyman" 0.018
"703" "Neyman" 0.028
"704" "Neyman" 0.528
"705" "Neyman" 0.15
"706" "Neyman" 0.064
"707" "Neyman" 0
"708" "Neyman" 0.248
"709" "Neyman" 0.106
"710" "Neyman" 0
"711" "Neyman" 0.164
"712" "Neyman" 0.074
"713" "Neyman" 0.002
"714" "Neyman" 0.02
"715" "Neyman" 0.03
"716" "Neyman" 0.046
"717" "Neyman" 0.214
"718" "Neyman" 0.044
"719" "Neyman" 0.004
"720" "Neyman" 0.114
"721" "Neyman" 0.014
"722" "Neyman" 0
"723" "Neyman" 0.046
"724" "Neyman" 0.008
"725" "Neyman" 0.178
"726" "Neyman" 0.038
"727" "Neyman" 0
"728" "Neyman" 0.2
"729" "Neyman" 0.102
"730" "Neyman" 0.2
"731" "Neyman" 0.004
"732" "Neyman" 0.058
"733" "Neyman" 0.29
"734" "Neyman" 0.072
"735" "Neyman" 0.032
"736" "Neyman" 0.004
"737" "Neyman" 0.25
"738" "Neyman" 0.002
"739" "Neyman" 0.284
"740" "Neyman" 0.104
"741" "Neyman" 0
"742" "Neyman" 0.044
"743" "Neyman" 0.026
"744" "Neyman" 0.012
"745" "Neyman" 0.042
"746" "Neyman" 0.04
"747" "Neyman" 0.088
"748" "Neyman" 0.05
"749" "Neyman" 0.052
"750" "Neyman" 0.004
"751" "Neyman" 0.05
"752" "Neyman" 0.004
"753" "Neyman" 0.382
"754" "Neyman" 0.03
"755" "Neyman" 0.012
"756" "Neyman" 0
"757" "Neyman" 0.026
"758" "Neyman" 0.082
"759" "Neyman" 0.22
"760" "Neyman" 0.088
"761" "Neyman" 0
"762" "Neyman" 0.006
"763" "Neyman" 0.132
"764" "Neyman" 0.012
"765" "Neyman" 0.08
"766" "Neyman" 0.036
"767" "Neyman" 0.052
"768" "Neyman" 0.134
"769" "Neyman" 0.088
"770" "Neyman" 0.056
"771" "Neyman" 0.238
"772" "Neyman" 0.018
"773" "Neyman" 0.034
"774" "Neyman" 0.02
"775" "Neyman" 0.056
"776" "Neyman" 0.004
"777" "Neyman" 0.028
"778" "Neyman" 0.008
"779" "Neyman" 0.006
"780" "Neyman" 0.236
"781" "Neyman" 0.048
"782" "Neyman" 0.028
"783" "Neyman" 0.186
"784" "Neyman" 0.07
"785" "Neyman" 0.224
"786" "Neyman" 0.094
"787" "Neyman" 0.104
"788" "Neyman" 0.038
"789" "Neyman" 0.072
"790" "Neyman" 0.146
"791" "Neyman" 0.098
"792" "Neyman" 0.036
"793" "Neyman" 0.004
"794" "Neyman" 0.018
"795" "Neyman" 0
"796" "Neyman" 0.224
"797" "Neyman" 0.098
"798" "Neyman" 0.086
"799" "Neyman" 0.02
"800" "Neyman" 0.01
"801" "Neyman" 0.084
"802" "Neyman" 0.094
"803" "Neyman" 0.01
"804" "Neyman" 0.238
"805" "Neyman" 0.03
"806" "Neyman" 0.144
"807" "Neyman" 0.308
"808" "Neyman" 0.156
"809" "Neyman" 0.032
"810" "Neyman" 0.036
"811" "Neyman" 0.01
"812" "Neyman" 0.012
"813" "Neyman" 0.528
"814" "Neyman" 0.056
"815" "Neyman" 0.006
"816" "Neyman" 0.09
"817" "Neyman" 0.044
"818" "Neyman" 0.006
"819" "Neyman" 0.054
"820" "Neyman" 0.016
"821" "Neyman" 0.2
"822" "Neyman" 0.012
"823" "Neyman" 0.39
"824" "Neyman" 0.206
"825" "Neyman" 0.018
"826" "Neyman" 0.012
"827" "Neyman" 0.062
"828" "Neyman" 0.04
"829" "Neyman" 0
"830" "Neyman" 0.004
"831" "Neyman" 0
"832" "Neyman" 0.08
"833" "Neyman" 0
"834" "Neyman" 0.034
"835" "Neyman" 0.096
"836" "Neyman" 0.012
"837" "Neyman" 0.026
"838" "Neyman" 0.032
"839" "Neyman" 0.054
"840" "Neyman" 0.014
"841" "Neyman" 0
"842" "Neyman" 0.094
"843" "Neyman" 0.158
"844" "Neyman" 0
"845" "Neyman" 0.01
"846" "Neyman" 0.144
"847" "Neyman" 0.102
"848" "Neyman" 0.022
"849" "Neyman" 0.064
"850" "Neyman" 0.164
"851" "Neyman" 0.002
"852" "Neyman" 0.002
"853" "Neyman" 0.08
"854" "Neyman" 0
"855" "Neyman" 0.124
"856" "Neyman" 0.038
"857" "Neyman" 0.022
"858" "Neyman" 0.014
"859" "Neyman" 0.166
"860" "Neyman" 0.184
"861" "Neyman" 0.004
"862" "Neyman" 0.016
"863" "Neyman" 0.116
"864" "Neyman" 0.012
"865" "Neyman" 0.032
"866" "Neyman" 0.122
"867" "Neyman" 0.014
"868" "Neyman" 0
"869" "Neyman" 0.024
"870" "Neyman" 0.114
"871" "Neyman" 0.112
"872" "Neyman" 0.1
"873" "Neyman" 0.06
"874" "Neyman" 0.034
"875" "Neyman" 0.014
"876" "Neyman" 0.036
"877" "Neyman" 0.204
"878" "Neyman" 0.032
"879" "Neyman" 0.076
"880" "Neyman" 0.026
"881" "Neyman" 0.03
"882" "Neyman" 0.026
"883" "Neyman" 0
"884" "Neyman" 0.05
"885" "Neyman" 0.04
"886" "Neyman" 0.088
"887" "Neyman" 0.002
"888" "Neyman" 0.008
"889" "Neyman" 0.056
"890" "Neyman" 0.07
"891" "Neyman" 0.01
"892" "Neyman" 0.058
"893" "Neyman" 0.036
"894" "Neyman" 0.032
"895" "Neyman" 0
"896" "Neyman" 0.018
"897" "Neyman" 0.002
"898" "Neyman" 0.138
"899" "Neyman" 0.326
"900" "Neyman" 0.114
"901" "Neyman" 0.088
"902" "Neyman" 0.11
"903" "Neyman" 0.202
"904" "Neyman" 0.022
"905" "Neyman" 0.034
"906" "Neyman" 0.076
"907" "Neyman" 0.066
"908" "Neyman" 0.008
"909" "Neyman" 0.002
"910" "Neyman" 0.016
"911" "Neyman" 0
"912" "Neyman" 0.264
"913" "Neyman" 0.15
"914" "Neyman" 0.232
"915" "Neyman" 0.002
"916" "Neyman" 0.336
"917" "Neyman" 0.002
"918" "Neyman" 0.004
"919" "Neyman" 0.008
"920" "Neyman" 0.022
"921" "Neyman" 0.106
"922" "Neyman" 0.008
"923" "Neyman" 0.064
"924" "Neyman" 0
"925" "Neyman" 0.032
"926" "Neyman" 0.024
"927" "Neyman" 0.002
"928" "Neyman" 0.006
"929" "Neyman" 0.132
"930" "Neyman" 0.114
"931" "Neyman" 0.082
"932" "Neyman" 0.126
"933" "Neyman" 0.03
"934" "Neyman" 0.004
"935" "Neyman" 0.094
"936" "Neyman" 0.006
"937" "Neyman" 0.01
"938" "Neyman" 0
"939" "Neyman" 0.116
"940" "Neyman" 0.114
"941" "Neyman" 0.044
"942" "Neyman" 0.166
"943" "Neyman" 0.002
"944" "Neyman" 0.01
"945" "Neyman" 0.08
"946" "Neyman" 0.018
"947" "Neyman" 0.066
"948" "Neyman" 0.012
"949" "Neyman" 0
"950" "Neyman" 0.114
"951" "Neyman" 0.038
"952" "Neyman" 0.042
"953" "Neyman" 0.058
"954" "Neyman" 0.102
"955" "Neyman" 0.038
"956" "Neyman" 0.002
"957" "Neyman" 0.158
"958" "Neyman" 0.054
"959" "Neyman" 0.006
"960" "Neyman" 0.244
"961" "Neyman" 0.008
"962" "Neyman" 0.016
"963" "Neyman" 0.002
"964" "Neyman" 0.026
"965" "Neyman" 0.022
"966" "Neyman" 0.224
"967" "Neyman" 0.014
"968" "Neyman" 0.024
"969" "Neyman" 0.026
"970" "Neyman" 0.046
"971" "Neyman" 0.046
"972" "Neyman" 0.036
"973" "Neyman" 0.07
"974" "Neyman" 0.004
"975" "Neyman" 0.006
"976" "Neyman" 0
"977" "Neyman" 0.044
"978" "Neyman" 0.072
"979" "Neyman" 0.076
"980" "Neyman" 0.002
"981" "Neyman" 0.024
"982" "Neyman" 0.158
"983" "Neyman" 0.054
"984" "Neyman" 0.084
"985" "Neyman" 0.126
"986" "Neyman" 0.002
"987" "Neyman" 0.04
"988" "Neyman" 0
"989" "Neyman" 0.234
"990" "Neyman" 0.002
"991" "Neyman" 0.064
"992" "Neyman" 0.062
"993" "Neyman" 0.002
"994" "Neyman" 0.042
"995" "Neyman" 0.01
"996" "Neyman" 0.05
"997" "Neyman" 0
"998" "Neyman" 0
"999" "Neyman" 0
"1000" "Neyman" 0.02
"1001" "Fisher" 0.248
"1002" "Fisher" 0.194
"1003" "Fisher" 0.108
"1004" "Fisher" 0.146
"1005" "Fisher" 0.098
"1006" "Fisher" 0.08
"1007" "Fisher" 0.36
"1008" "Fisher" 0.028
"1009" "Fisher" 0.086
"1010" "Fisher" 0.112
"1011" "Fisher" 0.22
"1012" "Fisher" 0.102
"1013" "Fisher" 0.262
"1014" "Fisher" 0.124
"1015" "Fisher" 0.172
"1016" "Fisher" 0.012
"1017" "Fisher" 0.176
"1018" "Fisher" 0.118
"1019" "Fisher" 0.274
"1020" "Fisher" 0.312
"1021" "Fisher" 0.01
"1022" "Fisher" 0.146
"1023" "Fisher" 0.096
"1024" "Fisher" 0.194
"1025" "Fisher" 0.056
"1026" "Fisher" 0.364
"1027" "Fisher" 0.206
"1028" "Fisher" 0.11
"1029" "Fisher" 0.144
"1030" "Fisher" 0.428
"1031" "Fisher" 0.05
"1032" "Fisher" 0.242
"1033" "Fisher" 0.146
"1034" "Fisher" 0.21
"1035" "Fisher" 0.272
"1036" "Fisher" 0.082
"1037" "Fisher" 0.192
"1038" "Fisher" 0.082
"1039" "Fisher" 0.078
"1040" "Fisher" 0.114
"1041" "Fisher" 0.38
"1042" "Fisher" 0.09
"1043" "Fisher" 0.21
"1044" "Fisher" 0.05
"1045" "Fisher" 0.076
"1046" "Fisher" 0.242
"1047" "Fisher" 0.352
"1048" "Fisher" 0.098
"1049" "Fisher" 0.324
"1050" "Fisher" 0.07
"1051" "Fisher" 0.1
"1052" "Fisher" 0.216
"1053" "Fisher" 0.084
"1054" "Fisher" 0.132
"1055" "Fisher" 0.122
"1056" "Fisher" 0.218
"1057" "Fisher" 0.258
"1058" "Fisher" 0.224
"1059" "Fisher" 0.054
"1060" "Fisher" 0.286
"1061" "Fisher" 0.21
"1062" "Fisher" 0.164
"1063" "Fisher" 0.112
"1064" "Fisher" 0.126
"1065" "Fisher" 0.052
"1066" "Fisher" 0.218
"1067" "Fisher" 0.128
"1068" "Fisher" 0.222
"1069" "Fisher" 0.276
"1070" "Fisher" 0.084
"1071" "Fisher" 0.072
"1072" "Fisher" 0.148
"1073" "Fisher" 0.43
"1074" "Fisher" 0.186
"1075" "Fisher" 0.07
"1076" "Fisher" 0.02
"1077" "Fisher" 0.122
"1078" "Fisher" 0.06
"1079" "Fisher" 0.196
"1080" "Fisher" 0.178
"1081" "Fisher" 0.076
"1082" "Fisher" 0.094
"1083" "Fisher" 0.158
"1084" "Fisher" 0.134
"1085" "Fisher" 0.184
"1086" "Fisher" 0.192
"1087" "Fisher" 0.076
"1088" "Fisher" 0.084
"1089" "Fisher" 0.164
"1090" "Fisher" 0.238
"1091" "Fisher" 0.25
"1092" "Fisher" 0.108
"1093" "Fisher" 0.094
"1094" "Fisher" 0.148
"1095" "Fisher" 0.378
"1096" "Fisher" 0.152
"1097" "Fisher" 0.244
"1098" "Fisher" 0.376
"1099" "Fisher" 0.458
"1100" "Fisher" 0.338
"1101" "Fisher" 0.11
"1102" "Fisher" 0.236
"1103" "Fisher" 0.26
"1104" "Fisher" 0.168
"1105" "Fisher" 0.22
"1106" "Fisher" 0.384
"1107" "Fisher" 0.158
"1108" "Fisher" 0.082
"1109" "Fisher" 0.114
"1110" "Fisher" 0.182
"1111" "Fisher" 0.07
"1112" "Fisher" 0.406
"1113" "Fisher" 0.294
"1114" "Fisher" 0.286
"1115" "Fisher" 0.222
"1116" "Fisher" 0.33
"1117" "Fisher" 0.178
"1118" "Fisher" 0.164
"1119" "Fisher" 0.054
"1120" "Fisher" 0.258
"1121" "Fisher" 0.404
"1122" "Fisher" 0.138
"1123" "Fisher" 0.08
"1124" "Fisher" 0.1
"1125" "Fisher" 0.196
"1126" "Fisher" 0.244
"1127" "Fisher" 0.138
"1128" "Fisher" 0.254
"1129" "Fisher" 0.17
"1130" "Fisher" 0.124
"1131" "Fisher" 0.208
"1132" "Fisher" 0.138
"1133" "Fisher" 0.136
"1134" "Fisher" 0.306
"1135" "Fisher" 0.184
"1136" "Fisher" 0.236
"1137" "Fisher" 0.03
"1138" "Fisher" 0.45
"1139" "Fisher" 0.26
"1140" "Fisher" 0.122
"1141" "Fisher" 0.194
"1142" "Fisher" 0.038
"1143" "Fisher" 0.134
"1144" "Fisher" 0.192
"1145" "Fisher" 0.088
"1146" "Fisher" 0.24
"1147" "Fisher" 0.606
"1148" "Fisher" 0.1
"1149" "Fisher" 0.19
"1150" "Fisher" 0.39
"1151" "Fisher" 0.204
"1152" "Fisher" 0.238
"1153" "Fisher" 0.062
"1154" "Fisher" 0.28
"1155" "Fisher" 0.106
"1156" "Fisher" 0.114
"1157" "Fisher" 0.352
"1158" "Fisher" 0.092
"1159" "Fisher" 0.148
"1160" "Fisher" 0.234
"1161" "Fisher" 0.06
"1162" "Fisher" 0.214
"1163" "Fisher" 0.15
"1164" "Fisher" 0.248
"1165" "Fisher" 0.214
"1166" "Fisher" 0.176
"1167" "Fisher" 0.142
"1168" "Fisher" 0.076
"1169" "Fisher" 0.07
"1170" "Fisher" 0.266
"1171" "Fisher" 0.24
"1172" "Fisher" 0.344
"1173" "Fisher" 0.124
"1174" "Fisher" 0.186
"1175" "Fisher" 0.352
"1176" "Fisher" 0.024
"1177" "Fisher" 0.23
"1178" "Fisher" 0.146
"1179" "Fisher" 0.082
"1180" "Fisher" 0.134
"1181" "Fisher" 0.218
"1182" "Fisher" 0.136
"1183" "Fisher" 0.252
"1184" "Fisher" 0.372
"1185" "Fisher" 0.202
"1186" "Fisher" 0.126
"1187" "Fisher" 0.206
"1188" "Fisher" 0.198
"1189" "Fisher" 0.16
"1190" "Fisher" 0.58
"1191" "Fisher" 0.1
"1192" "Fisher" 0.062
"1193" "Fisher" 0.06
"1194" "Fisher" 0.27
"1195" "Fisher" 0.272
"1196" "Fisher" 0.2
"1197" "Fisher" 0.412
"1198" "Fisher" 0.08
"1199" "Fisher" 0.362
"1200" "Fisher" 0.024
"1201" "Fisher" 0.09
"1202" "Fisher" 0.512
"1203" "Fisher" 0.322
"1204" "Fisher" 0.484
"1205" "Fisher" 0.374
"1206" "Fisher" 0.014
"1207" "Fisher" 0.146
"1208" "Fisher" 0.236
"1209" "Fisher" 0.044
"1210" "Fisher" 0.176
"1211" "Fisher" 0.304
"1212" "Fisher" 0.032
"1213" "Fisher" 0.196
"1214" "Fisher" 0.042
"1215" "Fisher" 0.192
"1216" "Fisher" 0.224
"1217" "Fisher" 0.08
"1218" "Fisher" 0.096
"1219" "Fisher" 0.434
"1220" "Fisher" 0.18
"1221" "Fisher" 0.104
"1222" "Fisher" 0.256
"1223" "Fisher" 0.102
"1224" "Fisher" 0.122
"1225" "Fisher" 0.138
"1226" "Fisher" 0.326
"1227" "Fisher" 0.308
"1228" "Fisher" 0.194
"1229" "Fisher" 0.432
"1230" "Fisher" 0.16
"1231" "Fisher" 0.226
"1232" "Fisher" 0.138
"1233" "Fisher" 0.134
"1234" "Fisher" 0.164
"1235" "Fisher" 0.096
"1236" "Fisher" 0.114
"1237" "Fisher" 0.2
"1238" "Fisher" 0.348
"1239" "Fisher" 0.412
"1240" "Fisher" 0.24
"1241" "Fisher" 0.282
"1242" "Fisher" 0.386
"1243" "Fisher" 0.224
"1244" "Fisher" 0.048
"1245" "Fisher" 0.07
"1246" "Fisher" 0.186
"1247" "Fisher" 0.244
"1248" "Fisher" 0.108
"1249" "Fisher" 0.192
"1250" "Fisher" 0.068
"1251" "Fisher" 0.254
"1252" "Fisher" 0.284
"1253" "Fisher" 0.43
"1254" "Fisher" 0.224
"1255" "Fisher" 0.116
"1256" "Fisher" 0.128
"1257" "Fisher" 0.226
"1258" "Fisher" 0.072
"1259" "Fisher" 0.118
"1260" "Fisher" 0.25
"1261" "Fisher" 0.12
"1262" "Fisher" 0.238
"1263" "Fisher" 0.062
"1264" "Fisher" 0.088
"1265" "Fisher" 0.158
"1266" "Fisher" 0.208
"1267" "Fisher" 0.41
"1268" "Fisher" 0.266
"1269" "Fisher" 0.064
"1270" "Fisher" 0.236
"1271" "Fisher" 0.336
"1272" "Fisher" 0.142
"1273" "Fisher" 0.148
"1274" "Fisher" 0.126
"1275" "Fisher" 0.096
"1276" "Fisher" 0.154
"1277" "Fisher" 0.042
"1278" "Fisher" 0.104
"1279" "Fisher" 0.29
"1280" "Fisher" 0.176
"1281" "Fisher" 0.374
"1282" "Fisher" 0.074
"1283" "Fisher" 0.294
"1284" "Fisher" 0.06
"1285" "Fisher" 0.064
"1286" "Fisher" 0.092
"1287" "Fisher" 0.112
"1288" "Fisher" 0.046
"1289" "Fisher" 0.432
"1290" "Fisher" 0.214
"1291" "Fisher" 0.194
"1292" "Fisher" 0.484
"1293" "Fisher" 0.278
"1294" "Fisher" 0.156
"1295" "Fisher" 0.138
"1296" "Fisher" 0.264
"1297" "Fisher" 0.056
"1298" "Fisher" 0.404
"1299" "Fisher" 0.374
"1300" "Fisher" 0.204
"1301" "Fisher" 0.166
"1302" "Fisher" 0.178
"1303" "Fisher" 0.228
"1304" "Fisher" 0.252
"1305" "Fisher" 0.066
"1306" "Fisher" 0.122
"1307" "Fisher" 0.12
"1308" "Fisher" 0.07
"1309" "Fisher" 0.184
"1310" "Fisher" 0.146
"1311" "Fisher" 0.396
"1312" "Fisher" 0.17
"1313" "Fisher" 0.106
"1314" "Fisher" 0.094
"1315" "Fisher" 0.262
"1316" "Fisher" 0.246
"1317" "Fisher" 0.102
"1318" "Fisher" 0.268
"1319" "Fisher" 0.176
"1320" "Fisher" 0.156
"1321" "Fisher" 0.07
"1322" "Fisher" 0.174
"1323" "Fisher" 0.31
"1324" "Fisher" 0.074
"1325" "Fisher" 0.254
"1326" "Fisher" 0.156
"1327" "Fisher" 0.306
"1328" "Fisher" 0.266
"1329" "Fisher" 0.412
"1330" "Fisher" 0.248
"1331" "Fisher" 0.426
"1332" "Fisher" 0.19
"1333" "Fisher" 0.224
"1334" "Fisher" 0.11
"1335" "Fisher" 0.026
"1336" "Fisher" 0.234
"1337" "Fisher" 0.1
"1338" "Fisher" 0.482
"1339" "Fisher" 0.19
"1340" "Fisher" 0.356
"1341" "Fisher" 0.098
"1342" "Fisher" 0.116
"1343" "Fisher" 0.106
"1344" "Fisher" 0.052
"1345" "Fisher" 0.062
"1346" "Fisher" 0.194
"1347" "Fisher" 0.238
"1348" "Fisher" 0.016
"1349" "Fisher" 0.07
"1350" "Fisher" 0.046
"1351" "Fisher" 0.098
"1352" "Fisher" 0.344
"1353" "Fisher" 0.118
"1354" "Fisher" 0.162
"1355" "Fisher" 0.346
"1356" "Fisher" 0.21
"1357" "Fisher" 0.046
"1358" "Fisher" 0.22
"1359" "Fisher" 0.448
"1360" "Fisher" 0.13
"1361" "Fisher" 0.104
"1362" "Fisher" 0.028
"1363" "Fisher" 0.018
"1364" "Fisher" 0.138
"1365" "Fisher" 0.138
"1366" "Fisher" 0.226
"1367" "Fisher" 0.19
"1368" "Fisher" 0.522
"1369" "Fisher" 0.27
"1370" "Fisher" 0.164
"1371" "Fisher" 0.036
"1372" "Fisher" 0.198
"1373" "Fisher" 0.074
"1374" "Fisher" 0.176
"1375" "Fisher" 0.412
"1376" "Fisher" 0.08
"1377" "Fisher" 0.292
"1378" "Fisher" 0.072
"1379" "Fisher" 0.24
"1380" "Fisher" 0.144
"1381" "Fisher" 0.092
"1382" "Fisher" 0.194
"1383" "Fisher" 0.082
"1384" "Fisher" 0.088
"1385" "Fisher" 0.146
"1386" "Fisher" 0.168
"1387" "Fisher" 0.21
"1388" "Fisher" 0.242
"1389" "Fisher" 0.09
"1390" "Fisher" 0.106
"1391" "Fisher" 0.272
"1392" "Fisher" 0.104
"1393" "Fisher" 0.062
"1394" "Fisher" 0.324
"1395" "Fisher" 0.288
"1396" "Fisher" 0.116
"1397" "Fisher" 0.284
"1398" "Fisher" 0.288
"1399" "Fisher" 0.142
"1400" "Fisher" 0.404
"1401" "Fisher" 0.172
"1402" "Fisher" 0.136
"1403" "Fisher" 0.272
"1404" "Fisher" 0.116
"1405" "Fisher" 0.186
"1406" "Fisher" 0.162
"1407" "Fisher" 0.23
"1408" "Fisher" 0.156
"1409" "Fisher" 0.164
"1410" "Fisher" 0.242
"1411" "Fisher" 0.066
"1412" "Fisher" 0.078
"1413" "Fisher" 0.052
"1414" "Fisher" 0.154
"1415" "Fisher" 0.218
"1416" "Fisher" 0.17
"1417" "Fisher" 0.208
"1418" "Fisher" 0.178
"1419" "Fisher" 0.096
"1420" "Fisher" 0.026
"1421" "Fisher" 0.056
"1422" "Fisher" 0.314
"1423" "Fisher" 0.306
"1424" "Fisher" 0.314
"1425" "Fisher" 0.154
"1426" "Fisher" 0.064
"1427" "Fisher" 0.354
"1428" "Fisher" 0.212
"1429" "Fisher" 0.132
"1430" "Fisher" 0.048
"1431" "Fisher" 0.406
"1432" "Fisher" 0.232
"1433" "Fisher" 0.19
"1434" "Fisher" 0.358
"1435" "Fisher" 0.382
"1436" "Fisher" 0.022
"1437" "Fisher" 0.076
"1438" "Fisher" 0.38
"1439" "Fisher" 0.248
"1440" "Fisher" 0.086
"1441" "Fisher" 0.022
"1442" "Fisher" 0.054
"1443" "Fisher" 0.212
"1444" "Fisher" 0.12
"1445" "Fisher" 0.152
"1446" "Fisher" 0.256
"1447" "Fisher" 0.02
"1448" "Fisher" 0.132
"1449" "Fisher" 0.218
"1450" "Fisher" 0.028
"1451" "Fisher" 0.548
"1452" "Fisher" 0.252
"1453" "Fisher" 0.18
"1454" "Fisher" 0.19
"1455" "Fisher" 0.164
"1456" "Fisher" 0.274
"1457" "Fisher" 0.15
"1458" "Fisher" 0.088
"1459" "Fisher" 0.282
"1460" "Fisher" 0.236
"1461" "Fisher" 0.418
"1462" "Fisher" 0.214
"1463" "Fisher" 0.14
"1464" "Fisher" 0.624
"1465" "Fisher" 0.404
"1466" "Fisher" 0.242
"1467" "Fisher" 0.224
"1468" "Fisher" 0.186
"1469" "Fisher" 0.22
"1470" "Fisher" 0.178
"1471" "Fisher" 0.2
"1472" "Fisher" 0.094
"1473" "Fisher" 0.142
"1474" "Fisher" 0.454
"1475" "Fisher" 0.106
"1476" "Fisher" 0.062
"1477" "Fisher" 0.074
"1478" "Fisher" 0.306
"1479" "Fisher" 0.142
"1480" "Fisher" 0.22
"1481" "Fisher" 0.158
"1482" "Fisher" 0.07
"1483" "Fisher" 0.202
"1484" "Fisher" 0.108
"1485" "Fisher" 0.116
"1486" "Fisher" 0.176
"1487" "Fisher" 0.028
"1488" "Fisher" 0.12
"1489" "Fisher" 0.398
"1490" "Fisher" 0.284
"1491" "Fisher" 0.218
"1492" "Fisher" 0.02
"1493" "Fisher" 0.218
"1494" "Fisher" 0.19
"1495" "Fisher" 0.13
"1496" "Fisher" 0.054
"1497" "Fisher" 0.056
"1498" "Fisher" 0.21
"1499" "Fisher" 0.218
"1500" "Fisher" 0.184
"1501" "Fisher" 0.054
"1502" "Fisher" 0.388
"1503" "Fisher" 0.298
"1504" "Fisher" 0.01
"1505" "Fisher" 0.206
"1506" "Fisher" 0.066
"1507" "Fisher" 0.15
"1508" "Fisher" 0.238
"1509" "Fisher" 0.218
"1510" "Fisher" 0.248
"1511" "Fisher" 0.02
"1512" "Fisher" 0.196
"1513" "Fisher" 0.09
"1514" "Fisher" 0.158
"1515" "Fisher" 0.258
"1516" "Fisher" 0.27
"1517" "Fisher" 0.386
"1518" "Fisher" 0.148
"1519" "Fisher" 0.284
"1520" "Fisher" 0.066
"1521" "Fisher" 0.33
"1522" "Fisher" 0.056
"1523" "Fisher" 0.332
"1524" "Fisher" 0.41
"1525" "Fisher" 0.138
"1526" "Fisher" 0.078
"1527" "Fisher" 0.198
"1528" "Fisher" 0.274
"1529" "Fisher" 0.13
"1530" "Fisher" 0.032
"1531" "Fisher" 0.444
"1532" "Fisher" 0.562
"1533" "Fisher" 0.058
"1534" "Fisher" 0.102
"1535" "Fisher" 0.076
"1536" "Fisher" 0.076
"1537" "Fisher" 0.206
"1538" "Fisher" 0.206
"1539" "Fisher" 0.034
"1540" "Fisher" 0.084
"1541" "Fisher" 0.114
"1542" "Fisher" 0.48
"1543" "Fisher" 0.096
"1544" "Fisher" 0.206
"1545" "Fisher" 0.3
"1546" "Fisher" 0.274
"1547" "Fisher" 0.328
"1548" "Fisher" 0.2
"1549" "Fisher" 0.242
"1550" "Fisher" 0.054
"1551" "Fisher" 0.092
"1552" "Fisher" 0.186
"1553" "Fisher" 0.148
"1554" "Fisher" 0.452
"1555" "Fisher" 0.02
"1556" "Fisher" 0.082
"1557" "Fisher" 0.138
"1558" "Fisher" 0.144
"1559" "Fisher" 0.058
"1560" "Fisher" 0.008
"1561" "Fisher" 0.072
"1562" "Fisher" 0.17
"1563" "Fisher" 0.148
"1564" "Fisher" 0.076
"1565" "Fisher" 0.258
"1566" "Fisher" 0.28
"1567" "Fisher" 0.066
"1568" "Fisher" 0.092
"1569" "Fisher" 0.184
"1570" "Fisher" 0.056
"1571" "Fisher" 0.126
"1572" "Fisher" 0.074
"1573" "Fisher" 0.256
"1574" "Fisher" 0.196
"1575" "Fisher" 0.034
"1576" "Fisher" 0.174
"1577" "Fisher" 0.032
"1578" "Fisher" 0.166
"1579" "Fisher" 0.39
"1580" "Fisher" 0.088
"1581" "Fisher" 0.208
"1582" "Fisher" 0.134
"1583" "Fisher" 0.08
"1584" "Fisher" 0.06
"1585" "Fisher" 0.35
"1586" "Fisher" 0.012
"1587" "Fisher" 0.086
"1588" "Fisher" 0.206
"1589" "Fisher" 0.17
"1590" "Fisher" 0.048
"1591" "Fisher" 0.066
"1592" "Fisher" 0.086
"1593" "Fisher" 0.37
"1594" "Fisher" 0.124
"1595" "Fisher" 0.2
"1596" "Fisher" 0.11
"1597" "Fisher" 0.19
"1598" "Fisher" 0.33
"1599" "Fisher" 0.204
"1600" "Fisher" 0.088
"1601" "Fisher" 0.056
"1602" "Fisher" 0.048
"1603" "Fisher" 0.136
"1604" "Fisher" 0.404
"1605" "Fisher" 0.264
"1606" "Fisher" 0.188
"1607" "Fisher" 0.092
"1608" "Fisher" 0.108
"1609" "Fisher" 0.654
"1610" "Fisher" 0.024
"1611" "Fisher" 0.282
"1612" "Fisher" 0.106
"1613" "Fisher" 0.14
"1614" "Fisher" 0.348
"1615" "Fisher" 0.07
"1616" "Fisher" 0.43
"1617" "Fisher" 0.084
"1618" "Fisher" 0.418
"1619" "Fisher" 0.094
"1620" "Fisher" 0.112
"1621" "Fisher" 0.294
"1622" "Fisher" 0.316
"1623" "Fisher" 0.392
"1624" "Fisher" 0.12
"1625" "Fisher" 0.226
"1626" "Fisher" 0.318
"1627" "Fisher" 0.146
"1628" "Fisher" 0.064
"1629" "Fisher" 0.154
"1630" "Fisher" 0.156
"1631" "Fisher" 0.616
"1632" "Fisher" 0.584
"1633" "Fisher" 0.25
"1634" "Fisher" 0.07
"1635" "Fisher" 0.132
"1636" "Fisher" 0.082
"1637" "Fisher" 0.06
"1638" "Fisher" 0.17
"1639" "Fisher" 0.118
"1640" "Fisher" 0.268
"1641" "Fisher" 0.094
"1642" "Fisher" 0.238
"1643" "Fisher" 0.144
"1644" "Fisher" 0.16
"1645" "Fisher" 0.57
"1646" "Fisher" 0.164
"1647" "Fisher" 0.208
"1648" "Fisher" 0.158
"1649" "Fisher" 0.038
"1650" "Fisher" 0.458
"1651" "Fisher" 0.274
"1652" "Fisher" 0.084
"1653" "Fisher" 0.404
"1654" "Fisher" 0.31
"1655" "Fisher" 0.112
"1656" "Fisher" 0.198
"1657" "Fisher" 0.126
"1658" "Fisher" 0.02
"1659" "Fisher" 0.332
"1660" "Fisher" 0.062
"1661" "Fisher" 0.358
"1662" "Fisher" 0.204
"1663" "Fisher" 0.7
"1664" "Fisher" 0.142
"1665" "Fisher" 0.18
"1666" "Fisher" 0.19
"1667" "Fisher" 0.124
"1668" "Fisher" 0.274
"1669" "Fisher" 0.064
"1670" "Fisher" 0.176
"1671" "Fisher" 0.384
"1672" "Fisher" 0.108
"1673" "Fisher" 0.178
"1674" "Fisher" 0.306
"1675" "Fisher" 0.07
"1676" "Fisher" 0.064
"1677" "Fisher" 0.524
"1678" "Fisher" 0.26
"1679" "Fisher" 0.332
"1680" "Fisher" 0.106
"1681" "Fisher" 0.288
"1682" "Fisher" 0.314
"1683" "Fisher" 0.106
"1684" "Fisher" 0.11
"1685" "Fisher" 0.282
"1686" "Fisher" 0.118
"1687" "Fisher" 0.274
"1688" "Fisher" 0.16
"1689" "Fisher" 0.02
"1690" "Fisher" 0.17
"1691" "Fisher" 0.412
"1692" "Fisher" 0.046
"1693" "Fisher" 0.082
"1694" "Fisher" 0.464
"1695" "Fisher" 0.268
"1696" "Fisher" 0.23
"1697" "Fisher" 0.038
"1698" "Fisher" 0.17
"1699" "Fisher" 0.13
"1700" "Fisher" 0.304
"1701" "Fisher" 0.186
"1702" "Fisher" 0.158
"1703" "Fisher" 0.134
"1704" "Fisher" 0.676
"1705" "Fisher" 0.304
"1706" "Fisher" 0.196
"1707" "Fisher" 0.052
"1708" "Fisher" 0.488
"1709" "Fisher" 0.34
"1710" "Fisher" 0.03
"1711" "Fisher" 0.37
"1712" "Fisher" 0.212
"1713" "Fisher" 0.102
"1714" "Fisher" 0.16
"1715" "Fisher" 0.15
"1716" "Fisher" 0.146
"1717" "Fisher" 0.364
"1718" "Fisher" 0.186
"1719" "Fisher" 0.118
"1720" "Fisher" 0.292
"1721" "Fisher" 0.104
"1722" "Fisher" 0.028
"1723" "Fisher" 0.126
"1724" "Fisher" 0.224
"1725" "Fisher" 0.304
"1726" "Fisher" 0.182
"1727" "Fisher" 0.028
"1728" "Fisher" 0.38
"1729" "Fisher" 0.21
"1730" "Fisher" 0.408
"1731" "Fisher" 0.06
"1732" "Fisher" 0.226
"1733" "Fisher" 0.51
"1734" "Fisher" 0.246
"1735" "Fisher" 0.142
"1736" "Fisher" 0.058
"1737" "Fisher" 0.508
"1738" "Fisher" 0.084
"1739" "Fisher" 0.446
"1740" "Fisher" 0.282
"1741" "Fisher" 0.054
"1742" "Fisher" 0.128
"1743" "Fisher" 0.136
"1744" "Fisher" 0.078
"1745" "Fisher" 0.176
"1746" "Fisher" 0.124
"1747" "Fisher" 0.276
"1748" "Fisher" 0.144
"1749" "Fisher" 0.18
"1750" "Fisher" 0.092
"1751" "Fisher" 0.17
"1752" "Fisher" 0.088
"1753" "Fisher" 0.55
"1754" "Fisher" 0.162
"1755" "Fisher" 0.13
"1756" "Fisher" 0.042
"1757" "Fisher" 0.216
"1758" "Fisher" 0.246
"1759" "Fisher" 0.42
"1760" "Fisher" 0.27
"1761" "Fisher" 0.068
"1762" "Fisher" 0.114
"1763" "Fisher" 0.304
"1764" "Fisher" 0.118
"1765" "Fisher" 0.24
"1766" "Fisher" 0.092
"1767" "Fisher" 0.264
"1768" "Fisher" 0.384
"1769" "Fisher" 0.194
"1770" "Fisher" 0.208
"1771" "Fisher" 0.456
"1772" "Fisher" 0.09
"1773" "Fisher" 0.176
"1774" "Fisher" 0.11
"1775" "Fisher" 0.164
"1776" "Fisher" 0.096
"1777" "Fisher" 0.15
"1778" "Fisher" 0.068
"1779" "Fisher" 0.164
"1780" "Fisher" 0.46
"1781" "Fisher" 0.12
"1782" "Fisher" 0.104
"1783" "Fisher" 0.378
"1784" "Fisher" 0.236
"1785" "Fisher" 0.396
"1786" "Fisher" 0.264
"1787" "Fisher" 0.26
"1788" "Fisher" 0.182
"1789" "Fisher" 0.276
"1790" "Fisher" 0.306
"1791" "Fisher" 0.32
"1792" "Fisher" 0.174
"1793" "Fisher" 0.08
"1794" "Fisher" 0.12
"1795" "Fisher" 0.102
"1796" "Fisher" 0.406
"1797" "Fisher" 0.23
"1798" "Fisher" 0.214
"1799" "Fisher" 0.152
"1800" "Fisher" 0.106
"1801" "Fisher" 0.176
"1802" "Fisher" 0.208
"1803" "Fisher" 0.052
"1804" "Fisher" 0.378
"1805" "Fisher" 0.156
"1806" "Fisher" 0.358
"1807" "Fisher" 0.412
"1808" "Fisher" 0.244
"1809" "Fisher" 0.158
"1810" "Fisher" 0.184
"1811" "Fisher" 0.094
"1812" "Fisher" 0.082
"1813" "Fisher" 0.656
"1814" "Fisher" 0.188
"1815" "Fisher" 0.104
"1816" "Fisher" 0.276
"1817" "Fisher" 0.21
"1818" "Fisher" 0.07
"1819" "Fisher" 0.15
"1820" "Fisher" 0.088
"1821" "Fisher" 0.348
"1822" "Fisher" 0.08
"1823" "Fisher" 0.494
"1824" "Fisher" 0.388
"1825" "Fisher" 0.162
"1826" "Fisher" 0.132
"1827" "Fisher" 0.186
"1828" "Fisher" 0.216
"1829" "Fisher" 0.066
"1830" "Fisher" 0.068
"1831" "Fisher" 0.01
"1832" "Fisher" 0.18
"1833" "Fisher" 0.024
"1834" "Fisher" 0.16
"1835" "Fisher" 0.242
"1836" "Fisher" 0.166
"1837" "Fisher" 0.144
"1838" "Fisher" 0.162
"1839" "Fisher" 0.192
"1840" "Fisher" 0.078
"1841" "Fisher" 0.04
"1842" "Fisher" 0.242
"1843" "Fisher" 0.412
"1844" "Fisher" 0.032
"1845" "Fisher" 0.058
"1846" "Fisher" 0.402
"1847" "Fisher" 0.326
"1848" "Fisher" 0.122
"1849" "Fisher" 0.22
"1850" "Fisher" 0.392
"1851" "Fisher" 0.074
"1852" "Fisher" 0.038
"1853" "Fisher" 0.262
"1854" "Fisher" 0.062
"1855" "Fisher" 0.374
"1856" "Fisher" 0.214
"1857" "Fisher" 0.162
"1858" "Fisher" 0.15
"1859" "Fisher" 0.302
"1860" "Fisher" 0.342
"1861" "Fisher" 0.072
"1862" "Fisher" 0.12
"1863" "Fisher" 0.284
"1864" "Fisher" 0.116
"1865" "Fisher" 0.176
"1866" "Fisher" 0.31
"1867" "Fisher" 0.072
"1868" "Fisher" 0.02
"1869" "Fisher" 0.108
"1870" "Fisher" 0.23
"1871" "Fisher" 0.318
"1872" "Fisher" 0.27
"1873" "Fisher" 0.184
"1874" "Fisher" 0.138
"1875" "Fisher" 0.128
"1876" "Fisher" 0.12
"1877" "Fisher" 0.326
"1878" "Fisher" 0.216
"1879" "Fisher" 0.3
"1880" "Fisher" 0.126
"1881" "Fisher" 0.17
"1882" "Fisher" 0.188
"1883" "Fisher" 0.05
"1884" "Fisher" 0.218
"1885" "Fisher" 0.208
"1886" "Fisher" 0.226
"1887" "Fisher" 0.03
"1888" "Fisher" 0.098
"1889" "Fisher" 0.184
"1890" "Fisher" 0.252
"1891" "Fisher" 0.102
"1892" "Fisher" 0.16
"1893" "Fisher" 0.156
"1894" "Fisher" 0.186
"1895" "Fisher" 0.05
"1896" "Fisher" 0.134
"1897" "Fisher" 0.032
"1898" "Fisher" 0.298
"1899" "Fisher" 0.512
"1900" "Fisher" 0.312
"1901" "Fisher" 0.316
"1902" "Fisher" 0.276
"1903" "Fisher" 0.38
"1904" "Fisher" 0.152
"1905" "Fisher" 0.13
"1906" "Fisher" 0.248
"1907" "Fisher" 0.232
"1908" "Fisher" 0.082
"1909" "Fisher" 0.05
"1910" "Fisher" 0.184
"1911" "Fisher" 0.01
"1912" "Fisher" 0.396
"1913" "Fisher" 0.382
"1914" "Fisher" 0.446
"1915" "Fisher" 0.052
"1916" "Fisher" 0.454
"1917" "Fisher" 0.058
"1918" "Fisher" 0.098
"1919" "Fisher" 0.192
"1920" "Fisher" 0.154
"1921" "Fisher" 0.262
"1922" "Fisher" 0.15
"1923" "Fisher" 0.176
"1924" "Fisher" 0.048
"1925" "Fisher" 0.176
"1926" "Fisher" 0.176
"1927" "Fisher" 0.048
"1928" "Fisher" 0.084
"1929" "Fisher" 0.348
"1930" "Fisher" 0.266
"1931" "Fisher" 0.236
"1932" "Fisher" 0.294
"1933" "Fisher" 0.174
"1934" "Fisher" 0.164
"1935" "Fisher" 0.24
"1936" "Fisher" 0.084
"1937" "Fisher" 0.098
"1938" "Fisher" 0.05
"1939" "Fisher" 0.3
"1940" "Fisher" 0.306
"1941" "Fisher" 0.186
"1942" "Fisher" 0.25
"1943" "Fisher" 0.03
"1944" "Fisher" 0.142
"1945" "Fisher" 0.234
"1946" "Fisher" 0.152
"1947" "Fisher" 0.186
"1948" "Fisher" 0.14
"1949" "Fisher" 0.042
"1950" "Fisher" 0.282
"1951" "Fisher" 0.224
"1952" "Fisher" 0.152
"1953" "Fisher" 0.178
"1954" "Fisher" 0.186
"1955" "Fisher" 0.18
"1956" "Fisher" 0.118
"1957" "Fisher" 0.34
"1958" "Fisher" 0.204
"1959" "Fisher" 0.062
"1960" "Fisher" 0.434
"1961" "Fisher" 0.082
"1962" "Fisher" 0.09
"1963" "Fisher" 0.068
"1964" "Fisher" 0.158
"1965" "Fisher" 0.072
"1966" "Fisher" 0.388
"1967" "Fisher" 0.142
"1968" "Fisher" 0.146
"1969" "Fisher" 0.1
"1970" "Fisher" 0.15
"1971" "Fisher" 0.156
"1972" "Fisher" 0.188
"1973" "Fisher" 0.18
"1974" "Fisher" 0.124
"1975" "Fisher" 0.086
"1976" "Fisher" 0.056
"1977" "Fisher" 0.158
"1978" "Fisher" 0.23
"1979" "Fisher" 0.186
"1980" "Fisher" 0.044
"1981" "Fisher" 0.17
"1982" "Fisher" 0.296
"1983" "Fisher" 0.248
"1984" "Fisher" 0.188
"1985" "Fisher" 0.288
"1986" "Fisher" 0.08
"1987" "Fisher" 0.168
"1988" "Fisher" 0.038
"1989" "Fisher" 0.454
"1990" "Fisher" 0.052
"1991" "Fisher" 0.18
"1992" "Fisher" 0.226
"1993" "Fisher" 0.064
"1994" "Fisher" 0.206
"1995" "Fisher" 0.106
"1996" "Fisher" 0.148
"1997" "Fisher" 0.026
"1998" "Fisher" 0.034
"1999" "Fisher" 0.09
"2000" "Fisher" 0.136
"2001" "Lin" 0.008
"2002" "Lin" 0
"2003" "Lin" 0
"2004" "Lin" 0
"2005" "Lin" 0
"2006" "Lin" 0.002
"2007" "Lin" 0.014
"2008" "Lin" 0
"2009" "Lin" 0.002
"2010" "Lin" 0.002
"2011" "Lin" 0.02
"2012" "Lin" 0
"2013" "Lin" 0.002
"2014" "Lin" 0
"2015" "Lin" 0.006
"2016" "Lin" 0
"2017" "Lin" 0
"2018" "Lin" 0
"2019" "Lin" 0
"2020" "Lin" 0.01
"2021" "Lin" 0
"2022" "Lin" 0
"2023" "Lin" 0
"2024" "Lin" 0
"2025" "Lin" 0
"2026" "Lin" 0.014
"2027" "Lin" 0.004
"2028" "Lin" 0
"2029" "Lin" 0
"2030" "Lin" 0.06
"2031" "Lin" 0
"2032" "Lin" 0
"2033" "Lin" 0.004
"2034" "Lin" 0.002
"2035" "Lin" 0
"2036" "Lin" 0
"2037" "Lin" 0
"2038" "Lin" 0
"2039" "Lin" 0.002
"2040" "Lin" 0
"2041" "Lin" 0.012
"2042" "Lin" 0
"2043" "Lin" 0.008
"2044" "Lin" 0
"2045" "Lin" 0
"2046" "Lin" 0.002
"2047" "Lin" 0.01
"2048" "Lin" 0
"2049" "Lin" 0.034
"2050" "Lin" 0
"2051" "Lin" 0
"2052" "Lin" 0
"2053" "Lin" 0
"2054" "Lin" 0
"2055" "Lin" 0
"2056" "Lin" 0
"2057" "Lin" 0
"2058" "Lin" 0.006
"2059" "Lin" 0
"2060" "Lin" 0.012
"2061" "Lin" 0
"2062" "Lin" 0
"2063" "Lin" 0
"2064" "Lin" 0.002
"2065" "Lin" 0
"2066" "Lin" 0.002
"2067" "Lin" 0
"2068" "Lin" 0
"2069" "Lin" 0.01
"2070" "Lin" 0
"2071" "Lin" 0
"2072" "Lin" 0
"2073" "Lin" 0.046
"2074" "Lin" 0.006
"2075" "Lin" 0
"2076" "Lin" 0
"2077" "Lin" 0
"2078" "Lin" 0
"2079" "Lin" 0.002
"2080" "Lin" 0
"2081" "Lin" 0
"2082" "Lin" 0.002
"2083" "Lin" 0
"2084" "Lin" 0
"2085" "Lin" 0
"2086" "Lin" 0
"2087" "Lin" 0
"2088" "Lin" 0
"2089" "Lin" 0
"2090" "Lin" 0
"2091" "Lin" 0.008
"2092" "Lin" 0
"2093" "Lin" 0
"2094" "Lin" 0
"2095" "Lin" 0.024
"2096" "Lin" 0
"2097" "Lin" 0
"2098" "Lin" 0.018
"2099" "Lin" 0.046
"2100" "Lin" 0.004
"2101" "Lin" 0.002
"2102" "Lin" 0.002
"2103" "Lin" 0.008
"2104" "Lin" 0
"2105" "Lin" 0
"2106" "Lin" 0.028
"2107" "Lin" 0
"2108" "Lin" 0
"2109" "Lin" 0
"2110" "Lin" 0
"2111" "Lin" 0
"2112" "Lin" 0.018
"2113" "Lin" 0.012
"2114" "Lin" 0
"2115" "Lin" 0.004
"2116" "Lin" 0.01
"2117" "Lin" 0
"2118" "Lin" 0
"2119" "Lin" 0
"2120" "Lin" 0
"2121" "Lin" 0.014
"2122" "Lin" 0
"2123" "Lin" 0
"2124" "Lin" 0
"2125" "Lin" 0
"2126" "Lin" 0.024
"2127" "Lin" 0.006
"2128" "Lin" 0.006
"2129" "Lin" 0
"2130" "Lin" 0.004
"2131" "Lin" 0
"2132" "Lin" 0
"2133" "Lin" 0
"2134" "Lin" 0.004
"2135" "Lin" 0.002
"2136" "Lin" 0.004
"2137" "Lin" 0
"2138" "Lin" 0.014
"2139" "Lin" 0.024
"2140" "Lin" 0
"2141" "Lin" 0.004
"2142" "Lin" 0
"2143" "Lin" 0
"2144" "Lin" 0.004
"2145" "Lin" 0
"2146" "Lin" 0
"2147" "Lin" 0.074
"2148" "Lin" 0
"2149" "Lin" 0
"2150" "Lin" 0.052
"2151" "Lin" 0.01
"2152" "Lin" 0.004
"2153" "Lin" 0
"2154" "Lin" 0.004
"2155" "Lin" 0
"2156" "Lin" 0.002
"2157" "Lin" 0.012
"2158" "Lin" 0
"2159" "Lin" 0
"2160" "Lin" 0
"2161" "Lin" 0
"2162" "Lin" 0.002
"2163" "Lin" 0
"2164" "Lin" 0
"2165" "Lin" 0
"2166" "Lin" 0.002
"2167" "Lin" 0.002
"2168" "Lin" 0.002
"2169" "Lin" 0
"2170" "Lin" 0.002
"2171" "Lin" 0.002
"2172" "Lin" 0.014
"2173" "Lin" 0
"2174" "Lin" 0.002
"2175" "Lin" 0.03
"2176" "Lin" 0
"2177" "Lin" 0.002
"2178" "Lin" 0.002
"2179" "Lin" 0
"2180" "Lin" 0
"2181" "Lin" 0.002
"2182" "Lin" 0.002
"2183" "Lin" 0.006
"2184" "Lin" 0.016
"2185" "Lin" 0
"2186" "Lin" 0.002
"2187" "Lin" 0
"2188" "Lin" 0.002
"2189" "Lin" 0
"2190" "Lin" 0.148
"2191" "Lin" 0
"2192" "Lin" 0
"2193" "Lin" 0
"2194" "Lin" 0.002
"2195" "Lin" 0.008
"2196" "Lin" 0
"2197" "Lin" 0.064
"2198" "Lin" 0
"2199" "Lin" 0
"2200" "Lin" 0
"2201" "Lin" 0
"2202" "Lin" 0.144
"2203" "Lin" 0.008
"2204" "Lin" 0.066
"2205" "Lin" 0.032
"2206" "Lin" 0
"2207" "Lin" 0
"2208" "Lin" 0.002
"2209" "Lin" 0
"2210" "Lin" 0
"2211" "Lin" 0.016
"2212" "Lin" 0
"2213" "Lin" 0
"2214" "Lin" 0
"2215" "Lin" 0.002
"2216" "Lin" 0
"2217" "Lin" 0
"2218" "Lin" 0
"2219" "Lin" 0.022
"2220" "Lin" 0.004
"2221" "Lin" 0
"2222" "Lin" 0
"2223" "Lin" 0
"2224" "Lin" 0
"2225" "Lin" 0
"2226" "Lin" 0.01
"2227" "Lin" 0.006
"2228" "Lin" 0.002
"2229" "Lin" 0.156
"2230" "Lin" 0
"2231" "Lin" 0
"2232" "Lin" 0
"2233" "Lin" 0.002
"2234" "Lin" 0
"2235" "Lin" 0
"2236" "Lin" 0.002
"2237" "Lin" 0.004
"2238" "Lin" 0.004
"2239" "Lin" 0.048
"2240" "Lin" 0.002
"2241" "Lin" 0
"2242" "Lin" 0.028
"2243" "Lin" 0
"2244" "Lin" 0
"2245" "Lin" 0.002
"2246" "Lin" 0
"2247" "Lin" 0
"2248" "Lin" 0
"2249" "Lin" 0.006
"2250" "Lin" 0
"2251" "Lin" 0
"2252" "Lin" 0.008
"2253" "Lin" 0.044
"2254" "Lin" 0.008
"2255" "Lin" 0
"2256" "Lin" 0
"2257" "Lin" 0
"2258" "Lin" 0
"2259" "Lin" 0
"2260" "Lin" 0.002
"2261" "Lin" 0
"2262" "Lin" 0.002
"2263" "Lin" 0
"2264" "Lin" 0.002
"2265" "Lin" 0
"2266" "Lin" 0
"2267" "Lin" 0.012
"2268" "Lin" 0.006
"2269" "Lin" 0.002
"2270" "Lin" 0.002
"2271" "Lin" 0.002
"2272" "Lin" 0
"2273" "Lin" 0
"2274" "Lin" 0
"2275" "Lin" 0
"2276" "Lin" 0
"2277" "Lin" 0
"2278" "Lin" 0
"2279" "Lin" 0.002
"2280" "Lin" 0.002
"2281" "Lin" 0.024
"2282" "Lin" 0
"2283" "Lin" 0
"2284" "Lin" 0
"2285" "Lin" 0
"2286" "Lin" 0
"2287" "Lin" 0
"2288" "Lin" 0
"2289" "Lin" 0.028
"2290" "Lin" 0.002
"2291" "Lin" 0.002
"2292" "Lin" 0.018
"2293" "Lin" 0
"2294" "Lin" 0.002
"2295" "Lin" 0
"2296" "Lin" 0.002
"2297" "Lin" 0
"2298" "Lin" 0.01
"2299" "Lin" 0.014
"2300" "Lin" 0.002
"2301" "Lin" 0
"2302" "Lin" 0
"2303" "Lin" 0
"2304" "Lin" 0.002
"2305" "Lin" 0
"2306" "Lin" 0
"2307" "Lin" 0
"2308" "Lin" 0
"2309" "Lin" 0.002
"2310" "Lin" 0
"2311" "Lin" 0.002
"2312" "Lin" 0
"2313" "Lin" 0
"2314" "Lin" 0
"2315" "Lin" 0.008
"2316" "Lin" 0
"2317" "Lin" 0
"2318" "Lin" 0
"2319" "Lin" 0.002
"2320" "Lin" 0
"2321" "Lin" 0
"2322" "Lin" 0
"2323" "Lin" 0.002
"2324" "Lin" 0
"2325" "Lin" 0
"2326" "Lin" 0
"2327" "Lin" 0.008
"2328" "Lin" 0.004
"2329" "Lin" 0.002
"2330" "Lin" 0.002
"2331" "Lin" 0.06
"2332" "Lin" 0
"2333" "Lin" 0.004
"2334" "Lin" 0
"2335" "Lin" 0
"2336" "Lin" 0.012
"2337" "Lin" 0
"2338" "Lin" 0.082
"2339" "Lin" 0
"2340" "Lin" 0.038
"2341" "Lin" 0
"2342" "Lin" 0
"2343" "Lin" 0
"2344" "Lin" 0
"2345" "Lin" 0
"2346" "Lin" 0
"2347" "Lin" 0.002
"2348" "Lin" 0
"2349" "Lin" 0
"2350" "Lin" 0
"2351" "Lin" 0
"2352" "Lin" 0.008
"2353" "Lin" 0
"2354" "Lin" 0
"2355" "Lin" 0.012
"2356" "Lin" 0.002
"2357" "Lin" 0
"2358" "Lin" 0
"2359" "Lin" 0.002
"2360" "Lin" 0.002
"2361" "Lin" 0
"2362" "Lin" 0
"2363" "Lin" 0
"2364" "Lin" 0
"2365" "Lin" 0
"2366" "Lin" 0
"2367" "Lin" 0.002
"2368" "Lin" 0.078
"2369" "Lin" 0.04
"2370" "Lin" 0
"2371" "Lin" 0
"2372" "Lin" 0.002
"2373" "Lin" 0
"2374" "Lin" 0.002
"2375" "Lin" 0.028
"2376" "Lin" 0
"2377" "Lin" 0.004
"2378" "Lin" 0
"2379" "Lin" 0.002
"2380" "Lin" 0.002
"2381" "Lin" 0
"2382" "Lin" 0
"2383" "Lin" 0
"2384" "Lin" 0
"2385" "Lin" 0
"2386" "Lin" 0.002
"2387" "Lin" 0
"2388" "Lin" 0.002
"2389" "Lin" 0
"2390" "Lin" 0
"2391" "Lin" 0.006
"2392" "Lin" 0
"2393" "Lin" 0
"2394" "Lin" 0.004
"2395" "Lin" 0.004
"2396" "Lin" 0
"2397" "Lin" 0.002
"2398" "Lin" 0.01
"2399" "Lin" 0
"2400" "Lin" 0.004
"2401" "Lin" 0
"2402" "Lin" 0
"2403" "Lin" 0.024
"2404" "Lin" 0
"2405" "Lin" 0.002
"2406" "Lin" 0
"2407" "Lin" 0.002
"2408" "Lin" 0.002
"2409" "Lin" 0
"2410" "Lin" 0.002
"2411" "Lin" 0
"2412" "Lin" 0
"2413" "Lin" 0
"2414" "Lin" 0
"2415" "Lin" 0
"2416" "Lin" 0
"2417" "Lin" 0
"2418" "Lin" 0
"2419" "Lin" 0
"2420" "Lin" 0
"2421" "Lin" 0
"2422" "Lin" 0.004
"2423" "Lin" 0.008
"2424" "Lin" 0
"2425" "Lin" 0
"2426" "Lin" 0
"2427" "Lin" 0
"2428" "Lin" 0
"2429" "Lin" 0
"2430" "Lin" 0
"2431" "Lin" 0.024
"2432" "Lin" 0.004
"2433" "Lin" 0
"2434" "Lin" 0.02
"2435" "Lin" 0
"2436" "Lin" 0
"2437" "Lin" 0
"2438" "Lin" 0.02
"2439" "Lin" 0
"2440" "Lin" 0
"2441" "Lin" 0
"2442" "Lin" 0
"2443" "Lin" 0.01
"2444" "Lin" 0
"2445" "Lin" 0.002
"2446" "Lin" 0
"2447" "Lin" 0
"2448" "Lin" 0
"2449" "Lin" 0
"2450" "Lin" 0
"2451" "Lin" 0.106
"2452" "Lin" 0
"2453" "Lin" 0
"2454" "Lin" 0
"2455" "Lin" 0
"2456" "Lin" 0.028
"2457" "Lin" 0.004
"2458" "Lin" 0
"2459" "Lin" 0.002
"2460" "Lin" 0.002
"2461" "Lin" 0.016
"2462" "Lin" 0.004
"2463" "Lin" 0
"2464" "Lin" 0.02
"2465" "Lin" 0.02
"2466" "Lin" 0.004
"2467" "Lin" 0.002
"2468" "Lin" 0
"2469" "Lin" 0.002
"2470" "Lin" 0.004
"2471" "Lin" 0.002
"2472" "Lin" 0
"2473" "Lin" 0
"2474" "Lin" 0.008
"2475" "Lin" 0
"2476" "Lin" 0
"2477" "Lin" 0
"2478" "Lin" 0.006
"2479" "Lin" 0
"2480" "Lin" 0.002
"2481" "Lin" 0.002
"2482" "Lin" 0
"2483" "Lin" 0.004
"2484" "Lin" 0
"2485" "Lin" 0
"2486" "Lin" 0
"2487" "Lin" 0
"2488" "Lin" 0.002
"2489" "Lin" 0.058
"2490" "Lin" 0.004
"2491" "Lin" 0.002
"2492" "Lin" 0
"2493" "Lin" 0
"2494" "Lin" 0.002
"2495" "Lin" 0
"2496" "Lin" 0
"2497" "Lin" 0
"2498" "Lin" 0.002
"2499" "Lin" 0.014
"2500" "Lin" 0
"2501" "Lin" 0
"2502" "Lin" 0.028
"2503" "Lin" 0
"2504" "Lin" 0
"2505" "Lin" 0
"2506" "Lin" 0
"2507" "Lin" 0
"2508" "Lin" 0.004
"2509" "Lin" 0.002
"2510" "Lin" 0.008
"2511" "Lin" 0
"2512" "Lin" 0
"2513" "Lin" 0
"2514" "Lin" 0
"2515" "Lin" 0.004
"2516" "Lin" 0
"2517" "Lin" 0.036
"2518" "Lin" 0
"2519" "Lin" 0
"2520" "Lin" 0
"2521" "Lin" 0
"2522" "Lin" 0
"2523" "Lin" 0.014
"2524" "Lin" 0.014
"2525" "Lin" 0
"2526" "Lin" 0
"2527" "Lin" 0
"2528" "Lin" 0.022
"2529" "Lin" 0
"2530" "Lin" 0
"2531" "Lin" 0.022
"2532" "Lin" 0.2
"2533" "Lin" 0
"2534" "Lin" 0
"2535" "Lin" 0
"2536" "Lin" 0.002
"2537" "Lin" 0.006
"2538" "Lin" 0.008
"2539" "Lin" 0
"2540" "Lin" 0
"2541" "Lin" 0
"2542" "Lin" 0.182
"2543" "Lin" 0
"2544" "Lin" 0.006
"2545" "Lin" 0
"2546" "Lin" 0.004
"2547" "Lin" 0.01
"2548" "Lin" 0
"2549" "Lin" 0.002
"2550" "Lin" 0
"2551" "Lin" 0
"2552" "Lin" 0
"2553" "Lin" 0
"2554" "Lin" 0.044
"2555" "Lin" 0.002
"2556" "Lin" 0
"2557" "Lin" 0.002
"2558" "Lin" 0
"2559" "Lin" 0
"2560" "Lin" 0
"2561" "Lin" 0
"2562" "Lin" 0
"2563" "Lin" 0
"2564" "Lin" 0
"2565" "Lin" 0
"2566" "Lin" 0
"2567" "Lin" 0
"2568" "Lin" 0
"2569" "Lin" 0.006
"2570" "Lin" 0
"2571" "Lin" 0
"2572" "Lin" 0
"2573" "Lin" 0
"2574" "Lin" 0
"2575" "Lin" 0
"2576" "Lin" 0.006
"2577" "Lin" 0
"2578" "Lin" 0.002
"2579" "Lin" 0.06
"2580" "Lin" 0
"2581" "Lin" 0
"2582" "Lin" 0
"2583" "Lin" 0
"2584" "Lin" 0
"2585" "Lin" 0.012
"2586" "Lin" 0
"2587" "Lin" 0
"2588" "Lin" 0.002
"2589" "Lin" 0
"2590" "Lin" 0
"2591" "Lin" 0
"2592" "Lin" 0
"2593" "Lin" 0.062
"2594" "Lin" 0
"2595" "Lin" 0
"2596" "Lin" 0
"2597" "Lin" 0
"2598" "Lin" 0.016
"2599" "Lin" 0.004
"2600" "Lin" 0
"2601" "Lin" 0
"2602" "Lin" 0
"2603" "Lin" 0.002
"2604" "Lin" 0.062
"2605" "Lin" 0
"2606" "Lin" 0
"2607" "Lin" 0
"2608" "Lin" 0
"2609" "Lin" 0.144
"2610" "Lin" 0
"2611" "Lin" 0.038
"2612" "Lin" 0
"2613" "Lin" 0
"2614" "Lin" 0.004
"2615" "Lin" 0
"2616" "Lin" 0.014
"2617" "Lin" 0
"2618" "Lin" 0.01
"2619" "Lin" 0.002
"2620" "Lin" 0
"2621" "Lin" 0
"2622" "Lin" 0.004
"2623" "Lin" 0.002
"2624" "Lin" 0.002
"2625" "Lin" 0
"2626" "Lin" 0.002
"2627" "Lin" 0
"2628" "Lin" 0
"2629" "Lin" 0
"2630" "Lin" 0
"2631" "Lin" 0.212
"2632" "Lin" 0.14
"2633" "Lin" 0
"2634" "Lin" 0
"2635" "Lin" 0
"2636" "Lin" 0
"2637" "Lin" 0
"2638" "Lin" 0
"2639" "Lin" 0
"2640" "Lin" 0.004
"2641" "Lin" 0
"2642" "Lin" 0
"2643" "Lin" 0.002
"2644" "Lin" 0
"2645" "Lin" 0.07
"2646" "Lin" 0
"2647" "Lin" 0.002
"2648" "Lin" 0
"2649" "Lin" 0
"2650" "Lin" 0.072
"2651" "Lin" 0.002
"2652" "Lin" 0
"2653" "Lin" 0.032
"2654" "Lin" 0.008
"2655" "Lin" 0
"2656" "Lin" 0
"2657" "Lin" 0
"2658" "Lin" 0
"2659" "Lin" 0.016
"2660" "Lin" 0
"2661" "Lin" 0.04
"2662" "Lin" 0.002
"2663" "Lin" 0.352
"2664" "Lin" 0.004
"2665" "Lin" 0
"2666" "Lin" 0.002
"2667" "Lin" 0
"2668" "Lin" 0.004
"2669" "Lin" 0
"2670" "Lin" 0
"2671" "Lin" 0.048
"2672" "Lin" 0
"2673" "Lin" 0.008
"2674" "Lin" 0.028
"2675" "Lin" 0
"2676" "Lin" 0
"2677" "Lin" 0.134
"2678" "Lin" 0.006
"2679" "Lin" 0.012
"2680" "Lin" 0
"2681" "Lin" 0.008
"2682" "Lin" 0
"2683" "Lin" 0
"2684" "Lin" 0
"2685" "Lin" 0
"2686" "Lin" 0
"2687" "Lin" 0
"2688" "Lin" 0.002
"2689" "Lin" 0
"2690" "Lin" 0.002
"2691" "Lin" 0.074
"2692" "Lin" 0
"2693" "Lin" 0
"2694" "Lin" 0.038
"2695" "Lin" 0
"2696" "Lin" 0.016
"2697" "Lin" 0
"2698" "Lin" 0.002
"2699" "Lin" 0
"2700" "Lin" 0.008
"2701" "Lin" 0
"2702" "Lin" 0
"2703" "Lin" 0
"2704" "Lin" 0.3
"2705" "Lin" 0.008
"2706" "Lin" 0
"2707" "Lin" 0
"2708" "Lin" 0.026
"2709" "Lin" 0.006
"2710" "Lin" 0
"2711" "Lin" 0.022
"2712" "Lin" 0.002
"2713" "Lin" 0
"2714" "Lin" 0
"2715" "Lin" 0
"2716" "Lin" 0
"2717" "Lin" 0.002
"2718" "Lin" 0.004
"2719" "Lin" 0
"2720" "Lin" 0
"2721" "Lin" 0
"2722" "Lin" 0
"2723" "Lin" 0
"2724" "Lin" 0
"2725" "Lin" 0.002
"2726" "Lin" 0.002
"2727" "Lin" 0
"2728" "Lin" 0.04
"2729" "Lin" 0.006
"2730" "Lin" 0
"2731" "Lin" 0
"2732" "Lin" 0
"2733" "Lin" 0.098
"2734" "Lin" 0
"2735" "Lin" 0
"2736" "Lin" 0
"2737" "Lin" 0.058
"2738" "Lin" 0.002
"2739" "Lin" 0.036
"2740" "Lin" 0.026
"2741" "Lin" 0
"2742" "Lin" 0
"2743" "Lin" 0
"2744" "Lin" 0
"2745" "Lin" 0
"2746" "Lin" 0
"2747" "Lin" 0.038
"2748" "Lin" 0
"2749" "Lin" 0.002
"2750" "Lin" 0
"2751" "Lin" 0
"2752" "Lin" 0
"2753" "Lin" 0.108
"2754" "Lin" 0.002
"2755" "Lin" 0
"2756" "Lin" 0
"2757" "Lin" 0.012
"2758" "Lin" 0
"2759" "Lin" 0.012
"2760" "Lin" 0
"2761" "Lin" 0
"2762" "Lin" 0
"2763" "Lin" 0.002
"2764" "Lin" 0
"2765" "Lin" 0.004
"2766" "Lin" 0
"2767" "Lin" 0
"2768" "Lin" 0
"2769" "Lin" 0.002
"2770" "Lin" 0.002
"2771" "Lin" 0.032
"2772" "Lin" 0
"2773" "Lin" 0
"2774" "Lin" 0
"2775" "Lin" 0.002
"2776" "Lin" 0
"2777" "Lin" 0
"2778" "Lin" 0
"2779" "Lin" 0
"2780" "Lin" 0.03
"2781" "Lin" 0
"2782" "Lin" 0
"2783" "Lin" 0.022
"2784" "Lin" 0.002
"2785" "Lin" 0
"2786" "Lin" 0.01
"2787" "Lin" 0.002
"2788" "Lin" 0.002
"2789" "Lin" 0
"2790" "Lin" 0.058
"2791" "Lin" 0.002
"2792" "Lin" 0
"2793" "Lin" 0
"2794" "Lin" 0
"2795" "Lin" 0
"2796" "Lin" 0.034
"2797" "Lin" 0.006
"2798" "Lin" 0.002
"2799" "Lin" 0
"2800" "Lin" 0
"2801" "Lin" 0
"2802" "Lin" 0
"2803" "Lin" 0
"2804" "Lin" 0.056
"2805" "Lin" 0
"2806" "Lin" 0.036
"2807" "Lin" 0.058
"2808" "Lin" 0
"2809" "Lin" 0.002
"2810" "Lin" 0
"2811" "Lin" 0
"2812" "Lin" 0.002
"2813" "Lin" 0.27
"2814" "Lin" 0.004
"2815" "Lin" 0
"2816" "Lin" 0.012
"2817" "Lin" 0.002
"2818" "Lin" 0
"2819" "Lin" 0.002
"2820" "Lin" 0
"2821" "Lin" 0.008
"2822" "Lin" 0
"2823" "Lin" 0.066
"2824" "Lin" 0.014
"2825" "Lin" 0
"2826" "Lin" 0.002
"2827" "Lin" 0
"2828" "Lin" 0
"2829" "Lin" 0
"2830" "Lin" 0
"2831" "Lin" 0
"2832" "Lin" 0
"2833" "Lin" 0
"2834" "Lin" 0
"2835" "Lin" 0
"2836" "Lin" 0.002
"2837" "Lin" 0
"2838" "Lin" 0
"2839" "Lin" 0
"2840" "Lin" 0
"2841" "Lin" 0
"2842" "Lin" 0.008
"2843" "Lin" 0.044
"2844" "Lin" 0
"2845" "Lin" 0
"2846" "Lin" 0.016
"2847" "Lin" 0.028
"2848" "Lin" 0
"2849" "Lin" 0
"2850" "Lin" 0.02
"2851" "Lin" 0
"2852" "Lin" 0
"2853" "Lin" 0.002
"2854" "Lin" 0
"2855" "Lin" 0.048
"2856" "Lin" 0.01
"2857" "Lin" 0.002
"2858" "Lin" 0
"2859" "Lin" 0.022
"2860" "Lin" 0.018
"2861" "Lin" 0
"2862" "Lin" 0
"2863" "Lin" 0.006
"2864" "Lin" 0
"2865" "Lin" 0
"2866" "Lin" 0.012
"2867" "Lin" 0
"2868" "Lin" 0
"2869" "Lin" 0
"2870" "Lin" 0.002
"2871" "Lin" 0.028
"2872" "Lin" 0.012
"2873" "Lin" 0
"2874" "Lin" 0.002
"2875" "Lin" 0
"2876" "Lin" 0
"2877" "Lin" 0
"2878" "Lin" 0.004
"2879" "Lin" 0.01
"2880" "Lin" 0
"2881" "Lin" 0.002
"2882" "Lin" 0
"2883" "Lin" 0
"2884" "Lin" 0
"2885" "Lin" 0
"2886" "Lin" 0
"2887" "Lin" 0
"2888" "Lin" 0.004
"2889" "Lin" 0
"2890" "Lin" 0.006
"2891" "Lin" 0
"2892" "Lin" 0
"2893" "Lin" 0
"2894" "Lin" 0
"2895" "Lin" 0
"2896" "Lin" 0
"2897" "Lin" 0
"2898" "Lin" 0
"2899" "Lin" 0.082
"2900" "Lin" 0.018
"2901" "Lin" 0.012
"2902" "Lin" 0.018
"2903" "Lin" 0.064
"2904" "Lin" 0.002
"2905" "Lin" 0
"2906" "Lin" 0.006
"2907" "Lin" 0.036
"2908" "Lin" 0
"2909" "Lin" 0.002
"2910" "Lin" 0
"2911" "Lin" 0
"2912" "Lin" 0.032
"2913" "Lin" 0.024
"2914" "Lin" 0.026
"2915" "Lin" 0
"2916" "Lin" 0.02
"2917" "Lin" 0
"2918" "Lin" 0
"2919" "Lin" 0
"2920" "Lin" 0
"2921" "Lin" 0.002
"2922" "Lin" 0
"2923" "Lin" 0
"2924" "Lin" 0
"2925" "Lin" 0
"2926" "Lin" 0.002
"2927" "Lin" 0
"2928" "Lin" 0
"2929" "Lin" 0.006
"2930" "Lin" 0
"2931" "Lin" 0.004
"2932" "Lin" 0
"2933" "Lin" 0
"2934" "Lin" 0
"2935" "Lin" 0
"2936" "Lin" 0
"2937" "Lin" 0
"2938" "Lin" 0
"2939" "Lin" 0.006
"2940" "Lin" 0.016
"2941" "Lin" 0
"2942" "Lin" 0.008
"2943" "Lin" 0
"2944" "Lin" 0
"2945" "Lin" 0.006
"2946" "Lin" 0
"2947" "Lin" 0.002
"2948" "Lin" 0
"2949" "Lin" 0
"2950" "Lin" 0.018
"2951" "Lin" 0.002
"2952" "Lin" 0
"2953" "Lin" 0
"2954" "Lin" 0
"2955" "Lin" 0.006
"2956" "Lin" 0
"2957" "Lin" 0.008
"2958" "Lin" 0
"2959" "Lin" 0
"2960" "Lin" 0.034
"2961" "Lin" 0
"2962" "Lin" 0
"2963" "Lin" 0
"2964" "Lin" 0
"2965" "Lin" 0
"2966" "Lin" 0.028
"2967" "Lin" 0
"2968" "Lin" 0
"2969" "Lin" 0
"2970" "Lin" 0
"2971" "Lin" 0
"2972" "Lin" 0
"2973" "Lin" 0.002
"2974" "Lin" 0.004
"2975" "Lin" 0
"2976" "Lin" 0
"2977" "Lin" 0.002
"2978" "Lin" 0.002
"2979" "Lin" 0
"2980" "Lin" 0
"2981" "Lin" 0.002
"2982" "Lin" 0
"2983" "Lin" 0
"2984" "Lin" 0
"2985" "Lin" 0.004
"2986" "Lin" 0
"2987" "Lin" 0
"2988" "Lin" 0
"2989" "Lin" 0.078
"2990" "Lin" 0.002
"2991" "Lin" 0
"2992" "Lin" 0.004
"2993" "Lin" 0
"2994" "Lin" 0
"2995" "Lin" 0
"2996" "Lin" 0
"2997" "Lin" 0
"2998" "Lin" 0
"2999" "Lin" 0
"3000" "Lin" 0
"3001" "Rosenbaum" 0.248
"3002" "Rosenbaum" 0.188
"3003" "Rosenbaum" 0.108
"3004" "Rosenbaum" 0.142
"3005" "Rosenbaum" 0.098
"3006" "Rosenbaum" 0.08
"3007" "Rosenbaum" 0.356
"3008" "Rosenbaum" 0.03
"3009" "Rosenbaum" 0.088
"3010" "Rosenbaum" 0.112
"3011" "Rosenbaum" 0.22
"3012" "Rosenbaum" 0.1
"3013" "Rosenbaum" 0.258
"3014" "Rosenbaum" 0.12
"3015" "Rosenbaum" 0.172
"3016" "Rosenbaum" 0.01
"3017" "Rosenbaum" 0.176
"3018" "Rosenbaum" 0.116
"3019" "Rosenbaum" 0.272
"3020" "Rosenbaum" 0.312
"3021" "Rosenbaum" 0.01
"3022" "Rosenbaum" 0.144
"3023" "Rosenbaum" 0.094
"3024" "Rosenbaum" 0.194
"3025" "Rosenbaum" 0.054
"3026" "Rosenbaum" 0.366
"3027" "Rosenbaum" 0.204
"3028" "Rosenbaum" 0.11
"3029" "Rosenbaum" 0.144
"3030" "Rosenbaum" 0.428
"3031" "Rosenbaum" 0.05
"3032" "Rosenbaum" 0.242
"3033" "Rosenbaum" 0.144
"3034" "Rosenbaum" 0.21
"3035" "Rosenbaum" 0.272
"3036" "Rosenbaum" 0.082
"3037" "Rosenbaum" 0.192
"3038" "Rosenbaum" 0.08
"3039" "Rosenbaum" 0.078
"3040" "Rosenbaum" 0.112
"3041" "Rosenbaum" 0.38
"3042" "Rosenbaum" 0.084
"3043" "Rosenbaum" 0.206
"3044" "Rosenbaum" 0.052
"3045" "Rosenbaum" 0.076
"3046" "Rosenbaum" 0.24
"3047" "Rosenbaum" 0.352
"3048" "Rosenbaum" 0.096
"3049" "Rosenbaum" 0.324
"3050" "Rosenbaum" 0.07
"3051" "Rosenbaum" 0.098
"3052" "Rosenbaum" 0.214
"3053" "Rosenbaum" 0.084
"3054" "Rosenbaum" 0.13
"3055" "Rosenbaum" 0.122
"3056" "Rosenbaum" 0.214
"3057" "Rosenbaum" 0.254
"3058" "Rosenbaum" 0.222
"3059" "Rosenbaum" 0.054
"3060" "Rosenbaum" 0.282
"3061" "Rosenbaum" 0.208
"3062" "Rosenbaum" 0.164
"3063" "Rosenbaum" 0.11
"3064" "Rosenbaum" 0.126
"3065" "Rosenbaum" 0.052
"3066" "Rosenbaum" 0.216
"3067" "Rosenbaum" 0.126
"3068" "Rosenbaum" 0.218
"3069" "Rosenbaum" 0.276
"3070" "Rosenbaum" 0.08
"3071" "Rosenbaum" 0.072
"3072" "Rosenbaum" 0.148
"3073" "Rosenbaum" 0.43
"3074" "Rosenbaum" 0.184
"3075" "Rosenbaum" 0.07
"3076" "Rosenbaum" 0.02
"3077" "Rosenbaum" 0.116
"3078" "Rosenbaum" 0.06
"3079" "Rosenbaum" 0.192
"3080" "Rosenbaum" 0.178
"3081" "Rosenbaum" 0.074
"3082" "Rosenbaum" 0.094
"3083" "Rosenbaum" 0.156
"3084" "Rosenbaum" 0.13
"3085" "Rosenbaum" 0.182
"3086" "Rosenbaum" 0.19
"3087" "Rosenbaum" 0.076
"3088" "Rosenbaum" 0.082
"3089" "Rosenbaum" 0.164
"3090" "Rosenbaum" 0.232
"3091" "Rosenbaum" 0.248
"3092" "Rosenbaum" 0.108
"3093" "Rosenbaum" 0.094
"3094" "Rosenbaum" 0.148
"3095" "Rosenbaum" 0.378
"3096" "Rosenbaum" 0.152
"3097" "Rosenbaum" 0.242
"3098" "Rosenbaum" 0.376
"3099" "Rosenbaum" 0.456
"3100" "Rosenbaum" 0.334
"3101" "Rosenbaum" 0.11
"3102" "Rosenbaum" 0.236
"3103" "Rosenbaum" 0.258
"3104" "Rosenbaum" 0.168
"3105" "Rosenbaum" 0.218
"3106" "Rosenbaum" 0.384
"3107" "Rosenbaum" 0.156
"3108" "Rosenbaum" 0.08
"3109" "Rosenbaum" 0.116
"3110" "Rosenbaum" 0.182
"3111" "Rosenbaum" 0.07
"3112" "Rosenbaum" 0.406
"3113" "Rosenbaum" 0.296
"3114" "Rosenbaum" 0.286
"3115" "Rosenbaum" 0.22
"3116" "Rosenbaum" 0.33
"3117" "Rosenbaum" 0.178
"3118" "Rosenbaum" 0.162
"3119" "Rosenbaum" 0.054
"3120" "Rosenbaum" 0.258
"3121" "Rosenbaum" 0.4
"3122" "Rosenbaum" 0.136
"3123" "Rosenbaum" 0.078
"3124" "Rosenbaum" 0.1
"3125" "Rosenbaum" 0.192
"3126" "Rosenbaum" 0.242
"3127" "Rosenbaum" 0.138
"3128" "Rosenbaum" 0.254
"3129" "Rosenbaum" 0.166
"3130" "Rosenbaum" 0.12
"3131" "Rosenbaum" 0.208
"3132" "Rosenbaum" 0.138
"3133" "Rosenbaum" 0.134
"3134" "Rosenbaum" 0.302
"3135" "Rosenbaum" 0.178
"3136" "Rosenbaum" 0.236
"3137" "Rosenbaum" 0.03
"3138" "Rosenbaum" 0.44
"3139" "Rosenbaum" 0.26
"3140" "Rosenbaum" 0.124
"3141" "Rosenbaum" 0.194
"3142" "Rosenbaum" 0.036
"3143" "Rosenbaum" 0.132
"3144" "Rosenbaum" 0.194
"3145" "Rosenbaum" 0.09
"3146" "Rosenbaum" 0.24
"3147" "Rosenbaum" 0.606
"3148" "Rosenbaum" 0.096
"3149" "Rosenbaum" 0.188
"3150" "Rosenbaum" 0.388
"3151" "Rosenbaum" 0.206
"3152" "Rosenbaum" 0.236
"3153" "Rosenbaum" 0.06
"3154" "Rosenbaum" 0.276
"3155" "Rosenbaum" 0.106
"3156" "Rosenbaum" 0.114
"3157" "Rosenbaum" 0.348
"3158" "Rosenbaum" 0.092
"3159" "Rosenbaum" 0.148
"3160" "Rosenbaum" 0.234
"3161" "Rosenbaum" 0.058
"3162" "Rosenbaum" 0.212
"3163" "Rosenbaum" 0.148
"3164" "Rosenbaum" 0.246
"3165" "Rosenbaum" 0.216
"3166" "Rosenbaum" 0.176
"3167" "Rosenbaum" 0.14
"3168" "Rosenbaum" 0.076
"3169" "Rosenbaum" 0.07
"3170" "Rosenbaum" 0.264
"3171" "Rosenbaum" 0.236
"3172" "Rosenbaum" 0.344
"3173" "Rosenbaum" 0.122
"3174" "Rosenbaum" 0.182
"3175" "Rosenbaum" 0.352
"3176" "Rosenbaum" 0.024
"3177" "Rosenbaum" 0.23
"3178" "Rosenbaum" 0.146
"3179" "Rosenbaum" 0.082
"3180" "Rosenbaum" 0.126
"3181" "Rosenbaum" 0.216
"3182" "Rosenbaum" 0.134
"3183" "Rosenbaum" 0.25
"3184" "Rosenbaum" 0.37
"3185" "Rosenbaum" 0.202
"3186" "Rosenbaum" 0.124
"3187" "Rosenbaum" 0.202
"3188" "Rosenbaum" 0.198
"3189" "Rosenbaum" 0.16
"3190" "Rosenbaum" 0.578
"3191" "Rosenbaum" 0.1
"3192" "Rosenbaum" 0.062
"3193" "Rosenbaum" 0.06
"3194" "Rosenbaum" 0.27
"3195" "Rosenbaum" 0.272
"3196" "Rosenbaum" 0.196
"3197" "Rosenbaum" 0.406
"3198" "Rosenbaum" 0.084
"3199" "Rosenbaum" 0.362
"3200" "Rosenbaum" 0.024
"3201" "Rosenbaum" 0.09
"3202" "Rosenbaum" 0.51
"3203" "Rosenbaum" 0.322
"3204" "Rosenbaum" 0.482
"3205" "Rosenbaum" 0.374
"3206" "Rosenbaum" 0.014
"3207" "Rosenbaum" 0.144
"3208" "Rosenbaum" 0.23
"3209" "Rosenbaum" 0.044
"3210" "Rosenbaum" 0.176
"3211" "Rosenbaum" 0.302
"3212" "Rosenbaum" 0.034
"3213" "Rosenbaum" 0.196
"3214" "Rosenbaum" 0.042
"3215" "Rosenbaum" 0.192
"3216" "Rosenbaum" 0.222
"3217" "Rosenbaum" 0.078
"3218" "Rosenbaum" 0.096
"3219" "Rosenbaum" 0.436
"3220" "Rosenbaum" 0.178
"3221" "Rosenbaum" 0.104
"3222" "Rosenbaum" 0.256
"3223" "Rosenbaum" 0.102
"3224" "Rosenbaum" 0.12
"3225" "Rosenbaum" 0.132
"3226" "Rosenbaum" 0.324
"3227" "Rosenbaum" 0.302
"3228" "Rosenbaum" 0.192
"3229" "Rosenbaum" 0.43
"3230" "Rosenbaum" 0.156
"3231" "Rosenbaum" 0.224
"3232" "Rosenbaum" 0.136
"3233" "Rosenbaum" 0.132
"3234" "Rosenbaum" 0.158
"3235" "Rosenbaum" 0.096
"3236" "Rosenbaum" 0.108
"3237" "Rosenbaum" 0.2
"3238" "Rosenbaum" 0.346
"3239" "Rosenbaum" 0.414
"3240" "Rosenbaum" 0.238
"3241" "Rosenbaum" 0.274
"3242" "Rosenbaum" 0.386
"3243" "Rosenbaum" 0.224
"3244" "Rosenbaum" 0.048
"3245" "Rosenbaum" 0.07
"3246" "Rosenbaum" 0.184
"3247" "Rosenbaum" 0.248
"3248" "Rosenbaum" 0.108
"3249" "Rosenbaum" 0.192
"3250" "Rosenbaum" 0.066
"3251" "Rosenbaum" 0.25
"3252" "Rosenbaum" 0.282
"3253" "Rosenbaum" 0.432
"3254" "Rosenbaum" 0.222
"3255" "Rosenbaum" 0.112
"3256" "Rosenbaum" 0.124
"3257" "Rosenbaum" 0.226
"3258" "Rosenbaum" 0.07
"3259" "Rosenbaum" 0.114
"3260" "Rosenbaum" 0.248
"3261" "Rosenbaum" 0.118
"3262" "Rosenbaum" 0.238
"3263" "Rosenbaum" 0.062
"3264" "Rosenbaum" 0.088
"3265" "Rosenbaum" 0.158
"3266" "Rosenbaum" 0.21
"3267" "Rosenbaum" 0.41
"3268" "Rosenbaum" 0.266
"3269" "Rosenbaum" 0.062
"3270" "Rosenbaum" 0.236
"3271" "Rosenbaum" 0.336
"3272" "Rosenbaum" 0.142
"3273" "Rosenbaum" 0.15
"3274" "Rosenbaum" 0.124
"3275" "Rosenbaum" 0.096
"3276" "Rosenbaum" 0.15
"3277" "Rosenbaum" 0.04
"3278" "Rosenbaum" 0.102
"3279" "Rosenbaum" 0.292
"3280" "Rosenbaum" 0.174
"3281" "Rosenbaum" 0.372
"3282" "Rosenbaum" 0.072
"3283" "Rosenbaum" 0.294
"3284" "Rosenbaum" 0.058
"3285" "Rosenbaum" 0.064
"3286" "Rosenbaum" 0.092
"3287" "Rosenbaum" 0.112
"3288" "Rosenbaum" 0.046
"3289" "Rosenbaum" 0.43
"3290" "Rosenbaum" 0.214
"3291" "Rosenbaum" 0.194
"3292" "Rosenbaum" 0.482
"3293" "Rosenbaum" 0.276
"3294" "Rosenbaum" 0.154
"3295" "Rosenbaum" 0.134
"3296" "Rosenbaum" 0.264
"3297" "Rosenbaum" 0.056
"3298" "Rosenbaum" 0.398
"3299" "Rosenbaum" 0.372
"3300" "Rosenbaum" 0.2
"3301" "Rosenbaum" 0.166
"3302" "Rosenbaum" 0.178
"3303" "Rosenbaum" 0.228
"3304" "Rosenbaum" 0.252
"3305" "Rosenbaum" 0.066
"3306" "Rosenbaum" 0.122
"3307" "Rosenbaum" 0.12
"3308" "Rosenbaum" 0.066
"3309" "Rosenbaum" 0.182
"3310" "Rosenbaum" 0.144
"3311" "Rosenbaum" 0.396
"3312" "Rosenbaum" 0.168
"3313" "Rosenbaum" 0.108
"3314" "Rosenbaum" 0.094
"3315" "Rosenbaum" 0.26
"3316" "Rosenbaum" 0.244
"3317" "Rosenbaum" 0.102
"3318" "Rosenbaum" 0.264
"3319" "Rosenbaum" 0.172
"3320" "Rosenbaum" 0.156
"3321" "Rosenbaum" 0.07
"3322" "Rosenbaum" 0.174
"3323" "Rosenbaum" 0.31
"3324" "Rosenbaum" 0.072
"3325" "Rosenbaum" 0.252
"3326" "Rosenbaum" 0.154
"3327" "Rosenbaum" 0.304
"3328" "Rosenbaum" 0.268
"3329" "Rosenbaum" 0.41
"3330" "Rosenbaum" 0.248
"3331" "Rosenbaum" 0.43
"3332" "Rosenbaum" 0.188
"3333" "Rosenbaum" 0.222
"3334" "Rosenbaum" 0.108
"3335" "Rosenbaum" 0.026
"3336" "Rosenbaum" 0.232
"3337" "Rosenbaum" 0.098
"3338" "Rosenbaum" 0.484
"3339" "Rosenbaum" 0.19
"3340" "Rosenbaum" 0.356
"3341" "Rosenbaum" 0.098
"3342" "Rosenbaum" 0.116
"3343" "Rosenbaum" 0.106
"3344" "Rosenbaum" 0.052
"3345" "Rosenbaum" 0.062
"3346" "Rosenbaum" 0.192
"3347" "Rosenbaum" 0.238
"3348" "Rosenbaum" 0.016
"3349" "Rosenbaum" 0.07
"3350" "Rosenbaum" 0.046
"3351" "Rosenbaum" 0.098
"3352" "Rosenbaum" 0.336
"3353" "Rosenbaum" 0.118
"3354" "Rosenbaum" 0.16
"3355" "Rosenbaum" 0.346
"3356" "Rosenbaum" 0.208
"3357" "Rosenbaum" 0.046
"3358" "Rosenbaum" 0.22
"3359" "Rosenbaum" 0.446
"3360" "Rosenbaum" 0.13
"3361" "Rosenbaum" 0.102
"3362" "Rosenbaum" 0.026
"3363" "Rosenbaum" 0.018
"3364" "Rosenbaum" 0.138
"3365" "Rosenbaum" 0.138
"3366" "Rosenbaum" 0.226
"3367" "Rosenbaum" 0.188
"3368" "Rosenbaum" 0.52
"3369" "Rosenbaum" 0.268
"3370" "Rosenbaum" 0.162
"3371" "Rosenbaum" 0.038
"3372" "Rosenbaum" 0.194
"3373" "Rosenbaum" 0.072
"3374" "Rosenbaum" 0.172
"3375" "Rosenbaum" 0.412
"3376" "Rosenbaum" 0.078
"3377" "Rosenbaum" 0.29
"3378" "Rosenbaum" 0.07
"3379" "Rosenbaum" 0.24
"3380" "Rosenbaum" 0.144
"3381" "Rosenbaum" 0.09
"3382" "Rosenbaum" 0.194
"3383" "Rosenbaum" 0.08
"3384" "Rosenbaum" 0.084
"3385" "Rosenbaum" 0.144
"3386" "Rosenbaum" 0.168
"3387" "Rosenbaum" 0.208
"3388" "Rosenbaum" 0.242
"3389" "Rosenbaum" 0.09
"3390" "Rosenbaum" 0.106
"3391" "Rosenbaum" 0.272
"3392" "Rosenbaum" 0.104
"3393" "Rosenbaum" 0.06
"3394" "Rosenbaum" 0.322
"3395" "Rosenbaum" 0.288
"3396" "Rosenbaum" 0.114
"3397" "Rosenbaum" 0.284
"3398" "Rosenbaum" 0.288
"3399" "Rosenbaum" 0.142
"3400" "Rosenbaum" 0.402
"3401" "Rosenbaum" 0.174
"3402" "Rosenbaum" 0.136
"3403" "Rosenbaum" 0.272
"3404" "Rosenbaum" 0.116
"3405" "Rosenbaum" 0.186
"3406" "Rosenbaum" 0.162
"3407" "Rosenbaum" 0.226
"3408" "Rosenbaum" 0.154
"3409" "Rosenbaum" 0.16
"3410" "Rosenbaum" 0.242
"3411" "Rosenbaum" 0.066
"3412" "Rosenbaum" 0.078
"3413" "Rosenbaum" 0.052
"3414" "Rosenbaum" 0.154
"3415" "Rosenbaum" 0.218
"3416" "Rosenbaum" 0.162
"3417" "Rosenbaum" 0.208
"3418" "Rosenbaum" 0.176
"3419" "Rosenbaum" 0.098
"3420" "Rosenbaum" 0.026
"3421" "Rosenbaum" 0.056
"3422" "Rosenbaum" 0.31
"3423" "Rosenbaum" 0.306
"3424" "Rosenbaum" 0.312
"3425" "Rosenbaum" 0.154
"3426" "Rosenbaum" 0.064
"3427" "Rosenbaum" 0.35
"3428" "Rosenbaum" 0.21
"3429" "Rosenbaum" 0.132
"3430" "Rosenbaum" 0.048
"3431" "Rosenbaum" 0.406
"3432" "Rosenbaum" 0.232
"3433" "Rosenbaum" 0.186
"3434" "Rosenbaum" 0.354
"3435" "Rosenbaum" 0.384
"3436" "Rosenbaum" 0.022
"3437" "Rosenbaum" 0.076
"3438" "Rosenbaum" 0.378
"3439" "Rosenbaum" 0.246
"3440" "Rosenbaum" 0.082
"3441" "Rosenbaum" 0.022
"3442" "Rosenbaum" 0.054
"3443" "Rosenbaum" 0.212
"3444" "Rosenbaum" 0.118
"3445" "Rosenbaum" 0.15
"3446" "Rosenbaum" 0.256
"3447" "Rosenbaum" 0.022
"3448" "Rosenbaum" 0.13
"3449" "Rosenbaum" 0.214
"3450" "Rosenbaum" 0.028
"3451" "Rosenbaum" 0.548
"3452" "Rosenbaum" 0.252
"3453" "Rosenbaum" 0.18
"3454" "Rosenbaum" 0.19
"3455" "Rosenbaum" 0.16
"3456" "Rosenbaum" 0.27
"3457" "Rosenbaum" 0.148
"3458" "Rosenbaum" 0.084
"3459" "Rosenbaum" 0.282
"3460" "Rosenbaum" 0.234
"3461" "Rosenbaum" 0.418
"3462" "Rosenbaum" 0.21
"3463" "Rosenbaum" 0.142
"3464" "Rosenbaum" 0.622
"3465" "Rosenbaum" 0.406
"3466" "Rosenbaum" 0.242
"3467" "Rosenbaum" 0.222
"3468" "Rosenbaum" 0.186
"3469" "Rosenbaum" 0.222
"3470" "Rosenbaum" 0.176
"3471" "Rosenbaum" 0.198
"3472" "Rosenbaum" 0.094
"3473" "Rosenbaum" 0.138
"3474" "Rosenbaum" 0.454
"3475" "Rosenbaum" 0.106
"3476" "Rosenbaum" 0.062
"3477" "Rosenbaum" 0.074
"3478" "Rosenbaum" 0.304
"3479" "Rosenbaum" 0.142
"3480" "Rosenbaum" 0.22
"3481" "Rosenbaum" 0.158
"3482" "Rosenbaum" 0.07
"3483" "Rosenbaum" 0.2
"3484" "Rosenbaum" 0.1
"3485" "Rosenbaum" 0.112
"3486" "Rosenbaum" 0.176
"3487" "Rosenbaum" 0.026
"3488" "Rosenbaum" 0.116
"3489" "Rosenbaum" 0.402
"3490" "Rosenbaum" 0.284
"3491" "Rosenbaum" 0.214
"3492" "Rosenbaum" 0.02
"3493" "Rosenbaum" 0.218
"3494" "Rosenbaum" 0.186
"3495" "Rosenbaum" 0.13
"3496" "Rosenbaum" 0.054
"3497" "Rosenbaum" 0.056
"3498" "Rosenbaum" 0.21
"3499" "Rosenbaum" 0.216
"3500" "Rosenbaum" 0.18
"3501" "Rosenbaum" 0.054
"3502" "Rosenbaum" 0.388
"3503" "Rosenbaum" 0.298
"3504" "Rosenbaum" 0.01
"3505" "Rosenbaum" 0.206
"3506" "Rosenbaum" 0.066
"3507" "Rosenbaum" 0.148
"3508" "Rosenbaum" 0.234
"3509" "Rosenbaum" 0.216
"3510" "Rosenbaum" 0.25
"3511" "Rosenbaum" 0.022
"3512" "Rosenbaum" 0.196
"3513" "Rosenbaum" 0.09
"3514" "Rosenbaum" 0.156
"3515" "Rosenbaum" 0.256
"3516" "Rosenbaum" 0.266
"3517" "Rosenbaum" 0.384
"3518" "Rosenbaum" 0.142
"3519" "Rosenbaum" 0.278
"3520" "Rosenbaum" 0.064
"3521" "Rosenbaum" 0.332
"3522" "Rosenbaum" 0.056
"3523" "Rosenbaum" 0.33
"3524" "Rosenbaum" 0.41
"3525" "Rosenbaum" 0.138
"3526" "Rosenbaum" 0.078
"3527" "Rosenbaum" 0.198
"3528" "Rosenbaum" 0.272
"3529" "Rosenbaum" 0.13
"3530" "Rosenbaum" 0.032
"3531" "Rosenbaum" 0.44
"3532" "Rosenbaum" 0.564
"3533" "Rosenbaum" 0.058
"3534" "Rosenbaum" 0.102
"3535" "Rosenbaum" 0.076
"3536" "Rosenbaum" 0.074
"3537" "Rosenbaum" 0.206
"3538" "Rosenbaum" 0.206
"3539" "Rosenbaum" 0.034
"3540" "Rosenbaum" 0.084
"3541" "Rosenbaum" 0.112
"3542" "Rosenbaum" 0.484
"3543" "Rosenbaum" 0.096
"3544" "Rosenbaum" 0.204
"3545" "Rosenbaum" 0.3
"3546" "Rosenbaum" 0.274
"3547" "Rosenbaum" 0.324
"3548" "Rosenbaum" 0.196
"3549" "Rosenbaum" 0.242
"3550" "Rosenbaum" 0.05
"3551" "Rosenbaum" 0.092
"3552" "Rosenbaum" 0.184
"3553" "Rosenbaum" 0.148
"3554" "Rosenbaum" 0.454
"3555" "Rosenbaum" 0.02
"3556" "Rosenbaum" 0.08
"3557" "Rosenbaum" 0.136
"3558" "Rosenbaum" 0.14
"3559" "Rosenbaum" 0.056
"3560" "Rosenbaum" 0.01
"3561" "Rosenbaum" 0.072
"3562" "Rosenbaum" 0.164
"3563" "Rosenbaum" 0.142
"3564" "Rosenbaum" 0.074
"3565" "Rosenbaum" 0.256
"3566" "Rosenbaum" 0.28
"3567" "Rosenbaum" 0.062
"3568" "Rosenbaum" 0.09
"3569" "Rosenbaum" 0.184
"3570" "Rosenbaum" 0.056
"3571" "Rosenbaum" 0.126
"3572" "Rosenbaum" 0.074
"3573" "Rosenbaum" 0.256
"3574" "Rosenbaum" 0.198
"3575" "Rosenbaum" 0.034
"3576" "Rosenbaum" 0.172
"3577" "Rosenbaum" 0.032
"3578" "Rosenbaum" 0.166
"3579" "Rosenbaum" 0.388
"3580" "Rosenbaum" 0.088
"3581" "Rosenbaum" 0.208
"3582" "Rosenbaum" 0.13
"3583" "Rosenbaum" 0.08
"3584" "Rosenbaum" 0.062
"3585" "Rosenbaum" 0.35
"3586" "Rosenbaum" 0.008
"3587" "Rosenbaum" 0.08
"3588" "Rosenbaum" 0.204
"3589" "Rosenbaum" 0.168
"3590" "Rosenbaum" 0.048
"3591" "Rosenbaum" 0.066
"3592" "Rosenbaum" 0.074
"3593" "Rosenbaum" 0.37
"3594" "Rosenbaum" 0.124
"3595" "Rosenbaum" 0.198
"3596" "Rosenbaum" 0.108
"3597" "Rosenbaum" 0.19
"3598" "Rosenbaum" 0.324
"3599" "Rosenbaum" 0.2
"3600" "Rosenbaum" 0.084
"3601" "Rosenbaum" 0.054
"3602" "Rosenbaum" 0.046
"3603" "Rosenbaum" 0.136
"3604" "Rosenbaum" 0.402
"3605" "Rosenbaum" 0.266
"3606" "Rosenbaum" 0.186
"3607" "Rosenbaum" 0.092
"3608" "Rosenbaum" 0.108
"3609" "Rosenbaum" 0.654
"3610" "Rosenbaum" 0.026
"3611" "Rosenbaum" 0.28
"3612" "Rosenbaum" 0.106
"3613" "Rosenbaum" 0.14
"3614" "Rosenbaum" 0.344
"3615" "Rosenbaum" 0.068
"3616" "Rosenbaum" 0.43
"3617" "Rosenbaum" 0.084
"3618" "Rosenbaum" 0.416
"3619" "Rosenbaum" 0.094
"3620" "Rosenbaum" 0.112
"3621" "Rosenbaum" 0.292
"3622" "Rosenbaum" 0.316
"3623" "Rosenbaum" 0.394
"3624" "Rosenbaum" 0.12
"3625" "Rosenbaum" 0.224
"3626" "Rosenbaum" 0.314
"3627" "Rosenbaum" 0.146
"3628" "Rosenbaum" 0.064
"3629" "Rosenbaum" 0.154
"3630" "Rosenbaum" 0.152
"3631" "Rosenbaum" 0.614
"3632" "Rosenbaum" 0.582
"3633" "Rosenbaum" 0.248
"3634" "Rosenbaum" 0.07
"3635" "Rosenbaum" 0.132
"3636" "Rosenbaum" 0.082
"3637" "Rosenbaum" 0.062
"3638" "Rosenbaum" 0.17
"3639" "Rosenbaum" 0.116
"3640" "Rosenbaum" 0.268
"3641" "Rosenbaum" 0.09
"3642" "Rosenbaum" 0.23
"3643" "Rosenbaum" 0.144
"3644" "Rosenbaum" 0.158
"3645" "Rosenbaum" 0.57
"3646" "Rosenbaum" 0.164
"3647" "Rosenbaum" 0.206
"3648" "Rosenbaum" 0.156
"3649" "Rosenbaum" 0.038
"3650" "Rosenbaum" 0.46
"3651" "Rosenbaum" 0.272
"3652" "Rosenbaum" 0.084
"3653" "Rosenbaum" 0.404
"3654" "Rosenbaum" 0.314
"3655" "Rosenbaum" 0.108
"3656" "Rosenbaum" 0.198
"3657" "Rosenbaum" 0.124
"3658" "Rosenbaum" 0.02
"3659" "Rosenbaum" 0.328
"3660" "Rosenbaum" 0.058
"3661" "Rosenbaum" 0.358
"3662" "Rosenbaum" 0.204
"3663" "Rosenbaum" 0.7
"3664" "Rosenbaum" 0.142
"3665" "Rosenbaum" 0.178
"3666" "Rosenbaum" 0.192
"3667" "Rosenbaum" 0.126
"3668" "Rosenbaum" 0.272
"3669" "Rosenbaum" 0.064
"3670" "Rosenbaum" 0.172
"3671" "Rosenbaum" 0.382
"3672" "Rosenbaum" 0.108
"3673" "Rosenbaum" 0.174
"3674" "Rosenbaum" 0.306
"3675" "Rosenbaum" 0.068
"3676" "Rosenbaum" 0.064
"3677" "Rosenbaum" 0.528
"3678" "Rosenbaum" 0.26
"3679" "Rosenbaum" 0.332
"3680" "Rosenbaum" 0.106
"3681" "Rosenbaum" 0.288
"3682" "Rosenbaum" 0.314
"3683" "Rosenbaum" 0.106
"3684" "Rosenbaum" 0.112
"3685" "Rosenbaum" 0.278
"3686" "Rosenbaum" 0.116
"3687" "Rosenbaum" 0.274
"3688" "Rosenbaum" 0.16
"3689" "Rosenbaum" 0.024
"3690" "Rosenbaum" 0.17
"3691" "Rosenbaum" 0.41
"3692" "Rosenbaum" 0.048
"3693" "Rosenbaum" 0.082
"3694" "Rosenbaum" 0.464
"3695" "Rosenbaum" 0.266
"3696" "Rosenbaum" 0.228
"3697" "Rosenbaum" 0.036
"3698" "Rosenbaum" 0.168
"3699" "Rosenbaum" 0.128
"3700" "Rosenbaum" 0.306
"3701" "Rosenbaum" 0.182
"3702" "Rosenbaum" 0.156
"3703" "Rosenbaum" 0.134
"3704" "Rosenbaum" 0.676
"3705" "Rosenbaum" 0.304
"3706" "Rosenbaum" 0.192
"3707" "Rosenbaum" 0.05
"3708" "Rosenbaum" 0.486
"3709" "Rosenbaum" 0.338
"3710" "Rosenbaum" 0.03
"3711" "Rosenbaum" 0.372
"3712" "Rosenbaum" 0.212
"3713" "Rosenbaum" 0.1
"3714" "Rosenbaum" 0.156
"3715" "Rosenbaum" 0.148
"3716" "Rosenbaum" 0.146
"3717" "Rosenbaum" 0.366
"3718" "Rosenbaum" 0.186
"3719" "Rosenbaum" 0.118
"3720" "Rosenbaum" 0.294
"3721" "Rosenbaum" 0.104
"3722" "Rosenbaum" 0.028
"3723" "Rosenbaum" 0.126
"3724" "Rosenbaum" 0.22
"3725" "Rosenbaum" 0.304
"3726" "Rosenbaum" 0.18
"3727" "Rosenbaum" 0.028
"3728" "Rosenbaum" 0.38
"3729" "Rosenbaum" 0.206
"3730" "Rosenbaum" 0.408
"3731" "Rosenbaum" 0.062
"3732" "Rosenbaum" 0.224
"3733" "Rosenbaum" 0.508
"3734" "Rosenbaum" 0.244
"3735" "Rosenbaum" 0.142
"3736" "Rosenbaum" 0.058
"3737" "Rosenbaum" 0.508
"3738" "Rosenbaum" 0.084
"3739" "Rosenbaum" 0.446
"3740" "Rosenbaum" 0.28
"3741" "Rosenbaum" 0.054
"3742" "Rosenbaum" 0.128
"3743" "Rosenbaum" 0.136
"3744" "Rosenbaum" 0.078
"3745" "Rosenbaum" 0.176
"3746" "Rosenbaum" 0.122
"3747" "Rosenbaum" 0.272
"3748" "Rosenbaum" 0.142
"3749" "Rosenbaum" 0.18
"3750" "Rosenbaum" 0.092
"3751" "Rosenbaum" 0.168
"3752" "Rosenbaum" 0.09
"3753" "Rosenbaum" 0.55
"3754" "Rosenbaum" 0.164
"3755" "Rosenbaum" 0.132
"3756" "Rosenbaum" 0.042
"3757" "Rosenbaum" 0.22
"3758" "Rosenbaum" 0.246
"3759" "Rosenbaum" 0.418
"3760" "Rosenbaum" 0.268
"3761" "Rosenbaum" 0.068
"3762" "Rosenbaum" 0.11
"3763" "Rosenbaum" 0.3
"3764" "Rosenbaum" 0.118
"3765" "Rosenbaum" 0.236
"3766" "Rosenbaum" 0.09
"3767" "Rosenbaum" 0.264
"3768" "Rosenbaum" 0.384
"3769" "Rosenbaum" 0.192
"3770" "Rosenbaum" 0.204
"3771" "Rosenbaum" 0.45
"3772" "Rosenbaum" 0.088
"3773" "Rosenbaum" 0.172
"3774" "Rosenbaum" 0.11
"3775" "Rosenbaum" 0.162
"3776" "Rosenbaum" 0.092
"3777" "Rosenbaum" 0.148
"3778" "Rosenbaum" 0.068
"3779" "Rosenbaum" 0.164
"3780" "Rosenbaum" 0.46
"3781" "Rosenbaum" 0.12
"3782" "Rosenbaum" 0.102
"3783" "Rosenbaum" 0.376
"3784" "Rosenbaum" 0.236
"3785" "Rosenbaum" 0.394
"3786" "Rosenbaum" 0.264
"3787" "Rosenbaum" 0.258
"3788" "Rosenbaum" 0.182
"3789" "Rosenbaum" 0.276
"3790" "Rosenbaum" 0.302
"3791" "Rosenbaum" 0.32
"3792" "Rosenbaum" 0.17
"3793" "Rosenbaum" 0.078
"3794" "Rosenbaum" 0.118
"3795" "Rosenbaum" 0.102
"3796" "Rosenbaum" 0.402
"3797" "Rosenbaum" 0.23
"3798" "Rosenbaum" 0.214
"3799" "Rosenbaum" 0.15
"3800" "Rosenbaum" 0.106
"3801" "Rosenbaum" 0.174
"3802" "Rosenbaum" 0.206
"3803" "Rosenbaum" 0.054
"3804" "Rosenbaum" 0.376
"3805" "Rosenbaum" 0.154
"3806" "Rosenbaum" 0.358
"3807" "Rosenbaum" 0.412
"3808" "Rosenbaum" 0.244
"3809" "Rosenbaum" 0.158
"3810" "Rosenbaum" 0.182
"3811" "Rosenbaum" 0.094
"3812" "Rosenbaum" 0.08
"3813" "Rosenbaum" 0.656
"3814" "Rosenbaum" 0.188
"3815" "Rosenbaum" 0.102
"3816" "Rosenbaum" 0.274
"3817" "Rosenbaum" 0.21
"3818" "Rosenbaum" 0.066
"3819" "Rosenbaum" 0.15
"3820" "Rosenbaum" 0.088
"3821" "Rosenbaum" 0.348
"3822" "Rosenbaum" 0.082
"3823" "Rosenbaum" 0.49
"3824" "Rosenbaum" 0.386
"3825" "Rosenbaum" 0.16
"3826" "Rosenbaum" 0.13
"3827" "Rosenbaum" 0.182
"3828" "Rosenbaum" 0.216
"3829" "Rosenbaum" 0.066
"3830" "Rosenbaum" 0.068
"3831" "Rosenbaum" 0.01
"3832" "Rosenbaum" 0.178
"3833" "Rosenbaum" 0.022
"3834" "Rosenbaum" 0.16
"3835" "Rosenbaum" 0.242
"3836" "Rosenbaum" 0.164
"3837" "Rosenbaum" 0.142
"3838" "Rosenbaum" 0.16
"3839" "Rosenbaum" 0.194
"3840" "Rosenbaum" 0.074
"3841" "Rosenbaum" 0.036
"3842" "Rosenbaum" 0.24
"3843" "Rosenbaum" 0.412
"3844" "Rosenbaum" 0.032
"3845" "Rosenbaum" 0.056
"3846" "Rosenbaum" 0.398
"3847" "Rosenbaum" 0.324
"3848" "Rosenbaum" 0.118
"3849" "Rosenbaum" 0.218
"3850" "Rosenbaum" 0.392
"3851" "Rosenbaum" 0.066
"3852" "Rosenbaum" 0.038
"3853" "Rosenbaum" 0.262
"3854" "Rosenbaum" 0.058
"3855" "Rosenbaum" 0.374
"3856" "Rosenbaum" 0.214
"3857" "Rosenbaum" 0.158
"3858" "Rosenbaum" 0.148
"3859" "Rosenbaum" 0.302
"3860" "Rosenbaum" 0.336
"3861" "Rosenbaum" 0.07
"3862" "Rosenbaum" 0.116
"3863" "Rosenbaum" 0.284
"3864" "Rosenbaum" 0.116
"3865" "Rosenbaum" 0.172
"3866" "Rosenbaum" 0.308
"3867" "Rosenbaum" 0.074
"3868" "Rosenbaum" 0.02
"3869" "Rosenbaum" 0.106
"3870" "Rosenbaum" 0.232
"3871" "Rosenbaum" 0.316
"3872" "Rosenbaum" 0.268
"3873" "Rosenbaum" 0.186
"3874" "Rosenbaum" 0.138
"3875" "Rosenbaum" 0.128
"3876" "Rosenbaum" 0.12
"3877" "Rosenbaum" 0.328
"3878" "Rosenbaum" 0.214
"3879" "Rosenbaum" 0.298
"3880" "Rosenbaum" 0.124
"3881" "Rosenbaum" 0.166
"3882" "Rosenbaum" 0.188
"3883" "Rosenbaum" 0.05
"3884" "Rosenbaum" 0.218
"3885" "Rosenbaum" 0.206
"3886" "Rosenbaum" 0.226
"3887" "Rosenbaum" 0.03
"3888" "Rosenbaum" 0.1
"3889" "Rosenbaum" 0.182
"3890" "Rosenbaum" 0.252
"3891" "Rosenbaum" 0.102
"3892" "Rosenbaum" 0.16
"3893" "Rosenbaum" 0.154
"3894" "Rosenbaum" 0.188
"3895" "Rosenbaum" 0.048
"3896" "Rosenbaum" 0.134
"3897" "Rosenbaum" 0.032
"3898" "Rosenbaum" 0.3
"3899" "Rosenbaum" 0.512
"3900" "Rosenbaum" 0.312
"3901" "Rosenbaum" 0.316
"3902" "Rosenbaum" 0.274
"3903" "Rosenbaum" 0.38
"3904" "Rosenbaum" 0.152
"3905" "Rosenbaum" 0.126
"3906" "Rosenbaum" 0.248
"3907" "Rosenbaum" 0.238
"3908" "Rosenbaum" 0.082
"3909" "Rosenbaum" 0.054
"3910" "Rosenbaum" 0.18
"3911" "Rosenbaum" 0.01
"3912" "Rosenbaum" 0.394
"3913" "Rosenbaum" 0.38
"3914" "Rosenbaum" 0.446
"3915" "Rosenbaum" 0.052
"3916" "Rosenbaum" 0.452
"3917" "Rosenbaum" 0.06
"3918" "Rosenbaum" 0.098
"3919" "Rosenbaum" 0.19
"3920" "Rosenbaum" 0.152
"3921" "Rosenbaum" 0.256
"3922" "Rosenbaum" 0.15
"3923" "Rosenbaum" 0.176
"3924" "Rosenbaum" 0.042
"3925" "Rosenbaum" 0.166
"3926" "Rosenbaum" 0.176
"3927" "Rosenbaum" 0.05
"3928" "Rosenbaum" 0.084
"3929" "Rosenbaum" 0.346
"3930" "Rosenbaum" 0.266
"3931" "Rosenbaum" 0.232
"3932" "Rosenbaum" 0.286
"3933" "Rosenbaum" 0.174
"3934" "Rosenbaum" 0.164
"3935" "Rosenbaum" 0.24
"3936" "Rosenbaum" 0.08
"3937" "Rosenbaum" 0.1
"3938" "Rosenbaum" 0.05
"3939" "Rosenbaum" 0.3
"3940" "Rosenbaum" 0.306
"3941" "Rosenbaum" 0.186
"3942" "Rosenbaum" 0.248
"3943" "Rosenbaum" 0.03
"3944" "Rosenbaum" 0.138
"3945" "Rosenbaum" 0.232
"3946" "Rosenbaum" 0.152
"3947" "Rosenbaum" 0.19
"3948" "Rosenbaum" 0.134
"3949" "Rosenbaum" 0.042
"3950" "Rosenbaum" 0.28
"3951" "Rosenbaum" 0.224
"3952" "Rosenbaum" 0.152
"3953" "Rosenbaum" 0.178
"3954" "Rosenbaum" 0.182
"3955" "Rosenbaum" 0.178
"3956" "Rosenbaum" 0.114
"3957" "Rosenbaum" 0.338
"3958" "Rosenbaum" 0.206
"3959" "Rosenbaum" 0.064
"3960" "Rosenbaum" 0.434
"3961" "Rosenbaum" 0.082
"3962" "Rosenbaum" 0.088
"3963" "Rosenbaum" 0.066
"3964" "Rosenbaum" 0.158
"3965" "Rosenbaum" 0.068
"3966" "Rosenbaum" 0.386
"3967" "Rosenbaum" 0.146
"3968" "Rosenbaum" 0.146
"3969" "Rosenbaum" 0.1
"3970" "Rosenbaum" 0.15
"3971" "Rosenbaum" 0.156
"3972" "Rosenbaum" 0.188
"3973" "Rosenbaum" 0.18
"3974" "Rosenbaum" 0.126
"3975" "Rosenbaum" 0.088
"3976" "Rosenbaum" 0.052
"3977" "Rosenbaum" 0.154
"3978" "Rosenbaum" 0.232
"3979" "Rosenbaum" 0.186
"3980" "Rosenbaum" 0.044
"3981" "Rosenbaum" 0.168
"3982" "Rosenbaum" 0.294
"3983" "Rosenbaum" 0.242
"3984" "Rosenbaum" 0.186
"3985" "Rosenbaum" 0.286
"3986" "Rosenbaum" 0.082
"3987" "Rosenbaum" 0.166
"3988" "Rosenbaum" 0.038
"3989" "Rosenbaum" 0.454
"3990" "Rosenbaum" 0.052
"3991" "Rosenbaum" 0.178
"3992" "Rosenbaum" 0.222
"3993" "Rosenbaum" 0.064
"3994" "Rosenbaum" 0.2
"3995" "Rosenbaum" 0.106
"3996" "Rosenbaum" 0.148
"3997" "Rosenbaum" 0.026
"3998" "Rosenbaum" 0.034
"3999" "Rosenbaum" 0.09
"4000" "Rosenbaum" 0.134


==> Graphs/pvaluesalternative_stratified.txt <==
"factor" "frt_pv"
"1" "Neyman" 0.248
"2" "Neyman" 0.324
"3" "Neyman" 0.08
"4" "Neyman" 0.204
"5" "Neyman" 0.036
"6" "Neyman" 0.552
"7" "Neyman" 0.14
"8" "Neyman" 0.75
"9" "Neyman" 0.128
"10" "Neyman" 0.046
"11" "Neyman" 0
"12" "Neyman" 0.546
"13" "Neyman" 0.808
"14" "Neyman" 0.44
"15" "Neyman" 0.29
"16" "Neyman" 0.098
"17" "Neyman" 0.548
"18" "Neyman" 0.44
"19" "Neyman" 0.202
"20" "Neyman" 0.708
"21" "Neyman" 0.112
"22" "Neyman" 0.098
"23" "Neyman" 0.56
"24" "Neyman" 0.016
"25" "Neyman" 0.004
"26" "Neyman" 0.05
"27" "Neyman" 0.126
"28" "Neyman" 0.704
"29" "Neyman" 0.16
"30" "Neyman" 0.15
"31" "Neyman" 0.334
"32" "Neyman" 0.034
"33" "Neyman" 0.026
"34" "Neyman" 0
"35" "Neyman" 0.11
"36" "Neyman" 0.562
"37" "Neyman" 0.494
"38" "Neyman" 0.334
"39" "Neyman" 0.27
"40" "Neyman" 0.58
"41" "Neyman" 0.75
"42" "Neyman" 0.016
"43" "Neyman" 0.142
"44" "Neyman" 0.026
"45" "Neyman" 0.142
"46" "Neyman" 0.382
"47" "Neyman" 0.32
"48" "Neyman" 0.052
"49" "Neyman" 0.03
"50" "Neyman" 0.012
"51" "Neyman" 0.086
"52" "Neyman" 0.044
"53" "Neyman" 0.112
"54" "Neyman" 0.066
"55" "Neyman" 0.084
"56" "Neyman" 0.026
"57" "Neyman" 0.42
"58" "Neyman" 0.11
"59" "Neyman" 0.116
"60" "Neyman" 0.16
"61" "Neyman" 0.716
"62" "Neyman" 0.522
"63" "Neyman" 0.828
"64" "Neyman" 0.364
"65" "Neyman" 0.874
"66" "Neyman" 0.018
"67" "Neyman" 0.224
"68" "Neyman" 0.526
"69" "Neyman" 0.618
"70" "Neyman" 0.046
"71" "Neyman" 0.652
"72" "Neyman" 0.368
"73" "Neyman" 0.826
"74" "Neyman" 0.9
"75" "Neyman" 0.274
"76" "Neyman" 0.148
"77" "Neyman" 0.004
"78" "Neyman" 0.026
"79" "Neyman" 0.108
"80" "Neyman" 0.67
"81" "Neyman" 0.468
"82" "Neyman" 0.69
"83" "Neyman" 0.294
"84" "Neyman" 0.318
"85" "Neyman" 0.894
"86" "Neyman" 0.982
"87" "Neyman" 0.002
"88" "Neyman" 0.054
"89" "Neyman" 0.14
"90" "Neyman" 0.122
"91" "Neyman" 0.092
"92" "Neyman" 0.714
"93" "Neyman" 0.002
"94" "Neyman" 0.054
"95" "Neyman" 0.466
"96" "Neyman" 0.012
"97" "Neyman" 0.106
"98" "Neyman" 0.148
"99" "Neyman" 0.186
"100" "Neyman" 0.838
"101" "Neyman" 0.152
"102" "Neyman" 0.174
"103" "Neyman" 0.04
"104" "Neyman" 0.88
"105" "Neyman" 0.214
"106" "Neyman" 0.57
"107" "Neyman" 0.016
"108" "Neyman" 0
"109" "Neyman" 0.296
"110" "Neyman" 0.002
"111" "Neyman" 0.204
"112" "Neyman" 0.042
"113" "Neyman" 0.212
"114" "Neyman" 0.126
"115" "Neyman" 0.004
"116" "Neyman" 0.016
"117" "Neyman" 0.18
"118" "Neyman" 0.5
"119" "Neyman" 0.008
"120" "Neyman" 0.012
"121" "Neyman" 0.092
"122" "Neyman" 0.054
"123" "Neyman" 0.252
"124" "Neyman" 0.024
"125" "Neyman" 0
"126" "Neyman" 0.386
"127" "Neyman" 0.088
"128" "Neyman" 0.38
"129" "Neyman" 0.126
"130" "Neyman" 0.006
"131" "Neyman" 0.272
"132" "Neyman" 0.318
"133" "Neyman" 0.63
"134" "Neyman" 0.12
"135" "Neyman" 0.958
"136" "Neyman" 0.066
"137" "Neyman" 0.088
"138" "Neyman" 0.09
"139" "Neyman" 0.214
"140" "Neyman" 0.484
"141" "Neyman" 0.12
"142" "Neyman" 0.33
"143" "Neyman" 0.784
"144" "Neyman" 0.004
"145" "Neyman" 0.008
"146" "Neyman" 0.102
"147" "Neyman" 0.03
"148" "Neyman" 0.042
"149" "Neyman" 0.252
"150" "Neyman" 0.412
"151" "Neyman" 0.508
"152" "Neyman" 0.132
"153" "Neyman" 0.066
"154" "Neyman" 0.726
"155" "Neyman" 0.114
"156" "Neyman" 0.056
"157" "Neyman" 0.008
"158" "Neyman" 0
"159" "Neyman" 0.084
"160" "Neyman" 0.016
"161" "Neyman" 0.89
"162" "Neyman" 0.34
"163" "Neyman" 0.064
"164" "Neyman" 0.032
"165" "Neyman" 0.002
"166" "Neyman" 0.32
"167" "Neyman" 0.258
"168" "Neyman" 0.036
"169" "Neyman" 0.082
"170" "Neyman" 0.106
"171" "Neyman" 0.91
"172" "Neyman" 0.776
"173" "Neyman" 0.448
"174" "Neyman" 0.23
"175" "Neyman" 0.148
"176" "Neyman" 0.498
"177" "Neyman" 0.036
"178" "Neyman" 0.116
"179" "Neyman" 0.398
"180" "Neyman" 0.044
"181" "Neyman" 0.012
"182" "Neyman" 0.35
"183" "Neyman" 0.01
"184" "Neyman" 0.172
"185" "Neyman" 0.004
"186" "Neyman" 0.018
"187" "Neyman" 0.924
"188" "Neyman" 0.288
"189" "Neyman" 0.63
"190" "Neyman" 0.016
"191" "Neyman" 0.228
"192" "Neyman" 0.464
"193" "Neyman" 0.182
"194" "Neyman" 0.348
"195" "Neyman" 0.402
"196" "Neyman" 0.02
"197" "Neyman" 0.138
"198" "Neyman" 0.258
"199" "Neyman" 0.004
"200" "Neyman" 0
"201" "Neyman" 0
"202" "Neyman" 0.834
"203" "Neyman" 0.11
"204" "Neyman" 0.036
"205" "Neyman" 0.816
"206" "Neyman" 0.076
"207" "Neyman" 0.016
"208" "Neyman" 0.96
"209" "Neyman" 0.422
"210" "Neyman" 0.226
"211" "Neyman" 0.092
"212" "Neyman" 0.102
"213" "Neyman" 0.406
"214" "Neyman" 0.018
"215" "Neyman" 0.082
"216" "Neyman" 0.94
"217" "Neyman" 0.44
"218" "Neyman" 0.026
"219" "Neyman" 0.224
"220" "Neyman" 0.118
"221" "Neyman" 0.012
"222" "Neyman" 0.096
"223" "Neyman" 0.544
"224" "Neyman" 0
"225" "Neyman" 0.008
"226" "Neyman" 0
"227" "Neyman" 0.006
"228" "Neyman" 0.924
"229" "Neyman" 0.738
"230" "Neyman" 0.182
"231" "Neyman" 0.056
"232" "Neyman" 0.062
"233" "Neyman" 0.752
"234" "Neyman" 0.264
"235" "Neyman" 0.01
"236" "Neyman" 0.254
"237" "Neyman" 0.038
"238" "Neyman" 0.288
"239" "Neyman" 0.07
"240" "Neyman" 0.238
"241" "Neyman" 0.024
"242" "Neyman" 0.81
"243" "Neyman" 0.116
"244" "Neyman" 0.154
"245" "Neyman" 0.344
"246" "Neyman" 0
"247" "Neyman" 0.124
"248" "Neyman" 0.012
"249" "Neyman" 0.006
"250" "Neyman" 0.058
"251" "Neyman" 0.104
"252" "Neyman" 0.018
"253" "Neyman" 0.266
"254" "Neyman" 0.014
"255" "Neyman" 0.186
"256" "Neyman" 0.122
"257" "Neyman" 0.184
"258" "Neyman" 0.102
"259" "Neyman" 0.386
"260" "Neyman" 0.108
"261" "Neyman" 0.382
"262" "Neyman" 0.026
"263" "Neyman" 0.22
"264" "Neyman" 0.052
"265" "Neyman" 0.028
"266" "Neyman" 0.032
"267" "Neyman" 0.182
"268" "Neyman" 0.092
"269" "Neyman" 0.194
"270" "Neyman" 0.488
"271" "Neyman" 0.018
"272" "Neyman" 0.582
"273" "Neyman" 0.038
"274" "Neyman" 0.252
"275" "Neyman" 0.754
"276" "Neyman" 0.056
"277" "Neyman" 0.968
"278" "Neyman" 0.468
"279" "Neyman" 0.606
"280" "Neyman" 0.088
"281" "Neyman" 0.162
"282" "Neyman" 0.33
"283" "Neyman" 0.032
"284" "Neyman" 0.004
"285" "Neyman" 0.292
"286" "Neyman" 0.262
"287" "Neyman" 0.046
"288" "Neyman" 0.128
"289" "Neyman" 0.274
"290" "Neyman" 0.27
"291" "Neyman" 0.592
"292" "Neyman" 0.094
"293" "Neyman" 0.02
"294" "Neyman" 0.902
"295" "Neyman" 0
"296" "Neyman" 0.032
"297" "Neyman" 0.154
"298" "Neyman" 0
"299" "Neyman" 0.172
"300" "Neyman" 0.08
"301" "Neyman" 0.522
"302" "Neyman" 0.394
"303" "Neyman" 0.396
"304" "Neyman" 0.002
"305" "Neyman" 0.052
"306" "Neyman" 0.006
"307" "Neyman" 0.118
"308" "Neyman" 0.11
"309" "Neyman" 0.204
"310" "Neyman" 0.588
"311" "Neyman" 0.22
"312" "Neyman" 0.024
"313" "Neyman" 0.128
"314" "Neyman" 0.014
"315" "Neyman" 0.006
"316" "Neyman" 0.032
"317" "Neyman" 0.01
"318" "Neyman" 0.148
"319" "Neyman" 0.09
"320" "Neyman" 0.556
"321" "Neyman" 0.518
"322" "Neyman" 0.826
"323" "Neyman" 0.444
"324" "Neyman" 0.116
"325" "Neyman" 0.21
"326" "Neyman" 0.034
"327" "Neyman" 0.306
"328" "Neyman" 0.776
"329" "Neyman" 0.106
"330" "Neyman" 0.15
"331" "Neyman" 0.36
"332" "Neyman" 0.02
"333" "Neyman" 0.038
"334" "Neyman" 0.356
"335" "Neyman" 0.054
"336" "Neyman" 0.192
"337" "Neyman" 0.712
"338" "Neyman" 0.226
"339" "Neyman" 0.204
"340" "Neyman" 0.034
"341" "Neyman" 0.17
"342" "Neyman" 0.496
"343" "Neyman" 0.416
"344" "Neyman" 0.02
"345" "Neyman" 0.062
"346" "Neyman" 0
"347" "Neyman" 0.976
"348" "Neyman" 0.042
"349" "Neyman" 0.002
"350" "Neyman" 0.574
"351" "Neyman" 0.012
"352" "Neyman" 0.004
"353" "Neyman" 0.554
"354" "Neyman" 0.01
"355" "Neyman" 0.19
"356" "Neyman" 0.366
"357" "Neyman" 0.436
"358" "Neyman" 0.128
"359" "Neyman" 0.094
"360" "Neyman" 0.016
"361" "Neyman" 0.912
"362" "Neyman" 0.2
"363" "Neyman" 0.544
"364" "Neyman" 0.006
"365" "Neyman" 0.052
"366" "Neyman" 0.254
"367" "Neyman" 0.216
"368" "Neyman" 0.112
"369" "Neyman" 0.234
"370" "Neyman" 0.226
"371" "Neyman" 0.458
"372" "Neyman" 0.008
"373" "Neyman" 0.534
"374" "Neyman" 0.044
"375" "Neyman" 0.392
"376" "Neyman" 0.19
"377" "Neyman" 0.066
"378" "Neyman" 0.38
"379" "Neyman" 0.606
"380" "Neyman" 0.282
"381" "Neyman" 0.03
"382" "Neyman" 0.032
"383" "Neyman" 0.384
"384" "Neyman" 0.128
"385" "Neyman" 0.138
"386" "Neyman" 0.046
"387" "Neyman" 0.022
"388" "Neyman" 0.072
"389" "Neyman" 0.458
"390" "Neyman" 0.242
"391" "Neyman" 0.922
"392" "Neyman" 0.092
"393" "Neyman" 0.006
"394" "Neyman" 0.074
"395" "Neyman" 0.28
"396" "Neyman" 0.806
"397" "Neyman" 0.074
"398" "Neyman" 0.108
"399" "Neyman" 0.104
"400" "Neyman" 0.94
"401" "Neyman" 0.01
"402" "Neyman" 0.514
"403" "Neyman" 0.028
"404" "Neyman" 0.02
"405" "Neyman" 0.084
"406" "Neyman" 0.048
"407" "Neyman" 0.916
"408" "Neyman" 0.036
"409" "Neyman" 0.694
"410" "Neyman" 0.03
"411" "Neyman" 0.18
"412" "Neyman" 0.128
"413" "Neyman" 0.31
"414" "Neyman" 0.364
"415" "Neyman" 0.292
"416" "Neyman" 0.162
"417" "Neyman" 0.318
"418" "Neyman" 0.36
"419" "Neyman" 0.834
"420" "Neyman" 0.34
"421" "Neyman" 0.24
"422" "Neyman" 0.108
"423" "Neyman" 0.296
"424" "Neyman" 0.112
"425" "Neyman" 0.896
"426" "Neyman" 0.06
"427" "Neyman" 0.092
"428" "Neyman" 0.618
"429" "Neyman" 0.012
"430" "Neyman" 0.344
"431" "Neyman" 0.148
"432" "Neyman" 0.338
"433" "Neyman" 0.394
"434" "Neyman" 0.266
"435" "Neyman" 0.014
"436" "Neyman" 0.052
"437" "Neyman" 0.166
"438" "Neyman" 0.046
"439" "Neyman" 0.634
"440" "Neyman" 0.006
"441" "Neyman" 0.304
"442" "Neyman" 0.384
"443" "Neyman" 0.036
"444" "Neyman" 0.152
"445" "Neyman" 0.014
"446" "Neyman" 0.218
"447" "Neyman" 0.43
"448" "Neyman" 0.064
"449" "Neyman" 0.022
"450" "Neyman" 0.432
"451" "Neyman" 0.438
"452" "Neyman" 0.012
"453" "Neyman" 0.39
"454" "Neyman" 0.008
"455" "Neyman" 0.01
"456" "Neyman" 0.208
"457" "Neyman" 0.022
"458" "Neyman" 0.468
"459" "Neyman" 0.5
"460" "Neyman" 0.658
"461" "Neyman" 0.874
"462" "Neyman" 0.456
"463" "Neyman" 0.008
"464" "Neyman" 0.378
"465" "Neyman" 0.654
"466" "Neyman" 0.368
"467" "Neyman" 0.594
"468" "Neyman" 0.316
"469" "Neyman" 0.026
"470" "Neyman" 0.12
"471" "Neyman" 0.056
"472" "Neyman" 0.486
"473" "Neyman" 0.096
"474" "Neyman" 0.066
"475" "Neyman" 0.104
"476" "Neyman" 0.012
"477" "Neyman" 0.592
"478" "Neyman" 0.308
"479" "Neyman" 0.174
"480" "Neyman" 0.238
"481" "Neyman" 0.04
"482" "Neyman" 0.03
"483" "Neyman" 0.164
"484" "Neyman" 0.1
"485" "Neyman" 0
"486" "Neyman" 0.266
"487" "Neyman" 0.008
"488" "Neyman" 0.118
"489" "Neyman" 0.13
"490" "Neyman" 0.11
"491" "Neyman" 0.02
"492" "Neyman" 0.04
"493" "Neyman" 0.51
"494" "Neyman" 0.636
"495" "Neyman" 0.668
"496" "Neyman" 0.018
"497" "Neyman" 0.198
"498" "Neyman" 0.01
"499" "Neyman" 0.858
"500" "Neyman" 0.162
"501" "Neyman" 0.232
"502" "Neyman" 0.754
"503" "Neyman" 0.008
"504" "Neyman" 0.506
"505" "Neyman" 0.142
"506" "Neyman" 0.402
"507" "Neyman" 0.266
"508" "Neyman" 0.506
"509" "Neyman" 0.01
"510" "Neyman" 0.002
"511" "Neyman" 0.688
"512" "Neyman" 0.16
"513" "Neyman" 0.476
"514" "Neyman" 0.032
"515" "Neyman" 0.204
"516" "Neyman" 0.534
"517" "Neyman" 0.076
"518" "Neyman" 0.088
"519" "Neyman" 0.666
"520" "Neyman" 0.03
"521" "Neyman" 0.434
"522" "Neyman" 0.166
"523" "Neyman" 0.226
"524" "Neyman" 0.02
"525" "Neyman" 0.386
"526" "Neyman" 0.012
"527" "Neyman" 0.074
"528" "Neyman" 0.136
"529" "Neyman" 0.166
"530" "Neyman" 0.04
"531" "Neyman" 0.31
"532" "Neyman" 0.022
"533" "Neyman" 0.192
"534" "Neyman" 0.008
"535" "Neyman" 0.278
"536" "Neyman" 0.02
"537" "Neyman" 0.122
"538" "Neyman" 0.004
"539" "Neyman" 0.972
"540" "Neyman" 0.606
"541" "Neyman" 0.408
"542" "Neyman" 0.006
"543" "Neyman" 0.082
"544" "Neyman" 0.428
"545" "Neyman" 0.046
"546" "Neyman" 0.018
"547" "Neyman" 0.028
"548" "Neyman" 0.112
"549" "Neyman" 0.838
"550" "Neyman" 0.014
"551" "Neyman" 0.016
"552" "Neyman" 0.242
"553" "Neyman" 0.476
"554" "Neyman" 0.376
"555" "Neyman" 0.054
"556" "Neyman" 0.116
"557" "Neyman" 0.006
"558" "Neyman" 0.15
"559" "Neyman" 0.502
"560" "Neyman" 0.686
"561" "Neyman" 0.19
"562" "Neyman" 0.076
"563" "Neyman" 0.794
"564" "Neyman" 0.444
"565" "Neyman" 0.158
"566" "Neyman" 0.564
"567" "Neyman" 0.088
"568" "Neyman" 0.09
"569" "Neyman" 0.626
"570" "Neyman" 0.486
"571" "Neyman" 0.47
"572" "Neyman" 0.018
"573" "Neyman" 0.058
"574" "Neyman" 0.334
"575" "Neyman" 0.764
"576" "Neyman" 0.12
"577" "Neyman" 0.296
"578" "Neyman" 0.002
"579" "Neyman" 0.366
"580" "Neyman" 0.42
"581" "Neyman" 0.272
"582" "Neyman" 0.382
"583" "Neyman" 0.644
"584" "Neyman" 0.142
"585" "Neyman" 0.118
"586" "Neyman" 0.04
"587" "Neyman" 0.266
"588" "Neyman" 0.144
"589" "Neyman" 0.024
"590" "Neyman" 0.094
"591" "Neyman" 0.034
"592" "Neyman" 0.208
"593" "Neyman" 0
"594" "Neyman" 0.358
"595" "Neyman" 0.042
"596" "Neyman" 0.416
"597" "Neyman" 0.024
"598" "Neyman" 0.008
"599" "Neyman" 0.104
"600" "Neyman" 0.268
"601" "Neyman" 0.126
"602" "Neyman" 0
"603" "Neyman" 0.09
"604" "Neyman" 0.296
"605" "Neyman" 0.472
"606" "Neyman" 0.096
"607" "Neyman" 0.012
"608" "Neyman" 0.128
"609" "Neyman" 0
"610" "Neyman" 0.084
"611" "Neyman" 0.09
"612" "Neyman" 0.038
"613" "Neyman" 0.802
"614" "Neyman" 0.312
"615" "Neyman" 0.112
"616" "Neyman" 0
"617" "Neyman" 0
"618" "Neyman" 0.008
"619" "Neyman" 0.05
"620" "Neyman" 0.1
"621" "Neyman" 0.358
"622" "Neyman" 0.026
"623" "Neyman" 0.096
"624" "Neyman" 0.04
"625" "Neyman" 0.31
"626" "Neyman" 0.464
"627" "Neyman" 0.192
"628" "Neyman" 0.648
"629" "Neyman" 0.034
"630" "Neyman" 0.052
"631" "Neyman" 0.724
"632" "Neyman" 0.522
"633" "Neyman" 0.016
"634" "Neyman" 0.096
"635" "Neyman" 0.862
"636" "Neyman" 0.078
"637" "Neyman" 0.08
"638" "Neyman" 0.01
"639" "Neyman" 0.112
"640" "Neyman" 0.034
"641" "Neyman" 0.24
"642" "Neyman" 0.188
"643" "Neyman" 0.116
"644" "Neyman" 0.008
"645" "Neyman" 0.036
"646" "Neyman" 0.038
"647" "Neyman" 0.14
"648" "Neyman" 0.05
"649" "Neyman" 0.632
"650" "Neyman" 0.286
"651" "Neyman" 0
"652" "Neyman" 0.296
"653" "Neyman" 0.274
"654" "Neyman" 0.052
"655" "Neyman" 0.046
"656" "Neyman" 0.41
"657" "Neyman" 0.768
"658" "Neyman" 0.084
"659" "Neyman" 0.004
"660" "Neyman" 0.036
"661" "Neyman" 0.06
"662" "Neyman" 0.032
"663" "Neyman" 0.098
"664" "Neyman" 0.172
"665" "Neyman" 0.028
"666" "Neyman" 0.056
"667" "Neyman" 0.008
"668" "Neyman" 0.088
"669" "Neyman" 0.43
"670" "Neyman" 0.636
"671" "Neyman" 0.078
"672" "Neyman" 0.002
"673" "Neyman" 0.146
"674" "Neyman" 0.274
"675" "Neyman" 0.28
"676" "Neyman" 0.042
"677" "Neyman" 0.012
"678" "Neyman" 0.062
"679" "Neyman" 0.22
"680" "Neyman" 0.124
"681" "Neyman" 0.638
"682" "Neyman" 0.5
"683" "Neyman" 0.09
"684" "Neyman" 0.454
"685" "Neyman" 0.004
"686" "Neyman" 0.464
"687" "Neyman" 0.208
"688" "Neyman" 0.062
"689" "Neyman" 0.522
"690" "Neyman" 0.776
"691" "Neyman" 0.136
"692" "Neyman" 0.56
"693" "Neyman" 0.016
"694" "Neyman" 0.31
"695" "Neyman" 0.766
"696" "Neyman" 0.052
"697" "Neyman" 0.01
"698" "Neyman" 0.114
"699" "Neyman" 0.07
"700" "Neyman" 0.108
"701" "Neyman" 0.574
"702" "Neyman" 0.638
"703" "Neyman" 0.104
"704" "Neyman" 0.59
"705" "Neyman" 0.888
"706" "Neyman" 0.002
"707" "Neyman" 0.004
"708" "Neyman" 0.004
"709" "Neyman" 0.988
"710" "Neyman" 0.606
"711" "Neyman" 0.012
"712" "Neyman" 0.038
"713" "Neyman" 0.102
"714" "Neyman" 0
"715" "Neyman" 0.086
"716" "Neyman" 0.062
"717" "Neyman" 0.076
"718" "Neyman" 0.048
"719" "Neyman" 0.098
"720" "Neyman" 0.468
"721" "Neyman" 0.052
"722" "Neyman" 0.096
"723" "Neyman" 0.044
"724" "Neyman" 0.008
"725" "Neyman" 0.078
"726" "Neyman" 0.25
"727" "Neyman" 0.866
"728" "Neyman" 0.124
"729" "Neyman" 0.424
"730" "Neyman" 0.774
"731" "Neyman" 0.122
"732" "Neyman" 0.694
"733" "Neyman" 0.056
"734" "Neyman" 0.408
"735" "Neyman" 0.018
"736" "Neyman" 0.012
"737" "Neyman" 0.188
"738" "Neyman" 0.364
"739" "Neyman" 0.396
"740" "Neyman" 0.254
"741" "Neyman" 0.09
"742" "Neyman" 0.038
"743" "Neyman" 0.074
"744" "Neyman" 0.014
"745" "Neyman" 0.388
"746" "Neyman" 0.184
"747" "Neyman" 0.394
"748" "Neyman" 0.162
"749" "Neyman" 0.076
"750" "Neyman" 0.122
"751" "Neyman" 0.074
"752" "Neyman" 0.008
"753" "Neyman" 0.012
"754" "Neyman" 0.124
"755" "Neyman" 0.2
"756" "Neyman" 0.346
"757" "Neyman" 0.634
"758" "Neyman" 0.272
"759" "Neyman" 0.676
"760" "Neyman" 0.002
"761" "Neyman" 0.07
"762" "Neyman" 0.022
"763" "Neyman" 0.414
"764" "Neyman" 0.666
"765" "Neyman" 0.092
"766" "Neyman" 0.002
"767" "Neyman" 0.786
"768" "Neyman" 0.416
"769" "Neyman" 0.598
"770" "Neyman" 0.326
"771" "Neyman" 0.056
"772" "Neyman" 0.692
"773" "Neyman" 0.778
"774" "Neyman" 0.014
"775" "Neyman" 0.002
"776" "Neyman" 0.562
"777" "Neyman" 0.018
"778" "Neyman" 0.636
"779" "Neyman" 0.39
"780" "Neyman" 0.646
"781" "Neyman" 0.034
"782" "Neyman" 0.188
"783" "Neyman" 0.194
"784" "Neyman" 0.04
"785" "Neyman" 0.224
"786" "Neyman" 0.004
"787" "Neyman" 0.304
"788" "Neyman" 0.636
"789" "Neyman" 0.262
"790" "Neyman" 0.322
"791" "Neyman" 0.004
"792" "Neyman" 0.184
"793" "Neyman" 0.484
"794" "Neyman" 0.532
"795" "Neyman" 0.18
"796" "Neyman" 0.156
"797" "Neyman" 0.076
"798" "Neyman" 0.066
"799" "Neyman" 0.054
"800" "Neyman" 0.134
"801" "Neyman" 0.264
"802" "Neyman" 0.068
"803" "Neyman" 0.024
"804" "Neyman" 0.164
"805" "Neyman" 0.398
"806" "Neyman" 0.054
"807" "Neyman" 0.428
"808" "Neyman" 0.006
"809" "Neyman" 0.306
"810" "Neyman" 0.168
"811" "Neyman" 0.09
"812" "Neyman" 0.076
"813" "Neyman" 0.756
"814" "Neyman" 0.026
"815" "Neyman" 0.408
"816" "Neyman" 0.02
"817" "Neyman" 0.25
"818" "Neyman" 0.898
"819" "Neyman" 0.218
"820" "Neyman" 0.432
"821" "Neyman" 0.084
"822" "Neyman" 0.026
"823" "Neyman" 0.004
"824" "Neyman" 0.008
"825" "Neyman" 0.508
"826" "Neyman" 0.164
"827" "Neyman" 0.042
"828" "Neyman" 0.036
"829" "Neyman" 0.134
"830" "Neyman" 0.112
"831" "Neyman" 0.04
"832" "Neyman" 0.078
"833" "Neyman" 0.238
"834" "Neyman" 0.288
"835" "Neyman" 0.386
"836" "Neyman" 0.464
"837" "Neyman" 0.068
"838" "Neyman" 0.722
"839" "Neyman" 0.022
"840" "Neyman" 0.368
"841" "Neyman" 0.184
"842" "Neyman" 0.004
"843" "Neyman" 0.364
"844" "Neyman" 0.048
"845" "Neyman" 0.24
"846" "Neyman" 0.17
"847" "Neyman" 0.01
"848" "Neyman" 0.802
"849" "Neyman" 0.678
"850" "Neyman" 0.426
"851" "Neyman" 0.632
"852" "Neyman" 0.048
"853" "Neyman" 0.072
"854" "Neyman" 0.476
"855" "Neyman" 0.31
"856" "Neyman" 0.002
"857" "Neyman" 0.074
"858" "Neyman" 0.374
"859" "Neyman" 0.068
"860" "Neyman" 0.784
"861" "Neyman" 0.046
"862" "Neyman" 0.202
"863" "Neyman" 0.396
"864" "Neyman" 0.062
"865" "Neyman" 0.01
"866" "Neyman" 0.152
"867" "Neyman" 0.01
"868" "Neyman" 0.808
"869" "Neyman" 0.092
"870" "Neyman" 0.052
"871" "Neyman" 0.646
"872" "Neyman" 0.456
"873" "Neyman" 0.206
"874" "Neyman" 0.01
"875" "Neyman" 0.246
"876" "Neyman" 0.11
"877" "Neyman" 0.39
"878" "Neyman" 0.326
"879" "Neyman" 0.372
"880" "Neyman" 0.466
"881" "Neyman" 0.09
"882" "Neyman" 0.004
"883" "Neyman" 0.022
"884" "Neyman" 0.322
"885" "Neyman" 0.032
"886" "Neyman" 0.68
"887" "Neyman" 0.014
"888" "Neyman" 0.234
"889" "Neyman" 0.218
"890" "Neyman" 0.002
"891" "Neyman" 0.03
"892" "Neyman" 0.042
"893" "Neyman" 0.072
"894" "Neyman" 0.21
"895" "Neyman" 0.098
"896" "Neyman" 0.302
"897" "Neyman" 0.394
"898" "Neyman" 0.012
"899" "Neyman" 0.24
"900" "Neyman" 0.008
"901" "Neyman" 0.038
"902" "Neyman" 0.024
"903" "Neyman" 0.176
"904" "Neyman" 0.016
"905" "Neyman" 0.596
"906" "Neyman" 0.36
"907" "Neyman" 0.07
"908" "Neyman" 0.744
"909" "Neyman" 0.042
"910" "Neyman" 0.238
"911" "Neyman" 0.298
"912" "Neyman" 0.072
"913" "Neyman" 0.168
"914" "Neyman" 0.43
"915" "Neyman" 0.436
"916" "Neyman" 0
"917" "Neyman" 0.004
"918" "Neyman" 0.108
"919" "Neyman" 0.004
"920" "Neyman" 0.266
"921" "Neyman" 0.01
"922" "Neyman" 0.096
"923" "Neyman" 0.424
"924" "Neyman" 0.116
"925" "Neyman" 0.066
"926" "Neyman" 0.104
"927" "Neyman" 0.014
"928" "Neyman" 0.906
"929" "Neyman" 0.676
"930" "Neyman" 0.716
"931" "Neyman" 0.108
"932" "Neyman" 0.068
"933" "Neyman" 0.118
"934" "Neyman" 0.09
"935" "Neyman" 0.028
"936" "Neyman" 0.038
"937" "Neyman" 0.132
"938" "Neyman" 0.336
"939" "Neyman" 0.404
"940" "Neyman" 0.304
"941" "Neyman" 0.004
"942" "Neyman" 0.182
"943" "Neyman" 0.066
"944" "Neyman" 0.012
"945" "Neyman" 0.788
"946" "Neyman" 0.024
"947" "Neyman" 0.498
"948" "Neyman" 0.486
"949" "Neyman" 0.002
"950" "Neyman" 0.04
"951" "Neyman" 0.028
"952" "Neyman" 0.736
"953" "Neyman" 0.084
"954" "Neyman" 0.062
"955" "Neyman" 0.008
"956" "Neyman" 0.198
"957" "Neyman" 0.112
"958" "Neyman" 0.134
"959" "Neyman" 0.19
"960" "Neyman" 0.664
"961" "Neyman" 0.18
"962" "Neyman" 0.412
"963" "Neyman" 0.022
"964" "Neyman" 0.63
"965" "Neyman" 0.35
"966" "Neyman" 0.002
"967" "Neyman" 0.088
"968" "Neyman" 0.022
"969" "Neyman" 0.036
"970" "Neyman" 0.268
"971" "Neyman" 0.232
"972" "Neyman" 0.272
"973" "Neyman" 0.864
"974" "Neyman" 0.25
"975" "Neyman" 0.906
"976" "Neyman" 0.156
"977" "Neyman" 0.31
"978" "Neyman" 0.046
"979" "Neyman" 0.014
"980" "Neyman" 0.002
"981" "Neyman" 0.884
"982" "Neyman" 0.344
"983" "Neyman" 0.024
"984" "Neyman" 0.042
"985" "Neyman" 0
"986" "Neyman" 0.102
"987" "Neyman" 0.03
"988" "Neyman" 0.358
"989" "Neyman" 0.028
"990" "Neyman" 0.278
"991" "Neyman" 0.186
"992" "Neyman" 0.294
"993" "Neyman" 0.986
"994" "Neyman" 0.08
"995" "Neyman" 0.002
"996" "Neyman" 0.23
"997" "Neyman" 0.306
"998" "Neyman" 0.024
"999" "Neyman" 0.374
"1000" "Neyman" 0
"1001" "Fisher" 0.274
"1002" "Fisher" 0.398
"1003" "Fisher" 0.182
"1004" "Fisher" 0.096
"1005" "Fisher" 0.028
"1006" "Fisher" 0.51
"1007" "Fisher" 0.118
"1008" "Fisher" 0.856
"1009" "Fisher" 0.322
"1010" "Fisher" 0.106
"1011" "Fisher" 0.006
"1012" "Fisher" 0.846
"1013" "Fisher" 0.944
"1014" "Fisher" 0.386
"1015" "Fisher" 0.424
"1016" "Fisher" 0.102
"1017" "Fisher" 0.84
"1018" "Fisher" 0.53
"1019" "Fisher" 0.432
"1020" "Fisher" 0.928
"1021" "Fisher" 0.252
"1022" "Fisher" 0.138
"1023" "Fisher" 0.794
"1024" "Fisher" 0.014
"1025" "Fisher" 0.002
"1026" "Fisher" 0.036
"1027" "Fisher" 0.088
"1028" "Fisher" 0.972
"1029" "Fisher" 0.29
"1030" "Fisher" 0.266
"1031" "Fisher" 0.352
"1032" "Fisher" 0.03
"1033" "Fisher" 0.034
"1034" "Fisher" 0.002
"1035" "Fisher" 0.224
"1036" "Fisher" 0.656
"1037" "Fisher" 0.598
"1038" "Fisher" 0.386
"1039" "Fisher" 0.218
"1040" "Fisher" 0.892
"1041" "Fisher" 0.984
"1042" "Fisher" 0.052
"1043" "Fisher" 0.27
"1044" "Fisher" 0.01
"1045" "Fisher" 0.212
"1046" "Fisher" 0.606
"1047" "Fisher" 0.37
"1048" "Fisher" 0.134
"1049" "Fisher" 0.124
"1050" "Fisher" 0.064
"1051" "Fisher" 0.072
"1052" "Fisher" 0.008
"1053" "Fisher" 0.094
"1054" "Fisher" 0.104
"1055" "Fisher" 0.092
"1056" "Fisher" 0.04
"1057" "Fisher" 0.348
"1058" "Fisher" 0.184
"1059" "Fisher" 0.13
"1060" "Fisher" 0.248
"1061" "Fisher" 0.698
"1062" "Fisher" 0.476
"1063" "Fisher" 0.702
"1064" "Fisher" 0.644
"1065" "Fisher" 0.898
"1066" "Fisher" 0.042
"1067" "Fisher" 0.328
"1068" "Fisher" 0.916
"1069" "Fisher" 0.816
"1070" "Fisher" 0.084
"1071" "Fisher" 0.896
"1072" "Fisher" 0.384
"1073" "Fisher" 0.806
"1074" "Fisher" 0.918
"1075" "Fisher" 0.37
"1076" "Fisher" 0.312
"1077" "Fisher" 0.004
"1078" "Fisher" 0.09
"1079" "Fisher" 0.184
"1080" "Fisher" 0.914
"1081" "Fisher" 0.474
"1082" "Fisher" 0.844
"1083" "Fisher" 0.274
"1084" "Fisher" 0.35
"1085" "Fisher" 0.876
"1086" "Fisher" 0.892
"1087" "Fisher" 0.002
"1088" "Fisher" 0.108
"1089" "Fisher" 0.092
"1090" "Fisher" 0.176
"1091" "Fisher" 0.072
"1092" "Fisher" 0.786
"1093" "Fisher" 0.014
"1094" "Fisher" 0.156
"1095" "Fisher" 0.258
"1096" "Fisher" 0.012
"1097" "Fisher" 0.166
"1098" "Fisher" 0.12
"1099" "Fisher" 0.182
"1100" "Fisher" 0.74
"1101" "Fisher" 0.432
"1102" "Fisher" 0.314
"1103" "Fisher" 0.088
"1104" "Fisher" 0.976
"1105" "Fisher" 0.47
"1106" "Fisher" 0.642
"1107" "Fisher" 0.014
"1108" "Fisher" 0.018
"1109" "Fisher" 0.388
"1110" "Fisher" 0.006
"1111" "Fisher" 0.22
"1112" "Fisher" 0.094
"1113" "Fisher" 0.15
"1114" "Fisher" 0.214
"1115" "Fisher" 0.006
"1116" "Fisher" 0.006
"1117" "Fisher" 0.176
"1118" "Fisher" 0.558
"1119" "Fisher" 0.014
"1120" "Fisher" 0.012
"1121" "Fisher" 0.12
"1122" "Fisher" 0.068
"1123" "Fisher" 0.28
"1124" "Fisher" 0.05
"1125" "Fisher" 0.002
"1126" "Fisher" 0.604
"1127" "Fisher" 0.176
"1128" "Fisher" 0.544
"1129" "Fisher" 0.18
"1130" "Fisher" 0.01
"1131" "Fisher" 0.416
"1132" "Fisher" 0.342
"1133" "Fisher" 0.536
"1134" "Fisher" 0.1
"1135" "Fisher" 0.742
"1136" "Fisher" 0.048
"1137" "Fisher" 0.204
"1138" "Fisher" 0.08
"1139" "Fisher" 0.436
"1140" "Fisher" 0.616
"1141" "Fisher" 0.182
"1142" "Fisher" 0.63
"1143" "Fisher" 0.9
"1144" "Fisher" 0.008
"1145" "Fisher" 0.014
"1146" "Fisher" 0.112
"1147" "Fisher" 0.06
"1148" "Fisher" 0.034
"1149" "Fisher" 0.176
"1150" "Fisher" 0.646
"1151" "Fisher" 0.426
"1152" "Fisher" 0.09
"1153" "Fisher" 0.238
"1154" "Fisher" 0.506
"1155" "Fisher" 0.27
"1156" "Fisher" 0.13
"1157" "Fisher" 0.004
"1158" "Fisher" 0
"1159" "Fisher" 0.048
"1160" "Fisher" 0.05
"1161" "Fisher" 0.806
"1162" "Fisher" 0.228
"1163" "Fisher" 0.15
"1164" "Fisher" 0.004
"1165" "Fisher" 0.008
"1166" "Fisher" 0.622
"1167" "Fisher" 0.374
"1168" "Fisher" 0.006
"1169" "Fisher" 0.024
"1170" "Fisher" 0.2
"1171" "Fisher" 0.88
"1172" "Fisher" 0.898
"1173" "Fisher" 0.592
"1174" "Fisher" 0.366
"1175" "Fisher" 0.394
"1176" "Fisher" 0.62
"1177" "Fisher" 0.058
"1178" "Fisher" 0.18
"1179" "Fisher" 0.5
"1180" "Fisher" 0.152
"1181" "Fisher" 0.008
"1182" "Fisher" 0.266
"1183" "Fisher" 0.016
"1184" "Fisher" 0.35
"1185" "Fisher" 0.018
"1186" "Fisher" 0.038
"1187" "Fisher" 1
"1188" "Fisher" 0.38
"1189" "Fisher" 0.544
"1190" "Fisher" 0.02
"1191" "Fisher" 0.208
"1192" "Fisher" 0.456
"1193" "Fisher" 0.216
"1194" "Fisher" 0.5
"1195" "Fisher" 0.602
"1196" "Fisher" 0.048
"1197" "Fisher" 0.15
"1198" "Fisher" 0.296
"1199" "Fisher" 0.006
"1200" "Fisher" 0.01
"1201" "Fisher" 0.01
"1202" "Fisher" 0.626
"1203" "Fisher" 0.226
"1204" "Fisher" 0.03
"1205" "Fisher" 0.894
"1206" "Fisher" 0.184
"1207" "Fisher" 0.026
"1208" "Fisher" 0.814
"1209" "Fisher" 0.548
"1210" "Fisher" 0.188
"1211" "Fisher" 0.246
"1212" "Fisher" 0.204
"1213" "Fisher" 0.454
"1214" "Fisher" 0.042
"1215" "Fisher" 0.054
"1216" "Fisher" 0.766
"1217" "Fisher" 0.538
"1218" "Fisher" 0.1
"1219" "Fisher" 0.306
"1220" "Fisher" 0.048
"1221" "Fisher" 0.026
"1222" "Fisher" 0.12
"1223" "Fisher" 0.786
"1224" "Fisher" 0.004
"1225" "Fisher" 0.018
"1226" "Fisher" 0
"1227" "Fisher" 0.004
"1228" "Fisher" 0.942
"1229" "Fisher" 0.926
"1230" "Fisher" 0.196
"1231" "Fisher" 0.034
"1232" "Fisher" 0.108
"1233" "Fisher" 0.656
"1234" "Fisher" 0.436
"1235" "Fisher" 0.024
"1236" "Fisher" 0.3
"1237" "Fisher" 0.038
"1238" "Fisher" 0.418
"1239" "Fisher" 0.07
"1240" "Fisher" 0.276
"1241" "Fisher" 0.054
"1242" "Fisher" 0.694
"1243" "Fisher" 0.164
"1244" "Fisher" 0.216
"1245" "Fisher" 0.408
"1246" "Fisher" 0
"1247" "Fisher" 0.128
"1248" "Fisher" 0.032
"1249" "Fisher" 0.008
"1250" "Fisher" 0.05
"1251" "Fisher" 0.072
"1252" "Fisher" 0.054
"1253" "Fisher" 0.244
"1254" "Fisher" 0.004
"1255" "Fisher" 0.166
"1256" "Fisher" 0.078
"1257" "Fisher" 0.342
"1258" "Fisher" 0.26
"1259" "Fisher" 0.284
"1260" "Fisher" 0.128
"1261" "Fisher" 0.25
"1262" "Fisher" 0.05
"1263" "Fisher" 0.262
"1264" "Fisher" 0.062
"1265" "Fisher" 0.022
"1266" "Fisher" 0.064
"1267" "Fisher" 0.2
"1268" "Fisher" 0.076
"1269" "Fisher" 0.22
"1270" "Fisher" 0.562
"1271" "Fisher" 0.014
"1272" "Fisher" 0.458
"1273" "Fisher" 0.098
"1274" "Fisher" 0.278
"1275" "Fisher" 0.636
"1276" "Fisher" 0.056
"1277" "Fisher" 0.828
"1278" "Fisher" 0.692
"1279" "Fisher" 0.476
"1280" "Fisher" 0.188
"1281" "Fisher" 0.504
"1282" "Fisher" 0.376
"1283" "Fisher" 0.104
"1284" "Fisher" 0.002
"1285" "Fisher" 0.568
"1286" "Fisher" 0.294
"1287" "Fisher" 0.038
"1288" "Fisher" 0.164
"1289" "Fisher" 0.274
"1290" "Fisher" 0.434
"1291" "Fisher" 0.366
"1292" "Fisher" 0.228
"1293" "Fisher" 0.012
"1294" "Fisher" 0.782
"1295" "Fisher" 0.006
"1296" "Fisher" 0.032
"1297" "Fisher" 0.222
"1298" "Fisher" 0.004
"1299" "Fisher" 0.164
"1300" "Fisher" 0.104
"1301" "Fisher" 0.57
"1302" "Fisher" 0.518
"1303" "Fisher" 0.736
"1304" "Fisher" 0.008
"1305" "Fisher" 0.044
"1306" "Fisher" 0.008
"1307" "Fisher" 0.096
"1308" "Fisher" 0.11
"1309" "Fisher" 0.352
"1310" "Fisher" 0.734
"1311" "Fisher" 0.174
"1312" "Fisher" 0.03
"1313" "Fisher" 0.11
"1314" "Fisher" 0.012
"1315" "Fisher" 0.004
"1316" "Fisher" 0.028
"1317" "Fisher" 0.016
"1318" "Fisher" 0.164
"1319" "Fisher" 0.116
"1320" "Fisher" 0.66
"1321" "Fisher" 0.97
"1322" "Fisher" 0.822
"1323" "Fisher" 0.542
"1324" "Fisher" 0.136
"1325" "Fisher" 0.192
"1326" "Fisher" 0.004
"1327" "Fisher" 0.45
"1328" "Fisher" 0.99
"1329" "Fisher" 0.082
"1330" "Fisher" 0.172
"1331" "Fisher" 0.348
"1332" "Fisher" 0.006
"1333" "Fisher" 0.08
"1334" "Fisher" 0.468
"1335" "Fisher" 0.056
"1336" "Fisher" 0.132
"1337" "Fisher" 0.782
"1338" "Fisher" 0.242
"1339" "Fisher" 0.088
"1340" "Fisher" 0.04
"1341" "Fisher" 0.098
"1342" "Fisher" 0.614
"1343" "Fisher" 0.646
"1344" "Fisher" 0.028
"1345" "Fisher" 0.08
"1346" "Fisher" 0.002
"1347" "Fisher" 0.938
"1348" "Fisher" 0.086
"1349" "Fisher" 0.018
"1350" "Fisher" 0.916
"1351" "Fisher" 0.004
"1352" "Fisher" 0.002
"1353" "Fisher" 0.58
"1354" "Fisher" 0.008
"1355" "Fisher" 0.246
"1356" "Fisher" 0.472
"1357" "Fisher" 0.462
"1358" "Fisher" 0.122
"1359" "Fisher" 0.11
"1360" "Fisher" 0.028
"1361" "Fisher" 0.852
"1362" "Fisher" 0.332
"1363" "Fisher" 0.764
"1364" "Fisher" 0.022
"1365" "Fisher" 0.038
"1366" "Fisher" 0.398
"1367" "Fisher" 0.298
"1368" "Fisher" 0.054
"1369" "Fisher" 0.422
"1370" "Fisher" 0.26
"1371" "Fisher" 0.698
"1372" "Fisher" 0.02
"1373" "Fisher" 0.674
"1374" "Fisher" 0.078
"1375" "Fisher" 0.396
"1376" "Fisher" 0.21
"1377" "Fisher" 0.05
"1378" "Fisher" 0.698
"1379" "Fisher" 0.414
"1380" "Fisher" 0.342
"1381" "Fisher" 0.03
"1382" "Fisher" 0.042
"1383" "Fisher" 0.582
"1384" "Fisher" 0.17
"1385" "Fisher" 0.32
"1386" "Fisher" 0.062
"1387" "Fisher" 0.034
"1388" "Fisher" 0.134
"1389" "Fisher" 0.404
"1390" "Fisher" 0.314
"1391" "Fisher" 0.62
"1392" "Fisher" 0.138
"1393" "Fisher" 0.018
"1394" "Fisher" 0.048
"1395" "Fisher" 0.208
"1396" "Fisher" 0.878
"1397" "Fisher" 0.046
"1398" "Fisher" 0.122
"1399" "Fisher" 0.158
"1400" "Fisher" 0.932
"1401" "Fisher" 0.072
"1402" "Fisher" 0.87
"1403" "Fisher" 0.002
"1404" "Fisher" 0.04
"1405" "Fisher" 0.11
"1406" "Fisher" 0.07
"1407" "Fisher" 0.976
"1408" "Fisher" 0.046
"1409" "Fisher" 0.91
"1410" "Fisher" 0.11
"1411" "Fisher" 0.244
"1412" "Fisher" 0.252
"1413" "Fisher" 0.56
"1414" "Fisher" 0.622
"1415" "Fisher" 0.432
"1416" "Fisher" 0.208
"1417" "Fisher" 0.7
"1418" "Fisher" 0.402
"1419" "Fisher" 0.878
"1420" "Fisher" 0.222
"1421" "Fisher" 0.394
"1422" "Fisher" 0.188
"1423" "Fisher" 0.34
"1424" "Fisher" 0.14
"1425" "Fisher" 0.984
"1426" "Fisher" 0.048
"1427" "Fisher" 0.2
"1428" "Fisher" 0.502
"1429" "Fisher" 0.012
"1430" "Fisher" 0.322
"1431" "Fisher" 0.216
"1432" "Fisher" 0.268
"1433" "Fisher" 0.43
"1434" "Fisher" 0.388
"1435" "Fisher" 0.012
"1436" "Fisher" 0.126
"1437" "Fisher" 0.208
"1438" "Fisher" 0.042
"1439" "Fisher" 0.452
"1440" "Fisher" 0.008
"1441" "Fisher" 0.2
"1442" "Fisher" 0.476
"1443" "Fisher" 0.038
"1444" "Fisher" 0.198
"1445" "Fisher" 0.02
"1446" "Fisher" 0.19
"1447" "Fisher" 0.31
"1448" "Fisher" 0.082
"1449" "Fisher" 0.066
"1450" "Fisher" 0.434
"1451" "Fisher" 0.586
"1452" "Fisher" 0.012
"1453" "Fisher" 0.524
"1454" "Fisher" 0.004
"1455" "Fisher" 0
"1456" "Fisher" 0.264
"1457" "Fisher" 0.028
"1458" "Fisher" 0.732
"1459" "Fisher" 0.432
"1460" "Fisher" 0.924
"1461" "Fisher" 0.71
"1462" "Fisher" 0.484
"1463" "Fisher" 0.008
"1464" "Fisher" 0.234
"1465" "Fisher" 0.786
"1466" "Fisher" 0.49
"1467" "Fisher" 0.674
"1468" "Fisher" 0.584
"1469" "Fisher" 0.024
"1470" "Fisher" 0.234
"1471" "Fisher" 0.064
"1472" "Fisher" 0.296
"1473" "Fisher" 0.052
"1474" "Fisher" 0.066
"1475" "Fisher" 0.182
"1476" "Fisher" 0.01
"1477" "Fisher" 0.69
"1478" "Fisher" 0.29
"1479" "Fisher" 0.288
"1480" "Fisher" 0.224
"1481" "Fisher" 0.098
"1482" "Fisher" 0.046
"1483" "Fisher" 0.072
"1484" "Fisher" 0.226
"1485" "Fisher" 0
"1486" "Fisher" 0.328
"1487" "Fisher" 0.014
"1488" "Fisher" 0.12
"1489" "Fisher" 0.104
"1490" "Fisher" 0.2
"1491" "Fisher" 0.016
"1492" "Fisher" 0.042
"1493" "Fisher" 0.644
"1494" "Fisher" 0.61
"1495" "Fisher" 0.96
"1496" "Fisher" 0.038
"1497" "Fisher" 0.32
"1498" "Fisher" 0.008
"1499" "Fisher" 0.772
"1500" "Fisher" 0.29
"1501" "Fisher" 0.352
"1502" "Fisher" 0.868
"1503" "Fisher" 0.002
"1504" "Fisher" 0.566
"1505" "Fisher" 0.252
"1506" "Fisher" 0.526
"1507" "Fisher" 0.386
"1508" "Fisher" 0.678
"1509" "Fisher" 0.014
"1510" "Fisher" 0.002
"1511" "Fisher" 0.908
"1512" "Fisher" 0.12
"1513" "Fisher" 0.474
"1514" "Fisher" 0.052
"1515" "Fisher" 0.308
"1516" "Fisher" 0.538
"1517" "Fisher" 0.166
"1518" "Fisher" 0.126
"1519" "Fisher" 0.762
"1520" "Fisher" 0.034
"1521" "Fisher" 0.546
"1522" "Fisher" 0.286
"1523" "Fisher" 0.326
"1524" "Fisher" 0.028
"1525" "Fisher" 0.576
"1526" "Fisher" 0.006
"1527" "Fisher" 0.07
"1528" "Fisher" 0.36
"1529" "Fisher" 0.278
"1530" "Fisher" 0.056
"1531" "Fisher" 0.428
"1532" "Fisher" 0.022
"1533" "Fisher" 0.214
"1534" "Fisher" 0.02
"1535" "Fisher" 0.112
"1536" "Fisher" 0.008
"1537" "Fisher" 0.552
"1538" "Fisher" 0.008
"1539" "Fisher" 0.722
"1540" "Fisher" 0.846
"1541" "Fisher" 0.554
"1542" "Fisher" 0.002
"1543" "Fisher" 0.114
"1544" "Fisher" 0.456
"1545" "Fisher" 0.076
"1546" "Fisher" 0.052
"1547" "Fisher" 0.068
"1548" "Fisher" 0.09
"1549" "Fisher" 0.874
"1550" "Fisher" 0.02
"1551" "Fisher" 0.01
"1552" "Fisher" 0.238
"1553" "Fisher" 0.608
"1554" "Fisher" 0.706
"1555" "Fisher" 0.114
"1556" "Fisher" 0.104
"1557" "Fisher" 0.024
"1558" "Fisher" 0.172
"1559" "Fisher" 0.588
"1560" "Fisher" 0.63
"1561" "Fisher" 0.27
"1562" "Fisher" 0.082
"1563" "Fisher" 0.69
"1564" "Fisher" 0.542
"1565" "Fisher" 0.18
"1566" "Fisher" 0.59
"1567" "Fisher" 0.094
"1568" "Fisher" 0.19
"1569" "Fisher" 0.76
"1570" "Fisher" 0.296
"1571" "Fisher" 0.568
"1572" "Fisher" 0.012
"1573" "Fisher" 0.066
"1574" "Fisher" 0.308
"1575" "Fisher" 0.916
"1576" "Fisher" 0.074
"1577" "Fisher" 0.362
"1578" "Fisher" 0
"1579" "Fisher" 0.36
"1580" "Fisher" 0.62
"1581" "Fisher" 0.476
"1582" "Fisher" 0.476
"1583" "Fisher" 0.472
"1584" "Fisher" 0.138
"1585" "Fisher" 0.21
"1586" "Fisher" 0.038
"1587" "Fisher" 0.382
"1588" "Fisher" 0.212
"1589" "Fisher" 0.042
"1590" "Fisher" 0.414
"1591" "Fisher" 0.028
"1592" "Fisher" 0.306
"1593" "Fisher" 0.002
"1594" "Fisher" 0.28
"1595" "Fisher" 0.046
"1596" "Fisher" 0.352
"1597" "Fisher" 0.04
"1598" "Fisher" 0.014
"1599" "Fisher" 0.106
"1600" "Fisher" 0.584
"1601" "Fisher" 0.136
"1602" "Fisher" 0
"1603" "Fisher" 0.206
"1604" "Fisher" 0.308
"1605" "Fisher" 0.722
"1606" "Fisher" 0.076
"1607" "Fisher" 0.034
"1608" "Fisher" 0.16
"1609" "Fisher" 0
"1610" "Fisher" 0.172
"1611" "Fisher" 0.178
"1612" "Fisher" 0.064
"1613" "Fisher" 0.752
"1614" "Fisher" 0.512
"1615" "Fisher" 0.092
"1616" "Fisher" 0.002
"1617" "Fisher" 0.01
"1618" "Fisher" 0.026
"1619" "Fisher" 0.028
"1620" "Fisher" 0.362
"1621" "Fisher" 0.602
"1622" "Fisher" 0.048
"1623" "Fisher" 0.242
"1624" "Fisher" 0.05
"1625" "Fisher" 0.34
"1626" "Fisher" 0.276
"1627" "Fisher" 0.2
"1628" "Fisher" 0.646
"1629" "Fisher" 0.096
"1630" "Fisher" 0.088
"1631" "Fisher" 0.888
"1632" "Fisher" 0.68
"1633" "Fisher" 0.042
"1634" "Fisher" 0.222
"1635" "Fisher" 0.734
"1636" "Fisher" 0.1
"1637" "Fisher" 0.208
"1638" "Fisher" 0.008
"1639" "Fisher" 0.186
"1640" "Fisher" 0.042
"1641" "Fisher" 0.404
"1642" "Fisher" 0.23
"1643" "Fisher" 0.348
"1644" "Fisher" 0.006
"1645" "Fisher" 0.034
"1646" "Fisher" 0.026
"1647" "Fisher" 0.314
"1648" "Fisher" 0.052
"1649" "Fisher" 0.908
"1650" "Fisher" 0.168
"1651" "Fisher" 0
"1652" "Fisher" 0.3
"1653" "Fisher" 0.282
"1654" "Fisher" 0.054
"1655" "Fisher" 0.13
"1656" "Fisher" 0.514
"1657" "Fisher" 0.954
"1658" "Fisher" 0.136
"1659" "Fisher" 0.008
"1660" "Fisher" 0.062
"1661" "Fisher" 0.08
"1662" "Fisher" 0.054
"1663" "Fisher" 0.166
"1664" "Fisher" 0.636
"1665" "Fisher" 0.066
"1666" "Fisher" 0.056
"1667" "Fisher" 0.024
"1668" "Fisher" 0.168
"1669" "Fisher" 0.416
"1670" "Fisher" 0.808
"1671" "Fisher" 0.13
"1672" "Fisher" 0.01
"1673" "Fisher" 0.254
"1674" "Fisher" 0.244
"1675" "Fisher" 0.85
"1676" "Fisher" 0.05
"1677" "Fisher" 0.026
"1678" "Fisher" 0.07
"1679" "Fisher" 0.476
"1680" "Fisher" 0.1
"1681" "Fisher" 0.748
"1682" "Fisher" 0.512
"1683" "Fisher" 0.046
"1684" "Fisher" 0.972
"1685" "Fisher" 0.006
"1686" "Fisher" 0.614
"1687" "Fisher" 0.492
"1688" "Fisher" 0.048
"1689" "Fisher" 0.516
"1690" "Fisher" 0.934
"1691" "Fisher" 0.112
"1692" "Fisher" 0.546
"1693" "Fisher" 0.02
"1694" "Fisher" 0.324
"1695" "Fisher" 0.572
"1696" "Fisher" 0.066
"1697" "Fisher" 0.016
"1698" "Fisher" 0.164
"1699" "Fisher" 0.064
"1700" "Fisher" 0.062
"1701" "Fisher" 0.856
"1702" "Fisher" 0.864
"1703" "Fisher" 0.106
"1704" "Fisher" 0.908
"1705" "Fisher" 0.868
"1706" "Fisher" 0.008
"1707" "Fisher" 0.002
"1708" "Fisher" 0
"1709" "Fisher" 0.968
"1710" "Fisher" 0.71
"1711" "Fisher" 0.02
"1712" "Fisher" 0.014
"1713" "Fisher" 0.246
"1714" "Fisher" 0
"1715" "Fisher" 0.04
"1716" "Fisher" 0.142
"1717" "Fisher" 0.156
"1718" "Fisher" 0.092
"1719" "Fisher" 0.312
"1720" "Fisher" 0.692
"1721" "Fisher" 0.074
"1722" "Fisher" 0.114
"1723" "Fisher" 0.06
"1724" "Fisher" 0.028
"1725" "Fisher" 0.166
"1726" "Fisher" 0.368
"1727" "Fisher" 0.942
"1728" "Fisher" 0.16
"1729" "Fisher" 0.748
"1730" "Fisher" 0.796
"1731" "Fisher" 0.162
"1732" "Fisher" 0.598
"1733" "Fisher" 0.104
"1734" "Fisher" 0.464
"1735" "Fisher" 0.04
"1736" "Fisher" 0.022
"1737" "Fisher" 0.176
"1738" "Fisher" 0.568
"1739" "Fisher" 0.408
"1740" "Fisher" 0.212
"1741" "Fisher" 0.106
"1742" "Fisher" 0.062
"1743" "Fisher" 0.166
"1744" "Fisher" 0.008
"1745" "Fisher" 0.5
"1746" "Fisher" 0.26
"1747" "Fisher" 0.678
"1748" "Fisher" 0.208
"1749" "Fisher" 0.094
"1750" "Fisher" 0.39
"1751" "Fisher" 0.066
"1752" "Fisher" 0.016
"1753" "Fisher" 0.018
"1754" "Fisher" 0.216
"1755" "Fisher" 0.22
"1756" "Fisher" 0.51
"1757" "Fisher" 0.724
"1758" "Fisher" 0.282
"1759" "Fisher" 0.79
"1760" "Fisher" 0.008
"1761" "Fisher" 0.06
"1762" "Fisher" 0.07
"1763" "Fisher" 0.466
"1764" "Fisher" 0.672
"1765" "Fisher" 0.23
"1766" "Fisher" 0.016
"1767" "Fisher" 0.872
"1768" "Fisher" 0.384
"1769" "Fisher" 0.414
"1770" "Fisher" 0.526
"1771" "Fisher" 0.112
"1772" "Fisher" 0.598
"1773" "Fisher" 0.722
"1774" "Fisher" 0.006
"1775" "Fisher" 0.008
"1776" "Fisher" 0.604
"1777" "Fisher" 0.04
"1778" "Fisher" 0.544
"1779" "Fisher" 0.538
"1780" "Fisher" 0.762
"1781" "Fisher" 0.05
"1782" "Fisher" 0.182
"1783" "Fisher" 0.282
"1784" "Fisher" 0.066
"1785" "Fisher" 0.248
"1786" "Fisher" 0.018
"1787" "Fisher" 0.6
"1788" "Fisher" 0.954
"1789" "Fisher" 0.396
"1790" "Fisher" 0.368
"1791" "Fisher" 0.01
"1792" "Fisher" 0.238
"1793" "Fisher" 0.564
"1794" "Fisher" 0.66
"1795" "Fisher" 0.322
"1796" "Fisher" 0.126
"1797" "Fisher" 0.08
"1798" "Fisher" 0.036
"1799" "Fisher" 0.092
"1800" "Fisher" 0.15
"1801" "Fisher" 0.356
"1802" "Fisher" 0.156
"1803" "Fisher" 0.028
"1804" "Fisher" 0.314
"1805" "Fisher" 0.362
"1806" "Fisher" 0.044
"1807" "Fisher" 0.314
"1808" "Fisher" 0.006
"1809" "Fisher" 0.254
"1810" "Fisher" 0.188
"1811" "Fisher" 0.102
"1812" "Fisher" 0.112
"1813" "Fisher" 0.956
"1814" "Fisher" 0.01
"1815" "Fisher" 0.568
"1816" "Fisher" 0.012
"1817" "Fisher" 0.294
"1818" "Fisher" 0.95
"1819" "Fisher" 0.268
"1820" "Fisher" 0.608
"1821" "Fisher" 0.174
"1822" "Fisher" 0.032
"1823" "Fisher" 0.016
"1824" "Fisher" 0.014
"1825" "Fisher" 0.596
"1826" "Fisher" 0.184
"1827" "Fisher" 0.08
"1828" "Fisher" 0.072
"1829" "Fisher" 0.08
"1830" "Fisher" 0.124
"1831" "Fisher" 0.098
"1832" "Fisher" 0.136
"1833" "Fisher" 0.416
"1834" "Fisher" 0.302
"1835" "Fisher" 0.298
"1836" "Fisher" 0.63
"1837" "Fisher" 0.166
"1838" "Fisher" 0.978
"1839" "Fisher" 0.09
"1840" "Fisher" 0.418
"1841" "Fisher" 0.138
"1842" "Fisher" 0.052
"1843" "Fisher" 0.688
"1844" "Fisher" 0.056
"1845" "Fisher" 0.406
"1846" "Fisher" 0.168
"1847" "Fisher" 0.01
"1848" "Fisher" 0.964
"1849" "Fisher" 0.65
"1850" "Fisher" 0.156
"1851" "Fisher" 0.858
"1852" "Fisher" 0.094
"1853" "Fisher" 0.126
"1854" "Fisher" 0.408
"1855" "Fisher" 0.33
"1856" "Fisher" 0
"1857" "Fisher" 0.212
"1858" "Fisher" 0.874
"1859" "Fisher" 0.072
"1860" "Fisher" 0.818
"1861" "Fisher" 0.032
"1862" "Fisher" 0.232
"1863" "Fisher" 0.4
"1864" "Fisher" 0.08
"1865" "Fisher" 0.038
"1866" "Fisher" 0.418
"1867" "Fisher" 0.022
"1868" "Fisher" 0.61
"1869" "Fisher" 0.116
"1870" "Fisher" 0.094
"1871" "Fisher" 0.556
"1872" "Fisher" 0.87
"1873" "Fisher" 0.234
"1874" "Fisher" 0.01
"1875" "Fisher" 0.266
"1876" "Fisher" 0.14
"1877" "Fisher" 0.404
"1878" "Fisher" 0.638
"1879" "Fisher" 0.506
"1880" "Fisher" 0.722
"1881" "Fisher" 0.234
"1882" "Fisher" 0.002
"1883" "Fisher" 0.032
"1884" "Fisher" 0.262
"1885" "Fisher" 0.09
"1886" "Fisher" 0.76
"1887" "Fisher" 0.02
"1888" "Fisher" 0.526
"1889" "Fisher" 0.214
"1890" "Fisher" 0.012
"1891" "Fisher" 0.018
"1892" "Fisher" 0.058
"1893" "Fisher" 0.112
"1894" "Fisher" 0.216
"1895" "Fisher" 0.172
"1896" "Fisher" 0.708
"1897" "Fisher" 0.696
"1898" "Fisher" 0.046
"1899" "Fisher" 0.278
"1900" "Fisher" 0.002
"1901" "Fisher" 0.052
"1902" "Fisher" 0.04
"1903" "Fisher" 0.334
"1904" "Fisher" 0.008
"1905" "Fisher" 0.886
"1906" "Fisher" 0.41
"1907" "Fisher" 0.098
"1908" "Fisher" 0.814
"1909" "Fisher" 0.062
"1910" "Fisher" 0.266
"1911" "Fisher" 0.434
"1912" "Fisher" 0.164
"1913" "Fisher" 0.162
"1914" "Fisher" 0.498
"1915" "Fisher" 0.58
"1916" "Fisher" 0
"1917" "Fisher" 0.002
"1918" "Fisher" 0.184
"1919" "Fisher" 0.012
"1920" "Fisher" 0.246
"1921" "Fisher" 0.022
"1922" "Fisher" 0.128
"1923" "Fisher" 0.424
"1924" "Fisher" 0.098
"1925" "Fisher" 0.086
"1926" "Fisher" 0.086
"1927" "Fisher" 0.042
"1928" "Fisher" 0.836
"1929" "Fisher" 0.276
"1930" "Fisher" 0.95
"1931" "Fisher" 0.126
"1932" "Fisher" 0.136
"1933" "Fisher" 0.208
"1934" "Fisher" 0.126
"1935" "Fisher" 0.128
"1936" "Fisher" 0.108
"1937" "Fisher" 0.098
"1938" "Fisher" 0.506
"1939" "Fisher" 0.514
"1940" "Fisher" 0.54
"1941" "Fisher" 0.008
"1942" "Fisher" 0.25
"1943" "Fisher" 0.134
"1944" "Fisher" 0.018
"1945" "Fisher" 0.824
"1946" "Fisher" 0.032
"1947" "Fisher" 0.586
"1948" "Fisher" 0.494
"1949" "Fisher" 0.002
"1950" "Fisher" 0.068
"1951" "Fisher" 0.112
"1952" "Fisher" 0.636
"1953" "Fisher" 0.188
"1954" "Fisher" 0.152
"1955" "Fisher" 0.022
"1956" "Fisher" 0.268
"1957" "Fisher" 0.138
"1958" "Fisher" 0.154
"1959" "Fisher" 0.188
"1960" "Fisher" 0.58
"1961" "Fisher" 0.17
"1962" "Fisher" 0.58
"1963" "Fisher" 0.016
"1964" "Fisher" 0.668
"1965" "Fisher" 0.62
"1966" "Fisher" 0.004
"1967" "Fisher" 0.13
"1968" "Fisher" 0.082
"1969" "Fisher" 0.086
"1970" "Fisher" 0.282
"1971" "Fisher" 0.348
"1972" "Fisher" 0.292
"1973" "Fisher" 1
"1974" "Fisher" 0.352
"1975" "Fisher" 0.926
"1976" "Fisher" 0.338
"1977" "Fisher" 0.144
"1978" "Fisher" 0.07
"1979" "Fisher" 0.014
"1980" "Fisher" 0.01
"1981" "Fisher" 0.706
"1982" "Fisher" 0.506
"1983" "Fisher" 0.014
"1984" "Fisher" 0.058
"1985" "Fisher" 0
"1986" "Fisher" 0.124
"1987" "Fisher" 0.098
"1988" "Fisher" 0.426
"1989" "Fisher" 0.03
"1990" "Fisher" 0.352
"1991" "Fisher" 0.44
"1992" "Fisher" 0.48
"1993" "Fisher" 0.922
"1994" "Fisher" 0.142
"1995" "Fisher" 0.002
"1996" "Fisher" 0.276
"1997" "Fisher" 0.442
"1998" "Fisher" 0.018
"1999" "Fisher" 0.482
"2000" "Fisher" 0
"2001" "Lin" 0.21
"2002" "Lin" 0.25
"2003" "Lin" 0.048
"2004" "Lin" 0.56
"2005" "Lin" 0.07
"2006" "Lin" 0.812
"2007" "Lin" 0.192
"2008" "Lin" 0.478
"2009" "Lin" 0.032
"2010" "Lin" 0.008
"2011" "Lin" 0.006
"2012" "Lin" 0.244
"2013" "Lin" 0.738
"2014" "Lin" 0.58
"2015" "Lin" 0.174
"2016" "Lin" 0.116
"2017" "Lin" 0.104
"2018" "Lin" 0.256
"2019" "Lin" 0.304
"2020" "Lin" 0.366
"2021" "Lin" 0.014
"2022" "Lin" 0.068
"2023" "Lin" 0.24
"2024" "Lin" 0.034
"2025" "Lin" 0.002
"2026" "Lin" 0.062
"2027" "Lin" 0.204
"2028" "Lin" 0.446
"2029" "Lin" 0.03
"2030" "Lin" 0.108
"2031" "Lin" 0.318
"2032" "Lin" 0.056
"2033" "Lin" 0.01
"2034" "Lin" 0
"2035" "Lin" 0.102
"2036" "Lin" 0.47
"2037" "Lin" 0.166
"2038" "Lin" 0.216
"2039" "Lin" 0.296
"2040" "Lin" 0.504
"2041" "Lin" 0.444
"2042" "Lin" 0.01
"2043" "Lin" 0.034
"2044" "Lin" 0.056
"2045" "Lin" 0.116
"2046" "Lin" 0.236
"2047" "Lin" 0.26
"2048" "Lin" 0.012
"2049" "Lin" 0
"2050" "Lin" 0
"2051" "Lin" 0.206
"2052" "Lin" 0.116
"2053" "Lin" 0.108
"2054" "Lin" 0.022
"2055" "Lin" 0.074
"2056" "Lin" 0.032
"2057" "Lin" 0.606
"2058" "Lin" 0.188
"2059" "Lin" 0.11
"2060" "Lin" 0.2
"2061" "Lin" 0.94
"2062" "Lin" 0.644
"2063" "Lin" 0.442
"2064" "Lin" 0.202
"2065" "Lin" 0.828
"2066" "Lin" 0.004
"2067" "Lin" 0.2
"2068" "Lin" 0.15
"2069" "Lin" 0.376
"2070" "Lin" 0.108
"2071" "Lin" 0.05
"2072" "Lin" 0.202
"2073" "Lin" 0.88
"2074" "Lin" 0.528
"2075" "Lin" 0.12
"2076" "Lin" 0.052
"2077" "Lin" 0.006
"2078" "Lin" 0.008
"2079" "Lin" 0.078
"2080" "Lin" 0.518
"2081" "Lin" 0.722
"2082" "Lin" 0.272
"2083" "Lin" 0.33
"2084" "Lin" 0.3
"2085" "Lin" 0.836
"2086" "Lin" 0.94
"2087" "Lin" 0.002
"2088" "Lin" 0.024
"2089" "Lin" 0.242
"2090" "Lin" 0.07
"2091" "Lin" 0.078
"2092" "Lin" 0.79
"2093" "Lin" 0
"2094" "Lin" 0.03
"2095" "Lin" 0.828
"2096" "Lin" 0.022
"2097" "Lin" 0.054
"2098" "Lin" 0.504
"2099" "Lin" 0.148
"2100" "Lin" 0.336
"2101" "Lin" 0.066
"2102" "Lin" 0.07
"2103" "Lin" 0.02
"2104" "Lin" 0.802
"2105" "Lin" 0.024
"2106" "Lin" 0.4
"2107" "Lin" 0.03
"2108" "Lin" 0
"2109" "Lin" 0.158
"2110" "Lin" 0.002
"2111" "Lin" 0.13
"2112" "Lin" 0.024
"2113" "Lin" 0.266
"2114" "Lin" 0.104
"2115" "Lin" 0.006
"2116" "Lin" 0.026
"2117" "Lin" 0.188
"2118" "Lin" 0.456
"2119" "Lin" 0.01
"2120" "Lin" 0.012
"2121" "Lin" 0.04
"2122" "Lin" 0.022
"2123" "Lin" 0.294
"2124" "Lin" 0.012
"2125" "Lin" 0.002
"2126" "Lin" 0.134
"2127" "Lin" 0.048
"2128" "Lin" 0.36
"2129" "Lin" 0.064
"2130" "Lin" 0.008
"2131" "Lin" 0.134
"2132" "Lin" 0.19
"2133" "Lin" 0.936
"2134" "Lin" 0.148
"2135" "Lin" 0.366
"2136" "Lin" 0.1
"2137" "Lin" 0.02
"2138" "Lin" 0.072
"2139" "Lin" 0.07
"2140" "Lin" 0.354
"2141" "Lin" 0.128
"2142" "Lin" 0.184
"2143" "Lin" 0.738
"2144" "Lin" 0.002
"2145" "Lin" 0.002
"2146" "Lin" 0.094
"2147" "Lin" 0.016
"2148" "Lin" 0.094
"2149" "Lin" 0.52
"2150" "Lin" 0.17
"2151" "Lin" 0.732
"2152" "Lin" 0.234
"2153" "Lin" 0.04
"2154" "Lin" 0.678
"2155" "Lin" 0.01
"2156" "Lin" 0.038
"2157" "Lin" 0.01
"2158" "Lin" 0
"2159" "Lin" 0.116
"2160" "Lin" 0.022
"2161" "Lin" 0.766
"2162" "Lin" 0.48
"2163" "Lin" 0.024
"2164" "Lin" 0.05
"2165" "Lin" 0.014
"2166" "Lin" 0.146
"2167" "Lin" 0.126
"2168" "Lin" 0.138
"2169" "Lin" 0.142
"2170" "Lin" 0.056
"2171" "Lin" 0.67
"2172" "Lin" 0.524
"2173" "Lin" 0.29
"2174" "Lin" 0.14
"2175" "Lin" 0.036
"2176" "Lin" 0.356
"2177" "Lin" 0.01
"2178" "Lin" 0.096
"2179" "Lin" 0.166
"2180" "Lin" 0.018
"2181" "Lin" 0.016
"2182" "Lin" 0.466
"2183" "Lin" 0.01
"2184" "Lin" 0.098
"2185" "Lin" 0
"2186" "Lin" 0.008
"2187" "Lin" 0.89
"2188" "Lin" 0.27
"2189" "Lin" 0.826
"2190" "Lin" 0.022
"2191" "Lin" 0.238
"2192" "Lin" 0.438
"2193" "Lin" 0.118
"2194" "Lin" 0.17
"2195" "Lin" 0.208
"2196" "Lin" 0
"2197" "Lin" 0.154
"2198" "Lin" 0.302
"2199" "Lin" 0.006
"2200" "Lin" 0.012
"2201" "Lin" 0
"2202" "Lin" 0.36
"2203" "Lin" 0.036
"2204" "Lin" 0.062
"2205" "Lin" 0.414
"2206" "Lin" 0.014
"2207" "Lin" 0.01
"2208" "Lin" 0.852
"2209" "Lin" 0.222
"2210" "Lin" 0.228
"2211" "Lin" 0.068
"2212" "Lin" 0.032
"2213" "Lin" 0.424
"2214" "Lin" 0.01
"2215" "Lin" 0.164
"2216" "Lin" 0.786
"2217" "Lin" 0.282
"2218" "Lin" 0.004
"2219" "Lin" 0.26
"2220" "Lin" 0.342
"2221" "Lin" 0.004
"2222" "Lin" 0.06
"2223" "Lin" 0.308
"2224" "Lin" 0
"2225" "Lin" 0.006
"2226" "Lin" 0
"2227" "Lin" 0.004
"2228" "Lin" 0.96
"2229" "Lin" 0.42
"2230" "Lin" 0.166
"2231" "Lin" 0.132
"2232" "Lin" 0.01
"2233" "Lin" 0.912
"2234" "Lin" 0.094
"2235" "Lin" 0.01
"2236" "Lin" 0.194
"2237" "Lin" 0.07
"2238" "Lin" 0.16
"2239" "Lin" 0.056
"2240" "Lin" 0.182
"2241" "Lin" 0.01
"2242" "Lin" 0.96
"2243" "Lin" 0.054
"2244" "Lin" 0.204
"2245" "Lin" 0.382
"2246" "Lin" 0
"2247" "Lin" 0.106
"2248" "Lin" 0.008
"2249" "Lin" 0.008
"2250" "Lin" 0.036
"2251" "Lin" 0.166
"2252" "Lin" 0.01
"2253" "Lin" 0.304
"2254" "Lin" 0.082
"2255" "Lin" 0.21
"2256" "Lin" 0.196
"2257" "Lin" 0.116
"2258" "Lin" 0.056
"2259" "Lin" 0.47
"2260" "Lin" 0.044
"2261" "Lin" 0.786
"2262" "Lin" 0.026
"2263" "Lin" 0.162
"2264" "Lin" 0.064
"2265" "Lin" 0.034
"2266" "Lin" 0.02
"2267" "Lin" 0.218
"2268" "Lin" 0.06
"2269" "Lin" 0.146
"2270" "Lin" 0.448
"2271" "Lin" 0.014
"2272" "Lin" 0.596
"2273" "Lin" 0.024
"2274" "Lin" 0.222
"2275" "Lin" 0.928
"2276" "Lin" 0.054
"2277" "Lin" 0.648
"2278" "Lin" 0.524
"2279" "Lin" 0.724
"2280" "Lin" 0.056
"2281" "Lin" 0.028
"2282" "Lin" 0.304
"2283" "Lin" 0.002
"2284" "Lin" 0.012
"2285" "Lin" 0.074
"2286" "Lin" 0.192
"2287" "Lin" 0.118
"2288" "Lin" 0.086
"2289" "Lin" 0.224
"2290" "Lin" 0.148
"2291" "Lin" 0.674
"2292" "Lin" 0.012
"2293" "Lin" 0.018
"2294" "Lin" 0.934
"2295" "Lin" 0
"2296" "Lin" 0.038
"2297" "Lin" 0.11
"2298" "Lin" 0
"2299" "Lin" 0.304
"2300" "Lin" 0.064
"2301" "Lin" 0.59
"2302" "Lin" 0.262
"2303" "Lin" 0.1
"2304" "Lin" 0
"2305" "Lin" 0.072
"2306" "Lin" 0.002
"2307" "Lin" 0.098
"2308" "Lin" 0.078
"2309" "Lin" 0.07
"2310" "Lin" 0.25
"2311" "Lin" 0.256
"2312" "Lin" 0.028
"2313" "Lin" 0.176
"2314" "Lin" 0.014
"2315" "Lin" 0.02
"2316" "Lin" 0.02
"2317" "Lin" 0.014
"2318" "Lin" 0.178
"2319" "Lin" 0.166
"2320" "Lin" 0.448
"2321" "Lin" 0.358
"2322" "Lin" 0.594
"2323" "Lin" 0.43
"2324" "Lin" 0.072
"2325" "Lin" 0.382
"2326" "Lin" 0.22
"2327" "Lin" 0.2
"2328" "Lin" 0.506
"2329" "Lin" 0.212
"2330" "Lin" 0.086
"2331" "Lin" 0.326
"2332" "Lin" 0.026
"2333" "Lin" 0.006
"2334" "Lin" 0.218
"2335" "Lin" 0.074
"2336" "Lin" 0.222
"2337" "Lin" 0.83
"2338" "Lin" 0.302
"2339" "Lin" 0.294
"2340" "Lin" 0.044
"2341" "Lin" 0.392
"2342" "Lin" 0.248
"2343" "Lin" 0.238
"2344" "Lin" 0.016
"2345" "Lin" 0.042
"2346" "Lin" 0
"2347" "Lin" 0.924
"2348" "Lin" 0.028
"2349" "Lin" 0
"2350" "Lin" 0.304
"2351" "Lin" 0.022
"2352" "Lin" 0.004
"2353" "Lin" 0.544
"2354" "Lin" 0.014
"2355" "Lin" 0.212
"2356" "Lin" 0.254
"2357" "Lin" 0.58
"2358" "Lin" 0.216
"2359" "Lin" 0.124
"2360" "Lin" 0.008
"2361" "Lin" 0.854
"2362" "Lin" 0.056
"2363" "Lin" 0.334
"2364" "Lin" 0.002
"2365" "Lin" 0.21
"2366" "Lin" 0.062
"2367" "Lin" 0.116
"2368" "Lin" 0.274
"2369" "Lin" 0.094
"2370" "Lin" 0.268
"2371" "Lin" 0.192
"2372" "Lin" 0
"2373" "Lin" 0.446
"2374" "Lin" 0.038
"2375" "Lin" 0.418
"2376" "Lin" 0.196
"2377" "Lin" 0.068
"2378" "Lin" 0.138
"2379" "Lin" 0.81
"2380" "Lin" 0.154
"2381" "Lin" 0.022
"2382" "Lin" 0.032
"2383" "Lin" 0.222
"2384" "Lin" 0.102
"2385" "Lin" 0.082
"2386" "Lin" 0.02
"2387" "Lin" 0.006
"2388" "Lin" 0.052
"2389" "Lin" 0.588
"2390" "Lin" 0.318
"2391" "Lin" 0.666
"2392" "Lin" 0.038
"2393" "Lin" 0.004
"2394" "Lin" 0.034
"2395" "Lin" 0.694
"2396" "Lin" 0.706
"2397" "Lin" 0.142
"2398" "Lin" 0.128
"2399" "Lin" 0.086
"2400" "Lin" 0.746
"2401" "Lin" 0.006
"2402" "Lin" 0.11
"2403" "Lin" 0.084
"2404" "Lin" 0.012
"2405" "Lin" 0.07
"2406" "Lin" 0.04
"2407" "Lin" 0.592
"2408" "Lin" 0.036
"2409" "Lin" 0.38
"2410" "Lin" 0.008
"2411" "Lin" 0.118
"2412" "Lin" 0.08
"2413" "Lin" 0.086
"2414" "Lin" 0.134
"2415" "Lin" 0.066
"2416" "Lin" 0.154
"2417" "Lin" 0.08
"2418" "Lin" 0.208
"2419" "Lin" 0.596
"2420" "Lin" 0.69
"2421" "Lin" 0.14
"2422" "Lin" 0.066
"2423" "Lin" 0.242
"2424" "Lin" 0.104
"2425" "Lin" 0.676
"2426" "Lin" 0.094
"2427" "Lin" 0.02
"2428" "Lin" 0.746
"2429" "Lin" 0.022
"2430" "Lin" 0.172
"2431" "Lin" 0.05
"2432" "Lin" 0.522
"2433" "Lin" 0.47
"2434" "Lin" 0.164
"2435" "Lin" 0.004
"2436" "Lin" 0.056
"2437" "Lin" 0.106
"2438" "Lin" 0.038
"2439" "Lin" 0.962
"2440" "Lin" 0.008
"2441" "Lin" 0.696
"2442" "Lin" 0.332
"2443" "Lin" 0.028
"2444" "Lin" 0.098
"2445" "Lin" 0.01
"2446" "Lin" 0.162
"2447" "Lin" 0.744
"2448" "Lin" 0.124
"2449" "Lin" 0.016
"2450" "Lin" 0.504
"2451" "Lin" 0.31
"2452" "Lin" 0.02
"2453" "Lin" 0.262
"2454" "Lin" 0.074
"2455" "Lin" 0.014
"2456" "Lin" 0.188
"2457" "Lin" 0.014
"2458" "Lin" 0.216
"2459" "Lin" 0.622
"2460" "Lin" 0.548
"2461" "Lin" 0.972
"2462" "Lin" 0.49
"2463" "Lin" 0.004
"2464" "Lin" 0.428
"2465" "Lin" 0.596
"2466" "Lin" 0.206
"2467" "Lin" 0.534
"2468" "Lin" 0.1
"2469" "Lin" 0.016
"2470" "Lin" 0.034
"2471" "Lin" 0.092
"2472" "Lin" 0.848
"2473" "Lin" 0.168
"2474" "Lin" 0.11
"2475" "Lin" 0.066
"2476" "Lin" 0.022
"2477" "Lin" 0.566
"2478" "Lin" 0.262
"2479" "Lin" 0.078
"2480" "Lin" 0.236
"2481" "Lin" 0.006
"2482" "Lin" 0.014
"2483" "Lin" 0.622
"2484" "Lin" 0.022
"2485" "Lin" 0
"2486" "Lin" 0.18
"2487" "Lin" 0.008
"2488" "Lin" 0.15
"2489" "Lin" 0.108
"2490" "Lin" 0.056
"2491" "Lin" 0.038
"2492" "Lin" 0.068
"2493" "Lin" 0.184
"2494" "Lin" 0.566
"2495" "Lin" 0.308
"2496" "Lin" 0.008
"2497" "Lin" 0.078
"2498" "Lin" 0.014
"2499" "Lin" 0.902
"2500" "Lin" 0.012
"2501" "Lin" 0.112
"2502" "Lin" 0.578
"2503" "Lin" 0.04
"2504" "Lin" 0.53
"2505" "Lin" 0.094
"2506" "Lin" 0.182
"2507" "Lin" 0.116
"2508" "Lin" 0.312
"2509" "Lin" 0.012
"2510" "Lin" 0.006
"2511" "Lin" 0.372
"2512" "Lin" 0.108
"2513" "Lin" 0.478
"2514" "Lin" 0.01
"2515" "Lin" 0.144
"2516" "Lin" 0.548
"2517" "Lin" 0.044
"2518" "Lin" 0.102
"2519" "Lin" 0.666
"2520" "Lin" 0.006
"2521" "Lin" 0.25
"2522" "Lin" 0.082
"2523" "Lin" 0.178
"2524" "Lin" 0.016
"2525" "Lin" 0.126
"2526" "Lin" 0.042
"2527" "Lin" 0.094
"2528" "Lin" 0.106
"2529" "Lin" 0.088
"2530" "Lin" 0.042
"2531" "Lin" 0.082
"2532" "Lin" 0.018
"2533" "Lin" 0.114
"2534" "Lin" 0
"2535" "Lin" 0.426
"2536" "Lin" 0.034
"2537" "Lin" 0.106
"2538" "Lin" 0.004
"2539" "Lin" 0.822
"2540" "Lin" 0.36
"2541" "Lin" 0.266
"2542" "Lin" 0.008
"2543" "Lin" 0.084
"2544" "Lin" 0.354
"2545" "Lin" 0.036
"2546" "Lin" 0.016
"2547" "Lin" 0.006
"2548" "Lin" 0.16
"2549" "Lin" 0.768
"2550" "Lin" 0.006
"2551" "Lin" 0.068
"2552" "Lin" 0.25
"2553" "Lin" 0.292
"2554" "Lin" 0.19
"2555" "Lin" 0.03
"2556" "Lin" 0.188
"2557" "Lin" 0.006
"2558" "Lin" 0.19
"2559" "Lin" 0.328
"2560" "Lin" 0.788
"2561" "Lin" 0.052
"2562" "Lin" 0.022
"2563" "Lin" 0.444
"2564" "Lin" 0.37
"2565" "Lin" 0.15
"2566" "Lin" 0.678
"2567" "Lin" 0.128
"2568" "Lin" 0.024
"2569" "Lin" 0.488
"2570" "Lin" 0.9
"2571" "Lin" 0.312
"2572" "Lin" 0.014
"2573" "Lin" 0.046
"2574" "Lin" 0.314
"2575" "Lin" 0.582
"2576" "Lin" 0.184
"2577" "Lin" 0.262
"2578" "Lin" 0
"2579" "Lin" 0.572
"2580" "Lin" 0.224
"2581" "Lin" 0.094
"2582" "Lin" 0.362
"2583" "Lin" 0.696
"2584" "Lin" 0.196
"2585" "Lin" 0.07
"2586" "Lin" 0.08
"2587" "Lin" 0.242
"2588" "Lin" 0.104
"2589" "Lin" 0.02
"2590" "Lin" 0.002
"2591" "Lin" 0.078
"2592" "Lin" 0.122
"2593" "Lin" 0.002
"2594" "Lin" 0.498
"2595" "Lin" 0.046
"2596" "Lin" 0.55
"2597" "Lin" 0.004
"2598" "Lin" 0.014
"2599" "Lin" 0.064
"2600" "Lin" 0.026
"2601" "Lin" 0.096
"2602" "Lin" 0
"2603" "Lin" 0.022
"2604" "Lin" 0.222
"2605" "Lin" 0.23
"2606" "Lin" 0.108
"2607" "Lin" 0.012
"2608" "Lin" 0.124
"2609" "Lin" 0
"2610" "Lin" 0.01
"2611" "Lin" 0.016
"2612" "Lin" 0.034
"2613" "Lin" 0.836
"2614" "Lin" 0.098
"2615" "Lin" 0.17
"2616" "Lin" 0
"2617" "Lin" 0
"2618" "Lin" 0
"2619" "Lin" 0.092
"2620" "Lin" 0.018
"2621" "Lin" 0.204
"2622" "Lin" 0.014
"2623" "Lin" 0.026
"2624" "Lin" 0.04
"2625" "Lin" 0.292
"2626" "Lin" 0.406
"2627" "Lin" 0.168
"2628" "Lin" 0.376
"2629" "Lin" 0.022
"2630" "Lin" 0.038
"2631" "Lin" 0.676
"2632" "Lin" 0.538
"2633" "Lin" 0
"2634" "Lin" 0.016
"2635" "Lin" 0.398
"2636" "Lin" 0.056
"2637" "Lin" 0.012
"2638" "Lin" 0.012
"2639" "Lin" 0.048
"2640" "Lin" 0.016
"2641" "Lin" 0.12
"2642" "Lin" 0.178
"2643" "Lin" 0.056
"2644" "Lin" 0.006
"2645" "Lin" 0.046
"2646" "Lin" 0.148
"2647" "Lin" 0
"2648" "Lin" 0.04
"2649" "Lin" 0.284
"2650" "Lin" 0.332
"2651" "Lin" 0
"2652" "Lin" 0.288
"2653" "Lin" 0.31
"2654" "Lin" 0.072
"2655" "Lin" 0.044
"2656" "Lin" 0.278
"2657" "Lin" 0.358
"2658" "Lin" 0.07
"2659" "Lin" 0
"2660" "Lin" 0.018
"2661" "Lin" 0.06
"2662" "Lin" 0.014
"2663" "Lin" 0.018
"2664" "Lin" 0.058
"2665" "Lin" 0.02
"2666" "Lin" 0.052
"2667" "Lin" 0.002
"2668" "Lin" 0.01
"2669" "Lin" 0.37
"2670" "Lin" 0.208
"2671" "Lin" 0.066
"2672" "Lin" 0.002
"2673" "Lin" 0.088
"2674" "Lin" 0.37
"2675" "Lin" 0.062
"2676" "Lin" 0.042
"2677" "Lin" 0.01
"2678" "Lin" 0.048
"2679" "Lin" 0.272
"2680" "Lin" 0.25
"2681" "Lin" 0.528
"2682" "Lin" 0.472
"2683" "Lin" 0.128
"2684" "Lin" 0.124
"2685" "Lin" 0
"2686" "Lin" 0.324
"2687" "Lin" 0.04
"2688" "Lin" 0.302
"2689" "Lin" 0.636
"2690" "Lin" 0.666
"2691" "Lin" 0.188
"2692" "Lin" 0.966
"2693" "Lin" 0.012
"2694" "Lin" 0.308
"2695" "Lin" 0.622
"2696" "Lin" 0.034
"2697" "Lin" 0.002
"2698" "Lin" 0.074
"2699" "Lin" 0.16
"2700" "Lin" 0.148
"2701" "Lin" 0.394
"2702" "Lin" 0.072
"2703" "Lin" 0.14
"2704" "Lin" 0.368
"2705" "Lin" 0.906
"2706" "Lin" 0
"2707" "Lin" 0.006
"2708" "Lin" 0.01
"2709" "Lin" 0.764
"2710" "Lin" 0.508
"2711" "Lin" 0.002
"2712" "Lin" 0.26
"2713" "Lin" 0.058
"2714" "Lin" 0
"2715" "Lin" 0.1
"2716" "Lin" 0.006
"2717" "Lin" 0.028
"2718" "Lin" 0.056
"2719" "Lin" 0.036
"2720" "Lin" 0.308
"2721" "Lin" 0.016
"2722" "Lin" 0.076
"2723" "Lin" 0.022
"2724" "Lin" 0.002
"2725" "Lin" 0.026
"2726" "Lin" 0.174
"2727" "Lin" 0.69
"2728" "Lin" 0.084
"2729" "Lin" 0.274
"2730" "Lin" 0.816
"2731" "Lin" 0.092
"2732" "Lin" 0.966
"2733" "Lin" 0.026
"2734" "Lin" 0.236
"2735" "Lin" 0.002
"2736" "Lin" 0.008
"2737" "Lin" 0.228
"2738" "Lin" 0.194
"2739" "Lin" 0.502
"2740" "Lin" 0.396
"2741" "Lin" 0.076
"2742" "Lin" 0.028
"2743" "Lin" 0.018
"2744" "Lin" 0.006
"2745" "Lin" 0.194
"2746" "Lin" 0.086
"2747" "Lin" 0.2
"2748" "Lin" 0.082
"2749" "Lin" 0.056
"2750" "Lin" 0.024
"2751" "Lin" 0.056
"2752" "Lin" 0.006
"2753" "Lin" 0.016
"2754" "Lin" 0.032
"2755" "Lin" 0.194
"2756" "Lin" 0.264
"2757" "Lin" 0.516
"2758" "Lin" 0.542
"2759" "Lin" 0.764
"2760" "Lin" 0
"2761" "Lin" 0.058
"2762" "Lin" 0.024
"2763" "Lin" 0.408
"2764" "Lin" 0.698
"2765" "Lin" 0.01
"2766" "Lin" 0
"2767" "Lin" 0.592
"2768" "Lin" 0.426
"2769" "Lin" 0.958
"2770" "Lin" 0.128
"2771" "Lin" 0.024
"2772" "Lin" 0.814
"2773" "Lin" 0.97
"2774" "Lin" 0.02
"2775" "Lin" 0
"2776" "Lin" 0.448
"2777" "Lin" 0.018
"2778" "Lin" 0.834
"2779" "Lin" 0.268
"2780" "Lin" 0.67
"2781" "Lin" 0.016
"2782" "Lin" 0.234
"2783" "Lin" 0.064
"2784" "Lin" 0.006
"2785" "Lin" 0.228
"2786" "Lin" 0.004
"2787" "Lin" 0.144
"2788" "Lin" 0.398
"2789" "Lin" 0.136
"2790" "Lin" 0.29
"2791" "Lin" 0.002
"2792" "Lin" 0.132
"2793" "Lin" 0.264
"2794" "Lin" 0.258
"2795" "Lin" 0.046
"2796" "Lin" 0.13
"2797" "Lin" 0.1
"2798" "Lin" 0.144
"2799" "Lin" 0.036
"2800" "Lin" 0.072
"2801" "Lin" 0.204
"2802" "Lin" 0.046
"2803" "Lin" 0.03
"2804" "Lin" 0.048
"2805" "Lin" 0.48
"2806" "Lin" 0.094
"2807" "Lin" 0.602
"2808" "Lin" 0.004
"2809" "Lin" 0.198
"2810" "Lin" 0.12
"2811" "Lin" 0.12
"2812" "Lin" 0.076
"2813" "Lin" 0.288
"2814" "Lin" 0.05
"2815" "Lin" 0.394
"2816" "Lin" 0.06
"2817" "Lin" 0.256
"2818" "Lin" 0.748
"2819" "Lin" 0.16
"2820" "Lin" 0.296
"2821" "Lin" 0.056
"2822" "Lin" 0.034
"2823" "Lin" 0.002
"2824" "Lin" 0.002
"2825" "Lin" 0.37
"2826" "Lin" 0.172
"2827" "Lin" 0.03
"2828" "Lin" 0.014
"2829" "Lin" 0.228
"2830" "Lin" 0.142
"2831" "Lin" 0.03
"2832" "Lin" 0.048
"2833" "Lin" 0.19
"2834" "Lin" 0.348
"2835" "Lin" 0.534
"2836" "Lin" 0.316
"2837" "Lin" 0.006
"2838" "Lin" 0.384
"2839" "Lin" 0.002
"2840" "Lin" 0.312
"2841" "Lin" 0.172
"2842" "Lin" 0.002
"2843" "Lin" 0.128
"2844" "Lin" 0.056
"2845" "Lin" 0.116
"2846" "Lin" 0.304
"2847" "Lin" 0.022
"2848" "Lin" 0.67
"2849" "Lin" 0.676
"2850" "Lin" 0.66
"2851" "Lin" 0.658
"2852" "Lin" 0.04
"2853" "Lin" 0.03
"2854" "Lin" 0.646
"2855" "Lin" 0.324
"2856" "Lin" 0.004
"2857" "Lin" 0.014
"2858" "Lin" 0.146
"2859" "Lin" 0.154
"2860" "Lin" 0.426
"2861" "Lin" 0.056
"2862" "Lin" 0.202
"2863" "Lin" 0.398
"2864" "Lin" 0.05
"2865" "Lin" 0.01
"2866" "Lin" 0.012
"2867" "Lin" 0.004
"2868" "Lin" 0.68
"2869" "Lin" 0.078
"2870" "Lin" 0.03
"2871" "Lin" 0.658
"2872" "Lin" 0.178
"2873" "Lin" 0.182
"2874" "Lin" 0.024
"2875" "Lin" 0.232
"2876" "Lin" 0.126
"2877" "Lin" 0.556
"2878" "Lin" 0.166
"2879" "Lin" 0.226
"2880" "Lin" 0.268
"2881" "Lin" 0.016
"2882" "Lin" 0
"2883" "Lin" 0.026
"2884" "Lin" 0.358
"2885" "Lin" 0.01
"2886" "Lin" 0.41
"2887" "Lin" 0.036
"2888" "Lin" 0.108
"2889" "Lin" 0.15
"2890" "Lin" 0
"2891" "Lin" 0.058
"2892" "Lin" 0.014
"2893" "Lin" 0.056
"2894" "Lin" 0.156
"2895" "Lin" 0.046
"2896" "Lin" 0.1
"2897" "Lin" 0.272
"2898" "Lin" 0.004
"2899" "Lin" 0.216
"2900" "Lin" 0.01
"2901" "Lin" 0.034
"2902" "Lin" 0.004
"2903" "Lin" 0.086
"2904" "Lin" 0.082
"2905" "Lin" 0.482
"2906" "Lin" 0.284
"2907" "Lin" 0.044
"2908" "Lin" 0.672
"2909" "Lin" 0.024
"2910" "Lin" 0.208
"2911" "Lin" 0.162
"2912" "Lin" 0.006
"2913" "Lin" 0.188
"2914" "Lin" 0.304
"2915" "Lin" 0.198
"2916" "Lin" 0
"2917" "Lin" 0.002
"2918" "Lin" 0.072
"2919" "Lin" 0.002
"2920" "Lin" 0.324
"2921" "Lin" 0.002
"2922" "Lin" 0.058
"2923" "Lin" 0.422
"2924" "Lin" 0.202
"2925" "Lin" 0.146
"2926" "Lin" 0.174
"2927" "Lin" 0.002
"2928" "Lin" 0.9
"2929" "Lin" 0.94
"2930" "Lin" 0.418
"2931" "Lin" 0.028
"2932" "Lin" 0.018
"2933" "Lin" 0.096
"2934" "Lin" 0.088
"2935" "Lin" 0.006
"2936" "Lin" 0.022
"2937" "Lin" 0.264
"2938" "Lin" 0.168
"2939" "Lin" 0.236
"2940" "Lin" 0.172
"2941" "Lin" 0.002
"2942" "Lin" 0.176
"2943" "Lin" 0.032
"2944" "Lin" 0.006
"2945" "Lin" 0.292
"2946" "Lin" 0.014
"2947" "Lin" 0.384
"2948" "Lin" 0.344
"2949" "Lin" 0.002
"2950" "Lin" 0.022
"2951" "Lin" 0.006
"2952" "Lin" 0.932
"2953" "Lin" 0.032
"2954" "Lin" 0.028
"2955" "Lin" 0.01
"2956" "Lin" 0.108
"2957" "Lin" 0.084
"2958" "Lin" 0.074
"2959" "Lin" 0.192
"2960" "Lin" 0.82
"2961" "Lin" 0.118
"2962" "Lin" 0.118
"2963" "Lin" 0.026
"2964" "Lin" 0.786
"2965" "Lin" 0.11
"2966" "Lin" 0
"2967" "Lin" 0.056
"2968" "Lin" 0.002
"2969" "Lin" 0.014
"2970" "Lin" 0.262
"2971" "Lin" 0.2
"2972" "Lin" 0.234
"2973" "Lin" 0.662
"2974" "Lin" 0.09
"2975" "Lin" 0.52
"2976" "Lin" 0.032
"2977" "Lin" 0.51
"2978" "Lin" 0.034
"2979" "Lin" 0.002
"2980" "Lin" 0.002
"2981" "Lin" 0.742
"2982" "Lin" 0.106
"2983" "Lin" 0.074
"2984" "Lin" 0.014
"2985" "Lin" 0
"2986" "Lin" 0.078
"2987" "Lin" 0
"2988" "Lin" 0.212
"2989" "Lin" 0.062
"2990" "Lin" 0.27
"2991" "Lin" 0.136
"2992" "Lin" 0.152
"2993" "Lin" 0.898
"2994" "Lin" 0.06
"2995" "Lin" 0.006
"2996" "Lin" 0.3
"2997" "Lin" 0.234
"2998" "Lin" 0.014
"2999" "Lin" 0.324
"3000" "Lin" 0
"3001" "Rosenbaum" 0.252
"3002" "Rosenbaum" 0.418
"3003" "Rosenbaum" 0.108
"3004" "Rosenbaum" 0.19
"3005" "Rosenbaum" 0.026
"3006" "Rosenbaum" 0.5
"3007" "Rosenbaum" 0.12
"3008" "Rosenbaum" 0.934
"3009" "Rosenbaum" 0.444
"3010" "Rosenbaum" 0.156
"3011" "Rosenbaum" 0.008
"3012" "Rosenbaum" 0.844
"3013" "Rosenbaum" 0.954
"3014" "Rosenbaum" 0.392
"3015" "Rosenbaum" 0.336
"3016" "Rosenbaum" 0.068
"3017" "Rosenbaum" 0.816
"3018" "Rosenbaum" 0.484
"3019" "Rosenbaum" 0.484
"3020" "Rosenbaum" 0.936
"3021" "Rosenbaum" 0.328
"3022" "Rosenbaum" 0.13
"3023" "Rosenbaum" 0.656
"3024" "Rosenbaum" 0.02
"3025" "Rosenbaum" 0.002
"3026" "Rosenbaum" 0.034
"3027" "Rosenbaum" 0.096
"3028" "Rosenbaum" 0.91
"3029" "Rosenbaum" 0.382
"3030" "Rosenbaum" 0.288
"3031" "Rosenbaum" 0.35
"3032" "Rosenbaum" 0.03
"3033" "Rosenbaum" 0.036
"3034" "Rosenbaum" 0.002
"3035" "Rosenbaum" 0.208
"3036" "Rosenbaum" 0.674
"3037" "Rosenbaum" 0.596
"3038" "Rosenbaum" 0.338
"3039" "Rosenbaum" 0.22
"3040" "Rosenbaum" 0.914
"3041" "Rosenbaum" 0.992
"3042" "Rosenbaum" 0.046
"3043" "Rosenbaum" 0.306
"3044" "Rosenbaum" 0.018
"3045" "Rosenbaum" 0.238
"3046" "Rosenbaum" 0.722
"3047" "Rosenbaum" 0.364
"3048" "Rosenbaum" 0.13
"3049" "Rosenbaum" 0.122
"3050" "Rosenbaum" 0.082
"3051" "Rosenbaum" 0.094
"3052" "Rosenbaum" 0.044
"3053" "Rosenbaum" 0.09
"3054" "Rosenbaum" 0.14
"3055" "Rosenbaum" 0.086
"3056" "Rosenbaum" 0.038
"3057" "Rosenbaum" 0.328
"3058" "Rosenbaum" 0.172
"3059" "Rosenbaum" 0.14
"3060" "Rosenbaum" 0.242
"3061" "Rosenbaum" 0.712
"3062" "Rosenbaum" 0.476
"3063" "Rosenbaum" 0.774
"3064" "Rosenbaum" 0.692
"3065" "Rosenbaum" 0.908
"3066" "Rosenbaum" 0.04
"3067" "Rosenbaum" 0.338
"3068" "Rosenbaum" 0.816
"3069" "Rosenbaum" 0.864
"3070" "Rosenbaum" 0.124
"3071" "Rosenbaum" 0.978
"3072" "Rosenbaum" 0.392
"3073" "Rosenbaum" 0.83
"3074" "Rosenbaum" 0.788
"3075" "Rosenbaum" 0.326
"3076" "Rosenbaum" 0.31
"3077" "Rosenbaum" 0.004
"3078" "Rosenbaum" 0.062
"3079" "Rosenbaum" 0.236
"3080" "Rosenbaum" 0.882
"3081" "Rosenbaum" 0.454
"3082" "Rosenbaum" 0.906
"3083" "Rosenbaum" 0.326
"3084" "Rosenbaum" 0.35
"3085" "Rosenbaum" 0.878
"3086" "Rosenbaum" 0.902
"3087" "Rosenbaum" 0.004
"3088" "Rosenbaum" 0.11
"3089" "Rosenbaum" 0.08
"3090" "Rosenbaum" 0.158
"3091" "Rosenbaum" 0.074
"3092" "Rosenbaum" 0.858
"3093" "Rosenbaum" 0.02
"3094" "Rosenbaum" 0.17
"3095" "Rosenbaum" 0.262
"3096" "Rosenbaum" 0.02
"3097" "Rosenbaum" 0.164
"3098" "Rosenbaum" 0.076
"3099" "Rosenbaum" 0.164
"3100" "Rosenbaum" 0.538
"3101" "Rosenbaum" 0.506
"3102" "Rosenbaum" 0.344
"3103" "Rosenbaum" 0.106
"3104" "Rosenbaum" 0.962
"3105" "Rosenbaum" 0.514
"3106" "Rosenbaum" 0.614
"3107" "Rosenbaum" 0.014
"3108" "Rosenbaum" 0.02
"3109" "Rosenbaum" 0.38
"3110" "Rosenbaum" 0.006
"3111" "Rosenbaum" 0.208
"3112" "Rosenbaum" 0.082
"3113" "Rosenbaum" 0.154
"3114" "Rosenbaum" 0.194
"3115" "Rosenbaum" 0.006
"3116" "Rosenbaum" 0.006
"3117" "Rosenbaum" 0.17
"3118" "Rosenbaum" 0.558
"3119" "Rosenbaum" 0.01
"3120" "Rosenbaum" 0.01
"3121" "Rosenbaum" 0.102
"3122" "Rosenbaum" 0.072
"3123" "Rosenbaum" 0.286
"3124" "Rosenbaum" 0.048
"3125" "Rosenbaum" 0.002
"3126" "Rosenbaum" 0.594
"3127" "Rosenbaum" 0.19
"3128" "Rosenbaum" 0.502
"3129" "Rosenbaum" 0.178
"3130" "Rosenbaum" 0.01
"3131" "Rosenbaum" 0.368
"3132" "Rosenbaum" 0.32
"3133" "Rosenbaum" 0.576
"3134" "Rosenbaum" 0.118
"3135" "Rosenbaum" 0.68
"3136" "Rosenbaum" 0.048
"3137" "Rosenbaum" 0.174
"3138" "Rosenbaum" 0.078
"3139" "Rosenbaum" 0.426
"3140" "Rosenbaum" 0.572
"3141" "Rosenbaum" 0.164
"3142" "Rosenbaum" 0.652
"3143" "Rosenbaum" 0.864
"3144" "Rosenbaum" 0.008
"3145" "Rosenbaum" 0.01
"3146" "Rosenbaum" 0.112
"3147" "Rosenbaum" 0.068
"3148" "Rosenbaum" 0.036
"3149" "Rosenbaum" 0.174
"3150" "Rosenbaum" 0.678
"3151" "Rosenbaum" 0.39
"3152" "Rosenbaum" 0.114
"3153" "Rosenbaum" 0.21
"3154" "Rosenbaum" 0.492
"3155" "Rosenbaum" 0.194
"3156" "Rosenbaum" 0.124
"3157" "Rosenbaum" 0.004
"3158" "Rosenbaum" 0
"3159" "Rosenbaum" 0.05
"3160" "Rosenbaum" 0.052
"3161" "Rosenbaum" 0.826
"3162" "Rosenbaum" 0.238
"3163" "Rosenbaum" 0.162
"3164" "Rosenbaum" 0
"3165" "Rosenbaum" 0.018
"3166" "Rosenbaum" 0.54
"3167" "Rosenbaum" 0.352
"3168" "Rosenbaum" 0.032
"3169" "Rosenbaum" 0.032
"3170" "Rosenbaum" 0.208
"3171" "Rosenbaum" 0.838
"3172" "Rosenbaum" 0.8
"3173" "Rosenbaum" 0.574
"3174" "Rosenbaum" 0.334
"3175" "Rosenbaum" 0.512
"3176" "Rosenbaum" 0.62
"3177" "Rosenbaum" 0.056
"3178" "Rosenbaum" 0.186
"3179" "Rosenbaum" 0.63
"3180" "Rosenbaum" 0.16
"3181" "Rosenbaum" 0.008
"3182" "Rosenbaum" 0.266
"3183" "Rosenbaum" 0.014
"3184" "Rosenbaum" 0.21
"3185" "Rosenbaum" 0.028
"3186" "Rosenbaum" 0.034
"3187" "Rosenbaum" 0.994
"3188" "Rosenbaum" 0.39
"3189" "Rosenbaum" 0.444
"3190" "Rosenbaum" 0.016
"3191" "Rosenbaum" 0.17
"3192" "Rosenbaum" 0.454
"3193" "Rosenbaum" 0.194
"3194" "Rosenbaum" 0.512
"3195" "Rosenbaum" 0.596
"3196" "Rosenbaum" 0.06
"3197" "Rosenbaum" 0.15
"3198" "Rosenbaum" 0.308
"3199" "Rosenbaum" 0.006
"3200" "Rosenbaum" 0.008
"3201" "Rosenbaum" 0.01
"3202" "Rosenbaum" 0.718
"3203" "Rosenbaum" 0.272
"3204" "Rosenbaum" 0.036
"3205" "Rosenbaum" 0.888
"3206" "Rosenbaum" 0.204
"3207" "Rosenbaum" 0.026
"3208" "Rosenbaum" 0.822
"3209" "Rosenbaum" 0.544
"3210" "Rosenbaum" 0.178
"3211" "Rosenbaum" 0.304
"3212" "Rosenbaum" 0.196
"3213" "Rosenbaum" 0.44
"3214" "Rosenbaum" 0.05
"3215" "Rosenbaum" 0.058
"3216" "Rosenbaum" 0.716
"3217" "Rosenbaum" 0.528
"3218" "Rosenbaum" 0.164
"3219" "Rosenbaum" 0.276
"3220" "Rosenbaum" 0.072
"3221" "Rosenbaum" 0.028
"3222" "Rosenbaum" 0.118
"3223" "Rosenbaum" 0.826
"3224" "Rosenbaum" 0.006
"3225" "Rosenbaum" 0.02
"3226" "Rosenbaum" 0
"3227" "Rosenbaum" 0.006
"3228" "Rosenbaum" 0.902
"3229" "Rosenbaum" 0.796
"3230" "Rosenbaum" 0.198
"3231" "Rosenbaum" 0.03
"3232" "Rosenbaum" 0.11
"3233" "Rosenbaum" 0.65
"3234" "Rosenbaum" 0.462
"3235" "Rosenbaum" 0.024
"3236" "Rosenbaum" 0.308
"3237" "Rosenbaum" 0.04
"3238" "Rosenbaum" 0.434
"3239" "Rosenbaum" 0.07
"3240" "Rosenbaum" 0.29
"3241" "Rosenbaum" 0.052
"3242" "Rosenbaum" 0.688
"3243" "Rosenbaum" 0.158
"3244" "Rosenbaum" 0.238
"3245" "Rosenbaum" 0.384
"3246" "Rosenbaum" 0
"3247" "Rosenbaum" 0.12
"3248" "Rosenbaum" 0.018
"3249" "Rosenbaum" 0.006
"3250" "Rosenbaum" 0.046
"3251" "Rosenbaum" 0.062
"3252" "Rosenbaum" 0.062
"3253" "Rosenbaum" 0.25
"3254" "Rosenbaum" 0.01
"3255" "Rosenbaum" 0.178
"3256" "Rosenbaum" 0.052
"3257" "Rosenbaum" 0.348
"3258" "Rosenbaum" 0.334
"3259" "Rosenbaum" 0.268
"3260" "Rosenbaum" 0.148
"3261" "Rosenbaum" 0.216
"3262" "Rosenbaum" 0.044
"3263" "Rosenbaum" 0.264
"3264" "Rosenbaum" 0.058
"3265" "Rosenbaum" 0.02
"3266" "Rosenbaum" 0.062
"3267" "Rosenbaum" 0.188
"3268" "Rosenbaum" 0.076
"3269" "Rosenbaum" 0.234
"3270" "Rosenbaum" 0.568
"3271" "Rosenbaum" 0.014
"3272" "Rosenbaum" 0.428
"3273" "Rosenbaum" 0.13
"3274" "Rosenbaum" 0.266
"3275" "Rosenbaum" 0.506
"3276" "Rosenbaum" 0.058
"3277" "Rosenbaum" 0.624
"3278" "Rosenbaum" 0.682
"3279" "Rosenbaum" 0.488
"3280" "Rosenbaum" 0.188
"3281" "Rosenbaum" 0.764
"3282" "Rosenbaum" 0.358
"3283" "Rosenbaum" 0.206
"3284" "Rosenbaum" 0.004
"3285" "Rosenbaum" 0.36
"3286" "Rosenbaum" 0.292
"3287" "Rosenbaum" 0.03
"3288" "Rosenbaum" 0.16
"3289" "Rosenbaum" 0.282
"3290" "Rosenbaum" 0.456
"3291" "Rosenbaum" 0.444
"3292" "Rosenbaum" 0.204
"3293" "Rosenbaum" 0.014
"3294" "Rosenbaum" 0.772
"3295" "Rosenbaum" 0.006
"3296" "Rosenbaum" 0.026
"3297" "Rosenbaum" 0.234
"3298" "Rosenbaum" 0.004
"3299" "Rosenbaum" 0.154
"3300" "Rosenbaum" 0.108
"3301" "Rosenbaum" 0.56
"3302" "Rosenbaum" 0.514
"3303" "Rosenbaum" 0.824
"3304" "Rosenbaum" 0.008
"3305" "Rosenbaum" 0.05
"3306" "Rosenbaum" 0.006
"3307" "Rosenbaum" 0.102
"3308" "Rosenbaum" 0.108
"3309" "Rosenbaum" 0.348
"3310" "Rosenbaum" 0.884
"3311" "Rosenbaum" 0.184
"3312" "Rosenbaum" 0.022
"3313" "Rosenbaum" 0.108
"3314" "Rosenbaum" 0.014
"3315" "Rosenbaum" 0.004
"3316" "Rosenbaum" 0.028
"3317" "Rosenbaum" 0.018
"3318" "Rosenbaum" 0.168
"3319" "Rosenbaum" 0.134
"3320" "Rosenbaum" 0.636
"3321" "Rosenbaum" 0.87
"3322" "Rosenbaum" 0.848
"3323" "Rosenbaum" 0.578
"3324" "Rosenbaum" 0.112
"3325" "Rosenbaum" 0.144
"3326" "Rosenbaum" 0.012
"3327" "Rosenbaum" 0.436
"3328" "Rosenbaum" 0.84
"3329" "Rosenbaum" 0.076
"3330" "Rosenbaum" 0.138
"3331" "Rosenbaum" 0.332
"3332" "Rosenbaum" 0.004
"3333" "Rosenbaum" 0.068
"3334" "Rosenbaum" 0.414
"3335" "Rosenbaum" 0.07
"3336" "Rosenbaum" 0.202
"3337" "Rosenbaum" 0.788
"3338" "Rosenbaum" 0.238
"3339" "Rosenbaum" 0.126
"3340" "Rosenbaum" 0.04
"3341" "Rosenbaum" 0.108
"3342" "Rosenbaum" 0.456
"3343" "Rosenbaum" 0.566
"3344" "Rosenbaum" 0.018
"3345" "Rosenbaum" 0.09
"3346" "Rosenbaum" 0.002
"3347" "Rosenbaum" 0.932
"3348" "Rosenbaum" 0.09
"3349" "Rosenbaum" 0.054
"3350" "Rosenbaum" 0.904
"3351" "Rosenbaum" 0.002
"3352" "Rosenbaum" 0
"3353" "Rosenbaum" 0.578
"3354" "Rosenbaum" 0.008
"3355" "Rosenbaum" 0.27
"3356" "Rosenbaum" 0.46
"3357" "Rosenbaum" 0.444
"3358" "Rosenbaum" 0.16
"3359" "Rosenbaum" 0.108
"3360" "Rosenbaum" 0.022
"3361" "Rosenbaum" 0.838
"3362" "Rosenbaum" 0.238
"3363" "Rosenbaum" 0.666
"3364" "Rosenbaum" 0.022
"3365" "Rosenbaum" 0.028
"3366" "Rosenbaum" 0.35
"3367" "Rosenbaum" 0.28
"3368" "Rosenbaum" 0.04
"3369" "Rosenbaum" 0.434
"3370" "Rosenbaum" 0.286
"3371" "Rosenbaum" 0.606
"3372" "Rosenbaum" 0.014
"3373" "Rosenbaum" 0.664
"3374" "Rosenbaum" 0.08
"3375" "Rosenbaum" 0.426
"3376" "Rosenbaum" 0.2
"3377" "Rosenbaum" 0.042
"3378" "Rosenbaum" 0.448
"3379" "Rosenbaum" 0.564
"3380" "Rosenbaum" 0.388
"3381" "Rosenbaum" 0.03
"3382" "Rosenbaum" 0.042
"3383" "Rosenbaum" 0.508
"3384" "Rosenbaum" 0.21
"3385" "Rosenbaum" 0.322
"3386" "Rosenbaum" 0.078
"3387" "Rosenbaum" 0.04
"3388" "Rosenbaum" 0.132
"3389" "Rosenbaum" 0.42
"3390" "Rosenbaum" 0.344
"3391" "Rosenbaum" 0.518
"3392" "Rosenbaum" 0.17
"3393" "Rosenbaum" 0.018
"3394" "Rosenbaum" 0.052
"3395" "Rosenbaum" 0.318
"3396" "Rosenbaum" 0.878
"3397" "Rosenbaum" 0.056
"3398" "Rosenbaum" 0.12
"3399" "Rosenbaum" 0.146
"3400" "Rosenbaum" 0.944
"3401" "Rosenbaum" 0.072
"3402" "Rosenbaum" 0.91
"3403" "Rosenbaum" 0
"3404" "Rosenbaum" 0.054
"3405" "Rosenbaum" 0.116
"3406" "Rosenbaum" 0.07
"3407" "Rosenbaum" 0.894
"3408" "Rosenbaum" 0.036
"3409" "Rosenbaum" 0.892
"3410" "Rosenbaum" 0.07
"3411" "Rosenbaum" 0.244
"3412" "Rosenbaum" 0.226
"3413" "Rosenbaum" 0.49
"3414" "Rosenbaum" 0.568
"3415" "Rosenbaum" 0.406
"3416" "Rosenbaum" 0.198
"3417" "Rosenbaum" 0.626
"3418" "Rosenbaum" 0.394
"3419" "Rosenbaum" 0.832
"3420" "Rosenbaum" 0.284
"3421" "Rosenbaum" 0.426
"3422" "Rosenbaum" 0.174
"3423" "Rosenbaum" 0.346
"3424" "Rosenbaum" 0.126
"3425" "Rosenbaum" 0.828
"3426" "Rosenbaum" 0.046
"3427" "Rosenbaum" 0.222
"3428" "Rosenbaum" 0.504
"3429" "Rosenbaum" 0.012
"3430" "Rosenbaum" 0.296
"3431" "Rosenbaum" 0.212
"3432" "Rosenbaum" 0.27
"3433" "Rosenbaum" 0.426
"3434" "Rosenbaum" 0.406
"3435" "Rosenbaum" 0.008
"3436" "Rosenbaum" 0.108
"3437" "Rosenbaum" 0.2
"3438" "Rosenbaum" 0.036
"3439" "Rosenbaum" 0.638
"3440" "Rosenbaum" 0.006
"3441" "Rosenbaum" 0.166
"3442" "Rosenbaum" 0.48
"3443" "Rosenbaum" 0.042
"3444" "Rosenbaum" 0.194
"3445" "Rosenbaum" 0.018
"3446" "Rosenbaum" 0.162
"3447" "Rosenbaum" 0.314
"3448" "Rosenbaum" 0.066
"3449" "Rosenbaum" 0.07
"3450" "Rosenbaum" 0.432
"3451" "Rosenbaum" 0.662
"3452" "Rosenbaum" 0.012
"3453" "Rosenbaum" 0.34
"3454" "Rosenbaum" 0.004
"3455" "Rosenbaum" 0.002
"3456" "Rosenbaum" 0.268
"3457" "Rosenbaum" 0.034
"3458" "Rosenbaum" 0.612
"3459" "Rosenbaum" 0.43
"3460" "Rosenbaum" 0.98
"3461" "Rosenbaum" 0.688
"3462" "Rosenbaum" 0.478
"3463" "Rosenbaum" 0.008
"3464" "Rosenbaum" 0.204
"3465" "Rosenbaum" 0.778
"3466" "Rosenbaum" 0.484
"3467" "Rosenbaum" 0.656
"3468" "Rosenbaum" 0.64
"3469" "Rosenbaum" 0.028
"3470" "Rosenbaum" 0.228
"3471" "Rosenbaum" 0.064
"3472" "Rosenbaum" 0.242
"3473" "Rosenbaum" 0.046
"3474" "Rosenbaum" 0.064
"3475" "Rosenbaum" 0.196
"3476" "Rosenbaum" 0.01
"3477" "Rosenbaum" 0.668
"3478" "Rosenbaum" 0.29
"3479" "Rosenbaum" 0.378
"3480" "Rosenbaum" 0.226
"3481" "Rosenbaum" 0.09
"3482" "Rosenbaum" 0.072
"3483" "Rosenbaum" 0.112
"3484" "Rosenbaum" 0.228
"3485" "Rosenbaum" 0
"3486" "Rosenbaum" 0.338
"3487" "Rosenbaum" 0.016
"3488" "Rosenbaum" 0.148
"3489" "Rosenbaum" 0.092
"3490" "Rosenbaum" 0.204
"3491" "Rosenbaum" 0.016
"3492" "Rosenbaum" 0.048
"3493" "Rosenbaum" 0.724
"3494" "Rosenbaum" 0.594
"3495" "Rosenbaum" 0.938
"3496" "Rosenbaum" 0.052
"3497" "Rosenbaum" 0.28
"3498" "Rosenbaum" 0.008
"3499" "Rosenbaum" 0.772
"3500" "Rosenbaum" 0.332
"3501" "Rosenbaum" 0.374
"3502" "Rosenbaum" 0.826
"3503" "Rosenbaum" 0
"3504" "Rosenbaum" 0.614
"3505" "Rosenbaum" 0.192
"3506" "Rosenbaum" 0.504
"3507" "Rosenbaum" 0.372
"3508" "Rosenbaum" 0.694
"3509" "Rosenbaum" 0.014
"3510" "Rosenbaum" 0.002
"3511" "Rosenbaum" 0.922
"3512" "Rosenbaum" 0.096
"3513" "Rosenbaum" 0.47
"3514" "Rosenbaum" 0.052
"3515" "Rosenbaum" 0.324
"3516" "Rosenbaum" 0.538
"3517" "Rosenbaum" 0.174
"3518" "Rosenbaum" 0.13
"3519" "Rosenbaum" 0.76
"3520" "Rosenbaum" 0.032
"3521" "Rosenbaum" 0.538
"3522" "Rosenbaum" 0.3
"3523" "Rosenbaum" 0.312
"3524" "Rosenbaum" 0.028
"3525" "Rosenbaum" 0.504
"3526" "Rosenbaum" 0.004
"3527" "Rosenbaum" 0.066
"3528" "Rosenbaum" 0.436
"3529" "Rosenbaum" 0.314
"3530" "Rosenbaum" 0.056
"3531" "Rosenbaum" 0.362
"3532" "Rosenbaum" 0.048
"3533" "Rosenbaum" 0.2
"3534" "Rosenbaum" 0.01
"3535" "Rosenbaum" 0.2
"3536" "Rosenbaum" 0.01
"3537" "Rosenbaum" 0.324
"3538" "Rosenbaum" 0.004
"3539" "Rosenbaum" 0.626
"3540" "Rosenbaum" 0.842
"3541" "Rosenbaum" 0.532
"3542" "Rosenbaum" 0.002
"3543" "Rosenbaum" 0.11
"3544" "Rosenbaum" 0.452
"3545" "Rosenbaum" 0.092
"3546" "Rosenbaum" 0.048
"3547" "Rosenbaum" 0.074
"3548" "Rosenbaum" 0.088
"3549" "Rosenbaum" 0.874
"3550" "Rosenbaum" 0.02
"3551" "Rosenbaum" 0.012
"3552" "Rosenbaum" 0.244
"3553" "Rosenbaum" 0.75
"3554" "Rosenbaum" 0.652
"3555" "Rosenbaum" 0.17
"3556" "Rosenbaum" 0.108
"3557" "Rosenbaum" 0.022
"3558" "Rosenbaum" 0.132
"3559" "Rosenbaum" 0.606
"3560" "Rosenbaum" 0.63
"3561" "Rosenbaum" 0.306
"3562" "Rosenbaum" 0.1
"3563" "Rosenbaum" 0.844
"3564" "Rosenbaum" 0.556
"3565" "Rosenbaum" 0.156
"3566" "Rosenbaum" 0.57
"3567" "Rosenbaum" 0.096
"3568" "Rosenbaum" 0.194
"3569" "Rosenbaum" 0.726
"3570" "Rosenbaum" 0.342
"3571" "Rosenbaum" 0.564
"3572" "Rosenbaum" 0.014
"3573" "Rosenbaum" 0.07
"3574" "Rosenbaum" 0.338
"3575" "Rosenbaum" 0.868
"3576" "Rosenbaum" 0.064
"3577" "Rosenbaum" 0.38
"3578" "Rosenbaum" 0
"3579" "Rosenbaum" 0.364
"3580" "Rosenbaum" 0.62
"3581" "Rosenbaum" 0.548
"3582" "Rosenbaum" 0.47
"3583" "Rosenbaum" 0.456
"3584" "Rosenbaum" 0.136
"3585" "Rosenbaum" 0.208
"3586" "Rosenbaum" 0.038
"3587" "Rosenbaum" 0.404
"3588" "Rosenbaum" 0.212
"3589" "Rosenbaum" 0.042
"3590" "Rosenbaum" 0.408
"3591" "Rosenbaum" 0.022
"3592" "Rosenbaum" 0.296
"3593" "Rosenbaum" 0.002
"3594" "Rosenbaum" 0.27
"3595" "Rosenbaum" 0.046
"3596" "Rosenbaum" 0.354
"3597" "Rosenbaum" 0.042
"3598" "Rosenbaum" 0.014
"3599" "Rosenbaum" 0.106
"3600" "Rosenbaum" 0.506
"3601" "Rosenbaum" 0.156
"3602" "Rosenbaum" 0
"3603" "Rosenbaum" 0.2
"3604" "Rosenbaum" 0.286
"3605" "Rosenbaum" 0.608
"3606" "Rosenbaum" 0.076
"3607" "Rosenbaum" 0.016
"3608" "Rosenbaum" 0.156
"3609" "Rosenbaum" 0
"3610" "Rosenbaum" 0.194
"3611" "Rosenbaum" 0.228
"3612" "Rosenbaum" 0.062
"3613" "Rosenbaum" 0.798
"3614" "Rosenbaum" 0.542
"3615" "Rosenbaum" 0.088
"3616" "Rosenbaum" 0.006
"3617" "Rosenbaum" 0.006
"3618" "Rosenbaum" 0.024
"3619" "Rosenbaum" 0.03
"3620" "Rosenbaum" 0.324
"3621" "Rosenbaum" 0.602
"3622" "Rosenbaum" 0.046
"3623" "Rosenbaum" 0.254
"3624" "Rosenbaum" 0.048
"3625" "Rosenbaum" 0.338
"3626" "Rosenbaum" 0.244
"3627" "Rosenbaum" 0.196
"3628" "Rosenbaum" 0.772
"3629" "Rosenbaum" 0.094
"3630" "Rosenbaum" 0.082
"3631" "Rosenbaum" 0.892
"3632" "Rosenbaum" 0.758
"3633" "Rosenbaum" 0.066
"3634" "Rosenbaum" 0.198
"3635" "Rosenbaum" 0.864
"3636" "Rosenbaum" 0.12
"3637" "Rosenbaum" 0.232
"3638" "Rosenbaum" 0.008
"3639" "Rosenbaum" 0.156
"3640" "Rosenbaum" 0.042
"3641" "Rosenbaum" 0.336
"3642" "Rosenbaum" 0.224
"3643" "Rosenbaum" 0.356
"3644" "Rosenbaum" 0.006
"3645" "Rosenbaum" 0.034
"3646" "Rosenbaum" 0.022
"3647" "Rosenbaum" 0.274
"3648" "Rosenbaum" 0.04
"3649" "Rosenbaum" 0.892
"3650" "Rosenbaum" 0.184
"3651" "Rosenbaum" 0
"3652" "Rosenbaum" 0.298
"3653" "Rosenbaum" 0.284
"3654" "Rosenbaum" 0.054
"3655" "Rosenbaum" 0.132
"3656" "Rosenbaum" 0.52
"3657" "Rosenbaum" 0.986
"3658" "Rosenbaum" 0.154
"3659" "Rosenbaum" 0.008
"3660" "Rosenbaum" 0.056
"3661" "Rosenbaum" 0.07
"3662" "Rosenbaum" 0.05
"3663" "Rosenbaum" 0.156
"3664" "Rosenbaum" 0.308
"3665" "Rosenbaum" 0.074
"3666" "Rosenbaum" 0.054
"3667" "Rosenbaum" 0.026
"3668" "Rosenbaum" 0.2
"3669" "Rosenbaum" 0.43
"3670" "Rosenbaum" 0.914
"3671" "Rosenbaum" 0.128
"3672" "Rosenbaum" 0.012
"3673" "Rosenbaum" 0.244
"3674" "Rosenbaum" 0.23
"3675" "Rosenbaum" 0.768
"3676" "Rosenbaum" 0.05
"3677" "Rosenbaum" 0.03
"3678" "Rosenbaum" 0.074
"3679" "Rosenbaum" 0.724
"3680" "Rosenbaum" 0.1
"3681" "Rosenbaum" 0.772
"3682" "Rosenbaum" 0.508
"3683" "Rosenbaum" 0.048
"3684" "Rosenbaum" 0.968
"3685" "Rosenbaum" 0.006
"3686" "Rosenbaum" 0.578
"3687" "Rosenbaum" 0.494
"3688" "Rosenbaum" 0.022
"3689" "Rosenbaum" 0.516
"3690" "Rosenbaum" 0.954
"3691" "Rosenbaum" 0.112
"3692" "Rosenbaum" 0.41
"3693" "Rosenbaum" 0.02
"3694" "Rosenbaum" 0.328
"3695" "Rosenbaum" 0.634
"3696" "Rosenbaum" 0.074
"3697" "Rosenbaum" 0.016
"3698" "Rosenbaum" 0.156
"3699" "Rosenbaum" 0.064
"3700" "Rosenbaum" 0.072
"3701" "Rosenbaum" 0.73
"3702" "Rosenbaum" 0.894
"3703" "Rosenbaum" 0.126
"3704" "Rosenbaum" 0.884
"3705" "Rosenbaum" 0.884
"3706" "Rosenbaum" 0.008
"3707" "Rosenbaum" 0.002
"3708" "Rosenbaum" 0
"3709" "Rosenbaum" 0.974
"3710" "Rosenbaum" 0.726
"3711" "Rosenbaum" 0.022
"3712" "Rosenbaum" 0.024
"3713" "Rosenbaum" 0.228
"3714" "Rosenbaum" 0
"3715" "Rosenbaum" 0.058
"3716" "Rosenbaum" 0.152
"3717" "Rosenbaum" 0.132
"3718" "Rosenbaum" 0.142
"3719" "Rosenbaum" 0.49
"3720" "Rosenbaum" 0.614
"3721" "Rosenbaum" 0.098
"3722" "Rosenbaum" 0.132
"3723" "Rosenbaum" 0.048
"3724" "Rosenbaum" 0.022
"3725" "Rosenbaum" 0.126
"3726" "Rosenbaum" 0.382
"3727" "Rosenbaum" 0.95
"3728" "Rosenbaum" 0.174
"3729" "Rosenbaum" 0.58
"3730" "Rosenbaum" 0.806
"3731" "Rosenbaum" 0.16
"3732" "Rosenbaum" 0.65
"3733" "Rosenbaum" 0.076
"3734" "Rosenbaum" 0.45
"3735" "Rosenbaum" 0.032
"3736" "Rosenbaum" 0.022
"3737" "Rosenbaum" 0.178
"3738" "Rosenbaum" 0.77
"3739" "Rosenbaum" 0.416
"3740" "Rosenbaum" 0.182
"3741" "Rosenbaum" 0.102
"3742" "Rosenbaum" 0.058
"3743" "Rosenbaum" 0.122
"3744" "Rosenbaum" 0.01
"3745" "Rosenbaum" 0.45
"3746" "Rosenbaum" 0.286
"3747" "Rosenbaum" 0.66
"3748" "Rosenbaum" 0.19
"3749" "Rosenbaum" 0.092
"3750" "Rosenbaum" 0.346
"3751" "Rosenbaum" 0.066
"3752" "Rosenbaum" 0.016
"3753" "Rosenbaum" 0.012
"3754" "Rosenbaum" 0.162
"3755" "Rosenbaum" 0.192
"3756" "Rosenbaum" 0.488
"3757" "Rosenbaum" 0.698
"3758" "Rosenbaum" 0.378
"3759" "Rosenbaum" 0.804
"3760" "Rosenbaum" 0.006
"3761" "Rosenbaum" 0.062
"3762" "Rosenbaum" 0.07
"3763" "Rosenbaum" 0.43
"3764" "Rosenbaum" 0.636
"3765" "Rosenbaum" 0.114
"3766" "Rosenbaum" 0.016
"3767" "Rosenbaum" 0.888
"3768" "Rosenbaum" 0.384
"3769" "Rosenbaum" 0.436
"3770" "Rosenbaum" 0.544
"3771" "Rosenbaum" 0.108
"3772" "Rosenbaum" 0.616
"3773" "Rosenbaum" 0.714
"3774" "Rosenbaum" 0.008
"3775" "Rosenbaum" 0.008
"3776" "Rosenbaum" 0.606
"3777" "Rosenbaum" 0.04
"3778" "Rosenbaum" 0.538
"3779" "Rosenbaum" 0.69
"3780" "Rosenbaum" 0.718
"3781" "Rosenbaum" 0.048
"3782" "Rosenbaum" 0.18
"3783" "Rosenbaum" 0.278
"3784" "Rosenbaum" 0.086
"3785" "Rosenbaum" 0.264
"3786" "Rosenbaum" 0.018
"3787" "Rosenbaum" 0.452
"3788" "Rosenbaum" 0.984
"3789" "Rosenbaum" 0.356
"3790" "Rosenbaum" 0.384
"3791" "Rosenbaum" 0.01
"3792" "Rosenbaum" 0.24
"3793" "Rosenbaum" 0.556
"3794" "Rosenbaum" 0.668
"3795" "Rosenbaum" 0.206
"3796" "Rosenbaum" 0.148
"3797" "Rosenbaum" 0.084
"3798" "Rosenbaum" 0.028
"3799" "Rosenbaum" 0.082
"3800" "Rosenbaum" 0.126
"3801" "Rosenbaum" 0.358
"3802" "Rosenbaum" 0.142
"3803" "Rosenbaum" 0.028
"3804" "Rosenbaum" 0.316
"3805" "Rosenbaum" 0.36
"3806" "Rosenbaum" 0.046
"3807" "Rosenbaum" 0.288
"3808" "Rosenbaum" 0.006
"3809" "Rosenbaum" 0.2
"3810" "Rosenbaum" 0.192
"3811" "Rosenbaum" 0.102
"3812" "Rosenbaum" 0.12
"3813" "Rosenbaum" 0.998
"3814" "Rosenbaum" 0.012
"3815" "Rosenbaum" 0.51
"3816" "Rosenbaum" 0.018
"3817" "Rosenbaum" 0.282
"3818" "Rosenbaum" 0.97
"3819" "Rosenbaum" 0.258
"3820" "Rosenbaum" 0.552
"3821" "Rosenbaum" 0.162
"3822" "Rosenbaum" 0.038
"3823" "Rosenbaum" 0.012
"3824" "Rosenbaum" 0.014
"3825" "Rosenbaum" 0.542
"3826" "Rosenbaum" 0.182
"3827" "Rosenbaum" 0.086
"3828" "Rosenbaum" 0.072
"3829" "Rosenbaum" 0.106
"3830" "Rosenbaum" 0.122
"3831" "Rosenbaum" 0.072
"3832" "Rosenbaum" 0.136
"3833" "Rosenbaum" 0.412
"3834" "Rosenbaum" 0.298
"3835" "Rosenbaum" 0.37
"3836" "Rosenbaum" 0.642
"3837" "Rosenbaum" 0.104
"3838" "Rosenbaum" 0.99
"3839" "Rosenbaum" 0.044
"3840" "Rosenbaum" 0.416
"3841" "Rosenbaum" 0.14
"3842" "Rosenbaum" 0.052
"3843" "Rosenbaum" 0.6
"3844" "Rosenbaum" 0.06
"3845" "Rosenbaum" 0.442
"3846" "Rosenbaum" 0.182
"3847" "Rosenbaum" 0.01
"3848" "Rosenbaum" 0.882
"3849" "Rosenbaum" 0.664
"3850" "Rosenbaum" 0.14
"3851" "Rosenbaum" 0.782
"3852" "Rosenbaum" 0.118
"3853" "Rosenbaum" 0.124
"3854" "Rosenbaum" 0.4
"3855" "Rosenbaum" 0.348
"3856" "Rosenbaum" 0.002
"3857" "Rosenbaum" 0.192
"3858" "Rosenbaum" 0.894
"3859" "Rosenbaum" 0.07
"3860" "Rosenbaum" 0.628
"3861" "Rosenbaum" 0.032
"3862" "Rosenbaum" 0.228
"3863" "Rosenbaum" 0.382
"3864" "Rosenbaum" 0.084
"3865" "Rosenbaum" 0.038
"3866" "Rosenbaum" 0.492
"3867" "Rosenbaum" 0.022
"3868" "Rosenbaum" 0.782
"3869" "Rosenbaum" 0.116
"3870" "Rosenbaum" 0.072
"3871" "Rosenbaum" 0.568
"3872" "Rosenbaum" 0.75
"3873" "Rosenbaum" 0.242
"3874" "Rosenbaum" 0.012
"3875" "Rosenbaum" 0.264
"3876" "Rosenbaum" 0.144
"3877" "Rosenbaum" 0.414
"3878" "Rosenbaum" 0.646
"3879" "Rosenbaum" 0.568
"3880" "Rosenbaum" 0.602
"3881" "Rosenbaum" 0.276
"3882" "Rosenbaum" 0.002
"3883" "Rosenbaum" 0.03
"3884" "Rosenbaum" 0.3
"3885" "Rosenbaum" 0.066
"3886" "Rosenbaum" 0.91
"3887" "Rosenbaum" 0.02
"3888" "Rosenbaum" 0.31
"3889" "Rosenbaum" 0.214
"3890" "Rosenbaum" 0.004
"3891" "Rosenbaum" 0.02
"3892" "Rosenbaum" 0.062
"3893" "Rosenbaum" 0.118
"3894" "Rosenbaum" 0.196
"3895" "Rosenbaum" 0.174
"3896" "Rosenbaum" 0.564
"3897" "Rosenbaum" 0.712
"3898" "Rosenbaum" 0.048
"3899" "Rosenbaum" 0.302
"3900" "Rosenbaum" 0.002
"3901" "Rosenbaum" 0.046
"3902" "Rosenbaum" 0.044
"3903" "Rosenbaum" 0.246
"3904" "Rosenbaum" 0.002
"3905" "Rosenbaum" 0.962
"3906" "Rosenbaum" 0.41
"3907" "Rosenbaum" 0.126
"3908" "Rosenbaum" 0.792
"3909" "Rosenbaum" 0.048
"3910" "Rosenbaum" 0.248
"3911" "Rosenbaum" 0.378
"3912" "Rosenbaum" 0.164
"3913" "Rosenbaum" 0.158
"3914" "Rosenbaum" 0.498
"3915" "Rosenbaum" 0.694
"3916" "Rosenbaum" 0
"3917" "Rosenbaum" 0.002
"3918" "Rosenbaum" 0.162
"3919" "Rosenbaum" 0.01
"3920" "Rosenbaum" 0.244
"3921" "Rosenbaum" 0.022
"3922" "Rosenbaum" 0.134
"3923" "Rosenbaum" 0.414
"3924" "Rosenbaum" 0.112
"3925" "Rosenbaum" 0.108
"3926" "Rosenbaum" 0.074
"3927" "Rosenbaum" 0.038
"3928" "Rosenbaum" 0.826
"3929" "Rosenbaum" 0.34
"3930" "Rosenbaum" 0.908
"3931" "Rosenbaum" 0.12
"3932" "Rosenbaum" 0.128
"3933" "Rosenbaum" 0.266
"3934" "Rosenbaum" 0.124
"3935" "Rosenbaum" 0.132
"3936" "Rosenbaum" 0.09
"3937" "Rosenbaum" 0.1
"3938" "Rosenbaum" 0.402
"3939" "Rosenbaum" 0.44
"3940" "Rosenbaum" 0.638
"3941" "Rosenbaum" 0.008
"3942" "Rosenbaum" 0.288
"3943" "Rosenbaum" 0.12
"3944" "Rosenbaum" 0.03
"3945" "Rosenbaum" 0.636
"3946" "Rosenbaum" 0.036
"3947" "Rosenbaum" 0.558
"3948" "Rosenbaum" 0.5
"3949" "Rosenbaum" 0.002
"3950" "Rosenbaum" 0.074
"3951" "Rosenbaum" 0.11
"3952" "Rosenbaum" 0.676
"3953" "Rosenbaum" 0.162
"3954" "Rosenbaum" 0.11
"3955" "Rosenbaum" 0.024
"3956" "Rosenbaum" 0.264
"3957" "Rosenbaum" 0.118
"3958" "Rosenbaum" 0.156
"3959" "Rosenbaum" 0.176
"3960" "Rosenbaum" 0.558
"3961" "Rosenbaum" 0.164
"3962" "Rosenbaum" 0.562
"3963" "Rosenbaum" 0.016
"3964" "Rosenbaum" 0.668
"3965" "Rosenbaum" 0.548
"3966" "Rosenbaum" 0.004
"3967" "Rosenbaum" 0.126
"3968" "Rosenbaum" 0.08
"3969" "Rosenbaum" 0.09
"3970" "Rosenbaum" 0.278
"3971" "Rosenbaum" 0.42
"3972" "Rosenbaum" 0.292
"3973" "Rosenbaum" 0.93
"3974" "Rosenbaum" 0.334
"3975" "Rosenbaum" 0.954
"3976" "Rosenbaum" 0.426
"3977" "Rosenbaum" 0.136
"3978" "Rosenbaum" 0.07
"3979" "Rosenbaum" 0.016
"3980" "Rosenbaum" 0.006
"3981" "Rosenbaum" 0.726
"3982" "Rosenbaum" 0.622
"3983" "Rosenbaum" 0.006
"3984" "Rosenbaum" 0.058
"3985" "Rosenbaum" 0
"3986" "Rosenbaum" 0.12
"3987" "Rosenbaum" 0.09
"3988" "Rosenbaum" 0.426
"3989" "Rosenbaum" 0.034
"3990" "Rosenbaum" 0.296
"3991" "Rosenbaum" 0.68
"3992" "Rosenbaum" 0.496
"3993" "Rosenbaum" 0.93
"3994" "Rosenbaum" 0.138
"3995" "Rosenbaum" 0.002
"3996" "Rosenbaum" 0.266
"3997" "Rosenbaum" 0.422
"3998" "Rosenbaum" 0.012
"3999" "Rosenbaum" 0.488
"4000" "Rosenbaum" 0


==> Graphs/pvaluesalternative_stratified_renamed.txt <==
"factor" "frt_pv"
"1" "Neyman" 0.248
"2" "Neyman" 0.324
"3" "Neyman" 0.08
"4" "Neyman" 0.204
"5" "Neyman" 0.036
"6" "Neyman" 0.552
"7" "Neyman" 0.14
"8" "Neyman" 0.75
"9" "Neyman" 0.128
"10" "Neyman" 0.046
"11" "Neyman" 0
"12" "Neyman" 0.546
"13" "Neyman" 0.808
"14" "Neyman" 0.44
"15" "Neyman" 0.29
"16" "Neyman" 0.098
"17" "Neyman" 0.548
"18" "Neyman" 0.44
"19" "Neyman" 0.202
"20" "Neyman" 0.708
"21" "Neyman" 0.112
"22" "Neyman" 0.098
"23" "Neyman" 0.56
"24" "Neyman" 0.016
"25" "Neyman" 0.004
"26" "Neyman" 0.05
"27" "Neyman" 0.126
"28" "Neyman" 0.704
"29" "Neyman" 0.16
"30" "Neyman" 0.15
"31" "Neyman" 0.334
"32" "Neyman" 0.034
"33" "Neyman" 0.026
"34" "Neyman" 0
"35" "Neyman" 0.11
"36" "Neyman" 0.562
"37" "Neyman" 0.494
"38" "Neyman" 0.334
"39" "Neyman" 0.27
"40" "Neyman" 0.58
"41" "Neyman" 0.75
"42" "Neyman" 0.016
"43" "Neyman" 0.142
"44" "Neyman" 0.026
"45" "Neyman" 0.142
"46" "Neyman" 0.382
"47" "Neyman" 0.32
"48" "Neyman" 0.052
"49" "Neyman" 0.03
"50" "Neyman" 0.012
"51" "Neyman" 0.086
"52" "Neyman" 0.044
"53" "Neyman" 0.112
"54" "Neyman" 0.066
"55" "Neyman" 0.084
"56" "Neyman" 0.026
"57" "Neyman" 0.42
"58" "Neyman" 0.11
"59" "Neyman" 0.116
"60" "Neyman" 0.16
"61" "Neyman" 0.716
"62" "Neyman" 0.522
"63" "Neyman" 0.828
"64" "Neyman" 0.364
"65" "Neyman" 0.874
"66" "Neyman" 0.018
"67" "Neyman" 0.224
"68" "Neyman" 0.526
"69" "Neyman" 0.618
"70" "Neyman" 0.046
"71" "Neyman" 0.652
"72" "Neyman" 0.368
"73" "Neyman" 0.826
"74" "Neyman" 0.9
"75" "Neyman" 0.274
"76" "Neyman" 0.148
"77" "Neyman" 0.004
"78" "Neyman" 0.026
"79" "Neyman" 0.108
"80" "Neyman" 0.67
"81" "Neyman" 0.468
"82" "Neyman" 0.69
"83" "Neyman" 0.294
"84" "Neyman" 0.318
"85" "Neyman" 0.894
"86" "Neyman" 0.982
"87" "Neyman" 0.002
"88" "Neyman" 0.054
"89" "Neyman" 0.14
"90" "Neyman" 0.122
"91" "Neyman" 0.092
"92" "Neyman" 0.714
"93" "Neyman" 0.002
"94" "Neyman" 0.054
"95" "Neyman" 0.466
"96" "Neyman" 0.012
"97" "Neyman" 0.106
"98" "Neyman" 0.148
"99" "Neyman" 0.186
"100" "Neyman" 0.838
"101" "Neyman" 0.152
"102" "Neyman" 0.174
"103" "Neyman" 0.04
"104" "Neyman" 0.88
"105" "Neyman" 0.214
"106" "Neyman" 0.57
"107" "Neyman" 0.016
"108" "Neyman" 0
"109" "Neyman" 0.296
"110" "Neyman" 0.002
"111" "Neyman" 0.204
"112" "Neyman" 0.042
"113" "Neyman" 0.212
"114" "Neyman" 0.126
"115" "Neyman" 0.004
"116" "Neyman" 0.016
"117" "Neyman" 0.18
"118" "Neyman" 0.5
"119" "Neyman" 0.008
"120" "Neyman" 0.012
"121" "Neyman" 0.092
"122" "Neyman" 0.054
"123" "Neyman" 0.252
"124" "Neyman" 0.024
"125" "Neyman" 0
"126" "Neyman" 0.386
"127" "Neyman" 0.088
"128" "Neyman" 0.38
"129" "Neyman" 0.126
"130" "Neyman" 0.006
"131" "Neyman" 0.272
"132" "Neyman" 0.318
"133" "Neyman" 0.63
"134" "Neyman" 0.12
"135" "Neyman" 0.958
"136" "Neyman" 0.066
"137" "Neyman" 0.088
"138" "Neyman" 0.09
"139" "Neyman" 0.214
"140" "Neyman" 0.484
"141" "Neyman" 0.12
"142" "Neyman" 0.33
"143" "Neyman" 0.784
"144" "Neyman" 0.004
"145" "Neyman" 0.008
"146" "Neyman" 0.102
"147" "Neyman" 0.03
"148" "Neyman" 0.042
"149" "Neyman" 0.252
"150" "Neyman" 0.412
"151" "Neyman" 0.508
"152" "Neyman" 0.132
"153" "Neyman" 0.066
"154" "Neyman" 0.726
"155" "Neyman" 0.114
"156" "Neyman" 0.056
"157" "Neyman" 0.008
"158" "Neyman" 0
"159" "Neyman" 0.084
"160" "Neyman" 0.016
"161" "Neyman" 0.89
"162" "Neyman" 0.34
"163" "Neyman" 0.064
"164" "Neyman" 0.032
"165" "Neyman" 0.002
"166" "Neyman" 0.32
"167" "Neyman" 0.258
"168" "Neyman" 0.036
"169" "Neyman" 0.082
"170" "Neyman" 0.106
"171" "Neyman" 0.91
"172" "Neyman" 0.776
"173" "Neyman" 0.448
"174" "Neyman" 0.23
"175" "Neyman" 0.148
"176" "Neyman" 0.498
"177" "Neyman" 0.036
"178" "Neyman" 0.116
"179" "Neyman" 0.398
"180" "Neyman" 0.044
"181" "Neyman" 0.012
"182" "Neyman" 0.35
"183" "Neyman" 0.01
"184" "Neyman" 0.172
"185" "Neyman" 0.004
"186" "Neyman" 0.018
"187" "Neyman" 0.924
"188" "Neyman" 0.288
"189" "Neyman" 0.63
"190" "Neyman" 0.016
"191" "Neyman" 0.228
"192" "Neyman" 0.464
"193" "Neyman" 0.182
"194" "Neyman" 0.348
"195" "Neyman" 0.402
"196" "Neyman" 0.02
"197" "Neyman" 0.138
"198" "Neyman" 0.258
"199" "Neyman" 0.004
"200" "Neyman" 0
"201" "Neyman" 0
"202" "Neyman" 0.834
"203" "Neyman" 0.11
"204" "Neyman" 0.036
"205" "Neyman" 0.816
"206" "Neyman" 0.076
"207" "Neyman" 0.016
"208" "Neyman" 0.96
"209" "Neyman" 0.422
"210" "Neyman" 0.226
"211" "Neyman" 0.092
"212" "Neyman" 0.102
"213" "Neyman" 0.406
"214" "Neyman" 0.018
"215" "Neyman" 0.082
"216" "Neyman" 0.94
"217" "Neyman" 0.44
"218" "Neyman" 0.026
"219" "Neyman" 0.224
"220" "Neyman" 0.118
"221" "Neyman" 0.012
"222" "Neyman" 0.096
"223" "Neyman" 0.544
"224" "Neyman" 0
"225" "Neyman" 0.008
"226" "Neyman" 0
"227" "Neyman" 0.006
"228" "Neyman" 0.924
"229" "Neyman" 0.738
"230" "Neyman" 0.182
"231" "Neyman" 0.056
"232" "Neyman" 0.062
"233" "Neyman" 0.752
"234" "Neyman" 0.264
"235" "Neyman" 0.01
"236" "Neyman" 0.254
"237" "Neyman" 0.038
"238" "Neyman" 0.288
"239" "Neyman" 0.07
"240" "Neyman" 0.238
"241" "Neyman" 0.024
"242" "Neyman" 0.81
"243" "Neyman" 0.116
"244" "Neyman" 0.154
"245" "Neyman" 0.344
"246" "Neyman" 0
"247" "Neyman" 0.124
"248" "Neyman" 0.012
"249" "Neyman" 0.006
"250" "Neyman" 0.058
"251" "Neyman" 0.104
"252" "Neyman" 0.018
"253" "Neyman" 0.266
"254" "Neyman" 0.014
"255" "Neyman" 0.186
"256" "Neyman" 0.122
"257" "Neyman" 0.184
"258" "Neyman" 0.102
"259" "Neyman" 0.386
"260" "Neyman" 0.108
"261" "Neyman" 0.382
"262" "Neyman" 0.026
"263" "Neyman" 0.22
"264" "Neyman" 0.052
"265" "Neyman" 0.028
"266" "Neyman" 0.032
"267" "Neyman" 0.182
"268" "Neyman" 0.092
"269" "Neyman" 0.194
"270" "Neyman" 0.488
"271" "Neyman" 0.018
"272" "Neyman" 0.582
"273" "Neyman" 0.038
"274" "Neyman" 0.252
"275" "Neyman" 0.754
"276" "Neyman" 0.056
"277" "Neyman" 0.968
"278" "Neyman" 0.468
"279" "Neyman" 0.606
"280" "Neyman" 0.088
"281" "Neyman" 0.162
"282" "Neyman" 0.33
"283" "Neyman" 0.032
"284" "Neyman" 0.004
"285" "Neyman" 0.292
"286" "Neyman" 0.262
"287" "Neyman" 0.046
"288" "Neyman" 0.128
"289" "Neyman" 0.274
"290" "Neyman" 0.27
"291" "Neyman" 0.592
"292" "Neyman" 0.094
"293" "Neyman" 0.02
"294" "Neyman" 0.902
"295" "Neyman" 0
"296" "Neyman" 0.032
"297" "Neyman" 0.154
"298" "Neyman" 0
"299" "Neyman" 0.172
"300" "Neyman" 0.08
"301" "Neyman" 0.522
"302" "Neyman" 0.394
"303" "Neyman" 0.396
"304" "Neyman" 0.002
"305" "Neyman" 0.052
"306" "Neyman" 0.006
"307" "Neyman" 0.118
"308" "Neyman" 0.11
"309" "Neyman" 0.204
"310" "Neyman" 0.588
"311" "Neyman" 0.22
"312" "Neyman" 0.024
"313" "Neyman" 0.128
"314" "Neyman" 0.014
"315" "Neyman" 0.006
"316" "Neyman" 0.032
"317" "Neyman" 0.01
"318" "Neyman" 0.148
"319" "Neyman" 0.09
"320" "Neyman" 0.556
"321" "Neyman" 0.518
"322" "Neyman" 0.826
"323" "Neyman" 0.444
"324" "Neyman" 0.116
"325" "Neyman" 0.21
"326" "Neyman" 0.034
"327" "Neyman" 0.306
"328" "Neyman" 0.776
"329" "Neyman" 0.106
"330" "Neyman" 0.15
"331" "Neyman" 0.36
"332" "Neyman" 0.02
"333" "Neyman" 0.038
"334" "Neyman" 0.356
"335" "Neyman" 0.054
"336" "Neyman" 0.192
"337" "Neyman" 0.712
"338" "Neyman" 0.226
"339" "Neyman" 0.204
"340" "Neyman" 0.034
"341" "Neyman" 0.17
"342" "Neyman" 0.496
"343" "Neyman" 0.416
"344" "Neyman" 0.02
"345" "Neyman" 0.062
"346" "Neyman" 0
"347" "Neyman" 0.976
"348" "Neyman" 0.042
"349" "Neyman" 0.002
"350" "Neyman" 0.574
"351" "Neyman" 0.012
"352" "Neyman" 0.004
"353" "Neyman" 0.554
"354" "Neyman" 0.01
"355" "Neyman" 0.19
"356" "Neyman" 0.366
"357" "Neyman" 0.436
"358" "Neyman" 0.128
"359" "Neyman" 0.094
"360" "Neyman" 0.016
"361" "Neyman" 0.912
"362" "Neyman" 0.2
"363" "Neyman" 0.544
"364" "Neyman" 0.006
"365" "Neyman" 0.052
"366" "Neyman" 0.254
"367" "Neyman" 0.216
"368" "Neyman" 0.112
"369" "Neyman" 0.234
"370" "Neyman" 0.226
"371" "Neyman" 0.458
"372" "Neyman" 0.008
"373" "Neyman" 0.534
"374" "Neyman" 0.044
"375" "Neyman" 0.392
"376" "Neyman" 0.19
"377" "Neyman" 0.066
"378" "Neyman" 0.38
"379" "Neyman" 0.606
"380" "Neyman" 0.282
"381" "Neyman" 0.03
"382" "Neyman" 0.032
"383" "Neyman" 0.384
"384" "Neyman" 0.128
"385" "Neyman" 0.138
"386" "Neyman" 0.046
"387" "Neyman" 0.022
"388" "Neyman" 0.072
"389" "Neyman" 0.458
"390" "Neyman" 0.242
"391" "Neyman" 0.922
"392" "Neyman" 0.092
"393" "Neyman" 0.006
"394" "Neyman" 0.074
"395" "Neyman" 0.28
"396" "Neyman" 0.806
"397" "Neyman" 0.074
"398" "Neyman" 0.108
"399" "Neyman" 0.104
"400" "Neyman" 0.94
"401" "Neyman" 0.01
"402" "Neyman" 0.514
"403" "Neyman" 0.028
"404" "Neyman" 0.02
"405" "Neyman" 0.084
"406" "Neyman" 0.048
"407" "Neyman" 0.916
"408" "Neyman" 0.036
"409" "Neyman" 0.694
"410" "Neyman" 0.03
"411" "Neyman" 0.18
"412" "Neyman" 0.128
"413" "Neyman" 0.31
"414" "Neyman" 0.364
"415" "Neyman" 0.292
"416" "Neyman" 0.162
"417" "Neyman" 0.318
"418" "Neyman" 0.36
"419" "Neyman" 0.834
"420" "Neyman" 0.34
"421" "Neyman" 0.24
"422" "Neyman" 0.108
"423" "Neyman" 0.296
"424" "Neyman" 0.112
"425" "Neyman" 0.896
"426" "Neyman" 0.06
"427" "Neyman" 0.092
"428" "Neyman" 0.618
"429" "Neyman" 0.012
"430" "Neyman" 0.344
"431" "Neyman" 0.148
"432" "Neyman" 0.338
"433" "Neyman" 0.394
"434" "Neyman" 0.266
"435" "Neyman" 0.014
"436" "Neyman" 0.052
"437" "Neyman" 0.166
"438" "Neyman" 0.046
"439" "Neyman" 0.634
"440" "Neyman" 0.006
"441" "Neyman" 0.304
"442" "Neyman" 0.384
"443" "Neyman" 0.036
"444" "Neyman" 0.152
"445" "Neyman" 0.014
"446" "Neyman" 0.218
"447" "Neyman" 0.43
"448" "Neyman" 0.064
"449" "Neyman" 0.022
"450" "Neyman" 0.432
"451" "Neyman" 0.438
"452" "Neyman" 0.012
"453" "Neyman" 0.39
"454" "Neyman" 0.008
"455" "Neyman" 0.01
"456" "Neyman" 0.208
"457" "Neyman" 0.022
"458" "Neyman" 0.468
"459" "Neyman" 0.5
"460" "Neyman" 0.658
"461" "Neyman" 0.874
"462" "Neyman" 0.456
"463" "Neyman" 0.008
"464" "Neyman" 0.378
"465" "Neyman" 0.654
"466" "Neyman" 0.368
"467" "Neyman" 0.594
"468" "Neyman" 0.316
"469" "Neyman" 0.026
"470" "Neyman" 0.12
"471" "Neyman" 0.056
"472" "Neyman" 0.486
"473" "Neyman" 0.096
"474" "Neyman" 0.066
"475" "Neyman" 0.104
"476" "Neyman" 0.012
"477" "Neyman" 0.592
"478" "Neyman" 0.308
"479" "Neyman" 0.174
"480" "Neyman" 0.238
"481" "Neyman" 0.04
"482" "Neyman" 0.03
"483" "Neyman" 0.164
"484" "Neyman" 0.1
"485" "Neyman" 0
"486" "Neyman" 0.266
"487" "Neyman" 0.008
"488" "Neyman" 0.118
"489" "Neyman" 0.13
"490" "Neyman" 0.11
"491" "Neyman" 0.02
"492" "Neyman" 0.04
"493" "Neyman" 0.51
"494" "Neyman" 0.636
"495" "Neyman" 0.668
"496" "Neyman" 0.018
"497" "Neyman" 0.198
"498" "Neyman" 0.01
"499" "Neyman" 0.858
"500" "Neyman" 0.162
"501" "Neyman" 0.232
"502" "Neyman" 0.754
"503" "Neyman" 0.008
"504" "Neyman" 0.506
"505" "Neyman" 0.142
"506" "Neyman" 0.402
"507" "Neyman" 0.266
"508" "Neyman" 0.506
"509" "Neyman" 0.01
"510" "Neyman" 0.002
"511" "Neyman" 0.688
"512" "Neyman" 0.16
"513" "Neyman" 0.476
"514" "Neyman" 0.032
"515" "Neyman" 0.204
"516" "Neyman" 0.534
"517" "Neyman" 0.076
"518" "Neyman" 0.088
"519" "Neyman" 0.666
"520" "Neyman" 0.03
"521" "Neyman" 0.434
"522" "Neyman" 0.166
"523" "Neyman" 0.226
"524" "Neyman" 0.02
"525" "Neyman" 0.386
"526" "Neyman" 0.012
"527" "Neyman" 0.074
"528" "Neyman" 0.136
"529" "Neyman" 0.166
"530" "Neyman" 0.04
"531" "Neyman" 0.31
"532" "Neyman" 0.022
"533" "Neyman" 0.192
"534" "Neyman" 0.008
"535" "Neyman" 0.278
"536" "Neyman" 0.02
"537" "Neyman" 0.122
"538" "Neyman" 0.004
"539" "Neyman" 0.972
"540" "Neyman" 0.606
"541" "Neyman" 0.408
"542" "Neyman" 0.006
"543" "Neyman" 0.082
"544" "Neyman" 0.428
"545" "Neyman" 0.046
"546" "Neyman" 0.018
"547" "Neyman" 0.028
"548" "Neyman" 0.112
"549" "Neyman" 0.838
"550" "Neyman" 0.014
"551" "Neyman" 0.016
"552" "Neyman" 0.242
"553" "Neyman" 0.476
"554" "Neyman" 0.376
"555" "Neyman" 0.054
"556" "Neyman" 0.116
"557" "Neyman" 0.006
"558" "Neyman" 0.15
"559" "Neyman" 0.502
"560" "Neyman" 0.686
"561" "Neyman" 0.19
"562" "Neyman" 0.076
"563" "Neyman" 0.794
"564" "Neyman" 0.444
"565" "Neyman" 0.158
"566" "Neyman" 0.564
"567" "Neyman" 0.088
"568" "Neyman" 0.09
"569" "Neyman" 0.626
"570" "Neyman" 0.486
"571" "Neyman" 0.47
"572" "Neyman" 0.018
"573" "Neyman" 0.058
"574" "Neyman" 0.334
"575" "Neyman" 0.764
"576" "Neyman" 0.12
"577" "Neyman" 0.296
"578" "Neyman" 0.002
"579" "Neyman" 0.366
"580" "Neyman" 0.42
"581" "Neyman" 0.272
"582" "Neyman" 0.382
"583" "Neyman" 0.644
"584" "Neyman" 0.142
"585" "Neyman" 0.118
"586" "Neyman" 0.04
"587" "Neyman" 0.266
"588" "Neyman" 0.144
"589" "Neyman" 0.024
"590" "Neyman" 0.094
"591" "Neyman" 0.034
"592" "Neyman" 0.208
"593" "Neyman" 0
"594" "Neyman" 0.358
"595" "Neyman" 0.042
"596" "Neyman" 0.416
"597" "Neyman" 0.024
"598" "Neyman" 0.008
"599" "Neyman" 0.104
"600" "Neyman" 0.268
"601" "Neyman" 0.126
"602" "Neyman" 0
"603" "Neyman" 0.09
"604" "Neyman" 0.296
"605" "Neyman" 0.472
"606" "Neyman" 0.096
"607" "Neyman" 0.012
"608" "Neyman" 0.128
"609" "Neyman" 0
"610" "Neyman" 0.084
"611" "Neyman" 0.09
"612" "Neyman" 0.038
"613" "Neyman" 0.802
"614" "Neyman" 0.312
"615" "Neyman" 0.112
"616" "Neyman" 0
"617" "Neyman" 0
"618" "Neyman" 0.008
"619" "Neyman" 0.05
"620" "Neyman" 0.1
"621" "Neyman" 0.358
"622" "Neyman" 0.026
"623" "Neyman" 0.096
"624" "Neyman" 0.04
"625" "Neyman" 0.31
"626" "Neyman" 0.464
"627" "Neyman" 0.192
"628" "Neyman" 0.648
"629" "Neyman" 0.034
"630" "Neyman" 0.052
"631" "Neyman" 0.724
"632" "Neyman" 0.522
"633" "Neyman" 0.016
"634" "Neyman" 0.096
"635" "Neyman" 0.862
"636" "Neyman" 0.078
"637" "Neyman" 0.08
"638" "Neyman" 0.01
"639" "Neyman" 0.112
"640" "Neyman" 0.034
"641" "Neyman" 0.24
"642" "Neyman" 0.188
"643" "Neyman" 0.116
"644" "Neyman" 0.008
"645" "Neyman" 0.036
"646" "Neyman" 0.038
"647" "Neyman" 0.14
"648" "Neyman" 0.05
"649" "Neyman" 0.632
"650" "Neyman" 0.286
"651" "Neyman" 0
"652" "Neyman" 0.296
"653" "Neyman" 0.274
"654" "Neyman" 0.052
"655" "Neyman" 0.046
"656" "Neyman" 0.41
"657" "Neyman" 0.768
"658" "Neyman" 0.084
"659" "Neyman" 0.004
"660" "Neyman" 0.036
"661" "Neyman" 0.06
"662" "Neyman" 0.032
"663" "Neyman" 0.098
"664" "Neyman" 0.172
"665" "Neyman" 0.028
"666" "Neyman" 0.056
"667" "Neyman" 0.008
"668" "Neyman" 0.088
"669" "Neyman" 0.43
"670" "Neyman" 0.636
"671" "Neyman" 0.078
"672" "Neyman" 0.002
"673" "Neyman" 0.146
"674" "Neyman" 0.274
"675" "Neyman" 0.28
"676" "Neyman" 0.042
"677" "Neyman" 0.012
"678" "Neyman" 0.062
"679" "Neyman" 0.22
"680" "Neyman" 0.124
"681" "Neyman" 0.638
"682" "Neyman" 0.5
"683" "Neyman" 0.09
"684" "Neyman" 0.454
"685" "Neyman" 0.004
"686" "Neyman" 0.464
"687" "Neyman" 0.208
"688" "Neyman" 0.062
"689" "Neyman" 0.522
"690" "Neyman" 0.776
"691" "Neyman" 0.136
"692" "Neyman" 0.56
"693" "Neyman" 0.016
"694" "Neyman" 0.31
"695" "Neyman" 0.766
"696" "Neyman" 0.052
"697" "Neyman" 0.01
"698" "Neyman" 0.114
"699" "Neyman" 0.07
"700" "Neyman" 0.108
"701" "Neyman" 0.574
"702" "Neyman" 0.638
"703" "Neyman" 0.104
"704" "Neyman" 0.59
"705" "Neyman" 0.888
"706" "Neyman" 0.002
"707" "Neyman" 0.004
"708" "Neyman" 0.004
"709" "Neyman" 0.988
"710" "Neyman" 0.606
"711" "Neyman" 0.012
"712" "Neyman" 0.038
"713" "Neyman" 0.102
"714" "Neyman" 0
"715" "Neyman" 0.086
"716" "Neyman" 0.062
"717" "Neyman" 0.076
"718" "Neyman" 0.048
"719" "Neyman" 0.098
"720" "Neyman" 0.468
"721" "Neyman" 0.052
"722" "Neyman" 0.096
"723" "Neyman" 0.044
"724" "Neyman" 0.008
"725" "Neyman" 0.078
"726" "Neyman" 0.25
"727" "Neyman" 0.866
"728" "Neyman" 0.124
"729" "Neyman" 0.424
"730" "Neyman" 0.774
"731" "Neyman" 0.122
"732" "Neyman" 0.694
"733" "Neyman" 0.056
"734" "Neyman" 0.408
"735" "Neyman" 0.018
"736" "Neyman" 0.012
"737" "Neyman" 0.188
"738" "Neyman" 0.364
"739" "Neyman" 0.396
"740" "Neyman" 0.254
"741" "Neyman" 0.09
"742" "Neyman" 0.038
"743" "Neyman" 0.074
"744" "Neyman" 0.014
"745" "Neyman" 0.388
"746" "Neyman" 0.184
"747" "Neyman" 0.394
"748" "Neyman" 0.162
"749" "Neyman" 0.076
"750" "Neyman" 0.122
"751" "Neyman" 0.074
"752" "Neyman" 0.008
"753" "Neyman" 0.012
"754" "Neyman" 0.124
"755" "Neyman" 0.2
"756" "Neyman" 0.346
"757" "Neyman" 0.634
"758" "Neyman" 0.272
"759" "Neyman" 0.676
"760" "Neyman" 0.002
"761" "Neyman" 0.07
"762" "Neyman" 0.022
"763" "Neyman" 0.414
"764" "Neyman" 0.666
"765" "Neyman" 0.092
"766" "Neyman" 0.002
"767" "Neyman" 0.786
"768" "Neyman" 0.416
"769" "Neyman" 0.598
"770" "Neyman" 0.326
"771" "Neyman" 0.056
"772" "Neyman" 0.692
"773" "Neyman" 0.778
"774" "Neyman" 0.014
"775" "Neyman" 0.002
"776" "Neyman" 0.562
"777" "Neyman" 0.018
"778" "Neyman" 0.636
"779" "Neyman" 0.39
"780" "Neyman" 0.646
"781" "Neyman" 0.034
"782" "Neyman" 0.188
"783" "Neyman" 0.194
"784" "Neyman" 0.04
"785" "Neyman" 0.224
"786" "Neyman" 0.004
"787" "Neyman" 0.304
"788" "Neyman" 0.636
"789" "Neyman" 0.262
"790" "Neyman" 0.322
"791" "Neyman" 0.004
"792" "Neyman" 0.184
"793" "Neyman" 0.484
"794" "Neyman" 0.532
"795" "Neyman" 0.18
"796" "Neyman" 0.156
"797" "Neyman" 0.076
"798" "Neyman" 0.066
"799" "Neyman" 0.054
"800" "Neyman" 0.134
"801" "Neyman" 0.264
"802" "Neyman" 0.068
"803" "Neyman" 0.024
"804" "Neyman" 0.164
"805" "Neyman" 0.398
"806" "Neyman" 0.054
"807" "Neyman" 0.428
"808" "Neyman" 0.006
"809" "Neyman" 0.306
"810" "Neyman" 0.168
"811" "Neyman" 0.09
"812" "Neyman" 0.076
"813" "Neyman" 0.756
"814" "Neyman" 0.026
"815" "Neyman" 0.408
"816" "Neyman" 0.02
"817" "Neyman" 0.25
"818" "Neyman" 0.898
"819" "Neyman" 0.218
"820" "Neyman" 0.432
"821" "Neyman" 0.084
"822" "Neyman" 0.026
"823" "Neyman" 0.004
"824" "Neyman" 0.008
"825" "Neyman" 0.508
"826" "Neyman" 0.164
"827" "Neyman" 0.042
"828" "Neyman" 0.036
"829" "Neyman" 0.134
"830" "Neyman" 0.112
"831" "Neyman" 0.04
"832" "Neyman" 0.078
"833" "Neyman" 0.238
"834" "Neyman" 0.288
"835" "Neyman" 0.386
"836" "Neyman" 0.464
"837" "Neyman" 0.068
"838" "Neyman" 0.722
"839" "Neyman" 0.022
"840" "Neyman" 0.368
"841" "Neyman" 0.184
"842" "Neyman" 0.004
"843" "Neyman" 0.364
"844" "Neyman" 0.048
"845" "Neyman" 0.24
"846" "Neyman" 0.17
"847" "Neyman" 0.01
"848" "Neyman" 0.802
"849" "Neyman" 0.678
"850" "Neyman" 0.426
"851" "Neyman" 0.632
"852" "Neyman" 0.048
"853" "Neyman" 0.072
"854" "Neyman" 0.476
"855" "Neyman" 0.31
"856" "Neyman" 0.002
"857" "Neyman" 0.074
"858" "Neyman" 0.374
"859" "Neyman" 0.068
"860" "Neyman" 0.784
"861" "Neyman" 0.046
"862" "Neyman" 0.202
"863" "Neyman" 0.396
"864" "Neyman" 0.062
"865" "Neyman" 0.01
"866" "Neyman" 0.152
"867" "Neyman" 0.01
"868" "Neyman" 0.808
"869" "Neyman" 0.092
"870" "Neyman" 0.052
"871" "Neyman" 0.646
"872" "Neyman" 0.456
"873" "Neyman" 0.206
"874" "Neyman" 0.01
"875" "Neyman" 0.246
"876" "Neyman" 0.11
"877" "Neyman" 0.39
"878" "Neyman" 0.326
"879" "Neyman" 0.372
"880" "Neyman" 0.466
"881" "Neyman" 0.09
"882" "Neyman" 0.004
"883" "Neyman" 0.022
"884" "Neyman" 0.322
"885" "Neyman" 0.032
"886" "Neyman" 0.68
"887" "Neyman" 0.014
"888" "Neyman" 0.234
"889" "Neyman" 0.218
"890" "Neyman" 0.002
"891" "Neyman" 0.03
"892" "Neyman" 0.042
"893" "Neyman" 0.072
"894" "Neyman" 0.21
"895" "Neyman" 0.098
"896" "Neyman" 0.302
"897" "Neyman" 0.394
"898" "Neyman" 0.012
"899" "Neyman" 0.24
"900" "Neyman" 0.008
"901" "Neyman" 0.038
"902" "Neyman" 0.024
"903" "Neyman" 0.176
"904" "Neyman" 0.016
"905" "Neyman" 0.596
"906" "Neyman" 0.36
"907" "Neyman" 0.07
"908" "Neyman" 0.744
"909" "Neyman" 0.042
"910" "Neyman" 0.238
"911" "Neyman" 0.298
"912" "Neyman" 0.072
"913" "Neyman" 0.168
"914" "Neyman" 0.43
"915" "Neyman" 0.436
"916" "Neyman" 0
"917" "Neyman" 0.004
"918" "Neyman" 0.108
"919" "Neyman" 0.004
"920" "Neyman" 0.266
"921" "Neyman" 0.01
"922" "Neyman" 0.096
"923" "Neyman" 0.424
"924" "Neyman" 0.116
"925" "Neyman" 0.066
"926" "Neyman" 0.104
"927" "Neyman" 0.014
"928" "Neyman" 0.906
"929" "Neyman" 0.676
"930" "Neyman" 0.716
"931" "Neyman" 0.108
"932" "Neyman" 0.068
"933" "Neyman" 0.118
"934" "Neyman" 0.09
"935" "Neyman" 0.028
"936" "Neyman" 0.038
"937" "Neyman" 0.132
"938" "Neyman" 0.336
"939" "Neyman" 0.404
"940" "Neyman" 0.304
"941" "Neyman" 0.004
"942" "Neyman" 0.182
"943" "Neyman" 0.066
"944" "Neyman" 0.012
"945" "Neyman" 0.788
"946" "Neyman" 0.024
"947" "Neyman" 0.498
"948" "Neyman" 0.486
"949" "Neyman" 0.002
"950" "Neyman" 0.04
"951" "Neyman" 0.028
"952" "Neyman" 0.736
"953" "Neyman" 0.084
"954" "Neyman" 0.062
"955" "Neyman" 0.008
"956" "Neyman" 0.198
"957" "Neyman" 0.112
"958" "Neyman" 0.134
"959" "Neyman" 0.19
"960" "Neyman" 0.664
"961" "Neyman" 0.18
"962" "Neyman" 0.412
"963" "Neyman" 0.022
"964" "Neyman" 0.63
"965" "Neyman" 0.35
"966" "Neyman" 0.002
"967" "Neyman" 0.088
"968" "Neyman" 0.022
"969" "Neyman" 0.036
"970" "Neyman" 0.268
"971" "Neyman" 0.232
"972" "Neyman" 0.272
"973" "Neyman" 0.864
"974" "Neyman" 0.25
"975" "Neyman" 0.906
"976" "Neyman" 0.156
"977" "Neyman" 0.31
"978" "Neyman" 0.046
"979" "Neyman" 0.014
"980" "Neyman" 0.002
"981" "Neyman" 0.884
"982" "Neyman" 0.344
"983" "Neyman" 0.024
"984" "Neyman" 0.042
"985" "Neyman" 0
"986" "Neyman" 0.102
"987" "Neyman" 0.03
"988" "Neyman" 0.358
"989" "Neyman" 0.028
"990" "Neyman" 0.278
"991" "Neyman" 0.186
"992" "Neyman" 0.294
"993" "Neyman" 0.986
"994" "Neyman" 0.08
"995" "Neyman" 0.002
"996" "Neyman" 0.23
"997" "Neyman" 0.306
"998" "Neyman" 0.024
"999" "Neyman" 0.374
"1000" "Neyman" 0
"1001" "Fisher" 0.274
"1002" "Fisher" 0.398
"1003" "Fisher" 0.182
"1004" "Fisher" 0.096
"1005" "Fisher" 0.028
"1006" "Fisher" 0.51
"1007" "Fisher" 0.118
"1008" "Fisher" 0.856
"1009" "Fisher" 0.322
"1010" "Fisher" 0.106
"1011" "Fisher" 0.006
"1012" "Fisher" 0.846
"1013" "Fisher" 0.944
"1014" "Fisher" 0.386
"1015" "Fisher" 0.424
"1016" "Fisher" 0.102
"1017" "Fisher" 0.84
"1018" "Fisher" 0.53
"1019" "Fisher" 0.432
"1020" "Fisher" 0.928
"1021" "Fisher" 0.252
"1022" "Fisher" 0.138
"1023" "Fisher" 0.794
"1024" "Fisher" 0.014
"1025" "Fisher" 0.002
"1026" "Fisher" 0.036
"1027" "Fisher" 0.088
"1028" "Fisher" 0.972
"1029" "Fisher" 0.29
"1030" "Fisher" 0.266
"1031" "Fisher" 0.352
"1032" "Fisher" 0.03
"1033" "Fisher" 0.034
"1034" "Fisher" 0.002
"1035" "Fisher" 0.224
"1036" "Fisher" 0.656
"1037" "Fisher" 0.598
"1038" "Fisher" 0.386
"1039" "Fisher" 0.218
"1040" "Fisher" 0.892
"1041" "Fisher" 0.984
"1042" "Fisher" 0.052
"1043" "Fisher" 0.27
"1044" "Fisher" 0.01
"1045" "Fisher" 0.212
"1046" "Fisher" 0.606
"1047" "Fisher" 0.37
"1048" "Fisher" 0.134
"1049" "Fisher" 0.124
"1050" "Fisher" 0.064
"1051" "Fisher" 0.072
"1052" "Fisher" 0.008
"1053" "Fisher" 0.094
"1054" "Fisher" 0.104
"1055" "Fisher" 0.092
"1056" "Fisher" 0.04
"1057" "Fisher" 0.348
"1058" "Fisher" 0.184
"1059" "Fisher" 0.13
"1060" "Fisher" 0.248
"1061" "Fisher" 0.698
"1062" "Fisher" 0.476
"1063" "Fisher" 0.702
"1064" "Fisher" 0.644
"1065" "Fisher" 0.898
"1066" "Fisher" 0.042
"1067" "Fisher" 0.328
"1068" "Fisher" 0.916
"1069" "Fisher" 0.816
"1070" "Fisher" 0.084
"1071" "Fisher" 0.896
"1072" "Fisher" 0.384
"1073" "Fisher" 0.806
"1074" "Fisher" 0.918
"1075" "Fisher" 0.37
"1076" "Fisher" 0.312
"1077" "Fisher" 0.004
"1078" "Fisher" 0.09
"1079" "Fisher" 0.184
"1080" "Fisher" 0.914
"1081" "Fisher" 0.474
"1082" "Fisher" 0.844
"1083" "Fisher" 0.274
"1084" "Fisher" 0.35
"1085" "Fisher" 0.876
"1086" "Fisher" 0.892
"1087" "Fisher" 0.002
"1088" "Fisher" 0.108
"1089" "Fisher" 0.092
"1090" "Fisher" 0.176
"1091" "Fisher" 0.072
"1092" "Fisher" 0.786
"1093" "Fisher" 0.014
"1094" "Fisher" 0.156
"1095" "Fisher" 0.258
"1096" "Fisher" 0.012
"1097" "Fisher" 0.166
"1098" "Fisher" 0.12
"1099" "Fisher" 0.182
"1100" "Fisher" 0.74
"1101" "Fisher" 0.432
"1102" "Fisher" 0.314
"1103" "Fisher" 0.088
"1104" "Fisher" 0.976
"1105" "Fisher" 0.47
"1106" "Fisher" 0.642
"1107" "Fisher" 0.014
"1108" "Fisher" 0.018
"1109" "Fisher" 0.388
"1110" "Fisher" 0.006
"1111" "Fisher" 0.22
"1112" "Fisher" 0.094
"1113" "Fisher" 0.15
"1114" "Fisher" 0.214
"1115" "Fisher" 0.006
"1116" "Fisher" 0.006
"1117" "Fisher" 0.176
"1118" "Fisher" 0.558
"1119" "Fisher" 0.014
"1120" "Fisher" 0.012
"1121" "Fisher" 0.12
"1122" "Fisher" 0.068
"1123" "Fisher" 0.28
"1124" "Fisher" 0.05
"1125" "Fisher" 0.002
"1126" "Fisher" 0.604
"1127" "Fisher" 0.176
"1128" "Fisher" 0.544
"1129" "Fisher" 0.18
"1130" "Fisher" 0.01
"1131" "Fisher" 0.416
"1132" "Fisher" 0.342
"1133" "Fisher" 0.536
"1134" "Fisher" 0.1
"1135" "Fisher" 0.742
"1136" "Fisher" 0.048
"1137" "Fisher" 0.204
"1138" "Fisher" 0.08
"1139" "Fisher" 0.436
"1140" "Fisher" 0.616
"1141" "Fisher" 0.182
"1142" "Fisher" 0.63
"1143" "Fisher" 0.9
"1144" "Fisher" 0.008
"1145" "Fisher" 0.014
"1146" "Fisher" 0.112
"1147" "Fisher" 0.06
"1148" "Fisher" 0.034
"1149" "Fisher" 0.176
"1150" "Fisher" 0.646
"1151" "Fisher" 0.426
"1152" "Fisher" 0.09
"1153" "Fisher" 0.238
"1154" "Fisher" 0.506
"1155" "Fisher" 0.27
"1156" "Fisher" 0.13
"1157" "Fisher" 0.004
"1158" "Fisher" 0
"1159" "Fisher" 0.048
"1160" "Fisher" 0.05
"1161" "Fisher" 0.806
"1162" "Fisher" 0.228
"1163" "Fisher" 0.15
"1164" "Fisher" 0.004
"1165" "Fisher" 0.008
"1166" "Fisher" 0.622
"1167" "Fisher" 0.374
"1168" "Fisher" 0.006
"1169" "Fisher" 0.024
"1170" "Fisher" 0.2
"1171" "Fisher" 0.88
"1172" "Fisher" 0.898
"1173" "Fisher" 0.592
"1174" "Fisher" 0.366
"1175" "Fisher" 0.394
"1176" "Fisher" 0.62
"1177" "Fisher" 0.058
"1178" "Fisher" 0.18
"1179" "Fisher" 0.5
"1180" "Fisher" 0.152
"1181" "Fisher" 0.008
"1182" "Fisher" 0.266
"1183" "Fisher" 0.016
"1184" "Fisher" 0.35
"1185" "Fisher" 0.018
"1186" "Fisher" 0.038
"1187" "Fisher" 1
"1188" "Fisher" 0.38
"1189" "Fisher" 0.544
"1190" "Fisher" 0.02
"1191" "Fisher" 0.208
"1192" "Fisher" 0.456
"1193" "Fisher" 0.216
"1194" "Fisher" 0.5
"1195" "Fisher" 0.602
"1196" "Fisher" 0.048
"1197" "Fisher" 0.15
"1198" "Fisher" 0.296
"1199" "Fisher" 0.006
"1200" "Fisher" 0.01
"1201" "Fisher" 0.01
"1202" "Fisher" 0.626
"1203" "Fisher" 0.226
"1204" "Fisher" 0.03
"1205" "Fisher" 0.894
"1206" "Fisher" 0.184
"1207" "Fisher" 0.026
"1208" "Fisher" 0.814
"1209" "Fisher" 0.548
"1210" "Fisher" 0.188
"1211" "Fisher" 0.246
"1212" "Fisher" 0.204
"1213" "Fisher" 0.454
"1214" "Fisher" 0.042
"1215" "Fisher" 0.054
"1216" "Fisher" 0.766
"1217" "Fisher" 0.538
"1218" "Fisher" 0.1
"1219" "Fisher" 0.306
"1220" "Fisher" 0.048
"1221" "Fisher" 0.026
"1222" "Fisher" 0.12
"1223" "Fisher" 0.786
"1224" "Fisher" 0.004
"1225" "Fisher" 0.018
"1226" "Fisher" 0
"1227" "Fisher" 0.004
"1228" "Fisher" 0.942
"1229" "Fisher" 0.926
"1230" "Fisher" 0.196
"1231" "Fisher" 0.034
"1232" "Fisher" 0.108
"1233" "Fisher" 0.656
"1234" "Fisher" 0.436
"1235" "Fisher" 0.024
"1236" "Fisher" 0.3
"1237" "Fisher" 0.038
"1238" "Fisher" 0.418
"1239" "Fisher" 0.07
"1240" "Fisher" 0.276
"1241" "Fisher" 0.054
"1242" "Fisher" 0.694
"1243" "Fisher" 0.164
"1244" "Fisher" 0.216
"1245" "Fisher" 0.408
"1246" "Fisher" 0
"1247" "Fisher" 0.128
"1248" "Fisher" 0.032
"1249" "Fisher" 0.008
"1250" "Fisher" 0.05
"1251" "Fisher" 0.072
"1252" "Fisher" 0.054
"1253" "Fisher" 0.244
"1254" "Fisher" 0.004
"1255" "Fisher" 0.166
"1256" "Fisher" 0.078
"1257" "Fisher" 0.342
"1258" "Fisher" 0.26
"1259" "Fisher" 0.284
"1260" "Fisher" 0.128
"1261" "Fisher" 0.25
"1262" "Fisher" 0.05
"1263" "Fisher" 0.262
"1264" "Fisher" 0.062
"1265" "Fisher" 0.022
"1266" "Fisher" 0.064
"1267" "Fisher" 0.2
"1268" "Fisher" 0.076
"1269" "Fisher" 0.22
"1270" "Fisher" 0.562
"1271" "Fisher" 0.014
"1272" "Fisher" 0.458
"1273" "Fisher" 0.098
"1274" "Fisher" 0.278
"1275" "Fisher" 0.636
"1276" "Fisher" 0.056
"1277" "Fisher" 0.828
"1278" "Fisher" 0.692
"1279" "Fisher" 0.476
"1280" "Fisher" 0.188
"1281" "Fisher" 0.504
"1282" "Fisher" 0.376
"1283" "Fisher" 0.104
"1284" "Fisher" 0.002
"1285" "Fisher" 0.568
"1286" "Fisher" 0.294
"1287" "Fisher" 0.038
"1288" "Fisher" 0.164
"1289" "Fisher" 0.274
"1290" "Fisher" 0.434
"1291" "Fisher" 0.366
"1292" "Fisher" 0.228
"1293" "Fisher" 0.012
"1294" "Fisher" 0.782
"1295" "Fisher" 0.006
"1296" "Fisher" 0.032
"1297" "Fisher" 0.222
"1298" "Fisher" 0.004
"1299" "Fisher" 0.164
"1300" "Fisher" 0.104
"1301" "Fisher" 0.57
"1302" "Fisher" 0.518
"1303" "Fisher" 0.736
"1304" "Fisher" 0.008
"1305" "Fisher" 0.044
"1306" "Fisher" 0.008
"1307" "Fisher" 0.096
"1308" "Fisher" 0.11
"1309" "Fisher" 0.352
"1310" "Fisher" 0.734
"1311" "Fisher" 0.174
"1312" "Fisher" 0.03
"1313" "Fisher" 0.11
"1314" "Fisher" 0.012
"1315" "Fisher" 0.004
"1316" "Fisher" 0.028
"1317" "Fisher" 0.016
"1318" "Fisher" 0.164
"1319" "Fisher" 0.116
"1320" "Fisher" 0.66
"1321" "Fisher" 0.97
"1322" "Fisher" 0.822
"1323" "Fisher" 0.542
"1324" "Fisher" 0.136
"1325" "Fisher" 0.192
"1326" "Fisher" 0.004
"1327" "Fisher" 0.45
"1328" "Fisher" 0.99
"1329" "Fisher" 0.082
"1330" "Fisher" 0.172
"1331" "Fisher" 0.348
"1332" "Fisher" 0.006
"1333" "Fisher" 0.08
"1334" "Fisher" 0.468
"1335" "Fisher" 0.056
"1336" "Fisher" 0.132
"1337" "Fisher" 0.782
"1338" "Fisher" 0.242
"1339" "Fisher" 0.088
"1340" "Fisher" 0.04
"1341" "Fisher" 0.098
"1342" "Fisher" 0.614
"1343" "Fisher" 0.646
"1344" "Fisher" 0.028
"1345" "Fisher" 0.08
"1346" "Fisher" 0.002
"1347" "Fisher" 0.938
"1348" "Fisher" 0.086
"1349" "Fisher" 0.018
"1350" "Fisher" 0.916
"1351" "Fisher" 0.004
"1352" "Fisher" 0.002
"1353" "Fisher" 0.58
"1354" "Fisher" 0.008
"1355" "Fisher" 0.246
"1356" "Fisher" 0.472
"1357" "Fisher" 0.462
"1358" "Fisher" 0.122
"1359" "Fisher" 0.11
"1360" "Fisher" 0.028
"1361" "Fisher" 0.852
"1362" "Fisher" 0.332
"1363" "Fisher" 0.764
"1364" "Fisher" 0.022
"1365" "Fisher" 0.038
"1366" "Fisher" 0.398
"1367" "Fisher" 0.298
"1368" "Fisher" 0.054
"1369" "Fisher" 0.422
"1370" "Fisher" 0.26
"1371" "Fisher" 0.698
"1372" "Fisher" 0.02
"1373" "Fisher" 0.674
"1374" "Fisher" 0.078
"1375" "Fisher" 0.396
"1376" "Fisher" 0.21
"1377" "Fisher" 0.05
"1378" "Fisher" 0.698
"1379" "Fisher" 0.414
"1380" "Fisher" 0.342
"1381" "Fisher" 0.03
"1382" "Fisher" 0.042
"1383" "Fisher" 0.582
"1384" "Fisher" 0.17
"1385" "Fisher" 0.32
"1386" "Fisher" 0.062
"1387" "Fisher" 0.034
"1388" "Fisher" 0.134
"1389" "Fisher" 0.404
"1390" "Fisher" 0.314
"1391" "Fisher" 0.62
"1392" "Fisher" 0.138
"1393" "Fisher" 0.018
"1394" "Fisher" 0.048
"1395" "Fisher" 0.208
"1396" "Fisher" 0.878
"1397" "Fisher" 0.046
"1398" "Fisher" 0.122
"1399" "Fisher" 0.158
"1400" "Fisher" 0.932
"1401" "Fisher" 0.072
"1402" "Fisher" 0.87
"1403" "Fisher" 0.002
"1404" "Fisher" 0.04
"1405" "Fisher" 0.11
"1406" "Fisher" 0.07
"1407" "Fisher" 0.976
"1408" "Fisher" 0.046
"1409" "Fisher" 0.91
"1410" "Fisher" 0.11
"1411" "Fisher" 0.244
"1412" "Fisher" 0.252
"1413" "Fisher" 0.56
"1414" "Fisher" 0.622
"1415" "Fisher" 0.432
"1416" "Fisher" 0.208
"1417" "Fisher" 0.7
"1418" "Fisher" 0.402
"1419" "Fisher" 0.878
"1420" "Fisher" 0.222
"1421" "Fisher" 0.394
"1422" "Fisher" 0.188
"1423" "Fisher" 0.34
"1424" "Fisher" 0.14
"1425" "Fisher" 0.984
"1426" "Fisher" 0.048
"1427" "Fisher" 0.2
"1428" "Fisher" 0.502
"1429" "Fisher" 0.012
"1430" "Fisher" 0.322
"1431" "Fisher" 0.216
"1432" "Fisher" 0.268
"1433" "Fisher" 0.43
"1434" "Fisher" 0.388
"1435" "Fisher" 0.012
"1436" "Fisher" 0.126
"1437" "Fisher" 0.208
"1438" "Fisher" 0.042
"1439" "Fisher" 0.452
"1440" "Fisher" 0.008
"1441" "Fisher" 0.2
"1442" "Fisher" 0.476
"1443" "Fisher" 0.038
"1444" "Fisher" 0.198
"1445" "Fisher" 0.02
"1446" "Fisher" 0.19
"1447" "Fisher" 0.31
"1448" "Fisher" 0.082
"1449" "Fisher" 0.066
"1450" "Fisher" 0.434
"1451" "Fisher" 0.586
"1452" "Fisher" 0.012
"1453" "Fisher" 0.524
"1454" "Fisher" 0.004
"1455" "Fisher" 0
"1456" "Fisher" 0.264
"1457" "Fisher" 0.028
"1458" "Fisher" 0.732
"1459" "Fisher" 0.432
"1460" "Fisher" 0.924
"1461" "Fisher" 0.71
"1462" "Fisher" 0.484
"1463" "Fisher" 0.008
"1464" "Fisher" 0.234
"1465" "Fisher" 0.786
"1466" "Fisher" 0.49
"1467" "Fisher" 0.674
"1468" "Fisher" 0.584
"1469" "Fisher" 0.024
"1470" "Fisher" 0.234
"1471" "Fisher" 0.064
"1472" "Fisher" 0.296
"1473" "Fisher" 0.052
"1474" "Fisher" 0.066
"1475" "Fisher" 0.182
"1476" "Fisher" 0.01
"1477" "Fisher" 0.69
"1478" "Fisher" 0.29
"1479" "Fisher" 0.288
"1480" "Fisher" 0.224
"1481" "Fisher" 0.098
"1482" "Fisher" 0.046
"1483" "Fisher" 0.072
"1484" "Fisher" 0.226
"1485" "Fisher" 0
"1486" "Fisher" 0.328
"1487" "Fisher" 0.014
"1488" "Fisher" 0.12
"1489" "Fisher" 0.104
"1490" "Fisher" 0.2
"1491" "Fisher" 0.016
"1492" "Fisher" 0.042
"1493" "Fisher" 0.644
"1494" "Fisher" 0.61
"1495" "Fisher" 0.96
"1496" "Fisher" 0.038
"1497" "Fisher" 0.32
"1498" "Fisher" 0.008
"1499" "Fisher" 0.772
"1500" "Fisher" 0.29
"1501" "Fisher" 0.352
"1502" "Fisher" 0.868
"1503" "Fisher" 0.002
"1504" "Fisher" 0.566
"1505" "Fisher" 0.252
"1506" "Fisher" 0.526
"1507" "Fisher" 0.386
"1508" "Fisher" 0.678
"1509" "Fisher" 0.014
"1510" "Fisher" 0.002
"1511" "Fisher" 0.908
"1512" "Fisher" 0.12
"1513" "Fisher" 0.474
"1514" "Fisher" 0.052
"1515" "Fisher" 0.308
"1516" "Fisher" 0.538
"1517" "Fisher" 0.166
"1518" "Fisher" 0.126
"1519" "Fisher" 0.762
"1520" "Fisher" 0.034
"1521" "Fisher" 0.546
"1522" "Fisher" 0.286
"1523" "Fisher" 0.326
"1524" "Fisher" 0.028
"1525" "Fisher" 0.576
"1526" "Fisher" 0.006
"1527" "Fisher" 0.07
"1528" "Fisher" 0.36
"1529" "Fisher" 0.278
"1530" "Fisher" 0.056
"1531" "Fisher" 0.428
"1532" "Fisher" 0.022
"1533" "Fisher" 0.214
"1534" "Fisher" 0.02
"1535" "Fisher" 0.112
"1536" "Fisher" 0.008
"1537" "Fisher" 0.552
"1538" "Fisher" 0.008
"1539" "Fisher" 0.722
"1540" "Fisher" 0.846
"1541" "Fisher" 0.554
"1542" "Fisher" 0.002
"1543" "Fisher" 0.114
"1544" "Fisher" 0.456
"1545" "Fisher" 0.076
"1546" "Fisher" 0.052
"1547" "Fisher" 0.068
"1548" "Fisher" 0.09
"1549" "Fisher" 0.874
"1550" "Fisher" 0.02
"1551" "Fisher" 0.01
"1552" "Fisher" 0.238
"1553" "Fisher" 0.608
"1554" "Fisher" 0.706
"1555" "Fisher" 0.114
"1556" "Fisher" 0.104
"1557" "Fisher" 0.024
"1558" "Fisher" 0.172
"1559" "Fisher" 0.588
"1560" "Fisher" 0.63
"1561" "Fisher" 0.27
"1562" "Fisher" 0.082
"1563" "Fisher" 0.69
"1564" "Fisher" 0.542
"1565" "Fisher" 0.18
"1566" "Fisher" 0.59
"1567" "Fisher" 0.094
"1568" "Fisher" 0.19
"1569" "Fisher" 0.76
"1570" "Fisher" 0.296
"1571" "Fisher" 0.568
"1572" "Fisher" 0.012
"1573" "Fisher" 0.066
"1574" "Fisher" 0.308
"1575" "Fisher" 0.916
"1576" "Fisher" 0.074
"1577" "Fisher" 0.362
"1578" "Fisher" 0
"1579" "Fisher" 0.36
"1580" "Fisher" 0.62
"1581" "Fisher" 0.476
"1582" "Fisher" 0.476
"1583" "Fisher" 0.472
"1584" "Fisher" 0.138
"1585" "Fisher" 0.21
"1586" "Fisher" 0.038
"1587" "Fisher" 0.382
"1588" "Fisher" 0.212
"1589" "Fisher" 0.042
"1590" "Fisher" 0.414
"1591" "Fisher" 0.028
"1592" "Fisher" 0.306
"1593" "Fisher" 0.002
"1594" "Fisher" 0.28
"1595" "Fisher" 0.046
"1596" "Fisher" 0.352
"1597" "Fisher" 0.04
"1598" "Fisher" 0.014
"1599" "Fisher" 0.106
"1600" "Fisher" 0.584
"1601" "Fisher" 0.136
"1602" "Fisher" 0
"1603" "Fisher" 0.206
"1604" "Fisher" 0.308
"1605" "Fisher" 0.722
"1606" "Fisher" 0.076
"1607" "Fisher" 0.034
"1608" "Fisher" 0.16
"1609" "Fisher" 0
"1610" "Fisher" 0.172
"1611" "Fisher" 0.178
"1612" "Fisher" 0.064
"1613" "Fisher" 0.752
"1614" "Fisher" 0.512
"1615" "Fisher" 0.092
"1616" "Fisher" 0.002
"1617" "Fisher" 0.01
"1618" "Fisher" 0.026
"1619" "Fisher" 0.028
"1620" "Fisher" 0.362
"1621" "Fisher" 0.602
"1622" "Fisher" 0.048
"1623" "Fisher" 0.242
"1624" "Fisher" 0.05
"1625" "Fisher" 0.34
"1626" "Fisher" 0.276
"1627" "Fisher" 0.2
"1628" "Fisher" 0.646
"1629" "Fisher" 0.096
"1630" "Fisher" 0.088
"1631" "Fisher" 0.888
"1632" "Fisher" 0.68
"1633" "Fisher" 0.042
"1634" "Fisher" 0.222
"1635" "Fisher" 0.734
"1636" "Fisher" 0.1
"1637" "Fisher" 0.208
"1638" "Fisher" 0.008
"1639" "Fisher" 0.186
"1640" "Fisher" 0.042
"1641" "Fisher" 0.404
"1642" "Fisher" 0.23
"1643" "Fisher" 0.348
"1644" "Fisher" 0.006
"1645" "Fisher" 0.034
"1646" "Fisher" 0.026
"1647" "Fisher" 0.314
"1648" "Fisher" 0.052
"1649" "Fisher" 0.908
"1650" "Fisher" 0.168
"1651" "Fisher" 0
"1652" "Fisher" 0.3
"1653" "Fisher" 0.282
"1654" "Fisher" 0.054
"1655" "Fisher" 0.13
"1656" "Fisher" 0.514
"1657" "Fisher" 0.954
"1658" "Fisher" 0.136
"1659" "Fisher" 0.008
"1660" "Fisher" 0.062
"1661" "Fisher" 0.08
"1662" "Fisher" 0.054
"1663" "Fisher" 0.166
"1664" "Fisher" 0.636
"1665" "Fisher" 0.066
"1666" "Fisher" 0.056
"1667" "Fisher" 0.024
"1668" "Fisher" 0.168
"1669" "Fisher" 0.416
"1670" "Fisher" 0.808
"1671" "Fisher" 0.13
"1672" "Fisher" 0.01
"1673" "Fisher" 0.254
"1674" "Fisher" 0.244
"1675" "Fisher" 0.85
"1676" "Fisher" 0.05
"1677" "Fisher" 0.026
"1678" "Fisher" 0.07
"1679" "Fisher" 0.476
"1680" "Fisher" 0.1
"1681" "Fisher" 0.748
"1682" "Fisher" 0.512
"1683" "Fisher" 0.046
"1684" "Fisher" 0.972
"1685" "Fisher" 0.006
"1686" "Fisher" 0.614
"1687" "Fisher" 0.492
"1688" "Fisher" 0.048
"1689" "Fisher" 0.516
"1690" "Fisher" 0.934
"1691" "Fisher" 0.112
"1692" "Fisher" 0.546
"1693" "Fisher" 0.02
"1694" "Fisher" 0.324
"1695" "Fisher" 0.572
"1696" "Fisher" 0.066
"1697" "Fisher" 0.016
"1698" "Fisher" 0.164
"1699" "Fisher" 0.064
"1700" "Fisher" 0.062
"1701" "Fisher" 0.856
"1702" "Fisher" 0.864
"1703" "Fisher" 0.106
"1704" "Fisher" 0.908
"1705" "Fisher" 0.868
"1706" "Fisher" 0.008
"1707" "Fisher" 0.002
"1708" "Fisher" 0
"1709" "Fisher" 0.968
"1710" "Fisher" 0.71
"1711" "Fisher" 0.02
"1712" "Fisher" 0.014
"1713" "Fisher" 0.246
"1714" "Fisher" 0
"1715" "Fisher" 0.04
"1716" "Fisher" 0.142
"1717" "Fisher" 0.156
"1718" "Fisher" 0.092
"1719" "Fisher" 0.312
"1720" "Fisher" 0.692
"1721" "Fisher" 0.074
"1722" "Fisher" 0.114
"1723" "Fisher" 0.06
"1724" "Fisher" 0.028
"1725" "Fisher" 0.166
"1726" "Fisher" 0.368
"1727" "Fisher" 0.942
"1728" "Fisher" 0.16
"1729" "Fisher" 0.748
"1730" "Fisher" 0.796
"1731" "Fisher" 0.162
"1732" "Fisher" 0.598
"1733" "Fisher" 0.104
"1734" "Fisher" 0.464
"1735" "Fisher" 0.04
"1736" "Fisher" 0.022
"1737" "Fisher" 0.176
"1738" "Fisher" 0.568
"1739" "Fisher" 0.408
"1740" "Fisher" 0.212
"1741" "Fisher" 0.106
"1742" "Fisher" 0.062
"1743" "Fisher" 0.166
"1744" "Fisher" 0.008
"1745" "Fisher" 0.5
"1746" "Fisher" 0.26
"1747" "Fisher" 0.678
"1748" "Fisher" 0.208
"1749" "Fisher" 0.094
"1750" "Fisher" 0.39
"1751" "Fisher" 0.066
"1752" "Fisher" 0.016
"1753" "Fisher" 0.018
"1754" "Fisher" 0.216
"1755" "Fisher" 0.22
"1756" "Fisher" 0.51
"1757" "Fisher" 0.724
"1758" "Fisher" 0.282
"1759" "Fisher" 0.79
"1760" "Fisher" 0.008
"1761" "Fisher" 0.06
"1762" "Fisher" 0.07
"1763" "Fisher" 0.466
"1764" "Fisher" 0.672
"1765" "Fisher" 0.23
"1766" "Fisher" 0.016
"1767" "Fisher" 0.872
"1768" "Fisher" 0.384
"1769" "Fisher" 0.414
"1770" "Fisher" 0.526
"1771" "Fisher" 0.112
"1772" "Fisher" 0.598
"1773" "Fisher" 0.722
"1774" "Fisher" 0.006
"1775" "Fisher" 0.008
"1776" "Fisher" 0.604
"1777" "Fisher" 0.04
"1778" "Fisher" 0.544
"1779" "Fisher" 0.538
"1780" "Fisher" 0.762
"1781" "Fisher" 0.05
"1782" "Fisher" 0.182
"1783" "Fisher" 0.282
"1784" "Fisher" 0.066
"1785" "Fisher" 0.248
"1786" "Fisher" 0.018
"1787" "Fisher" 0.6
"1788" "Fisher" 0.954
"1789" "Fisher" 0.396
"1790" "Fisher" 0.368
"1791" "Fisher" 0.01
"1792" "Fisher" 0.238
"1793" "Fisher" 0.564
"1794" "Fisher" 0.66
"1795" "Fisher" 0.322
"1796" "Fisher" 0.126
"1797" "Fisher" 0.08
"1798" "Fisher" 0.036
"1799" "Fisher" 0.092
"1800" "Fisher" 0.15
"1801" "Fisher" 0.356
"1802" "Fisher" 0.156
"1803" "Fisher" 0.028
"1804" "Fisher" 0.314
"1805" "Fisher" 0.362
"1806" "Fisher" 0.044
"1807" "Fisher" 0.314
"1808" "Fisher" 0.006
"1809" "Fisher" 0.254
"1810" "Fisher" 0.188
"1811" "Fisher" 0.102
"1812" "Fisher" 0.112
"1813" "Fisher" 0.956
"1814" "Fisher" 0.01
"1815" "Fisher" 0.568
"1816" "Fisher" 0.012
"1817" "Fisher" 0.294
"1818" "Fisher" 0.95
"1819" "Fisher" 0.268
"1820" "Fisher" 0.608
"1821" "Fisher" 0.174
"1822" "Fisher" 0.032
"1823" "Fisher" 0.016
"1824" "Fisher" 0.014
"1825" "Fisher" 0.596
"1826" "Fisher" 0.184
"1827" "Fisher" 0.08
"1828" "Fisher" 0.072
"1829" "Fisher" 0.08
"1830" "Fisher" 0.124
"1831" "Fisher" 0.098
"1832" "Fisher" 0.136
"1833" "Fisher" 0.416
"1834" "Fisher" 0.302
"1835" "Fisher" 0.298
"1836" "Fisher" 0.63
"1837" "Fisher" 0.166
"1838" "Fisher" 0.978
"1839" "Fisher" 0.09
"1840" "Fisher" 0.418
"1841" "Fisher" 0.138
"1842" "Fisher" 0.052
"1843" "Fisher" 0.688
"1844" "Fisher" 0.056
"1845" "Fisher" 0.406
"1846" "Fisher" 0.168
"1847" "Fisher" 0.01
"1848" "Fisher" 0.964
"1849" "Fisher" 0.65
"1850" "Fisher" 0.156
"1851" "Fisher" 0.858
"1852" "Fisher" 0.094
"1853" "Fisher" 0.126
"1854" "Fisher" 0.408
"1855" "Fisher" 0.33
"1856" "Fisher" 0
"1857" "Fisher" 0.212
"1858" "Fisher" 0.874
"1859" "Fisher" 0.072
"1860" "Fisher" 0.818
"1861" "Fisher" 0.032
"1862" "Fisher" 0.232
"1863" "Fisher" 0.4
"1864" "Fisher" 0.08
"1865" "Fisher" 0.038
"1866" "Fisher" 0.418
"1867" "Fisher" 0.022
"1868" "Fisher" 0.61
"1869" "Fisher" 0.116
"1870" "Fisher" 0.094
"1871" "Fisher" 0.556
"1872" "Fisher" 0.87
"1873" "Fisher" 0.234
"1874" "Fisher" 0.01
"1875" "Fisher" 0.266
"1876" "Fisher" 0.14
"1877" "Fisher" 0.404
"1878" "Fisher" 0.638
"1879" "Fisher" 0.506
"1880" "Fisher" 0.722
"1881" "Fisher" 0.234
"1882" "Fisher" 0.002
"1883" "Fisher" 0.032
"1884" "Fisher" 0.262
"1885" "Fisher" 0.09
"1886" "Fisher" 0.76
"1887" "Fisher" 0.02
"1888" "Fisher" 0.526
"1889" "Fisher" 0.214
"1890" "Fisher" 0.012
"1891" "Fisher" 0.018
"1892" "Fisher" 0.058
"1893" "Fisher" 0.112
"1894" "Fisher" 0.216
"1895" "Fisher" 0.172
"1896" "Fisher" 0.708
"1897" "Fisher" 0.696
"1898" "Fisher" 0.046
"1899" "Fisher" 0.278
"1900" "Fisher" 0.002
"1901" "Fisher" 0.052
"1902" "Fisher" 0.04
"1903" "Fisher" 0.334
"1904" "Fisher" 0.008
"1905" "Fisher" 0.886
"1906" "Fisher" 0.41
"1907" "Fisher" 0.098
"1908" "Fisher" 0.814
"1909" "Fisher" 0.062
"1910" "Fisher" 0.266
"1911" "Fisher" 0.434
"1912" "Fisher" 0.164
"1913" "Fisher" 0.162
"1914" "Fisher" 0.498
"1915" "Fisher" 0.58
"1916" "Fisher" 0
"1917" "Fisher" 0.002
"1918" "Fisher" 0.184
"1919" "Fisher" 0.012
"1920" "Fisher" 0.246
"1921" "Fisher" 0.022
"1922" "Fisher" 0.128
"1923" "Fisher" 0.424
"1924" "Fisher" 0.098
"1925" "Fisher" 0.086
"1926" "Fisher" 0.086
"1927" "Fisher" 0.042
"1928" "Fisher" 0.836
"1929" "Fisher" 0.276
"1930" "Fisher" 0.95
"1931" "Fisher" 0.126
"1932" "Fisher" 0.136
"1933" "Fisher" 0.208
"1934" "Fisher" 0.126
"1935" "Fisher" 0.128
"1936" "Fisher" 0.108
"1937" "Fisher" 0.098
"1938" "Fisher" 0.506
"1939" "Fisher" 0.514
"1940" "Fisher" 0.54
"1941" "Fisher" 0.008
"1942" "Fisher" 0.25
"1943" "Fisher" 0.134
"1944" "Fisher" 0.018
"1945" "Fisher" 0.824
"1946" "Fisher" 0.032
"1947" "Fisher" 0.586
"1948" "Fisher" 0.494
"1949" "Fisher" 0.002
"1950" "Fisher" 0.068
"1951" "Fisher" 0.112
"1952" "Fisher" 0.636
"1953" "Fisher" 0.188
"1954" "Fisher" 0.152
"1955" "Fisher" 0.022
"1956" "Fisher" 0.268
"1957" "Fisher" 0.138
"1958" "Fisher" 0.154
"1959" "Fisher" 0.188
"1960" "Fisher" 0.58
"1961" "Fisher" 0.17
"1962" "Fisher" 0.58
"1963" "Fisher" 0.016
"1964" "Fisher" 0.668
"1965" "Fisher" 0.62
"1966" "Fisher" 0.004
"1967" "Fisher" 0.13
"1968" "Fisher" 0.082
"1969" "Fisher" 0.086
"1970" "Fisher" 0.282
"1971" "Fisher" 0.348
"1972" "Fisher" 0.292
"1973" "Fisher" 1
"1974" "Fisher" 0.352
"1975" "Fisher" 0.926
"1976" "Fisher" 0.338
"1977" "Fisher" 0.144
"1978" "Fisher" 0.07
"1979" "Fisher" 0.014
"1980" "Fisher" 0.01
"1981" "Fisher" 0.706
"1982" "Fisher" 0.506
"1983" "Fisher" 0.014
"1984" "Fisher" 0.058
"1985" "Fisher" 0
"1986" "Fisher" 0.124
"1987" "Fisher" 0.098
"1988" "Fisher" 0.426
"1989" "Fisher" 0.03
"1990" "Fisher" 0.352
"1991" "Fisher" 0.44
"1992" "Fisher" 0.48
"1993" "Fisher" 0.922
"1994" "Fisher" 0.142
"1995" "Fisher" 0.002
"1996" "Fisher" 0.276
"1997" "Fisher" 0.442
"1998" "Fisher" 0.018
"1999" "Fisher" 0.482
"2000" "Fisher" 0
"2001" "Lin" 0.21
"2002" "Lin" 0.25
"2003" "Lin" 0.048
"2004" "Lin" 0.56
"2005" "Lin" 0.07
"2006" "Lin" 0.812
"2007" "Lin" 0.192
"2008" "Lin" 0.478
"2009" "Lin" 0.032
"2010" "Lin" 0.008
"2011" "Lin" 0.006
"2012" "Lin" 0.244
"2013" "Lin" 0.738
"2014" "Lin" 0.58
"2015" "Lin" 0.174
"2016" "Lin" 0.116
"2017" "Lin" 0.104
"2018" "Lin" 0.256
"2019" "Lin" 0.304
"2020" "Lin" 0.366
"2021" "Lin" 0.014
"2022" "Lin" 0.068
"2023" "Lin" 0.24
"2024" "Lin" 0.034
"2025" "Lin" 0.002
"2026" "Lin" 0.062
"2027" "Lin" 0.204
"2028" "Lin" 0.446
"2029" "Lin" 0.03
"2030" "Lin" 0.108
"2031" "Lin" 0.318
"2032" "Lin" 0.056
"2033" "Lin" 0.01
"2034" "Lin" 0
"2035" "Lin" 0.102
"2036" "Lin" 0.47
"2037" "Lin" 0.166
"2038" "Lin" 0.216
"2039" "Lin" 0.296
"2040" "Lin" 0.504
"2041" "Lin" 0.444
"2042" "Lin" 0.01
"2043" "Lin" 0.034
"2044" "Lin" 0.056
"2045" "Lin" 0.116
"2046" "Lin" 0.236
"2047" "Lin" 0.26
"2048" "Lin" 0.012
"2049" "Lin" 0
"2050" "Lin" 0
"2051" "Lin" 0.206
"2052" "Lin" 0.116
"2053" "Lin" 0.108
"2054" "Lin" 0.022
"2055" "Lin" 0.074
"2056" "Lin" 0.032
"2057" "Lin" 0.606
"2058" "Lin" 0.188
"2059" "Lin" 0.11
"2060" "Lin" 0.2
"2061" "Lin" 0.94
"2062" "Lin" 0.644
"2063" "Lin" 0.442
"2064" "Lin" 0.202
"2065" "Lin" 0.828
"2066" "Lin" 0.004
"2067" "Lin" 0.2
"2068" "Lin" 0.15
"2069" "Lin" 0.376
"2070" "Lin" 0.108
"2071" "Lin" 0.05
"2072" "Lin" 0.202
"2073" "Lin" 0.88
"2074" "Lin" 0.528
"2075" "Lin" 0.12
"2076" "Lin" 0.052
"2077" "Lin" 0.006
"2078" "Lin" 0.008
"2079" "Lin" 0.078
"2080" "Lin" 0.518
"2081" "Lin" 0.722
"2082" "Lin" 0.272
"2083" "Lin" 0.33
"2084" "Lin" 0.3
"2085" "Lin" 0.836
"2086" "Lin" 0.94
"2087" "Lin" 0.002
"2088" "Lin" 0.024
"2089" "Lin" 0.242
"2090" "Lin" 0.07
"2091" "Lin" 0.078
"2092" "Lin" 0.79
"2093" "Lin" 0
"2094" "Lin" 0.03
"2095" "Lin" 0.828
"2096" "Lin" 0.022
"2097" "Lin" 0.054
"2098" "Lin" 0.504
"2099" "Lin" 0.148
"2100" "Lin" 0.336
"2101" "Lin" 0.066
"2102" "Lin" 0.07
"2103" "Lin" 0.02
"2104" "Lin" 0.802
"2105" "Lin" 0.024
"2106" "Lin" 0.4
"2107" "Lin" 0.03
"2108" "Lin" 0
"2109" "Lin" 0.158
"2110" "Lin" 0.002
"2111" "Lin" 0.13
"2112" "Lin" 0.024
"2113" "Lin" 0.266
"2114" "Lin" 0.104
"2115" "Lin" 0.006
"2116" "Lin" 0.026
"2117" "Lin" 0.188
"2118" "Lin" 0.456
"2119" "Lin" 0.01
"2120" "Lin" 0.012
"2121" "Lin" 0.04
"2122" "Lin" 0.022
"2123" "Lin" 0.294
"2124" "Lin" 0.012
"2125" "Lin" 0.002
"2126" "Lin" 0.134
"2127" "Lin" 0.048
"2128" "Lin" 0.36
"2129" "Lin" 0.064
"2130" "Lin" 0.008
"2131" "Lin" 0.134
"2132" "Lin" 0.19
"2133" "Lin" 0.936
"2134" "Lin" 0.148
"2135" "Lin" 0.366
"2136" "Lin" 0.1
"2137" "Lin" 0.02
"2138" "Lin" 0.072
"2139" "Lin" 0.07
"2140" "Lin" 0.354
"2141" "Lin" 0.128
"2142" "Lin" 0.184
"2143" "Lin" 0.738
"2144" "Lin" 0.002
"2145" "Lin" 0.002
"2146" "Lin" 0.094
"2147" "Lin" 0.016
"2148" "Lin" 0.094
"2149" "Lin" 0.52
"2150" "Lin" 0.17
"2151" "Lin" 0.732
"2152" "Lin" 0.234
"2153" "Lin" 0.04
"2154" "Lin" 0.678
"2155" "Lin" 0.01
"2156" "Lin" 0.038
"2157" "Lin" 0.01
"2158" "Lin" 0
"2159" "Lin" 0.116
"2160" "Lin" 0.022
"2161" "Lin" 0.766
"2162" "Lin" 0.48
"2163" "Lin" 0.024
"2164" "Lin" 0.05
"2165" "Lin" 0.014
"2166" "Lin" 0.146
"2167" "Lin" 0.126
"2168" "Lin" 0.138
"2169" "Lin" 0.142
"2170" "Lin" 0.056
"2171" "Lin" 0.67
"2172" "Lin" 0.524
"2173" "Lin" 0.29
"2174" "Lin" 0.14
"2175" "Lin" 0.036
"2176" "Lin" 0.356
"2177" "Lin" 0.01
"2178" "Lin" 0.096
"2179" "Lin" 0.166
"2180" "Lin" 0.018
"2181" "Lin" 0.016
"2182" "Lin" 0.466
"2183" "Lin" 0.01
"2184" "Lin" 0.098
"2185" "Lin" 0
"2186" "Lin" 0.008
"2187" "Lin" 0.89
"2188" "Lin" 0.27
"2189" "Lin" 0.826
"2190" "Lin" 0.022
"2191" "Lin" 0.238
"2192" "Lin" 0.438
"2193" "Lin" 0.118
"2194" "Lin" 0.17
"2195" "Lin" 0.208
"2196" "Lin" 0
"2197" "Lin" 0.154
"2198" "Lin" 0.302
"2199" "Lin" 0.006
"2200" "Lin" 0.012
"2201" "Lin" 0
"2202" "Lin" 0.36
"2203" "Lin" 0.036
"2204" "Lin" 0.062
"2205" "Lin" 0.414
"2206" "Lin" 0.014
"2207" "Lin" 0.01
"2208" "Lin" 0.852
"2209" "Lin" 0.222
"2210" "Lin" 0.228
"2211" "Lin" 0.068
"2212" "Lin" 0.032
"2213" "Lin" 0.424
"2214" "Lin" 0.01
"2215" "Lin" 0.164
"2216" "Lin" 0.786
"2217" "Lin" 0.282
"2218" "Lin" 0.004
"2219" "Lin" 0.26
"2220" "Lin" 0.342
"2221" "Lin" 0.004
"2222" "Lin" 0.06
"2223" "Lin" 0.308
"2224" "Lin" 0
"2225" "Lin" 0.006
"2226" "Lin" 0
"2227" "Lin" 0.004
"2228" "Lin" 0.96
"2229" "Lin" 0.42
"2230" "Lin" 0.166
"2231" "Lin" 0.132
"2232" "Lin" 0.01
"2233" "Lin" 0.912
"2234" "Lin" 0.094
"2235" "Lin" 0.01
"2236" "Lin" 0.194
"2237" "Lin" 0.07
"2238" "Lin" 0.16
"2239" "Lin" 0.056
"2240" "Lin" 0.182
"2241" "Lin" 0.01
"2242" "Lin" 0.96
"2243" "Lin" 0.054
"2244" "Lin" 0.204
"2245" "Lin" 0.382
"2246" "Lin" 0
"2247" "Lin" 0.106
"2248" "Lin" 0.008
"2249" "Lin" 0.008
"2250" "Lin" 0.036
"2251" "Lin" 0.166
"2252" "Lin" 0.01
"2253" "Lin" 0.304
"2254" "Lin" 0.082
"2255" "Lin" 0.21
"2256" "Lin" 0.196
"2257" "Lin" 0.116
"2258" "Lin" 0.056
"2259" "Lin" 0.47
"2260" "Lin" 0.044
"2261" "Lin" 0.786
"2262" "Lin" 0.026
"2263" "Lin" 0.162
"2264" "Lin" 0.064
"2265" "Lin" 0.034
"2266" "Lin" 0.02
"2267" "Lin" 0.218
"2268" "Lin" 0.06
"2269" "Lin" 0.146
"2270" "Lin" 0.448
"2271" "Lin" 0.014
"2272" "Lin" 0.596
"2273" "Lin" 0.024
"2274" "Lin" 0.222
"2275" "Lin" 0.928
"2276" "Lin" 0.054
"2277" "Lin" 0.648
"2278" "Lin" 0.524
"2279" "Lin" 0.724
"2280" "Lin" 0.056
"2281" "Lin" 0.028
"2282" "Lin" 0.304
"2283" "Lin" 0.002
"2284" "Lin" 0.012
"2285" "Lin" 0.074
"2286" "Lin" 0.192
"2287" "Lin" 0.118
"2288" "Lin" 0.086
"2289" "Lin" 0.224
"2290" "Lin" 0.148
"2291" "Lin" 0.674
"2292" "Lin" 0.012
"2293" "Lin" 0.018
"2294" "Lin" 0.934
"2295" "Lin" 0
"2296" "Lin" 0.038
"2297" "Lin" 0.11
"2298" "Lin" 0
"2299" "Lin" 0.304
"2300" "Lin" 0.064
"2301" "Lin" 0.59
"2302" "Lin" 0.262
"2303" "Lin" 0.1
"2304" "Lin" 0
"2305" "Lin" 0.072
"2306" "Lin" 0.002
"2307" "Lin" 0.098
"2308" "Lin" 0.078
"2309" "Lin" 0.07
"2310" "Lin" 0.25
"2311" "Lin" 0.256
"2312" "Lin" 0.028
"2313" "Lin" 0.176
"2314" "Lin" 0.014
"2315" "Lin" 0.02
"2316" "Lin" 0.02
"2317" "Lin" 0.014
"2318" "Lin" 0.178
"2319" "Lin" 0.166
"2320" "Lin" 0.448
"2321" "Lin" 0.358
"2322" "Lin" 0.594
"2323" "Lin" 0.43
"2324" "Lin" 0.072
"2325" "Lin" 0.382
"2326" "Lin" 0.22
"2327" "Lin" 0.2
"2328" "Lin" 0.506
"2329" "Lin" 0.212
"2330" "Lin" 0.086
"2331" "Lin" 0.326
"2332" "Lin" 0.026
"2333" "Lin" 0.006
"2334" "Lin" 0.218
"2335" "Lin" 0.074
"2336" "Lin" 0.222
"2337" "Lin" 0.83
"2338" "Lin" 0.302
"2339" "Lin" 0.294
"2340" "Lin" 0.044
"2341" "Lin" 0.392
"2342" "Lin" 0.248
"2343" "Lin" 0.238
"2344" "Lin" 0.016
"2345" "Lin" 0.042
"2346" "Lin" 0
"2347" "Lin" 0.924
"2348" "Lin" 0.028
"2349" "Lin" 0
"2350" "Lin" 0.304
"2351" "Lin" 0.022
"2352" "Lin" 0.004
"2353" "Lin" 0.544
"2354" "Lin" 0.014
"2355" "Lin" 0.212
"2356" "Lin" 0.254
"2357" "Lin" 0.58
"2358" "Lin" 0.216
"2359" "Lin" 0.124
"2360" "Lin" 0.008
"2361" "Lin" 0.854
"2362" "Lin" 0.056
"2363" "Lin" 0.334
"2364" "Lin" 0.002
"2365" "Lin" 0.21
"2366" "Lin" 0.062
"2367" "Lin" 0.116
"2368" "Lin" 0.274
"2369" "Lin" 0.094
"2370" "Lin" 0.268
"2371" "Lin" 0.192
"2372" "Lin" 0
"2373" "Lin" 0.446
"2374" "Lin" 0.038
"2375" "Lin" 0.418
"2376" "Lin" 0.196
"2377" "Lin" 0.068
"2378" "Lin" 0.138
"2379" "Lin" 0.81
"2380" "Lin" 0.154
"2381" "Lin" 0.022
"2382" "Lin" 0.032
"2383" "Lin" 0.222
"2384" "Lin" 0.102
"2385" "Lin" 0.082
"2386" "Lin" 0.02
"2387" "Lin" 0.006
"2388" "Lin" 0.052
"2389" "Lin" 0.588
"2390" "Lin" 0.318
"2391" "Lin" 0.666
"2392" "Lin" 0.038
"2393" "Lin" 0.004
"2394" "Lin" 0.034
"2395" "Lin" 0.694
"2396" "Lin" 0.706
"2397" "Lin" 0.142
"2398" "Lin" 0.128
"2399" "Lin" 0.086
"2400" "Lin" 0.746
"2401" "Lin" 0.006
"2402" "Lin" 0.11
"2403" "Lin" 0.084
"2404" "Lin" 0.012
"2405" "Lin" 0.07
"2406" "Lin" 0.04
"2407" "Lin" 0.592
"2408" "Lin" 0.036
"2409" "Lin" 0.38
"2410" "Lin" 0.008
"2411" "Lin" 0.118
"2412" "Lin" 0.08
"2413" "Lin" 0.086
"2414" "Lin" 0.134
"2415" "Lin" 0.066
"2416" "Lin" 0.154
"2417" "Lin" 0.08
"2418" "Lin" 0.208
"2419" "Lin" 0.596
"2420" "Lin" 0.69
"2421" "Lin" 0.14
"2422" "Lin" 0.066
"2423" "Lin" 0.242
"2424" "Lin" 0.104
"2425" "Lin" 0.676
"2426" "Lin" 0.094
"2427" "Lin" 0.02
"2428" "Lin" 0.746
"2429" "Lin" 0.022
"2430" "Lin" 0.172
"2431" "Lin" 0.05
"2432" "Lin" 0.522
"2433" "Lin" 0.47
"2434" "Lin" 0.164
"2435" "Lin" 0.004
"2436" "Lin" 0.056
"2437" "Lin" 0.106
"2438" "Lin" 0.038
"2439" "Lin" 0.962
"2440" "Lin" 0.008
"2441" "Lin" 0.696
"2442" "Lin" 0.332
"2443" "Lin" 0.028
"2444" "Lin" 0.098
"2445" "Lin" 0.01
"2446" "Lin" 0.162
"2447" "Lin" 0.744
"2448" "Lin" 0.124
"2449" "Lin" 0.016
"2450" "Lin" 0.504
"2451" "Lin" 0.31
"2452" "Lin" 0.02
"2453" "Lin" 0.262
"2454" "Lin" 0.074
"2455" "Lin" 0.014
"2456" "Lin" 0.188
"2457" "Lin" 0.014
"2458" "Lin" 0.216
"2459" "Lin" 0.622
"2460" "Lin" 0.548
"2461" "Lin" 0.972
"2462" "Lin" 0.49
"2463" "Lin" 0.004
"2464" "Lin" 0.428
"2465" "Lin" 0.596
"2466" "Lin" 0.206
"2467" "Lin" 0.534
"2468" "Lin" 0.1
"2469" "Lin" 0.016
"2470" "Lin" 0.034
"2471" "Lin" 0.092
"2472" "Lin" 0.848
"2473" "Lin" 0.168
"2474" "Lin" 0.11
"2475" "Lin" 0.066
"2476" "Lin" 0.022
"2477" "Lin" 0.566
"2478" "Lin" 0.262
"2479" "Lin" 0.078
"2480" "Lin" 0.236
"2481" "Lin" 0.006
"2482" "Lin" 0.014
"2483" "Lin" 0.622
"2484" "Lin" 0.022
"2485" "Lin" 0
"2486" "Lin" 0.18
"2487" "Lin" 0.008
"2488" "Lin" 0.15
"2489" "Lin" 0.108
"2490" "Lin" 0.056
"2491" "Lin" 0.038
"2492" "Lin" 0.068
"2493" "Lin" 0.184
"2494" "Lin" 0.566
"2495" "Lin" 0.308
"2496" "Lin" 0.008
"2497" "Lin" 0.078
"2498" "Lin" 0.014
"2499" "Lin" 0.902
"2500" "Lin" 0.012
"2501" "Lin" 0.112
"2502" "Lin" 0.578
"2503" "Lin" 0.04
"2504" "Lin" 0.53
"2505" "Lin" 0.094
"2506" "Lin" 0.182
"2507" "Lin" 0.116
"2508" "Lin" 0.312
"2509" "Lin" 0.012
"2510" "Lin" 0.006
"2511" "Lin" 0.372
"2512" "Lin" 0.108
"2513" "Lin" 0.478
"2514" "Lin" 0.01
"2515" "Lin" 0.144
"2516" "Lin" 0.548
"2517" "Lin" 0.044
"2518" "Lin" 0.102
"2519" "Lin" 0.666
"2520" "Lin" 0.006
"2521" "Lin" 0.25
"2522" "Lin" 0.082
"2523" "Lin" 0.178
"2524" "Lin" 0.016
"2525" "Lin" 0.126
"2526" "Lin" 0.042
"2527" "Lin" 0.094
"2528" "Lin" 0.106
"2529" "Lin" 0.088
"2530" "Lin" 0.042
"2531" "Lin" 0.082
"2532" "Lin" 0.018
"2533" "Lin" 0.114
"2534" "Lin" 0
"2535" "Lin" 0.426
"2536" "Lin" 0.034
"2537" "Lin" 0.106
"2538" "Lin" 0.004
"2539" "Lin" 0.822
"2540" "Lin" 0.36
"2541" "Lin" 0.266
"2542" "Lin" 0.008
"2543" "Lin" 0.084
"2544" "Lin" 0.354
"2545" "Lin" 0.036
"2546" "Lin" 0.016
"2547" "Lin" 0.006
"2548" "Lin" 0.16
"2549" "Lin" 0.768
"2550" "Lin" 0.006
"2551" "Lin" 0.068
"2552" "Lin" 0.25
"2553" "Lin" 0.292
"2554" "Lin" 0.19
"2555" "Lin" 0.03
"2556" "Lin" 0.188
"2557" "Lin" 0.006
"2558" "Lin" 0.19
"2559" "Lin" 0.328
"2560" "Lin" 0.788
"2561" "Lin" 0.052
"2562" "Lin" 0.022
"2563" "Lin" 0.444
"2564" "Lin" 0.37
"2565" "Lin" 0.15
"2566" "Lin" 0.678
"2567" "Lin" 0.128
"2568" "Lin" 0.024
"2569" "Lin" 0.488
"2570" "Lin" 0.9
"2571" "Lin" 0.312
"2572" "Lin" 0.014
"2573" "Lin" 0.046
"2574" "Lin" 0.314
"2575" "Lin" 0.582
"2576" "Lin" 0.184
"2577" "Lin" 0.262
"2578" "Lin" 0
"2579" "Lin" 0.572
"2580" "Lin" 0.224
"2581" "Lin" 0.094
"2582" "Lin" 0.362
"2583" "Lin" 0.696
"2584" "Lin" 0.196
"2585" "Lin" 0.07
"2586" "Lin" 0.08
"2587" "Lin" 0.242
"2588" "Lin" 0.104
"2589" "Lin" 0.02
"2590" "Lin" 0.002
"2591" "Lin" 0.078
"2592" "Lin" 0.122
"2593" "Lin" 0.002
"2594" "Lin" 0.498
"2595" "Lin" 0.046
"2596" "Lin" 0.55
"2597" "Lin" 0.004
"2598" "Lin" 0.014
"2599" "Lin" 0.064
"2600" "Lin" 0.026
"2601" "Lin" 0.096
"2602" "Lin" 0
"2603" "Lin" 0.022
"2604" "Lin" 0.222
"2605" "Lin" 0.23
"2606" "Lin" 0.108
"2607" "Lin" 0.012
"2608" "Lin" 0.124
"2609" "Lin" 0
"2610" "Lin" 0.01
"2611" "Lin" 0.016
"2612" "Lin" 0.034
"2613" "Lin" 0.836
"2614" "Lin" 0.098
"2615" "Lin" 0.17
"2616" "Lin" 0
"2617" "Lin" 0
"2618" "Lin" 0
"2619" "Lin" 0.092
"2620" "Lin" 0.018
"2621" "Lin" 0.204
"2622" "Lin" 0.014
"2623" "Lin" 0.026
"2624" "Lin" 0.04
"2625" "Lin" 0.292
"2626" "Lin" 0.406
"2627" "Lin" 0.168
"2628" "Lin" 0.376
"2629" "Lin" 0.022
"2630" "Lin" 0.038
"2631" "Lin" 0.676
"2632" "Lin" 0.538
"2633" "Lin" 0
"2634" "Lin" 0.016
"2635" "Lin" 0.398
"2636" "Lin" 0.056
"2637" "Lin" 0.012
"2638" "Lin" 0.012
"2639" "Lin" 0.048
"2640" "Lin" 0.016
"2641" "Lin" 0.12
"2642" "Lin" 0.178
"2643" "Lin" 0.056
"2644" "Lin" 0.006
"2645" "Lin" 0.046
"2646" "Lin" 0.148
"2647" "Lin" 0
"2648" "Lin" 0.04
"2649" "Lin" 0.284
"2650" "Lin" 0.332
"2651" "Lin" 0
"2652" "Lin" 0.288
"2653" "Lin" 0.31
"2654" "Lin" 0.072
"2655" "Lin" 0.044
"2656" "Lin" 0.278
"2657" "Lin" 0.358
"2658" "Lin" 0.07
"2659" "Lin" 0
"2660" "Lin" 0.018
"2661" "Lin" 0.06
"2662" "Lin" 0.014
"2663" "Lin" 0.018
"2664" "Lin" 0.058
"2665" "Lin" 0.02
"2666" "Lin" 0.052
"2667" "Lin" 0.002
"2668" "Lin" 0.01
"2669" "Lin" 0.37
"2670" "Lin" 0.208
"2671" "Lin" 0.066
"2672" "Lin" 0.002
"2673" "Lin" 0.088
"2674" "Lin" 0.37
"2675" "Lin" 0.062
"2676" "Lin" 0.042
"2677" "Lin" 0.01
"2678" "Lin" 0.048
"2679" "Lin" 0.272
"2680" "Lin" 0.25
"2681" "Lin" 0.528
"2682" "Lin" 0.472
"2683" "Lin" 0.128
"2684" "Lin" 0.124
"2685" "Lin" 0
"2686" "Lin" 0.324
"2687" "Lin" 0.04
"2688" "Lin" 0.302
"2689" "Lin" 0.636
"2690" "Lin" 0.666
"2691" "Lin" 0.188
"2692" "Lin" 0.966
"2693" "Lin" 0.012
"2694" "Lin" 0.308
"2695" "Lin" 0.622
"2696" "Lin" 0.034
"2697" "Lin" 0.002
"2698" "Lin" 0.074
"2699" "Lin" 0.16
"2700" "Lin" 0.148
"2701" "Lin" 0.394
"2702" "Lin" 0.072
"2703" "Lin" 0.14
"2704" "Lin" 0.368
"2705" "Lin" 0.906
"2706" "Lin" 0
"2707" "Lin" 0.006
"2708" "Lin" 0.01
"2709" "Lin" 0.764
"2710" "Lin" 0.508
"2711" "Lin" 0.002
"2712" "Lin" 0.26
"2713" "Lin" 0.058
"2714" "Lin" 0
"2715" "Lin" 0.1
"2716" "Lin" 0.006
"2717" "Lin" 0.028
"2718" "Lin" 0.056
"2719" "Lin" 0.036
"2720" "Lin" 0.308
"2721" "Lin" 0.016
"2722" "Lin" 0.076
"2723" "Lin" 0.022
"2724" "Lin" 0.002
"2725" "Lin" 0.026
"2726" "Lin" 0.174
"2727" "Lin" 0.69
"2728" "Lin" 0.084
"2729" "Lin" 0.274
"2730" "Lin" 0.816
"2731" "Lin" 0.092
"2732" "Lin" 0.966
"2733" "Lin" 0.026
"2734" "Lin" 0.236
"2735" "Lin" 0.002
"2736" "Lin" 0.008
"2737" "Lin" 0.228
"2738" "Lin" 0.194
"2739" "Lin" 0.502
"2740" "Lin" 0.396
"2741" "Lin" 0.076
"2742" "Lin" 0.028
"2743" "Lin" 0.018
"2744" "Lin" 0.006
"2745" "Lin" 0.194
"2746" "Lin" 0.086
"2747" "Lin" 0.2
"2748" "Lin" 0.082
"2749" "Lin" 0.056
"2750" "Lin" 0.024
"2751" "Lin" 0.056
"2752" "Lin" 0.006
"2753" "Lin" 0.016
"2754" "Lin" 0.032
"2755" "Lin" 0.194
"2756" "Lin" 0.264
"2757" "Lin" 0.516
"2758" "Lin" 0.542
"2759" "Lin" 0.764
"2760" "Lin" 0
"2761" "Lin" 0.058
"2762" "Lin" 0.024
"2763" "Lin" 0.408
"2764" "Lin" 0.698
"2765" "Lin" 0.01
"2766" "Lin" 0
"2767" "Lin" 0.592
"2768" "Lin" 0.426
"2769" "Lin" 0.958
"2770" "Lin" 0.128
"2771" "Lin" 0.024
"2772" "Lin" 0.814
"2773" "Lin" 0.97
"2774" "Lin" 0.02
"2775" "Lin" 0
"2776" "Lin" 0.448
"2777" "Lin" 0.018
"2778" "Lin" 0.834
"2779" "Lin" 0.268
"2780" "Lin" 0.67
"2781" "Lin" 0.016
"2782" "Lin" 0.234
"2783" "Lin" 0.064
"2784" "Lin" 0.006
"2785" "Lin" 0.228
"2786" "Lin" 0.004
"2787" "Lin" 0.144
"2788" "Lin" 0.398
"2789" "Lin" 0.136
"2790" "Lin" 0.29
"2791" "Lin" 0.002
"2792" "Lin" 0.132
"2793" "Lin" 0.264
"2794" "Lin" 0.258
"2795" "Lin" 0.046
"2796" "Lin" 0.13
"2797" "Lin" 0.1
"2798" "Lin" 0.144
"2799" "Lin" 0.036
"2800" "Lin" 0.072
"2801" "Lin" 0.204
"2802" "Lin" 0.046
"2803" "Lin" 0.03
"2804" "Lin" 0.048
"2805" "Lin" 0.48
"2806" "Lin" 0.094
"2807" "Lin" 0.602
"2808" "Lin" 0.004
"2809" "Lin" 0.198
"2810" "Lin" 0.12
"2811" "Lin" 0.12
"2812" "Lin" 0.076
"2813" "Lin" 0.288
"2814" "Lin" 0.05
"2815" "Lin" 0.394
"2816" "Lin" 0.06
"2817" "Lin" 0.256
"2818" "Lin" 0.748
"2819" "Lin" 0.16
"2820" "Lin" 0.296
"2821" "Lin" 0.056
"2822" "Lin" 0.034
"2823" "Lin" 0.002
"2824" "Lin" 0.002
"2825" "Lin" 0.37
"2826" "Lin" 0.172
"2827" "Lin" 0.03
"2828" "Lin" 0.014
"2829" "Lin" 0.228
"2830" "Lin" 0.142
"2831" "Lin" 0.03
"2832" "Lin" 0.048
"2833" "Lin" 0.19
"2834" "Lin" 0.348
"2835" "Lin" 0.534
"2836" "Lin" 0.316
"2837" "Lin" 0.006
"2838" "Lin" 0.384
"2839" "Lin" 0.002
"2840" "Lin" 0.312
"2841" "Lin" 0.172
"2842" "Lin" 0.002
"2843" "Lin" 0.128
"2844" "Lin" 0.056
"2845" "Lin" 0.116
"2846" "Lin" 0.304
"2847" "Lin" 0.022
"2848" "Lin" 0.67
"2849" "Lin" 0.676
"2850" "Lin" 0.66
"2851" "Lin" 0.658
"2852" "Lin" 0.04
"2853" "Lin" 0.03
"2854" "Lin" 0.646
"2855" "Lin" 0.324
"2856" "Lin" 0.004
"2857" "Lin" 0.014
"2858" "Lin" 0.146
"2859" "Lin" 0.154
"2860" "Lin" 0.426
"2861" "Lin" 0.056
"2862" "Lin" 0.202
"2863" "Lin" 0.398
"2864" "Lin" 0.05
"2865" "Lin" 0.01
"2866" "Lin" 0.012
"2867" "Lin" 0.004
"2868" "Lin" 0.68
"2869" "Lin" 0.078
"2870" "Lin" 0.03
"2871" "Lin" 0.658
"2872" "Lin" 0.178
"2873" "Lin" 0.182
"2874" "Lin" 0.024
"2875" "Lin" 0.232
"2876" "Lin" 0.126
"2877" "Lin" 0.556
"2878" "Lin" 0.166
"2879" "Lin" 0.226
"2880" "Lin" 0.268
"2881" "Lin" 0.016
"2882" "Lin" 0
"2883" "Lin" 0.026
"2884" "Lin" 0.358
"2885" "Lin" 0.01
"2886" "Lin" 0.41
"2887" "Lin" 0.036
"2888" "Lin" 0.108
"2889" "Lin" 0.15
"2890" "Lin" 0
"2891" "Lin" 0.058
"2892" "Lin" 0.014
"2893" "Lin" 0.056
"2894" "Lin" 0.156
"2895" "Lin" 0.046
"2896" "Lin" 0.1
"2897" "Lin" 0.272
"2898" "Lin" 0.004
"2899" "Lin" 0.216
"2900" "Lin" 0.01
"2901" "Lin" 0.034
"2902" "Lin" 0.004
"2903" "Lin" 0.086
"2904" "Lin" 0.082
"2905" "Lin" 0.482
"2906" "Lin" 0.284
"2907" "Lin" 0.044
"2908" "Lin" 0.672
"2909" "Lin" 0.024
"2910" "Lin" 0.208
"2911" "Lin" 0.162
"2912" "Lin" 0.006
"2913" "Lin" 0.188
"2914" "Lin" 0.304
"2915" "Lin" 0.198
"2916" "Lin" 0
"2917" "Lin" 0.002
"2918" "Lin" 0.072
"2919" "Lin" 0.002
"2920" "Lin" 0.324
"2921" "Lin" 0.002
"2922" "Lin" 0.058
"2923" "Lin" 0.422
"2924" "Lin" 0.202
"2925" "Lin" 0.146
"2926" "Lin" 0.174
"2927" "Lin" 0.002
"2928" "Lin" 0.9
"2929" "Lin" 0.94
"2930" "Lin" 0.418
"2931" "Lin" 0.028
"2932" "Lin" 0.018
"2933" "Lin" 0.096
"2934" "Lin" 0.088
"2935" "Lin" 0.006
"2936" "Lin" 0.022
"2937" "Lin" 0.264
"2938" "Lin" 0.168
"2939" "Lin" 0.236
"2940" "Lin" 0.172
"2941" "Lin" 0.002
"2942" "Lin" 0.176
"2943" "Lin" 0.032
"2944" "Lin" 0.006
"2945" "Lin" 0.292
"2946" "Lin" 0.014
"2947" "Lin" 0.384
"2948" "Lin" 0.344
"2949" "Lin" 0.002
"2950" "Lin" 0.022
"2951" "Lin" 0.006
"2952" "Lin" 0.932
"2953" "Lin" 0.032
"2954" "Lin" 0.028
"2955" "Lin" 0.01
"2956" "Lin" 0.108
"2957" "Lin" 0.084
"2958" "Lin" 0.074
"2959" "Lin" 0.192
"2960" "Lin" 0.82
"2961" "Lin" 0.118
"2962" "Lin" 0.118
"2963" "Lin" 0.026
"2964" "Lin" 0.786
"2965" "Lin" 0.11
"2966" "Lin" 0
"2967" "Lin" 0.056
"2968" "Lin" 0.002
"2969" "Lin" 0.014
"2970" "Lin" 0.262
"2971" "Lin" 0.2
"2972" "Lin" 0.234
"2973" "Lin" 0.662
"2974" "Lin" 0.09
"2975" "Lin" 0.52
"2976" "Lin" 0.032
"2977" "Lin" 0.51
"2978" "Lin" 0.034
"2979" "Lin" 0.002
"2980" "Lin" 0.002
"2981" "Lin" 0.742
"2982" "Lin" 0.106
"2983" "Lin" 0.074
"2984" "Lin" 0.014
"2985" "Lin" 0
"2986" "Lin" 0.078
"2987" "Lin" 0
"2988" "Lin" 0.212
"2989" "Lin" 0.062
"2990" "Lin" 0.27
"2991" "Lin" 0.136
"2992" "Lin" 0.152
"2993" "Lin" 0.898
"2994" "Lin" 0.06
"2995" "Lin" 0.006
"2996" "Lin" 0.3
"2997" "Lin" 0.234
"2998" "Lin" 0.014
"2999" "Lin" 0.324
"3000" "Lin" 0
"3001" "Rosenbaum" 0.252
"3002" "Rosenbaum" 0.418
"3003" "Rosenbaum" 0.108
"3004" "Rosenbaum" 0.19
"3005" "Rosenbaum" 0.026
"3006" "Rosenbaum" 0.5
"3007" "Rosenbaum" 0.12
"3008" "Rosenbaum" 0.934
"3009" "Rosenbaum" 0.444
"3010" "Rosenbaum" 0.156
"3011" "Rosenbaum" 0.008
"3012" "Rosenbaum" 0.844
"3013" "Rosenbaum" 0.954
"3014" "Rosenbaum" 0.392
"3015" "Rosenbaum" 0.336
"3016" "Rosenbaum" 0.068
"3017" "Rosenbaum" 0.816
"3018" "Rosenbaum" 0.484
"3019" "Rosenbaum" 0.484
"3020" "Rosenbaum" 0.936
"3021" "Rosenbaum" 0.328
"3022" "Rosenbaum" 0.13
"3023" "Rosenbaum" 0.656
"3024" "Rosenbaum" 0.02
"3025" "Rosenbaum" 0.002
"3026" "Rosenbaum" 0.034
"3027" "Rosenbaum" 0.096
"3028" "Rosenbaum" 0.91
"3029" "Rosenbaum" 0.382
"3030" "Rosenbaum" 0.288
"3031" "Rosenbaum" 0.35
"3032" "Rosenbaum" 0.03
"3033" "Rosenbaum" 0.036
"3034" "Rosenbaum" 0.002
"3035" "Rosenbaum" 0.208
"3036" "Rosenbaum" 0.674
"3037" "Rosenbaum" 0.596
"3038" "Rosenbaum" 0.338
"3039" "Rosenbaum" 0.22
"3040" "Rosenbaum" 0.914
"3041" "Rosenbaum" 0.992
"3042" "Rosenbaum" 0.046
"3043" "Rosenbaum" 0.306
"3044" "Rosenbaum" 0.018
"3045" "Rosenbaum" 0.238
"3046" "Rosenbaum" 0.722
"3047" "Rosenbaum" 0.364
"3048" "Rosenbaum" 0.13
"3049" "Rosenbaum" 0.122
"3050" "Rosenbaum" 0.082
"3051" "Rosenbaum" 0.094
"3052" "Rosenbaum" 0.044
"3053" "Rosenbaum" 0.09
"3054" "Rosenbaum" 0.14
"3055" "Rosenbaum" 0.086
"3056" "Rosenbaum" 0.038
"3057" "Rosenbaum" 0.328
"3058" "Rosenbaum" 0.172
"3059" "Rosenbaum" 0.14
"3060" "Rosenbaum" 0.242
"3061" "Rosenbaum" 0.712
"3062" "Rosenbaum" 0.476
"3063" "Rosenbaum" 0.774
"3064" "Rosenbaum" 0.692
"3065" "Rosenbaum" 0.908
"3066" "Rosenbaum" 0.04
"3067" "Rosenbaum" 0.338
"3068" "Rosenbaum" 0.816
"3069" "Rosenbaum" 0.864
"3070" "Rosenbaum" 0.124
"3071" "Rosenbaum" 0.978
"3072" "Rosenbaum" 0.392
"3073" "Rosenbaum" 0.83
"3074" "Rosenbaum" 0.788
"3075" "Rosenbaum" 0.326
"3076" "Rosenbaum" 0.31
"3077" "Rosenbaum" 0.004
"3078" "Rosenbaum" 0.062
"3079" "Rosenbaum" 0.236
"3080" "Rosenbaum" 0.882
"3081" "Rosenbaum" 0.454
"3082" "Rosenbaum" 0.906
"3083" "Rosenbaum" 0.326
"3084" "Rosenbaum" 0.35
"3085" "Rosenbaum" 0.878
"3086" "Rosenbaum" 0.902
"3087" "Rosenbaum" 0.004
"3088" "Rosenbaum" 0.11
"3089" "Rosenbaum" 0.08
"3090" "Rosenbaum" 0.158
"3091" "Rosenbaum" 0.074
"3092" "Rosenbaum" 0.858
"3093" "Rosenbaum" 0.02
"3094" "Rosenbaum" 0.17
"3095" "Rosenbaum" 0.262
"3096" "Rosenbaum" 0.02
"3097" "Rosenbaum" 0.164
"3098" "Rosenbaum" 0.076
"3099" "Rosenbaum" 0.164
"3100" "Rosenbaum" 0.538
"3101" "Rosenbaum" 0.506
"3102" "Rosenbaum" 0.344
"3103" "Rosenbaum" 0.106
"3104" "Rosenbaum" 0.962
"3105" "Rosenbaum" 0.514
"3106" "Rosenbaum" 0.614
"3107" "Rosenbaum" 0.014
"3108" "Rosenbaum" 0.02
"3109" "Rosenbaum" 0.38
"3110" "Rosenbaum" 0.006
"3111" "Rosenbaum" 0.208
"3112" "Rosenbaum" 0.082
"3113" "Rosenbaum" 0.154
"3114" "Rosenbaum" 0.194
"3115" "Rosenbaum" 0.006
"3116" "Rosenbaum" 0.006
"3117" "Rosenbaum" 0.17
"3118" "Rosenbaum" 0.558
"3119" "Rosenbaum" 0.01
"3120" "Rosenbaum" 0.01
"3121" "Rosenbaum" 0.102
"3122" "Rosenbaum" 0.072
"3123" "Rosenbaum" 0.286
"3124" "Rosenbaum" 0.048
"3125" "Rosenbaum" 0.002
"3126" "Rosenbaum" 0.594
"3127" "Rosenbaum" 0.19
"3128" "Rosenbaum" 0.502
"3129" "Rosenbaum" 0.178
"3130" "Rosenbaum" 0.01
"3131" "Rosenbaum" 0.368
"3132" "Rosenbaum" 0.32
"3133" "Rosenbaum" 0.576
"3134" "Rosenbaum" 0.118
"3135" "Rosenbaum" 0.68
"3136" "Rosenbaum" 0.048
"3137" "Rosenbaum" 0.174
"3138" "Rosenbaum" 0.078
"3139" "Rosenbaum" 0.426
"3140" "Rosenbaum" 0.572
"3141" "Rosenbaum" 0.164
"3142" "Rosenbaum" 0.652
"3143" "Rosenbaum" 0.864
"3144" "Rosenbaum" 0.008
"3145" "Rosenbaum" 0.01
"3146" "Rosenbaum" 0.112
"3147" "Rosenbaum" 0.068
"3148" "Rosenbaum" 0.036
"3149" "Rosenbaum" 0.174
"3150" "Rosenbaum" 0.678
"3151" "Rosenbaum" 0.39
"3152" "Rosenbaum" 0.114
"3153" "Rosenbaum" 0.21
"3154" "Rosenbaum" 0.492
"3155" "Rosenbaum" 0.194
"3156" "Rosenbaum" 0.124
"3157" "Rosenbaum" 0.004
"3158" "Rosenbaum" 0
"3159" "Rosenbaum" 0.05
"3160" "Rosenbaum" 0.052
"3161" "Rosenbaum" 0.826
"3162" "Rosenbaum" 0.238
"3163" "Rosenbaum" 0.162
"3164" "Rosenbaum" 0
"3165" "Rosenbaum" 0.018
"3166" "Rosenbaum" 0.54
"3167" "Rosenbaum" 0.352
"3168" "Rosenbaum" 0.032
"3169" "Rosenbaum" 0.032
"3170" "Rosenbaum" 0.208
"3171" "Rosenbaum" 0.838
"3172" "Rosenbaum" 0.8
"3173" "Rosenbaum" 0.574
"3174" "Rosenbaum" 0.334
"3175" "Rosenbaum" 0.512
"3176" "Rosenbaum" 0.62
"3177" "Rosenbaum" 0.056
"3178" "Rosenbaum" 0.186
"3179" "Rosenbaum" 0.63
"3180" "Rosenbaum" 0.16
"3181" "Rosenbaum" 0.008
"3182" "Rosenbaum" 0.266
"3183" "Rosenbaum" 0.014
"3184" "Rosenbaum" 0.21
"3185" "Rosenbaum" 0.028
"3186" "Rosenbaum" 0.034
"3187" "Rosenbaum" 0.994
"3188" "Rosenbaum" 0.39
"3189" "Rosenbaum" 0.444
"3190" "Rosenbaum" 0.016
"3191" "Rosenbaum" 0.17
"3192" "Rosenbaum" 0.454
"3193" "Rosenbaum" 0.194
"3194" "Rosenbaum" 0.512
"3195" "Rosenbaum" 0.596
"3196" "Rosenbaum" 0.06
"3197" "Rosenbaum" 0.15
"3198" "Rosenbaum" 0.308
"3199" "Rosenbaum" 0.006
"3200" "Rosenbaum" 0.008
"3201" "Rosenbaum" 0.01
"3202" "Rosenbaum" 0.718
"3203" "Rosenbaum" 0.272
"3204" "Rosenbaum" 0.036
"3205" "Rosenbaum" 0.888
"3206" "Rosenbaum" 0.204
"3207" "Rosenbaum" 0.026
"3208" "Rosenbaum" 0.822
"3209" "Rosenbaum" 0.544
"3210" "Rosenbaum" 0.178
"3211" "Rosenbaum" 0.304
"3212" "Rosenbaum" 0.196
"3213" "Rosenbaum" 0.44
"3214" "Rosenbaum" 0.05
"3215" "Rosenbaum" 0.058
"3216" "Rosenbaum" 0.716
"3217" "Rosenbaum" 0.528
"3218" "Rosenbaum" 0.164
"3219" "Rosenbaum" 0.276
"3220" "Rosenbaum" 0.072
"3221" "Rosenbaum" 0.028
"3222" "Rosenbaum" 0.118
"3223" "Rosenbaum" 0.826
"3224" "Rosenbaum" 0.006
"3225" "Rosenbaum" 0.02
"3226" "Rosenbaum" 0
"3227" "Rosenbaum" 0.006
"3228" "Rosenbaum" 0.902
"3229" "Rosenbaum" 0.796
"3230" "Rosenbaum" 0.198
"3231" "Rosenbaum" 0.03
"3232" "Rosenbaum" 0.11
"3233" "Rosenbaum" 0.65
"3234" "Rosenbaum" 0.462
"3235" "Rosenbaum" 0.024
"3236" "Rosenbaum" 0.308
"3237" "Rosenbaum" 0.04
"3238" "Rosenbaum" 0.434
"3239" "Rosenbaum" 0.07
"3240" "Rosenbaum" 0.29
"3241" "Rosenbaum" 0.052
"3242" "Rosenbaum" 0.688
"3243" "Rosenbaum" 0.158
"3244" "Rosenbaum" 0.238
"3245" "Rosenbaum" 0.384
"3246" "Rosenbaum" 0
"3247" "Rosenbaum" 0.12
"3248" "Rosenbaum" 0.018
"3249" "Rosenbaum" 0.006
"3250" "Rosenbaum" 0.046
"3251" "Rosenbaum" 0.062
"3252" "Rosenbaum" 0.062
"3253" "Rosenbaum" 0.25
"3254" "Rosenbaum" 0.01
"3255" "Rosenbaum" 0.178
"3256" "Rosenbaum" 0.052
"3257" "Rosenbaum" 0.348
"3258" "Rosenbaum" 0.334
"3259" "Rosenbaum" 0.268
"3260" "Rosenbaum" 0.148
"3261" "Rosenbaum" 0.216
"3262" "Rosenbaum" 0.044
"3263" "Rosenbaum" 0.264
"3264" "Rosenbaum" 0.058
"3265" "Rosenbaum" 0.02
"3266" "Rosenbaum" 0.062
"3267" "Rosenbaum" 0.188
"3268" "Rosenbaum" 0.076
"3269" "Rosenbaum" 0.234
"3270" "Rosenbaum" 0.568
"3271" "Rosenbaum" 0.014
"3272" "Rosenbaum" 0.428
"3273" "Rosenbaum" 0.13
"3274" "Rosenbaum" 0.266
"3275" "Rosenbaum" 0.506
"3276" "Rosenbaum" 0.058
"3277" "Rosenbaum" 0.624
"3278" "Rosenbaum" 0.682
"3279" "Rosenbaum" 0.488
"3280" "Rosenbaum" 0.188
"3281" "Rosenbaum" 0.764
"3282" "Rosenbaum" 0.358
"3283" "Rosenbaum" 0.206
"3284" "Rosenbaum" 0.004
"3285" "Rosenbaum" 0.36
"3286" "Rosenbaum" 0.292
"3287" "Rosenbaum" 0.03
"3288" "Rosenbaum" 0.16
"3289" "Rosenbaum" 0.282
"3290" "Rosenbaum" 0.456
"3291" "Rosenbaum" 0.444
"3292" "Rosenbaum" 0.204
"3293" "Rosenbaum" 0.014
"3294" "Rosenbaum" 0.772
"3295" "Rosenbaum" 0.006
"3296" "Rosenbaum" 0.026
"3297" "Rosenbaum" 0.234
"3298" "Rosenbaum" 0.004
"3299" "Rosenbaum" 0.154
"3300" "Rosenbaum" 0.108
"3301" "Rosenbaum" 0.56
"3302" "Rosenbaum" 0.514
"3303" "Rosenbaum" 0.824
"3304" "Rosenbaum" 0.008
"3305" "Rosenbaum" 0.05
"3306" "Rosenbaum" 0.006
"3307" "Rosenbaum" 0.102
"3308" "Rosenbaum" 0.108
"3309" "Rosenbaum" 0.348
"3310" "Rosenbaum" 0.884
"3311" "Rosenbaum" 0.184
"3312" "Rosenbaum" 0.022
"3313" "Rosenbaum" 0.108
"3314" "Rosenbaum" 0.014
"3315" "Rosenbaum" 0.004
"3316" "Rosenbaum" 0.028
"3317" "Rosenbaum" 0.018
"3318" "Rosenbaum" 0.168
"3319" "Rosenbaum" 0.134
"3320" "Rosenbaum" 0.636
"3321" "Rosenbaum" 0.87
"3322" "Rosenbaum" 0.848
"3323" "Rosenbaum" 0.578
"3324" "Rosenbaum" 0.112
"3325" "Rosenbaum" 0.144
"3326" "Rosenbaum" 0.012
"3327" "Rosenbaum" 0.436
"3328" "Rosenbaum" 0.84
"3329" "Rosenbaum" 0.076
"3330" "Rosenbaum" 0.138
"3331" "Rosenbaum" 0.332
"3332" "Rosenbaum" 0.004
"3333" "Rosenbaum" 0.068
"3334" "Rosenbaum" 0.414
"3335" "Rosenbaum" 0.07
"3336" "Rosenbaum" 0.202
"3337" "Rosenbaum" 0.788
"3338" "Rosenbaum" 0.238
"3339" "Rosenbaum" 0.126
"3340" "Rosenbaum" 0.04
"3341" "Rosenbaum" 0.108
"3342" "Rosenbaum" 0.456
"3343" "Rosenbaum" 0.566
"3344" "Rosenbaum" 0.018
"3345" "Rosenbaum" 0.09
"3346" "Rosenbaum" 0.002
"3347" "Rosenbaum" 0.932
"3348" "Rosenbaum" 0.09
"3349" "Rosenbaum" 0.054
"3350" "Rosenbaum" 0.904
"3351" "Rosenbaum" 0.002
"3352" "Rosenbaum" 0
"3353" "Rosenbaum" 0.578
"3354" "Rosenbaum" 0.008
"3355" "Rosenbaum" 0.27
"3356" "Rosenbaum" 0.46
"3357" "Rosenbaum" 0.444
"3358" "Rosenbaum" 0.16
"3359" "Rosenbaum" 0.108
"3360" "Rosenbaum" 0.022
"3361" "Rosenbaum" 0.838
"3362" "Rosenbaum" 0.238
"3363" "Rosenbaum" 0.666
"3364" "Rosenbaum" 0.022
"3365" "Rosenbaum" 0.028
"3366" "Rosenbaum" 0.35
"3367" "Rosenbaum" 0.28
"3368" "Rosenbaum" 0.04
"3369" "Rosenbaum" 0.434
"3370" "Rosenbaum" 0.286
"3371" "Rosenbaum" 0.606
"3372" "Rosenbaum" 0.014
"3373" "Rosenbaum" 0.664
"3374" "Rosenbaum" 0.08
"3375" "Rosenbaum" 0.426
"3376" "Rosenbaum" 0.2
"3377" "Rosenbaum" 0.042
"3378" "Rosenbaum" 0.448
"3379" "Rosenbaum" 0.564
"3380" "Rosenbaum" 0.388
"3381" "Rosenbaum" 0.03
"3382" "Rosenbaum" 0.042
"3383" "Rosenbaum" 0.508
"3384" "Rosenbaum" 0.21
"3385" "Rosenbaum" 0.322
"3386" "Rosenbaum" 0.078
"3387" "Rosenbaum" 0.04
"3388" "Rosenbaum" 0.132
"3389" "Rosenbaum" 0.42
"3390" "Rosenbaum" 0.344
"3391" "Rosenbaum" 0.518
"3392" "Rosenbaum" 0.17
"3393" "Rosenbaum" 0.018
"3394" "Rosenbaum" 0.052
"3395" "Rosenbaum" 0.318
"3396" "Rosenbaum" 0.878
"3397" "Rosenbaum" 0.056
"3398" "Rosenbaum" 0.12
"3399" "Rosenbaum" 0.146
"3400" "Rosenbaum" 0.944
"3401" "Rosenbaum" 0.072
"3402" "Rosenbaum" 0.91
"3403" "Rosenbaum" 0
"3404" "Rosenbaum" 0.054
"3405" "Rosenbaum" 0.116
"3406" "Rosenbaum" 0.07
"3407" "Rosenbaum" 0.894
"3408" "Rosenbaum" 0.036
"3409" "Rosenbaum" 0.892
"3410" "Rosenbaum" 0.07
"3411" "Rosenbaum" 0.244
"3412" "Rosenbaum" 0.226
"3413" "Rosenbaum" 0.49
"3414" "Rosenbaum" 0.568
"3415" "Rosenbaum" 0.406
"3416" "Rosenbaum" 0.198
"3417" "Rosenbaum" 0.626
"3418" "Rosenbaum" 0.394
"3419" "Rosenbaum" 0.832
"3420" "Rosenbaum" 0.284
"3421" "Rosenbaum" 0.426
"3422" "Rosenbaum" 0.174
"3423" "Rosenbaum" 0.346
"3424" "Rosenbaum" 0.126
"3425" "Rosenbaum" 0.828
"3426" "Rosenbaum" 0.046
"3427" "Rosenbaum" 0.222
"3428" "Rosenbaum" 0.504
"3429" "Rosenbaum" 0.012
"3430" "Rosenbaum" 0.296
"3431" "Rosenbaum" 0.212
"3432" "Rosenbaum" 0.27
"3433" "Rosenbaum" 0.426
"3434" "Rosenbaum" 0.406
"3435" "Rosenbaum" 0.008
"3436" "Rosenbaum" 0.108
"3437" "Rosenbaum" 0.2
"3438" "Rosenbaum" 0.036
"3439" "Rosenbaum" 0.638
"3440" "Rosenbaum" 0.006
"3441" "Rosenbaum" 0.166
"3442" "Rosenbaum" 0.48
"3443" "Rosenbaum" 0.042
"3444" "Rosenbaum" 0.194
"3445" "Rosenbaum" 0.018
"3446" "Rosenbaum" 0.162
"3447" "Rosenbaum" 0.314
"3448" "Rosenbaum" 0.066
"3449" "Rosenbaum" 0.07
"3450" "Rosenbaum" 0.432
"3451" "Rosenbaum" 0.662
"3452" "Rosenbaum" 0.012
"3453" "Rosenbaum" 0.34
"3454" "Rosenbaum" 0.004
"3455" "Rosenbaum" 0.002
"3456" "Rosenbaum" 0.268
"3457" "Rosenbaum" 0.034
"3458" "Rosenbaum" 0.612
"3459" "Rosenbaum" 0.43
"3460" "Rosenbaum" 0.98
"3461" "Rosenbaum" 0.688
"3462" "Rosenbaum" 0.478
"3463" "Rosenbaum" 0.008
"3464" "Rosenbaum" 0.204
"3465" "Rosenbaum" 0.778
"3466" "Rosenbaum" 0.484
"3467" "Rosenbaum" 0.656
"3468" "Rosenbaum" 0.64
"3469" "Rosenbaum" 0.028
"3470" "Rosenbaum" 0.228
"3471" "Rosenbaum" 0.064
"3472" "Rosenbaum" 0.242
"3473" "Rosenbaum" 0.046
"3474" "Rosenbaum" 0.064
"3475" "Rosenbaum" 0.196
"3476" "Rosenbaum" 0.01
"3477" "Rosenbaum" 0.668
"3478" "Rosenbaum" 0.29
"3479" "Rosenbaum" 0.378
"3480" "Rosenbaum" 0.226
"3481" "Rosenbaum" 0.09
"3482" "Rosenbaum" 0.072
"3483" "Rosenbaum" 0.112
"3484" "Rosenbaum" 0.228
"3485" "Rosenbaum" 0
"3486" "Rosenbaum" 0.338
"3487" "Rosenbaum" 0.016
"3488" "Rosenbaum" 0.148
"3489" "Rosenbaum" 0.092
"3490" "Rosenbaum" 0.204
"3491" "Rosenbaum" 0.016
"3492" "Rosenbaum" 0.048
"3493" "Rosenbaum" 0.724
"3494" "Rosenbaum" 0.594
"3495" "Rosenbaum" 0.938
"3496" "Rosenbaum" 0.052
"3497" "Rosenbaum" 0.28
"3498" "Rosenbaum" 0.008
"3499" "Rosenbaum" 0.772
"3500" "Rosenbaum" 0.332
"3501" "Rosenbaum" 0.374
"3502" "Rosenbaum" 0.826
"3503" "Rosenbaum" 0
"3504" "Rosenbaum" 0.614
"3505" "Rosenbaum" 0.192
"3506" "Rosenbaum" 0.504
"3507" "Rosenbaum" 0.372
"3508" "Rosenbaum" 0.694
"3509" "Rosenbaum" 0.014
"3510" "Rosenbaum" 0.002
"3511" "Rosenbaum" 0.922
"3512" "Rosenbaum" 0.096
"3513" "Rosenbaum" 0.47
"3514" "Rosenbaum" 0.052
"3515" "Rosenbaum" 0.324
"3516" "Rosenbaum" 0.538
"3517" "Rosenbaum" 0.174
"3518" "Rosenbaum" 0.13
"3519" "Rosenbaum" 0.76
"3520" "Rosenbaum" 0.032
"3521" "Rosenbaum" 0.538
"3522" "Rosenbaum" 0.3
"3523" "Rosenbaum" 0.312
"3524" "Rosenbaum" 0.028
"3525" "Rosenbaum" 0.504
"3526" "Rosenbaum" 0.004
"3527" "Rosenbaum" 0.066
"3528" "Rosenbaum" 0.436
"3529" "Rosenbaum" 0.314
"3530" "Rosenbaum" 0.056
"3531" "Rosenbaum" 0.362
"3532" "Rosenbaum" 0.048
"3533" "Rosenbaum" 0.2
"3534" "Rosenbaum" 0.01
"3535" "Rosenbaum" 0.2
"3536" "Rosenbaum" 0.01
"3537" "Rosenbaum" 0.324
"3538" "Rosenbaum" 0.004
"3539" "Rosenbaum" 0.626
"3540" "Rosenbaum" 0.842
"3541" "Rosenbaum" 0.532
"3542" "Rosenbaum" 0.002
"3543" "Rosenbaum" 0.11
"3544" "Rosenbaum" 0.452
"3545" "Rosenbaum" 0.092
"3546" "Rosenbaum" 0.048
"3547" "Rosenbaum" 0.074
"3548" "Rosenbaum" 0.088
"3549" "Rosenbaum" 0.874
"3550" "Rosenbaum" 0.02
"3551" "Rosenbaum" 0.012
"3552" "Rosenbaum" 0.244
"3553" "Rosenbaum" 0.75
"3554" "Rosenbaum" 0.652
"3555" "Rosenbaum" 0.17
"3556" "Rosenbaum" 0.108
"3557" "Rosenbaum" 0.022
"3558" "Rosenbaum" 0.132
"3559" "Rosenbaum" 0.606
"3560" "Rosenbaum" 0.63
"3561" "Rosenbaum" 0.306
"3562" "Rosenbaum" 0.1
"3563" "Rosenbaum" 0.844
"3564" "Rosenbaum" 0.556
"3565" "Rosenbaum" 0.156
"3566" "Rosenbaum" 0.57
"3567" "Rosenbaum" 0.096
"3568" "Rosenbaum" 0.194
"3569" "Rosenbaum" 0.726
"3570" "Rosenbaum" 0.342
"3571" "Rosenbaum" 0.564
"3572" "Rosenbaum" 0.014
"3573" "Rosenbaum" 0.07
"3574" "Rosenbaum" 0.338
"3575" "Rosenbaum" 0.868
"3576" "Rosenbaum" 0.064
"3577" "Rosenbaum" 0.38
"3578" "Rosenbaum" 0
"3579" "Rosenbaum" 0.364
"3580" "Rosenbaum" 0.62
"3581" "Rosenbaum" 0.548
"3582" "Rosenbaum" 0.47
"3583" "Rosenbaum" 0.456
"3584" "Rosenbaum" 0.136
"3585" "Rosenbaum" 0.208
"3586" "Rosenbaum" 0.038
"3587" "Rosenbaum" 0.404
"3588" "Rosenbaum" 0.212
"3589" "Rosenbaum" 0.042
"3590" "Rosenbaum" 0.408
"3591" "Rosenbaum" 0.022
"3592" "Rosenbaum" 0.296
"3593" "Rosenbaum" 0.002
"3594" "Rosenbaum" 0.27
"3595" "Rosenbaum" 0.046
"3596" "Rosenbaum" 0.354
"3597" "Rosenbaum" 0.042
"3598" "Rosenbaum" 0.014
"3599" "Rosenbaum" 0.106
"3600" "Rosenbaum" 0.506
"3601" "Rosenbaum" 0.156
"3602" "Rosenbaum" 0
"3603" "Rosenbaum" 0.2
"3604" "Rosenbaum" 0.286
"3605" "Rosenbaum" 0.608
"3606" "Rosenbaum" 0.076
"3607" "Rosenbaum" 0.016
"3608" "Rosenbaum" 0.156
"3609" "Rosenbaum" 0
"3610" "Rosenbaum" 0.194
"3611" "Rosenbaum" 0.228
"3612" "Rosenbaum" 0.062
"3613" "Rosenbaum" 0.798
"3614" "Rosenbaum" 0.542
"3615" "Rosenbaum" 0.088
"3616" "Rosenbaum" 0.006
"3617" "Rosenbaum" 0.006
"3618" "Rosenbaum" 0.024
"3619" "Rosenbaum" 0.03
"3620" "Rosenbaum" 0.324
"3621" "Rosenbaum" 0.602
"3622" "Rosenbaum" 0.046
"3623" "Rosenbaum" 0.254
"3624" "Rosenbaum" 0.048
"3625" "Rosenbaum" 0.338
"3626" "Rosenbaum" 0.244
"3627" "Rosenbaum" 0.196
"3628" "Rosenbaum" 0.772
"3629" "Rosenbaum" 0.094
"3630" "Rosenbaum" 0.082
"3631" "Rosenbaum" 0.892
"3632" "Rosenbaum" 0.758
"3633" "Rosenbaum" 0.066
"3634" "Rosenbaum" 0.198
"3635" "Rosenbaum" 0.864
"3636" "Rosenbaum" 0.12
"3637" "Rosenbaum" 0.232
"3638" "Rosenbaum" 0.008
"3639" "Rosenbaum" 0.156
"3640" "Rosenbaum" 0.042
"3641" "Rosenbaum" 0.336
"3642" "Rosenbaum" 0.224
"3643" "Rosenbaum" 0.356
"3644" "Rosenbaum" 0.006
"3645" "Rosenbaum" 0.034
"3646" "Rosenbaum" 0.022
"3647" "Rosenbaum" 0.274
"3648" "Rosenbaum" 0.04
"3649" "Rosenbaum" 0.892
"3650" "Rosenbaum" 0.184
"3651" "Rosenbaum" 0
"3652" "Rosenbaum" 0.298
"3653" "Rosenbaum" 0.284
"3654" "Rosenbaum" 0.054
"3655" "Rosenbaum" 0.132
"3656" "Rosenbaum" 0.52
"3657" "Rosenbaum" 0.986
"3658" "Rosenbaum" 0.154
"3659" "Rosenbaum" 0.008
"3660" "Rosenbaum" 0.056
"3661" "Rosenbaum" 0.07
"3662" "Rosenbaum" 0.05
"3663" "Rosenbaum" 0.156
"3664" "Rosenbaum" 0.308
"3665" "Rosenbaum" 0.074
"3666" "Rosenbaum" 0.054
"3667" "Rosenbaum" 0.026
"3668" "Rosenbaum" 0.2
"3669" "Rosenbaum" 0.43
"3670" "Rosenbaum" 0.914
"3671" "Rosenbaum" 0.128
"3672" "Rosenbaum" 0.012
"3673" "Rosenbaum" 0.244
"3674" "Rosenbaum" 0.23
"3675" "Rosenbaum" 0.768
"3676" "Rosenbaum" 0.05
"3677" "Rosenbaum" 0.03
"3678" "Rosenbaum" 0.074
"3679" "Rosenbaum" 0.724
"3680" "Rosenbaum" 0.1
"3681" "Rosenbaum" 0.772
"3682" "Rosenbaum" 0.508
"3683" "Rosenbaum" 0.048
"3684" "Rosenbaum" 0.968
"3685" "Rosenbaum" 0.006
"3686" "Rosenbaum" 0.578
"3687" "Rosenbaum" 0.494
"3688" "Rosenbaum" 0.022
"3689" "Rosenbaum" 0.516
"3690" "Rosenbaum" 0.954
"3691" "Rosenbaum" 0.112
"3692" "Rosenbaum" 0.41
"3693" "Rosenbaum" 0.02
"3694" "Rosenbaum" 0.328
"3695" "Rosenbaum" 0.634
"3696" "Rosenbaum" 0.074
"3697" "Rosenbaum" 0.016
"3698" "Rosenbaum" 0.156
"3699" "Rosenbaum" 0.064
"3700" "Rosenbaum" 0.072
"3701" "Rosenbaum" 0.73
"3702" "Rosenbaum" 0.894
"3703" "Rosenbaum" 0.126
"3704" "Rosenbaum" 0.884
"3705" "Rosenbaum" 0.884
"3706" "Rosenbaum" 0.008
"3707" "Rosenbaum" 0.002
"3708" "Rosenbaum" 0
"3709" "Rosenbaum" 0.974
"3710" "Rosenbaum" 0.726
"3711" "Rosenbaum" 0.022
"3712" "Rosenbaum" 0.024
"3713" "Rosenbaum" 0.228
"3714" "Rosenbaum" 0
"3715" "Rosenbaum" 0.058
"3716" "Rosenbaum" 0.152
"3717" "Rosenbaum" 0.132
"3718" "Rosenbaum" 0.142
"3719" "Rosenbaum" 0.49
"3720" "Rosenbaum" 0.614
"3721" "Rosenbaum" 0.098
"3722" "Rosenbaum" 0.132
"3723" "Rosenbaum" 0.048
"3724" "Rosenbaum" 0.022
"3725" "Rosenbaum" 0.126
"3726" "Rosenbaum" 0.382
"3727" "Rosenbaum" 0.95
"3728" "Rosenbaum" 0.174
"3729" "Rosenbaum" 0.58
"3730" "Rosenbaum" 0.806
"3731" "Rosenbaum" 0.16
"3732" "Rosenbaum" 0.65
"3733" "Rosenbaum" 0.076
"3734" "Rosenbaum" 0.45
"3735" "Rosenbaum" 0.032
"3736" "Rosenbaum" 0.022
"3737" "Rosenbaum" 0.178
"3738" "Rosenbaum" 0.77
"3739" "Rosenbaum" 0.416
"3740" "Rosenbaum" 0.182
"3741" "Rosenbaum" 0.102
"3742" "Rosenbaum" 0.058
"3743" "Rosenbaum" 0.122
"3744" "Rosenbaum" 0.01
"3745" "Rosenbaum" 0.45
"3746" "Rosenbaum" 0.286
"3747" "Rosenbaum" 0.66
"3748" "Rosenbaum" 0.19
"3749" "Rosenbaum" 0.092
"3750" "Rosenbaum" 0.346
"3751" "Rosenbaum" 0.066
"3752" "Rosenbaum" 0.016
"3753" "Rosenbaum" 0.012
"3754" "Rosenbaum" 0.162
"3755" "Rosenbaum" 0.192
"3756" "Rosenbaum" 0.488
"3757" "Rosenbaum" 0.698
"3758" "Rosenbaum" 0.378
"3759" "Rosenbaum" 0.804
"3760" "Rosenbaum" 0.006
"3761" "Rosenbaum" 0.062
"3762" "Rosenbaum" 0.07
"3763" "Rosenbaum" 0.43
"3764" "Rosenbaum" 0.636
"3765" "Rosenbaum" 0.114
"3766" "Rosenbaum" 0.016
"3767" "Rosenbaum" 0.888
"3768" "Rosenbaum" 0.384
"3769" "Rosenbaum" 0.436
"3770" "Rosenbaum" 0.544
"3771" "Rosenbaum" 0.108
"3772" "Rosenbaum" 0.616
"3773" "Rosenbaum" 0.714
"3774" "Rosenbaum" 0.008
"3775" "Rosenbaum" 0.008
"3776" "Rosenbaum" 0.606
"3777" "Rosenbaum" 0.04
"3778" "Rosenbaum" 0.538
"3779" "Rosenbaum" 0.69
"3780" "Rosenbaum" 0.718
"3781" "Rosenbaum" 0.048
"3782" "Rosenbaum" 0.18
"3783" "Rosenbaum" 0.278
"3784" "Rosenbaum" 0.086
"3785" "Rosenbaum" 0.264
"3786" "Rosenbaum" 0.018
"3787" "Rosenbaum" 0.452
"3788" "Rosenbaum" 0.984
"3789" "Rosenbaum" 0.356
"3790" "Rosenbaum" 0.384
"3791" "Rosenbaum" 0.01
"3792" "Rosenbaum" 0.24
"3793" "Rosenbaum" 0.556
"3794" "Rosenbaum" 0.668
"3795" "Rosenbaum" 0.206
"3796" "Rosenbaum" 0.148
"3797" "Rosenbaum" 0.084
"3798" "Rosenbaum" 0.028
"3799" "Rosenbaum" 0.082
"3800" "Rosenbaum" 0.126
"3801" "Rosenbaum" 0.358
"3802" "Rosenbaum" 0.142
"3803" "Rosenbaum" 0.028
"3804" "Rosenbaum" 0.316
"3805" "Rosenbaum" 0.36
"3806" "Rosenbaum" 0.046
"3807" "Rosenbaum" 0.288
"3808" "Rosenbaum" 0.006
"3809" "Rosenbaum" 0.2
"3810" "Rosenbaum" 0.192
"3811" "Rosenbaum" 0.102
"3812" "Rosenbaum" 0.12
"3813" "Rosenbaum" 0.998
"3814" "Rosenbaum" 0.012
"3815" "Rosenbaum" 0.51
"3816" "Rosenbaum" 0.018
"3817" "Rosenbaum" 0.282
"3818" "Rosenbaum" 0.97
"3819" "Rosenbaum" 0.258
"3820" "Rosenbaum" 0.552
"3821" "Rosenbaum" 0.162
"3822" "Rosenbaum" 0.038
"3823" "Rosenbaum" 0.012
"3824" "Rosenbaum" 0.014
"3825" "Rosenbaum" 0.542
"3826" "Rosenbaum" 0.182
"3827" "Rosenbaum" 0.086
"3828" "Rosenbaum" 0.072
"3829" "Rosenbaum" 0.106
"3830" "Rosenbaum" 0.122
"3831" "Rosenbaum" 0.072
"3832" "Rosenbaum" 0.136
"3833" "Rosenbaum" 0.412
"3834" "Rosenbaum" 0.298
"3835" "Rosenbaum" 0.37
"3836" "Rosenbaum" 0.642
"3837" "Rosenbaum" 0.104
"3838" "Rosenbaum" 0.99
"3839" "Rosenbaum" 0.044
"3840" "Rosenbaum" 0.416
"3841" "Rosenbaum" 0.14
"3842" "Rosenbaum" 0.052
"3843" "Rosenbaum" 0.6
"3844" "Rosenbaum" 0.06
"3845" "Rosenbaum" 0.442
"3846" "Rosenbaum" 0.182
"3847" "Rosenbaum" 0.01
"3848" "Rosenbaum" 0.882
"3849" "Rosenbaum" 0.664
"3850" "Rosenbaum" 0.14
"3851" "Rosenbaum" 0.782
"3852" "Rosenbaum" 0.118
"3853" "Rosenbaum" 0.124
"3854" "Rosenbaum" 0.4
"3855" "Rosenbaum" 0.348
"3856" "Rosenbaum" 0.002
"3857" "Rosenbaum" 0.192
"3858" "Rosenbaum" 0.894
"3859" "Rosenbaum" 0.07
"3860" "Rosenbaum" 0.628
"3861" "Rosenbaum" 0.032
"3862" "Rosenbaum" 0.228
"3863" "Rosenbaum" 0.382
"3864" "Rosenbaum" 0.084
"3865" "Rosenbaum" 0.038
"3866" "Rosenbaum" 0.492
"3867" "Rosenbaum" 0.022
"3868" "Rosenbaum" 0.782
"3869" "Rosenbaum" 0.116
"3870" "Rosenbaum" 0.072
"3871" "Rosenbaum" 0.568
"3872" "Rosenbaum" 0.75
"3873" "Rosenbaum" 0.242
"3874" "Rosenbaum" 0.012
"3875" "Rosenbaum" 0.264
"3876" "Rosenbaum" 0.144
"3877" "Rosenbaum" 0.414
"3878" "Rosenbaum" 0.646
"3879" "Rosenbaum" 0.568
"3880" "Rosenbaum" 0.602
"3881" "Rosenbaum" 0.276
"3882" "Rosenbaum" 0.002
"3883" "Rosenbaum" 0.03
"3884" "Rosenbaum" 0.3
"3885" "Rosenbaum" 0.066
"3886" "Rosenbaum" 0.91
"3887" "Rosenbaum" 0.02
"3888" "Rosenbaum" 0.31
"3889" "Rosenbaum" 0.214
"3890" "Rosenbaum" 0.004
"3891" "Rosenbaum" 0.02
"3892" "Rosenbaum" 0.062
"3893" "Rosenbaum" 0.118
"3894" "Rosenbaum" 0.196
"3895" "Rosenbaum" 0.174
"3896" "Rosenbaum" 0.564
"3897" "Rosenbaum" 0.712
"3898" "Rosenbaum" 0.048
"3899" "Rosenbaum" 0.302
"3900" "Rosenbaum" 0.002
"3901" "Rosenbaum" 0.046
"3902" "Rosenbaum" 0.044
"3903" "Rosenbaum" 0.246
"3904" "Rosenbaum" 0.002
"3905" "Rosenbaum" 0.962
"3906" "Rosenbaum" 0.41
"3907" "Rosenbaum" 0.126
"3908" "Rosenbaum" 0.792
"3909" "Rosenbaum" 0.048
"3910" "Rosenbaum" 0.248
"3911" "Rosenbaum" 0.378
"3912" "Rosenbaum" 0.164
"3913" "Rosenbaum" 0.158
"3914" "Rosenbaum" 0.498
"3915" "Rosenbaum" 0.694
"3916" "Rosenbaum" 0
"3917" "Rosenbaum" 0.002
"3918" "Rosenbaum" 0.162
"3919" "Rosenbaum" 0.01
"3920" "Rosenbaum" 0.244
"3921" "Rosenbaum" 0.022
"3922" "Rosenbaum" 0.134
"3923" "Rosenbaum" 0.414
"3924" "Rosenbaum" 0.112
"3925" "Rosenbaum" 0.108
"3926" "Rosenbaum" 0.074
"3927" "Rosenbaum" 0.038
"3928" "Rosenbaum" 0.826
"3929" "Rosenbaum" 0.34
"3930" "Rosenbaum" 0.908
"3931" "Rosenbaum" 0.12
"3932" "Rosenbaum" 0.128
"3933" "Rosenbaum" 0.266
"3934" "Rosenbaum" 0.124
"3935" "Rosenbaum" 0.132
"3936" "Rosenbaum" 0.09
"3937" "Rosenbaum" 0.1
"3938" "Rosenbaum" 0.402
"3939" "Rosenbaum" 0.44
"3940" "Rosenbaum" 0.638
"3941" "Rosenbaum" 0.008
"3942" "Rosenbaum" 0.288
"3943" "Rosenbaum" 0.12
"3944" "Rosenbaum" 0.03
"3945" "Rosenbaum" 0.636
"3946" "Rosenbaum" 0.036
"3947" "Rosenbaum" 0.558
"3948" "Rosenbaum" 0.5
"3949" "Rosenbaum" 0.002
"3950" "Rosenbaum" 0.074
"3951" "Rosenbaum" 0.11
"3952" "Rosenbaum" 0.676
"3953" "Rosenbaum" 0.162
"3954" "Rosenbaum" 0.11
"3955" "Rosenbaum" 0.024
"3956" "Rosenbaum" 0.264
"3957" "Rosenbaum" 0.118
"3958" "Rosenbaum" 0.156
"3959" "Rosenbaum" 0.176
"3960" "Rosenbaum" 0.558
"3961" "Rosenbaum" 0.164
"3962" "Rosenbaum" 0.562
"3963" "Rosenbaum" 0.016
"3964" "Rosenbaum" 0.668
"3965" "Rosenbaum" 0.548
"3966" "Rosenbaum" 0.004
"3967" "Rosenbaum" 0.126
"3968" "Rosenbaum" 0.08
"3969" "Rosenbaum" 0.09
"3970" "Rosenbaum" 0.278
"3971" "Rosenbaum" 0.42
"3972" "Rosenbaum" 0.292
"3973" "Rosenbaum" 0.93
"3974" "Rosenbaum" 0.334
"3975" "Rosenbaum" 0.954
"3976" "Rosenbaum" 0.426
"3977" "Rosenbaum" 0.136
"3978" "Rosenbaum" 0.07
"3979" "Rosenbaum" 0.016
"3980" "Rosenbaum" 0.006
"3981" "Rosenbaum" 0.726
"3982" "Rosenbaum" 0.622
"3983" "Rosenbaum" 0.006
"3984" "Rosenbaum" 0.058
"3985" "Rosenbaum" 0
"3986" "Rosenbaum" 0.12
"3987" "Rosenbaum" 0.09
"3988" "Rosenbaum" 0.426
"3989" "Rosenbaum" 0.034
"3990" "Rosenbaum" 0.296
"3991" "Rosenbaum" 0.68
"3992" "Rosenbaum" 0.496
"3993" "Rosenbaum" 0.93
"3994" "Rosenbaum" 0.138
"3995" "Rosenbaum" 0.002
"3996" "Rosenbaum" 0.266
"3997" "Rosenbaum" 0.422
"3998" "Rosenbaum" 0.012
"3999" "Rosenbaum" 0.488
"4000" "Rosenbaum" 0


==> Graphs/pvaluesnull.txt <==
"factor1" "factor2" "frt_pv"
"1" "Unstudentized" "Neyman" 0.034
"2" "Unstudentized" "Neyman" 0.914
"3" "Unstudentized" "Neyman" 0.748
"4" "Unstudentized" "Neyman" 0.276
"5" "Unstudentized" "Neyman" 0.098
"6" "Unstudentized" "Neyman" 0.534
"7" "Unstudentized" "Neyman" 0.748
"8" "Unstudentized" "Neyman" 0.798
"9" "Unstudentized" "Neyman" 0.994
"10" "Unstudentized" "Neyman" 0.022
"11" "Unstudentized" "Neyman" 0.11
"12" "Unstudentized" "Neyman" 0.838
"13" "Unstudentized" "Neyman" 0.614
"14" "Unstudentized" "Neyman" 0.182
"15" "Unstudentized" "Neyman" 0.31
"16" "Unstudentized" "Neyman" 0.63
"17" "Unstudentized" "Neyman" 0.4
"18" "Unstudentized" "Neyman" 0.876
"19" "Unstudentized" "Neyman" 0.46
"20" "Unstudentized" "Neyman" 0.436
"21" "Unstudentized" "Neyman" 0.06
"22" "Unstudentized" "Neyman" 0.514
"23" "Unstudentized" "Neyman" 0.602
"24" "Unstudentized" "Neyman" 0.344
"25" "Unstudentized" "Neyman" 0.22
"26" "Unstudentized" "Neyman" 0.632
"27" "Unstudentized" "Neyman" 0.01
"28" "Unstudentized" "Neyman" 0.302
"29" "Unstudentized" "Neyman" 0.512
"30" "Unstudentized" "Neyman" 0.762
"31" "Unstudentized" "Neyman" 0.674
"32" "Unstudentized" "Neyman" 0.998
"33" "Unstudentized" "Neyman" 0.398
"34" "Unstudentized" "Neyman" 0.95
"35" "Unstudentized" "Neyman" 0.092
"36" "Unstudentized" "Neyman" 0.58
"37" "Unstudentized" "Neyman" 0.572
"38" "Unstudentized" "Neyman" 0.61
"39" "Unstudentized" "Neyman" 0.296
"40" "Unstudentized" "Neyman" 0.49
"41" "Unstudentized" "Neyman" 0.086
"42" "Unstudentized" "Neyman" 0.932
"43" "Unstudentized" "Neyman" 0.004
"44" "Unstudentized" "Neyman" 0.762
"45" "Unstudentized" "Neyman" 0.272
"46" "Unstudentized" "Neyman" 0.068
"47" "Unstudentized" "Neyman" 0.408
"48" "Unstudentized" "Neyman" 0.8
"49" "Unstudentized" "Neyman" 0.074
"50" "Unstudentized" "Neyman" 0.204
"51" "Unstudentized" "Neyman" 0.558
"52" "Unstudentized" "Neyman" 0.182
"53" "Unstudentized" "Neyman" 1
"54" "Unstudentized" "Neyman" 0.488
"55" "Unstudentized" "Neyman" 0.126
"56" "Unstudentized" "Neyman" 0.864
"57" "Unstudentized" "Neyman" 0.186
"58" "Unstudentized" "Neyman" 0.316
"59" "Unstudentized" "Neyman" 0.366
"60" "Unstudentized" "Neyman" 0.114
"61" "Unstudentized" "Neyman" 0.316
"62" "Unstudentized" "Neyman" 0.782
"63" "Unstudentized" "Neyman" 0.668
"64" "Unstudentized" "Neyman" 0.132
"65" "Unstudentized" "Neyman" 0.224
"66" "Unstudentized" "Neyman" 0.46
"67" "Unstudentized" "Neyman" 0.924
"68" "Unstudentized" "Neyman" 0.87
"69" "Unstudentized" "Neyman" 0.228
"70" "Unstudentized" "Neyman" 0.988
"71" "Unstudentized" "Neyman" 0.28
"72" "Unstudentized" "Neyman" 0.186
"73" "Unstudentized" "Neyman" 0.112
"74" "Unstudentized" "Neyman" 0.814
"75" "Unstudentized" "Neyman" 0.398
"76" "Unstudentized" "Neyman" 0.158
"77" "Unstudentized" "Neyman" 0.34
"78" "Unstudentized" "Neyman" 0.03
"79" "Unstudentized" "Neyman" 0.696
"80" "Unstudentized" "Neyman" 0.842
"81" "Unstudentized" "Neyman" 0.218
"82" "Unstudentized" "Neyman" 0.944
"83" "Unstudentized" "Neyman" 0.53
"84" "Unstudentized" "Neyman" 0.372
"85" "Unstudentized" "Neyman" 0.464
"86" "Unstudentized" "Neyman" 0.728
"87" "Unstudentized" "Neyman" 0.804
"88" "Unstudentized" "Neyman" 0.004
"89" "Unstudentized" "Neyman" 0.498
"90" "Unstudentized" "Neyman" 0.106
"91" "Unstudentized" "Neyman" 0.248
"92" "Unstudentized" "Neyman" 0.7
"93" "Unstudentized" "Neyman" 0.502
"94" "Unstudentized" "Neyman" 0.908
"95" "Unstudentized" "Neyman" 0.752
"96" "Unstudentized" "Neyman" 0.704
"97" "Unstudentized" "Neyman" 0.858
"98" "Unstudentized" "Neyman" 0.298
"99" "Unstudentized" "Neyman" 0.334
"100" "Unstudentized" "Neyman" 0.114
"101" "Unstudentized" "Neyman" 0.4
"102" "Unstudentized" "Neyman" 0.76
"103" "Unstudentized" "Neyman" 0.73
"104" "Unstudentized" "Neyman" 0.108
"105" "Unstudentized" "Neyman" 0.788
"106" "Unstudentized" "Neyman" 0.782
"107" "Unstudentized" "Neyman" 0.956
"108" "Unstudentized" "Neyman" 0.216
"109" "Unstudentized" "Neyman" 0.12
"110" "Unstudentized" "Neyman" 0.192
"111" "Unstudentized" "Neyman" 0.646
"112" "Unstudentized" "Neyman" 0.43
"113" "Unstudentized" "Neyman" 0.078
"114" "Unstudentized" "Neyman" 0.618
"115" "Unstudentized" "Neyman" 0.316
"116" "Unstudentized" "Neyman" 0.24
"117" "Unstudentized" "Neyman" 0.432
"118" "Unstudentized" "Neyman" 0.008
"119" "Unstudentized" "Neyman" 0.188
"120" "Unstudentized" "Neyman" 0.14
"121" "Unstudentized" "Neyman" 0.102
"122" "Unstudentized" "Neyman" 0.304
"123" "Unstudentized" "Neyman" 0.866
"124" "Unstudentized" "Neyman" 0.56
"125" "Unstudentized" "Neyman" 0.982
"126" "Unstudentized" "Neyman" 0.3
"127" "Unstudentized" "Neyman" 0.012
"128" "Unstudentized" "Neyman" 0.986
"129" "Unstudentized" "Neyman" 0.93
"130" "Unstudentized" "Neyman" 0.92
"131" "Unstudentized" "Neyman" 0.43
"132" "Unstudentized" "Neyman" 0.938
"133" "Unstudentized" "Neyman" 0.924
"134" "Unstudentized" "Neyman" 0.352
"135" "Unstudentized" "Neyman" 0.988
"136" "Unstudentized" "Neyman" 0.284
"137" "Unstudentized" "Neyman" 0.006
"138" "Unstudentized" "Neyman" 0.068
"139" "Unstudentized" "Neyman" 0.524
"140" "Unstudentized" "Neyman" 0.5
"141" "Unstudentized" "Neyman" 0.002
"142" "Unstudentized" "Neyman" 0.682
"143" "Unstudentized" "Neyman" 0.432
"144" "Unstudentized" "Neyman" 0.976
"145" "Unstudentized" "Neyman" 0.512
"146" "Unstudentized" "Neyman" 0.834
"147" "Unstudentized" "Neyman" 0.408
"148" "Unstudentized" "Neyman" 0.23
"149" "Unstudentized" "Neyman" 0.942
"150" "Unstudentized" "Neyman" 0.898
"151" "Unstudentized" "Neyman" 0.178
"152" "Unstudentized" "Neyman" 0.752
"153" "Unstudentized" "Neyman" 0.49
"154" "Unstudentized" "Neyman" 0.858
"155" "Unstudentized" "Neyman" 0.732
"156" "Unstudentized" "Neyman" 0.438
"157" "Unstudentized" "Neyman" 0.484
"158" "Unstudentized" "Neyman" 0.04
"159" "Unstudentized" "Neyman" 0.72
"160" "Unstudentized" "Neyman" 0.966
"161" "Unstudentized" "Neyman" 0.116
"162" "Unstudentized" "Neyman" 0.414
"163" "Unstudentized" "Neyman" 0.834
"164" "Unstudentized" "Neyman" 0.488
"165" "Unstudentized" "Neyman" 0.852
"166" "Unstudentized" "Neyman" 0.812
"167" "Unstudentized" "Neyman" 0.86
"168" "Unstudentized" "Neyman" 0.636
"169" "Unstudentized" "Neyman" 0.626
"170" "Unstudentized" "Neyman" 0.306
"171" "Unstudentized" "Neyman" 0.514
"172" "Unstudentized" "Neyman" 0.034
"173" "Unstudentized" "Neyman" 0.106
"174" "Unstudentized" "Neyman" 0.036
"175" "Unstudentized" "Neyman" 0.322
"176" "Unstudentized" "Neyman" 0.614
"177" "Unstudentized" "Neyman" 0.434
"178" "Unstudentized" "Neyman" 0.338
"179" "Unstudentized" "Neyman" 0.966
"180" "Unstudentized" "Neyman" 0.786
"181" "Unstudentized" "Neyman" 0.468
"182" "Unstudentized" "Neyman" 0.3
"183" "Unstudentized" "Neyman" 0.322
"184" "Unstudentized" "Neyman" 0.418
"185" "Unstudentized" "Neyman" 0.026
"186" "Unstudentized" "Neyman" 0.882
"187" "Unstudentized" "Neyman" 0.318
"188" "Unstudentized" "Neyman" 0.23
"189" "Unstudentized" "Neyman" 0.792
"190" "Unstudentized" "Neyman" 0.444
"191" "Unstudentized" "Neyman" 0.394
"192" "Unstudentized" "Neyman" 0.636
"193" "Unstudentized" "Neyman" 0.878
"194" "Unstudentized" "Neyman" 0.15
"195" "Unstudentized" "Neyman" 0.452
"196" "Unstudentized" "Neyman" 0.976
"197" "Unstudentized" "Neyman" 0.708
"198" "Unstudentized" "Neyman" 0.762
"199" "Unstudentized" "Neyman" 0.842
"200" "Unstudentized" "Neyman" 0.364
"201" "Unstudentized" "Neyman" 0.884
"202" "Unstudentized" "Neyman" 0.952
"203" "Unstudentized" "Neyman" 0.352
"204" "Unstudentized" "Neyman" 0.116
"205" "Unstudentized" "Neyman" 0.132
"206" "Unstudentized" "Neyman" 0.732
"207" "Unstudentized" "Neyman" 0.498
"208" "Unstudentized" "Neyman" 0.264
"209" "Unstudentized" "Neyman" 0.556
"210" "Unstudentized" "Neyman" 0.364
"211" "Unstudentized" "Neyman" 0.538
"212" "Unstudentized" "Neyman" 0.722
"213" "Unstudentized" "Neyman" 0.95
"214" "Unstudentized" "Neyman" 0.492
"215" "Unstudentized" "Neyman" 0.158
"216" "Unstudentized" "Neyman" 0.534
"217" "Unstudentized" "Neyman" 0.3
"218" "Unstudentized" "Neyman" 0.39
"219" "Unstudentized" "Neyman" 0.826
"220" "Unstudentized" "Neyman" 0.998
"221" "Unstudentized" "Neyman" 0.546
"222" "Unstudentized" "Neyman" 0.828
"223" "Unstudentized" "Neyman" 0.15
"224" "Unstudentized" "Neyman" 0.534
"225" "Unstudentized" "Neyman" 0.262
"226" "Unstudentized" "Neyman" 0.208
"227" "Unstudentized" "Neyman" 0.92
"228" "Unstudentized" "Neyman" 0
"229" "Unstudentized" "Neyman" 0.718
"230" "Unstudentized" "Neyman" 0.968
"231" "Unstudentized" "Neyman" 0.938
"232" "Unstudentized" "Neyman" 0.228
"233" "Unstudentized" "Neyman" 0.954
"234" "Unstudentized" "Neyman" 0.178
"235" "Unstudentized" "Neyman" 0.586
"236" "Unstudentized" "Neyman" 0.654
"237" "Unstudentized" "Neyman" 0.988
"238" "Unstudentized" "Neyman" 0.92
"239" "Unstudentized" "Neyman" 0.228
"240" "Unstudentized" "Neyman" 0.874
"241" "Unstudentized" "Neyman" 0.246
"242" "Unstudentized" "Neyman" 0.236
"243" "Unstudentized" "Neyman" 0.462
"244" "Unstudentized" "Neyman" 0.22
"245" "Unstudentized" "Neyman" 1
"246" "Unstudentized" "Neyman" 0.012
"247" "Unstudentized" "Neyman" 0.092
"248" "Unstudentized" "Neyman" 0.792
"249" "Unstudentized" "Neyman" 0.176
"250" "Unstudentized" "Neyman" 0.806
"251" "Unstudentized" "Neyman" 0.388
"252" "Unstudentized" "Neyman" 0.056
"253" "Unstudentized" "Neyman" 0.502
"254" "Unstudentized" "Neyman" 0.338
"255" "Unstudentized" "Neyman" 0.138
"256" "Unstudentized" "Neyman" 0.612
"257" "Unstudentized" "Neyman" 0.312
"258" "Unstudentized" "Neyman" 0.256
"259" "Unstudentized" "Neyman" 0.838
"260" "Unstudentized" "Neyman" 0.628
"261" "Unstudentized" "Neyman" 0.552
"262" "Unstudentized" "Neyman" 0.352
"263" "Unstudentized" "Neyman" 0.88
"264" "Unstudentized" "Neyman" 0.826
"265" "Unstudentized" "Neyman" 0.882
"266" "Unstudentized" "Neyman" 0.02
"267" "Unstudentized" "Neyman" 0.28
"268" "Unstudentized" "Neyman" 0.386
"269" "Unstudentized" "Neyman" 0.496
"270" "Unstudentized" "Neyman" 0.548
"271" "Unstudentized" "Neyman" 0.13
"272" "Unstudentized" "Neyman" 0.064
"273" "Unstudentized" "Neyman" 0.612
"274" "Unstudentized" "Neyman" 0.01
"275" "Unstudentized" "Neyman" 0.264
"276" "Unstudentized" "Neyman" 0.184
"277" "Unstudentized" "Neyman" 0
"278" "Unstudentized" "Neyman" 0.102
"279" "Unstudentized" "Neyman" 0
"280" "Unstudentized" "Neyman" 0.82
"281" "Unstudentized" "Neyman" 0.932
"282" "Unstudentized" "Neyman" 0.916
"283" "Unstudentized" "Neyman" 0.64
"284" "Unstudentized" "Neyman" 0.804
"285" "Unstudentized" "Neyman" 0.394
"286" "Unstudentized" "Neyman" 0.536
"287" "Unstudentized" "Neyman" 0.172
"288" "Unstudentized" "Neyman" 0.516
"289" "Unstudentized" "Neyman" 0.604
"290" "Unstudentized" "Neyman" 0.894
"291" "Unstudentized" "Neyman" 0.716
"292" "Unstudentized" "Neyman" 0.014
"293" "Unstudentized" "Neyman" 0.886
"294" "Unstudentized" "Neyman" 0.758
"295" "Unstudentized" "Neyman" 0.402
"296" "Unstudentized" "Neyman" 0.798
"297" "Unstudentized" "Neyman" 0.064
"298" "Unstudentized" "Neyman" 0.072
"299" "Unstudentized" "Neyman" 0.628
"300" "Unstudentized" "Neyman" 0.768
"301" "Unstudentized" "Neyman" 0.504
"302" "Unstudentized" "Neyman" 0.09
"303" "Unstudentized" "Neyman" 0.4
"304" "Unstudentized" "Neyman" 0.948
"305" "Unstudentized" "Neyman" 0.784
"306" "Unstudentized" "Neyman" 0.004
"307" "Unstudentized" "Neyman" 0.15
"308" "Unstudentized" "Neyman" 0.998
"309" "Unstudentized" "Neyman" 0.6
"310" "Unstudentized" "Neyman" 0.67
"311" "Unstudentized" "Neyman" 0.404
"312" "Unstudentized" "Neyman" 0.332
"313" "Unstudentized" "Neyman" 0.6
"314" "Unstudentized" "Neyman" 0.54
"315" "Unstudentized" "Neyman" 0.558
"316" "Unstudentized" "Neyman" 0.22
"317" "Unstudentized" "Neyman" 0.502
"318" "Unstudentized" "Neyman" 0.942
"319" "Unstudentized" "Neyman" 0.622
"320" "Unstudentized" "Neyman" 0.916
"321" "Unstudentized" "Neyman" 0.816
"322" "Unstudentized" "Neyman" 0.572
"323" "Unstudentized" "Neyman" 0.552
"324" "Unstudentized" "Neyman" 0.112
"325" "Unstudentized" "Neyman" 0.972
"326" "Unstudentized" "Neyman" 0.39
"327" "Unstudentized" "Neyman" 0.76
"328" "Unstudentized" "Neyman" 0.26
"329" "Unstudentized" "Neyman" 0.438
"330" "Unstudentized" "Neyman" 0.598
"331" "Unstudentized" "Neyman" 0.366
"332" "Unstudentized" "Neyman" 0.032
"333" "Unstudentized" "Neyman" 0.282
"334" "Unstudentized" "Neyman" 0.188
"335" "Unstudentized" "Neyman" 0.092
"336" "Unstudentized" "Neyman" 0.854
"337" "Unstudentized" "Neyman" 0.792
"338" "Unstudentized" "Neyman" 0.452
"339" "Unstudentized" "Neyman" 0.356
"340" "Unstudentized" "Neyman" 0.22
"341" "Unstudentized" "Neyman" 0.536
"342" "Unstudentized" "Neyman" 0.1
"343" "Unstudentized" "Neyman" 0.75
"344" "Unstudentized" "Neyman" 0.79
"345" "Unstudentized" "Neyman" 0.404
"346" "Unstudentized" "Neyman" 0.696
"347" "Unstudentized" "Neyman" 0.038
"348" "Unstudentized" "Neyman" 0.622
"349" "Unstudentized" "Neyman" 0.902
"350" "Unstudentized" "Neyman" 0.028
"351" "Unstudentized" "Neyman" 0.486
"352" "Unstudentized" "Neyman" 0.62
"353" "Unstudentized" "Neyman" 0.122
"354" "Unstudentized" "Neyman" 0.292
"355" "Unstudentized" "Neyman" 0.096
"356" "Unstudentized" "Neyman" 0.214
"357" "Unstudentized" "Neyman" 0.664
"358" "Unstudentized" "Neyman" 0.158
"359" "Unstudentized" "Neyman" 0.118
"360" "Unstudentized" "Neyman" 0.794
"361" "Unstudentized" "Neyman" 0.442
"362" "Unstudentized" "Neyman" 0.026
"363" "Unstudentized" "Neyman" 0.52
"364" "Unstudentized" "Neyman" 0.366
"365" "Unstudentized" "Neyman" 0.098
"366" "Unstudentized" "Neyman" 0.282
"367" "Unstudentized" "Neyman" 0.928
"368" "Unstudentized" "Neyman" 0.67
"369" "Unstudentized" "Neyman" 0.942
"370" "Unstudentized" "Neyman" 0.334
"371" "Unstudentized" "Neyman" 0.576
"372" "Unstudentized" "Neyman" 0.418
"373" "Unstudentized" "Neyman" 0.002
"374" "Unstudentized" "Neyman" 0.194
"375" "Unstudentized" "Neyman" 0.408
"376" "Unstudentized" "Neyman" 0.406
"377" "Unstudentized" "Neyman" 0.11
"378" "Unstudentized" "Neyman" 0.89
"379" "Unstudentized" "Neyman" 0.18
"380" "Unstudentized" "Neyman" 0.132
"381" "Unstudentized" "Neyman" 0.54
"382" "Unstudentized" "Neyman" 0.698
"383" "Unstudentized" "Neyman" 0.506
"384" "Unstudentized" "Neyman" 0.85
"385" "Unstudentized" "Neyman" 0.842
"386" "Unstudentized" "Neyman" 0.998
"387" "Unstudentized" "Neyman" 0.588
"388" "Unstudentized" "Neyman" 0.134
"389" "Unstudentized" "Neyman" 0.024
"390" "Unstudentized" "Neyman" 0.062
"391" "Unstudentized" "Neyman" 0.994
"392" "Unstudentized" "Neyman" 0.334
"393" "Unstudentized" "Neyman" 0.872
"394" "Unstudentized" "Neyman" 0.616
"395" "Unstudentized" "Neyman" 0.426
"396" "Unstudentized" "Neyman" 0.298
"397" "Unstudentized" "Neyman" 0.518
"398" "Unstudentized" "Neyman" 0.666
"399" "Unstudentized" "Neyman" 0.444
"400" "Unstudentized" "Neyman" 0.348
"401" "Unstudentized" "Neyman" 0.35
"402" "Unstudentized" "Neyman" 0.604
"403" "Unstudentized" "Neyman" 0.562
"404" "Unstudentized" "Neyman" 0.414
"405" "Unstudentized" "Neyman" 0.376
"406" "Unstudentized" "Neyman" 0.542
"407" "Unstudentized" "Neyman" 0.264
"408" "Unstudentized" "Neyman" 0.354
"409" "Unstudentized" "Neyman" 0.91
"410" "Unstudentized" "Neyman" 0.938
"411" "Unstudentized" "Neyman" 0.076
"412" "Unstudentized" "Neyman" 0.052
"413" "Unstudentized" "Neyman" 0.06
"414" "Unstudentized" "Neyman" 0.676
"415" "Unstudentized" "Neyman" 0.802
"416" "Unstudentized" "Neyman" 0.232
"417" "Unstudentized" "Neyman" 0.592
"418" "Unstudentized" "Neyman" 0.694
"419" "Unstudentized" "Neyman" 0.198
"420" "Unstudentized" "Neyman" 0.008
"421" "Unstudentized" "Neyman" 0.802
"422" "Unstudentized" "Neyman" 0.754
"423" "Unstudentized" "Neyman" 0.062
"424" "Unstudentized" "Neyman" 0.356
"425" "Unstudentized" "Neyman" 0.192
"426" "Unstudentized" "Neyman" 0.616
"427" "Unstudentized" "Neyman" 0.962
"428" "Unstudentized" "Neyman" 0.704
"429" "Unstudentized" "Neyman" 0.206
"430" "Unstudentized" "Neyman" 0.516
"431" "Unstudentized" "Neyman" 0.098
"432" "Unstudentized" "Neyman" 0.072
"433" "Unstudentized" "Neyman" 0.064
"434" "Unstudentized" "Neyman" 0.714
"435" "Unstudentized" "Neyman" 0.792
"436" "Unstudentized" "Neyman" 0.444
"437" "Unstudentized" "Neyman" 0.886
"438" "Unstudentized" "Neyman" 0.44
"439" "Unstudentized" "Neyman" 0.714
"440" "Unstudentized" "Neyman" 0.884
"441" "Unstudentized" "Neyman" 0.848
"442" "Unstudentized" "Neyman" 0.324
"443" "Unstudentized" "Neyman" 0.63
"444" "Unstudentized" "Neyman" 0.724
"445" "Unstudentized" "Neyman" 0.286
"446" "Unstudentized" "Neyman" 0.068
"447" "Unstudentized" "Neyman" 0.352
"448" "Unstudentized" "Neyman" 0.752
"449" "Unstudentized" "Neyman" 0.814
"450" "Unstudentized" "Neyman" 0.834
"451" "Unstudentized" "Neyman" 0.816
"452" "Unstudentized" "Neyman" 0.384
"453" "Unstudentized" "Neyman" 0.426
"454" "Unstudentized" "Neyman" 0.4
"455" "Unstudentized" "Neyman" 0.184
"456" "Unstudentized" "Neyman" 0.918
"457" "Unstudentized" "Neyman" 0.892
"458" "Unstudentized" "Neyman" 0.526
"459" "Unstudentized" "Neyman" 0.252
"460" "Unstudentized" "Neyman" 0.782
"461" "Unstudentized" "Neyman" 0.014
"462" "Unstudentized" "Neyman" 0.41
"463" "Unstudentized" "Neyman" 0.086
"464" "Unstudentized" "Neyman" 0.516
"465" "Unstudentized" "Neyman" 0.49
"466" "Unstudentized" "Neyman" 0.028
"467" "Unstudentized" "Neyman" 0.95
"468" "Unstudentized" "Neyman" 0.532
"469" "Unstudentized" "Neyman" 0.628
"470" "Unstudentized" "Neyman" 0.932
"471" "Unstudentized" "Neyman" 0.214
"472" "Unstudentized" "Neyman" 0.456
"473" "Unstudentized" "Neyman" 0.276
"474" "Unstudentized" "Neyman" 0.054
"475" "Unstudentized" "Neyman" 0.054
"476" "Unstudentized" "Neyman" 0.37
"477" "Unstudentized" "Neyman" 0.134
"478" "Unstudentized" "Neyman" 0.86
"479" "Unstudentized" "Neyman" 0.678
"480" "Unstudentized" "Neyman" 0.458
"481" "Unstudentized" "Neyman" 0.482
"482" "Unstudentized" "Neyman" 0.294
"483" "Unstudentized" "Neyman" 0.166
"484" "Unstudentized" "Neyman" 0.306
"485" "Unstudentized" "Neyman" 0.114
"486" "Unstudentized" "Neyman" 0.532
"487" "Unstudentized" "Neyman" 0.214
"488" "Unstudentized" "Neyman" 0.916
"489" "Unstudentized" "Neyman" 0.024
"490" "Unstudentized" "Neyman" 0.644
"491" "Unstudentized" "Neyman" 0
"492" "Unstudentized" "Neyman" 0.23
"493" "Unstudentized" "Neyman" 0.166
"494" "Unstudentized" "Neyman" 0.642
"495" "Unstudentized" "Neyman" 0.488
"496" "Unstudentized" "Neyman" 0.114
"497" "Unstudentized" "Neyman" 0.61
"498" "Unstudentized" "Neyman" 0.92
"499" "Unstudentized" "Neyman" 0.786
"500" "Unstudentized" "Neyman" 0.9
"501" "Unstudentized" "Neyman" 0.298
"502" "Unstudentized" "Neyman" 0.984
"503" "Unstudentized" "Neyman" 0.536
"504" "Unstudentized" "Neyman" 0.706
"505" "Unstudentized" "Neyman" 0.104
"506" "Unstudentized" "Neyman" 0.616
"507" "Unstudentized" "Neyman" 0.008
"508" "Unstudentized" "Neyman" 0.322
"509" "Unstudentized" "Neyman" 0.642
"510" "Unstudentized" "Neyman" 0.492
"511" "Unstudentized" "Neyman" 0.502
"512" "Unstudentized" "Neyman" 0.394
"513" "Unstudentized" "Neyman" 0.02
"514" "Unstudentized" "Neyman" 0.552
"515" "Unstudentized" "Neyman" 0.372
"516" "Unstudentized" "Neyman" 0.368
"517" "Unstudentized" "Neyman" 0.834
"518" "Unstudentized" "Neyman" 0.94
"519" "Unstudentized" "Neyman" 0.55
"520" "Unstudentized" "Neyman" 0.852
"521" "Unstudentized" "Neyman" 0.582
"522" "Unstudentized" "Neyman" 0.982
"523" "Unstudentized" "Neyman" 0.234
"524" "Unstudentized" "Neyman" 0.288
"525" "Unstudentized" "Neyman" 0.006
"526" "Unstudentized" "Neyman" 0.432
"527" "Unstudentized" "Neyman" 0.954
"528" "Unstudentized" "Neyman" 0.418
"529" "Unstudentized" "Neyman" 0.746
"530" "Unstudentized" "Neyman" 0.006
"531" "Unstudentized" "Neyman" 0.192
"532" "Unstudentized" "Neyman" 0.894
"533" "Unstudentized" "Neyman" 0.59
"534" "Unstudentized" "Neyman" 0.836
"535" "Unstudentized" "Neyman" 0.52
"536" "Unstudentized" "Neyman" 0.726
"537" "Unstudentized" "Neyman" 0.746
"538" "Unstudentized" "Neyman" 0.056
"539" "Unstudentized" "Neyman" 0.742
"540" "Unstudentized" "Neyman" 0.5
"541" "Unstudentized" "Neyman" 0.786
"542" "Unstudentized" "Neyman" 0.384
"543" "Unstudentized" "Neyman" 0.396
"544" "Unstudentized" "Neyman" 0.226
"545" "Unstudentized" "Neyman" 0.47
"546" "Unstudentized" "Neyman" 0.446
"547" "Unstudentized" "Neyman" 0.39
"548" "Unstudentized" "Neyman" 0.924
"549" "Unstudentized" "Neyman" 0.684
"550" "Unstudentized" "Neyman" 0.052
"551" "Unstudentized" "Neyman" 0.596
"552" "Unstudentized" "Neyman" 0.166
"553" "Unstudentized" "Neyman" 0.986
"554" "Unstudentized" "Neyman" 0.63
"555" "Unstudentized" "Neyman" 0.44
"556" "Unstudentized" "Neyman" 0.02
"557" "Unstudentized" "Neyman" 0.852
"558" "Unstudentized" "Neyman" 0.268
"559" "Unstudentized" "Neyman" 0.656
"560" "Unstudentized" "Neyman" 0.042
"561" "Unstudentized" "Neyman" 0.596
"562" "Unstudentized" "Neyman" 0.302
"563" "Unstudentized" "Neyman" 0.272
"564" "Unstudentized" "Neyman" 0.09
"565" "Unstudentized" "Neyman" 0.848
"566" "Unstudentized" "Neyman" 0.678
"567" "Unstudentized" "Neyman" 0.578
"568" "Unstudentized" "Neyman" 0.448
"569" "Unstudentized" "Neyman" 0.84
"570" "Unstudentized" "Neyman" 0.078
"571" "Unstudentized" "Neyman" 0.638
"572" "Unstudentized" "Neyman" 0.028
"573" "Unstudentized" "Neyman" 0.242
"574" "Unstudentized" "Neyman" 0.44
"575" "Unstudentized" "Neyman" 0.348
"576" "Unstudentized" "Neyman" 0.406
"577" "Unstudentized" "Neyman" 0.864
"578" "Unstudentized" "Neyman" 0.496
"579" "Unstudentized" "Neyman" 0.84
"580" "Unstudentized" "Neyman" 0.632
"581" "Unstudentized" "Neyman" 0.506
"582" "Unstudentized" "Neyman" 0.364
"583" "Unstudentized" "Neyman" 0.452
"584" "Unstudentized" "Neyman" 0.398
"585" "Unstudentized" "Neyman" 0.328
"586" "Unstudentized" "Neyman" 0.198
"587" "Unstudentized" "Neyman" 0.698
"588" "Unstudentized" "Neyman" 0.73
"589" "Unstudentized" "Neyman" 0.86
"590" "Unstudentized" "Neyman" 0.672
"591" "Unstudentized" "Neyman" 0.566
"592" "Unstudentized" "Neyman" 0.05
"593" "Unstudentized" "Neyman" 0.898
"594" "Unstudentized" "Neyman" 0.092
"595" "Unstudentized" "Neyman" 0.066
"596" "Unstudentized" "Neyman" 0.732
"597" "Unstudentized" "Neyman" 0.018
"598" "Unstudentized" "Neyman" 0.83
"599" "Unstudentized" "Neyman" 0.504
"600" "Unstudentized" "Neyman" 0.426
"601" "Unstudentized" "Neyman" 0.254
"602" "Unstudentized" "Neyman" 0.318
"603" "Unstudentized" "Neyman" 0.58
"604" "Unstudentized" "Neyman" 0.448
"605" "Unstudentized" "Neyman" 0.666
"606" "Unstudentized" "Neyman" 0.518
"607" "Unstudentized" "Neyman" 0.434
"608" "Unstudentized" "Neyman" 0.316
"609" "Unstudentized" "Neyman" 0.952
"610" "Unstudentized" "Neyman" 0.482
"611" "Unstudentized" "Neyman" 0.226
"612" "Unstudentized" "Neyman" 0.796
"613" "Unstudentized" "Neyman" 0.594
"614" "Unstudentized" "Neyman" 0.93
"615" "Unstudentized" "Neyman" 0.712
"616" "Unstudentized" "Neyman" 0.768
"617" "Unstudentized" "Neyman" 0.13
"618" "Unstudentized" "Neyman" 0.24
"619" "Unstudentized" "Neyman" 0.286
"620" "Unstudentized" "Neyman" 0.098
"621" "Unstudentized" "Neyman" 0.73
"622" "Unstudentized" "Neyman" 0.402
"623" "Unstudentized" "Neyman" 0.376
"624" "Unstudentized" "Neyman" 0.032
"625" "Unstudentized" "Neyman" 0.492
"626" "Unstudentized" "Neyman" 0.97
"627" "Unstudentized" "Neyman" 0.062
"628" "Unstudentized" "Neyman" 0.27
"629" "Unstudentized" "Neyman" 0.562
"630" "Unstudentized" "Neyman" 0.452
"631" "Unstudentized" "Neyman" 0.512
"632" "Unstudentized" "Neyman" 0.446
"633" "Unstudentized" "Neyman" 0.2
"634" "Unstudentized" "Neyman" 0.588
"635" "Unstudentized" "Neyman" 0.53
"636" "Unstudentized" "Neyman" 0.402
"637" "Unstudentized" "Neyman" 0.19
"638" "Unstudentized" "Neyman" 0.206
"639" "Unstudentized" "Neyman" 0.822
"640" "Unstudentized" "Neyman" 0.97
"641" "Unstudentized" "Neyman" 0.194
"642" "Unstudentized" "Neyman" 0.502
"643" "Unstudentized" "Neyman" 0.27
"644" "Unstudentized" "Neyman" 0.378
"645" "Unstudentized" "Neyman" 0.402
"646" "Unstudentized" "Neyman" 0.872
"647" "Unstudentized" "Neyman" 0.484
"648" "Unstudentized" "Neyman" 0.098
"649" "Unstudentized" "Neyman" 0.15
"650" "Unstudentized" "Neyman" 0.23
"651" "Unstudentized" "Neyman" 0.656
"652" "Unstudentized" "Neyman" 0.9
"653" "Unstudentized" "Neyman" 0.098
"654" "Unstudentized" "Neyman" 0.5
"655" "Unstudentized" "Neyman" 0.606
"656" "Unstudentized" "Neyman" 0.552
"657" "Unstudentized" "Neyman" 0.008
"658" "Unstudentized" "Neyman" 0.61
"659" "Unstudentized" "Neyman" 0.474
"660" "Unstudentized" "Neyman" 0.648
"661" "Unstudentized" "Neyman" 0.93
"662" "Unstudentized" "Neyman" 0.104
"663" "Unstudentized" "Neyman" 0.728
"664" "Unstudentized" "Neyman" 0.62
"665" "Unstudentized" "Neyman" 0.208
"666" "Unstudentized" "Neyman" 0.168
"667" "Unstudentized" "Neyman" 0.5
"668" "Unstudentized" "Neyman" 0.904
"669" "Unstudentized" "Neyman" 0.414
"670" "Unstudentized" "Neyman" 0.042
"671" "Unstudentized" "Neyman" 0.076
"672" "Unstudentized" "Neyman" 0.854
"673" "Unstudentized" "Neyman" 0.1
"674" "Unstudentized" "Neyman" 0.36
"675" "Unstudentized" "Neyman" 0.936
"676" "Unstudentized" "Neyman" 0.084
"677" "Unstudentized" "Neyman" 0.124
"678" "Unstudentized" "Neyman" 0.002
"679" "Unstudentized" "Neyman" 0.008
"680" "Unstudentized" "Neyman" 0.178
"681" "Unstudentized" "Neyman" 0.366
"682" "Unstudentized" "Neyman" 0.092
"683" "Unstudentized" "Neyman" 0.264
"684" "Unstudentized" "Neyman" 0.826
"685" "Unstudentized" "Neyman" 0.78
"686" "Unstudentized" "Neyman" 0.928
"687" "Unstudentized" "Neyman" 0.882
"688" "Unstudentized" "Neyman" 0.98
"689" "Unstudentized" "Neyman" 0.376
"690" "Unstudentized" "Neyman" 0.058
"691" "Unstudentized" "Neyman" 0.446
"692" "Unstudentized" "Neyman" 0.904
"693" "Unstudentized" "Neyman" 0.498
"694" "Unstudentized" "Neyman" 0.128
"695" "Unstudentized" "Neyman" 0.22
"696" "Unstudentized" "Neyman" 0
"697" "Unstudentized" "Neyman" 0.816
"698" "Unstudentized" "Neyman" 0.106
"699" "Unstudentized" "Neyman" 0.54
"700" "Unstudentized" "Neyman" 0.476
"701" "Unstudentized" "Neyman" 0.956
"702" "Unstudentized" "Neyman" 0.76
"703" "Unstudentized" "Neyman" 0.5
"704" "Unstudentized" "Neyman" 0.15
"705" "Unstudentized" "Neyman" 0.41
"706" "Unstudentized" "Neyman" 0.466
"707" "Unstudentized" "Neyman" 0.422
"708" "Unstudentized" "Neyman" 1
"709" "Unstudentized" "Neyman" 0.35
"710" "Unstudentized" "Neyman" 0.492
"711" "Unstudentized" "Neyman" 0.584
"712" "Unstudentized" "Neyman" 0.048
"713" "Unstudentized" "Neyman" 0.982
"714" "Unstudentized" "Neyman" 0.506
"715" "Unstudentized" "Neyman" 0.986
"716" "Unstudentized" "Neyman" 0.646
"717" "Unstudentized" "Neyman" 0.368
"718" "Unstudentized" "Neyman" 0.756
"719" "Unstudentized" "Neyman" 0.958
"720" "Unstudentized" "Neyman" 0.656
"721" "Unstudentized" "Neyman" 0.654
"722" "Unstudentized" "Neyman" 0.34
"723" "Unstudentized" "Neyman" 0.452
"724" "Unstudentized" "Neyman" 0.502
"725" "Unstudentized" "Neyman" 0.468
"726" "Unstudentized" "Neyman" 0.482
"727" "Unstudentized" "Neyman" 0.568
"728" "Unstudentized" "Neyman" 0.31
"729" "Unstudentized" "Neyman" 0.896
"730" "Unstudentized" "Neyman" 0.306
"731" "Unstudentized" "Neyman" 0.696
"732" "Unstudentized" "Neyman" 0.824
"733" "Unstudentized" "Neyman" 0.09
"734" "Unstudentized" "Neyman" 0.576
"735" "Unstudentized" "Neyman" 0.728
"736" "Unstudentized" "Neyman" 0.154
"737" "Unstudentized" "Neyman" 0.272
"738" "Unstudentized" "Neyman" 0.194
"739" "Unstudentized" "Neyman" 0.054
"740" "Unstudentized" "Neyman" 0.852
"741" "Unstudentized" "Neyman" 0.686
"742" "Unstudentized" "Neyman" 0.422
"743" "Unstudentized" "Neyman" 0.906
"744" "Unstudentized" "Neyman" 0.668
"745" "Unstudentized" "Neyman" 0.702
"746" "Unstudentized" "Neyman" 0.922
"747" "Unstudentized" "Neyman" 0.73
"748" "Unstudentized" "Neyman" 0.514
"749" "Unstudentized" "Neyman" 0.506
"750" "Unstudentized" "Neyman" 0.466
"751" "Unstudentized" "Neyman" 0.384
"752" "Unstudentized" "Neyman" 0.6
"753" "Unstudentized" "Neyman" 0.692
"754" "Unstudentized" "Neyman" 0.716
"755" "Unstudentized" "Neyman" 0.372
"756" "Unstudentized" "Neyman" 0.086
"757" "Unstudentized" "Neyman" 0.208
"758" "Unstudentized" "Neyman" 0.088
"759" "Unstudentized" "Neyman" 0.64
"760" "Unstudentized" "Neyman" 0.172
"761" "Unstudentized" "Neyman" 0.522
"762" "Unstudentized" "Neyman" 0.098
"763" "Unstudentized" "Neyman" 0.106
"764" "Unstudentized" "Neyman" 0.888
"765" "Unstudentized" "Neyman" 0.01
"766" "Unstudentized" "Neyman" 0.81
"767" "Unstudentized" "Neyman" 0.532
"768" "Unstudentized" "Neyman" 0.24
"769" "Unstudentized" "Neyman" 0.146
"770" "Unstudentized" "Neyman" 0.782
"771" "Unstudentized" "Neyman" 0.116
"772" "Unstudentized" "Neyman" 0.158
"773" "Unstudentized" "Neyman" 0.02
"774" "Unstudentized" "Neyman" 0.932
"775" "Unstudentized" "Neyman" 0.16
"776" "Unstudentized" "Neyman" 0.624
"777" "Unstudentized" "Neyman" 0.766
"778" "Unstudentized" "Neyman" 0.128
"779" "Unstudentized" "Neyman" 0.002
"780" "Unstudentized" "Neyman" 0.082
"781" "Unstudentized" "Neyman" 0.252
"782" "Unstudentized" "Neyman" 0.74
"783" "Unstudentized" "Neyman" 0.83
"784" "Unstudentized" "Neyman" 0.654
"785" "Unstudentized" "Neyman" 0.426
"786" "Unstudentized" "Neyman" 0.558
"787" "Unstudentized" "Neyman" 0.222
"788" "Unstudentized" "Neyman" 0.586
"789" "Unstudentized" "Neyman" 0.928
"790" "Unstudentized" "Neyman" 0.16
"791" "Unstudentized" "Neyman" 0.096
"792" "Unstudentized" "Neyman" 0.4
"793" "Unstudentized" "Neyman" 0.892
"794" "Unstudentized" "Neyman" 0.43
"795" "Unstudentized" "Neyman" 0.802
"796" "Unstudentized" "Neyman" 0.908
"797" "Unstudentized" "Neyman" 0.27
"798" "Unstudentized" "Neyman" 0.35
"799" "Unstudentized" "Neyman" 0.22
"800" "Unstudentized" "Neyman" 0.51
"801" "Unstudentized" "Neyman" 0.102
"802" "Unstudentized" "Neyman" 0.296
"803" "Unstudentized" "Neyman" 0.742
"804" "Unstudentized" "Neyman" 0.402
"805" "Unstudentized" "Neyman" 0.798
"806" "Unstudentized" "Neyman" 0.49
"807" "Unstudentized" "Neyman" 0.772
"808" "Unstudentized" "Neyman" 0.782
"809" "Unstudentized" "Neyman" 0.92
"810" "Unstudentized" "Neyman" 0.776
"811" "Unstudentized" "Neyman" 0.868
"812" "Unstudentized" "Neyman" 0.48
"813" "Unstudentized" "Neyman" 0.728
"814" "Unstudentized" "Neyman" 0.054
"815" "Unstudentized" "Neyman" 0.044
"816" "Unstudentized" "Neyman" 0.544
"817" "Unstudentized" "Neyman" 0.6
"818" "Unstudentized" "Neyman" 0.312
"819" "Unstudentized" "Neyman" 0.226
"820" "Unstudentized" "Neyman" 0.512
"821" "Unstudentized" "Neyman" 0.13
"822" "Unstudentized" "Neyman" 0.166
"823" "Unstudentized" "Neyman" 0.696
"824" "Unstudentized" "Neyman" 0.552
"825" "Unstudentized" "Neyman" 0
"826" "Unstudentized" "Neyman" 0.836
"827" "Unstudentized" "Neyman" 0.356
"828" "Unstudentized" "Neyman" 0.96
"829" "Unstudentized" "Neyman" 0.652
"830" "Unstudentized" "Neyman" 0.85
"831" "Unstudentized" "Neyman" 0.174
"832" "Unstudentized" "Neyman" 0.238
"833" "Unstudentized" "Neyman" 0.324
"834" "Unstudentized" "Neyman" 0.692
"835" "Unstudentized" "Neyman" 0.006
"836" "Unstudentized" "Neyman" 0.516
"837" "Unstudentized" "Neyman" 0.924
"838" "Unstudentized" "Neyman" 0.096
"839" "Unstudentized" "Neyman" 0.958
"840" "Unstudentized" "Neyman" 0.568
"841" "Unstudentized" "Neyman" 0.504
"842" "Unstudentized" "Neyman" 0.358
"843" "Unstudentized" "Neyman" 0.7
"844" "Unstudentized" "Neyman" 0.794
"845" "Unstudentized" "Neyman" 0.55
"846" "Unstudentized" "Neyman" 0.714
"847" "Unstudentized" "Neyman" 0.544
"848" "Unstudentized" "Neyman" 0.414
"849" "Unstudentized" "Neyman" 0.61
"850" "Unstudentized" "Neyman" 0.896
"851" "Unstudentized" "Neyman" 0.292
"852" "Unstudentized" "Neyman" 0.88
"853" "Unstudentized" "Neyman" 0.296
"854" "Unstudentized" "Neyman" 0.128
"855" "Unstudentized" "Neyman" 0.792
"856" "Unstudentized" "Neyman" 0.776
"857" "Unstudentized" "Neyman" 0.168
"858" "Unstudentized" "Neyman" 0.728
"859" "Unstudentized" "Neyman" 0.152
"860" "Unstudentized" "Neyman" 0.226
"861" "Unstudentized" "Neyman" 0.506
"862" "Unstudentized" "Neyman" 0.736
"863" "Unstudentized" "Neyman" 0.932
"864" "Unstudentized" "Neyman" 0.02
"865" "Unstudentized" "Neyman" 0.29
"866" "Unstudentized" "Neyman" 0.582
"867" "Unstudentized" "Neyman" 0.204
"868" "Unstudentized" "Neyman" 0.244
"869" "Unstudentized" "Neyman" 0.756
"870" "Unstudentized" "Neyman" 0.194
"871" "Unstudentized" "Neyman" 0.504
"872" "Unstudentized" "Neyman" 0.008
"873" "Unstudentized" "Neyman" 0.5
"874" "Unstudentized" "Neyman" 0.638
"875" "Unstudentized" "Neyman" 0.48
"876" "Unstudentized" "Neyman" 0.166
"877" "Unstudentized" "Neyman" 0.364
"878" "Unstudentized" "Neyman" 0.744
"879" "Unstudentized" "Neyman" 0.344
"880" "Unstudentized" "Neyman" 0.46
"881" "Unstudentized" "Neyman" 0.138
"882" "Unstudentized" "Neyman" 0.41
"883" "Unstudentized" "Neyman" 0.07
"884" "Unstudentized" "Neyman" 0.744
"885" "Unstudentized" "Neyman" 0.582
"886" "Unstudentized" "Neyman" 0.844
"887" "Unstudentized" "Neyman" 0.67
"888" "Unstudentized" "Neyman" 0.408
"889" "Unstudentized" "Neyman" 0.048
"890" "Unstudentized" "Neyman" 0.646
"891" "Unstudentized" "Neyman" 0.53
"892" "Unstudentized" "Neyman" 0.252
"893" "Unstudentized" "Neyman" 0.862
"894" "Unstudentized" "Neyman" 0.272
"895" "Unstudentized" "Neyman" 0.82
"896" "Unstudentized" "Neyman" 0.478
"897" "Unstudentized" "Neyman" 0.654
"898" "Unstudentized" "Neyman" 0.402
"899" "Unstudentized" "Neyman" 0.22
"900" "Unstudentized" "Neyman" 0.126
"901" "Unstudentized" "Neyman" 0.162
"902" "Unstudentized" "Neyman" 0.628
"903" "Unstudentized" "Neyman" 0.02
"904" "Unstudentized" "Neyman" 0.34
"905" "Unstudentized" "Neyman" 0.626
"906" "Unstudentized" "Neyman" 0.568
"907" "Unstudentized" "Neyman" 0.62
"908" "Unstudentized" "Neyman" 0.024
"909" "Unstudentized" "Neyman" 0.636
"910" "Unstudentized" "Neyman" 0.016
"911" "Unstudentized" "Neyman" 0.81
"912" "Unstudentized" "Neyman" 0.318
"913" "Unstudentized" "Neyman" 0
"914" "Unstudentized" "Neyman" 0.448
"915" "Unstudentized" "Neyman" 0.998
"916" "Unstudentized" "Neyman" 0.664
"917" "Unstudentized" "Neyman" 0.62
"918" "Unstudentized" "Neyman" 0.884
"919" "Unstudentized" "Neyman" 0.468
"920" "Unstudentized" "Neyman" 0.994
"921" "Unstudentized" "Neyman" 0.354
"922" "Unstudentized" "Neyman" 0.772
"923" "Unstudentized" "Neyman" 0.25
"924" "Unstudentized" "Neyman" 0.42
"925" "Unstudentized" "Neyman" 0.62
"926" "Unstudentized" "Neyman" 0.264
"927" "Unstudentized" "Neyman" 0.638
"928" "Unstudentized" "Neyman" 0.12
"929" "Unstudentized" "Neyman" 0.254
"930" "Unstudentized" "Neyman" 0.758
"931" "Unstudentized" "Neyman" 0
"932" "Unstudentized" "Neyman" 0.64
"933" "Unstudentized" "Neyman" 0.024
"934" "Unstudentized" "Neyman" 0.592
"935" "Unstudentized" "Neyman" 0.074
"936" "Unstudentized" "Neyman" 0.314
"937" "Unstudentized" "Neyman" 0.674
"938" "Unstudentized" "Neyman" 0.116
"939" "Unstudentized" "Neyman" 0.4
"940" "Unstudentized" "Neyman" 0.79
"941" "Unstudentized" "Neyman" 0.06
"942" "Unstudentized" "Neyman" 0.024
"943" "Unstudentized" "Neyman" 0.878
"944" "Unstudentized" "Neyman" 0.614
"945" "Unstudentized" "Neyman" 0.928
"946" "Unstudentized" "Neyman" 0.862
"947" "Unstudentized" "Neyman" 0.132
"948" "Unstudentized" "Neyman" 0.308
"949" "Unstudentized" "Neyman" 0.004
"950" "Unstudentized" "Neyman" 0.39
"951" "Unstudentized" "Neyman" 0.806
"952" "Unstudentized" "Neyman" 0.002
"953" "Unstudentized" "Neyman" 0.548
"954" "Unstudentized" "Neyman" 0.868
"955" "Unstudentized" "Neyman" 0.29
"956" "Unstudentized" "Neyman" 0.62
"957" "Unstudentized" "Neyman" 0.48
"958" "Unstudentized" "Neyman" 0.522
"959" "Unstudentized" "Neyman" 0.738
"960" "Unstudentized" "Neyman" 0.012
"961" "Unstudentized" "Neyman" 0.766
"962" "Unstudentized" "Neyman" 0.956
"963" "Unstudentized" "Neyman" 0.258
"964" "Unstudentized" "Neyman" 0.176
"965" "Unstudentized" "Neyman" 0.752
"966" "Unstudentized" "Neyman" 0.414
"967" "Unstudentized" "Neyman" 0.032
"968" "Unstudentized" "Neyman" 0.114
"969" "Unstudentized" "Neyman" 0.996
"970" "Unstudentized" "Neyman" 0.004
"971" "Unstudentized" "Neyman" 0.138
"972" "Unstudentized" "Neyman" 0.862
"973" "Unstudentized" "Neyman" 0.828
"974" "Unstudentized" "Neyman" 0.624
"975" "Unstudentized" "Neyman" 0.258
"976" "Unstudentized" "Neyman" 0.424
"977" "Unstudentized" "Neyman" 0.466
"978" "Unstudentized" "Neyman" 0.576
"979" "Unstudentized" "Neyman" 0.75
"980" "Unstudentized" "Neyman" 0.258
"981" "Unstudentized" "Neyman" 0.804
"982" "Unstudentized" "Neyman" 0.932
"983" "Unstudentized" "Neyman" 0.498
"984" "Unstudentized" "Neyman" 0.516
"985" "Unstudentized" "Neyman" 0.442
"986" "Unstudentized" "Neyman" 0.568
"987" "Unstudentized" "Neyman" 0.55
"988" "Unstudentized" "Neyman" 0.25
"989" "Unstudentized" "Neyman" 0.508
"990" "Unstudentized" "Neyman" 0.958
"991" "Unstudentized" "Neyman" 0.072
"992" "Unstudentized" "Neyman" 0.578
"993" "Unstudentized" "Neyman" 0.062
"994" "Unstudentized" "Neyman" 0.37
"995" "Unstudentized" "Neyman" 0.316
"996" "Unstudentized" "Neyman" 0.498
"997" "Unstudentized" "Neyman" 0.298
"998" "Unstudentized" "Neyman" 0.37
"999" "Unstudentized" "Neyman" 0.428
"1000" "Unstudentized" "Neyman" 0.928
"1001" "Studentized OLS" "Neyman" 0.034
"1002" "Studentized OLS" "Neyman" 0.914
"1003" "Studentized OLS" "Neyman" 0.748
"1004" "Studentized OLS" "Neyman" 0.276
"1005" "Studentized OLS" "Neyman" 0.098
"1006" "Studentized OLS" "Neyman" 0.534
"1007" "Studentized OLS" "Neyman" 0.748
"1008" "Studentized OLS" "Neyman" 0.798
"1009" "Studentized OLS" "Neyman" 0.994
"1010" "Studentized OLS" "Neyman" 0.022
"1011" "Studentized OLS" "Neyman" 0.11
"1012" "Studentized OLS" "Neyman" 0.838
"1013" "Studentized OLS" "Neyman" 0.614
"1014" "Studentized OLS" "Neyman" 0.182
"1015" "Studentized OLS" "Neyman" 0.31
"1016" "Studentized OLS" "Neyman" 0.63
"1017" "Studentized OLS" "Neyman" 0.4
"1018" "Studentized OLS" "Neyman" 0.876
"1019" "Studentized OLS" "Neyman" 0.46
"1020" "Studentized OLS" "Neyman" 0.436
"1021" "Studentized OLS" "Neyman" 0.06
"1022" "Studentized OLS" "Neyman" 0.514
"1023" "Studentized OLS" "Neyman" 0.602
"1024" "Studentized OLS" "Neyman" 0.344
"1025" "Studentized OLS" "Neyman" 0.22
"1026" "Studentized OLS" "Neyman" 0.632
"1027" "Studentized OLS" "Neyman" 0.01
"1028" "Studentized OLS" "Neyman" 0.302
"1029" "Studentized OLS" "Neyman" 0.512
"1030" "Studentized OLS" "Neyman" 0.762
"1031" "Studentized OLS" "Neyman" 0.674
"1032" "Studentized OLS" "Neyman" 0.998
"1033" "Studentized OLS" "Neyman" 0.398
"1034" "Studentized OLS" "Neyman" 0.95
"1035" "Studentized OLS" "Neyman" 0.092
"1036" "Studentized OLS" "Neyman" 0.58
"1037" "Studentized OLS" "Neyman" 0.572
"1038" "Studentized OLS" "Neyman" 0.61
"1039" "Studentized OLS" "Neyman" 0.296
"1040" "Studentized OLS" "Neyman" 0.49
"1041" "Studentized OLS" "Neyman" 0.086
"1042" "Studentized OLS" "Neyman" 0.932
"1043" "Studentized OLS" "Neyman" 0.004
"1044" "Studentized OLS" "Neyman" 0.762
"1045" "Studentized OLS" "Neyman" 0.272
"1046" "Studentized OLS" "Neyman" 0.068
"1047" "Studentized OLS" "Neyman" 0.408
"1048" "Studentized OLS" "Neyman" 0.8
"1049" "Studentized OLS" "Neyman" 0.074
"1050" "Studentized OLS" "Neyman" 0.204
"1051" "Studentized OLS" "Neyman" 0.558
"1052" "Studentized OLS" "Neyman" 0.182
"1053" "Studentized OLS" "Neyman" 1
"1054" "Studentized OLS" "Neyman" 0.488
"1055" "Studentized OLS" "Neyman" 0.126
"1056" "Studentized OLS" "Neyman" 0.864
"1057" "Studentized OLS" "Neyman" 0.186
"1058" "Studentized OLS" "Neyman" 0.316
"1059" "Studentized OLS" "Neyman" 0.366
"1060" "Studentized OLS" "Neyman" 0.114
"1061" "Studentized OLS" "Neyman" 0.316
"1062" "Studentized OLS" "Neyman" 0.782
"1063" "Studentized OLS" "Neyman" 0.668
"1064" "Studentized OLS" "Neyman" 0.132
"1065" "Studentized OLS" "Neyman" 0.224
"1066" "Studentized OLS" "Neyman" 0.46
"1067" "Studentized OLS" "Neyman" 0.924
"1068" "Studentized OLS" "Neyman" 0.87
"1069" "Studentized OLS" "Neyman" 0.228
"1070" "Studentized OLS" "Neyman" 0.988
"1071" "Studentized OLS" "Neyman" 0.28
"1072" "Studentized OLS" "Neyman" 0.186
"1073" "Studentized OLS" "Neyman" 0.112
"1074" "Studentized OLS" "Neyman" 0.814
"1075" "Studentized OLS" "Neyman" 0.398
"1076" "Studentized OLS" "Neyman" 0.158
"1077" "Studentized OLS" "Neyman" 0.34
"1078" "Studentized OLS" "Neyman" 0.03
"1079" "Studentized OLS" "Neyman" 0.696
"1080" "Studentized OLS" "Neyman" 0.842
"1081" "Studentized OLS" "Neyman" 0.218
"1082" "Studentized OLS" "Neyman" 0.944
"1083" "Studentized OLS" "Neyman" 0.53
"1084" "Studentized OLS" "Neyman" 0.372
"1085" "Studentized OLS" "Neyman" 0.464
"1086" "Studentized OLS" "Neyman" 0.728
"1087" "Studentized OLS" "Neyman" 0.804
"1088" "Studentized OLS" "Neyman" 0.004
"1089" "Studentized OLS" "Neyman" 0.498
"1090" "Studentized OLS" "Neyman" 0.106
"1091" "Studentized OLS" "Neyman" 0.248
"1092" "Studentized OLS" "Neyman" 0.7
"1093" "Studentized OLS" "Neyman" 0.502
"1094" "Studentized OLS" "Neyman" 0.908
"1095" "Studentized OLS" "Neyman" 0.752
"1096" "Studentized OLS" "Neyman" 0.704
"1097" "Studentized OLS" "Neyman" 0.858
"1098" "Studentized OLS" "Neyman" 0.298
"1099" "Studentized OLS" "Neyman" 0.334
"1100" "Studentized OLS" "Neyman" 0.114
"1101" "Studentized OLS" "Neyman" 0.4
"1102" "Studentized OLS" "Neyman" 0.76
"1103" "Studentized OLS" "Neyman" 0.73
"1104" "Studentized OLS" "Neyman" 0.108
"1105" "Studentized OLS" "Neyman" 0.788
"1106" "Studentized OLS" "Neyman" 0.782
"1107" "Studentized OLS" "Neyman" 0.956
"1108" "Studentized OLS" "Neyman" 0.216
"1109" "Studentized OLS" "Neyman" 0.12
"1110" "Studentized OLS" "Neyman" 0.192
"1111" "Studentized OLS" "Neyman" 0.646
"1112" "Studentized OLS" "Neyman" 0.43
"1113" "Studentized OLS" "Neyman" 0.078
"1114" "Studentized OLS" "Neyman" 0.618
"1115" "Studentized OLS" "Neyman" 0.316
"1116" "Studentized OLS" "Neyman" 0.24
"1117" "Studentized OLS" "Neyman" 0.432
"1118" "Studentized OLS" "Neyman" 0.008
"1119" "Studentized OLS" "Neyman" 0.188
"1120" "Studentized OLS" "Neyman" 0.14
"1121" "Studentized OLS" "Neyman" 0.102
"1122" "Studentized OLS" "Neyman" 0.304
"1123" "Studentized OLS" "Neyman" 0.866
"1124" "Studentized OLS" "Neyman" 0.56
"1125" "Studentized OLS" "Neyman" 0.982
"1126" "Studentized OLS" "Neyman" 0.3
"1127" "Studentized OLS" "Neyman" 0.012
"1128" "Studentized OLS" "Neyman" 0.986
"1129" "Studentized OLS" "Neyman" 0.93
"1130" "Studentized OLS" "Neyman" 0.92
"1131" "Studentized OLS" "Neyman" 0.43
"1132" "Studentized OLS" "Neyman" 0.938
"1133" "Studentized OLS" "Neyman" 0.924
"1134" "Studentized OLS" "Neyman" 0.352
"1135" "Studentized OLS" "Neyman" 0.988
"1136" "Studentized OLS" "Neyman" 0.284
"1137" "Studentized OLS" "Neyman" 0.006
"1138" "Studentized OLS" "Neyman" 0.068
"1139" "Studentized OLS" "Neyman" 0.524
"1140" "Studentized OLS" "Neyman" 0.5
"1141" "Studentized OLS" "Neyman" 0.002
"1142" "Studentized OLS" "Neyman" 0.682
"1143" "Studentized OLS" "Neyman" 0.432
"1144" "Studentized OLS" "Neyman" 0.976
"1145" "Studentized OLS" "Neyman" 0.512
"1146" "Studentized OLS" "Neyman" 0.834
"1147" "Studentized OLS" "Neyman" 0.408
"1148" "Studentized OLS" "Neyman" 0.23
"1149" "Studentized OLS" "Neyman" 0.942
"1150" "Studentized OLS" "Neyman" 0.898
"1151" "Studentized OLS" "Neyman" 0.178
"1152" "Studentized OLS" "Neyman" 0.752
"1153" "Studentized OLS" "Neyman" 0.49
"1154" "Studentized OLS" "Neyman" 0.858
"1155" "Studentized OLS" "Neyman" 0.732
"1156" "Studentized OLS" "Neyman" 0.438
"1157" "Studentized OLS" "Neyman" 0.484
"1158" "Studentized OLS" "Neyman" 0.04
"1159" "Studentized OLS" "Neyman" 0.72
"1160" "Studentized OLS" "Neyman" 0.966
"1161" "Studentized OLS" "Neyman" 0.116
"1162" "Studentized OLS" "Neyman" 0.414
"1163" "Studentized OLS" "Neyman" 0.834
"1164" "Studentized OLS" "Neyman" 0.488
"1165" "Studentized OLS" "Neyman" 0.852
"1166" "Studentized OLS" "Neyman" 0.812
"1167" "Studentized OLS" "Neyman" 0.86
"1168" "Studentized OLS" "Neyman" 0.636
"1169" "Studentized OLS" "Neyman" 0.626
"1170" "Studentized OLS" "Neyman" 0.306
"1171" "Studentized OLS" "Neyman" 0.514
"1172" "Studentized OLS" "Neyman" 0.034
"1173" "Studentized OLS" "Neyman" 0.106
"1174" "Studentized OLS" "Neyman" 0.036
"1175" "Studentized OLS" "Neyman" 0.322
"1176" "Studentized OLS" "Neyman" 0.614
"1177" "Studentized OLS" "Neyman" 0.434
"1178" "Studentized OLS" "Neyman" 0.338
"1179" "Studentized OLS" "Neyman" 0.966
"1180" "Studentized OLS" "Neyman" 0.786
"1181" "Studentized OLS" "Neyman" 0.468
"1182" "Studentized OLS" "Neyman" 0.3
"1183" "Studentized OLS" "Neyman" 0.322
"1184" "Studentized OLS" "Neyman" 0.418
"1185" "Studentized OLS" "Neyman" 0.026
"1186" "Studentized OLS" "Neyman" 0.882
"1187" "Studentized OLS" "Neyman" 0.318
"1188" "Studentized OLS" "Neyman" 0.23
"1189" "Studentized OLS" "Neyman" 0.792
"1190" "Studentized OLS" "Neyman" 0.444
"1191" "Studentized OLS" "Neyman" 0.394
"1192" "Studentized OLS" "Neyman" 0.636
"1193" "Studentized OLS" "Neyman" 0.878
"1194" "Studentized OLS" "Neyman" 0.15
"1195" "Studentized OLS" "Neyman" 0.452
"1196" "Studentized OLS" "Neyman" 0.976
"1197" "Studentized OLS" "Neyman" 0.708
"1198" "Studentized OLS" "Neyman" 0.762
"1199" "Studentized OLS" "Neyman" 0.842
"1200" "Studentized OLS" "Neyman" 0.364
"1201" "Studentized OLS" "Neyman" 0.884
"1202" "Studentized OLS" "Neyman" 0.952
"1203" "Studentized OLS" "Neyman" 0.352
"1204" "Studentized OLS" "Neyman" 0.116
"1205" "Studentized OLS" "Neyman" 0.132
"1206" "Studentized OLS" "Neyman" 0.732
"1207" "Studentized OLS" "Neyman" 0.498
"1208" "Studentized OLS" "Neyman" 0.264
"1209" "Studentized OLS" "Neyman" 0.556
"1210" "Studentized OLS" "Neyman" 0.364
"1211" "Studentized OLS" "Neyman" 0.538
"1212" "Studentized OLS" "Neyman" 0.722
"1213" "Studentized OLS" "Neyman" 0.95
"1214" "Studentized OLS" "Neyman" 0.492
"1215" "Studentized OLS" "Neyman" 0.158
"1216" "Studentized OLS" "Neyman" 0.534
"1217" "Studentized OLS" "Neyman" 0.3
"1218" "Studentized OLS" "Neyman" 0.39
"1219" "Studentized OLS" "Neyman" 0.826
"1220" "Studentized OLS" "Neyman" 0.998
"1221" "Studentized OLS" "Neyman" 0.546
"1222" "Studentized OLS" "Neyman" 0.828
"1223" "Studentized OLS" "Neyman" 0.15
"1224" "Studentized OLS" "Neyman" 0.534
"1225" "Studentized OLS" "Neyman" 0.262
"1226" "Studentized OLS" "Neyman" 0.208
"1227" "Studentized OLS" "Neyman" 0.92
"1228" "Studentized OLS" "Neyman" 0
"1229" "Studentized OLS" "Neyman" 0.718
"1230" "Studentized OLS" "Neyman" 0.968
"1231" "Studentized OLS" "Neyman" 0.938
"1232" "Studentized OLS" "Neyman" 0.228
"1233" "Studentized OLS" "Neyman" 0.954
"1234" "Studentized OLS" "Neyman" 0.178
"1235" "Studentized OLS" "Neyman" 0.586
"1236" "Studentized OLS" "Neyman" 0.654
"1237" "Studentized OLS" "Neyman" 0.988
"1238" "Studentized OLS" "Neyman" 0.92
"1239" "Studentized OLS" "Neyman" 0.228
"1240" "Studentized OLS" "Neyman" 0.874
"1241" "Studentized OLS" "Neyman" 0.246
"1242" "Studentized OLS" "Neyman" 0.236
"1243" "Studentized OLS" "Neyman" 0.462
"1244" "Studentized OLS" "Neyman" 0.22
"1245" "Studentized OLS" "Neyman" 1
"1246" "Studentized OLS" "Neyman" 0.012
"1247" "Studentized OLS" "Neyman" 0.092
"1248" "Studentized OLS" "Neyman" 0.792
"1249" "Studentized OLS" "Neyman" 0.176
"1250" "Studentized OLS" "Neyman" 0.806
"1251" "Studentized OLS" "Neyman" 0.388
"1252" "Studentized OLS" "Neyman" 0.056
"1253" "Studentized OLS" "Neyman" 0.502
"1254" "Studentized OLS" "Neyman" 0.338
"1255" "Studentized OLS" "Neyman" 0.138
"1256" "Studentized OLS" "Neyman" 0.612
"1257" "Studentized OLS" "Neyman" 0.312
"1258" "Studentized OLS" "Neyman" 0.256
"1259" "Studentized OLS" "Neyman" 0.838
"1260" "Studentized OLS" "Neyman" 0.628
"1261" "Studentized OLS" "Neyman" 0.552
"1262" "Studentized OLS" "Neyman" 0.352
"1263" "Studentized OLS" "Neyman" 0.88
"1264" "Studentized OLS" "Neyman" 0.826
"1265" "Studentized OLS" "Neyman" 0.882
"1266" "Studentized OLS" "Neyman" 0.02
"1267" "Studentized OLS" "Neyman" 0.28
"1268" "Studentized OLS" "Neyman" 0.386
"1269" "Studentized OLS" "Neyman" 0.496
"1270" "Studentized OLS" "Neyman" 0.548
"1271" "Studentized OLS" "Neyman" 0.13
"1272" "Studentized OLS" "Neyman" 0.064
"1273" "Studentized OLS" "Neyman" 0.612
"1274" "Studentized OLS" "Neyman" 0.01
"1275" "Studentized OLS" "Neyman" 0.264
"1276" "Studentized OLS" "Neyman" 0.184
"1277" "Studentized OLS" "Neyman" 0
"1278" "Studentized OLS" "Neyman" 0.102
"1279" "Studentized OLS" "Neyman" 0
"1280" "Studentized OLS" "Neyman" 0.82
"1281" "Studentized OLS" "Neyman" 0.932
"1282" "Studentized OLS" "Neyman" 0.916
"1283" "Studentized OLS" "Neyman" 0.64
"1284" "Studentized OLS" "Neyman" 0.804
"1285" "Studentized OLS" "Neyman" 0.394
"1286" "Studentized OLS" "Neyman" 0.536
"1287" "Studentized OLS" "Neyman" 0.172
"1288" "Studentized OLS" "Neyman" 0.516
"1289" "Studentized OLS" "Neyman" 0.604
"1290" "Studentized OLS" "Neyman" 0.894
"1291" "Studentized OLS" "Neyman" 0.716
"1292" "Studentized OLS" "Neyman" 0.014
"1293" "Studentized OLS" "Neyman" 0.886
"1294" "Studentized OLS" "Neyman" 0.758
"1295" "Studentized OLS" "Neyman" 0.402
"1296" "Studentized OLS" "Neyman" 0.798
"1297" "Studentized OLS" "Neyman" 0.064
"1298" "Studentized OLS" "Neyman" 0.072
"1299" "Studentized OLS" "Neyman" 0.628
"1300" "Studentized OLS" "Neyman" 0.768
"1301" "Studentized OLS" "Neyman" 0.504
"1302" "Studentized OLS" "Neyman" 0.09
"1303" "Studentized OLS" "Neyman" 0.4
"1304" "Studentized OLS" "Neyman" 0.948
"1305" "Studentized OLS" "Neyman" 0.784
"1306" "Studentized OLS" "Neyman" 0.004
"1307" "Studentized OLS" "Neyman" 0.15
"1308" "Studentized OLS" "Neyman" 0.998
"1309" "Studentized OLS" "Neyman" 0.6
"1310" "Studentized OLS" "Neyman" 0.67
"1311" "Studentized OLS" "Neyman" 0.404
"1312" "Studentized OLS" "Neyman" 0.332
"1313" "Studentized OLS" "Neyman" 0.6
"1314" "Studentized OLS" "Neyman" 0.54
"1315" "Studentized OLS" "Neyman" 0.558
"1316" "Studentized OLS" "Neyman" 0.22
"1317" "Studentized OLS" "Neyman" 0.502
"1318" "Studentized OLS" "Neyman" 0.942
"1319" "Studentized OLS" "Neyman" 0.622
"1320" "Studentized OLS" "Neyman" 0.916
"1321" "Studentized OLS" "Neyman" 0.816
"1322" "Studentized OLS" "Neyman" 0.572
"1323" "Studentized OLS" "Neyman" 0.552
"1324" "Studentized OLS" "Neyman" 0.112
"1325" "Studentized OLS" "Neyman" 0.972
"1326" "Studentized OLS" "Neyman" 0.39
"1327" "Studentized OLS" "Neyman" 0.76
"1328" "Studentized OLS" "Neyman" 0.26
"1329" "Studentized OLS" "Neyman" 0.438
"1330" "Studentized OLS" "Neyman" 0.598
"1331" "Studentized OLS" "Neyman" 0.366
"1332" "Studentized OLS" "Neyman" 0.032
"1333" "Studentized OLS" "Neyman" 0.282
"1334" "Studentized OLS" "Neyman" 0.188
"1335" "Studentized OLS" "Neyman" 0.092
"1336" "Studentized OLS" "Neyman" 0.854
"1337" "Studentized OLS" "Neyman" 0.792
"1338" "Studentized OLS" "Neyman" 0.452
"1339" "Studentized OLS" "Neyman" 0.356
"1340" "Studentized OLS" "Neyman" 0.22
"1341" "Studentized OLS" "Neyman" 0.536
"1342" "Studentized OLS" "Neyman" 0.1
"1343" "Studentized OLS" "Neyman" 0.75
"1344" "Studentized OLS" "Neyman" 0.79
"1345" "Studentized OLS" "Neyman" 0.404
"1346" "Studentized OLS" "Neyman" 0.696
"1347" "Studentized OLS" "Neyman" 0.038
"1348" "Studentized OLS" "Neyman" 0.622
"1349" "Studentized OLS" "Neyman" 0.902
"1350" "Studentized OLS" "Neyman" 0.028
"1351" "Studentized OLS" "Neyman" 0.486
"1352" "Studentized OLS" "Neyman" 0.62
"1353" "Studentized OLS" "Neyman" 0.122
"1354" "Studentized OLS" "Neyman" 0.292
"1355" "Studentized OLS" "Neyman" 0.096
"1356" "Studentized OLS" "Neyman" 0.214
"1357" "Studentized OLS" "Neyman" 0.664
"1358" "Studentized OLS" "Neyman" 0.158
"1359" "Studentized OLS" "Neyman" 0.118
"1360" "Studentized OLS" "Neyman" 0.794
"1361" "Studentized OLS" "Neyman" 0.442
"1362" "Studentized OLS" "Neyman" 0.026
"1363" "Studentized OLS" "Neyman" 0.52
"1364" "Studentized OLS" "Neyman" 0.366
"1365" "Studentized OLS" "Neyman" 0.098
"1366" "Studentized OLS" "Neyman" 0.282
"1367" "Studentized OLS" "Neyman" 0.928
"1368" "Studentized OLS" "Neyman" 0.67
"1369" "Studentized OLS" "Neyman" 0.942
"1370" "Studentized OLS" "Neyman" 0.334
"1371" "Studentized OLS" "Neyman" 0.576
"1372" "Studentized OLS" "Neyman" 0.418
"1373" "Studentized OLS" "Neyman" 0.002
"1374" "Studentized OLS" "Neyman" 0.194
"1375" "Studentized OLS" "Neyman" 0.408
"1376" "Studentized OLS" "Neyman" 0.406
"1377" "Studentized OLS" "Neyman" 0.11
"1378" "Studentized OLS" "Neyman" 0.89
"1379" "Studentized OLS" "Neyman" 0.18
"1380" "Studentized OLS" "Neyman" 0.132
"1381" "Studentized OLS" "Neyman" 0.54
"1382" "Studentized OLS" "Neyman" 0.698
"1383" "Studentized OLS" "Neyman" 0.506
"1384" "Studentized OLS" "Neyman" 0.85
"1385" "Studentized OLS" "Neyman" 0.842
"1386" "Studentized OLS" "Neyman" 0.998
"1387" "Studentized OLS" "Neyman" 0.588
"1388" "Studentized OLS" "Neyman" 0.134
"1389" "Studentized OLS" "Neyman" 0.024
"1390" "Studentized OLS" "Neyman" 0.062
"1391" "Studentized OLS" "Neyman" 0.994
"1392" "Studentized OLS" "Neyman" 0.334
"1393" "Studentized OLS" "Neyman" 0.872
"1394" "Studentized OLS" "Neyman" 0.616
"1395" "Studentized OLS" "Neyman" 0.426
"1396" "Studentized OLS" "Neyman" 0.298
"1397" "Studentized OLS" "Neyman" 0.518
"1398" "Studentized OLS" "Neyman" 0.666
"1399" "Studentized OLS" "Neyman" 0.444
"1400" "Studentized OLS" "Neyman" 0.348
"1401" "Studentized OLS" "Neyman" 0.35
"1402" "Studentized OLS" "Neyman" 0.604
"1403" "Studentized OLS" "Neyman" 0.562
"1404" "Studentized OLS" "Neyman" 0.414
"1405" "Studentized OLS" "Neyman" 0.376
"1406" "Studentized OLS" "Neyman" 0.542
"1407" "Studentized OLS" "Neyman" 0.264
"1408" "Studentized OLS" "Neyman" 0.354
"1409" "Studentized OLS" "Neyman" 0.91
"1410" "Studentized OLS" "Neyman" 0.938
"1411" "Studentized OLS" "Neyman" 0.076
"1412" "Studentized OLS" "Neyman" 0.052
"1413" "Studentized OLS" "Neyman" 0.06
"1414" "Studentized OLS" "Neyman" 0.676
"1415" "Studentized OLS" "Neyman" 0.802
"1416" "Studentized OLS" "Neyman" 0.232
"1417" "Studentized OLS" "Neyman" 0.592
"1418" "Studentized OLS" "Neyman" 0.694
"1419" "Studentized OLS" "Neyman" 0.198
"1420" "Studentized OLS" "Neyman" 0.008
"1421" "Studentized OLS" "Neyman" 0.802
"1422" "Studentized OLS" "Neyman" 0.754
"1423" "Studentized OLS" "Neyman" 0.062
"1424" "Studentized OLS" "Neyman" 0.356
"1425" "Studentized OLS" "Neyman" 0.192
"1426" "Studentized OLS" "Neyman" 0.616
"1427" "Studentized OLS" "Neyman" 0.962
"1428" "Studentized OLS" "Neyman" 0.704
"1429" "Studentized OLS" "Neyman" 0.206
"1430" "Studentized OLS" "Neyman" 0.516
"1431" "Studentized OLS" "Neyman" 0.098
"1432" "Studentized OLS" "Neyman" 0.072
"1433" "Studentized OLS" "Neyman" 0.064
"1434" "Studentized OLS" "Neyman" 0.714
"1435" "Studentized OLS" "Neyman" 0.792
"1436" "Studentized OLS" "Neyman" 0.444
"1437" "Studentized OLS" "Neyman" 0.886
"1438" "Studentized OLS" "Neyman" 0.44
"1439" "Studentized OLS" "Neyman" 0.714
"1440" "Studentized OLS" "Neyman" 0.884
"1441" "Studentized OLS" "Neyman" 0.848
"1442" "Studentized OLS" "Neyman" 0.324
"1443" "Studentized OLS" "Neyman" 0.63
"1444" "Studentized OLS" "Neyman" 0.724
"1445" "Studentized OLS" "Neyman" 0.286
"1446" "Studentized OLS" "Neyman" 0.068
"1447" "Studentized OLS" "Neyman" 0.352
"1448" "Studentized OLS" "Neyman" 0.752
"1449" "Studentized OLS" "Neyman" 0.814
"1450" "Studentized OLS" "Neyman" 0.834
"1451" "Studentized OLS" "Neyman" 0.816
"1452" "Studentized OLS" "Neyman" 0.384
"1453" "Studentized OLS" "Neyman" 0.426
"1454" "Studentized OLS" "Neyman" 0.4
"1455" "Studentized OLS" "Neyman" 0.184
"1456" "Studentized OLS" "Neyman" 0.918
"1457" "Studentized OLS" "Neyman" 0.892
"1458" "Studentized OLS" "Neyman" 0.526
"1459" "Studentized OLS" "Neyman" 0.252
"1460" "Studentized OLS" "Neyman" 0.782
"1461" "Studentized OLS" "Neyman" 0.014
"1462" "Studentized OLS" "Neyman" 0.41
"1463" "Studentized OLS" "Neyman" 0.086
"1464" "Studentized OLS" "Neyman" 0.516
"1465" "Studentized OLS" "Neyman" 0.49
"1466" "Studentized OLS" "Neyman" 0.028
"1467" "Studentized OLS" "Neyman" 0.95
"1468" "Studentized OLS" "Neyman" 0.532
"1469" "Studentized OLS" "Neyman" 0.628
"1470" "Studentized OLS" "Neyman" 0.932
"1471" "Studentized OLS" "Neyman" 0.214
"1472" "Studentized OLS" "Neyman" 0.456
"1473" "Studentized OLS" "Neyman" 0.276
"1474" "Studentized OLS" "Neyman" 0.054
"1475" "Studentized OLS" "Neyman" 0.054
"1476" "Studentized OLS" "Neyman" 0.37
"1477" "Studentized OLS" "Neyman" 0.134
"1478" "Studentized OLS" "Neyman" 0.86
"1479" "Studentized OLS" "Neyman" 0.678
"1480" "Studentized OLS" "Neyman" 0.458
"1481" "Studentized OLS" "Neyman" 0.482
"1482" "Studentized OLS" "Neyman" 0.294
"1483" "Studentized OLS" "Neyman" 0.166
"1484" "Studentized OLS" "Neyman" 0.306
"1485" "Studentized OLS" "Neyman" 0.114
"1486" "Studentized OLS" "Neyman" 0.532
"1487" "Studentized OLS" "Neyman" 0.214
"1488" "Studentized OLS" "Neyman" 0.916
"1489" "Studentized OLS" "Neyman" 0.024
"1490" "Studentized OLS" "Neyman" 0.644
"1491" "Studentized OLS" "Neyman" 0
"1492" "Studentized OLS" "Neyman" 0.23
"1493" "Studentized OLS" "Neyman" 0.166
"1494" "Studentized OLS" "Neyman" 0.642
"1495" "Studentized OLS" "Neyman" 0.488
"1496" "Studentized OLS" "Neyman" 0.114
"1497" "Studentized OLS" "Neyman" 0.61
"1498" "Studentized OLS" "Neyman" 0.92
"1499" "Studentized OLS" "Neyman" 0.786
"1500" "Studentized OLS" "Neyman" 0.9
"1501" "Studentized OLS" "Neyman" 0.298
"1502" "Studentized OLS" "Neyman" 0.984
"1503" "Studentized OLS" "Neyman" 0.536
"1504" "Studentized OLS" "Neyman" 0.706
"1505" "Studentized OLS" "Neyman" 0.104
"1506" "Studentized OLS" "Neyman" 0.616
"1507" "Studentized OLS" "Neyman" 0.008
"1508" "Studentized OLS" "Neyman" 0.322
"1509" "Studentized OLS" "Neyman" 0.642
"1510" "Studentized OLS" "Neyman" 0.492
"1511" "Studentized OLS" "Neyman" 0.502
"1512" "Studentized OLS" "Neyman" 0.394
"1513" "Studentized OLS" "Neyman" 0.02
"1514" "Studentized OLS" "Neyman" 0.552
"1515" "Studentized OLS" "Neyman" 0.372
"1516" "Studentized OLS" "Neyman" 0.368
"1517" "Studentized OLS" "Neyman" 0.834
"1518" "Studentized OLS" "Neyman" 0.94
"1519" "Studentized OLS" "Neyman" 0.55
"1520" "Studentized OLS" "Neyman" 0.852
"1521" "Studentized OLS" "Neyman" 0.582
"1522" "Studentized OLS" "Neyman" 0.982
"1523" "Studentized OLS" "Neyman" 0.234
"1524" "Studentized OLS" "Neyman" 0.288
"1525" "Studentized OLS" "Neyman" 0.006
"1526" "Studentized OLS" "Neyman" 0.432
"1527" "Studentized OLS" "Neyman" 0.954
"1528" "Studentized OLS" "Neyman" 0.418
"1529" "Studentized OLS" "Neyman" 0.746
"1530" "Studentized OLS" "Neyman" 0.006
"1531" "Studentized OLS" "Neyman" 0.192
"1532" "Studentized OLS" "Neyman" 0.894
"1533" "Studentized OLS" "Neyman" 0.59
"1534" "Studentized OLS" "Neyman" 0.836
"1535" "Studentized OLS" "Neyman" 0.52
"1536" "Studentized OLS" "Neyman" 0.726
"1537" "Studentized OLS" "Neyman" 0.746
"1538" "Studentized OLS" "Neyman" 0.056
"1539" "Studentized OLS" "Neyman" 0.742
"1540" "Studentized OLS" "Neyman" 0.5
"1541" "Studentized OLS" "Neyman" 0.786
"1542" "Studentized OLS" "Neyman" 0.384
"1543" "Studentized OLS" "Neyman" 0.396
"1544" "Studentized OLS" "Neyman" 0.226
"1545" "Studentized OLS" "Neyman" 0.47
"1546" "Studentized OLS" "Neyman" 0.446
"1547" "Studentized OLS" "Neyman" 0.39
"1548" "Studentized OLS" "Neyman" 0.924
"1549" "Studentized OLS" "Neyman" 0.684
"1550" "Studentized OLS" "Neyman" 0.052
"1551" "Studentized OLS" "Neyman" 0.596
"1552" "Studentized OLS" "Neyman" 0.166
"1553" "Studentized OLS" "Neyman" 0.986
"1554" "Studentized OLS" "Neyman" 0.63
"1555" "Studentized OLS" "Neyman" 0.44
"1556" "Studentized OLS" "Neyman" 0.02
"1557" "Studentized OLS" "Neyman" 0.852
"1558" "Studentized OLS" "Neyman" 0.268
"1559" "Studentized OLS" "Neyman" 0.656
"1560" "Studentized OLS" "Neyman" 0.042
"1561" "Studentized OLS" "Neyman" 0.596
"1562" "Studentized OLS" "Neyman" 0.302
"1563" "Studentized OLS" "Neyman" 0.272
"1564" "Studentized OLS" "Neyman" 0.09
"1565" "Studentized OLS" "Neyman" 0.848
"1566" "Studentized OLS" "Neyman" 0.678
"1567" "Studentized OLS" "Neyman" 0.578
"1568" "Studentized OLS" "Neyman" 0.448
"1569" "Studentized OLS" "Neyman" 0.84
"1570" "Studentized OLS" "Neyman" 0.078
"1571" "Studentized OLS" "Neyman" 0.638
"1572" "Studentized OLS" "Neyman" 0.028
"1573" "Studentized OLS" "Neyman" 0.242
"1574" "Studentized OLS" "Neyman" 0.44
"1575" "Studentized OLS" "Neyman" 0.348
"1576" "Studentized OLS" "Neyman" 0.406
"1577" "Studentized OLS" "Neyman" 0.864
"1578" "Studentized OLS" "Neyman" 0.496
"1579" "Studentized OLS" "Neyman" 0.84
"1580" "Studentized OLS" "Neyman" 0.632
"1581" "Studentized OLS" "Neyman" 0.506
"1582" "Studentized OLS" "Neyman" 0.364
"1583" "Studentized OLS" "Neyman" 0.452
"1584" "Studentized OLS" "Neyman" 0.398
"1585" "Studentized OLS" "Neyman" 0.328
"1586" "Studentized OLS" "Neyman" 0.198
"1587" "Studentized OLS" "Neyman" 0.698
"1588" "Studentized OLS" "Neyman" 0.73
"1589" "Studentized OLS" "Neyman" 0.86
"1590" "Studentized OLS" "Neyman" 0.672
"1591" "Studentized OLS" "Neyman" 0.566
"1592" "Studentized OLS" "Neyman" 0.05
"1593" "Studentized OLS" "Neyman" 0.898
"1594" "Studentized OLS" "Neyman" 0.092
"1595" "Studentized OLS" "Neyman" 0.066
"1596" "Studentized OLS" "Neyman" 0.732
"1597" "Studentized OLS" "Neyman" 0.018
"1598" "Studentized OLS" "Neyman" 0.83
"1599" "Studentized OLS" "Neyman" 0.504
"1600" "Studentized OLS" "Neyman" 0.426
"1601" "Studentized OLS" "Neyman" 0.254
"1602" "Studentized OLS" "Neyman" 0.318
"1603" "Studentized OLS" "Neyman" 0.58
"1604" "Studentized OLS" "Neyman" 0.448
"1605" "Studentized OLS" "Neyman" 0.666
"1606" "Studentized OLS" "Neyman" 0.518
"1607" "Studentized OLS" "Neyman" 0.434
"1608" "Studentized OLS" "Neyman" 0.316
"1609" "Studentized OLS" "Neyman" 0.952
"1610" "Studentized OLS" "Neyman" 0.482
"1611" "Studentized OLS" "Neyman" 0.226
"1612" "Studentized OLS" "Neyman" 0.796
"1613" "Studentized OLS" "Neyman" 0.594
"1614" "Studentized OLS" "Neyman" 0.93
"1615" "Studentized OLS" "Neyman" 0.712
"1616" "Studentized OLS" "Neyman" 0.768
"1617" "Studentized OLS" "Neyman" 0.13
"1618" "Studentized OLS" "Neyman" 0.24
"1619" "Studentized OLS" "Neyman" 0.286
"1620" "Studentized OLS" "Neyman" 0.098
"1621" "Studentized OLS" "Neyman" 0.73
"1622" "Studentized OLS" "Neyman" 0.402
"1623" "Studentized OLS" "Neyman" 0.376
"1624" "Studentized OLS" "Neyman" 0.032
"1625" "Studentized OLS" "Neyman" 0.492
"1626" "Studentized OLS" "Neyman" 0.97
"1627" "Studentized OLS" "Neyman" 0.062
"1628" "Studentized OLS" "Neyman" 0.27
"1629" "Studentized OLS" "Neyman" 0.562
"1630" "Studentized OLS" "Neyman" 0.452
"1631" "Studentized OLS" "Neyman" 0.512
"1632" "Studentized OLS" "Neyman" 0.446
"1633" "Studentized OLS" "Neyman" 0.2
"1634" "Studentized OLS" "Neyman" 0.588
"1635" "Studentized OLS" "Neyman" 0.53
"1636" "Studentized OLS" "Neyman" 0.402
"1637" "Studentized OLS" "Neyman" 0.19
"1638" "Studentized OLS" "Neyman" 0.206
"1639" "Studentized OLS" "Neyman" 0.822
"1640" "Studentized OLS" "Neyman" 0.97
"1641" "Studentized OLS" "Neyman" 0.194
"1642" "Studentized OLS" "Neyman" 0.502
"1643" "Studentized OLS" "Neyman" 0.27
"1644" "Studentized OLS" "Neyman" 0.378
"1645" "Studentized OLS" "Neyman" 0.402
"1646" "Studentized OLS" "Neyman" 0.872
"1647" "Studentized OLS" "Neyman" 0.484
"1648" "Studentized OLS" "Neyman" 0.098
"1649" "Studentized OLS" "Neyman" 0.15
"1650" "Studentized OLS" "Neyman" 0.23
"1651" "Studentized OLS" "Neyman" 0.656
"1652" "Studentized OLS" "Neyman" 0.9
"1653" "Studentized OLS" "Neyman" 0.098
"1654" "Studentized OLS" "Neyman" 0.5
"1655" "Studentized OLS" "Neyman" 0.606
"1656" "Studentized OLS" "Neyman" 0.552
"1657" "Studentized OLS" "Neyman" 0.008
"1658" "Studentized OLS" "Neyman" 0.61
"1659" "Studentized OLS" "Neyman" 0.474
"1660" "Studentized OLS" "Neyman" 0.648
"1661" "Studentized OLS" "Neyman" 0.93
"1662" "Studentized OLS" "Neyman" 0.104
"1663" "Studentized OLS" "Neyman" 0.728
"1664" "Studentized OLS" "Neyman" 0.62
"1665" "Studentized OLS" "Neyman" 0.208
"1666" "Studentized OLS" "Neyman" 0.168
"1667" "Studentized OLS" "Neyman" 0.5
"1668" "Studentized OLS" "Neyman" 0.904
"1669" "Studentized OLS" "Neyman" 0.414
"1670" "Studentized OLS" "Neyman" 0.042
"1671" "Studentized OLS" "Neyman" 0.076
"1672" "Studentized OLS" "Neyman" 0.854
"1673" "Studentized OLS" "Neyman" 0.1
"1674" "Studentized OLS" "Neyman" 0.36
"1675" "Studentized OLS" "Neyman" 0.936
"1676" "Studentized OLS" "Neyman" 0.084
"1677" "Studentized OLS" "Neyman" 0.124
"1678" "Studentized OLS" "Neyman" 0.002
"1679" "Studentized OLS" "Neyman" 0.008
"1680" "Studentized OLS" "Neyman" 0.178
"1681" "Studentized OLS" "Neyman" 0.366
"1682" "Studentized OLS" "Neyman" 0.092
"1683" "Studentized OLS" "Neyman" 0.264
"1684" "Studentized OLS" "Neyman" 0.826
"1685" "Studentized OLS" "Neyman" 0.78
"1686" "Studentized OLS" "Neyman" 0.928
"1687" "Studentized OLS" "Neyman" 0.882
"1688" "Studentized OLS" "Neyman" 0.98
"1689" "Studentized OLS" "Neyman" 0.376
"1690" "Studentized OLS" "Neyman" 0.058
"1691" "Studentized OLS" "Neyman" 0.446
"1692" "Studentized OLS" "Neyman" 0.904
"1693" "Studentized OLS" "Neyman" 0.498
"1694" "Studentized OLS" "Neyman" 0.128
"1695" "Studentized OLS" "Neyman" 0.22
"1696" "Studentized OLS" "Neyman" 0
"1697" "Studentized OLS" "Neyman" 0.816
"1698" "Studentized OLS" "Neyman" 0.106
"1699" "Studentized OLS" "Neyman" 0.54
"1700" "Studentized OLS" "Neyman" 0.476
"1701" "Studentized OLS" "Neyman" 0.956
"1702" "Studentized OLS" "Neyman" 0.76
"1703" "Studentized OLS" "Neyman" 0.5
"1704" "Studentized OLS" "Neyman" 0.15
"1705" "Studentized OLS" "Neyman" 0.41
"1706" "Studentized OLS" "Neyman" 0.466
"1707" "Studentized OLS" "Neyman" 0.422
"1708" "Studentized OLS" "Neyman" 1
"1709" "Studentized OLS" "Neyman" 0.35
"1710" "Studentized OLS" "Neyman" 0.492
"1711" "Studentized OLS" "Neyman" 0.584
"1712" "Studentized OLS" "Neyman" 0.048
"1713" "Studentized OLS" "Neyman" 0.982
"1714" "Studentized OLS" "Neyman" 0.506
"1715" "Studentized OLS" "Neyman" 0.986
"1716" "Studentized OLS" "Neyman" 0.646
"1717" "Studentized OLS" "Neyman" 0.368
"1718" "Studentized OLS" "Neyman" 0.756
"1719" "Studentized OLS" "Neyman" 0.958
"1720" "Studentized OLS" "Neyman" 0.656
"1721" "Studentized OLS" "Neyman" 0.654
"1722" "Studentized OLS" "Neyman" 0.34
"1723" "Studentized OLS" "Neyman" 0.452
"1724" "Studentized OLS" "Neyman" 0.502
"1725" "Studentized OLS" "Neyman" 0.468
"1726" "Studentized OLS" "Neyman" 0.482
"1727" "Studentized OLS" "Neyman" 0.568
"1728" "Studentized OLS" "Neyman" 0.31
"1729" "Studentized OLS" "Neyman" 0.896
"1730" "Studentized OLS" "Neyman" 0.306
"1731" "Studentized OLS" "Neyman" 0.696
"1732" "Studentized OLS" "Neyman" 0.824
"1733" "Studentized OLS" "Neyman" 0.09
"1734" "Studentized OLS" "Neyman" 0.576
"1735" "Studentized OLS" "Neyman" 0.728
"1736" "Studentized OLS" "Neyman" 0.154
"1737" "Studentized OLS" "Neyman" 0.272
"1738" "Studentized OLS" "Neyman" 0.194
"1739" "Studentized OLS" "Neyman" 0.054
"1740" "Studentized OLS" "Neyman" 0.852
"1741" "Studentized OLS" "Neyman" 0.686
"1742" "Studentized OLS" "Neyman" 0.422
"1743" "Studentized OLS" "Neyman" 0.906
"1744" "Studentized OLS" "Neyman" 0.668
"1745" "Studentized OLS" "Neyman" 0.702
"1746" "Studentized OLS" "Neyman" 0.922
"1747" "Studentized OLS" "Neyman" 0.73
"1748" "Studentized OLS" "Neyman" 0.514
"1749" "Studentized OLS" "Neyman" 0.506
"1750" "Studentized OLS" "Neyman" 0.466
"1751" "Studentized OLS" "Neyman" 0.384
"1752" "Studentized OLS" "Neyman" 0.6
"1753" "Studentized OLS" "Neyman" 0.692
"1754" "Studentized OLS" "Neyman" 0.716
"1755" "Studentized OLS" "Neyman" 0.372
"1756" "Studentized OLS" "Neyman" 0.086
"1757" "Studentized OLS" "Neyman" 0.208
"1758" "Studentized OLS" "Neyman" 0.088
"1759" "Studentized OLS" "Neyman" 0.64
"1760" "Studentized OLS" "Neyman" 0.172
"1761" "Studentized OLS" "Neyman" 0.522
"1762" "Studentized OLS" "Neyman" 0.098
"1763" "Studentized OLS" "Neyman" 0.106
"1764" "Studentized OLS" "Neyman" 0.888
"1765" "Studentized OLS" "Neyman" 0.01
"1766" "Studentized OLS" "Neyman" 0.81
"1767" "Studentized OLS" "Neyman" 0.532
"1768" "Studentized OLS" "Neyman" 0.24
"1769" "Studentized OLS" "Neyman" 0.146
"1770" "Studentized OLS" "Neyman" 0.782
"1771" "Studentized OLS" "Neyman" 0.116
"1772" "Studentized OLS" "Neyman" 0.158
"1773" "Studentized OLS" "Neyman" 0.02
"1774" "Studentized OLS" "Neyman" 0.932
"1775" "Studentized OLS" "Neyman" 0.16
"1776" "Studentized OLS" "Neyman" 0.624
"1777" "Studentized OLS" "Neyman" 0.766
"1778" "Studentized OLS" "Neyman" 0.128
"1779" "Studentized OLS" "Neyman" 0.002
"1780" "Studentized OLS" "Neyman" 0.082
"1781" "Studentized OLS" "Neyman" 0.252
"1782" "Studentized OLS" "Neyman" 0.74
"1783" "Studentized OLS" "Neyman" 0.83
"1784" "Studentized OLS" "Neyman" 0.654
"1785" "Studentized OLS" "Neyman" 0.426
"1786" "Studentized OLS" "Neyman" 0.558
"1787" "Studentized OLS" "Neyman" 0.222
"1788" "Studentized OLS" "Neyman" 0.586
"1789" "Studentized OLS" "Neyman" 0.928
"1790" "Studentized OLS" "Neyman" 0.16
"1791" "Studentized OLS" "Neyman" 0.096
"1792" "Studentized OLS" "Neyman" 0.4
"1793" "Studentized OLS" "Neyman" 0.892
"1794" "Studentized OLS" "Neyman" 0.43
"1795" "Studentized OLS" "Neyman" 0.802
"1796" "Studentized OLS" "Neyman" 0.908
"1797" "Studentized OLS" "Neyman" 0.27
"1798" "Studentized OLS" "Neyman" 0.35
"1799" "Studentized OLS" "Neyman" 0.22
"1800" "Studentized OLS" "Neyman" 0.51
"1801" "Studentized OLS" "Neyman" 0.102
"1802" "Studentized OLS" "Neyman" 0.296
"1803" "Studentized OLS" "Neyman" 0.742
"1804" "Studentized OLS" "Neyman" 0.402
"1805" "Studentized OLS" "Neyman" 0.798
"1806" "Studentized OLS" "Neyman" 0.49
"1807" "Studentized OLS" "Neyman" 0.772
"1808" "Studentized OLS" "Neyman" 0.782
"1809" "Studentized OLS" "Neyman" 0.92
"1810" "Studentized OLS" "Neyman" 0.776
"1811" "Studentized OLS" "Neyman" 0.868
"1812" "Studentized OLS" "Neyman" 0.48
"1813" "Studentized OLS" "Neyman" 0.728
"1814" "Studentized OLS" "Neyman" 0.054
"1815" "Studentized OLS" "Neyman" 0.044
"1816" "Studentized OLS" "Neyman" 0.544
"1817" "Studentized OLS" "Neyman" 0.6
"1818" "Studentized OLS" "Neyman" 0.312
"1819" "Studentized OLS" "Neyman" 0.226
"1820" "Studentized OLS" "Neyman" 0.512
"1821" "Studentized OLS" "Neyman" 0.13
"1822" "Studentized OLS" "Neyman" 0.166
"1823" "Studentized OLS" "Neyman" 0.696
"1824" "Studentized OLS" "Neyman" 0.552
"1825" "Studentized OLS" "Neyman" 0
"1826" "Studentized OLS" "Neyman" 0.836
"1827" "Studentized OLS" "Neyman" 0.356
"1828" "Studentized OLS" "Neyman" 0.96
"1829" "Studentized OLS" "Neyman" 0.652
"1830" "Studentized OLS" "Neyman" 0.85
"1831" "Studentized OLS" "Neyman" 0.174
"1832" "Studentized OLS" "Neyman" 0.238
"1833" "Studentized OLS" "Neyman" 0.324
"1834" "Studentized OLS" "Neyman" 0.692
"1835" "Studentized OLS" "Neyman" 0.006
"1836" "Studentized OLS" "Neyman" 0.516
"1837" "Studentized OLS" "Neyman" 0.924
"1838" "Studentized OLS" "Neyman" 0.096
"1839" "Studentized OLS" "Neyman" 0.958
"1840" "Studentized OLS" "Neyman" 0.568
"1841" "Studentized OLS" "Neyman" 0.504
"1842" "Studentized OLS" "Neyman" 0.358
"1843" "Studentized OLS" "Neyman" 0.7
"1844" "Studentized OLS" "Neyman" 0.794
"1845" "Studentized OLS" "Neyman" 0.55
"1846" "Studentized OLS" "Neyman" 0.714
"1847" "Studentized OLS" "Neyman" 0.544
"1848" "Studentized OLS" "Neyman" 0.414
"1849" "Studentized OLS" "Neyman" 0.61
"1850" "Studentized OLS" "Neyman" 0.896
"1851" "Studentized OLS" "Neyman" 0.292
"1852" "Studentized OLS" "Neyman" 0.88
"1853" "Studentized OLS" "Neyman" 0.296
"1854" "Studentized OLS" "Neyman" 0.128
"1855" "Studentized OLS" "Neyman" 0.792
"1856" "Studentized OLS" "Neyman" 0.776
"1857" "Studentized OLS" "Neyman" 0.168
"1858" "Studentized OLS" "Neyman" 0.728
"1859" "Studentized OLS" "Neyman" 0.152
"1860" "Studentized OLS" "Neyman" 0.226
"1861" "Studentized OLS" "Neyman" 0.506
"1862" "Studentized OLS" "Neyman" 0.736
"1863" "Studentized OLS" "Neyman" 0.932
"1864" "Studentized OLS" "Neyman" 0.02
"1865" "Studentized OLS" "Neyman" 0.29
"1866" "Studentized OLS" "Neyman" 0.582
"1867" "Studentized OLS" "Neyman" 0.204
"1868" "Studentized OLS" "Neyman" 0.244
"1869" "Studentized OLS" "Neyman" 0.756
"1870" "Studentized OLS" "Neyman" 0.194
"1871" "Studentized OLS" "Neyman" 0.504
"1872" "Studentized OLS" "Neyman" 0.008
"1873" "Studentized OLS" "Neyman" 0.5
"1874" "Studentized OLS" "Neyman" 0.638
"1875" "Studentized OLS" "Neyman" 0.48
"1876" "Studentized OLS" "Neyman" 0.166
"1877" "Studentized OLS" "Neyman" 0.364
"1878" "Studentized OLS" "Neyman" 0.744
"1879" "Studentized OLS" "Neyman" 0.344
"1880" "Studentized OLS" "Neyman" 0.46
"1881" "Studentized OLS" "Neyman" 0.138
"1882" "Studentized OLS" "Neyman" 0.41
"1883" "Studentized OLS" "Neyman" 0.07
"1884" "Studentized OLS" "Neyman" 0.744
"1885" "Studentized OLS" "Neyman" 0.582
"1886" "Studentized OLS" "Neyman" 0.844
"1887" "Studentized OLS" "Neyman" 0.67
"1888" "Studentized OLS" "Neyman" 0.408
"1889" "Studentized OLS" "Neyman" 0.048
"1890" "Studentized OLS" "Neyman" 0.646
"1891" "Studentized OLS" "Neyman" 0.53
"1892" "Studentized OLS" "Neyman" 0.252
"1893" "Studentized OLS" "Neyman" 0.862
"1894" "Studentized OLS" "Neyman" 0.272
"1895" "Studentized OLS" "Neyman" 0.82
"1896" "Studentized OLS" "Neyman" 0.478
"1897" "Studentized OLS" "Neyman" 0.654
"1898" "Studentized OLS" "Neyman" 0.402
"1899" "Studentized OLS" "Neyman" 0.22
"1900" "Studentized OLS" "Neyman" 0.126
"1901" "Studentized OLS" "Neyman" 0.162
"1902" "Studentized OLS" "Neyman" 0.628
"1903" "Studentized OLS" "Neyman" 0.02
"1904" "Studentized OLS" "Neyman" 0.34
"1905" "Studentized OLS" "Neyman" 0.626
"1906" "Studentized OLS" "Neyman" 0.568
"1907" "Studentized OLS" "Neyman" 0.62
"1908" "Studentized OLS" "Neyman" 0.024
"1909" "Studentized OLS" "Neyman" 0.636
"1910" "Studentized OLS" "Neyman" 0.016
"1911" "Studentized OLS" "Neyman" 0.81
"1912" "Studentized OLS" "Neyman" 0.318
"1913" "Studentized OLS" "Neyman" 0
"1914" "Studentized OLS" "Neyman" 0.448
"1915" "Studentized OLS" "Neyman" 0.998
"1916" "Studentized OLS" "Neyman" 0.664
"1917" "Studentized OLS" "Neyman" 0.62
"1918" "Studentized OLS" "Neyman" 0.884
"1919" "Studentized OLS" "Neyman" 0.468
"1920" "Studentized OLS" "Neyman" 0.994
"1921" "Studentized OLS" "Neyman" 0.354
"1922" "Studentized OLS" "Neyman" 0.772
"1923" "Studentized OLS" "Neyman" 0.25
"1924" "Studentized OLS" "Neyman" 0.42
"1925" "Studentized OLS" "Neyman" 0.62
"1926" "Studentized OLS" "Neyman" 0.264
"1927" "Studentized OLS" "Neyman" 0.638
"1928" "Studentized OLS" "Neyman" 0.12
"1929" "Studentized OLS" "Neyman" 0.254
"1930" "Studentized OLS" "Neyman" 0.758
"1931" "Studentized OLS" "Neyman" 0
"1932" "Studentized OLS" "Neyman" 0.64
"1933" "Studentized OLS" "Neyman" 0.024
"1934" "Studentized OLS" "Neyman" 0.592
"1935" "Studentized OLS" "Neyman" 0.074
"1936" "Studentized OLS" "Neyman" 0.314
"1937" "Studentized OLS" "Neyman" 0.674
"1938" "Studentized OLS" "Neyman" 0.116
"1939" "Studentized OLS" "Neyman" 0.4
"1940" "Studentized OLS" "Neyman" 0.79
"1941" "Studentized OLS" "Neyman" 0.06
"1942" "Studentized OLS" "Neyman" 0.024
"1943" "Studentized OLS" "Neyman" 0.878
"1944" "Studentized OLS" "Neyman" 0.614
"1945" "Studentized OLS" "Neyman" 0.928
"1946" "Studentized OLS" "Neyman" 0.862
"1947" "Studentized OLS" "Neyman" 0.132
"1948" "Studentized OLS" "Neyman" 0.308
"1949" "Studentized OLS" "Neyman" 0.004
"1950" "Studentized OLS" "Neyman" 0.39
"1951" "Studentized OLS" "Neyman" 0.806
"1952" "Studentized OLS" "Neyman" 0.002
"1953" "Studentized OLS" "Neyman" 0.548
"1954" "Studentized OLS" "Neyman" 0.868
"1955" "Studentized OLS" "Neyman" 0.29
"1956" "Studentized OLS" "Neyman" 0.62
"1957" "Studentized OLS" "Neyman" 0.48
"1958" "Studentized OLS" "Neyman" 0.522
"1959" "Studentized OLS" "Neyman" 0.738
"1960" "Studentized OLS" "Neyman" 0.012
"1961" "Studentized OLS" "Neyman" 0.766
"1962" "Studentized OLS" "Neyman" 0.956
"1963" "Studentized OLS" "Neyman" 0.258
"1964" "Studentized OLS" "Neyman" 0.176
"1965" "Studentized OLS" "Neyman" 0.752
"1966" "Studentized OLS" "Neyman" 0.414
"1967" "Studentized OLS" "Neyman" 0.032
"1968" "Studentized OLS" "Neyman" 0.114
"1969" "Studentized OLS" "Neyman" 0.996
"1970" "Studentized OLS" "Neyman" 0.004
"1971" "Studentized OLS" "Neyman" 0.138
"1972" "Studentized OLS" "Neyman" 0.862
"1973" "Studentized OLS" "Neyman" 0.828
"1974" "Studentized OLS" "Neyman" 0.624
"1975" "Studentized OLS" "Neyman" 0.258
"1976" "Studentized OLS" "Neyman" 0.424
"1977" "Studentized OLS" "Neyman" 0.466
"1978" "Studentized OLS" "Neyman" 0.576
"1979" "Studentized OLS" "Neyman" 0.75
"1980" "Studentized OLS" "Neyman" 0.258
"1981" "Studentized OLS" "Neyman" 0.804
"1982" "Studentized OLS" "Neyman" 0.932
"1983" "Studentized OLS" "Neyman" 0.498
"1984" "Studentized OLS" "Neyman" 0.516
"1985" "Studentized OLS" "Neyman" 0.442
"1986" "Studentized OLS" "Neyman" 0.568
"1987" "Studentized OLS" "Neyman" 0.55
"1988" "Studentized OLS" "Neyman" 0.25
"1989" "Studentized OLS" "Neyman" 0.508
"1990" "Studentized OLS" "Neyman" 0.958
"1991" "Studentized OLS" "Neyman" 0.072
"1992" "Studentized OLS" "Neyman" 0.578
"1993" "Studentized OLS" "Neyman" 0.062
"1994" "Studentized OLS" "Neyman" 0.37
"1995" "Studentized OLS" "Neyman" 0.316
"1996" "Studentized OLS" "Neyman" 0.498
"1997" "Studentized OLS" "Neyman" 0.298
"1998" "Studentized OLS" "Neyman" 0.37
"1999" "Studentized OLS" "Neyman" 0.428
"2000" "Studentized OLS" "Neyman" 0.928
"2001" "Studentized EHW" "Neyman" 0.09
"2002" "Studentized EHW" "Neyman" 0.936
"2003" "Studentized EHW" "Neyman" 0.808
"2004" "Studentized EHW" "Neyman" 0.466
"2005" "Studentized EHW" "Neyman" 0.178
"2006" "Studentized EHW" "Neyman" 0.606
"2007" "Studentized EHW" "Neyman" 0.816
"2008" "Studentized EHW" "Neyman" 0.836
"2009" "Studentized EHW" "Neyman" 0.996
"2010" "Studentized EHW" "Neyman" 0.052
"2011" "Studentized EHW" "Neyman" 0.218
"2012" "Studentized EHW" "Neyman" 0.85
"2013" "Studentized EHW" "Neyman" 0.702
"2014" "Studentized EHW" "Neyman" 0.314
"2015" "Studentized EHW" "Neyman" 0.486
"2016" "Studentized EHW" "Neyman" 0.684
"2017" "Studentized EHW" "Neyman" 0.568
"2018" "Studentized EHW" "Neyman" 0.898
"2019" "Studentized EHW" "Neyman" 0.606
"2020" "Studentized EHW" "Neyman" 0.54
"2021" "Studentized EHW" "Neyman" 0.16
"2022" "Studentized EHW" "Neyman" 0.622
"2023" "Studentized EHW" "Neyman" 0.67
"2024" "Studentized EHW" "Neyman" 0.476
"2025" "Studentized EHW" "Neyman" 0.386
"2026" "Studentized EHW" "Neyman" 0.704
"2027" "Studentized EHW" "Neyman" 0.108
"2028" "Studentized EHW" "Neyman" 0.492
"2029" "Studentized EHW" "Neyman" 0.654
"2030" "Studentized EHW" "Neyman" 0.82
"2031" "Studentized EHW" "Neyman" 0.728
"2032" "Studentized EHW" "Neyman" 0.998
"2033" "Studentized EHW" "Neyman" 0.57
"2034" "Studentized EHW" "Neyman" 0.96
"2035" "Studentized EHW" "Neyman" 0.202
"2036" "Studentized EHW" "Neyman" 0.702
"2037" "Studentized EHW" "Neyman" 0.65
"2038" "Studentized EHW" "Neyman" 0.666
"2039" "Studentized EHW" "Neyman" 0.366
"2040" "Studentized EHW" "Neyman" 0.576
"2041" "Studentized EHW" "Neyman" 0.182
"2042" "Studentized EHW" "Neyman" 0.954
"2043" "Studentized EHW" "Neyman" 0.008
"2044" "Studentized EHW" "Neyman" 0.834
"2045" "Studentized EHW" "Neyman" 0.424
"2046" "Studentized EHW" "Neyman" 0.174
"2047" "Studentized EHW" "Neyman" 0.55
"2048" "Studentized EHW" "Neyman" 0.85
"2049" "Studentized EHW" "Neyman" 0.162
"2050" "Studentized EHW" "Neyman" 0.246
"2051" "Studentized EHW" "Neyman" 0.676
"2052" "Studentized EHW" "Neyman" 0.35
"2053" "Studentized EHW" "Neyman" 1
"2054" "Studentized EHW" "Neyman" 0.624
"2055" "Studentized EHW" "Neyman" 0.244
"2056" "Studentized EHW" "Neyman" 0.902
"2057" "Studentized EHW" "Neyman" 0.264
"2058" "Studentized EHW" "Neyman" 0.466
"2059" "Studentized EHW" "Neyman" 0.484
"2060" "Studentized EHW" "Neyman" 0.228
"2061" "Studentized EHW" "Neyman" 0.462
"2062" "Studentized EHW" "Neyman" 0.842
"2063" "Studentized EHW" "Neyman" 0.742
"2064" "Studentized EHW" "Neyman" 0.212
"2065" "Studentized EHW" "Neyman" 0.372
"2066" "Studentized EHW" "Neyman" 0.618
"2067" "Studentized EHW" "Neyman" 0.942
"2068" "Studentized EHW" "Neyman" 0.874
"2069" "Studentized EHW" "Neyman" 0.37
"2070" "Studentized EHW" "Neyman" 0.998
"2071" "Studentized EHW" "Neyman" 0.426
"2072" "Studentized EHW" "Neyman" 0.366
"2073" "Studentized EHW" "Neyman" 0.226
"2074" "Studentized EHW" "Neyman" 0.85
"2075" "Studentized EHW" "Neyman" 0.478
"2076" "Studentized EHW" "Neyman" 0.248
"2077" "Studentized EHW" "Neyman" 0.392
"2078" "Studentized EHW" "Neyman" 0.142
"2079" "Studentized EHW" "Neyman" 0.804
"2080" "Studentized EHW" "Neyman" 0.878
"2081" "Studentized EHW" "Neyman" 0.308
"2082" "Studentized EHW" "Neyman" 0.948
"2083" "Studentized EHW" "Neyman" 0.672
"2084" "Studentized EHW" "Neyman" 0.514
"2085" "Studentized EHW" "Neyman" 0.576
"2086" "Studentized EHW" "Neyman" 0.776
"2087" "Studentized EHW" "Neyman" 0.874
"2088" "Studentized EHW" "Neyman" 0.036
"2089" "Studentized EHW" "Neyman" 0.648
"2090" "Studentized EHW" "Neyman" 0.194
"2091" "Studentized EHW" "Neyman" 0.334
"2092" "Studentized EHW" "Neyman" 0.816
"2093" "Studentized EHW" "Neyman" 0.636
"2094" "Studentized EHW" "Neyman" 0.938
"2095" "Studentized EHW" "Neyman" 0.766
"2096" "Studentized EHW" "Neyman" 0.8
"2097" "Studentized EHW" "Neyman" 0.882
"2098" "Studentized EHW" "Neyman" 0.384
"2099" "Studentized EHW" "Neyman" 0.438
"2100" "Studentized EHW" "Neyman" 0.26
"2101" "Studentized EHW" "Neyman" 0.508
"2102" "Studentized EHW" "Neyman" 0.816
"2103" "Studentized EHW" "Neyman" 0.818
"2104" "Studentized EHW" "Neyman" 0.17
"2105" "Studentized EHW" "Neyman" 0.836
"2106" "Studentized EHW" "Neyman" 0.854
"2107" "Studentized EHW" "Neyman" 0.978
"2108" "Studentized EHW" "Neyman" 0.372
"2109" "Studentized EHW" "Neyman" 0.236
"2110" "Studentized EHW" "Neyman" 0.374
"2111" "Studentized EHW" "Neyman" 0.77
"2112" "Studentized EHW" "Neyman" 0.59
"2113" "Studentized EHW" "Neyman" 0.196
"2114" "Studentized EHW" "Neyman" 0.736
"2115" "Studentized EHW" "Neyman" 0.458
"2116" "Studentized EHW" "Neyman" 0.38
"2117" "Studentized EHW" "Neyman" 0.55
"2118" "Studentized EHW" "Neyman" 0.026
"2119" "Studentized EHW" "Neyman" 0.294
"2120" "Studentized EHW" "Neyman" 0.304
"2121" "Studentized EHW" "Neyman" 0.256
"2122" "Studentized EHW" "Neyman" 0.442
"2123" "Studentized EHW" "Neyman" 0.912
"2124" "Studentized EHW" "Neyman" 0.656
"2125" "Studentized EHW" "Neyman" 0.986
"2126" "Studentized EHW" "Neyman" 0.454
"2127" "Studentized EHW" "Neyman" 0.04
"2128" "Studentized EHW" "Neyman" 0.99
"2129" "Studentized EHW" "Neyman" 0.944
"2130" "Studentized EHW" "Neyman" 0.928
"2131" "Studentized EHW" "Neyman" 0.544
"2132" "Studentized EHW" "Neyman" 0.944
"2133" "Studentized EHW" "Neyman" 0.94
"2134" "Studentized EHW" "Neyman" 0.528
"2135" "Studentized EHW" "Neyman" 0.99
"2136" "Studentized EHW" "Neyman" 0.402
"2137" "Studentized EHW" "Neyman" 0.02
"2138" "Studentized EHW" "Neyman" 0.17
"2139" "Studentized EHW" "Neyman" 0.562
"2140" "Studentized EHW" "Neyman" 0.594
"2141" "Studentized EHW" "Neyman" 0.022
"2142" "Studentized EHW" "Neyman" 0.77
"2143" "Studentized EHW" "Neyman" 0.558
"2144" "Studentized EHW" "Neyman" 0.982
"2145" "Studentized EHW" "Neyman" 0.556
"2146" "Studentized EHW" "Neyman" 0.844
"2147" "Studentized EHW" "Neyman" 0.554
"2148" "Studentized EHW" "Neyman" 0.384
"2149" "Studentized EHW" "Neyman" 0.954
"2150" "Studentized EHW" "Neyman" 0.906
"2151" "Studentized EHW" "Neyman" 0.26
"2152" "Studentized EHW" "Neyman" 0.774
"2153" "Studentized EHW" "Neyman" 0.66
"2154" "Studentized EHW" "Neyman" 0.892
"2155" "Studentized EHW" "Neyman" 0.818
"2156" "Studentized EHW" "Neyman" 0.556
"2157" "Studentized EHW" "Neyman" 0.646
"2158" "Studentized EHW" "Neyman" 0.128
"2159" "Studentized EHW" "Neyman" 0.778
"2160" "Studentized EHW" "Neyman" 0.978
"2161" "Studentized EHW" "Neyman" 0.238
"2162" "Studentized EHW" "Neyman" 0.498
"2163" "Studentized EHW" "Neyman" 0.892
"2164" "Studentized EHW" "Neyman" 0.582
"2165" "Studentized EHW" "Neyman" 0.896
"2166" "Studentized EHW" "Neyman" 0.838
"2167" "Studentized EHW" "Neyman" 0.882
"2168" "Studentized EHW" "Neyman" 0.722
"2169" "Studentized EHW" "Neyman" 0.672
"2170" "Studentized EHW" "Neyman" 0.386
"2171" "Studentized EHW" "Neyman" 0.68
"2172" "Studentized EHW" "Neyman" 0.118
"2173" "Studentized EHW" "Neyman" 0.272
"2174" "Studentized EHW" "Neyman" 0.106
"2175" "Studentized EHW" "Neyman" 0.468
"2176" "Studentized EHW" "Neyman" 0.724
"2177" "Studentized EHW" "Neyman" 0.526
"2178" "Studentized EHW" "Neyman" 0.484
"2179" "Studentized EHW" "Neyman" 0.968
"2180" "Studentized EHW" "Neyman" 0.812
"2181" "Studentized EHW" "Neyman" 0.588
"2182" "Studentized EHW" "Neyman" 0.424
"2183" "Studentized EHW" "Neyman" 0.518
"2184" "Studentized EHW" "Neyman" 0.56
"2185" "Studentized EHW" "Neyman" 0.046
"2186" "Studentized EHW" "Neyman" 0.914
"2187" "Studentized EHW" "Neyman" 0.484
"2188" "Studentized EHW" "Neyman" 0.362
"2189" "Studentized EHW" "Neyman" 0.842
"2190" "Studentized EHW" "Neyman" 0.544
"2191" "Studentized EHW" "Neyman" 0.338
"2192" "Studentized EHW" "Neyman" 0.75
"2193" "Studentized EHW" "Neyman" 0.9
"2194" "Studentized EHW" "Neyman" 0.262
"2195" "Studentized EHW" "Neyman" 0.638
"2196" "Studentized EHW" "Neyman" 0.976
"2197" "Studentized EHW" "Neyman" 0.792
"2198" "Studentized EHW" "Neyman" 0.842
"2199" "Studentized EHW" "Neyman" 0.878
"2200" "Studentized EHW" "Neyman" 0.49
"2201" "Studentized EHW" "Neyman" 0.924
"2202" "Studentized EHW" "Neyman" 0.964
"2203" "Studentized EHW" "Neyman" 0.508
"2204" "Studentized EHW" "Neyman" 0.25
"2205" "Studentized EHW" "Neyman" 0.258
"2206" "Studentized EHW" "Neyman" 0.788
"2207" "Studentized EHW" "Neyman" 0.566
"2208" "Studentized EHW" "Neyman" 0.364
"2209" "Studentized EHW" "Neyman" 0.662
"2210" "Studentized EHW" "Neyman" 0.538
"2211" "Studentized EHW" "Neyman" 0.65
"2212" "Studentized EHW" "Neyman" 0.784
"2213" "Studentized EHW" "Neyman" 0.962
"2214" "Studentized EHW" "Neyman" 0.588
"2215" "Studentized EHW" "Neyman" 0.272
"2216" "Studentized EHW" "Neyman" 0.676
"2217" "Studentized EHW" "Neyman" 0.378
"2218" "Studentized EHW" "Neyman" 0.494
"2219" "Studentized EHW" "Neyman" 0.858
"2220" "Studentized EHW" "Neyman" 0.998
"2221" "Studentized EHW" "Neyman" 0.684
"2222" "Studentized EHW" "Neyman" 0.884
"2223" "Studentized EHW" "Neyman" 0.29
"2224" "Studentized EHW" "Neyman" 0.602
"2225" "Studentized EHW" "Neyman" 0.416
"2226" "Studentized EHW" "Neyman" 0.256
"2227" "Studentized EHW" "Neyman" 0.93
"2228" "Studentized EHW" "Neyman" 0.002
"2229" "Studentized EHW" "Neyman" 0.752
"2230" "Studentized EHW" "Neyman" 0.974
"2231" "Studentized EHW" "Neyman" 0.952
"2232" "Studentized EHW" "Neyman" 0.43
"2233" "Studentized EHW" "Neyman" 0.976
"2234" "Studentized EHW" "Neyman" 0.252
"2235" "Studentized EHW" "Neyman" 0.636
"2236" "Studentized EHW" "Neyman" 0.734
"2237" "Studentized EHW" "Neyman" 0.992
"2238" "Studentized EHW" "Neyman" 0.944
"2239" "Studentized EHW" "Neyman" 0.346
"2240" "Studentized EHW" "Neyman" 0.9
"2241" "Studentized EHW" "Neyman" 0.356
"2242" "Studentized EHW" "Neyman" 0.362
"2243" "Studentized EHW" "Neyman" 0.564
"2244" "Studentized EHW" "Neyman" 0.376
"2245" "Studentized EHW" "Neyman" 1
"2246" "Studentized EHW" "Neyman" 0.118
"2247" "Studentized EHW" "Neyman" 0.212
"2248" "Studentized EHW" "Neyman" 0.858
"2249" "Studentized EHW" "Neyman" 0.34
"2250" "Studentized EHW" "Neyman" 0.832
"2251" "Studentized EHW" "Neyman" 0.542
"2252" "Studentized EHW" "Neyman" 0.112
"2253" "Studentized EHW" "Neyman" 0.62
"2254" "Studentized EHW" "Neyman" 0.44
"2255" "Studentized EHW" "Neyman" 0.226
"2256" "Studentized EHW" "Neyman" 0.646
"2257" "Studentized EHW" "Neyman" 0.448
"2258" "Studentized EHW" "Neyman" 0.414
"2259" "Studentized EHW" "Neyman" 0.892
"2260" "Studentized EHW" "Neyman" 0.652
"2261" "Studentized EHW" "Neyman" 0.6
"2262" "Studentized EHW" "Neyman" 0.458
"2263" "Studentized EHW" "Neyman" 0.912
"2264" "Studentized EHW" "Neyman" 0.858
"2265" "Studentized EHW" "Neyman" 0.916
"2266" "Studentized EHW" "Neyman" 0.098
"2267" "Studentized EHW" "Neyman" 0.396
"2268" "Studentized EHW" "Neyman" 0.524
"2269" "Studentized EHW" "Neyman" 0.62
"2270" "Studentized EHW" "Neyman" 0.66
"2271" "Studentized EHW" "Neyman" 0.254
"2272" "Studentized EHW" "Neyman" 0.17
"2273" "Studentized EHW" "Neyman" 0.724
"2274" "Studentized EHW" "Neyman" 0.038
"2275" "Studentized EHW" "Neyman" 0.464
"2276" "Studentized EHW" "Neyman" 0.334
"2277" "Studentized EHW" "Neyman" 0
"2278" "Studentized EHW" "Neyman" 0.28
"2279" "Studentized EHW" "Neyman" 0.056
"2280" "Studentized EHW" "Neyman" 0.86
"2281" "Studentized EHW" "Neyman" 0.94
"2282" "Studentized EHW" "Neyman" 0.936
"2283" "Studentized EHW" "Neyman" 0.702
"2284" "Studentized EHW" "Neyman" 0.852
"2285" "Studentized EHW" "Neyman" 0.538
"2286" "Studentized EHW" "Neyman" 0.586
"2287" "Studentized EHW" "Neyman" 0.278
"2288" "Studentized EHW" "Neyman" 0.562
"2289" "Studentized EHW" "Neyman" 0.67
"2290" "Studentized EHW" "Neyman" 0.912
"2291" "Studentized EHW" "Neyman" 0.762
"2292" "Studentized EHW" "Neyman" 0.092
"2293" "Studentized EHW" "Neyman" 0.904
"2294" "Studentized EHW" "Neyman" 0.816
"2295" "Studentized EHW" "Neyman" 0.546
"2296" "Studentized EHW" "Neyman" 0.854
"2297" "Studentized EHW" "Neyman" 0.122
"2298" "Studentized EHW" "Neyman" 0.22
"2299" "Studentized EHW" "Neyman" 0.624
"2300" "Studentized EHW" "Neyman" 0.81
"2301" "Studentized EHW" "Neyman" 0.664
"2302" "Studentized EHW" "Neyman" 0.142
"2303" "Studentized EHW" "Neyman" 0.446
"2304" "Studentized EHW" "Neyman" 0.968
"2305" "Studentized EHW" "Neyman" 0.824
"2306" "Studentized EHW" "Neyman" 0.054
"2307" "Studentized EHW" "Neyman" 0.32
"2308" "Studentized EHW" "Neyman" 0.998
"2309" "Studentized EHW" "Neyman" 0.696
"2310" "Studentized EHW" "Neyman" 0.742
"2311" "Studentized EHW" "Neyman" 0.518
"2312" "Studentized EHW" "Neyman" 0.508
"2313" "Studentized EHW" "Neyman" 0.704
"2314" "Studentized EHW" "Neyman" 0.666
"2315" "Studentized EHW" "Neyman" 0.64
"2316" "Studentized EHW" "Neyman" 0.372
"2317" "Studentized EHW" "Neyman" 0.556
"2318" "Studentized EHW" "Neyman" 0.95
"2319" "Studentized EHW" "Neyman" 0.696
"2320" "Studentized EHW" "Neyman" 0.948
"2321" "Studentized EHW" "Neyman" 0.86
"2322" "Studentized EHW" "Neyman" 0.676
"2323" "Studentized EHW" "Neyman" 0.61
"2324" "Studentized EHW" "Neyman" 0.24
"2325" "Studentized EHW" "Neyman" 0.978
"2326" "Studentized EHW" "Neyman" 0.498
"2327" "Studentized EHW" "Neyman" 0.812
"2328" "Studentized EHW" "Neyman" 0.406
"2329" "Studentized EHW" "Neyman" 0.568
"2330" "Studentized EHW" "Neyman" 0.674
"2331" "Studentized EHW" "Neyman" 0.532
"2332" "Studentized EHW" "Neyman" 0.068
"2333" "Studentized EHW" "Neyman" 0.402
"2334" "Studentized EHW" "Neyman" 0.34
"2335" "Studentized EHW" "Neyman" 0.154
"2336" "Studentized EHW" "Neyman" 0.876
"2337" "Studentized EHW" "Neyman" 0.87
"2338" "Studentized EHW" "Neyman" 0.564
"2339" "Studentized EHW" "Neyman" 0.416
"2340" "Studentized EHW" "Neyman" 0.358
"2341" "Studentized EHW" "Neyman" 0.646
"2342" "Studentized EHW" "Neyman" 0.19
"2343" "Studentized EHW" "Neyman" 0.822
"2344" "Studentized EHW" "Neyman" 0.83
"2345" "Studentized EHW" "Neyman" 0.49
"2346" "Studentized EHW" "Neyman" 0.752
"2347" "Studentized EHW" "Neyman" 0.106
"2348" "Studentized EHW" "Neyman" 0.68
"2349" "Studentized EHW" "Neyman" 0.932
"2350" "Studentized EHW" "Neyman" 0.152
"2351" "Studentized EHW" "Neyman" 0.562
"2352" "Studentized EHW" "Neyman" 0.718
"2353" "Studentized EHW" "Neyman" 0.308
"2354" "Studentized EHW" "Neyman" 0.436
"2355" "Studentized EHW" "Neyman" 0.178
"2356" "Studentized EHW" "Neyman" 0.32
"2357" "Studentized EHW" "Neyman" 0.742
"2358" "Studentized EHW" "Neyman" 0.292
"2359" "Studentized EHW" "Neyman" 0.26
"2360" "Studentized EHW" "Neyman" 0.84
"2361" "Studentized EHW" "Neyman" 0.608
"2362" "Studentized EHW" "Neyman" 0.11
"2363" "Studentized EHW" "Neyman" 0.616
"2364" "Studentized EHW" "Neyman" 0.512
"2365" "Studentized EHW" "Neyman" 0.196
"2366" "Studentized EHW" "Neyman" 0.46
"2367" "Studentized EHW" "Neyman" 0.946
"2368" "Studentized EHW" "Neyman" 0.736
"2369" "Studentized EHW" "Neyman" 0.946
"2370" "Studentized EHW" "Neyman" 0.478
"2371" "Studentized EHW" "Neyman" 0.702
"2372" "Studentized EHW" "Neyman" 0.502
"2373" "Studentized EHW" "Neyman" 0.03
"2374" "Studentized EHW" "Neyman" 0.236
"2375" "Studentized EHW" "Neyman" 0.548
"2376" "Studentized EHW" "Neyman" 0.526
"2377" "Studentized EHW" "Neyman" 0.142
"2378" "Studentized EHW" "Neyman" 0.898
"2379" "Studentized EHW" "Neyman" 0.306
"2380" "Studentized EHW" "Neyman" 0.298
"2381" "Studentized EHW" "Neyman" 0.62
"2382" "Studentized EHW" "Neyman" 0.696
"2383" "Studentized EHW" "Neyman" 0.646
"2384" "Studentized EHW" "Neyman" 0.866
"2385" "Studentized EHW" "Neyman" 0.898
"2386" "Studentized EHW" "Neyman" 0.998
"2387" "Studentized EHW" "Neyman" 0.69
"2388" "Studentized EHW" "Neyman" 0.26
"2389" "Studentized EHW" "Neyman" 0.124
"2390" "Studentized EHW" "Neyman" 0.142
"2391" "Studentized EHW" "Neyman" 0.996
"2392" "Studentized EHW" "Neyman" 0.43
"2393" "Studentized EHW" "Neyman" 0.904
"2394" "Studentized EHW" "Neyman" 0.724
"2395" "Studentized EHW" "Neyman" 0.526
"2396" "Studentized EHW" "Neyman" 0.41
"2397" "Studentized EHW" "Neyman" 0.646
"2398" "Studentized EHW" "Neyman" 0.722
"2399" "Studentized EHW" "Neyman" 0.582
"2400" "Studentized EHW" "Neyman" 0.488
"2401" "Studentized EHW" "Neyman" 0.494
"2402" "Studentized EHW" "Neyman" 0.716
"2403" "Studentized EHW" "Neyman" 0.63
"2404" "Studentized EHW" "Neyman" 0.56
"2405" "Studentized EHW" "Neyman" 0.492
"2406" "Studentized EHW" "Neyman" 0.62
"2407" "Studentized EHW" "Neyman" 0.35
"2408" "Studentized EHW" "Neyman" 0.52
"2409" "Studentized EHW" "Neyman" 0.926
"2410" "Studentized EHW" "Neyman" 0.964
"2411" "Studentized EHW" "Neyman" 0.146
"2412" "Studentized EHW" "Neyman" 0.17
"2413" "Studentized EHW" "Neyman" 0.204
"2414" "Studentized EHW" "Neyman" 0.728
"2415" "Studentized EHW" "Neyman" 0.854
"2416" "Studentized EHW" "Neyman" 0.334
"2417" "Studentized EHW" "Neyman" 0.604
"2418" "Studentized EHW" "Neyman" 0.758
"2419" "Studentized EHW" "Neyman" 0.322
"2420" "Studentized EHW" "Neyman" 0.032
"2421" "Studentized EHW" "Neyman" 0.836
"2422" "Studentized EHW" "Neyman" 0.766
"2423" "Studentized EHW" "Neyman" 0.176
"2424" "Studentized EHW" "Neyman" 0.486
"2425" "Studentized EHW" "Neyman" 0.326
"2426" "Studentized EHW" "Neyman" 0.746
"2427" "Studentized EHW" "Neyman" 0.982
"2428" "Studentized EHW" "Neyman" 0.764
"2429" "Studentized EHW" "Neyman" 0.334
"2430" "Studentized EHW" "Neyman" 0.68
"2431" "Studentized EHW" "Neyman" 0.17
"2432" "Studentized EHW" "Neyman" 0.17
"2433" "Studentized EHW" "Neyman" 0.18
"2434" "Studentized EHW" "Neyman" 0.746
"2435" "Studentized EHW" "Neyman" 0.864
"2436" "Studentized EHW" "Neyman" 0.642
"2437" "Studentized EHW" "Neyman" 0.91
"2438" "Studentized EHW" "Neyman" 0.582
"2439" "Studentized EHW" "Neyman" 0.81
"2440" "Studentized EHW" "Neyman" 0.91
"2441" "Studentized EHW" "Neyman" 0.906
"2442" "Studentized EHW" "Neyman" 0.386
"2443" "Studentized EHW" "Neyman" 0.732
"2444" "Studentized EHW" "Neyman" 0.79
"2445" "Studentized EHW" "Neyman" 0.458
"2446" "Studentized EHW" "Neyman" 0.14
"2447" "Studentized EHW" "Neyman" 0.53
"2448" "Studentized EHW" "Neyman" 0.822
"2449" "Studentized EHW" "Neyman" 0.854
"2450" "Studentized EHW" "Neyman" 0.864
"2451" "Studentized EHW" "Neyman" 0.846
"2452" "Studentized EHW" "Neyman" 0.502
"2453" "Studentized EHW" "Neyman" 0.478
"2454" "Studentized EHW" "Neyman" 0.53
"2455" "Studentized EHW" "Neyman" 0.362
"2456" "Studentized EHW" "Neyman" 0.932
"2457" "Studentized EHW" "Neyman" 0.918
"2458" "Studentized EHW" "Neyman" 0.642
"2459" "Studentized EHW" "Neyman" 0.434
"2460" "Studentized EHW" "Neyman" 0.796
"2461" "Studentized EHW" "Neyman" 0.072
"2462" "Studentized EHW" "Neyman" 0.522
"2463" "Studentized EHW" "Neyman" 0.258
"2464" "Studentized EHW" "Neyman" 0.608
"2465" "Studentized EHW" "Neyman" 0.61
"2466" "Studentized EHW" "Neyman" 0.062
"2467" "Studentized EHW" "Neyman" 0.97
"2468" "Studentized EHW" "Neyman" 0.658
"2469" "Studentized EHW" "Neyman" 0.696
"2470" "Studentized EHW" "Neyman" 0.96
"2471" "Studentized EHW" "Neyman" 0.388
"2472" "Studentized EHW" "Neyman" 0.522
"2473" "Studentized EHW" "Neyman" 0.424
"2474" "Studentized EHW" "Neyman" 0.158
"2475" "Studentized EHW" "Neyman" 0.124
"2476" "Studentized EHW" "Neyman" 0.488
"2477" "Studentized EHW" "Neyman" 0.308
"2478" "Studentized EHW" "Neyman" 0.898
"2479" "Studentized EHW" "Neyman" 0.788
"2480" "Studentized EHW" "Neyman" 0.59
"2481" "Studentized EHW" "Neyman" 0.56
"2482" "Studentized EHW" "Neyman" 0.456
"2483" "Studentized EHW" "Neyman" 0.316
"2484" "Studentized EHW" "Neyman" 0.434
"2485" "Studentized EHW" "Neyman" 0.254
"2486" "Studentized EHW" "Neyman" 0.658
"2487" "Studentized EHW" "Neyman" 0.376
"2488" "Studentized EHW" "Neyman" 0.936
"2489" "Studentized EHW" "Neyman" 0.108
"2490" "Studentized EHW" "Neyman" 0.73
"2491" "Studentized EHW" "Neyman" 0.016
"2492" "Studentized EHW" "Neyman" 0.402
"2493" "Studentized EHW" "Neyman" 0.316
"2494" "Studentized EHW" "Neyman" 0.762
"2495" "Studentized EHW" "Neyman" 0.65
"2496" "Studentized EHW" "Neyman" 0.202
"2497" "Studentized EHW" "Neyman" 0.74
"2498" "Studentized EHW" "Neyman" 0.956
"2499" "Studentized EHW" "Neyman" 0.806
"2500" "Studentized EHW" "Neyman" 0.93
"2501" "Studentized EHW" "Neyman" 0.38
"2502" "Studentized EHW" "Neyman" 0.994
"2503" "Studentized EHW" "Neyman" 0.638
"2504" "Studentized EHW" "Neyman" 0.762
"2505" "Studentized EHW" "Neyman" 0.21
"2506" "Studentized EHW" "Neyman" 0.692
"2507" "Studentized EHW" "Neyman" 0.03
"2508" "Studentized EHW" "Neyman" 0.48
"2509" "Studentized EHW" "Neyman" 0.75
"2510" "Studentized EHW" "Neyman" 0.534
"2511" "Studentized EHW" "Neyman" 0.612
"2512" "Studentized EHW" "Neyman" 0.512
"2513" "Studentized EHW" "Neyman" 0.09
"2514" "Studentized EHW" "Neyman" 0.706
"2515" "Studentized EHW" "Neyman" 0.526
"2516" "Studentized EHW" "Neyman" 0.48
"2517" "Studentized EHW" "Neyman" 0.88
"2518" "Studentized EHW" "Neyman" 0.962
"2519" "Studentized EHW" "Neyman" 0.628
"2520" "Studentized EHW" "Neyman" 0.892
"2521" "Studentized EHW" "Neyman" 0.652
"2522" "Studentized EHW" "Neyman" 0.986
"2523" "Studentized EHW" "Neyman" 0.378
"2524" "Studentized EHW" "Neyman" 0.458
"2525" "Studentized EHW" "Neyman" 0.036
"2526" "Studentized EHW" "Neyman" 0.588
"2527" "Studentized EHW" "Neyman" 0.968
"2528" "Studentized EHW" "Neyman" 0.532
"2529" "Studentized EHW" "Neyman" 0.814
"2530" "Studentized EHW" "Neyman" 0.05
"2531" "Studentized EHW" "Neyman" 0.38
"2532" "Studentized EHW" "Neyman" 0.928
"2533" "Studentized EHW" "Neyman" 0.69
"2534" "Studentized EHW" "Neyman" 0.856
"2535" "Studentized EHW" "Neyman" 0.682
"2536" "Studentized EHW" "Neyman" 0.75
"2537" "Studentized EHW" "Neyman" 0.796
"2538" "Studentized EHW" "Neyman" 0.164
"2539" "Studentized EHW" "Neyman" 0.826
"2540" "Studentized EHW" "Neyman" 0.638
"2541" "Studentized EHW" "Neyman" 0.834
"2542" "Studentized EHW" "Neyman" 0.6
"2543" "Studentized EHW" "Neyman" 0.504
"2544" "Studentized EHW" "Neyman" 0.364
"2545" "Studentized EHW" "Neyman" 0.632
"2546" "Studentized EHW" "Neyman" 0.538
"2547" "Studentized EHW" "Neyman" 0.516
"2548" "Studentized EHW" "Neyman" 0.946
"2549" "Studentized EHW" "Neyman" 0.758
"2550" "Studentized EHW" "Neyman" 0.118
"2551" "Studentized EHW" "Neyman" 0.634
"2552" "Studentized EHW" "Neyman" 0.274
"2553" "Studentized EHW" "Neyman" 0.988
"2554" "Studentized EHW" "Neyman" 0.714
"2555" "Studentized EHW" "Neyman" 0.574
"2556" "Studentized EHW" "Neyman" 0.046
"2557" "Studentized EHW" "Neyman" 0.896
"2558" "Studentized EHW" "Neyman" 0.442
"2559" "Studentized EHW" "Neyman" 0.774
"2560" "Studentized EHW" "Neyman" 0.08
"2561" "Studentized EHW" "Neyman" 0.7
"2562" "Studentized EHW" "Neyman" 0.49
"2563" "Studentized EHW" "Neyman" 0.386
"2564" "Studentized EHW" "Neyman" 0.232
"2565" "Studentized EHW" "Neyman" 0.88
"2566" "Studentized EHW" "Neyman" 0.766
"2567" "Studentized EHW" "Neyman" 0.652
"2568" "Studentized EHW" "Neyman" 0.564
"2569" "Studentized EHW" "Neyman" 0.874
"2570" "Studentized EHW" "Neyman" 0.164
"2571" "Studentized EHW" "Neyman" 0.77
"2572" "Studentized EHW" "Neyman" 0.064
"2573" "Studentized EHW" "Neyman" 0.356
"2574" "Studentized EHW" "Neyman" 0.552
"2575" "Studentized EHW" "Neyman" 0.486
"2576" "Studentized EHW" "Neyman" 0.53
"2577" "Studentized EHW" "Neyman" 0.914
"2578" "Studentized EHW" "Neyman" 0.618
"2579" "Studentized EHW" "Neyman" 0.852
"2580" "Studentized EHW" "Neyman" 0.748
"2581" "Studentized EHW" "Neyman" 0.546
"2582" "Studentized EHW" "Neyman" 0.488
"2583" "Studentized EHW" "Neyman" 0.634
"2584" "Studentized EHW" "Neyman" 0.516
"2585" "Studentized EHW" "Neyman" 0.472
"2586" "Studentized EHW" "Neyman" 0.334
"2587" "Studentized EHW" "Neyman" 0.776
"2588" "Studentized EHW" "Neyman" 0.78
"2589" "Studentized EHW" "Neyman" 0.896
"2590" "Studentized EHW" "Neyman" 0.738
"2591" "Studentized EHW" "Neyman" 0.68
"2592" "Studentized EHW" "Neyman" 0.098
"2593" "Studentized EHW" "Neyman" 0.934
"2594" "Studentized EHW" "Neyman" 0.23
"2595" "Studentized EHW" "Neyman" 0.168
"2596" "Studentized EHW" "Neyman" 0.822
"2597" "Studentized EHW" "Neyman" 0.054
"2598" "Studentized EHW" "Neyman" 0.862
"2599" "Studentized EHW" "Neyman" 0.628
"2600" "Studentized EHW" "Neyman" 0.53
"2601" "Studentized EHW" "Neyman" 0.446
"2602" "Studentized EHW" "Neyman" 0.368
"2603" "Studentized EHW" "Neyman" 0.706
"2604" "Studentized EHW" "Neyman" 0.618
"2605" "Studentized EHW" "Neyman" 0.754
"2606" "Studentized EHW" "Neyman" 0.614
"2607" "Studentized EHW" "Neyman" 0.476
"2608" "Studentized EHW" "Neyman" 0.464
"2609" "Studentized EHW" "Neyman" 0.958
"2610" "Studentized EHW" "Neyman" 0.634
"2611" "Studentized EHW" "Neyman" 0.346
"2612" "Studentized EHW" "Neyman" 0.838
"2613" "Studentized EHW" "Neyman" 0.67
"2614" "Studentized EHW" "Neyman" 0.948
"2615" "Studentized EHW" "Neyman" 0.746
"2616" "Studentized EHW" "Neyman" 0.844
"2617" "Studentized EHW" "Neyman" 0.232
"2618" "Studentized EHW" "Neyman" 0.366
"2619" "Studentized EHW" "Neyman" 0.406
"2620" "Studentized EHW" "Neyman" 0.2
"2621" "Studentized EHW" "Neyman" 0.772
"2622" "Studentized EHW" "Neyman" 0.466
"2623" "Studentized EHW" "Neyman" 0.538
"2624" "Studentized EHW" "Neyman" 0.116
"2625" "Studentized EHW" "Neyman" 0.628
"2626" "Studentized EHW" "Neyman" 0.978
"2627" "Studentized EHW" "Neyman" 0.144
"2628" "Studentized EHW" "Neyman" 0.434
"2629" "Studentized EHW" "Neyman" 0.708
"2630" "Studentized EHW" "Neyman" 0.634
"2631" "Studentized EHW" "Neyman" 0.64
"2632" "Studentized EHW" "Neyman" 0.556
"2633" "Studentized EHW" "Neyman" 0.374
"2634" "Studentized EHW" "Neyman" 0.69
"2635" "Studentized EHW" "Neyman" 0.668
"2636" "Studentized EHW" "Neyman" 0.538
"2637" "Studentized EHW" "Neyman" 0.344
"2638" "Studentized EHW" "Neyman" 0.354
"2639" "Studentized EHW" "Neyman" 0.856
"2640" "Studentized EHW" "Neyman" 0.978
"2641" "Studentized EHW" "Neyman" 0.24
"2642" "Studentized EHW" "Neyman" 0.638
"2643" "Studentized EHW" "Neyman" 0.388
"2644" "Studentized EHW" "Neyman" 0.49
"2645" "Studentized EHW" "Neyman" 0.558
"2646" "Studentized EHW" "Neyman" 0.922
"2647" "Studentized EHW" "Neyman" 0.64
"2648" "Studentized EHW" "Neyman" 0.196
"2649" "Studentized EHW" "Neyman" 0.196
"2650" "Studentized EHW" "Neyman" 0.338
"2651" "Studentized EHW" "Neyman" 0.762
"2652" "Studentized EHW" "Neyman" 0.922
"2653" "Studentized EHW" "Neyman" 0.208
"2654" "Studentized EHW" "Neyman" 0.664
"2655" "Studentized EHW" "Neyman" 0.706
"2656" "Studentized EHW" "Neyman" 0.638
"2657" "Studentized EHW" "Neyman" 0.034
"2658" "Studentized EHW" "Neyman" 0.71
"2659" "Studentized EHW" "Neyman" 0.598
"2660" "Studentized EHW" "Neyman" 0.76
"2661" "Studentized EHW" "Neyman" 0.944
"2662" "Studentized EHW" "Neyman" 0.2
"2663" "Studentized EHW" "Neyman" 0.816
"2664" "Studentized EHW" "Neyman" 0.708
"2665" "Studentized EHW" "Neyman" 0.374
"2666" "Studentized EHW" "Neyman" 0.298
"2667" "Studentized EHW" "Neyman" 0.61
"2668" "Studentized EHW" "Neyman" 0.92
"2669" "Studentized EHW" "Neyman" 0.522
"2670" "Studentized EHW" "Neyman" 0.104
"2671" "Studentized EHW" "Neyman" 0.11
"2672" "Studentized EHW" "Neyman" 0.884
"2673" "Studentized EHW" "Neyman" 0.246
"2674" "Studentized EHW" "Neyman" 0.532
"2675" "Studentized EHW" "Neyman" 0.958
"2676" "Studentized EHW" "Neyman" 0.236
"2677" "Studentized EHW" "Neyman" 0.208
"2678" "Studentized EHW" "Neyman" 0.048
"2679" "Studentized EHW" "Neyman" 0.042
"2680" "Studentized EHW" "Neyman" 0.222
"2681" "Studentized EHW" "Neyman" 0.542
"2682" "Studentized EHW" "Neyman" 0.256
"2683" "Studentized EHW" "Neyman" 0.328
"2684" "Studentized EHW" "Neyman" 0.866
"2685" "Studentized EHW" "Neyman" 0.848
"2686" "Studentized EHW" "Neyman" 0.94
"2687" "Studentized EHW" "Neyman" 0.912
"2688" "Studentized EHW" "Neyman" 0.982
"2689" "Studentized EHW" "Neyman" 0.36
"2690" "Studentized EHW" "Neyman" 0.192
"2691" "Studentized EHW" "Neyman" 0.58
"2692" "Studentized EHW" "Neyman" 0.934
"2693" "Studentized EHW" "Neyman" 0.54
"2694" "Studentized EHW" "Neyman" 0.298
"2695" "Studentized EHW" "Neyman" 0.376
"2696" "Studentized EHW" "Neyman" 0.004
"2697" "Studentized EHW" "Neyman" 0.888
"2698" "Studentized EHW" "Neyman" 0.216
"2699" "Studentized EHW" "Neyman" 0.686
"2700" "Studentized EHW" "Neyman" 0.652
"2701" "Studentized EHW" "Neyman" 0.964
"2702" "Studentized EHW" "Neyman" 0.736
"2703" "Studentized EHW" "Neyman" 0.614
"2704" "Studentized EHW" "Neyman" 0.248
"2705" "Studentized EHW" "Neyman" 0.52
"2706" "Studentized EHW" "Neyman" 0.566
"2707" "Studentized EHW" "Neyman" 0.582
"2708" "Studentized EHW" "Neyman" 1
"2709" "Studentized EHW" "Neyman" 0.512
"2710" "Studentized EHW" "Neyman" 0.606
"2711" "Studentized EHW" "Neyman" 0.722
"2712" "Studentized EHW" "Neyman" 0.132
"2713" "Studentized EHW" "Neyman" 0.986
"2714" "Studentized EHW" "Neyman" 0.618
"2715" "Studentized EHW" "Neyman" 0.986
"2716" "Studentized EHW" "Neyman" 0.76
"2717" "Studentized EHW" "Neyman" 0.426
"2718" "Studentized EHW" "Neyman" 0.838
"2719" "Studentized EHW" "Neyman" 0.962
"2720" "Studentized EHW" "Neyman" 0.728
"2721" "Studentized EHW" "Neyman" 0.702
"2722" "Studentized EHW" "Neyman" 0.472
"2723" "Studentized EHW" "Neyman" 0.566
"2724" "Studentized EHW" "Neyman" 0.652
"2725" "Studentized EHW" "Neyman" 0.586
"2726" "Studentized EHW" "Neyman" 0.582
"2727" "Studentized EHW" "Neyman" 0.668
"2728" "Studentized EHW" "Neyman" 0.464
"2729" "Studentized EHW" "Neyman" 0.924
"2730" "Studentized EHW" "Neyman" 0.406
"2731" "Studentized EHW" "Neyman" 0.794
"2732" "Studentized EHW" "Neyman" 0.87
"2733" "Studentized EHW" "Neyman" 0.226
"2734" "Studentized EHW" "Neyman" 0.68
"2735" "Studentized EHW" "Neyman" 0.812
"2736" "Studentized EHW" "Neyman" 0.222
"2737" "Studentized EHW" "Neyman" 0.396
"2738" "Studentized EHW" "Neyman" 0.354
"2739" "Studentized EHW" "Neyman" 0.124
"2740" "Studentized EHW" "Neyman" 0.872
"2741" "Studentized EHW" "Neyman" 0.754
"2742" "Studentized EHW" "Neyman" 0.566
"2743" "Studentized EHW" "Neyman" 0.93
"2744" "Studentized EHW" "Neyman" 0.724
"2745" "Studentized EHW" "Neyman" 0.776
"2746" "Studentized EHW" "Neyman" 0.95
"2747" "Studentized EHW" "Neyman" 0.76
"2748" "Studentized EHW" "Neyman" 0.62
"2749" "Studentized EHW" "Neyman" 0.632
"2750" "Studentized EHW" "Neyman" 0.534
"2751" "Studentized EHW" "Neyman" 0.564
"2752" "Studentized EHW" "Neyman" 0.702
"2753" "Studentized EHW" "Neyman" 0.75
"2754" "Studentized EHW" "Neyman" 0.782
"2755" "Studentized EHW" "Neyman" 0.54
"2756" "Studentized EHW" "Neyman" 0.13
"2757" "Studentized EHW" "Neyman" 0.262
"2758" "Studentized EHW" "Neyman" 0.176
"2759" "Studentized EHW" "Neyman" 0.71
"2760" "Studentized EHW" "Neyman" 0.342
"2761" "Studentized EHW" "Neyman" 0.624
"2762" "Studentized EHW" "Neyman" 0.242
"2763" "Studentized EHW" "Neyman" 0.232
"2764" "Studentized EHW" "Neyman" 0.914
"2765" "Studentized EHW" "Neyman" 0.02
"2766" "Studentized EHW" "Neyman" 0.868
"2767" "Studentized EHW" "Neyman" 0.59
"2768" "Studentized EHW" "Neyman" 0.378
"2769" "Studentized EHW" "Neyman" 0.368
"2770" "Studentized EHW" "Neyman" 0.856
"2771" "Studentized EHW" "Neyman" 0.278
"2772" "Studentized EHW" "Neyman" 0.324
"2773" "Studentized EHW" "Neyman" 0.088
"2774" "Studentized EHW" "Neyman" 0.958
"2775" "Studentized EHW" "Neyman" 0.306
"2776" "Studentized EHW" "Neyman" 0.692
"2777" "Studentized EHW" "Neyman" 0.834
"2778" "Studentized EHW" "Neyman" 0.28
"2779" "Studentized EHW" "Neyman" 0.056
"2780" "Studentized EHW" "Neyman" 0.202
"2781" "Studentized EHW" "Neyman" 0.376
"2782" "Studentized EHW" "Neyman" 0.802
"2783" "Studentized EHW" "Neyman" 0.866
"2784" "Studentized EHW" "Neyman" 0.766
"2785" "Studentized EHW" "Neyman" 0.542
"2786" "Studentized EHW" "Neyman" 0.654
"2787" "Studentized EHW" "Neyman" 0.39
"2788" "Studentized EHW" "Neyman" 0.694
"2789" "Studentized EHW" "Neyman" 0.948
"2790" "Studentized EHW" "Neyman" 0.36
"2791" "Studentized EHW" "Neyman" 0.226
"2792" "Studentized EHW" "Neyman" 0.516
"2793" "Studentized EHW" "Neyman" 0.922
"2794" "Studentized EHW" "Neyman" 0.446
"2795" "Studentized EHW" "Neyman" 0.844
"2796" "Studentized EHW" "Neyman" 0.938
"2797" "Studentized EHW" "Neyman" 0.398
"2798" "Studentized EHW" "Neyman" 0.454
"2799" "Studentized EHW" "Neyman" 0.36
"2800" "Studentized EHW" "Neyman" 0.586
"2801" "Studentized EHW" "Neyman" 0.2
"2802" "Studentized EHW" "Neyman" 0.426
"2803" "Studentized EHW" "Neyman" 0.832
"2804" "Studentized EHW" "Neyman" 0.552
"2805" "Studentized EHW" "Neyman" 0.848
"2806" "Studentized EHW" "Neyman" 0.59
"2807" "Studentized EHW" "Neyman" 0.812
"2808" "Studentized EHW" "Neyman" 0.826
"2809" "Studentized EHW" "Neyman" 0.94
"2810" "Studentized EHW" "Neyman" 0.802
"2811" "Studentized EHW" "Neyman" 0.908
"2812" "Studentized EHW" "Neyman" 0.632
"2813" "Studentized EHW" "Neyman" 0.82
"2814" "Studentized EHW" "Neyman" 0.216
"2815" "Studentized EHW" "Neyman" 0.12
"2816" "Studentized EHW" "Neyman" 0.682
"2817" "Studentized EHW" "Neyman" 0.7
"2818" "Studentized EHW" "Neyman" 0.522
"2819" "Studentized EHW" "Neyman" 0.35
"2820" "Studentized EHW" "Neyman" 0.6
"2821" "Studentized EHW" "Neyman" 0.21
"2822" "Studentized EHW" "Neyman" 0.294
"2823" "Studentized EHW" "Neyman" 0.774
"2824" "Studentized EHW" "Neyman" 0.66
"2825" "Studentized EHW" "Neyman" 0.026
"2826" "Studentized EHW" "Neyman" 0.884
"2827" "Studentized EHW" "Neyman" 0.44
"2828" "Studentized EHW" "Neyman" 0.972
"2829" "Studentized EHW" "Neyman" 0.742
"2830" "Studentized EHW" "Neyman" 0.894
"2831" "Studentized EHW" "Neyman" 0.3
"2832" "Studentized EHW" "Neyman" 0.364
"2833" "Studentized EHW" "Neyman" 0.496
"2834" "Studentized EHW" "Neyman" 0.758
"2835" "Studentized EHW" "Neyman" 0.042
"2836" "Studentized EHW" "Neyman" 0.682
"2837" "Studentized EHW" "Neyman" 0.938
"2838" "Studentized EHW" "Neyman" 0.168
"2839" "Studentized EHW" "Neyman" 0.972
"2840" "Studentized EHW" "Neyman" 0.706
"2841" "Studentized EHW" "Neyman" 0.666
"2842" "Studentized EHW" "Neyman" 0.446
"2843" "Studentized EHW" "Neyman" 0.76
"2844" "Studentized EHW" "Neyman" 0.838
"2845" "Studentized EHW" "Neyman" 0.676
"2846" "Studentized EHW" "Neyman" 0.744
"2847" "Studentized EHW" "Neyman" 0.688
"2848" "Studentized EHW" "Neyman" 0.574
"2849" "Studentized EHW" "Neyman" 0.714
"2850" "Studentized EHW" "Neyman" 0.91
"2851" "Studentized EHW" "Neyman" 0.376
"2852" "Studentized EHW" "Neyman" 0.922
"2853" "Studentized EHW" "Neyman" 0.41
"2854" "Studentized EHW" "Neyman" 0.25
"2855" "Studentized EHW" "Neyman" 0.814
"2856" "Studentized EHW" "Neyman" 0.836
"2857" "Studentized EHW" "Neyman" 0.326
"2858" "Studentized EHW" "Neyman" 0.792
"2859" "Studentized EHW" "Neyman" 0.27
"2860" "Studentized EHW" "Neyman" 0.434
"2861" "Studentized EHW" "Neyman" 0.542
"2862" "Studentized EHW" "Neyman" 0.816
"2863" "Studentized EHW" "Neyman" 0.942
"2864" "Studentized EHW" "Neyman" 0.102
"2865" "Studentized EHW" "Neyman" 0.408
"2866" "Studentized EHW" "Neyman" 0.732
"2867" "Studentized EHW" "Neyman" 0.346
"2868" "Studentized EHW" "Neyman" 0.334
"2869" "Studentized EHW" "Neyman" 0.82
"2870" "Studentized EHW" "Neyman" 0.258
"2871" "Studentized EHW" "Neyman" 0.602
"2872" "Studentized EHW" "Neyman" 0.08
"2873" "Studentized EHW" "Neyman" 0.58
"2874" "Studentized EHW" "Neyman" 0.726
"2875" "Studentized EHW" "Neyman" 0.61
"2876" "Studentized EHW" "Neyman" 0.256
"2877" "Studentized EHW" "Neyman" 0.496
"2878" "Studentized EHW" "Neyman" 0.802
"2879" "Studentized EHW" "Neyman" 0.47
"2880" "Studentized EHW" "Neyman" 0.636
"2881" "Studentized EHW" "Neyman" 0.224
"2882" "Studentized EHW" "Neyman" 0.572
"2883" "Studentized EHW" "Neyman" 0.158
"2884" "Studentized EHW" "Neyman" 0.786
"2885" "Studentized EHW" "Neyman" 0.67
"2886" "Studentized EHW" "Neyman" 0.912
"2887" "Studentized EHW" "Neyman" 0.768
"2888" "Studentized EHW" "Neyman" 0.528
"2889" "Studentized EHW" "Neyman" 0.16
"2890" "Studentized EHW" "Neyman" 0.742
"2891" "Studentized EHW" "Neyman" 0.668
"2892" "Studentized EHW" "Neyman" 0.374
"2893" "Studentized EHW" "Neyman" 0.898
"2894" "Studentized EHW" "Neyman" 0.462
"2895" "Studentized EHW" "Neyman" 0.876
"2896" "Studentized EHW" "Neyman" 0.612
"2897" "Studentized EHW" "Neyman" 0.758
"2898" "Studentized EHW" "Neyman" 0.602
"2899" "Studentized EHW" "Neyman" 0.404
"2900" "Studentized EHW" "Neyman" 0.266
"2901" "Studentized EHW" "Neyman" 0.276
"2902" "Studentized EHW" "Neyman" 0.758
"2903" "Studentized EHW" "Neyman" 0.05
"2904" "Studentized EHW" "Neyman" 0.442
"2905" "Studentized EHW" "Neyman" 0.74
"2906" "Studentized EHW" "Neyman" 0.69
"2907" "Studentized EHW" "Neyman" 0.716
"2908" "Studentized EHW" "Neyman" 0.108
"2909" "Studentized EHW" "Neyman" 0.696
"2910" "Studentized EHW" "Neyman" 0.08
"2911" "Studentized EHW" "Neyman" 0.856
"2912" "Studentized EHW" "Neyman" 0.512
"2913" "Studentized EHW" "Neyman" 0.004
"2914" "Studentized EHW" "Neyman" 0.606
"2915" "Studentized EHW" "Neyman" 0.998
"2916" "Studentized EHW" "Neyman" 0.682
"2917" "Studentized EHW" "Neyman" 0.776
"2918" "Studentized EHW" "Neyman" 0.904
"2919" "Studentized EHW" "Neyman" 0.578
"2920" "Studentized EHW" "Neyman" 0.996
"2921" "Studentized EHW" "Neyman" 0.51
"2922" "Studentized EHW" "Neyman" 0.836
"2923" "Studentized EHW" "Neyman" 0.418
"2924" "Studentized EHW" "Neyman" 0.564
"2925" "Studentized EHW" "Neyman" 0.722
"2926" "Studentized EHW" "Neyman" 0.418
"2927" "Studentized EHW" "Neyman" 0.734
"2928" "Studentized EHW" "Neyman" 0.226
"2929" "Studentized EHW" "Neyman" 0.422
"2930" "Studentized EHW" "Neyman" 0.822
"2931" "Studentized EHW" "Neyman" 0.008
"2932" "Studentized EHW" "Neyman" 0.724
"2933" "Studentized EHW" "Neyman" 0.09
"2934" "Studentized EHW" "Neyman" 0.7
"2935" "Studentized EHW" "Neyman" 0.22
"2936" "Studentized EHW" "Neyman" 0.418
"2937" "Studentized EHW" "Neyman" 0.776
"2938" "Studentized EHW" "Neyman" 0.22
"2939" "Studentized EHW" "Neyman" 0.532
"2940" "Studentized EHW" "Neyman" 0.836
"2941" "Studentized EHW" "Neyman" 0.138
"2942" "Studentized EHW" "Neyman" 0.128
"2943" "Studentized EHW" "Neyman" 0.91
"2944" "Studentized EHW" "Neyman" 0.704
"2945" "Studentized EHW" "Neyman" 0.944
"2946" "Studentized EHW" "Neyman" 0.884
"2947" "Studentized EHW" "Neyman" 0.27
"2948" "Studentized EHW" "Neyman" 0.442
"2949" "Studentized EHW" "Neyman" 0.018
"2950" "Studentized EHW" "Neyman" 0.474
"2951" "Studentized EHW" "Neyman" 0.852
"2952" "Studentized EHW" "Neyman" 0.054
"2953" "Studentized EHW" "Neyman" 0.682
"2954" "Studentized EHW" "Neyman" 0.9
"2955" "Studentized EHW" "Neyman" 0.358
"2956" "Studentized EHW" "Neyman" 0.714
"2957" "Studentized EHW" "Neyman" 0.612
"2958" "Studentized EHW" "Neyman" 0.63
"2959" "Studentized EHW" "Neyman" 0.814
"2960" "Studentized EHW" "Neyman" 0.032
"2961" "Studentized EHW" "Neyman" 0.814
"2962" "Studentized EHW" "Neyman" 0.968
"2963" "Studentized EHW" "Neyman" 0.392
"2964" "Studentized EHW" "Neyman" 0.302
"2965" "Studentized EHW" "Neyman" 0.812
"2966" "Studentized EHW" "Neyman" 0.582
"2967" "Studentized EHW" "Neyman" 0.138
"2968" "Studentized EHW" "Neyman" 0.202
"2969" "Studentized EHW" "Neyman" 0.996
"2970" "Studentized EHW" "Neyman" 0.04
"2971" "Studentized EHW" "Neyman" 0.256
"2972" "Studentized EHW" "Neyman" 0.9
"2973" "Studentized EHW" "Neyman" 0.876
"2974" "Studentized EHW" "Neyman" 0.696
"2975" "Studentized EHW" "Neyman" 0.444
"2976" "Studentized EHW" "Neyman" 0.544
"2977" "Studentized EHW" "Neyman" 0.576
"2978" "Studentized EHW" "Neyman" 0.628
"2979" "Studentized EHW" "Neyman" 0.808
"2980" "Studentized EHW" "Neyman" 0.38
"2981" "Studentized EHW" "Neyman" 0.856
"2982" "Studentized EHW" "Neyman" 0.944
"2983" "Studentized EHW" "Neyman" 0.62
"2984" "Studentized EHW" "Neyman" 0.656
"2985" "Studentized EHW" "Neyman" 0.58
"2986" "Studentized EHW" "Neyman" 0.662
"2987" "Studentized EHW" "Neyman" 0.686
"2988" "Studentized EHW" "Neyman" 0.402
"2989" "Studentized EHW" "Neyman" 0.606
"2990" "Studentized EHW" "Neyman" 0.96
"2991" "Studentized EHW" "Neyman" 0.198
"2992" "Studentized EHW" "Neyman" 0.714
"2993" "Studentized EHW" "Neyman" 0.174
"2994" "Studentized EHW" "Neyman" 0.572
"2995" "Studentized EHW" "Neyman" 0.47
"2996" "Studentized EHW" "Neyman" 0.662
"2997" "Studentized EHW" "Neyman" 0.4
"2998" "Studentized EHW" "Neyman" 0.468
"2999" "Studentized EHW" "Neyman" 0.532
"3000" "Studentized EHW" "Neyman" 0.944
"3001" "Unstudentized" "Fisher" 0.088
"3002" "Unstudentized" "Fisher" 0.864
"3003" "Unstudentized" "Fisher" 0.466
"3004" "Unstudentized" "Fisher" 0.294
"3005" "Unstudentized" "Fisher" 0.232
"3006" "Unstudentized" "Fisher" 0.49
"3007" "Unstudentized" "Fisher" 0.936
"3008" "Unstudentized" "Fisher" 0.762
"3009" "Unstudentized" "Fisher" 0.856
"3010" "Unstudentized" "Fisher" 0.024
"3011" "Unstudentized" "Fisher" 0.102
"3012" "Unstudentized" "Fisher" 0.638
"3013" "Unstudentized" "Fisher" 0.478
"3014" "Unstudentized" "Fisher" 0.174
"3015" "Unstudentized" "Fisher" 0.296
"3016" "Unstudentized" "Fisher" 0.702
"3017" "Unstudentized" "Fisher" 0.492
"3018" "Unstudentized" "Fisher" 0.864
"3019" "Unstudentized" "Fisher" 0.848
"3020" "Unstudentized" "Fisher" 0.534
"3021" "Unstudentized" "Fisher" 0.038
"3022" "Unstudentized" "Fisher" 0.592
"3023" "Unstudentized" "Fisher" 0.764
"3024" "Unstudentized" "Fisher" 0.292
"3025" "Unstudentized" "Fisher" 0.202
"3026" "Unstudentized" "Fisher" 0.5
"3027" "Unstudentized" "Fisher" 0.03
"3028" "Unstudentized" "Fisher" 0.29
"3029" "Unstudentized" "Fisher" 0.382
"3030" "Unstudentized" "Fisher" 0.642
"3031" "Unstudentized" "Fisher" 0.504
"3032" "Unstudentized" "Fisher" 0.918
"3033" "Unstudentized" "Fisher" 0.712
"3034" "Unstudentized" "Fisher" 0.834
"3035" "Unstudentized" "Fisher" 0.156
"3036" "Unstudentized" "Fisher" 0.872
"3037" "Unstudentized" "Fisher" 0.272
"3038" "Unstudentized" "Fisher" 0.67
"3039" "Unstudentized" "Fisher" 0.536
"3040" "Unstudentized" "Fisher" 0.68
"3041" "Unstudentized" "Fisher" 0.028
"3042" "Unstudentized" "Fisher" 0.758
"3043" "Unstudentized" "Fisher" 0.002
"3044" "Unstudentized" "Fisher" 0.674
"3045" "Unstudentized" "Fisher" 0.218
"3046" "Unstudentized" "Fisher" 0.01
"3047" "Unstudentized" "Fisher" 0.564
"3048" "Unstudentized" "Fisher" 0.47
"3049" "Unstudentized" "Fisher" 0.064
"3050" "Unstudentized" "Fisher" 0.102
"3051" "Unstudentized" "Fisher" 0.502
"3052" "Unstudentized" "Fisher" 0.084
"3053" "Unstudentized" "Fisher" 0.894
"3054" "Unstudentized" "Fisher" 0.182
"3055" "Unstudentized" "Fisher" 0.136
"3056" "Unstudentized" "Fisher" 0.938
"3057" "Unstudentized" "Fisher" 0.168
"3058" "Unstudentized" "Fisher" 0.612
"3059" "Unstudentized" "Fisher" 0.424
"3060" "Unstudentized" "Fisher" 0.104
"3061" "Unstudentized" "Fisher" 0.324
"3062" "Unstudentized" "Fisher" 0.458
"3063" "Unstudentized" "Fisher" 0.666
"3064" "Unstudentized" "Fisher" 0.116
"3065" "Unstudentized" "Fisher" 0.184
"3066" "Unstudentized" "Fisher" 0.726
"3067" "Unstudentized" "Fisher" 0.74
"3068" "Unstudentized" "Fisher" 0.496
"3069" "Unstudentized" "Fisher" 0.232
"3070" "Unstudentized" "Fisher" 0.93
"3071" "Unstudentized" "Fisher" 0.234
"3072" "Unstudentized" "Fisher" 0.216
"3073" "Unstudentized" "Fisher" 0.15
"3074" "Unstudentized" "Fisher" 0.708
"3075" "Unstudentized" "Fisher" 0.324
"3076" "Unstudentized" "Fisher" 0.168
"3077" "Unstudentized" "Fisher" 0.246
"3078" "Unstudentized" "Fisher" 0.034
"3079" "Unstudentized" "Fisher" 0.682
"3080" "Unstudentized" "Fisher" 0.816
"3081" "Unstudentized" "Fisher" 0.192
"3082" "Unstudentized" "Fisher" 0.998
"3083" "Unstudentized" "Fisher" 0.358
"3084" "Unstudentized" "Fisher" 0.22
"3085" "Unstudentized" "Fisher" 0.53
"3086" "Unstudentized" "Fisher" 0.682
"3087" "Unstudentized" "Fisher" 0.808
"3088" "Unstudentized" "Fisher" 0.004
"3089" "Unstudentized" "Fisher" 0.552
"3090" "Unstudentized" "Fisher" 0.094
"3091" "Unstudentized" "Fisher" 0.38
"3092" "Unstudentized" "Fisher" 0.706
"3093" "Unstudentized" "Fisher" 0.572
"3094" "Unstudentized" "Fisher" 0.674
"3095" "Unstudentized" "Fisher" 0.832
"3096" "Unstudentized" "Fisher" 0.608
"3097" "Unstudentized" "Fisher" 0.522
"3098" "Unstudentized" "Fisher" 0.288
"3099" "Unstudentized" "Fisher" 0.37
"3100" "Unstudentized" "Fisher" 0.056
"3101" "Unstudentized" "Fisher" 0.374
"3102" "Unstudentized" "Fisher" 0.706
"3103" "Unstudentized" "Fisher" 0.986
"3104" "Unstudentized" "Fisher" 0.148
"3105" "Unstudentized" "Fisher" 0.862
"3106" "Unstudentized" "Fisher" 0.826
"3107" "Unstudentized" "Fisher" 0.998
"3108" "Unstudentized" "Fisher" 0.332
"3109" "Unstudentized" "Fisher" 0.094
"3110" "Unstudentized" "Fisher" 0.352
"3111" "Unstudentized" "Fisher" 0.63
"3112" "Unstudentized" "Fisher" 0.372
"3113" "Unstudentized" "Fisher" 0.044
"3114" "Unstudentized" "Fisher" 0.626
"3115" "Unstudentized" "Fisher" 0.14
"3116" "Unstudentized" "Fisher" 0.194
"3117" "Unstudentized" "Fisher" 0.66
"3118" "Unstudentized" "Fisher" 0.008
"3119" "Unstudentized" "Fisher" 0.01
"3120" "Unstudentized" "Fisher" 0.154
"3121" "Unstudentized" "Fisher" 0.118
"3122" "Unstudentized" "Fisher" 0.394
"3123" "Unstudentized" "Fisher" 0.952
"3124" "Unstudentized" "Fisher" 0.266
"3125" "Unstudentized" "Fisher" 0.808
"3126" "Unstudentized" "Fisher" 0.356
"3127" "Unstudentized" "Fisher" 0.018
"3128" "Unstudentized" "Fisher" 0.958
"3129" "Unstudentized" "Fisher" 0.792
"3130" "Unstudentized" "Fisher" 0.794
"3131" "Unstudentized" "Fisher" 0.272
"3132" "Unstudentized" "Fisher" 0.644
"3133" "Unstudentized" "Fisher" 0.942
"3134" "Unstudentized" "Fisher" 0.454
"3135" "Unstudentized" "Fisher" 0.798
"3136" "Unstudentized" "Fisher" 0.22
"3137" "Unstudentized" "Fisher" 0.004
"3138" "Unstudentized" "Fisher" 0.106
"3139" "Unstudentized" "Fisher" 0.156
"3140" "Unstudentized" "Fisher" 0.646
"3141" "Unstudentized" "Fisher" 0
"3142" "Unstudentized" "Fisher" 0.852
"3143" "Unstudentized" "Fisher" 0.598
"3144" "Unstudentized" "Fisher" 0.91
"3145" "Unstudentized" "Fisher" 0.806
"3146" "Unstudentized" "Fisher" 0.582
"3147" "Unstudentized" "Fisher" 0.13
"3148" "Unstudentized" "Fisher" 0.302
"3149" "Unstudentized" "Fisher" 0.89
"3150" "Unstudentized" "Fisher" 0.88
"3151" "Unstudentized" "Fisher" 0.062
"3152" "Unstudentized" "Fisher" 0.398
"3153" "Unstudentized" "Fisher" 0.478
"3154" "Unstudentized" "Fisher" 0.798
"3155" "Unstudentized" "Fisher" 0.952
"3156" "Unstudentized" "Fisher" 0.354
"3157" "Unstudentized" "Fisher" 0.512
"3158" "Unstudentized" "Fisher" 0.034
"3159" "Unstudentized" "Fisher" 0.848
"3160" "Unstudentized" "Fisher" 0.796
"3161" "Unstudentized" "Fisher" 0.03
"3162" "Unstudentized" "Fisher" 0.514
"3163" "Unstudentized" "Fisher" 0.966
"3164" "Unstudentized" "Fisher" 0.318
"3165" "Unstudentized" "Fisher" 0.744
"3166" "Unstudentized" "Fisher" 0.85
"3167" "Unstudentized" "Fisher" 0.794
"3168" "Unstudentized" "Fisher" 0.8
"3169" "Unstudentized" "Fisher" 0.32
"3170" "Unstudentized" "Fisher" 0.196
"3171" "Unstudentized" "Fisher" 0.362
"3172" "Unstudentized" "Fisher" 0.034
"3173" "Unstudentized" "Fisher" 0.09
"3174" "Unstudentized" "Fisher" 0.012
"3175" "Unstudentized" "Fisher" 0.3
"3176" "Unstudentized" "Fisher" 0.588
"3177" "Unstudentized" "Fisher" 0.534
"3178" "Unstudentized" "Fisher" 0.412
"3179" "Unstudentized" "Fisher" 0.854
"3180" "Unstudentized" "Fisher" 0.484
"3181" "Unstudentized" "Fisher" 0.412
"3182" "Unstudentized" "Fisher" 0.33
"3183" "Unstudentized" "Fisher" 0.37
"3184" "Unstudentized" "Fisher" 0.38
"3185" "Unstudentized" "Fisher" 0.026
"3186" "Unstudentized" "Fisher" 0.732
"3187" "Unstudentized" "Fisher" 0.31
"3188" "Unstudentized" "Fisher" 0.218
"3189" "Unstudentized" "Fisher" 0.9
"3190" "Unstudentized" "Fisher" 0.526
"3191" "Unstudentized" "Fisher" 0.114
"3192" "Unstudentized" "Fisher" 0.58
"3193" "Unstudentized" "Fisher" 0.842
"3194" "Unstudentized" "Fisher" 0.104
"3195" "Unstudentized" "Fisher" 0.478
"3196" "Unstudentized" "Fisher" 0.544
"3197" "Unstudentized" "Fisher" 0.648
"3198" "Unstudentized" "Fisher" 0.63
"3199" "Unstudentized" "Fisher" 0.58
"3200" "Unstudentized" "Fisher" 0.178
"3201" "Unstudentized" "Fisher" 0.91
"3202" "Unstudentized" "Fisher" 0.918
"3203" "Unstudentized" "Fisher" 0.31
"3204" "Unstudentized" "Fisher" 0.178
"3205" "Unstudentized" "Fisher" 0.022
"3206" "Unstudentized" "Fisher" 0.578
"3207" "Unstudentized" "Fisher" 0.304
"3208" "Unstudentized" "Fisher" 0.144
"3209" "Unstudentized" "Fisher" 0.512
"3210" "Unstudentized" "Fisher" 0.442
"3211" "Unstudentized" "Fisher" 0.372
"3212" "Unstudentized" "Fisher" 0.902
"3213" "Unstudentized" "Fisher" 0.978
"3214" "Unstudentized" "Fisher" 0.362
"3215" "Unstudentized" "Fisher" 0.03
"3216" "Unstudentized" "Fisher" 0.744
"3217" "Unstudentized" "Fisher" 0.464
"3218" "Unstudentized" "Fisher" 0.38
"3219" "Unstudentized" "Fisher" 0.794
"3220" "Unstudentized" "Fisher" 0.986
"3221" "Unstudentized" "Fisher" 0.616
"3222" "Unstudentized" "Fisher" 0.996
"3223" "Unstudentized" "Fisher" 0.334
"3224" "Unstudentized" "Fisher" 0.238
"3225" "Unstudentized" "Fisher" 0.198
"3226" "Unstudentized" "Fisher" 0.104
"3227" "Unstudentized" "Fisher" 0.81
"3228" "Unstudentized" "Fisher" 0
"3229" "Unstudentized" "Fisher" 0.936
"3230" "Unstudentized" "Fisher" 0.586
"3231" "Unstudentized" "Fisher" 0.99
"3232" "Unstudentized" "Fisher" 0.224
"3233" "Unstudentized" "Fisher" 0.872
"3234" "Unstudentized" "Fisher" 0.438
"3235" "Unstudentized" "Fisher" 0.562
"3236" "Unstudentized" "Fisher" 0.388
"3237" "Unstudentized" "Fisher" 0.848
"3238" "Unstudentized" "Fisher" 0.958
"3239" "Unstudentized" "Fisher" 0.18
"3240" "Unstudentized" "Fisher" 0.812
"3241" "Unstudentized" "Fisher" 0.286
"3242" "Unstudentized" "Fisher" 0.266
"3243" "Unstudentized" "Fisher" 0.432
"3244" "Unstudentized" "Fisher" 0.274
"3245" "Unstudentized" "Fisher" 0.734
"3246" "Unstudentized" "Fisher" 0.02
"3247" "Unstudentized" "Fisher" 0.254
"3248" "Unstudentized" "Fisher" 0.88
"3249" "Unstudentized" "Fisher" 0.074
"3250" "Unstudentized" "Fisher" 0.794
"3251" "Unstudentized" "Fisher" 0.478
"3252" "Unstudentized" "Fisher" 0.012
"3253" "Unstudentized" "Fisher" 0.284
"3254" "Unstudentized" "Fisher" 0.304
"3255" "Unstudentized" "Fisher" 0.188
"3256" "Unstudentized" "Fisher" 0.776
"3257" "Unstudentized" "Fisher" 0.132
"3258" "Unstudentized" "Fisher" 0.212
"3259" "Unstudentized" "Fisher" 0.828
"3260" "Unstudentized" "Fisher" 0.586
"3261" "Unstudentized" "Fisher" 0.424
"3262" "Unstudentized" "Fisher" 0.15
"3263" "Unstudentized" "Fisher" 0.552
"3264" "Unstudentized" "Fisher" 0.876
"3265" "Unstudentized" "Fisher" 0.872
"3266" "Unstudentized" "Fisher" 0.006
"3267" "Unstudentized" "Fisher" 0.1
"3268" "Unstudentized" "Fisher" 0.33
"3269" "Unstudentized" "Fisher" 0.59
"3270" "Unstudentized" "Fisher" 0.476
"3271" "Unstudentized" "Fisher" 0.096
"3272" "Unstudentized" "Fisher" 0.034
"3273" "Unstudentized" "Fisher" 0.636
"3274" "Unstudentized" "Fisher" 0.004
"3275" "Unstudentized" "Fisher" 0.382
"3276" "Unstudentized" "Fisher" 0.16
"3277" "Unstudentized" "Fisher" 0
"3278" "Unstudentized" "Fisher" 0.114
"3279" "Unstudentized" "Fisher" 0
"3280" "Unstudentized" "Fisher" 0.848
"3281" "Unstudentized" "Fisher" 0.748
"3282" "Unstudentized" "Fisher" 0.548
"3283" "Unstudentized" "Fisher" 0.816
"3284" "Unstudentized" "Fisher" 0.584
"3285" "Unstudentized" "Fisher" 0.09
"3286" "Unstudentized" "Fisher" 0.854
"3287" "Unstudentized" "Fisher" 0.198
"3288" "Unstudentized" "Fisher" 0.568
"3289" "Unstudentized" "Fisher" 0.588
"3290" "Unstudentized" "Fisher" 0.962
"3291" "Unstudentized" "Fisher" 0.636
"3292" "Unstudentized" "Fisher" 0.01
"3293" "Unstudentized" "Fisher" 0.694
"3294" "Unstudentized" "Fisher" 0.86
"3295" "Unstudentized" "Fisher" 0.416
"3296" "Unstudentized" "Fisher" 0.87
"3297" "Unstudentized" "Fisher" 0.052
"3298" "Unstudentized" "Fisher" 0.212
"3299" "Unstudentized" "Fisher" 0.47
"3300" "Unstudentized" "Fisher" 0.866
"3301" "Unstudentized" "Fisher" 0.33
"3302" "Unstudentized" "Fisher" 0.112
"3303" "Unstudentized" "Fisher" 0.938
"3304" "Unstudentized" "Fisher" 0.7
"3305" "Unstudentized" "Fisher" 0.638
"3306" "Unstudentized" "Fisher" 0.002
"3307" "Unstudentized" "Fisher" 0.128
"3308" "Unstudentized" "Fisher" 0.654
"3309" "Unstudentized" "Fisher" 0.714
"3310" "Unstudentized" "Fisher" 0.68
"3311" "Unstudentized" "Fisher" 0.452
"3312" "Unstudentized" "Fisher" 0.152
"3313" "Unstudentized" "Fisher" 0.73
"3314" "Unstudentized" "Fisher" 0.626
"3315" "Unstudentized" "Fisher" 0.404
"3316" "Unstudentized" "Fisher" 0.296
"3317" "Unstudentized" "Fisher" 0.35
"3318" "Unstudentized" "Fisher" 0.972
"3319" "Unstudentized" "Fisher" 0.528
"3320" "Unstudentized" "Fisher" 0.982
"3321" "Unstudentized" "Fisher" 0.86
"3322" "Unstudentized" "Fisher" 0.37
"3323" "Unstudentized" "Fisher" 0.684
"3324" "Unstudentized" "Fisher" 0.108
"3325" "Unstudentized" "Fisher" 0.814
"3326" "Unstudentized" "Fisher" 0.298
"3327" "Unstudentized" "Fisher" 0.698
"3328" "Unstudentized" "Fisher" 0.292
"3329" "Unstudentized" "Fisher" 0.58
"3330" "Unstudentized" "Fisher" 0.484
"3331" "Unstudentized" "Fisher" 0.338
"3332" "Unstudentized" "Fisher" 0.012
"3333" "Unstudentized" "Fisher" 0.498
"3334" "Unstudentized" "Fisher" 0.14
"3335" "Unstudentized" "Fisher" 0.12
"3336" "Unstudentized" "Fisher" 0.774
"3337" "Unstudentized" "Fisher" 0.93
"3338" "Unstudentized" "Fisher" 0.468
"3339" "Unstudentized" "Fisher" 0.352
"3340" "Unstudentized" "Fisher" 0.162
"3341" "Unstudentized" "Fisher" 0.544
"3342" "Unstudentized" "Fisher" 0.09
"3343" "Unstudentized" "Fisher" 0.798
"3344" "Unstudentized" "Fisher" 0.698
"3345" "Unstudentized" "Fisher" 0.578
"3346" "Unstudentized" "Fisher" 0.926
"3347" "Unstudentized" "Fisher" 0.05
"3348" "Unstudentized" "Fisher" 0.494
"3349" "Unstudentized" "Fisher" 0.908
"3350" "Unstudentized" "Fisher" 0.056
"3351" "Unstudentized" "Fisher" 0.478
"3352" "Unstudentized" "Fisher" 0.4
"3353" "Unstudentized" "Fisher" 0.034
"3354" "Unstudentized" "Fisher" 0.2
"3355" "Unstudentized" "Fisher" 0.062
"3356" "Unstudentized" "Fisher" 0.276
"3357" "Unstudentized" "Fisher" 0.86
"3358" "Unstudentized" "Fisher" 0.104
"3359" "Unstudentized" "Fisher" 0.054
"3360" "Unstudentized" "Fisher" 0.794
"3361" "Unstudentized" "Fisher" 0.378
"3362" "Unstudentized" "Fisher" 0.02
"3363" "Unstudentized" "Fisher" 0.3
"3364" "Unstudentized" "Fisher" 0.45
"3365" "Unstudentized" "Fisher" 0.034
"3366" "Unstudentized" "Fisher" 0.274
"3367" "Unstudentized" "Fisher" 0.89
"3368" "Unstudentized" "Fisher" 0.544
"3369" "Unstudentized" "Fisher" 0.846
"3370" "Unstudentized" "Fisher" 0.372
"3371" "Unstudentized" "Fisher" 0.59
"3372" "Unstudentized" "Fisher" 0.306
"3373" "Unstudentized" "Fisher" 0.002
"3374" "Unstudentized" "Fisher" 0.142
"3375" "Unstudentized" "Fisher" 0.474
"3376" "Unstudentized" "Fisher" 0.518
"3377" "Unstudentized" "Fisher" 0.146
"3378" "Unstudentized" "Fisher" 0.912
"3379" "Unstudentized" "Fisher" 0.08
"3380" "Unstudentized" "Fisher" 0.124
"3381" "Unstudentized" "Fisher" 0.458
"3382" "Unstudentized" "Fisher" 0.232
"3383" "Unstudentized" "Fisher" 0.464
"3384" "Unstudentized" "Fisher" 0.718
"3385" "Unstudentized" "Fisher" 0.604
"3386" "Unstudentized" "Fisher" 0.924
"3387" "Unstudentized" "Fisher" 0.722
"3388" "Unstudentized" "Fisher" 0.204
"3389" "Unstudentized" "Fisher" 0.038
"3390" "Unstudentized" "Fisher" 0.064
"3391" "Unstudentized" "Fisher" 0.938
"3392" "Unstudentized" "Fisher" 0.716
"3393" "Unstudentized" "Fisher" 0.804
"3394" "Unstudentized" "Fisher" 0.55
"3395" "Unstudentized" "Fisher" 0.506
"3396" "Unstudentized" "Fisher" 0.324
"3397" "Unstudentized" "Fisher" 0.452
"3398" "Unstudentized" "Fisher" 0.818
"3399" "Unstudentized" "Fisher" 0.568
"3400" "Unstudentized" "Fisher" 0.294
"3401" "Unstudentized" "Fisher" 0.426
"3402" "Unstudentized" "Fisher" 0.504
"3403" "Unstudentized" "Fisher" 0.822
"3404" "Unstudentized" "Fisher" 0.532
"3405" "Unstudentized" "Fisher" 0.394
"3406" "Unstudentized" "Fisher" 0.524
"3407" "Unstudentized" "Fisher" 0.274
"3408" "Unstudentized" "Fisher" 0.21
"3409" "Unstudentized" "Fisher" 0.956
"3410" "Unstudentized" "Fisher" 0.808
"3411" "Unstudentized" "Fisher" 0.082
"3412" "Unstudentized" "Fisher" 0.054
"3413" "Unstudentized" "Fisher" 0.062
"3414" "Unstudentized" "Fisher" 0.716
"3415" "Unstudentized" "Fisher" 0.884
"3416" "Unstudentized" "Fisher" 0.288
"3417" "Unstudentized" "Fisher" 0.548
"3418" "Unstudentized" "Fisher" 0.826
"3419" "Unstudentized" "Fisher" 0.214
"3420" "Unstudentized" "Fisher" 0.004
"3421" "Unstudentized" "Fisher" 0.578
"3422" "Unstudentized" "Fisher" 0.97
"3423" "Unstudentized" "Fisher" 0.08
"3424" "Unstudentized" "Fisher" 0.272
"3425" "Unstudentized" "Fisher" 0.062
"3426" "Unstudentized" "Fisher" 0.608
"3427" "Unstudentized" "Fisher" 0.976
"3428" "Unstudentized" "Fisher" 0.978
"3429" "Unstudentized" "Fisher" 0.138
"3430" "Unstudentized" "Fisher" 0.644
"3431" "Unstudentized" "Fisher" 0.048
"3432" "Unstudentized" "Fisher" 0.094
"3433" "Unstudentized" "Fisher" 0.078
"3434" "Unstudentized" "Fisher" 0.478
"3435" "Unstudentized" "Fisher" 0.828
"3436" "Unstudentized" "Fisher" 0.806
"3437" "Unstudentized" "Fisher" 0.902
"3438" "Unstudentized" "Fisher" 0.57
"3439" "Unstudentized" "Fisher" 0.734
"3440" "Unstudentized" "Fisher" 0.588
"3441" "Unstudentized" "Fisher" 0.836
"3442" "Unstudentized" "Fisher" 0.258
"3443" "Unstudentized" "Fisher" 0.286
"3444" "Unstudentized" "Fisher" 0.4
"3445" "Unstudentized" "Fisher" 0.032
"3446" "Unstudentized" "Fisher" 0.016
"3447" "Unstudentized" "Fisher" 0.386
"3448" "Unstudentized" "Fisher" 0.838
"3449" "Unstudentized" "Fisher" 0.982
"3450" "Unstudentized" "Fisher" 0.526
"3451" "Unstudentized" "Fisher" 0.576
"3452" "Unstudentized" "Fisher" 0.352
"3453" "Unstudentized" "Fisher" 0.434
"3454" "Unstudentized" "Fisher" 0.516
"3455" "Unstudentized" "Fisher" 0.258
"3456" "Unstudentized" "Fisher" 0.734
"3457" "Unstudentized" "Fisher" 0.39
"3458" "Unstudentized" "Fisher" 0.322
"3459" "Unstudentized" "Fisher" 0.206
"3460" "Unstudentized" "Fisher" 0.752
"3461" "Unstudentized" "Fisher" 0.004
"3462" "Unstudentized" "Fisher" 0.19
"3463" "Unstudentized" "Fisher" 0.034
"3464" "Unstudentized" "Fisher" 0.578
"3465" "Unstudentized" "Fisher" 0.742
"3466" "Unstudentized" "Fisher" 0.006
"3467" "Unstudentized" "Fisher" 0.984
"3468" "Unstudentized" "Fisher" 0.43
"3469" "Unstudentized" "Fisher" 0.516
"3470" "Unstudentized" "Fisher" 0.872
"3471" "Unstudentized" "Fisher" 0.212
"3472" "Unstudentized" "Fisher" 0.444
"3473" "Unstudentized" "Fisher" 0.456
"3474" "Unstudentized" "Fisher" 0.016
"3475" "Unstudentized" "Fisher" 0.012
"3476" "Unstudentized" "Fisher" 0.454
"3477" "Unstudentized" "Fisher" 0.178
"3478" "Unstudentized" "Fisher" 0.766
"3479" "Unstudentized" "Fisher" 0.68
"3480" "Unstudentized" "Fisher" 0.396
"3481" "Unstudentized" "Fisher" 0.092
"3482" "Unstudentized" "Fisher" 0.258
"3483" "Unstudentized" "Fisher" 0.15
"3484" "Unstudentized" "Fisher" 0.134
"3485" "Unstudentized" "Fisher" 0.19
"3486" "Unstudentized" "Fisher" 0.31
"3487" "Unstudentized" "Fisher" 0.29
"3488" "Unstudentized" "Fisher" 0.786
"3489" "Unstudentized" "Fisher" 0.04
"3490" "Unstudentized" "Fisher" 0.516
"3491" "Unstudentized" "Fisher" 0
"3492" "Unstudentized" "Fisher" 0.27
"3493" "Unstudentized" "Fisher" 0.218
"3494" "Unstudentized" "Fisher" 0.624
"3495" "Unstudentized" "Fisher" 0.464
"3496" "Unstudentized" "Fisher" 0.032
"3497" "Unstudentized" "Fisher" 0.64
"3498" "Unstudentized" "Fisher" 0.862
"3499" "Unstudentized" "Fisher" 0.698
"3500" "Unstudentized" "Fisher" 0.782
"3501" "Unstudentized" "Fisher" 0.082
"3502" "Unstudentized" "Fisher" 1
"3503" "Unstudentized" "Fisher" 0.348
"3504" "Unstudentized" "Fisher" 0.354
"3505" "Unstudentized" "Fisher" 0.038
"3506" "Unstudentized" "Fisher" 0.874
"3507" "Unstudentized" "Fisher" 0.01
"3508" "Unstudentized" "Fisher" 0.214
"3509" "Unstudentized" "Fisher" 0.888
"3510" "Unstudentized" "Fisher" 0.782
"3511" "Unstudentized" "Fisher" 0.426
"3512" "Unstudentized" "Fisher" 0.452
"3513" "Unstudentized" "Fisher" 0.016
"3514" "Unstudentized" "Fisher" 0.348
"3515" "Unstudentized" "Fisher" 0.192
"3516" "Unstudentized" "Fisher" 0.604
"3517" "Unstudentized" "Fisher" 1
"3518" "Unstudentized" "Fisher" 0.666
"3519" "Unstudentized" "Fisher" 0.598
"3520" "Unstudentized" "Fisher" 0.984
"3521" "Unstudentized" "Fisher" 0.678
"3522" "Unstudentized" "Fisher" 0.946
"3523" "Unstudentized" "Fisher" 0.238
"3524" "Unstudentized" "Fisher" 0.254
"3525" "Unstudentized" "Fisher" 0
"3526" "Unstudentized" "Fisher" 0.442
"3527" "Unstudentized" "Fisher" 0.636
"3528" "Unstudentized" "Fisher" 0.626
"3529" "Unstudentized" "Fisher" 0.64
"3530" "Unstudentized" "Fisher" 0.004
"3531" "Unstudentized" "Fisher" 0.132
"3532" "Unstudentized" "Fisher" 0.926
"3533" "Unstudentized" "Fisher" 0.358
"3534" "Unstudentized" "Fisher" 0.884
"3535" "Unstudentized" "Fisher" 0.584
"3536" "Unstudentized" "Fisher" 0.56
"3537" "Unstudentized" "Fisher" 0.834
"3538" "Unstudentized" "Fisher" 0.046
"3539" "Unstudentized" "Fisher" 0.736
"3540" "Unstudentized" "Fisher" 0.476
"3541" "Unstudentized" "Fisher" 0.874
"3542" "Unstudentized" "Fisher" 0.31
"3543" "Unstudentized" "Fisher" 0.38
"3544" "Unstudentized" "Fisher" 0.166
"3545" "Unstudentized" "Fisher" 0.476
"3546" "Unstudentized" "Fisher" 0.292
"3547" "Unstudentized" "Fisher" 0.216
"3548" "Unstudentized" "Fisher" 0.964
"3549" "Unstudentized" "Fisher" 0.94
"3550" "Unstudentized" "Fisher" 0.012
"3551" "Unstudentized" "Fisher" 0.66
"3552" "Unstudentized" "Fisher" 0.422
"3553" "Unstudentized" "Fisher" 0.74
"3554" "Unstudentized" "Fisher" 0.52
"3555" "Unstudentized" "Fisher" 0.516
"3556" "Unstudentized" "Fisher" 0.01
"3557" "Unstudentized" "Fisher" 0.892
"3558" "Unstudentized" "Fisher" 0.222
"3559" "Unstudentized" "Fisher" 0.57
"3560" "Unstudentized" "Fisher" 0.038
"3561" "Unstudentized" "Fisher" 0.43
"3562" "Unstudentized" "Fisher" 0.49
"3563" "Unstudentized" "Fisher" 0.272
"3564" "Unstudentized" "Fisher" 0.07
"3565" "Unstudentized" "Fisher" 0.904
"3566" "Unstudentized" "Fisher" 0.812
"3567" "Unstudentized" "Fisher" 0.808
"3568" "Unstudentized" "Fisher" 0.4
"3569" "Unstudentized" "Fisher" 0.506
"3570" "Unstudentized" "Fisher" 0.064
"3571" "Unstudentized" "Fisher" 0.66
"3572" "Unstudentized" "Fisher" 0.004
"3573" "Unstudentized" "Fisher" 0.47
"3574" "Unstudentized" "Fisher" 0.46
"3575" "Unstudentized" "Fisher" 0.244
"3576" "Unstudentized" "Fisher" 0.138
"3577" "Unstudentized" "Fisher" 0.48
"3578" "Unstudentized" "Fisher" 0.306
"3579" "Unstudentized" "Fisher" 0.844
"3580" "Unstudentized" "Fisher" 0.634
"3581" "Unstudentized" "Fisher" 0.332
"3582" "Unstudentized" "Fisher" 0.38
"3583" "Unstudentized" "Fisher" 0.316
"3584" "Unstudentized" "Fisher" 0.402
"3585" "Unstudentized" "Fisher" 0.592
"3586" "Unstudentized" "Fisher" 0.18
"3587" "Unstudentized" "Fisher" 0.606
"3588" "Unstudentized" "Fisher" 0.888
"3589" "Unstudentized" "Fisher" 0.746
"3590" "Unstudentized" "Fisher" 0.732
"3591" "Unstudentized" "Fisher" 0.516
"3592" "Unstudentized" "Fisher" 0.022
"3593" "Unstudentized" "Fisher" 0.74
"3594" "Unstudentized" "Fisher" 0.078
"3595" "Unstudentized" "Fisher" 0.044
"3596" "Unstudentized" "Fisher" 0.89
"3597" "Unstudentized" "Fisher" 0.006
"3598" "Unstudentized" "Fisher" 0.83
"3599" "Unstudentized" "Fisher" 0.474
"3600" "Unstudentized" "Fisher" 0.326
"3601" "Unstudentized" "Fisher" 0.258
"3602" "Unstudentized" "Fisher" 0.138
"3603" "Unstudentized" "Fisher" 0.596
"3604" "Unstudentized" "Fisher" 0.476
"3605" "Unstudentized" "Fisher" 0.666
"3606" "Unstudentized" "Fisher" 0.338
"3607" "Unstudentized" "Fisher" 0.376
"3608" "Unstudentized" "Fisher" 0.166
"3609" "Unstudentized" "Fisher" 0.708
"3610" "Unstudentized" "Fisher" 0.624
"3611" "Unstudentized" "Fisher" 0.21
"3612" "Unstudentized" "Fisher" 0.726
"3613" "Unstudentized" "Fisher" 0.668
"3614" "Unstudentized" "Fisher" 0.746
"3615" "Unstudentized" "Fisher" 0.72
"3616" "Unstudentized" "Fisher" 0.676
"3617" "Unstudentized" "Fisher" 0.056
"3618" "Unstudentized" "Fisher" 0.376
"3619" "Unstudentized" "Fisher" 0.246
"3620" "Unstudentized" "Fisher" 0.022
"3621" "Unstudentized" "Fisher" 0.67
"3622" "Unstudentized" "Fisher" 0.194
"3623" "Unstudentized" "Fisher" 0.346
"3624" "Unstudentized" "Fisher" 0.014
"3625" "Unstudentized" "Fisher" 0.636
"3626" "Unstudentized" "Fisher" 0.908
"3627" "Unstudentized" "Fisher" 0.05
"3628" "Unstudentized" "Fisher" 0.256
"3629" "Unstudentized" "Fisher" 0.44
"3630" "Unstudentized" "Fisher" 0.654
"3631" "Unstudentized" "Fisher" 0.598
"3632" "Unstudentized" "Fisher" 0.426
"3633" "Unstudentized" "Fisher" 0.112
"3634" "Unstudentized" "Fisher" 0.396
"3635" "Unstudentized" "Fisher" 0.588
"3636" "Unstudentized" "Fisher" 0.478
"3637" "Unstudentized" "Fisher" 0.198
"3638" "Unstudentized" "Fisher" 0.266
"3639" "Unstudentized" "Fisher" 0.884
"3640" "Unstudentized" "Fisher" 0.972
"3641" "Unstudentized" "Fisher" 0.446
"3642" "Unstudentized" "Fisher" 0.508
"3643" "Unstudentized" "Fisher" 0.088
"3644" "Unstudentized" "Fisher" 0.566
"3645" "Unstudentized" "Fisher" 0.784
"3646" "Unstudentized" "Fisher" 0.566
"3647" "Unstudentized" "Fisher" 0.22
"3648" "Unstudentized" "Fisher" 0.166
"3649" "Unstudentized" "Fisher" 0.404
"3650" "Unstudentized" "Fisher" 0.118
"3651" "Unstudentized" "Fisher" 0.564
"3652" "Unstudentized" "Fisher" 0.928
"3653" "Unstudentized" "Fisher" 0.07
"3654" "Unstudentized" "Fisher" 0.136
"3655" "Unstudentized" "Fisher" 0.684
"3656" "Unstudentized" "Fisher" 0.326
"3657" "Unstudentized" "Fisher" 0.008
"3658" "Unstudentized" "Fisher" 0.626
"3659" "Unstudentized" "Fisher" 0.602
"3660" "Unstudentized" "Fisher" 0.606
"3661" "Unstudentized" "Fisher" 0.898
"3662" "Unstudentized" "Fisher" 0.054
"3663" "Unstudentized" "Fisher" 0.32
"3664" "Unstudentized" "Fisher" 0.366
"3665" "Unstudentized" "Fisher" 0.19
"3666" "Unstudentized" "Fisher" 0.172
"3667" "Unstudentized" "Fisher" 0.252
"3668" "Unstudentized" "Fisher" 0.806
"3669" "Unstudentized" "Fisher" 0.374
"3670" "Unstudentized" "Fisher" 0.028
"3671" "Unstudentized" "Fisher" 0.096
"3672" "Unstudentized" "Fisher" 0.916
"3673" "Unstudentized" "Fisher" 0.108
"3674" "Unstudentized" "Fisher" 0.352
"3675" "Unstudentized" "Fisher" 0.792
"3676" "Unstudentized" "Fisher" 0.104
"3677" "Unstudentized" "Fisher" 0.088
"3678" "Unstudentized" "Fisher" 0.002
"3679" "Unstudentized" "Fisher" 0.004
"3680" "Unstudentized" "Fisher" 0.022
"3681" "Unstudentized" "Fisher" 0.594
"3682" "Unstudentized" "Fisher" 0.078
"3683" "Unstudentized" "Fisher" 0.32
"3684" "Unstudentized" "Fisher" 0.8
"3685" "Unstudentized" "Fisher" 0.738
"3686" "Unstudentized" "Fisher" 0.866
"3687" "Unstudentized" "Fisher" 0.72
"3688" "Unstudentized" "Fisher" 0.976
"3689" "Unstudentized" "Fisher" 0.284
"3690" "Unstudentized" "Fisher" 0.084
"3691" "Unstudentized" "Fisher" 0.554
"3692" "Unstudentized" "Fisher" 0.86
"3693" "Unstudentized" "Fisher" 0.494
"3694" "Unstudentized" "Fisher" 0.302
"3695" "Unstudentized" "Fisher" 0.264
"3696" "Unstudentized" "Fisher" 0
"3697" "Unstudentized" "Fisher" 1
"3698" "Unstudentized" "Fisher" 0.054
"3699" "Unstudentized" "Fisher" 0.198
"3700" "Unstudentized" "Fisher" 0.478
"3701" "Unstudentized" "Fisher" 0.958
"3702" "Unstudentized" "Fisher" 0.636
"3703" "Unstudentized" "Fisher" 0.318
"3704" "Unstudentized" "Fisher" 0.172
"3705" "Unstudentized" "Fisher" 0.384
"3706" "Unstudentized" "Fisher" 0.456
"3707" "Unstudentized" "Fisher" 0.466
"3708" "Unstudentized" "Fisher" 0.754
"3709" "Unstudentized" "Fisher" 0.366
"3710" "Unstudentized" "Fisher" 0.776
"3711" "Unstudentized" "Fisher" 0.376
"3712" "Unstudentized" "Fisher" 0.05
"3713" "Unstudentized" "Fisher" 0.902
"3714" "Unstudentized" "Fisher" 0.472
"3715" "Unstudentized" "Fisher" 0.944
"3716" "Unstudentized" "Fisher" 0.874
"3717" "Unstudentized" "Fisher" 0.974
"3718" "Unstudentized" "Fisher" 0.816
"3719" "Unstudentized" "Fisher" 0.44
"3720" "Unstudentized" "Fisher" 0.594
"3721" "Unstudentized" "Fisher" 0.326
"3722" "Unstudentized" "Fisher" 0.166
"3723" "Unstudentized" "Fisher" 0.68
"3724" "Unstudentized" "Fisher" 0.476
"3725" "Unstudentized" "Fisher" 0.292
"3726" "Unstudentized" "Fisher" 0.594
"3727" "Unstudentized" "Fisher" 0.404
"3728" "Unstudentized" "Fisher" 0.306
"3729" "Unstudentized" "Fisher" 0.85
"3730" "Unstudentized" "Fisher" 0.356
"3731" "Unstudentized" "Fisher" 0.798
"3732" "Unstudentized" "Fisher" 0.786
"3733" "Unstudentized" "Fisher" 0.12
"3734" "Unstudentized" "Fisher" 0.51
"3735" "Unstudentized" "Fisher" 0.392
"3736" "Unstudentized" "Fisher" 0.152
"3737" "Unstudentized" "Fisher" 0.176
"3738" "Unstudentized" "Fisher" 0.136
"3739" "Unstudentized" "Fisher" 0.102
"3740" "Unstudentized" "Fisher" 0.708
"3741" "Unstudentized" "Fisher" 0.608
"3742" "Unstudentized" "Fisher" 0.366
"3743" "Unstudentized" "Fisher" 0.782
"3744" "Unstudentized" "Fisher" 0.674
"3745" "Unstudentized" "Fisher" 0.548
"3746" "Unstudentized" "Fisher" 0.72
"3747" "Unstudentized" "Fisher" 0.442
"3748" "Unstudentized" "Fisher" 0.208
"3749" "Unstudentized" "Fisher" 0.384
"3750" "Unstudentized" "Fisher" 0.502
"3751" "Unstudentized" "Fisher" 0.392
"3752" "Unstudentized" "Fisher" 0.536
"3753" "Unstudentized" "Fisher" 0.558
"3754" "Unstudentized" "Fisher" 0.94
"3755" "Unstudentized" "Fisher" 0.61
"3756" "Unstudentized" "Fisher" 0.138
"3757" "Unstudentized" "Fisher" 0.306
"3758" "Unstudentized" "Fisher" 0.09
"3759" "Unstudentized" "Fisher" 0.542
"3760" "Unstudentized" "Fisher" 0.242
"3761" "Unstudentized" "Fisher" 0.666
"3762" "Unstudentized" "Fisher" 0.11
"3763" "Unstudentized" "Fisher" 0.104
"3764" "Unstudentized" "Fisher" 0.636
"3765" "Unstudentized" "Fisher" 0.008
"3766" "Unstudentized" "Fisher" 0.906
"3767" "Unstudentized" "Fisher" 0.604
"3768" "Unstudentized" "Fisher" 0.216
"3769" "Unstudentized" "Fisher" 0.176
"3770" "Unstudentized" "Fisher" 0.946
"3771" "Unstudentized" "Fisher" 0.124
"3772" "Unstudentized" "Fisher" 0.188
"3773" "Unstudentized" "Fisher" 0.016
"3774" "Unstudentized" "Fisher" 0.342
"3775" "Unstudentized" "Fisher" 0.142
"3776" "Unstudentized" "Fisher" 0.552
"3777" "Unstudentized" "Fisher" 0.282
"3778" "Unstudentized" "Fisher" 0.154
"3779" "Unstudentized" "Fisher" 0.002
"3780" "Unstudentized" "Fisher" 0.05
"3781" "Unstudentized" "Fisher" 0.722
"3782" "Unstudentized" "Fisher" 0.526
"3783" "Unstudentized" "Fisher" 0.902
"3784" "Unstudentized" "Fisher" 0.706
"3785" "Unstudentized" "Fisher" 0.594
"3786" "Unstudentized" "Fisher" 0.83
"3787" "Unstudentized" "Fisher" 0.156
"3788" "Unstudentized" "Fisher" 0.558
"3789" "Unstudentized" "Fisher" 0.992
"3790" "Unstudentized" "Fisher" 0.138
"3791" "Unstudentized" "Fisher" 0.18
"3792" "Unstudentized" "Fisher" 0.302
"3793" "Unstudentized" "Fisher" 0.876
"3794" "Unstudentized" "Fisher" 0.444
"3795" "Unstudentized" "Fisher" 0.85
"3796" "Unstudentized" "Fisher" 0.864
"3797" "Unstudentized" "Fisher" 0.394
"3798" "Unstudentized" "Fisher" 0.23
"3799" "Unstudentized" "Fisher" 0.142
"3800" "Unstudentized" "Fisher" 0.608
"3801" "Unstudentized" "Fisher" 0.03
"3802" "Unstudentized" "Fisher" 0.324
"3803" "Unstudentized" "Fisher" 0.862
"3804" "Unstudentized" "Fisher" 0.352
"3805" "Unstudentized" "Fisher" 0.75
"3806" "Unstudentized" "Fisher" 0.966
"3807" "Unstudentized" "Fisher" 0.774
"3808" "Unstudentized" "Fisher" 0.966
"3809" "Unstudentized" "Fisher" 0.826
"3810" "Unstudentized" "Fisher" 0.672
"3811" "Unstudentized" "Fisher" 0.73
"3812" "Unstudentized" "Fisher" 0.284
"3813" "Unstudentized" "Fisher" 0.744
"3814" "Unstudentized" "Fisher" 0.06
"3815" "Unstudentized" "Fisher" 0.006
"3816" "Unstudentized" "Fisher" 0.552
"3817" "Unstudentized" "Fisher" 0.546
"3818" "Unstudentized" "Fisher" 0.338
"3819" "Unstudentized" "Fisher" 0.226
"3820" "Unstudentized" "Fisher" 0.358
"3821" "Unstudentized" "Fisher" 0.052
"3822" "Unstudentized" "Fisher" 0.076
"3823" "Unstudentized" "Fisher" 0.596
"3824" "Unstudentized" "Fisher" 0.4
"3825" "Unstudentized" "Fisher" 0
"3826" "Unstudentized" "Fisher" 0.952
"3827" "Unstudentized" "Fisher" 0.402
"3828" "Unstudentized" "Fisher" 0.988
"3829" "Unstudentized" "Fisher" 0.436
"3830" "Unstudentized" "Fisher" 0.866
"3831" "Unstudentized" "Fisher" 0.16
"3832" "Unstudentized" "Fisher" 0.232
"3833" "Unstudentized" "Fisher" 0.454
"3834" "Unstudentized" "Fisher" 0.802
"3835" "Unstudentized" "Fisher" 0.004
"3836" "Unstudentized" "Fisher" 0.434
"3837" "Unstudentized" "Fisher" 0.956
"3838" "Unstudentized" "Fisher" 0.036
"3839" "Unstudentized" "Fisher" 0.45
"3840" "Unstudentized" "Fisher" 0.69
"3841" "Unstudentized" "Fisher" 0.246
"3842" "Unstudentized" "Fisher" 0.472
"3843" "Unstudentized" "Fisher" 0.5
"3844" "Unstudentized" "Fisher" 0.526
"3845" "Unstudentized" "Fisher" 0.554
"3846" "Unstudentized" "Fisher" 0.308
"3847" "Unstudentized" "Fisher" 0.848
"3848" "Unstudentized" "Fisher" 0.338
"3849" "Unstudentized" "Fisher" 0.692
"3850" "Unstudentized" "Fisher" 0.758
"3851" "Unstudentized" "Fisher" 0.558
"3852" "Unstudentized" "Fisher" 0.766
"3853" "Unstudentized" "Fisher" 0.216
"3854" "Unstudentized" "Fisher" 0.162
"3855" "Unstudentized" "Fisher" 0.982
"3856" "Unstudentized" "Fisher" 0.932
"3857" "Unstudentized" "Fisher" 0.186
"3858" "Unstudentized" "Fisher" 0.93
"3859" "Unstudentized" "Fisher" 0.092
"3860" "Unstudentized" "Fisher" 0.134
"3861" "Unstudentized" "Fisher" 0.242
"3862" "Unstudentized" "Fisher" 0.738
"3863" "Unstudentized" "Fisher" 0.924
"3864" "Unstudentized" "Fisher" 0.036
"3865" "Unstudentized" "Fisher" 0.298
"3866" "Unstudentized" "Fisher" 0.448
"3867" "Unstudentized" "Fisher" 0.19
"3868" "Unstudentized" "Fisher" 0.402
"3869" "Unstudentized" "Fisher" 0.662
"3870" "Unstudentized" "Fisher" 0.164
"3871" "Unstudentized" "Fisher" 0.346
"3872" "Unstudentized" "Fisher" 0.002
"3873" "Unstudentized" "Fisher" 0.716
"3874" "Unstudentized" "Fisher" 0.64
"3875" "Unstudentized" "Fisher" 0.498
"3876" "Unstudentized" "Fisher" 0.146
"3877" "Unstudentized" "Fisher" 0.326
"3878" "Unstudentized" "Fisher" 0.652
"3879" "Unstudentized" "Fisher" 0.39
"3880" "Unstudentized" "Fisher" 0.334
"3881" "Unstudentized" "Fisher" 0.116
"3882" "Unstudentized" "Fisher" 0.464
"3883" "Unstudentized" "Fisher" 0.052
"3884" "Unstudentized" "Fisher" 0.86
"3885" "Unstudentized" "Fisher" 0.286
"3886" "Unstudentized" "Fisher" 0.69
"3887" "Unstudentized" "Fisher" 0.62
"3888" "Unstudentized" "Fisher" 0.408
"3889" "Unstudentized" "Fisher" 0.086
"3890" "Unstudentized" "Fisher" 0.656
"3891" "Unstudentized" "Fisher" 0.408
"3892" "Unstudentized" "Fisher" 0.36
"3893" "Unstudentized" "Fisher" 0.646
"3894" "Unstudentized" "Fisher" 0.374
"3895" "Unstudentized" "Fisher" 0.504
"3896" "Unstudentized" "Fisher" 0.398
"3897" "Unstudentized" "Fisher" 0.648
"3898" "Unstudentized" "Fisher" 0.408
"3899" "Unstudentized" "Fisher" 0.164
"3900" "Unstudentized" "Fisher" 0.066
"3901" "Unstudentized" "Fisher" 0.15
"3902" "Unstudentized" "Fisher" 0.44
"3903" "Unstudentized" "Fisher" 0.002
"3904" "Unstudentized" "Fisher" 0.168
"3905" "Unstudentized" "Fisher" 0.582
"3906" "Unstudentized" "Fisher" 0.678
"3907" "Unstudentized" "Fisher" 0.472
"3908" "Unstudentized" "Fisher" 0.022
"3909" "Unstudentized" "Fisher" 0.816
"3910" "Unstudentized" "Fisher" 0.018
"3911" "Unstudentized" "Fisher" 0.93
"3912" "Unstudentized" "Fisher" 0.306
"3913" "Unstudentized" "Fisher" 0
"3914" "Unstudentized" "Fisher" 0.358
"3915" "Unstudentized" "Fisher" 0.74
"3916" "Unstudentized" "Fisher" 0.636
"3917" "Unstudentized" "Fisher" 0.544
"3918" "Unstudentized" "Fisher" 0.768
"3919" "Unstudentized" "Fisher" 0.434
"3920" "Unstudentized" "Fisher" 0.848
"3921" "Unstudentized" "Fisher" 0.202
"3922" "Unstudentized" "Fisher" 0.918
"3923" "Unstudentized" "Fisher" 0.144
"3924" "Unstudentized" "Fisher" 0.28
"3925" "Unstudentized" "Fisher" 0.578
"3926" "Unstudentized" "Fisher" 0.196
"3927" "Unstudentized" "Fisher" 0.688
"3928" "Unstudentized" "Fisher" 0.07
"3929" "Unstudentized" "Fisher" 0.342
"3930" "Unstudentized" "Fisher" 0.784
"3931" "Unstudentized" "Fisher" 0
"3932" "Unstudentized" "Fisher" 0.686
"3933" "Unstudentized" "Fisher" 0.008
"3934" "Unstudentized" "Fisher" 0.602
"3935" "Unstudentized" "Fisher" 0.046
"3936" "Unstudentized" "Fisher" 0.444
"3937" "Unstudentized" "Fisher" 0.686
"3938" "Unstudentized" "Fisher" 0.13
"3939" "Unstudentized" "Fisher" 0.39
"3940" "Unstudentized" "Fisher" 0.72
"3941" "Unstudentized" "Fisher" 0.054
"3942" "Unstudentized" "Fisher" 0.052
"3943" "Unstudentized" "Fisher" 0.688
"3944" "Unstudentized" "Fisher" 0.468
"3945" "Unstudentized" "Fisher" 0.436
"3946" "Unstudentized" "Fisher" 0.686
"3947" "Unstudentized" "Fisher" 0.126
"3948" "Unstudentized" "Fisher" 0.164
"3949" "Unstudentized" "Fisher" 0.002
"3950" "Unstudentized" "Fisher" 0.288
"3951" "Unstudentized" "Fisher" 0.682
"3952" "Unstudentized" "Fisher" 0.006
"3953" "Unstudentized" "Fisher" 0.562
"3954" "Unstudentized" "Fisher" 0.88
"3955" "Unstudentized" "Fisher" 0.178
"3956" "Unstudentized" "Fisher" 0.648
"3957" "Unstudentized" "Fisher" 0.588
"3958" "Unstudentized" "Fisher" 0.462
"3959" "Unstudentized" "Fisher" 0.94
"3960" "Unstudentized" "Fisher" 0.012
"3961" "Unstudentized" "Fisher" 0.986
"3962" "Unstudentized" "Fisher" 0.684
"3963" "Unstudentized" "Fisher" 0.294
"3964" "Unstudentized" "Fisher" 0.1
"3965" "Unstudentized" "Fisher" 0.846
"3966" "Unstudentized" "Fisher" 0.442
"3967" "Unstudentized" "Fisher" 0.04
"3968" "Unstudentized" "Fisher" 0.056
"3969" "Unstudentized" "Fisher" 0.892
"3970" "Unstudentized" "Fisher" 0.002
"3971" "Unstudentized" "Fisher" 0.088
"3972" "Unstudentized" "Fisher" 0.986
"3973" "Unstudentized" "Fisher" 0.742
"3974" "Unstudentized" "Fisher" 0.468
"3975" "Unstudentized" "Fisher" 0.312
"3976" "Unstudentized" "Fisher" 0.228
"3977" "Unstudentized" "Fisher" 0.246
"3978" "Unstudentized" "Fisher" 0.628
"3979" "Unstudentized" "Fisher" 0.892
"3980" "Unstudentized" "Fisher" 0.264
"3981" "Unstudentized" "Fisher" 0.912
"3982" "Unstudentized" "Fisher" 0.778
"3983" "Unstudentized" "Fisher" 0.434
"3984" "Unstudentized" "Fisher" 0.418
"3985" "Unstudentized" "Fisher" 0.458
"3986" "Unstudentized" "Fisher" 0.542
"3987" "Unstudentized" "Fisher" 0.59
"3988" "Unstudentized" "Fisher" 0.368
"3989" "Unstudentized" "Fisher" 0.53
"3990" "Unstudentized" "Fisher" 0.982
"3991" "Unstudentized" "Fisher" 0.082
"3992" "Unstudentized" "Fisher" 0.57
"3993" "Unstudentized" "Fisher" 0.104
"3994" "Unstudentized" "Fisher" 0.284
"3995" "Unstudentized" "Fisher" 0.354
"3996" "Unstudentized" "Fisher" 0.662
"3997" "Unstudentized" "Fisher" 0.156
"3998" "Unstudentized" "Fisher" 0.416
"3999" "Unstudentized" "Fisher" 0.394
"4000" "Unstudentized" "Fisher" 0.688
"4001" "Studentized OLS" "Fisher" 0.088
"4002" "Studentized OLS" "Fisher" 0.862
"4003" "Studentized OLS" "Fisher" 0.47
"4004" "Studentized OLS" "Fisher" 0.29
"4005" "Studentized OLS" "Fisher" 0.228
"4006" "Studentized OLS" "Fisher" 0.484
"4007" "Studentized OLS" "Fisher" 0.936
"4008" "Studentized OLS" "Fisher" 0.758
"4009" "Studentized OLS" "Fisher" 0.856
"4010" "Studentized OLS" "Fisher" 0.02
"4011" "Studentized OLS" "Fisher" 0.102
"4012" "Studentized OLS" "Fisher" 0.636
"4013" "Studentized OLS" "Fisher" 0.478
"4014" "Studentized OLS" "Fisher" 0.174
"4015" "Studentized OLS" "Fisher" 0.294
"4016" "Studentized OLS" "Fisher" 0.702
"4017" "Studentized OLS" "Fisher" 0.492
"4018" "Studentized OLS" "Fisher" 0.862
"4019" "Studentized OLS" "Fisher" 0.85
"4020" "Studentized OLS" "Fisher" 0.536
"4021" "Studentized OLS" "Fisher" 0.036
"4022" "Studentized OLS" "Fisher" 0.59
"4023" "Studentized OLS" "Fisher" 0.764
"4024" "Studentized OLS" "Fisher" 0.292
"4025" "Studentized OLS" "Fisher" 0.194
"4026" "Studentized OLS" "Fisher" 0.498
"4027" "Studentized OLS" "Fisher" 0.028
"4028" "Studentized OLS" "Fisher" 0.29
"4029" "Studentized OLS" "Fisher" 0.382
"4030" "Studentized OLS" "Fisher" 0.642
"4031" "Studentized OLS" "Fisher" 0.504
"4032" "Studentized OLS" "Fisher" 0.914
"4033" "Studentized OLS" "Fisher" 0.712
"4034" "Studentized OLS" "Fisher" 0.834
"4035" "Studentized OLS" "Fisher" 0.154
"4036" "Studentized OLS" "Fisher" 0.876
"4037" "Studentized OLS" "Fisher" 0.27
"4038" "Studentized OLS" "Fisher" 0.668
"4039" "Studentized OLS" "Fisher" 0.538
"4040" "Studentized OLS" "Fisher" 0.68
"4041" "Studentized OLS" "Fisher" 0.028
"4042" "Studentized OLS" "Fisher" 0.76
"4043" "Studentized OLS" "Fisher" 0.002
"4044" "Studentized OLS" "Fisher" 0.672
"4045" "Studentized OLS" "Fisher" 0.216
"4046" "Studentized OLS" "Fisher" 0.012
"4047" "Studentized OLS" "Fisher" 0.566
"4048" "Studentized OLS" "Fisher" 0.482
"4049" "Studentized OLS" "Fisher" 0.062
"4050" "Studentized OLS" "Fisher" 0.1
"4051" "Studentized OLS" "Fisher" 0.502
"4052" "Studentized OLS" "Fisher" 0.09
"4053" "Studentized OLS" "Fisher" 0.894
"4054" "Studentized OLS" "Fisher" 0.194
"4055" "Studentized OLS" "Fisher" 0.132
"4056" "Studentized OLS" "Fisher" 0.938
"4057" "Studentized OLS" "Fisher" 0.166
"4058" "Studentized OLS" "Fisher" 0.612
"4059" "Studentized OLS" "Fisher" 0.424
"4060" "Studentized OLS" "Fisher" 0.104
"4061" "Studentized OLS" "Fisher" 0.318
"4062" "Studentized OLS" "Fisher" 0.458
"4063" "Studentized OLS" "Fisher" 0.664
"4064" "Studentized OLS" "Fisher" 0.116
"4065" "Studentized OLS" "Fisher" 0.184
"4066" "Studentized OLS" "Fisher" 0.73
"4067" "Studentized OLS" "Fisher" 0.744
"4068" "Studentized OLS" "Fisher" 0.5
"4069" "Studentized OLS" "Fisher" 0.232
"4070" "Studentized OLS" "Fisher" 0.93
"4071" "Studentized OLS" "Fisher" 0.232
"4072" "Studentized OLS" "Fisher" 0.214
"4073" "Studentized OLS" "Fisher" 0.15
"4074" "Studentized OLS" "Fisher" 0.708
"4075" "Studentized OLS" "Fisher" 0.318
"4076" "Studentized OLS" "Fisher" 0.168
"4077" "Studentized OLS" "Fisher" 0.242
"4078" "Studentized OLS" "Fisher" 0.034
"4079" "Studentized OLS" "Fisher" 0.682
"4080" "Studentized OLS" "Fisher" 0.816
"4081" "Studentized OLS" "Fisher" 0.188
"4082" "Studentized OLS" "Fisher" 0.998
"4083" "Studentized OLS" "Fisher" 0.356
"4084" "Studentized OLS" "Fisher" 0.222
"4085" "Studentized OLS" "Fisher" 0.524
"4086" "Studentized OLS" "Fisher" 0.682
"4087" "Studentized OLS" "Fisher" 0.806
"4088" "Studentized OLS" "Fisher" 0.004
"4089" "Studentized OLS" "Fisher" 0.55
"4090" "Studentized OLS" "Fisher" 0.092
"4091" "Studentized OLS" "Fisher" 0.376
"4092" "Studentized OLS" "Fisher" 0.706
"4093" "Studentized OLS" "Fisher" 0.572
"4094" "Studentized OLS" "Fisher" 0.674
"4095" "Studentized OLS" "Fisher" 0.832
"4096" "Studentized OLS" "Fisher" 0.604
"4097" "Studentized OLS" "Fisher" 0.522
"4098" "Studentized OLS" "Fisher" 0.284
"4099" "Studentized OLS" "Fisher" 0.368
"4100" "Studentized OLS" "Fisher" 0.05
"4101" "Studentized OLS" "Fisher" 0.368
"4102" "Studentized OLS" "Fisher" 0.704
"4103" "Studentized OLS" "Fisher" 0.986
"4104" "Studentized OLS" "Fisher" 0.148
"4105" "Studentized OLS" "Fisher" 0.862
"4106" "Studentized OLS" "Fisher" 0.826
"4107" "Studentized OLS" "Fisher" 0.998
"4108" "Studentized OLS" "Fisher" 0.336
"4109" "Studentized OLS" "Fisher" 0.092
"4110" "Studentized OLS" "Fisher" 0.364
"4111" "Studentized OLS" "Fisher" 0.63
"4112" "Studentized OLS" "Fisher" 0.37
"4113" "Studentized OLS" "Fisher" 0.042
"4114" "Studentized OLS" "Fisher" 0.626
"4115" "Studentized OLS" "Fisher" 0.142
"4116" "Studentized OLS" "Fisher" 0.192
"4117" "Studentized OLS" "Fisher" 0.662
"4118" "Studentized OLS" "Fisher" 0.008
"4119" "Studentized OLS" "Fisher" 0.012
"4120" "Studentized OLS" "Fisher" 0.15
"4121" "Studentized OLS" "Fisher" 0.118
"4122" "Studentized OLS" "Fisher" 0.396
"4123" "Studentized OLS" "Fisher" 0.952
"4124" "Studentized OLS" "Fisher" 0.272
"4125" "Studentized OLS" "Fisher" 0.808
"4126" "Studentized OLS" "Fisher" 0.354
"4127" "Studentized OLS" "Fisher" 0.018
"4128" "Studentized OLS" "Fisher" 0.958
"4129" "Studentized OLS" "Fisher" 0.794
"4130" "Studentized OLS" "Fisher" 0.794
"4131" "Studentized OLS" "Fisher" 0.272
"4132" "Studentized OLS" "Fisher" 0.644
"4133" "Studentized OLS" "Fisher" 0.942
"4134" "Studentized OLS" "Fisher" 0.456
"4135" "Studentized OLS" "Fisher" 0.798
"4136" "Studentized OLS" "Fisher" 0.22
"4137" "Studentized OLS" "Fisher" 0.004
"4138" "Studentized OLS" "Fisher" 0.106
"4139" "Studentized OLS" "Fisher" 0.164
"4140" "Studentized OLS" "Fisher" 0.646
"4141" "Studentized OLS" "Fisher" 0
"4142" "Studentized OLS" "Fisher" 0.852
"4143" "Studentized OLS" "Fisher" 0.598
"4144" "Studentized OLS" "Fisher" 0.91
"4145" "Studentized OLS" "Fisher" 0.806
"4146" "Studentized OLS" "Fisher" 0.582
"4147" "Studentized OLS" "Fisher" 0.14
"4148" "Studentized OLS" "Fisher" 0.298
"4149" "Studentized OLS" "Fisher" 0.89
"4150" "Studentized OLS" "Fisher" 0.88
"4151" "Studentized OLS" "Fisher" 0.064
"4152" "Studentized OLS" "Fisher" 0.404
"4153" "Studentized OLS" "Fisher" 0.478
"4154" "Studentized OLS" "Fisher" 0.798
"4155" "Studentized OLS" "Fisher" 0.952
"4156" "Studentized OLS" "Fisher" 0.354
"4157" "Studentized OLS" "Fisher" 0.508
"4158" "Studentized OLS" "Fisher" 0.034
"4159" "Studentized OLS" "Fisher" 0.848
"4160" "Studentized OLS" "Fisher" 0.794
"4161" "Studentized OLS" "Fisher" 0.03
"4162" "Studentized OLS" "Fisher" 0.514
"4163" "Studentized OLS" "Fisher" 0.966
"4164" "Studentized OLS" "Fisher" 0.32
"4165" "Studentized OLS" "Fisher" 0.744
"4166" "Studentized OLS" "Fisher" 0.85
"4167" "Studentized OLS" "Fisher" 0.794
"4168" "Studentized OLS" "Fisher" 0.8
"4169" "Studentized OLS" "Fisher" 0.322
"4170" "Studentized OLS" "Fisher" 0.194
"4171" "Studentized OLS" "Fisher" 0.354
"4172" "Studentized OLS" "Fisher" 0.034
"4173" "Studentized OLS" "Fisher" 0.09
"4174" "Studentized OLS" "Fisher" 0.012
"4175" "Studentized OLS" "Fisher" 0.294
"4176" "Studentized OLS" "Fisher" 0.586
"4177" "Studentized OLS" "Fisher" 0.534
"4178" "Studentized OLS" "Fisher" 0.412
"4179" "Studentized OLS" "Fisher" 0.852
"4180" "Studentized OLS" "Fisher" 0.494
"4181" "Studentized OLS" "Fisher" 0.408
"4182" "Studentized OLS" "Fisher" 0.326
"4183" "Studentized OLS" "Fisher" 0.372
"4184" "Studentized OLS" "Fisher" 0.374
"4185" "Studentized OLS" "Fisher" 0.026
"4186" "Studentized OLS" "Fisher" 0.732
"4187" "Studentized OLS" "Fisher" 0.306
"4188" "Studentized OLS" "Fisher" 0.214
"4189" "Studentized OLS" "Fisher" 0.902
"4190" "Studentized OLS" "Fisher" 0.524
"4191" "Studentized OLS" "Fisher" 0.118
"4192" "Studentized OLS" "Fisher" 0.58
"4193" "Studentized OLS" "Fisher" 0.846
"4194" "Studentized OLS" "Fisher" 0.1
"4195" "Studentized OLS" "Fisher" 0.478
"4196" "Studentized OLS" "Fisher" 0.542
"4197" "Studentized OLS" "Fisher" 0.648
"4198" "Studentized OLS" "Fisher" 0.63
"4199" "Studentized OLS" "Fisher" 0.58
"4200" "Studentized OLS" "Fisher" 0.178
"4201" "Studentized OLS" "Fisher" 0.91
"4202" "Studentized OLS" "Fisher" 0.918
"4203" "Studentized OLS" "Fisher" 0.304
"4204" "Studentized OLS" "Fisher" 0.178
"4205" "Studentized OLS" "Fisher" 0.026
"4206" "Studentized OLS" "Fisher" 0.576
"4207" "Studentized OLS" "Fisher" 0.304
"4208" "Studentized OLS" "Fisher" 0.154
"4209" "Studentized OLS" "Fisher" 0.51
"4210" "Studentized OLS" "Fisher" 0.442
"4211" "Studentized OLS" "Fisher" 0.374
"4212" "Studentized OLS" "Fisher" 0.902
"4213" "Studentized OLS" "Fisher" 0.978
"4214" "Studentized OLS" "Fisher" 0.356
"4215" "Studentized OLS" "Fisher" 0.034
"4216" "Studentized OLS" "Fisher" 0.744
"4217" "Studentized OLS" "Fisher" 0.462
"4218" "Studentized OLS" "Fisher" 0.378
"4219" "Studentized OLS" "Fisher" 0.794
"4220" "Studentized OLS" "Fisher" 0.986
"4221" "Studentized OLS" "Fisher" 0.618
"4222" "Studentized OLS" "Fisher" 0.996
"4223" "Studentized OLS" "Fisher" 0.334
"4224" "Studentized OLS" "Fisher" 0.238
"4225" "Studentized OLS" "Fisher" 0.202
"4226" "Studentized OLS" "Fisher" 0.104
"4227" "Studentized OLS" "Fisher" 0.81
"4228" "Studentized OLS" "Fisher" 0
"4229" "Studentized OLS" "Fisher" 0.936
"4230" "Studentized OLS" "Fisher" 0.594
"4231" "Studentized OLS" "Fisher" 0.99
"4232" "Studentized OLS" "Fisher" 0.224
"4233" "Studentized OLS" "Fisher" 0.872
"4234" "Studentized OLS" "Fisher" 0.444
"4235" "Studentized OLS" "Fisher" 0.562
"4236" "Studentized OLS" "Fisher" 0.396
"4237" "Studentized OLS" "Fisher" 0.848
"4238" "Studentized OLS" "Fisher" 0.958
"4239" "Studentized OLS" "Fisher" 0.178
"4240" "Studentized OLS" "Fisher" 0.812
"4241" "Studentized OLS" "Fisher" 0.282
"4242" "Studentized OLS" "Fisher" 0.262
"4243" "Studentized OLS" "Fisher" 0.432
"4244" "Studentized OLS" "Fisher" 0.27
"4245" "Studentized OLS" "Fisher" 0.738
"4246" "Studentized OLS" "Fisher" 0.02
"4247" "Studentized OLS" "Fisher" 0.258
"4248" "Studentized OLS" "Fisher" 0.88
"4249" "Studentized OLS" "Fisher" 0.076
"4250" "Studentized OLS" "Fisher" 0.792
"4251" "Studentized OLS" "Fisher" 0.476
"4252" "Studentized OLS" "Fisher" 0.014
"4253" "Studentized OLS" "Fisher" 0.294
"4254" "Studentized OLS" "Fisher" 0.302
"4255" "Studentized OLS" "Fisher" 0.188
"4256" "Studentized OLS" "Fisher" 0.776
"4257" "Studentized OLS" "Fisher" 0.138
"4258" "Studentized OLS" "Fisher" 0.208
"4259" "Studentized OLS" "Fisher" 0.828
"4260" "Studentized OLS" "Fisher" 0.586
"4261" "Studentized OLS" "Fisher" 0.422
"4262" "Studentized OLS" "Fisher" 0.152
"4263" "Studentized OLS" "Fisher" 0.546
"4264" "Studentized OLS" "Fisher" 0.874
"4265" "Studentized OLS" "Fisher" 0.876
"4266" "Studentized OLS" "Fisher" 0.008
"4267" "Studentized OLS" "Fisher" 0.1
"4268" "Studentized OLS" "Fisher" 0.326
"4269" "Studentized OLS" "Fisher" 0.59
"4270" "Studentized OLS" "Fisher" 0.474
"4271" "Studentized OLS" "Fisher" 0.096
"4272" "Studentized OLS" "Fisher" 0.034
"4273" "Studentized OLS" "Fisher" 0.632
"4274" "Studentized OLS" "Fisher" 0.004
"4275" "Studentized OLS" "Fisher" 0.384
"4276" "Studentized OLS" "Fisher" 0.154
"4277" "Studentized OLS" "Fisher" 0
"4278" "Studentized OLS" "Fisher" 0.112
"4279" "Studentized OLS" "Fisher" 0
"4280" "Studentized OLS" "Fisher" 0.846
"4281" "Studentized OLS" "Fisher" 0.758
"4282" "Studentized OLS" "Fisher" 0.548
"4283" "Studentized OLS" "Fisher" 0.816
"4284" "Studentized OLS" "Fisher" 0.586
"4285" "Studentized OLS" "Fisher" 0.102
"4286" "Studentized OLS" "Fisher" 0.852
"4287" "Studentized OLS" "Fisher" 0.198
"4288" "Studentized OLS" "Fisher" 0.566
"4289" "Studentized OLS" "Fisher" 0.582
"4290" "Studentized OLS" "Fisher" 0.962
"4291" "Studentized OLS" "Fisher" 0.636
"4292" "Studentized OLS" "Fisher" 0.01
"4293" "Studentized OLS" "Fisher" 0.69
"4294" "Studentized OLS" "Fisher" 0.86
"4295" "Studentized OLS" "Fisher" 0.412
"4296" "Studentized OLS" "Fisher" 0.872
"4297" "Studentized OLS" "Fisher" 0.05
"4298" "Studentized OLS" "Fisher" 0.22
"4299" "Studentized OLS" "Fisher" 0.468
"4300" "Studentized OLS" "Fisher" 0.866
"4301" "Studentized OLS" "Fisher" 0.332
"4302" "Studentized OLS" "Fisher" 0.106
"4303" "Studentized OLS" "Fisher" 0.938
"4304" "Studentized OLS" "Fisher" 0.7
"4305" "Studentized OLS" "Fisher" 0.634
"4306" "Studentized OLS" "Fisher" 0.002
"4307" "Studentized OLS" "Fisher" 0.124
"4308" "Studentized OLS" "Fisher" 0.658
"4309" "Studentized OLS" "Fisher" 0.712
"4310" "Studentized OLS" "Fisher" 0.678
"4311" "Studentized OLS" "Fisher" 0.452
"4312" "Studentized OLS" "Fisher" 0.152
"4313" "Studentized OLS" "Fisher" 0.73
"4314" "Studentized OLS" "Fisher" 0.628
"4315" "Studentized OLS" "Fisher" 0.404
"4316" "Studentized OLS" "Fisher" 0.3
"4317" "Studentized OLS" "Fisher" 0.346
"4318" "Studentized OLS" "Fisher" 0.972
"4319" "Studentized OLS" "Fisher" 0.528
"4320" "Studentized OLS" "Fisher" 0.982
"4321" "Studentized OLS" "Fisher" 0.86
"4322" "Studentized OLS" "Fisher" 0.368
"4323" "Studentized OLS" "Fisher" 0.684
"4324" "Studentized OLS" "Fisher" 0.106
"4325" "Studentized OLS" "Fisher" 0.814
"4326" "Studentized OLS" "Fisher" 0.296
"4327" "Studentized OLS" "Fisher" 0.696
"4328" "Studentized OLS" "Fisher" 0.292
"4329" "Studentized OLS" "Fisher" 0.582
"4330" "Studentized OLS" "Fisher" 0.484
"4331" "Studentized OLS" "Fisher" 0.334
"4332" "Studentized OLS" "Fisher" 0.01
"4333" "Studentized OLS" "Fisher" 0.502
"4334" "Studentized OLS" "Fisher" 0.14
"4335" "Studentized OLS" "Fisher" 0.116
"4336" "Studentized OLS" "Fisher" 0.77
"4337" "Studentized OLS" "Fisher" 0.93
"4338" "Studentized OLS" "Fisher" 0.462
"4339" "Studentized OLS" "Fisher" 0.346
"4340" "Studentized OLS" "Fisher" 0.162
"4341" "Studentized OLS" "Fisher" 0.542
"4342" "Studentized OLS" "Fisher" 0.088
"4343" "Studentized OLS" "Fisher" 0.798
"4344" "Studentized OLS" "Fisher" 0.696
"4345" "Studentized OLS" "Fisher" 0.576
"4346" "Studentized OLS" "Fisher" 0.926
"4347" "Studentized OLS" "Fisher" 0.05
"4348" "Studentized OLS" "Fisher" 0.49
"4349" "Studentized OLS" "Fisher" 0.908
"4350" "Studentized OLS" "Fisher" 0.056
"4351" "Studentized OLS" "Fisher" 0.47
"4352" "Studentized OLS" "Fisher" 0.402
"4353" "Studentized OLS" "Fisher" 0.034
"4354" "Studentized OLS" "Fisher" 0.202
"4355" "Studentized OLS" "Fisher" 0.062
"4356" "Studentized OLS" "Fisher" 0.276
"4357" "Studentized OLS" "Fisher" 0.858
"4358" "Studentized OLS" "Fisher" 0.104
"4359" "Studentized OLS" "Fisher" 0.058
"4360" "Studentized OLS" "Fisher" 0.798
"4361" "Studentized OLS" "Fisher" 0.378
"4362" "Studentized OLS" "Fisher" 0.02
"4363" "Studentized OLS" "Fisher" 0.3
"4364" "Studentized OLS" "Fisher" 0.448
"4365" "Studentized OLS" "Fisher" 0.034
"4366" "Studentized OLS" "Fisher" 0.274
"4367" "Studentized OLS" "Fisher" 0.89
"4368" "Studentized OLS" "Fisher" 0.542
"4369" "Studentized OLS" "Fisher" 0.846
"4370" "Studentized OLS" "Fisher" 0.37
"4371" "Studentized OLS" "Fisher" 0.586
"4372" "Studentized OLS" "Fisher" 0.3
"4373" "Studentized OLS" "Fisher" 0.002
"4374" "Studentized OLS" "Fisher" 0.142
"4375" "Studentized OLS" "Fisher" 0.468
"4376" "Studentized OLS" "Fisher" 0.518
"4377" "Studentized OLS" "Fisher" 0.144
"4378" "Studentized OLS" "Fisher" 0.91
"4379" "Studentized OLS" "Fisher" 0.082
"4380" "Studentized OLS" "Fisher" 0.122
"4381" "Studentized OLS" "Fisher" 0.458
"4382" "Studentized OLS" "Fisher" 0.244
"4383" "Studentized OLS" "Fisher" 0.462
"4384" "Studentized OLS" "Fisher" 0.718
"4385" "Studentized OLS" "Fisher" 0.606
"4386" "Studentized OLS" "Fisher" 0.924
"4387" "Studentized OLS" "Fisher" 0.722
"4388" "Studentized OLS" "Fisher" 0.208
"4389" "Studentized OLS" "Fisher" 0.04
"4390" "Studentized OLS" "Fisher" 0.064
"4391" "Studentized OLS" "Fisher" 0.938
"4392" "Studentized OLS" "Fisher" 0.722
"4393" "Studentized OLS" "Fisher" 0.804
"4394" "Studentized OLS" "Fisher" 0.55
"4395" "Studentized OLS" "Fisher" 0.502
"4396" "Studentized OLS" "Fisher" 0.324
"4397" "Studentized OLS" "Fisher" 0.452
"4398" "Studentized OLS" "Fisher" 0.816
"4399" "Studentized OLS" "Fisher" 0.568
"4400" "Studentized OLS" "Fisher" 0.29
"4401" "Studentized OLS" "Fisher" 0.424
"4402" "Studentized OLS" "Fisher" 0.504
"4403" "Studentized OLS" "Fisher" 0.832
"4404" "Studentized OLS" "Fisher" 0.532
"4405" "Studentized OLS" "Fisher" 0.392
"4406" "Studentized OLS" "Fisher" 0.522
"4407" "Studentized OLS" "Fisher" 0.274
"4408" "Studentized OLS" "Fisher" 0.214
"4409" "Studentized OLS" "Fisher" 0.956
"4410" "Studentized OLS" "Fisher" 0.81
"4411" "Studentized OLS" "Fisher" 0.08
"4412" "Studentized OLS" "Fisher" 0.048
"4413" "Studentized OLS" "Fisher" 0.058
"4414" "Studentized OLS" "Fisher" 0.714
"4415" "Studentized OLS" "Fisher" 0.884
"4416" "Studentized OLS" "Fisher" 0.288
"4417" "Studentized OLS" "Fisher" 0.54
"4418" "Studentized OLS" "Fisher" 0.824
"4419" "Studentized OLS" "Fisher" 0.21
"4420" "Studentized OLS" "Fisher" 0.004
"4421" "Studentized OLS" "Fisher" 0.58
"4422" "Studentized OLS" "Fisher" 0.97
"4423" "Studentized OLS" "Fisher" 0.078
"4424" "Studentized OLS" "Fisher" 0.27
"4425" "Studentized OLS" "Fisher" 0.068
"4426" "Studentized OLS" "Fisher" 0.606
"4427" "Studentized OLS" "Fisher" 0.976
"4428" "Studentized OLS" "Fisher" 0.978
"4429" "Studentized OLS" "Fisher" 0.136
"4430" "Studentized OLS" "Fisher" 0.644
"4431" "Studentized OLS" "Fisher" 0.048
"4432" "Studentized OLS" "Fisher" 0.092
"4433" "Studentized OLS" "Fisher" 0.078
"4434" "Studentized OLS" "Fisher" 0.478
"4435" "Studentized OLS" "Fisher" 0.826
"4436" "Studentized OLS" "Fisher" 0.808
"4437" "Studentized OLS" "Fisher" 0.902
"4438" "Studentized OLS" "Fisher" 0.57
"4439" "Studentized OLS" "Fisher" 0.734
"4440" "Studentized OLS" "Fisher" 0.59
"4441" "Studentized OLS" "Fisher" 0.836
"4442" "Studentized OLS" "Fisher" 0.254
"4443" "Studentized OLS" "Fisher" 0.286
"4444" "Studentized OLS" "Fisher" 0.404
"4445" "Studentized OLS" "Fisher" 0.048
"4446" "Studentized OLS" "Fisher" 0.02
"4447" "Studentized OLS" "Fisher" 0.386
"4448" "Studentized OLS" "Fisher" 0.836
"4449" "Studentized OLS" "Fisher" 0.982
"4450" "Studentized OLS" "Fisher" 0.526
"4451" "Studentized OLS" "Fisher" 0.584
"4452" "Studentized OLS" "Fisher" 0.35
"4453" "Studentized OLS" "Fisher" 0.432
"4454" "Studentized OLS" "Fisher" 0.514
"4455" "Studentized OLS" "Fisher" 0.262
"4456" "Studentized OLS" "Fisher" 0.732
"4457" "Studentized OLS" "Fisher" 0.402
"4458" "Studentized OLS" "Fisher" 0.324
"4459" "Studentized OLS" "Fisher" 0.202
"4460" "Studentized OLS" "Fisher" 0.75
"4461" "Studentized OLS" "Fisher" 0.004
"4462" "Studentized OLS" "Fisher" 0.19
"4463" "Studentized OLS" "Fisher" 0.034
"4464" "Studentized OLS" "Fisher" 0.58
"4465" "Studentized OLS" "Fisher" 0.742
"4466" "Studentized OLS" "Fisher" 0.006
"4467" "Studentized OLS" "Fisher" 0.984
"4468" "Studentized OLS" "Fisher" 0.428
"4469" "Studentized OLS" "Fisher" 0.514
"4470" "Studentized OLS" "Fisher" 0.872
"4471" "Studentized OLS" "Fisher" 0.208
"4472" "Studentized OLS" "Fisher" 0.434
"4473" "Studentized OLS" "Fisher" 0.46
"4474" "Studentized OLS" "Fisher" 0.018
"4475" "Studentized OLS" "Fisher" 0.014
"4476" "Studentized OLS" "Fisher" 0.454
"4477" "Studentized OLS" "Fisher" 0.18
"4478" "Studentized OLS" "Fisher" 0.766
"4479" "Studentized OLS" "Fisher" 0.68
"4480" "Studentized OLS" "Fisher" 0.394
"4481" "Studentized OLS" "Fisher" 0.096
"4482" "Studentized OLS" "Fisher" 0.254
"4483" "Studentized OLS" "Fisher" 0.148
"4484" "Studentized OLS" "Fisher" 0.14
"4485" "Studentized OLS" "Fisher" 0.188
"4486" "Studentized OLS" "Fisher" 0.31
"4487" "Studentized OLS" "Fisher" 0.29
"4488" "Studentized OLS" "Fisher" 0.786
"4489" "Studentized OLS" "Fisher" 0.042
"4490" "Studentized OLS" "Fisher" 0.512
"4491" "Studentized OLS" "Fisher" 0
"4492" "Studentized OLS" "Fisher" 0.27
"4493" "Studentized OLS" "Fisher" 0.218
"4494" "Studentized OLS" "Fisher" 0.624
"4495" "Studentized OLS" "Fisher" 0.46
"4496" "Studentized OLS" "Fisher" 0.034
"4497" "Studentized OLS" "Fisher" 0.64
"4498" "Studentized OLS" "Fisher" 0.86
"4499" "Studentized OLS" "Fisher" 0.698
"4500" "Studentized OLS" "Fisher" 0.782
"4501" "Studentized OLS" "Fisher" 0.082
"4502" "Studentized OLS" "Fisher" 1
"4503" "Studentized OLS" "Fisher" 0.346
"4504" "Studentized OLS" "Fisher" 0.356
"4505" "Studentized OLS" "Fisher" 0.038
"4506" "Studentized OLS" "Fisher" 0.876
"4507" "Studentized OLS" "Fisher" 0.01
"4508" "Studentized OLS" "Fisher" 0.212
"4509" "Studentized OLS" "Fisher" 0.886
"4510" "Studentized OLS" "Fisher" 0.782
"4511" "Studentized OLS" "Fisher" 0.424
"4512" "Studentized OLS" "Fisher" 0.454
"4513" "Studentized OLS" "Fisher" 0.016
"4514" "Studentized OLS" "Fisher" 0.352
"4515" "Studentized OLS" "Fisher" 0.19
"4516" "Studentized OLS" "Fisher" 0.602
"4517" "Studentized OLS" "Fisher" 1
"4518" "Studentized OLS" "Fisher" 0.676
"4519" "Studentized OLS" "Fisher" 0.598
"4520" "Studentized OLS" "Fisher" 0.984
"4521" "Studentized OLS" "Fisher" 0.678
"4522" "Studentized OLS" "Fisher" 0.946
"4523" "Studentized OLS" "Fisher" 0.236
"4524" "Studentized OLS" "Fisher" 0.252
"4525" "Studentized OLS" "Fisher" 0
"4526" "Studentized OLS" "Fisher" 0.438
"4527" "Studentized OLS" "Fisher" 0.638
"4528" "Studentized OLS" "Fisher" 0.622
"4529" "Studentized OLS" "Fisher" 0.644
"4530" "Studentized OLS" "Fisher" 0.004
"4531" "Studentized OLS" "Fisher" 0.132
"4532" "Studentized OLS" "Fisher" 0.926
"4533" "Studentized OLS" "Fisher" 0.364
"4534" "Studentized OLS" "Fisher" 0.884
"4535" "Studentized OLS" "Fisher" 0.584
"4536" "Studentized OLS" "Fisher" 0.56
"4537" "Studentized OLS" "Fisher" 0.834
"4538" "Studentized OLS" "Fisher" 0.046
"4539" "Studentized OLS" "Fisher" 0.734
"4540" "Studentized OLS" "Fisher" 0.476
"4541" "Studentized OLS" "Fisher" 0.874
"4542" "Studentized OLS" "Fisher" 0.316
"4543" "Studentized OLS" "Fisher" 0.378
"4544" "Studentized OLS" "Fisher" 0.166
"4545" "Studentized OLS" "Fisher" 0.474
"4546" "Studentized OLS" "Fisher" 0.292
"4547" "Studentized OLS" "Fisher" 0.234
"4548" "Studentized OLS" "Fisher" 0.964
"4549" "Studentized OLS" "Fisher" 0.94
"4550" "Studentized OLS" "Fisher" 0.014
"4551" "Studentized OLS" "Fisher" 0.658
"4552" "Studentized OLS" "Fisher" 0.43
"4553" "Studentized OLS" "Fisher" 0.736
"4554" "Studentized OLS" "Fisher" 0.518
"4555" "Studentized OLS" "Fisher" 0.516
"4556" "Studentized OLS" "Fisher" 0.01
"4557" "Studentized OLS" "Fisher" 0.896
"4558" "Studentized OLS" "Fisher" 0.218
"4559" "Studentized OLS" "Fisher" 0.588
"4560" "Studentized OLS" "Fisher" 0.038
"4561" "Studentized OLS" "Fisher" 0.43
"4562" "Studentized OLS" "Fisher" 0.492
"4563" "Studentized OLS" "Fisher" 0.274
"4564" "Studentized OLS" "Fisher" 0.066
"4565" "Studentized OLS" "Fisher" 0.904
"4566" "Studentized OLS" "Fisher" 0.812
"4567" "Studentized OLS" "Fisher" 0.808
"4568" "Studentized OLS" "Fisher" 0.398
"4569" "Studentized OLS" "Fisher" 0.508
"4570" "Studentized OLS" "Fisher" 0.062
"4571" "Studentized OLS" "Fisher" 0.68
"4572" "Studentized OLS" "Fisher" 0.004
"4573" "Studentized OLS" "Fisher" 0.47
"4574" "Studentized OLS" "Fisher" 0.458
"4575" "Studentized OLS" "Fisher" 0.244
"4576" "Studentized OLS" "Fisher" 0.142
"4577" "Studentized OLS" "Fisher" 0.51
"4578" "Studentized OLS" "Fisher" 0.306
"4579" "Studentized OLS" "Fisher" 0.844
"4580" "Studentized OLS" "Fisher" 0.632
"4581" "Studentized OLS" "Fisher" 0.332
"4582" "Studentized OLS" "Fisher" 0.378
"4583" "Studentized OLS" "Fisher" 0.312
"4584" "Studentized OLS" "Fisher" 0.398
"4585" "Studentized OLS" "Fisher" 0.598
"4586" "Studentized OLS" "Fisher" 0.178
"4587" "Studentized OLS" "Fisher" 0.606
"4588" "Studentized OLS" "Fisher" 0.888
"4589" "Studentized OLS" "Fisher" 0.748
"4590" "Studentized OLS" "Fisher" 0.73
"4591" "Studentized OLS" "Fisher" 0.516
"4592" "Studentized OLS" "Fisher" 0.022
"4593" "Studentized OLS" "Fisher" 0.74
"4594" "Studentized OLS" "Fisher" 0.078
"4595" "Studentized OLS" "Fisher" 0.048
"4596" "Studentized OLS" "Fisher" 0.888
"4597" "Studentized OLS" "Fisher" 0.004
"4598" "Studentized OLS" "Fisher" 0.83
"4599" "Studentized OLS" "Fisher" 0.476
"4600" "Studentized OLS" "Fisher" 0.326
"4601" "Studentized OLS" "Fisher" 0.254
"4602" "Studentized OLS" "Fisher" 0.136
"4603" "Studentized OLS" "Fisher" 0.594
"4604" "Studentized OLS" "Fisher" 0.47
"4605" "Studentized OLS" "Fisher" 0.664
"4606" "Studentized OLS" "Fisher" 0.336
"4607" "Studentized OLS" "Fisher" 0.374
"4608" "Studentized OLS" "Fisher" 0.172
"4609" "Studentized OLS" "Fisher" 0.708
"4610" "Studentized OLS" "Fisher" 0.624
"4611" "Studentized OLS" "Fisher" 0.208
"4612" "Studentized OLS" "Fisher" 0.722
"4613" "Studentized OLS" "Fisher" 0.668
"4614" "Studentized OLS" "Fisher" 0.748
"4615" "Studentized OLS" "Fisher" 0.718
"4616" "Studentized OLS" "Fisher" 0.674
"4617" "Studentized OLS" "Fisher" 0.056
"4618" "Studentized OLS" "Fisher" 0.38
"4619" "Studentized OLS" "Fisher" 0.246
"4620" "Studentized OLS" "Fisher" 0.022
"4621" "Studentized OLS" "Fisher" 0.666
"4622" "Studentized OLS" "Fisher" 0.196
"4623" "Studentized OLS" "Fisher" 0.346
"4624" "Studentized OLS" "Fisher" 0.014
"4625" "Studentized OLS" "Fisher" 0.634
"4626" "Studentized OLS" "Fisher" 0.908
"4627" "Studentized OLS" "Fisher" 0.052
"4628" "Studentized OLS" "Fisher" 0.254
"4629" "Studentized OLS" "Fisher" 0.44
"4630" "Studentized OLS" "Fisher" 0.654
"4631" "Studentized OLS" "Fisher" 0.598
"4632" "Studentized OLS" "Fisher" 0.422
"4633" "Studentized OLS" "Fisher" 0.112
"4634" "Studentized OLS" "Fisher" 0.394
"4635" "Studentized OLS" "Fisher" 0.582
"4636" "Studentized OLS" "Fisher" 0.478
"4637" "Studentized OLS" "Fisher" 0.196
"4638" "Studentized OLS" "Fisher" 0.266
"4639" "Studentized OLS" "Fisher" 0.882
"4640" "Studentized OLS" "Fisher" 0.972
"4641" "Studentized OLS" "Fisher" 0.454
"4642" "Studentized OLS" "Fisher" 0.508
"4643" "Studentized OLS" "Fisher" 0.088
"4644" "Studentized OLS" "Fisher" 0.566
"4645" "Studentized OLS" "Fisher" 0.786
"4646" "Studentized OLS" "Fisher" 0.566
"4647" "Studentized OLS" "Fisher" 0.232
"4648" "Studentized OLS" "Fisher" 0.164
"4649" "Studentized OLS" "Fisher" 0.406
"4650" "Studentized OLS" "Fisher" 0.118
"4651" "Studentized OLS" "Fisher" 0.562
"4652" "Studentized OLS" "Fisher" 0.928
"4653" "Studentized OLS" "Fisher" 0.078
"4654" "Studentized OLS" "Fisher" 0.138
"4655" "Studentized OLS" "Fisher" 0.68
"4656" "Studentized OLS" "Fisher" 0.33
"4657" "Studentized OLS" "Fisher" 0.008
"4658" "Studentized OLS" "Fisher" 0.622
"4659" "Studentized OLS" "Fisher" 0.604
"4660" "Studentized OLS" "Fisher" 0.608
"4661" "Studentized OLS" "Fisher" 0.898
"4662" "Studentized OLS" "Fisher" 0.054
"4663" "Studentized OLS" "Fisher" 0.334
"4664" "Studentized OLS" "Fisher" 0.37
"4665" "Studentized OLS" "Fisher" 0.184
"4666" "Studentized OLS" "Fisher" 0.17
"4667" "Studentized OLS" "Fisher" 0.262
"4668" "Studentized OLS" "Fisher" 0.806
"4669" "Studentized OLS" "Fisher" 0.372
"4670" "Studentized OLS" "Fisher" 0.024
"4671" "Studentized OLS" "Fisher" 0.094
"4672" "Studentized OLS" "Fisher" 0.916
"4673" "Studentized OLS" "Fisher" 0.106
"4674" "Studentized OLS" "Fisher" 0.346
"4675" "Studentized OLS" "Fisher" 0.792
"4676" "Studentized OLS" "Fisher" 0.106
"4677" "Studentized OLS" "Fisher" 0.086
"4678" "Studentized OLS" "Fisher" 0.002
"4679" "Studentized OLS" "Fisher" 0.004
"4680" "Studentized OLS" "Fisher" 0.024
"4681" "Studentized OLS" "Fisher" 0.596
"4682" "Studentized OLS" "Fisher" 0.078
"4683" "Studentized OLS" "Fisher" 0.32
"4684" "Studentized OLS" "Fisher" 0.8
"4685" "Studentized OLS" "Fisher" 0.738
"4686" "Studentized OLS" "Fisher" 0.866
"4687" "Studentized OLS" "Fisher" 0.718
"4688" "Studentized OLS" "Fisher" 0.976
"4689" "Studentized OLS" "Fisher" 0.282
"4690" "Studentized OLS" "Fisher" 0.084
"4691" "Studentized OLS" "Fisher" 0.554
"4692" "Studentized OLS" "Fisher" 0.854
"4693" "Studentized OLS" "Fisher" 0.494
"4694" "Studentized OLS" "Fisher" 0.302
"4695" "Studentized OLS" "Fisher" 0.266
"4696" "Studentized OLS" "Fisher" 0
"4697" "Studentized OLS" "Fisher" 1
"4698" "Studentized OLS" "Fisher" 0.054
"4699" "Studentized OLS" "Fisher" 0.198
"4700" "Studentized OLS" "Fisher" 0.474
"4701" "Studentized OLS" "Fisher" 0.958
"4702" "Studentized OLS" "Fisher" 0.634
"4703" "Studentized OLS" "Fisher" 0.324
"4704" "Studentized OLS" "Fisher" 0.178
"4705" "Studentized OLS" "Fisher" 0.384
"4706" "Studentized OLS" "Fisher" 0.454
"4707" "Studentized OLS" "Fisher" 0.466
"4708" "Studentized OLS" "Fisher" 0.752
"4709" "Studentized OLS" "Fisher" 0.362
"4710" "Studentized OLS" "Fisher" 0.776
"4711" "Studentized OLS" "Fisher" 0.378
"4712" "Studentized OLS" "Fisher" 0.05
"4713" "Studentized OLS" "Fisher" 0.9
"4714" "Studentized OLS" "Fisher" 0.47
"4715" "Studentized OLS" "Fisher" 0.944
"4716" "Studentized OLS" "Fisher" 0.874
"4717" "Studentized OLS" "Fisher" 0.974
"4718" "Studentized OLS" "Fisher" 0.814
"4719" "Studentized OLS" "Fisher" 0.446
"4720" "Studentized OLS" "Fisher" 0.592
"4721" "Studentized OLS" "Fisher" 0.328
"4722" "Studentized OLS" "Fisher" 0.174
"4723" "Studentized OLS" "Fisher" 0.68
"4724" "Studentized OLS" "Fisher" 0.476
"4725" "Studentized OLS" "Fisher" 0.288
"4726" "Studentized OLS" "Fisher" 0.594
"4727" "Studentized OLS" "Fisher" 0.402
"4728" "Studentized OLS" "Fisher" 0.306
"4729" "Studentized OLS" "Fisher" 0.848
"4730" "Studentized OLS" "Fisher" 0.352
"4731" "Studentized OLS" "Fisher" 0.798
"4732" "Studentized OLS" "Fisher" 0.784
"4733" "Studentized OLS" "Fisher" 0.12
"4734" "Studentized OLS" "Fisher" 0.51
"4735" "Studentized OLS" "Fisher" 0.408
"4736" "Studentized OLS" "Fisher" 0.148
"4737" "Studentized OLS" "Fisher" 0.176
"4738" "Studentized OLS" "Fisher" 0.134
"4739" "Studentized OLS" "Fisher" 0.1
"4740" "Studentized OLS" "Fisher" 0.706
"4741" "Studentized OLS" "Fisher" 0.604
"4742" "Studentized OLS" "Fisher" 0.364
"4743" "Studentized OLS" "Fisher" 0.78
"4744" "Studentized OLS" "Fisher" 0.672
"4745" "Studentized OLS" "Fisher" 0.548
"4746" "Studentized OLS" "Fisher" 0.724
"4747" "Studentized OLS" "Fisher" 0.44
"4748" "Studentized OLS" "Fisher" 0.21
"4749" "Studentized OLS" "Fisher" 0.386
"4750" "Studentized OLS" "Fisher" 0.5
"4751" "Studentized OLS" "Fisher" 0.392
"4752" "Studentized OLS" "Fisher" 0.534
"4753" "Studentized OLS" "Fisher" 0.558
"4754" "Studentized OLS" "Fisher" 0.94
"4755" "Studentized OLS" "Fisher" 0.616
"4756" "Studentized OLS" "Fisher" 0.136
"4757" "Studentized OLS" "Fisher" 0.308
"4758" "Studentized OLS" "Fisher" 0.086
"4759" "Studentized OLS" "Fisher" 0.536
"4760" "Studentized OLS" "Fisher" 0.242
"4761" "Studentized OLS" "Fisher" 0.666
"4762" "Studentized OLS" "Fisher" 0.11
"4763" "Studentized OLS" "Fisher" 0.104
"4764" "Studentized OLS" "Fisher" 0.638
"4765" "Studentized OLS" "Fisher" 0.008
"4766" "Studentized OLS" "Fisher" 0.908
"4767" "Studentized OLS" "Fisher" 0.606
"4768" "Studentized OLS" "Fisher" 0.216
"4769" "Studentized OLS" "Fisher" 0.178
"4770" "Studentized OLS" "Fisher" 0.946
"4771" "Studentized OLS" "Fisher" 0.122
"4772" "Studentized OLS" "Fisher" 0.182
"4773" "Studentized OLS" "Fisher" 0.014
"4774" "Studentized OLS" "Fisher" 0.386
"4775" "Studentized OLS" "Fisher" 0.14
"4776" "Studentized OLS" "Fisher" 0.55
"4777" "Studentized OLS" "Fisher" 0.294
"4778" "Studentized OLS" "Fisher" 0.154
"4779" "Studentized OLS" "Fisher" 0.002
"4780" "Studentized OLS" "Fisher" 0.046
"4781" "Studentized OLS" "Fisher" 0.724
"4782" "Studentized OLS" "Fisher" 0.528
"4783" "Studentized OLS" "Fisher" 0.902
"4784" "Studentized OLS" "Fisher" 0.706
"4785" "Studentized OLS" "Fisher" 0.594
"4786" "Studentized OLS" "Fisher" 0.83
"4787" "Studentized OLS" "Fisher" 0.158
"4788" "Studentized OLS" "Fisher" 0.556
"4789" "Studentized OLS" "Fisher" 0.992
"4790" "Studentized OLS" "Fisher" 0.142
"4791" "Studentized OLS" "Fisher" 0.18
"4792" "Studentized OLS" "Fisher" 0.3
"4793" "Studentized OLS" "Fisher" 0.874
"4794" "Studentized OLS" "Fisher" 0.444
"4795" "Studentized OLS" "Fisher" 0.85
"4796" "Studentized OLS" "Fisher" 0.864
"4797" "Studentized OLS" "Fisher" 0.394
"4798" "Studentized OLS" "Fisher" 0.23
"4799" "Studentized OLS" "Fisher" 0.138
"4800" "Studentized OLS" "Fisher" 0.608
"4801" "Studentized OLS" "Fisher" 0.034
"4802" "Studentized OLS" "Fisher" 0.324
"4803" "Studentized OLS" "Fisher" 0.862
"4804" "Studentized OLS" "Fisher" 0.348
"4805" "Studentized OLS" "Fisher" 0.75
"4806" "Studentized OLS" "Fisher" 0.966
"4807" "Studentized OLS" "Fisher" 0.772
"4808" "Studentized OLS" "Fisher" 0.966
"4809" "Studentized OLS" "Fisher" 0.826
"4810" "Studentized OLS" "Fisher" 0.67
"4811" "Studentized OLS" "Fisher" 0.728
"4812" "Studentized OLS" "Fisher" 0.282
"4813" "Studentized OLS" "Fisher" 0.744
"4814" "Studentized OLS" "Fisher" 0.058
"4815" "Studentized OLS" "Fisher" 0.006
"4816" "Studentized OLS" "Fisher" 0.548
"4817" "Studentized OLS" "Fisher" 0.546
"4818" "Studentized OLS" "Fisher" 0.338
"4819" "Studentized OLS" "Fisher" 0.222
"4820" "Studentized OLS" "Fisher" 0.36
"4821" "Studentized OLS" "Fisher" 0.052
"4822" "Studentized OLS" "Fisher" 0.08
"4823" "Studentized OLS" "Fisher" 0.596
"4824" "Studentized OLS" "Fisher" 0.4
"4825" "Studentized OLS" "Fisher" 0
"4826" "Studentized OLS" "Fisher" 0.952
"4827" "Studentized OLS" "Fisher" 0.4
"4828" "Studentized OLS" "Fisher" 0.988
"4829" "Studentized OLS" "Fisher" 0.432
"4830" "Studentized OLS" "Fisher" 0.866
"4831" "Studentized OLS" "Fisher" 0.158
"4832" "Studentized OLS" "Fisher" 0.23
"4833" "Studentized OLS" "Fisher" 0.452
"4834" "Studentized OLS" "Fisher" 0.8
"4835" "Studentized OLS" "Fisher" 0.004
"4836" "Studentized OLS" "Fisher" 0.434
"4837" "Studentized OLS" "Fisher" 0.956
"4838" "Studentized OLS" "Fisher" 0.034
"4839" "Studentized OLS" "Fisher" 0.462
"4840" "Studentized OLS" "Fisher" 0.69
"4841" "Studentized OLS" "Fisher" 0.254
"4842" "Studentized OLS" "Fisher" 0.472
"4843" "Studentized OLS" "Fisher" 0.502
"4844" "Studentized OLS" "Fisher" 0.534
"4845" "Studentized OLS" "Fisher" 0.554
"4846" "Studentized OLS" "Fisher" 0.316
"4847" "Studentized OLS" "Fisher" 0.848
"4848" "Studentized OLS" "Fisher" 0.338
"4849" "Studentized OLS" "Fisher" 0.692
"4850" "Studentized OLS" "Fisher" 0.758
"4851" "Studentized OLS" "Fisher" 0.558
"4852" "Studentized OLS" "Fisher" 0.768
"4853" "Studentized OLS" "Fisher" 0.212
"4854" "Studentized OLS" "Fisher" 0.16
"4855" "Studentized OLS" "Fisher" 0.982
"4856" "Studentized OLS" "Fisher" 0.932
"4857" "Studentized OLS" "Fisher" 0.184
"4858" "Studentized OLS" "Fisher" 0.93
"4859" "Studentized OLS" "Fisher" 0.094
"4860" "Studentized OLS" "Fisher" 0.136
"4861" "Studentized OLS" "Fisher" 0.244
"4862" "Studentized OLS" "Fisher" 0.738
"4863" "Studentized OLS" "Fisher" 0.924
"4864" "Studentized OLS" "Fisher" 0.038
"4865" "Studentized OLS" "Fisher" 0.294
"4866" "Studentized OLS" "Fisher" 0.446
"4867" "Studentized OLS" "Fisher" 0.19
"4868" "Studentized OLS" "Fisher" 0.402
"4869" "Studentized OLS" "Fisher" 0.662
"4870" "Studentized OLS" "Fisher" 0.162
"4871" "Studentized OLS" "Fisher" 0.348
"4872" "Studentized OLS" "Fisher" 0.002
"4873" "Studentized OLS" "Fisher" 0.714
"4874" "Studentized OLS" "Fisher" 0.64
"4875" "Studentized OLS" "Fisher" 0.492
"4876" "Studentized OLS" "Fisher" 0.144
"4877" "Studentized OLS" "Fisher" 0.322
"4878" "Studentized OLS" "Fisher" 0.652
"4879" "Studentized OLS" "Fisher" 0.392
"4880" "Studentized OLS" "Fisher" 0.332
"4881" "Studentized OLS" "Fisher" 0.114
"4882" "Studentized OLS" "Fisher" 0.464
"4883" "Studentized OLS" "Fisher" 0.05
"4884" "Studentized OLS" "Fisher" 0.86
"4885" "Studentized OLS" "Fisher" 0.292
"4886" "Studentized OLS" "Fisher" 0.688
"4887" "Studentized OLS" "Fisher" 0.62
"4888" "Studentized OLS" "Fisher" 0.408
"4889" "Studentized OLS" "Fisher" 0.088
"4890" "Studentized OLS" "Fisher" 0.654
"4891" "Studentized OLS" "Fisher" 0.41
"4892" "Studentized OLS" "Fisher" 0.358
"4893" "Studentized OLS" "Fisher" 0.646
"4894" "Studentized OLS" "Fisher" 0.374
"4895" "Studentized OLS" "Fisher" 0.504
"4896" "Studentized OLS" "Fisher" 0.398
"4897" "Studentized OLS" "Fisher" 0.646
"4898" "Studentized OLS" "Fisher" 0.406
"4899" "Studentized OLS" "Fisher" 0.166
"4900" "Studentized OLS" "Fisher" 0.068
"4901" "Studentized OLS" "Fisher" 0.148
"4902" "Studentized OLS" "Fisher" 0.444
"4903" "Studentized OLS" "Fisher" 0.002
"4904" "Studentized OLS" "Fisher" 0.168
"4905" "Studentized OLS" "Fisher" 0.582
"4906" "Studentized OLS" "Fisher" 0.678
"4907" "Studentized OLS" "Fisher" 0.472
"4908" "Studentized OLS" "Fisher" 0.022
"4909" "Studentized OLS" "Fisher" 0.818
"4910" "Studentized OLS" "Fisher" 0.022
"4911" "Studentized OLS" "Fisher" 0.93
"4912" "Studentized OLS" "Fisher" 0.306
"4913" "Studentized OLS" "Fisher" 0
"4914" "Studentized OLS" "Fisher" 0.354
"4915" "Studentized OLS" "Fisher" 0.742
"4916" "Studentized OLS" "Fisher" 0.634
"4917" "Studentized OLS" "Fisher" 0.542
"4918" "Studentized OLS" "Fisher" 0.778
"4919" "Studentized OLS" "Fisher" 0.43
"4920" "Studentized OLS" "Fisher" 0.848
"4921" "Studentized OLS" "Fisher" 0.198
"4922" "Studentized OLS" "Fisher" 0.916
"4923" "Studentized OLS" "Fisher" 0.15
"4924" "Studentized OLS" "Fisher" 0.276
"4925" "Studentized OLS" "Fisher" 0.574
"4926" "Studentized OLS" "Fisher" 0.198
"4927" "Studentized OLS" "Fisher" 0.688
"4928" "Studentized OLS" "Fisher" 0.07
"4929" "Studentized OLS" "Fisher" 0.346
"4930" "Studentized OLS" "Fisher" 0.784
"4931" "Studentized OLS" "Fisher" 0
"4932" "Studentized OLS" "Fisher" 0.684
"4933" "Studentized OLS" "Fisher" 0.008
"4934" "Studentized OLS" "Fisher" 0.6
"4935" "Studentized OLS" "Fisher" 0.046
"4936" "Studentized OLS" "Fisher" 0.444
"4937" "Studentized OLS" "Fisher" 0.684
"4938" "Studentized OLS" "Fisher" 0.126
"4939" "Studentized OLS" "Fisher" 0.386
"4940" "Studentized OLS" "Fisher" 0.722
"4941" "Studentized OLS" "Fisher" 0.054
"4942" "Studentized OLS" "Fisher" 0.052
"4943" "Studentized OLS" "Fisher" 0.688
"4944" "Studentized OLS" "Fisher" 0.47
"4945" "Studentized OLS" "Fisher" 0.448
"4946" "Studentized OLS" "Fisher" 0.686
"4947" "Studentized OLS" "Fisher" 0.124
"4948" "Studentized OLS" "Fisher" 0.162
"4949" "Studentized OLS" "Fisher" 0.002
"4950" "Studentized OLS" "Fisher" 0.288
"4951" "Studentized OLS" "Fisher" 0.68
"4952" "Studentized OLS" "Fisher" 0.006
"4953" "Studentized OLS" "Fisher" 0.562
"4954" "Studentized OLS" "Fisher" 0.88
"4955" "Studentized OLS" "Fisher" 0.178
"4956" "Studentized OLS" "Fisher" 0.648
"4957" "Studentized OLS" "Fisher" 0.586
"4958" "Studentized OLS" "Fisher" 0.462
"4959" "Studentized OLS" "Fisher" 0.936
"4960" "Studentized OLS" "Fisher" 0.012
"4961" "Studentized OLS" "Fisher" 0.986
"4962" "Studentized OLS" "Fisher" 0.688
"4963" "Studentized OLS" "Fisher" 0.294
"4964" "Studentized OLS" "Fisher" 0.1
"4965" "Studentized OLS" "Fisher" 0.846
"4966" "Studentized OLS" "Fisher" 0.436
"4967" "Studentized OLS" "Fisher" 0.042
"4968" "Studentized OLS" "Fisher" 0.056
"4969" "Studentized OLS" "Fisher" 0.892
"4970" "Studentized OLS" "Fisher" 0.004
"4971" "Studentized OLS" "Fisher" 0.086
"4972" "Studentized OLS" "Fisher" 0.986
"4973" "Studentized OLS" "Fisher" 0.74
"4974" "Studentized OLS" "Fisher" 0.47
"4975" "Studentized OLS" "Fisher" 0.31
"4976" "Studentized OLS" "Fisher" 0.232
"4977" "Studentized OLS" "Fisher" 0.254
"4978" "Studentized OLS" "Fisher" 0.622
"4979" "Studentized OLS" "Fisher" 0.892
"4980" "Studentized OLS" "Fisher" 0.262
"4981" "Studentized OLS" "Fisher" 0.912
"4982" "Studentized OLS" "Fisher" 0.778
"4983" "Studentized OLS" "Fisher" 0.432
"4984" "Studentized OLS" "Fisher" 0.416
"4985" "Studentized OLS" "Fisher" 0.452
"4986" "Studentized OLS" "Fisher" 0.538
"4987" "Studentized OLS" "Fisher" 0.592
"4988" "Studentized OLS" "Fisher" 0.372
"4989" "Studentized OLS" "Fisher" 0.528
"4990" "Studentized OLS" "Fisher" 0.982
"4991" "Studentized OLS" "Fisher" 0.084
"4992" "Studentized OLS" "Fisher" 0.566
"4993" "Studentized OLS" "Fisher" 0.106
"4994" "Studentized OLS" "Fisher" 0.282
"4995" "Studentized OLS" "Fisher" 0.352
"4996" "Studentized OLS" "Fisher" 0.662
"4997" "Studentized OLS" "Fisher" 0.154
"4998" "Studentized OLS" "Fisher" 0.408
"4999" "Studentized OLS" "Fisher" 0.394
"5000" "Studentized OLS" "Fisher" 0.69
"5001" "Studentized EHW" "Fisher" 0.196
"5002" "Studentized EHW" "Fisher" 0.918
"5003" "Studentized EHW" "Fisher" 0.582
"5004" "Studentized EHW" "Fisher" 0.504
"5005" "Studentized EHW" "Fisher" 0.352
"5006" "Studentized EHW" "Fisher" 0.596
"5007" "Studentized EHW" "Fisher" 0.958
"5008" "Studentized EHW" "Fisher" 0.82
"5009" "Studentized EHW" "Fisher" 0.902
"5010" "Studentized EHW" "Fisher" 0.102
"5011" "Studentized EHW" "Fisher" 0.226
"5012" "Studentized EHW" "Fisher" 0.702
"5013" "Studentized EHW" "Fisher" 0.63
"5014" "Studentized EHW" "Fisher" 0.324
"5015" "Studentized EHW" "Fisher" 0.52
"5016" "Studentized EHW" "Fisher" 0.78
"5017" "Studentized EHW" "Fisher" 0.648
"5018" "Studentized EHW" "Fisher" 0.914
"5019" "Studentized EHW" "Fisher" 0.898
"5020" "Studentized EHW" "Fisher" 0.678
"5021" "Studentized EHW" "Fisher" 0.152
"5022" "Studentized EHW" "Fisher" 0.69
"5023" "Studentized EHW" "Fisher" 0.79
"5024" "Studentized EHW" "Fisher" 0.458
"5025" "Studentized EHW" "Fisher" 0.388
"5026" "Studentized EHW" "Fisher" 0.63
"5027" "Studentized EHW" "Fisher" 0.178
"5028" "Studentized EHW" "Fisher" 0.49
"5029" "Studentized EHW" "Fisher" 0.546
"5030" "Studentized EHW" "Fisher" 0.768
"5031" "Studentized EHW" "Fisher" 0.622
"5032" "Studentized EHW" "Fisher" 0.934
"5033" "Studentized EHW" "Fisher" 0.796
"5034" "Studentized EHW" "Fisher" 0.874
"5035" "Studentized EHW" "Fisher" 0.342
"5036" "Studentized EHW" "Fisher" 0.916
"5037" "Studentized EHW" "Fisher" 0.422
"5038" "Studentized EHW" "Fisher" 0.73
"5039" "Studentized EHW" "Fisher" 0.652
"5040" "Studentized EHW" "Fisher" 0.746
"5041" "Studentized EHW" "Fisher" 0.118
"5042" "Studentized EHW" "Fisher" 0.856
"5043" "Studentized EHW" "Fisher" 0.008
"5044" "Studentized EHW" "Fisher" 0.776
"5045" "Studentized EHW" "Fisher" 0.414
"5046" "Studentized EHW" "Fisher" 0.068
"5047" "Studentized EHW" "Fisher" 0.668
"5048" "Studentized EHW" "Fisher" 0.63
"5049" "Studentized EHW" "Fisher" 0.194
"5050" "Studentized EHW" "Fisher" 0.18
"5051" "Studentized EHW" "Fisher" 0.66
"5052" "Studentized EHW" "Fisher" 0.312
"5053" "Studentized EHW" "Fisher" 0.936
"5054" "Studentized EHW" "Fisher" 0.37
"5055" "Studentized EHW" "Fisher" 0.258
"5056" "Studentized EHW" "Fisher" 0.956
"5057" "Studentized EHW" "Fisher" 0.282
"5058" "Studentized EHW" "Fisher" 0.712
"5059" "Studentized EHW" "Fisher" 0.606
"5060" "Studentized EHW" "Fisher" 0.252
"5061" "Studentized EHW" "Fisher" 0.484
"5062" "Studentized EHW" "Fisher" 0.63
"5063" "Studentized EHW" "Fisher" 0.744
"5064" "Studentized EHW" "Fisher" 0.218
"5065" "Studentized EHW" "Fisher" 0.344
"5066" "Studentized EHW" "Fisher" 0.82
"5067" "Studentized EHW" "Fisher" 0.826
"5068" "Studentized EHW" "Fisher" 0.588
"5069" "Studentized EHW" "Fisher" 0.426
"5070" "Studentized EHW" "Fisher" 0.96
"5071" "Studentized EHW" "Fisher" 0.4
"5072" "Studentized EHW" "Fisher" 0.42
"5073" "Studentized EHW" "Fisher" 0.332
"5074" "Studentized EHW" "Fisher" 0.768
"5075" "Studentized EHW" "Fisher" 0.448
"5076" "Studentized EHW" "Fisher" 0.312
"5077" "Studentized EHW" "Fisher" 0.382
"5078" "Studentized EHW" "Fisher" 0.146
"5079" "Studentized EHW" "Fisher" 0.806
"5080" "Studentized EHW" "Fisher" 0.864
"5081" "Studentized EHW" "Fisher" 0.332
"5082" "Studentized EHW" "Fisher" 1
"5083" "Studentized EHW" "Fisher" 0.572
"5084" "Studentized EHW" "Fisher" 0.442
"5085" "Studentized EHW" "Fisher" 0.662
"5086" "Studentized EHW" "Fisher" 0.772
"5087" "Studentized EHW" "Fisher" 0.87
"5088" "Studentized EHW" "Fisher" 0.044
"5089" "Studentized EHW" "Fisher" 0.692
"5090" "Studentized EHW" "Fisher" 0.194
"5091" "Studentized EHW" "Fisher" 0.482
"5092" "Studentized EHW" "Fisher" 0.806
"5093" "Studentized EHW" "Fisher" 0.696
"5094" "Studentized EHW" "Fisher" 0.784
"5095" "Studentized EHW" "Fisher" 0.848
"5096" "Studentized EHW" "Fisher" 0.744
"5097" "Studentized EHW" "Fisher" 0.628
"5098" "Studentized EHW" "Fisher" 0.418
"5099" "Studentized EHW" "Fisher" 0.512
"5100" "Studentized EHW" "Fisher" 0.18
"5101" "Studentized EHW" "Fisher" 0.504
"5102" "Studentized EHW" "Fisher" 0.796
"5103" "Studentized EHW" "Fisher" 0.992
"5104" "Studentized EHW" "Fisher" 0.208
"5105" "Studentized EHW" "Fisher" 0.894
"5106" "Studentized EHW" "Fisher" 0.882
"5107" "Studentized EHW" "Fisher" 1
"5108" "Studentized EHW" "Fisher" 0.508
"5109" "Studentized EHW" "Fisher" 0.212
"5110" "Studentized EHW" "Fisher" 0.528
"5111" "Studentized EHW" "Fisher" 0.766
"5112" "Studentized EHW" "Fisher" 0.556
"5113" "Studentized EHW" "Fisher" 0.142
"5114" "Studentized EHW" "Fisher" 0.736
"5115" "Studentized EHW" "Fisher" 0.304
"5116" "Studentized EHW" "Fisher" 0.348
"5117" "Studentized EHW" "Fisher" 0.77
"5118" "Studentized EHW" "Fisher" 0.042
"5119" "Studentized EHW" "Fisher" 0.072
"5120" "Studentized EHW" "Fisher" 0.324
"5121" "Studentized EHW" "Fisher" 0.298
"5122" "Studentized EHW" "Fisher" 0.538
"5123" "Studentized EHW" "Fisher" 0.966
"5124" "Studentized EHW" "Fisher" 0.422
"5125" "Studentized EHW" "Fisher" 0.852
"5126" "Studentized EHW" "Fisher" 0.512
"5127" "Studentized EHW" "Fisher" 0.058
"5128" "Studentized EHW" "Fisher" 0.98
"5129" "Studentized EHW" "Fisher" 0.836
"5130" "Studentized EHW" "Fisher" 0.842
"5131" "Studentized EHW" "Fisher" 0.424
"5132" "Studentized EHW" "Fisher" 0.722
"5133" "Studentized EHW" "Fisher" 0.964
"5134" "Studentized EHW" "Fisher" 0.612
"5135" "Studentized EHW" "Fisher" 0.872
"5136" "Studentized EHW" "Fisher" 0.37
"5137" "Studentized EHW" "Fisher" 0.024
"5138" "Studentized EHW" "Fisher" 0.232
"5139" "Studentized EHW" "Fisher" 0.266
"5140" "Studentized EHW" "Fisher" 0.732
"5141" "Studentized EHW" "Fisher" 0.024
"5142" "Studentized EHW" "Fisher" 0.886
"5143" "Studentized EHW" "Fisher" 0.716
"5144" "Studentized EHW" "Fisher" 0.932
"5145" "Studentized EHW" "Fisher" 0.844
"5146" "Studentized EHW" "Fisher" 0.634
"5147" "Studentized EHW" "Fisher" 0.27
"5148" "Studentized EHW" "Fisher" 0.51
"5149" "Studentized EHW" "Fisher" 0.93
"5150" "Studentized EHW" "Fisher" 0.916
"5151" "Studentized EHW" "Fisher" 0.174
"5152" "Studentized EHW" "Fisher" 0.51
"5153" "Studentized EHW" "Fisher" 0.676
"5154" "Studentized EHW" "Fisher" 0.858
"5155" "Studentized EHW" "Fisher" 0.97
"5156" "Studentized EHW" "Fisher" 0.518
"5157" "Studentized EHW" "Fisher" 0.682
"5158" "Studentized EHW" "Fisher" 0.114
"5159" "Studentized EHW" "Fisher" 0.888
"5160" "Studentized EHW" "Fisher" 0.836
"5161" "Studentized EHW" "Fisher" 0.146
"5162" "Studentized EHW" "Fisher" 0.646
"5163" "Studentized EHW" "Fisher" 0.974
"5164" "Studentized EHW" "Fisher" 0.45
"5165" "Studentized EHW" "Fisher" 0.818
"5166" "Studentized EHW" "Fisher" 0.898
"5167" "Studentized EHW" "Fisher" 0.828
"5168" "Studentized EHW" "Fisher" 0.884
"5169" "Studentized EHW" "Fisher" 0.454
"5170" "Studentized EHW" "Fisher" 0.33
"5171" "Studentized EHW" "Fisher" 0.558
"5172" "Studentized EHW" "Fisher" 0.134
"5173" "Studentized EHW" "Fisher" 0.258
"5174" "Studentized EHW" "Fisher" 0.08
"5175" "Studentized EHW" "Fisher" 0.468
"5176" "Studentized EHW" "Fisher" 0.692
"5177" "Studentized EHW" "Fisher" 0.664
"5178" "Studentized EHW" "Fisher" 0.554
"5179" "Studentized EHW" "Fisher" 0.88
"5180" "Studentized EHW" "Fisher" 0.604
"5181" "Studentized EHW" "Fisher" 0.576
"5182" "Studentized EHW" "Fisher" 0.502
"5183" "Studentized EHW" "Fisher" 0.566
"5184" "Studentized EHW" "Fisher" 0.528
"5185" "Studentized EHW" "Fisher" 0.07
"5186" "Studentized EHW" "Fisher" 0.858
"5187" "Studentized EHW" "Fisher" 0.488
"5188" "Studentized EHW" "Fisher" 0.41
"5189" "Studentized EHW" "Fisher" 0.932
"5190" "Studentized EHW" "Fisher" 0.63
"5191" "Studentized EHW" "Fisher" 0.14
"5192" "Studentized EHW" "Fisher" 0.722
"5193" "Studentized EHW" "Fisher" 0.886
"5194" "Studentized EHW" "Fisher" 0.222
"5195" "Studentized EHW" "Fisher" 0.67
"5196" "Studentized EHW" "Fisher" 0.646
"5197" "Studentized EHW" "Fisher" 0.748
"5198" "Studentized EHW" "Fisher" 0.76
"5199" "Studentized EHW" "Fisher" 0.72
"5200" "Studentized EHW" "Fisher" 0.33
"5201" "Studentized EHW" "Fisher" 0.938
"5202" "Studentized EHW" "Fisher" 0.94
"5203" "Studentized EHW" "Fisher" 0.51
"5204" "Studentized EHW" "Fisher" 0.342
"5205" "Studentized EHW" "Fisher" 0.092
"5206" "Studentized EHW" "Fisher" 0.692
"5207" "Studentized EHW" "Fisher" 0.376
"5208" "Studentized EHW" "Fisher" 0.288
"5209" "Studentized EHW" "Fisher" 0.646
"5210" "Studentized EHW" "Fisher" 0.62
"5211" "Studentized EHW" "Fisher" 0.606
"5212" "Studentized EHW" "Fisher" 0.936
"5213" "Studentized EHW" "Fisher" 0.992
"5214" "Studentized EHW" "Fisher" 0.544
"5215" "Studentized EHW" "Fisher" 0.128
"5216" "Studentized EHW" "Fisher" 0.832
"5217" "Studentized EHW" "Fisher" 0.544
"5218" "Studentized EHW" "Fisher" 0.518
"5219" "Studentized EHW" "Fisher" 0.85
"5220" "Studentized EHW" "Fisher" 0.986
"5221" "Studentized EHW" "Fisher" 0.738
"5222" "Studentized EHW" "Fisher" 0.998
"5223" "Studentized EHW" "Fisher" 0.468
"5224" "Studentized EHW" "Fisher" 0.364
"5225" "Studentized EHW" "Fisher" 0.388
"5226" "Studentized EHW" "Fisher" 0.176
"5227" "Studentized EHW" "Fisher" 0.852
"5228" "Studentized EHW" "Fisher" 0.002
"5229" "Studentized EHW" "Fisher" 0.942
"5230" "Studentized EHW" "Fisher" 0.714
"5231" "Studentized EHW" "Fisher" 0.996
"5232" "Studentized EHW" "Fisher" 0.44
"5233" "Studentized EHW" "Fisher" 0.918
"5234" "Studentized EHW" "Fisher" 0.558
"5235" "Studentized EHW" "Fisher" 0.652
"5236" "Studentized EHW" "Fisher" 0.538
"5237" "Studentized EHW" "Fisher" 0.91
"5238" "Studentized EHW" "Fisher" 0.97
"5239" "Studentized EHW" "Fisher" 0.314
"5240" "Studentized EHW" "Fisher" 0.842
"5241" "Studentized EHW" "Fisher" 0.428
"5242" "Studentized EHW" "Fisher" 0.438
"5243" "Studentized EHW" "Fisher" 0.558
"5244" "Studentized EHW" "Fisher" 0.478
"5245" "Studentized EHW" "Fisher" 0.812
"5246" "Studentized EHW" "Fisher" 0.144
"5247" "Studentized EHW" "Fisher" 0.426
"5248" "Studentized EHW" "Fisher" 0.924
"5249" "Studentized EHW" "Fisher" 0.238
"5250" "Studentized EHW" "Fisher" 0.838
"5251" "Studentized EHW" "Fisher" 0.608
"5252" "Studentized EHW" "Fisher" 0.046
"5253" "Studentized EHW" "Fisher" 0.474
"5254" "Studentized EHW" "Fisher" 0.444
"5255" "Studentized EHW" "Fisher" 0.274
"5256" "Studentized EHW" "Fisher" 0.83
"5257" "Studentized EHW" "Fisher" 0.294
"5258" "Studentized EHW" "Fisher" 0.392
"5259" "Studentized EHW" "Fisher" 0.886
"5260" "Studentized EHW" "Fisher" 0.644
"5261" "Studentized EHW" "Fisher" 0.552
"5262" "Studentized EHW" "Fisher" 0.278
"5263" "Studentized EHW" "Fisher" 0.662
"5264" "Studentized EHW" "Fisher" 0.912
"5265" "Studentized EHW" "Fisher" 0.928
"5266" "Studentized EHW" "Fisher" 0.092
"5267" "Studentized EHW" "Fisher" 0.254
"5268" "Studentized EHW" "Fisher" 0.514
"5269" "Studentized EHW" "Fisher" 0.74
"5270" "Studentized EHW" "Fisher" 0.65
"5271" "Studentized EHW" "Fisher" 0.268
"5272" "Studentized EHW" "Fisher" 0.15
"5273" "Studentized EHW" "Fisher" 0.748
"5274" "Studentized EHW" "Fisher" 0.03
"5275" "Studentized EHW" "Fisher" 0.56
"5276" "Studentized EHW" "Fisher" 0.344
"5277" "Studentized EHW" "Fisher" 0
"5278" "Studentized EHW" "Fisher" 0.312
"5279" "Studentized EHW" "Fisher" 0.062
"5280" "Studentized EHW" "Fisher" 0.882
"5281" "Studentized EHW" "Fisher" 0.844
"5282" "Studentized EHW" "Fisher" 0.622
"5283" "Studentized EHW" "Fisher" 0.872
"5284" "Studentized EHW" "Fisher" 0.688
"5285" "Studentized EHW" "Fisher" 0.252
"5286" "Studentized EHW" "Fisher" 0.872
"5287" "Studentized EHW" "Fisher" 0.334
"5288" "Studentized EHW" "Fisher" 0.652
"5289" "Studentized EHW" "Fisher" 0.708
"5290" "Studentized EHW" "Fisher" 0.974
"5291" "Studentized EHW" "Fisher" 0.706
"5292" "Studentized EHW" "Fisher" 0.096
"5293" "Studentized EHW" "Fisher" 0.758
"5294" "Studentized EHW" "Fisher" 0.91
"5295" "Studentized EHW" "Fisher" 0.58
"5296" "Studentized EHW" "Fisher" 0.914
"5297" "Studentized EHW" "Fisher" 0.148
"5298" "Studentized EHW" "Fisher" 0.4
"5299" "Studentized EHW" "Fisher" 0.518
"5300" "Studentized EHW" "Fisher" 0.888
"5301" "Studentized EHW" "Fisher" 0.512
"5302" "Studentized EHW" "Fisher" 0.204
"5303" "Studentized EHW" "Fisher" 0.94
"5304" "Studentized EHW" "Fisher" 0.802
"5305" "Studentized EHW" "Fisher" 0.738
"5306" "Studentized EHW" "Fisher" 0.054
"5307" "Studentized EHW" "Fisher" 0.296
"5308" "Studentized EHW" "Fisher" 0.732
"5309" "Studentized EHW" "Fisher" 0.792
"5310" "Studentized EHW" "Fisher" 0.75
"5311" "Studentized EHW" "Fisher" 0.552
"5312" "Studentized EHW" "Fisher" 0.35
"5313" "Studentized EHW" "Fisher" 0.826
"5314" "Studentized EHW" "Fisher" 0.738
"5315" "Studentized EHW" "Fisher" 0.53
"5316" "Studentized EHW" "Fisher" 0.492
"5317" "Studentized EHW" "Fisher" 0.496
"5318" "Studentized EHW" "Fisher" 0.98
"5319" "Studentized EHW" "Fisher" 0.628
"5320" "Studentized EHW" "Fisher" 0.988
"5321" "Studentized EHW" "Fisher" 0.91
"5322" "Studentized EHW" "Fisher" 0.508
"5323" "Studentized EHW" "Fisher" 0.772
"5324" "Studentized EHW" "Fisher" 0.248
"5325" "Studentized EHW" "Fisher" 0.874
"5326" "Studentized EHW" "Fisher" 0.422
"5327" "Studentized EHW" "Fisher" 0.768
"5328" "Studentized EHW" "Fisher" 0.466
"5329" "Studentized EHW" "Fisher" 0.708
"5330" "Studentized EHW" "Fisher" 0.616
"5331" "Studentized EHW" "Fisher" 0.564
"5332" "Studentized EHW" "Fisher" 0.058
"5333" "Studentized EHW" "Fisher" 0.634
"5334" "Studentized EHW" "Fisher" 0.364
"5335" "Studentized EHW" "Fisher" 0.232
"5336" "Studentized EHW" "Fisher" 0.84
"5337" "Studentized EHW" "Fisher" 0.95
"5338" "Studentized EHW" "Fisher" 0.596
"5339" "Studentized EHW" "Fisher" 0.454
"5340" "Studentized EHW" "Fisher" 0.298
"5341" "Studentized EHW" "Fisher" 0.656
"5342" "Studentized EHW" "Fisher" 0.192
"5343" "Studentized EHW" "Fisher" 0.87
"5344" "Studentized EHW" "Fisher" 0.768
"5345" "Studentized EHW" "Fisher" 0.668
"5346" "Studentized EHW" "Fisher" 0.942
"5347" "Studentized EHW" "Fisher" 0.156
"5348" "Studentized EHW" "Fisher" 0.574
"5349" "Studentized EHW" "Fisher" 0.948
"5350" "Studentized EHW" "Fisher" 0.214
"5351" "Studentized EHW" "Fisher" 0.594
"5352" "Studentized EHW" "Fisher" 0.562
"5353" "Studentized EHW" "Fisher" 0.132
"5354" "Studentized EHW" "Fisher" 0.402
"5355" "Studentized EHW" "Fisher" 0.146
"5356" "Studentized EHW" "Fisher" 0.442
"5357" "Studentized EHW" "Fisher" 0.906
"5358" "Studentized EHW" "Fisher" 0.218
"5359" "Studentized EHW" "Fisher" 0.226
"5360" "Studentized EHW" "Fisher" 0.83
"5361" "Studentized EHW" "Fisher" 0.554
"5362" "Studentized EHW" "Fisher" 0.138
"5363" "Studentized EHW" "Fisher" 0.484
"5364" "Studentized EHW" "Fisher" 0.588
"5365" "Studentized EHW" "Fisher" 0.142
"5366" "Studentized EHW" "Fisher" 0.462
"5367" "Studentized EHW" "Fisher" 0.93
"5368" "Studentized EHW" "Fisher" 0.682
"5369" "Studentized EHW" "Fisher" 0.866
"5370" "Studentized EHW" "Fisher" 0.572
"5371" "Studentized EHW" "Fisher" 0.72
"5372" "Studentized EHW" "Fisher" 0.412
"5373" "Studentized EHW" "Fisher" 0.034
"5374" "Studentized EHW" "Fisher" 0.244
"5375" "Studentized EHW" "Fisher" 0.608
"5376" "Studentized EHW" "Fisher" 0.632
"5377" "Studentized EHW" "Fisher" 0.24
"5378" "Studentized EHW" "Fisher" 0.924
"5379" "Studentized EHW" "Fisher" 0.208
"5380" "Studentized EHW" "Fisher" 0.308
"5381" "Studentized EHW" "Fisher" 0.568
"5382" "Studentized EHW" "Fisher" 0.352
"5383" "Studentized EHW" "Fisher" 0.632
"5384" "Studentized EHW" "Fisher" 0.788
"5385" "Studentized EHW" "Fisher" 0.696
"5386" "Studentized EHW" "Fisher" 0.948
"5387" "Studentized EHW" "Fisher" 0.806
"5388" "Studentized EHW" "Fisher" 0.368
"5389" "Studentized EHW" "Fisher" 0.174
"5390" "Studentized EHW" "Fisher" 0.182
"5391" "Studentized EHW" "Fisher" 0.958
"5392" "Studentized EHW" "Fisher" 0.79
"5393" "Studentized EHW" "Fisher" 0.852
"5394" "Studentized EHW" "Fisher" 0.694
"5395" "Studentized EHW" "Fisher" 0.626
"5396" "Studentized EHW" "Fisher" 0.49
"5397" "Studentized EHW" "Fisher" 0.624
"5398" "Studentized EHW" "Fisher" 0.86
"5399" "Studentized EHW" "Fisher" 0.696
"5400" "Studentized EHW" "Fisher" 0.472
"5401" "Studentized EHW" "Fisher" 0.61
"5402" "Studentized EHW" "Fisher" 0.666
"5403" "Studentized EHW" "Fisher" 0.874
"5404" "Studentized EHW" "Fisher" 0.682
"5405" "Studentized EHW" "Fisher" 0.55
"5406" "Studentized EHW" "Fisher" 0.648
"5407" "Studentized EHW" "Fisher" 0.406
"5408" "Studentized EHW" "Fisher" 0.408
"5409" "Studentized EHW" "Fisher" 0.964
"5410" "Studentized EHW" "Fisher" 0.874
"5411" "Studentized EHW" "Fisher" 0.21
"5412" "Studentized EHW" "Fisher" 0.17
"5413" "Studentized EHW" "Fisher" 0.208
"5414" "Studentized EHW" "Fisher" 0.776
"5415" "Studentized EHW" "Fisher" 0.922
"5416" "Studentized EHW" "Fisher" 0.41
"5417" "Studentized EHW" "Fisher" 0.614
"5418" "Studentized EHW" "Fisher" 0.87
"5419" "Studentized EHW" "Fisher" 0.378
"5420" "Studentized EHW" "Fisher" 0.018
"5421" "Studentized EHW" "Fisher" 0.662
"5422" "Studentized EHW" "Fisher" 0.976
"5423" "Studentized EHW" "Fisher" 0.242
"5424" "Studentized EHW" "Fisher" 0.452
"5425" "Studentized EHW" "Fisher" 0.242
"5426" "Studentized EHW" "Fisher" 0.75
"5427" "Studentized EHW" "Fisher" 0.988
"5428" "Studentized EHW" "Fisher" 0.986
"5429" "Studentized EHW" "Fisher" 0.27
"5430" "Studentized EHW" "Fisher" 0.758
"5431" "Studentized EHW" "Fisher" 0.146
"5432" "Studentized EHW" "Fisher" 0.228
"5433" "Studentized EHW" "Fisher" 0.228
"5434" "Studentized EHW" "Fisher" 0.602
"5435" "Studentized EHW" "Fisher" 0.88
"5436" "Studentized EHW" "Fisher" 0.896
"5437" "Studentized EHW" "Fisher" 0.936
"5438" "Studentized EHW" "Fisher" 0.716
"5439" "Studentized EHW" "Fisher" 0.82
"5440" "Studentized EHW" "Fisher" 0.708
"5441" "Studentized EHW" "Fisher" 0.912
"5442" "Studentized EHW" "Fisher" 0.374
"5443" "Studentized EHW" "Fisher" 0.494
"5444" "Studentized EHW" "Fisher" 0.566
"5445" "Studentized EHW" "Fisher" 0.178
"5446" "Studentized EHW" "Fisher" 0.086
"5447" "Studentized EHW" "Fisher" 0.55
"5448" "Studentized EHW" "Fisher" 0.886
"5449" "Studentized EHW" "Fisher" 0.984
"5450" "Studentized EHW" "Fisher" 0.638
"5451" "Studentized EHW" "Fisher" 0.662
"5452" "Studentized EHW" "Fisher" 0.492
"5453" "Studentized EHW" "Fisher" 0.502
"5454" "Studentized EHW" "Fisher" 0.636
"5455" "Studentized EHW" "Fisher" 0.488
"5456" "Studentized EHW" "Fisher" 0.836
"5457" "Studentized EHW" "Fisher" 0.544
"5458" "Studentized EHW" "Fisher" 0.56
"5459" "Studentized EHW" "Fisher" 0.402
"5460" "Studentized EHW" "Fisher" 0.79
"5461" "Studentized EHW" "Fisher" 0.06
"5462" "Studentized EHW" "Fisher" 0.296
"5463" "Studentized EHW" "Fisher" 0.156
"5464" "Studentized EHW" "Fisher" 0.702
"5465" "Studentized EHW" "Fisher" 0.814
"5466" "Studentized EHW" "Fisher" 0.042
"5467" "Studentized EHW" "Fisher" 0.99
"5468" "Studentized EHW" "Fisher" 0.6
"5469" "Studentized EHW" "Fisher" 0.626
"5470" "Studentized EHW" "Fisher" 0.918
"5471" "Studentized EHW" "Fisher" 0.384
"5472" "Studentized EHW" "Fisher" 0.556
"5473" "Studentized EHW" "Fisher" 0.602
"5474" "Studentized EHW" "Fisher" 0.106
"5475" "Studentized EHW" "Fisher" 0.062
"5476" "Studentized EHW" "Fisher" 0.618
"5477" "Studentized EHW" "Fisher" 0.386
"5478" "Studentized EHW" "Fisher" 0.83
"5479" "Studentized EHW" "Fisher" 0.788
"5480" "Studentized EHW" "Fisher" 0.584
"5481" "Studentized EHW" "Fisher" 0.176
"5482" "Studentized EHW" "Fisher" 0.474
"5483" "Studentized EHW" "Fisher" 0.338
"5484" "Studentized EHW" "Fisher" 0.31
"5485" "Studentized EHW" "Fisher" 0.382
"5486" "Studentized EHW" "Fisher" 0.488
"5487" "Studentized EHW" "Fisher" 0.47
"5488" "Studentized EHW" "Fisher" 0.858
"5489" "Studentized EHW" "Fisher" 0.166
"5490" "Studentized EHW" "Fisher" 0.628
"5491" "Studentized EHW" "Fisher" 0.014
"5492" "Studentized EHW" "Fisher" 0.462
"5493" "Studentized EHW" "Fisher" 0.414
"5494" "Studentized EHW" "Fisher" 0.764
"5495" "Studentized EHW" "Fisher" 0.618
"5496" "Studentized EHW" "Fisher" 0.098
"5497" "Studentized EHW" "Fisher" 0.77
"5498" "Studentized EHW" "Fisher" 0.91
"5499" "Studentized EHW" "Fisher" 0.78
"5500" "Studentized EHW" "Fisher" 0.862
"5501" "Studentized EHW" "Fisher" 0.14
"5502" "Studentized EHW" "Fisher" 1
"5503" "Studentized EHW" "Fisher" 0.516
"5504" "Studentized EHW" "Fisher" 0.486
"5505" "Studentized EHW" "Fisher" 0.142
"5506" "Studentized EHW" "Fisher" 0.924
"5507" "Studentized EHW" "Fisher" 0.03
"5508" "Studentized EHW" "Fisher" 0.384
"5509" "Studentized EHW" "Fisher" 0.926
"5510" "Studentized EHW" "Fisher" 0.808
"5511" "Studentized EHW" "Fisher" 0.59
"5512" "Studentized EHW" "Fisher" 0.558
"5513" "Studentized EHW" "Fisher" 0.096
"5514" "Studentized EHW" "Fisher" 0.546
"5515" "Studentized EHW" "Fisher" 0.362
"5516" "Studentized EHW" "Fisher" 0.68
"5517" "Studentized EHW" "Fisher" 1
"5518" "Studentized EHW" "Fisher" 0.794
"5519" "Studentized EHW" "Fisher" 0.67
"5520" "Studentized EHW" "Fisher" 0.988
"5521" "Studentized EHW" "Fisher" 0.758
"5522" "Studentized EHW" "Fisher" 0.964
"5523" "Studentized EHW" "Fisher" 0.4
"5524" "Studentized EHW" "Fisher" 0.498
"5525" "Studentized EHW" "Fisher" 0.03
"5526" "Studentized EHW" "Fisher" 0.616
"5527" "Studentized EHW" "Fisher" 0.726
"5528" "Studentized EHW" "Fisher" 0.72
"5529" "Studentized EHW" "Fisher" 0.764
"5530" "Studentized EHW" "Fisher" 0.046
"5531" "Studentized EHW" "Fisher" 0.334
"5532" "Studentized EHW" "Fisher" 0.95
"5533" "Studentized EHW" "Fisher" 0.532
"5534" "Studentized EHW" "Fisher" 0.91
"5535" "Studentized EHW" "Fisher" 0.72
"5536" "Studentized EHW" "Fisher" 0.664
"5537" "Studentized EHW" "Fisher" 0.878
"5538" "Studentized EHW" "Fisher" 0.15
"5539" "Studentized EHW" "Fisher" 0.826
"5540" "Studentized EHW" "Fisher" 0.608
"5541" "Studentized EHW" "Fisher" 0.9
"5542" "Studentized EHW" "Fisher" 0.558
"5543" "Studentized EHW" "Fisher" 0.486
"5544" "Studentized EHW" "Fisher" 0.328
"5545" "Studentized EHW" "Fisher" 0.638
"5546" "Studentized EHW" "Fisher" 0.448
"5547" "Studentized EHW" "Fisher" 0.392
"5548" "Studentized EHW" "Fisher" 0.982
"5549" "Studentized EHW" "Fisher" 0.962
"5550" "Studentized EHW" "Fisher" 0.072
"5551" "Studentized EHW" "Fisher" 0.722
"5552" "Studentized EHW" "Fisher" 0.566
"5553" "Studentized EHW" "Fisher" 0.814
"5554" "Studentized EHW" "Fisher" 0.674
"5555" "Studentized EHW" "Fisher" 0.61
"5556" "Studentized EHW" "Fisher" 0.044
"5557" "Studentized EHW" "Fisher" 0.934
"5558" "Studentized EHW" "Fisher" 0.396
"5559" "Studentized EHW" "Fisher" 0.726
"5560" "Studentized EHW" "Fisher" 0.106
"5561" "Studentized EHW" "Fisher" 0.582
"5562" "Studentized EHW" "Fisher" 0.634
"5563" "Studentized EHW" "Fisher" 0.452
"5564" "Studentized EHW" "Fisher" 0.212
"5565" "Studentized EHW" "Fisher" 0.93
"5566" "Studentized EHW" "Fisher" 0.872
"5567" "Studentized EHW" "Fisher" 0.862
"5568" "Studentized EHW" "Fisher" 0.532
"5569" "Studentized EHW" "Fisher" 0.668
"5570" "Studentized EHW" "Fisher" 0.192
"5571" "Studentized EHW" "Fisher" 0.81
"5572" "Studentized EHW" "Fisher" 0.01
"5573" "Studentized EHW" "Fisher" 0.6
"5574" "Studentized EHW" "Fisher" 0.598
"5575" "Studentized EHW" "Fisher" 0.396
"5576" "Studentized EHW" "Fisher" 0.272
"5577" "Studentized EHW" "Fisher" 0.672
"5578" "Studentized EHW" "Fisher" 0.498
"5579" "Studentized EHW" "Fisher" 0.866
"5580" "Studentized EHW" "Fisher" 0.766
"5581" "Studentized EHW" "Fisher" 0.43
"5582" "Studentized EHW" "Fisher" 0.556
"5583" "Studentized EHW" "Fisher" 0.536
"5584" "Studentized EHW" "Fisher" 0.536
"5585" "Studentized EHW" "Fisher" 0.714
"5586" "Studentized EHW" "Fisher" 0.356
"5587" "Studentized EHW" "Fisher" 0.714
"5588" "Studentized EHW" "Fisher" 0.926
"5589" "Studentized EHW" "Fisher" 0.836
"5590" "Studentized EHW" "Fisher" 0.784
"5591" "Studentized EHW" "Fisher" 0.676
"5592" "Studentized EHW" "Fisher" 0.094
"5593" "Studentized EHW" "Fisher" 0.818
"5594" "Studentized EHW" "Fisher" 0.212
"5595" "Studentized EHW" "Fisher" 0.138
"5596" "Studentized EHW" "Fisher" 0.924
"5597" "Studentized EHW" "Fisher" 0.048
"5598" "Studentized EHW" "Fisher" 0.862
"5599" "Studentized EHW" "Fisher" 0.608
"5600" "Studentized EHW" "Fisher" 0.49
"5601" "Studentized EHW" "Fisher" 0.472
"5602" "Studentized EHW" "Fisher" 0.218
"5603" "Studentized EHW" "Fisher" 0.704
"5604" "Studentized EHW" "Fisher" 0.638
"5605" "Studentized EHW" "Fisher" 0.756
"5606" "Studentized EHW" "Fisher" 0.506
"5607" "Studentized EHW" "Fisher" 0.442
"5608" "Studentized EHW" "Fisher" 0.348
"5609" "Studentized EHW" "Fisher" 0.798
"5610" "Studentized EHW" "Fisher" 0.736
"5611" "Studentized EHW" "Fisher" 0.356
"5612" "Studentized EHW" "Fisher" 0.794
"5613" "Studentized EHW" "Fisher" 0.756
"5614" "Studentized EHW" "Fisher" 0.834
"5615" "Studentized EHW" "Fisher" 0.778
"5616" "Studentized EHW" "Fisher" 0.77
"5617" "Studentized EHW" "Fisher" 0.188
"5618" "Studentized EHW" "Fisher" 0.542
"5619" "Studentized EHW" "Fisher" 0.382
"5620" "Studentized EHW" "Fisher" 0.138
"5621" "Studentized EHW" "Fisher" 0.732
"5622" "Studentized EHW" "Fisher" 0.284
"5623" "Studentized EHW" "Fisher" 0.518
"5624" "Studentized EHW" "Fisher" 0.084
"5625" "Studentized EHW" "Fisher" 0.718
"5626" "Studentized EHW" "Fisher" 0.93
"5627" "Studentized EHW" "Fisher" 0.138
"5628" "Studentized EHW" "Fisher" 0.432
"5629" "Studentized EHW" "Fisher" 0.592
"5630" "Studentized EHW" "Fisher" 0.774
"5631" "Studentized EHW" "Fisher" 0.686
"5632" "Studentized EHW" "Fisher" 0.564
"5633" "Studentized EHW" "Fisher" 0.296
"5634" "Studentized EHW" "Fisher" 0.534
"5635" "Studentized EHW" "Fisher" 0.714
"5636" "Studentized EHW" "Fisher" 0.622
"5637" "Studentized EHW" "Fisher" 0.386
"5638" "Studentized EHW" "Fisher" 0.424
"5639" "Studentized EHW" "Fisher" 0.91
"5640" "Studentized EHW" "Fisher" 0.982
"5641" "Studentized EHW" "Fisher" 0.532
"5642" "Studentized EHW" "Fisher" 0.664
"5643" "Studentized EHW" "Fisher" 0.258
"5644" "Studentized EHW" "Fisher" 0.706
"5645" "Studentized EHW" "Fisher" 0.856
"5646" "Studentized EHW" "Fisher" 0.702
"5647" "Studentized EHW" "Fisher" 0.394
"5648" "Studentized EHW" "Fisher" 0.294
"5649" "Studentized EHW" "Fisher" 0.52
"5650" "Studentized EHW" "Fisher" 0.242
"5651" "Studentized EHW" "Fisher" 0.68
"5652" "Studentized EHW" "Fisher" 0.966
"5653" "Studentized EHW" "Fisher" 0.196
"5654" "Studentized EHW" "Fisher" 0.302
"5655" "Studentized EHW" "Fisher" 0.754
"5656" "Studentized EHW" "Fisher" 0.478
"5657" "Studentized EHW" "Fisher" 0.044
"5658" "Studentized EHW" "Fisher" 0.716
"5659" "Studentized EHW" "Fisher" 0.712
"5660" "Studentized EHW" "Fisher" 0.74
"5661" "Studentized EHW" "Fisher" 0.928
"5662" "Studentized EHW" "Fisher" 0.14
"5663" "Studentized EHW" "Fisher" 0.494
"5664" "Studentized EHW" "Fisher" 0.522
"5665" "Studentized EHW" "Fisher" 0.35
"5666" "Studentized EHW" "Fisher" 0.324
"5667" "Studentized EHW" "Fisher" 0.416
"5668" "Studentized EHW" "Fisher" 0.844
"5669" "Studentized EHW" "Fisher" 0.532
"5670" "Studentized EHW" "Fisher" 0.118
"5671" "Studentized EHW" "Fisher" 0.206
"5672" "Studentized EHW" "Fisher" 0.94
"5673" "Studentized EHW" "Fisher" 0.264
"5674" "Studentized EHW" "Fisher" 0.56
"5675" "Studentized EHW" "Fisher" 0.874
"5676" "Studentized EHW" "Fisher" 0.264
"5677" "Studentized EHW" "Fisher" 0.166
"5678" "Studentized EHW" "Fisher" 0.068
"5679" "Studentized EHW" "Fisher" 0.05
"5680" "Studentized EHW" "Fisher" 0.06
"5681" "Studentized EHW" "Fisher" 0.732
"5682" "Studentized EHW" "Fisher" 0.258
"5683" "Studentized EHW" "Fisher" 0.428
"5684" "Studentized EHW" "Fisher" 0.87
"5685" "Studentized EHW" "Fisher" 0.838
"5686" "Studentized EHW" "Fisher" 0.886
"5687" "Studentized EHW" "Fisher" 0.806
"5688" "Studentized EHW" "Fisher" 0.982
"5689" "Studentized EHW" "Fisher" 0.288
"5690" "Studentized EHW" "Fisher" 0.266
"5691" "Studentized EHW" "Fisher" 0.688
"5692" "Studentized EHW" "Fisher" 0.926
"5693" "Studentized EHW" "Fisher" 0.58
"5694" "Studentized EHW" "Fisher" 0.484
"5695" "Studentized EHW" "Fisher" 0.452
"5696" "Studentized EHW" "Fisher" 0.002
"5697" "Studentized EHW" "Fisher" 1
"5698" "Studentized EHW" "Fisher" 0.176
"5699" "Studentized EHW" "Fisher" 0.36
"5700" "Studentized EHW" "Fisher" 0.634
"5701" "Studentized EHW" "Fisher" 0.974
"5702" "Studentized EHW" "Fisher" 0.696
"5703" "Studentized EHW" "Fisher" 0.466
"5704" "Studentized EHW" "Fisher" 0.286
"5705" "Studentized EHW" "Fisher" 0.532
"5706" "Studentized EHW" "Fisher" 0.58
"5707" "Studentized EHW" "Fisher" 0.642
"5708" "Studentized EHW" "Fisher" 0.824
"5709" "Studentized EHW" "Fisher" 0.54
"5710" "Studentized EHW" "Fisher" 0.838
"5711" "Studentized EHW" "Fisher" 0.572
"5712" "Studentized EHW" "Fisher" 0.186
"5713" "Studentized EHW" "Fisher" 0.926
"5714" "Studentized EHW" "Fisher" 0.638
"5715" "Studentized EHW" "Fisher" 0.948
"5716" "Studentized EHW" "Fisher" 0.922
"5717" "Studentized EHW" "Fisher" 0.976
"5718" "Studentized EHW" "Fisher" 0.882
"5719" "Studentized EHW" "Fisher" 0.566
"5720" "Studentized EHW" "Fisher" 0.69
"5721" "Studentized EHW" "Fisher" 0.454
"5722" "Studentized EHW" "Fisher" 0.34
"5723" "Studentized EHW" "Fisher" 0.762
"5724" "Studentized EHW" "Fisher" 0.666
"5725" "Studentized EHW" "Fisher" 0.478
"5726" "Studentized EHW" "Fisher" 0.714
"5727" "Studentized EHW" "Fisher" 0.588
"5728" "Studentized EHW" "Fisher" 0.49
"5729" "Studentized EHW" "Fisher" 0.904
"5730" "Studentized EHW" "Fisher" 0.496
"5731" "Studentized EHW" "Fisher" 0.87
"5732" "Studentized EHW" "Fisher" 0.854
"5733" "Studentized EHW" "Fisher" 0.274
"5734" "Studentized EHW" "Fisher" 0.65
"5735" "Studentized EHW" "Fisher" 0.582
"5736" "Studentized EHW" "Fisher" 0.278
"5737" "Studentized EHW" "Fisher" 0.336
"5738" "Studentized EHW" "Fisher" 0.3
"5739" "Studentized EHW" "Fisher" 0.208
"5740" "Studentized EHW" "Fisher" 0.792
"5741" "Studentized EHW" "Fisher" 0.716
"5742" "Studentized EHW" "Fisher" 0.522
"5743" "Studentized EHW" "Fisher" 0.84
"5744" "Studentized EHW" "Fisher" 0.762
"5745" "Studentized EHW" "Fisher" 0.684
"5746" "Studentized EHW" "Fisher" 0.826
"5747" "Studentized EHW" "Fisher" 0.526
"5748" "Studentized EHW" "Fisher" 0.346
"5749" "Studentized EHW" "Fisher" 0.572
"5750" "Studentized EHW" "Fisher" 0.602
"5751" "Studentized EHW" "Fisher" 0.598
"5752" "Studentized EHW" "Fisher" 0.682
"5753" "Studentized EHW" "Fisher" 0.652
"5754" "Studentized EHW" "Fisher" 0.954
"5755" "Studentized EHW" "Fisher" 0.716
"5756" "Studentized EHW" "Fisher" 0.262
"5757" "Studentized EHW" "Fisher" 0.394
"5758" "Studentized EHW" "Fisher" 0.22
"5759" "Studentized EHW" "Fisher" 0.634
"5760" "Studentized EHW" "Fisher" 0.46
"5761" "Studentized EHW" "Fisher" 0.776
"5762" "Studentized EHW" "Fisher" 0.28
"5763" "Studentized EHW" "Fisher" 0.232
"5764" "Studentized EHW" "Fisher" 0.718
"5765" "Studentized EHW" "Fisher" 0.02
"5766" "Studentized EHW" "Fisher" 0.94
"5767" "Studentized EHW" "Fisher" 0.684
"5768" "Studentized EHW" "Fisher" 0.38
"5769" "Studentized EHW" "Fisher" 0.442
"5770" "Studentized EHW" "Fisher" 0.968
"5771" "Studentized EHW" "Fisher" 0.296
"5772" "Studentized EHW" "Fisher" 0.412
"5773" "Studentized EHW" "Fisher" 0.116
"5774" "Studentized EHW" "Fisher" 0.514
"5775" "Studentized EHW" "Fisher" 0.32
"5776" "Studentized EHW" "Fisher" 0.676
"5777" "Studentized EHW" "Fisher" 0.458
"5778" "Studentized EHW" "Fisher" 0.334
"5779" "Studentized EHW" "Fisher" 0.066
"5780" "Studentized EHW" "Fisher" 0.196
"5781" "Studentized EHW" "Fisher" 0.762
"5782" "Studentized EHW" "Fisher" 0.658
"5783" "Studentized EHW" "Fisher" 0.932
"5784" "Studentized EHW" "Fisher" 0.814
"5785" "Studentized EHW" "Fisher" 0.714
"5786" "Studentized EHW" "Fisher" 0.876
"5787" "Studentized EHW" "Fisher" 0.344
"5788" "Studentized EHW" "Fisher" 0.706
"5789" "Studentized EHW" "Fisher" 0.998
"5790" "Studentized EHW" "Fisher" 0.35
"5791" "Studentized EHW" "Fisher" 0.336
"5792" "Studentized EHW" "Fisher" 0.494
"5793" "Studentized EHW" "Fisher" 0.924
"5794" "Studentized EHW" "Fisher" 0.506
"5795" "Studentized EHW" "Fisher" 0.904
"5796" "Studentized EHW" "Fisher" 0.91
"5797" "Studentized EHW" "Fisher" 0.554
"5798" "Studentized EHW" "Fisher" 0.398
"5799" "Studentized EHW" "Fisher" 0.304
"5800" "Studentized EHW" "Fisher" 0.692
"5801" "Studentized EHW" "Fisher" 0.102
"5802" "Studentized EHW" "Fisher" 0.462
"5803" "Studentized EHW" "Fisher" 0.906
"5804" "Studentized EHW" "Fisher" 0.524
"5805" "Studentized EHW" "Fisher" 0.826
"5806" "Studentized EHW" "Fisher" 0.972
"5807" "Studentized EHW" "Fisher" 0.838
"5808" "Studentized EHW" "Fisher" 0.97
"5809" "Studentized EHW" "Fisher" 0.876
"5810" "Studentized EHW" "Fisher" 0.738
"5811" "Studentized EHW" "Fisher" 0.802
"5812" "Studentized EHW" "Fisher" 0.45
"5813" "Studentized EHW" "Fisher" 0.828
"5814" "Studentized EHW" "Fisher" 0.222
"5815" "Studentized EHW" "Fisher" 0.046
"5816" "Studentized EHW" "Fisher" 0.698
"5817" "Studentized EHW" "Fisher" 0.7
"5818" "Studentized EHW" "Fisher" 0.562
"5819" "Studentized EHW" "Fisher" 0.406
"5820" "Studentized EHW" "Fisher" 0.518
"5821" "Studentized EHW" "Fisher" 0.16
"5822" "Studentized EHW" "Fisher" 0.19
"5823" "Studentized EHW" "Fisher" 0.71
"5824" "Studentized EHW" "Fisher" 0.546
"5825" "Studentized EHW" "Fisher" 0.014
"5826" "Studentized EHW" "Fisher" 0.974
"5827" "Studentized EHW" "Fisher" 0.558
"5828" "Studentized EHW" "Fisher" 0.994
"5829" "Studentized EHW" "Fisher" 0.574
"5830" "Studentized EHW" "Fisher" 0.9
"5831" "Studentized EHW" "Fisher" 0.292
"5832" "Studentized EHW" "Fisher" 0.41
"5833" "Studentized EHW" "Fisher" 0.606
"5834" "Studentized EHW" "Fisher" 0.85
"5835" "Studentized EHW" "Fisher" 0.022
"5836" "Studentized EHW" "Fisher" 0.622
"5837" "Studentized EHW" "Fisher" 0.968
"5838" "Studentized EHW" "Fisher" 0.122
"5839" "Studentized EHW" "Fisher" 0.616
"5840" "Studentized EHW" "Fisher" 0.798
"5841" "Studentized EHW" "Fisher" 0.476
"5842" "Studentized EHW" "Fisher" 0.596
"5843" "Studentized EHW" "Fisher" 0.646
"5844" "Studentized EHW" "Fisher" 0.716
"5845" "Studentized EHW" "Fisher" 0.672
"5846" "Studentized EHW" "Fisher" 0.422
"5847" "Studentized EHW" "Fisher" 0.908
"5848" "Studentized EHW" "Fisher" 0.538
"5849" "Studentized EHW" "Fisher" 0.792
"5850" "Studentized EHW" "Fisher" 0.806
"5851" "Studentized EHW" "Fisher" 0.632
"5852" "Studentized EHW" "Fisher" 0.844
"5853" "Studentized EHW" "Fisher" 0.404
"5854" "Studentized EHW" "Fisher" 0.324
"5855" "Studentized EHW" "Fisher" 0.984
"5856" "Studentized EHW" "Fisher" 0.952
"5857" "Studentized EHW" "Fisher" 0.346
"5858" "Studentized EHW" "Fisher" 0.96
"5859" "Studentized EHW" "Fisher" 0.24
"5860" "Studentized EHW" "Fisher" 0.312
"5861" "Studentized EHW" "Fisher" 0.344
"5862" "Studentized EHW" "Fisher" 0.822
"5863" "Studentized EHW" "Fisher" 0.94
"5864" "Studentized EHW" "Fisher" 0.154
"5865" "Studentized EHW" "Fisher" 0.458
"5866" "Studentized EHW" "Fisher" 0.66
"5867" "Studentized EHW" "Fisher" 0.37
"5868" "Studentized EHW" "Fisher" 0.502
"5869" "Studentized EHW" "Fisher" 0.764
"5870" "Studentized EHW" "Fisher" 0.272
"5871" "Studentized EHW" "Fisher" 0.514
"5872" "Studentized EHW" "Fisher" 0.066
"5873" "Studentized EHW" "Fisher" 0.776
"5874" "Studentized EHW" "Fisher" 0.76
"5875" "Studentized EHW" "Fisher" 0.634
"5876" "Studentized EHW" "Fisher" 0.26
"5877" "Studentized EHW" "Fisher" 0.486
"5878" "Studentized EHW" "Fisher" 0.77
"5879" "Studentized EHW" "Fisher" 0.522
"5880" "Studentized EHW" "Fisher" 0.558
"5881" "Studentized EHW" "Fisher" 0.212
"5882" "Studentized EHW" "Fisher" 0.608
"5883" "Studentized EHW" "Fisher" 0.164
"5884" "Studentized EHW" "Fisher" 0.902
"5885" "Studentized EHW" "Fisher" 0.492
"5886" "Studentized EHW" "Fisher" 0.788
"5887" "Studentized EHW" "Fisher" 0.708
"5888" "Studentized EHW" "Fisher" 0.566
"5889" "Studentized EHW" "Fisher" 0.246
"5890" "Studentized EHW" "Fisher" 0.768
"5891" "Studentized EHW" "Fisher" 0.6
"5892" "Studentized EHW" "Fisher" 0.478
"5893" "Studentized EHW" "Fisher" 0.756
"5894" "Studentized EHW" "Fisher" 0.602
"5895" "Studentized EHW" "Fisher" 0.648
"5896" "Studentized EHW" "Fisher" 0.586
"5897" "Studentized EHW" "Fisher" 0.772
"5898" "Studentized EHW" "Fisher" 0.602
"5899" "Studentized EHW" "Fisher" 0.36
"5900" "Studentized EHW" "Fisher" 0.22
"5901" "Studentized EHW" "Fisher" 0.272
"5902" "Studentized EHW" "Fisher" 0.646
"5903" "Studentized EHW" "Fisher" 0.03
"5904" "Studentized EHW" "Fisher" 0.308
"5905" "Studentized EHW" "Fisher" 0.726
"5906" "Studentized EHW" "Fisher" 0.788
"5907" "Studentized EHW" "Fisher" 0.624
"5908" "Studentized EHW" "Fisher" 0.124
"5909" "Studentized EHW" "Fisher" 0.858
"5910" "Studentized EHW" "Fisher" 0.132
"5911" "Studentized EHW" "Fisher" 0.96
"5912" "Studentized EHW" "Fisher" 0.514
"5913" "Studentized EHW" "Fisher" 0.008
"5914" "Studentized EHW" "Fisher" 0.52
"5915" "Studentized EHW" "Fisher" 0.794
"5916" "Studentized EHW" "Fisher" 0.674
"5917" "Studentized EHW" "Fisher" 0.72
"5918" "Studentized EHW" "Fisher" 0.834
"5919" "Studentized EHW" "Fisher" 0.562
"5920" "Studentized EHW" "Fisher" 0.906
"5921" "Studentized EHW" "Fisher" 0.404
"5922" "Studentized EHW" "Fisher" 0.944
"5923" "Studentized EHW" "Fisher" 0.32
"5924" "Studentized EHW" "Fisher" 0.438
"5925" "Studentized EHW" "Fisher" 0.71
"5926" "Studentized EHW" "Fisher" 0.396
"5927" "Studentized EHW" "Fisher" 0.776
"5928" "Studentized EHW" "Fisher" 0.186
"5929" "Studentized EHW" "Fisher" 0.512
"5930" "Studentized EHW" "Fisher" 0.836
"5931" "Studentized EHW" "Fisher" 0.01
"5932" "Studentized EHW" "Fisher" 0.79
"5933" "Studentized EHW" "Fisher" 0.054
"5934" "Studentized EHW" "Fisher" 0.746
"5935" "Studentized EHW" "Fisher" 0.172
"5936" "Studentized EHW" "Fisher" 0.544
"5937" "Studentized EHW" "Fisher" 0.766
"5938" "Studentized EHW" "Fisher" 0.266
"5939" "Studentized EHW" "Fisher" 0.556
"5940" "Studentized EHW" "Fisher" 0.804
"5941" "Studentized EHW" "Fisher" 0.166
"5942" "Studentized EHW" "Fisher" 0.192
"5943" "Studentized EHW" "Fisher" 0.772
"5944" "Studentized EHW" "Fisher" 0.59
"5945" "Studentized EHW" "Fisher" 0.62
"5946" "Studentized EHW" "Fisher" 0.768
"5947" "Studentized EHW" "Fisher" 0.302
"5948" "Studentized EHW" "Fisher" 0.34
"5949" "Studentized EHW" "Fisher" 0.02
"5950" "Studentized EHW" "Fisher" 0.45
"5951" "Studentized EHW" "Fisher" 0.758
"5952" "Studentized EHW" "Fisher" 0.08
"5953" "Studentized EHW" "Fisher" 0.7
"5954" "Studentized EHW" "Fisher" 0.918
"5955" "Studentized EHW" "Fisher" 0.286
"5956" "Studentized EHW" "Fisher" 0.744
"5957" "Studentized EHW" "Fisher" 0.682
"5958" "Studentized EHW" "Fisher" 0.602
"5959" "Studentized EHW" "Fisher" 0.964
"5960" "Studentized EHW" "Fisher" 0.038
"5961" "Studentized EHW" "Fisher" 0.988
"5962" "Studentized EHW" "Fisher" 0.764
"5963" "Studentized EHW" "Fisher" 0.438
"5964" "Studentized EHW" "Fisher" 0.228
"5965" "Studentized EHW" "Fisher" 0.888
"5966" "Studentized EHW" "Fisher" 0.622
"5967" "Studentized EHW" "Fisher" 0.16
"5968" "Studentized EHW" "Fisher" 0.162
"5969" "Studentized EHW" "Fisher" 0.908
"5970" "Studentized EHW" "Fisher" 0.028
"5971" "Studentized EHW" "Fisher" 0.22
"5972" "Studentized EHW" "Fisher" 0.992
"5973" "Studentized EHW" "Fisher" 0.814
"5974" "Studentized EHW" "Fisher" 0.624
"5975" "Studentized EHW" "Fisher" 0.488
"5976" "Studentized EHW" "Fisher" 0.414
"5977" "Studentized EHW" "Fisher" 0.438
"5978" "Studentized EHW" "Fisher" 0.698
"5979" "Studentized EHW" "Fisher" 0.92
"5980" "Studentized EHW" "Fisher" 0.428
"5981" "Studentized EHW" "Fisher" 0.948
"5982" "Studentized EHW" "Fisher" 0.852
"5983" "Studentized EHW" "Fisher" 0.59
"5984" "Studentized EHW" "Fisher" 0.574
"5985" "Studentized EHW" "Fisher" 0.61
"5986" "Studentized EHW" "Fisher" 0.688
"5987" "Studentized EHW" "Fisher" 0.716
"5988" "Studentized EHW" "Fisher" 0.546
"5989" "Studentized EHW" "Fisher" 0.664
"5990" "Studentized EHW" "Fisher" 0.986
"5991" "Studentized EHW" "Fisher" 0.232
"5992" "Studentized EHW" "Fisher" 0.722
"5993" "Studentized EHW" "Fisher" 0.26
"5994" "Studentized EHW" "Fisher" 0.506
"5995" "Studentized EHW" "Fisher" 0.522
"5996" "Studentized EHW" "Fisher" 0.77
"5997" "Studentized EHW" "Fisher" 0.28
"5998" "Studentized EHW" "Fisher" 0.564
"5999" "Studentized EHW" "Fisher" 0.536
"6000" "Studentized EHW" "Fisher" 0.77
"6001" "Unstudentized" "Lin" 0.056
"6002" "Unstudentized" "Lin" 0.984
"6003" "Unstudentized" "Lin" 0.864
"6004" "Unstudentized" "Lin" 0.22
"6005" "Unstudentized" "Lin" 0.098
"6006" "Unstudentized" "Lin" 0.582
"6007" "Unstudentized" "Lin" 0.448
"6008" "Unstudentized" "Lin" 0.778
"6009" "Unstudentized" "Lin" 0.896
"6010" "Unstudentized" "Lin" 0.014
"6011" "Unstudentized" "Lin" 0.204
"6012" "Unstudentized" "Lin" 0.98
"6013" "Unstudentized" "Lin" 0.858
"6014" "Unstudentized" "Lin" 0.19
"6015" "Unstudentized" "Lin" 0.312
"6016" "Unstudentized" "Lin" 0.614
"6017" "Unstudentized" "Lin" 0.31
"6018" "Unstudentized" "Lin" 0.912
"6019" "Unstudentized" "Lin" 0.174
"6020" "Unstudentized" "Lin" 0.206
"6021" "Unstudentized" "Lin" 0.05
"6022" "Unstudentized" "Lin" 0.454
"6023" "Unstudentized" "Lin" 0.69
"6024" "Unstudentized" "Lin" 0.424
"6025" "Unstudentized" "Lin" 0.212
"6026" "Unstudentized" "Lin" 0.686
"6027" "Unstudentized" "Lin" 0.006
"6028" "Unstudentized" "Lin" 0.508
"6029" "Unstudentized" "Lin" 0.816
"6030" "Unstudentized" "Lin" 0.832
"6031" "Unstudentized" "Lin" 0.614
"6032" "Unstudentized" "Lin" 0.952
"6033" "Unstudentized" "Lin" 0.212
"6034" "Unstudentized" "Lin" 0.974
"6035" "Unstudentized" "Lin" 0.12
"6036" "Unstudentized" "Lin" 0.38
"6037" "Unstudentized" "Lin" 0.48
"6038" "Unstudentized" "Lin" 0.678
"6039" "Unstudentized" "Lin" 0.326
"6040" "Unstudentized" "Lin" 0.71
"6041" "Unstudentized" "Lin" 0.066
"6042" "Unstudentized" "Lin" 0.888
"6043" "Unstudentized" "Lin" 0
"6044" "Unstudentized" "Lin" 0.85
"6045" "Unstudentized" "Lin" 0.348
"6046" "Unstudentized" "Lin" 0.034
"6047" "Unstudentized" "Lin" 0.29
"6048" "Unstudentized" "Lin" 0.494
"6049" "Unstudentized" "Lin" 0.066
"6050" "Unstudentized" "Lin" 0.12
"6051" "Unstudentized" "Lin" 0.644
"6052" "Unstudentized" "Lin" 0.286
"6053" "Unstudentized" "Lin" 0.52
"6054" "Unstudentized" "Lin" 0.674
"6055" "Unstudentized" "Lin" 0.114
"6056" "Unstudentized" "Lin" 0.818
"6057" "Unstudentized" "Lin" 0.172
"6058" "Unstudentized" "Lin" 0.278
"6059" "Unstudentized" "Lin" 0.304
"6060" "Unstudentized" "Lin" 0.108
"6061" "Unstudentized" "Lin" 0.29
"6062" "Unstudentized" "Lin" 0.748
"6063" "Unstudentized" "Lin" 0.628
"6064" "Unstudentized" "Lin" 0.132
"6065" "Unstudentized" "Lin" 0.356
"6066" "Unstudentized" "Lin" 0.298
"6067" "Unstudentized" "Lin" 0.972
"6068" "Unstudentized" "Lin" 0.938
"6069" "Unstudentized" "Lin" 0.174
"6070" "Unstudentized" "Lin" 0.97
"6071" "Unstudentized" "Lin" 0.304
"6072" "Unstudentized" "Lin" 0.19
"6073" "Unstudentized" "Lin" 0.048
"6074" "Unstudentized" "Lin" 0.962
"6075" "Unstudentized" "Lin" 0.354
"6076" "Unstudentized" "Lin" 0.13
"6077" "Unstudentized" "Lin" 0.432
"6078" "Unstudentized" "Lin" 0.036
"6079" "Unstudentized" "Lin" 0.728
"6080" "Unstudentized" "Lin" 0.922
"6081" "Unstudentized" "Lin" 0.228
"6082" "Unstudentized" "Lin" 0.974
"6083" "Unstudentized" "Lin" 0.402
"6084" "Unstudentized" "Lin" 0.468
"6085" "Unstudentized" "Lin" 0.482
"6086" "Unstudentized" "Lin" 0.728
"6087" "Unstudentized" "Lin" 0.802
"6088" "Unstudentized" "Lin" 0.002
"6089" "Unstudentized" "Lin" 0.402
"6090" "Unstudentized" "Lin" 0.112
"6091" "Unstudentized" "Lin" 0.362
"6092" "Unstudentized" "Lin" 0.706
"6093" "Unstudentized" "Lin" 0.136
"6094" "Unstudentized" "Lin" 0.984
"6095" "Unstudentized" "Lin" 0.756
"6096" "Unstudentized" "Lin" 0.784
"6097" "Unstudentized" "Lin" 0.776
"6098" "Unstudentized" "Lin" 0.29
"6099" "Unstudentized" "Lin" 0.196
"6100" "Unstudentized" "Lin" 0.08
"6101" "Unstudentized" "Lin" 0.45
"6102" "Unstudentized" "Lin" 0.82
"6103" "Unstudentized" "Lin" 0.61
"6104" "Unstudentized" "Lin" 0.118
"6105" "Unstudentized" "Lin" 0.826
"6106" "Unstudentized" "Lin" 0.746
"6107" "Unstudentized" "Lin" 0.944
"6108" "Unstudentized" "Lin" 0.146
"6109" "Unstudentized" "Lin" 0.126
"6110" "Unstudentized" "Lin" 0.012
"6111" "Unstudentized" "Lin" 0.672
"6112" "Unstudentized" "Lin" 0.448
"6113" "Unstudentized" "Lin" 0.05
"6114" "Unstudentized" "Lin" 0.662
"6115" "Unstudentized" "Lin" 0.282
"6116" "Unstudentized" "Lin" 0.33
"6117" "Unstudentized" "Lin" 0.134
"6118" "Unstudentized" "Lin" 0.006
"6119" "Unstudentized" "Lin" 0.036
"6120" "Unstudentized" "Lin" 0.126
"6121" "Unstudentized" "Lin" 0.058
"6122" "Unstudentized" "Lin" 0.22
"6123" "Unstudentized" "Lin" 0.66
"6124" "Unstudentized" "Lin" 0.586
"6125" "Unstudentized" "Lin" 0.95
"6126" "Unstudentized" "Lin" 0.282
"6127" "Unstudentized" "Lin" 0.01
"6128" "Unstudentized" "Lin" 0.916
"6129" "Unstudentized" "Lin" 0.458
"6130" "Unstudentized" "Lin" 0.49
"6131" "Unstudentized" "Lin" 0.462
"6132" "Unstudentized" "Lin" 0.982
"6133" "Unstudentized" "Lin" 0.84
"6134" "Unstudentized" "Lin" 0.304
"6135" "Unstudentized" "Lin" 0.922
"6136" "Unstudentized" "Lin" 0.306
"6137" "Unstudentized" "Lin" 0.006
"6138" "Unstudentized" "Lin" 0.05
"6139" "Unstudentized" "Lin" 0.386
"6140" "Unstudentized" "Lin" 0.162
"6141" "Unstudentized" "Lin" 0.006
"6142" "Unstudentized" "Lin" 0.632
"6143" "Unstudentized" "Lin" 0.226
"6144" "Unstudentized" "Lin" 0.922
"6145" "Unstudentized" "Lin" 0.29
"6146" "Unstudentized" "Lin" 0.67
"6147" "Unstudentized" "Lin" 0.296
"6148" "Unstudentized" "Lin" 0.12
"6149" "Unstudentized" "Lin" 0.996
"6150" "Unstudentized" "Lin" 0.9
"6151" "Unstudentized" "Lin" 0.102
"6152" "Unstudentized" "Lin" 0.734
"6153" "Unstudentized" "Lin" 0.512
"6154" "Unstudentized" "Lin" 0.824
"6155" "Unstudentized" "Lin" 0.82
"6156" "Unstudentized" "Lin" 0.652
"6157" "Unstudentized" "Lin" 0.498
"6158" "Unstudentized" "Lin" 0.08
"6159" "Unstudentized" "Lin" 0.694
"6160" "Unstudentized" "Lin" 0.824
"6161" "Unstudentized" "Lin" 0.066
"6162" "Unstudentized" "Lin" 0.382
"6163" "Unstudentized" "Lin" 0.614
"6164" "Unstudentized" "Lin" 0.436
"6165" "Unstudentized" "Lin" 0.864
"6166" "Unstudentized" "Lin" 0.72
"6167" "Unstudentized" "Lin" 0.896
"6168" "Unstudentized" "Lin" 0.54
"6169" "Unstudentized" "Lin" 0.654
"6170" "Unstudentized" "Lin" 0.222
"6171" "Unstudentized" "Lin" 0.514
"6172" "Unstudentized" "Lin" 0.038
"6173" "Unstudentized" "Lin" 0.158
"6174" "Unstudentized" "Lin" 0.08
"6175" "Unstudentized" "Lin" 0.316
"6176" "Unstudentized" "Lin" 0.612
"6177" "Unstudentized" "Lin" 0.166
"6178" "Unstudentized" "Lin" 0.312
"6179" "Unstudentized" "Lin" 0.958
"6180" "Unstudentized" "Lin" 0.802
"6181" "Unstudentized" "Lin" 0.606
"6182" "Unstudentized" "Lin" 0.284
"6183" "Unstudentized" "Lin" 0.212
"6184" "Unstudentized" "Lin" 0.604
"6185" "Unstudentized" "Lin" 0.024
"6186" "Unstudentized" "Lin" 0.962
"6187" "Unstudentized" "Lin" 0.338
"6188" "Unstudentized" "Lin" 0.23
"6189" "Unstudentized" "Lin" 0.702
"6190" "Unstudentized" "Lin" 0.444
"6191" "Unstudentized" "Lin" 0.388
"6192" "Unstudentized" "Lin" 0.858
"6193" "Unstudentized" "Lin" 0.554
"6194" "Unstudentized" "Lin" 0.128
"6195" "Unstudentized" "Lin" 0.304
"6196" "Unstudentized" "Lin" 0.92
"6197" "Unstudentized" "Lin" 0.74
"6198" "Unstudentized" "Lin" 0.842
"6199" "Unstudentized" "Lin" 0.688
"6200" "Unstudentized" "Lin" 0.484
"6201" "Unstudentized" "Lin" 0.868
"6202" "Unstudentized" "Lin" 0.998
"6203" "Unstudentized" "Lin" 0.326
"6204" "Unstudentized" "Lin" 0.058
"6205" "Unstudentized" "Lin" 0.122
"6206" "Unstudentized" "Lin" 0.77
"6207" "Unstudentized" "Lin" 0.352
"6208" "Unstudentized" "Lin" 0.568
"6209" "Unstudentized" "Lin" 0.636
"6210" "Unstudentized" "Lin" 0.218
"6211" "Unstudentized" "Lin" 0.674
"6212" "Unstudentized" "Lin" 0.97
"6213" "Unstudentized" "Lin" 0.978
"6214" "Unstudentized" "Lin" 0.518
"6215" "Unstudentized" "Lin" 0.224
"6216" "Unstudentized" "Lin" 0.138
"6217" "Unstudentized" "Lin" 0.412
"6218" "Unstudentized" "Lin" 0.376
"6219" "Unstudentized" "Lin" 0.982
"6220" "Unstudentized" "Lin" 0.886
"6221" "Unstudentized" "Lin" 0.278
"6222" "Unstudentized" "Lin" 0.852
"6223" "Unstudentized" "Lin" 0.242
"6224" "Unstudentized" "Lin" 0.448
"6225" "Unstudentized" "Lin" 0.366
"6226" "Unstudentized" "Lin" 0.146
"6227" "Unstudentized" "Lin" 0.934
"6228" "Unstudentized" "Lin" 0
"6229" "Unstudentized" "Lin" 0.9
"6230" "Unstudentized" "Lin" 0.59
"6231" "Unstudentized" "Lin" 0.872
"6232" "Unstudentized" "Lin" 0.37
"6233" "Unstudentized" "Lin" 0.514
"6234" "Unstudentized" "Lin" 0.15
"6235" "Unstudentized" "Lin" 0.6
"6236" "Unstudentized" "Lin" 0.926
"6237" "Unstudentized" "Lin" 0.778
"6238" "Unstudentized" "Lin" 0.814
"6239" "Unstudentized" "Lin" 0.408
"6240" "Unstudentized" "Lin" 0.908
"6241" "Unstudentized" "Lin" 0.22
"6242" "Unstudentized" "Lin" 0.238
"6243" "Unstudentized" "Lin" 0.468
"6244" "Unstudentized" "Lin" 0.196
"6245" "Unstudentized" "Lin" 0.646
"6246" "Unstudentized" "Lin" 0.202
"6247" "Unstudentized" "Lin" 0.11
"6248" "Unstudentized" "Lin" 0.432
"6249" "Unstudentized" "Lin" 0.318
"6250" "Unstudentized" "Lin" 0.928
"6251" "Unstudentized" "Lin" 0.41
"6252" "Unstudentized" "Lin" 0.02
"6253" "Unstudentized" "Lin" 0.368
"6254" "Unstudentized" "Lin" 0.318
"6255" "Unstudentized" "Lin" 0.218
"6256" "Unstudentized" "Lin" 0.27
"6257" "Unstudentized" "Lin" 0.188
"6258" "Unstudentized" "Lin" 0.404
"6259" "Unstudentized" "Lin" 0.958
"6260" "Unstudentized" "Lin" 0.646
"6261" "Unstudentized" "Lin" 0.592
"6262" "Unstudentized" "Lin" 0.278
"6263" "Unstudentized" "Lin" 0.628
"6264" "Unstudentized" "Lin" 0.832
"6265" "Unstudentized" "Lin" 0.536
"6266" "Unstudentized" "Lin" 0.042
"6267" "Unstudentized" "Lin" 0.354
"6268" "Unstudentized" "Lin" 0.53
"6269" "Unstudentized" "Lin" 0.492
"6270" "Unstudentized" "Lin" 0.66
"6271" "Unstudentized" "Lin" 0.112
"6272" "Unstudentized" "Lin" 0.05
"6273" "Unstudentized" "Lin" 0.55
"6274" "Unstudentized" "Lin" 0.006
"6275" "Unstudentized" "Lin" 0.11
"6276" "Unstudentized" "Lin" 0.198
"6277" "Unstudentized" "Lin" 0.002
"6278" "Unstudentized" "Lin" 0.046
"6279" "Unstudentized" "Lin" 0.016
"6280" "Unstudentized" "Lin" 0.838
"6281" "Unstudentized" "Lin" 0.328
"6282" "Unstudentized" "Lin" 0.678
"6283" "Unstudentized" "Lin" 0.72
"6284" "Unstudentized" "Lin" 0.86
"6285" "Unstudentized" "Lin" 0.178
"6286" "Unstudentized" "Lin" 0.774
"6287" "Unstudentized" "Lin" 0.156
"6288" "Unstudentized" "Lin" 0.458
"6289" "Unstudentized" "Lin" 0.594
"6290" "Unstudentized" "Lin" 0.804
"6291" "Unstudentized" "Lin" 0.704
"6292" "Unstudentized" "Lin" 0.05
"6293" "Unstudentized" "Lin" 0.692
"6294" "Unstudentized" "Lin" 0.362
"6295" "Unstudentized" "Lin" 0.292
"6296" "Unstudentized" "Lin" 0.532
"6297" "Unstudentized" "Lin" 0.052
"6298" "Unstudentized" "Lin" 0.08
"6299" "Unstudentized" "Lin" 0.552
"6300" "Unstudentized" "Lin" 0.544
"6301" "Unstudentized" "Lin" 0.536
"6302" "Unstudentized" "Lin" 0.106
"6303" "Unstudentized" "Lin" 0.276
"6304" "Unstudentized" "Lin" 0.938
"6305" "Unstudentized" "Lin" 0.748
"6306" "Unstudentized" "Lin" 0.02
"6307" "Unstudentized" "Lin" 0.164
"6308" "Unstudentized" "Lin" 0.362
"6309" "Unstudentized" "Lin" 0.59
"6310" "Unstudentized" "Lin" 0.616
"6311" "Unstudentized" "Lin" 0.232
"6312" "Unstudentized" "Lin" 0.306
"6313" "Unstudentized" "Lin" 0.44
"6314" "Unstudentized" "Lin" 0.244
"6315" "Unstudentized" "Lin" 0.604
"6316" "Unstudentized" "Lin" 0.086
"6317" "Unstudentized" "Lin" 0.556
"6318" "Unstudentized" "Lin" 0.92
"6319" "Unstudentized" "Lin" 0.558
"6320" "Unstudentized" "Lin" 0.758
"6321" "Unstudentized" "Lin" 0.774
"6322" "Unstudentized" "Lin" 0.402
"6323" "Unstudentized" "Lin" 0.404
"6324" "Unstudentized" "Lin" 0.18
"6325" "Unstudentized" "Lin" 0.998
"6326" "Unstudentized" "Lin" 0.41
"6327" "Unstudentized" "Lin" 0.698
"6328" "Unstudentized" "Lin" 0.256
"6329" "Unstudentized" "Lin" 0.33
"6330" "Unstudentized" "Lin" 0.51
"6331" "Unstudentized" "Lin" 0.368
"6332" "Unstudentized" "Lin" 0.024
"6333" "Unstudentized" "Lin" 0.328
"6334" "Unstudentized" "Lin" 0.278
"6335" "Unstudentized" "Lin" 0.064
"6336" "Unstudentized" "Lin" 0.854
"6337" "Unstudentized" "Lin" 0.772
"6338" "Unstudentized" "Lin" 0.406
"6339" "Unstudentized" "Lin" 0.342
"6340" "Unstudentized" "Lin" 0.534
"6341" "Unstudentized" "Lin" 0.53
"6342" "Unstudentized" "Lin" 0.138
"6343" "Unstudentized" "Lin" 0.232
"6344" "Unstudentized" "Lin" 0.798
"6345" "Unstudentized" "Lin" 0.502
"6346" "Unstudentized" "Lin" 0.466
"6347" "Unstudentized" "Lin" 0.03
"6348" "Unstudentized" "Lin" 0.542
"6349" "Unstudentized" "Lin" 0.852
"6350" "Unstudentized" "Lin" 0.016
"6351" "Unstudentized" "Lin" 0.502
"6352" "Unstudentized" "Lin" 0.784
"6353" "Unstudentized" "Lin" 0.064
"6354" "Unstudentized" "Lin" 0.526
"6355" "Unstudentized" "Lin" 0.068
"6356" "Unstudentized" "Lin" 0.166
"6357" "Unstudentized" "Lin" 0.64
"6358" "Unstudentized" "Lin" 0.24
"6359" "Unstudentized" "Lin" 0.224
"6360" "Unstudentized" "Lin" 0.22
"6361" "Unstudentized" "Lin" 0.536
"6362" "Unstudentized" "Lin" 0.026
"6363" "Unstudentized" "Lin" 0.726
"6364" "Unstudentized" "Lin" 0.398
"6365" "Unstudentized" "Lin" 0.038
"6366" "Unstudentized" "Lin" 0.33
"6367" "Unstudentized" "Lin" 0.554
"6368" "Unstudentized" "Lin" 0.824
"6369" "Unstudentized" "Lin" 0.766
"6370" "Unstudentized" "Lin" 0.166
"6371" "Unstudentized" "Lin" 0.536
"6372" "Unstudentized" "Lin" 0.35
"6373" "Unstudentized" "Lin" 0.004
"6374" "Unstudentized" "Lin" 0.196
"6375" "Unstudentized" "Lin" 0.272
"6376" "Unstudentized" "Lin" 0.366
"6377" "Unstudentized" "Lin" 0.082
"6378" "Unstudentized" "Lin" 0.638
"6379" "Unstudentized" "Lin" 0.208
"6380" "Unstudentized" "Lin" 0.226
"6381" "Unstudentized" "Lin" 0.47
"6382" "Unstudentized" "Lin" 0.988
"6383" "Unstudentized" "Lin" 0.584
"6384" "Unstudentized" "Lin" 0.9
"6385" "Unstudentized" "Lin" 0.816
"6386" "Unstudentized" "Lin" 0.932
"6387" "Unstudentized" "Lin" 0.43
"6388" "Unstudentized" "Lin" 0.04
"6389" "Unstudentized" "Lin" 0
"6390" "Unstudentized" "Lin" 0.064
"6391" "Unstudentized" "Lin" 0.96
"6392" "Unstudentized" "Lin" 0.364
"6393" "Unstudentized" "Lin" 0.84
"6394" "Unstudentized" "Lin" 0.82
"6395" "Unstudentized" "Lin" 0.378
"6396" "Unstudentized" "Lin" 0.28
"6397" "Unstudentized" "Lin" 0.522
"6398" "Unstudentized" "Lin" 0.29
"6399" "Unstudentized" "Lin" 0.396
"6400" "Unstudentized" "Lin" 0.37
"6401" "Unstudentized" "Lin" 0.186
"6402" "Unstudentized" "Lin" 0.604
"6403" "Unstudentized" "Lin" 0.218
"6404" "Unstudentized" "Lin" 0.35
"6405" "Unstudentized" "Lin" 0.338
"6406" "Unstudentized" "Lin" 0.526
"6407" "Unstudentized" "Lin" 0.252
"6408" "Unstudentized" "Lin" 0.43
"6409" "Unstudentized" "Lin" 0.924
"6410" "Unstudentized" "Lin" 0.916
"6411" "Unstudentized" "Lin" 0.066
"6412" "Unstudentized" "Lin" 0.05
"6413" "Unstudentized" "Lin" 0.102
"6414" "Unstudentized" "Lin" 0.682
"6415" "Unstudentized" "Lin" 0.488
"6416" "Unstudentized" "Lin" 0.088
"6417" "Unstudentized" "Lin" 0.64
"6418" "Unstudentized" "Lin" 0.734
"6419" "Unstudentized" "Lin" 0.196
"6420" "Unstudentized" "Lin" 0.006
"6421" "Unstudentized" "Lin" 0.818
"6422" "Unstudentized" "Lin" 0.53
"6423" "Unstudentized" "Lin" 0.036
"6424" "Unstudentized" "Lin" 0.418
"6425" "Unstudentized" "Lin" 0.328
"6426" "Unstudentized" "Lin" 0.86
"6427" "Unstudentized" "Lin" 0.97
"6428" "Unstudentized" "Lin" 0.522
"6429" "Unstudentized" "Lin" 0.186
"6430" "Unstudentized" "Lin" 0.46
"6431" "Unstudentized" "Lin" 0.076
"6432" "Unstudentized" "Lin" 0.068
"6433" "Unstudentized" "Lin" 0.034
"6434" "Unstudentized" "Lin" 0.56
"6435" "Unstudentized" "Lin" 0.75
"6436" "Unstudentized" "Lin" 0.332
"6437" "Unstudentized" "Lin" 0.84
"6438" "Unstudentized" "Lin" 0.136
"6439" "Unstudentized" "Lin" 0.71
"6440" "Unstudentized" "Lin" 0.86
"6441" "Unstudentized" "Lin" 0.858
"6442" "Unstudentized" "Lin" 0.316
"6443" "Unstudentized" "Lin" 0.626
"6444" "Unstudentized" "Lin" 0.76
"6445" "Unstudentized" "Lin" 0.058
"6446" "Unstudentized" "Lin" 0.092
"6447" "Unstudentized" "Lin" 0.34
"6448" "Unstudentized" "Lin" 0.59
"6449" "Unstudentized" "Lin" 0.986
"6450" "Unstudentized" "Lin" 0.69
"6451" "Unstudentized" "Lin" 0.712
"6452" "Unstudentized" "Lin" 0.364
"6453" "Unstudentized" "Lin" 0.438
"6454" "Unstudentized" "Lin" 0.374
"6455" "Unstudentized" "Lin" 0.054
"6456" "Unstudentized" "Lin" 0.786
"6457" "Unstudentized" "Lin" 0.342
"6458" "Unstudentized" "Lin" 0.85
"6459" "Unstudentized" "Lin" 0.32
"6460" "Unstudentized" "Lin" 0.748
"6461" "Unstudentized" "Lin" 0.014
"6462" "Unstudentized" "Lin" 0.136
"6463" "Unstudentized" "Lin" 0.06
"6464" "Unstudentized" "Lin" 0.348
"6465" "Unstudentized" "Lin" 0.69
"6466" "Unstudentized" "Lin" 0.032
"6467" "Unstudentized" "Lin" 0.948
"6468" "Unstudentized" "Lin" 0.84
"6469" "Unstudentized" "Lin" 0.778
"6470" "Unstudentized" "Lin" 0.914
"6471" "Unstudentized" "Lin" 0.296
"6472" "Unstudentized" "Lin" 0.484
"6473" "Unstudentized" "Lin" 0.17
"6474" "Unstudentized" "Lin" 0.092
"6475" "Unstudentized" "Lin" 0.334
"6476" "Unstudentized" "Lin" 0.202
"6477" "Unstudentized" "Lin" 0.038
"6478" "Unstudentized" "Lin" 0.984
"6479" "Unstudentized" "Lin" 0.65
"6480" "Unstudentized" "Lin" 0.5
"6481" "Unstudentized" "Lin" 0.082
"6482" "Unstudentized" "Lin" 0.284
"6483" "Unstudentized" "Lin" 0.15
"6484" "Unstudentized" "Lin" 0.36
"6485" "Unstudentized" "Lin" 0.02
"6486" "Unstudentized" "Lin" 0.514
"6487" "Unstudentized" "Lin" 0.126
"6488" "Unstudentized" "Lin" 0.974
"6489" "Unstudentized" "Lin" 0.028
"6490" "Unstudentized" "Lin" 0.526
"6491" "Unstudentized" "Lin" 0
"6492" "Unstudentized" "Lin" 0.212
"6493" "Unstudentized" "Lin" 0.12
"6494" "Unstudentized" "Lin" 0.754
"6495" "Unstudentized" "Lin" 0.674
"6496" "Unstudentized" "Lin" 0.124
"6497" "Unstudentized" "Lin" 0.58
"6498" "Unstudentized" "Lin" 0.856
"6499" "Unstudentized" "Lin" 0.81
"6500" "Unstudentized" "Lin" 0.9
"6501" "Unstudentized" "Lin" 0.06
"6502" "Unstudentized" "Lin" 0.934
"6503" "Unstudentized" "Lin" 0.488
"6504" "Unstudentized" "Lin" 0.72
"6505" "Unstudentized" "Lin" 0.086
"6506" "Unstudentized" "Lin" 0.882
"6507" "Unstudentized" "Lin" 0.016
"6508" "Unstudentized" "Lin" 0.39
"6509" "Unstudentized" "Lin" 0.72
"6510" "Unstudentized" "Lin" 0.56
"6511" "Unstudentized" "Lin" 0.614
"6512" "Unstudentized" "Lin" 0.258
"6513" "Unstudentized" "Lin" 0.016
"6514" "Unstudentized" "Lin" 0.472
"6515" "Unstudentized" "Lin" 0.224
"6516" "Unstudentized" "Lin" 0.736
"6517" "Unstudentized" "Lin" 0.674
"6518" "Unstudentized" "Lin" 0.552
"6519" "Unstudentized" "Lin" 0.454
"6520" "Unstudentized" "Lin" 0.75
"6521" "Unstudentized" "Lin" 0.396
"6522" "Unstudentized" "Lin" 0.896
"6523" "Unstudentized" "Lin" 0.228
"6524" "Unstudentized" "Lin" 0.262
"6525" "Unstudentized" "Lin" 0.012
"6526" "Unstudentized" "Lin" 0.35
"6527" "Unstudentized" "Lin" 0.96
"6528" "Unstudentized" "Lin" 0.514
"6529" "Unstudentized" "Lin" 0.776
"6530" "Unstudentized" "Lin" 0.004
"6531" "Unstudentized" "Lin" 0.27
"6532" "Unstudentized" "Lin" 0.694
"6533" "Unstudentized" "Lin" 0.904
"6534" "Unstudentized" "Lin" 0.78
"6535" "Unstudentized" "Lin" 0.374
"6536" "Unstudentized" "Lin" 0.76
"6537" "Unstudentized" "Lin" 0.812
"6538" "Unstudentized" "Lin" 0.078
"6539" "Unstudentized" "Lin" 0.724
"6540" "Unstudentized" "Lin" 0.638
"6541" "Unstudentized" "Lin" 0.916
"6542" "Unstudentized" "Lin" 0.322
"6543" "Unstudentized" "Lin" 0.394
"6544" "Unstudentized" "Lin" 0.25
"6545" "Unstudentized" "Lin" 0.468
"6546" "Unstudentized" "Lin" 0.532
"6547" "Unstudentized" "Lin" 0.804
"6548" "Unstudentized" "Lin" 0.838
"6549" "Unstudentized" "Lin" 0.466
"6550" "Unstudentized" "Lin" 0.026
"6551" "Unstudentized" "Lin" 0.512
"6552" "Unstudentized" "Lin" 0.158
"6553" "Unstudentized" "Lin" 0.908
"6554" "Unstudentized" "Lin" 0.838
"6555" "Unstudentized" "Lin" 0.498
"6556" "Unstudentized" "Lin" 0.014
"6557" "Unstudentized" "Lin" 0.396
"6558" "Unstudentized" "Lin" 0.27
"6559" "Unstudentized" "Lin" 0.052
"6560" "Unstudentized" "Lin" 0.028
"6561" "Unstudentized" "Lin" 0.566
"6562" "Unstudentized" "Lin" 0.072
"6563" "Unstudentized" "Lin" 0.232
"6564" "Unstudentized" "Lin" 0.102
"6565" "Unstudentized" "Lin" 0.842
"6566" "Unstudentized" "Lin" 0.466
"6567" "Unstudentized" "Lin" 0.552
"6568" "Unstudentized" "Lin" 0.558
"6569" "Unstudentized" "Lin" 0.204
"6570" "Unstudentized" "Lin" 0.074
"6571" "Unstudentized" "Lin" 0.588
"6572" "Unstudentized" "Lin" 0.004
"6573" "Unstudentized" "Lin" 0.316
"6574" "Unstudentized" "Lin" 0.436
"6575" "Unstudentized" "Lin" 0.318
"6576" "Unstudentized" "Lin" 0.508
"6577" "Unstudentized" "Lin" 0.024
"6578" "Unstudentized" "Lin" 0.288
"6579" "Unstudentized" "Lin" 0.958
"6580" "Unstudentized" "Lin" 0.628
"6581" "Unstudentized" "Lin" 0.424
"6582" "Unstudentized" "Lin" 0.316
"6583" "Unstudentized" "Lin" 0.456
"6584" "Unstudentized" "Lin" 0.298
"6585" "Unstudentized" "Lin" 0.202
"6586" "Unstudentized" "Lin" 0.208
"6587" "Unstudentized" "Lin" 0.612
"6588" "Unstudentized" "Lin" 0.79
"6589" "Unstudentized" "Lin" 0.634
"6590" "Unstudentized" "Lin" 0.492
"6591" "Unstudentized" "Lin" 0.546
"6592" "Unstudentized" "Lin" 0.07
"6593" "Unstudentized" "Lin" 0.99
"6594" "Unstudentized" "Lin" 0.166
"6595" "Unstudentized" "Lin" 0.274
"6596" "Unstudentized" "Lin" 0.828
"6597" "Unstudentized" "Lin" 0.012
"6598" "Unstudentized" "Lin" 0.512
"6599" "Unstudentized" "Lin" 0.82
"6600" "Unstudentized" "Lin" 0.57
"6601" "Unstudentized" "Lin" 0.146
"6602" "Unstudentized" "Lin" 0.482
"6603" "Unstudentized" "Lin" 0.514
"6604" "Unstudentized" "Lin" 0.444
"6605" "Unstudentized" "Lin" 0.68
"6606" "Unstudentized" "Lin" 0.608
"6607" "Unstudentized" "Lin" 0.382
"6608" "Unstudentized" "Lin" 0.334
"6609" "Unstudentized" "Lin" 0.634
"6610" "Unstudentized" "Lin" 0.41
"6611" "Unstudentized" "Lin" 0.244
"6612" "Unstudentized" "Lin" 0.748
"6613" "Unstudentized" "Lin" 0.488
"6614" "Unstudentized" "Lin" 0.282
"6615" "Unstudentized" "Lin" 0.702
"6616" "Unstudentized" "Lin" 0.802
"6617" "Unstudentized" "Lin" 0.09
"6618" "Unstudentized" "Lin" 0.22
"6619" "Unstudentized" "Lin" 0.32
"6620" "Unstudentized" "Lin" 0.078
"6621" "Unstudentized" "Lin" 0.712
"6622" "Unstudentized" "Lin" 0.254
"6623" "Unstudentized" "Lin" 0.352
"6624" "Unstudentized" "Lin" 0.054
"6625" "Unstudentized" "Lin" 0.29
"6626" "Unstudentized" "Lin" 0.916
"6627" "Unstudentized" "Lin" 0.094
"6628" "Unstudentized" "Lin" 0.326
"6629" "Unstudentized" "Lin" 0.528
"6630" "Unstudentized" "Lin" 0.51
"6631" "Unstudentized" "Lin" 0.26
"6632" "Unstudentized" "Lin" 0.436
"6633" "Unstudentized" "Lin" 0.182
"6634" "Unstudentized" "Lin" 0.544
"6635" "Unstudentized" "Lin" 0.526
"6636" "Unstudentized" "Lin" 0.406
"6637" "Unstudentized" "Lin" 0.11
"6638" "Unstudentized" "Lin" 0.06
"6639" "Unstudentized" "Lin" 0.956
"6640" "Unstudentized" "Lin" 0.972
"6641" "Unstudentized" "Lin" 0.168
"6642" "Unstudentized" "Lin" 0.478
"6643" "Unstudentized" "Lin" 0.488
"6644" "Unstudentized" "Lin" 0.29
"6645" "Unstudentized" "Lin" 0.824
"6646" "Unstudentized" "Lin" 0.874
"6647" "Unstudentized" "Lin" 0.838
"6648" "Unstudentized" "Lin" 0.068
"6649" "Unstudentized" "Lin" 0.108
"6650" "Unstudentized" "Lin" 0.15
"6651" "Unstudentized" "Lin" 0.644
"6652" "Unstudentized" "Lin" 0.874
"6653" "Unstudentized" "Lin" 0.824
"6654" "Unstudentized" "Lin" 0.092
"6655" "Unstudentized" "Lin" 0.546
"6656" "Unstudentized" "Lin" 0.588
"6657" "Unstudentized" "Lin" 0.014
"6658" "Unstudentized" "Lin" 0.64
"6659" "Unstudentized" "Lin" 0.346
"6660" "Unstudentized" "Lin" 0.866
"6661" "Unstudentized" "Lin" 0.754
"6662" "Unstudentized" "Lin" 0.116
"6663" "Unstudentized" "Lin" 0.538
"6664" "Unstudentized" "Lin" 0.576
"6665" "Unstudentized" "Lin" 0.214
"6666" "Unstudentized" "Lin" 0.184
"6667" "Unstudentized" "Lin" 0.518
"6668" "Unstudentized" "Lin" 0.734
"6669" "Unstudentized" "Lin" 0.404
"6670" "Unstudentized" "Lin" 0.04
"6671" "Unstudentized" "Lin" 0.046
"6672" "Unstudentized" "Lin" 0.784
"6673" "Unstudentized" "Lin" 0.094
"6674" "Unstudentized" "Lin" 0.38
"6675" "Unstudentized" "Lin" 0.948
"6676" "Unstudentized" "Lin" 0.02
"6677" "Unstudentized" "Lin" 0.09
"6678" "Unstudentized" "Lin" 0
"6679" "Unstudentized" "Lin" 0.014
"6680" "Unstudentized" "Lin" 0.274
"6681" "Unstudentized" "Lin" 0.196
"6682" "Unstudentized" "Lin" 0.122
"6683" "Unstudentized" "Lin" 0.18
"6684" "Unstudentized" "Lin" 0.856
"6685" "Unstudentized" "Lin" 0.758
"6686" "Unstudentized" "Lin" 0.822
"6687" "Unstudentized" "Lin" 0.86
"6688" "Unstudentized" "Lin" 0.98
"6689" "Unstudentized" "Lin" 0.3
"6690" "Unstudentized" "Lin" 0.032
"6691" "Unstudentized" "Lin" 0.312
"6692" "Unstudentized" "Lin" 0.996
"6693" "Unstudentized" "Lin" 0.496
"6694" "Unstudentized" "Lin" 0.078
"6695" "Unstudentized" "Lin" 0.168
"6696" "Unstudentized" "Lin" 0
"6697" "Unstudentized" "Lin" 0.386
"6698" "Unstudentized" "Lin" 0.206
"6699" "Unstudentized" "Lin" 0.184
"6700" "Unstudentized" "Lin" 0.494
"6701" "Unstudentized" "Lin" 0.958
"6702" "Unstudentized" "Lin" 0.822
"6703" "Unstudentized" "Lin" 0.858
"6704" "Unstudentized" "Lin" 0.054
"6705" "Unstudentized" "Lin" 0.438
"6706" "Unstudentized" "Lin" 0.516
"6707" "Unstudentized" "Lin" 0.326
"6708" "Unstudentized" "Lin" 0.988
"6709" "Unstudentized" "Lin" 0.34
"6710" "Unstudentized" "Lin" 0.656
"6711" "Unstudentized" "Lin" 0.832
"6712" "Unstudentized" "Lin" 0.024
"6713" "Unstudentized" "Lin" 0.92
"6714" "Unstudentized" "Lin" 0.55
"6715" "Unstudentized" "Lin" 0.996
"6716" "Unstudentized" "Lin" 0.356
"6717" "Unstudentized" "Lin" 0.72
"6718" "Unstudentized" "Lin" 0.698
"6719" "Unstudentized" "Lin" 0.99
"6720" "Unstudentized" "Lin" 0.642
"6721" "Unstudentized" "Lin" 0.732
"6722" "Unstudentized" "Lin" 0.604
"6723" "Unstudentized" "Lin" 0.43
"6724" "Unstudentized" "Lin" 0.488
"6725" "Unstudentized" "Lin" 0.526
"6726" "Unstudentized" "Lin" 0.24
"6727" "Unstudentized" "Lin" 0.59
"6728" "Unstudentized" "Lin" 0.286
"6729" "Unstudentized" "Lin" 0.976
"6730" "Unstudentized" "Lin" 0.226
"6731" "Unstudentized" "Lin" 0.39
"6732" "Unstudentized" "Lin" 0.932
"6733" "Unstudentized" "Lin" 0.074
"6734" "Unstudentized" "Lin" 0.598
"6735" "Unstudentized" "Lin" 0.336
"6736" "Unstudentized" "Lin" 0.132
"6737" "Unstudentized" "Lin" 0.326
"6738" "Unstudentized" "Lin" 0.254
"6739" "Unstudentized" "Lin" 0.052
"6740" "Unstudentized" "Lin" 0.998
"6741" "Unstudentized" "Lin" 0.752
"6742" "Unstudentized" "Lin" 0.536
"6743" "Unstudentized" "Lin" 0.844
"6744" "Unstudentized" "Lin" 0.68
"6745" "Unstudentized" "Lin" 0.82
"6746" "Unstudentized" "Lin" 0.598
"6747" "Unstudentized" "Lin" 0.65
"6748" "Unstudentized" "Lin" 0.234
"6749" "Unstudentized" "Lin" 0.906
"6750" "Unstudentized" "Lin" 0.42
"6751" "Unstudentized" "Lin" 0.368
"6752" "Unstudentized" "Lin" 0.642
"6753" "Unstudentized" "Lin" 0.598
"6754" "Unstudentized" "Lin" 0.414
"6755" "Unstudentized" "Lin" 0.062
"6756" "Unstudentized" "Lin" 0.042
"6757" "Unstudentized" "Lin" 0.208
"6758" "Unstudentized" "Lin" 0.072
"6759" "Unstudentized" "Lin" 0.624
"6760" "Unstudentized" "Lin" 0.18
"6761" "Unstudentized" "Lin" 0.386
"6762" "Unstudentized" "Lin" 0.032
"6763" "Unstudentized" "Lin" 0.116
"6764" "Unstudentized" "Lin" 0.622
"6765" "Unstudentized" "Lin" 0.012
"6766" "Unstudentized" "Lin" 0.588
"6767" "Unstudentized" "Lin" 0.466
"6768" "Unstudentized" "Lin" 0.224
"6769" "Unstudentized" "Lin" 0.086
"6770" "Unstudentized" "Lin" 0.722
"6771" "Unstudentized" "Lin" 0.088
"6772" "Unstudentized" "Lin" 0.138
"6773" "Unstudentized" "Lin" 0.012
"6774" "Unstudentized" "Lin" 0.5
"6775" "Unstudentized" "Lin" 0.174
"6776" "Unstudentized" "Lin" 0.678
"6777" "Unstudentized" "Lin" 0.652
"6778" "Unstudentized" "Lin" 0.102
"6779" "Unstudentized" "Lin" 0.03
"6780" "Unstudentized" "Lin" 0.1
"6781" "Unstudentized" "Lin" 0.816
"6782" "Unstudentized" "Lin" 0.88
"6783" "Unstudentized" "Lin" 0.808
"6784" "Unstudentized" "Lin" 0.604
"6785" "Unstudentized" "Lin" 0.342
"6786" "Unstudentized" "Lin" 0.486
"6787" "Unstudentized" "Lin" 0.23
"6788" "Unstudentized" "Lin" 0.59
"6789" "Unstudentized" "Lin" 0.694
"6790" "Unstudentized" "Lin" 0.484
"6791" "Unstudentized" "Lin" 0.138
"6792" "Unstudentized" "Lin" 0.382
"6793" "Unstudentized" "Lin" 0.988
"6794" "Unstudentized" "Lin" 0.384
"6795" "Unstudentized" "Lin" 0.796
"6796" "Unstudentized" "Lin" 0.998
"6797" "Unstudentized" "Lin" 0.276
"6798" "Unstudentized" "Lin" 0.278
"6799" "Unstudentized" "Lin" 0.24
"6800" "Unstudentized" "Lin" 0.52
"6801" "Unstudentized" "Lin" 0.09
"6802" "Unstudentized" "Lin" 0.252
"6803" "Unstudentized" "Lin" 0.366
"6804" "Unstudentized" "Lin" 0.5
"6805" "Unstudentized" "Lin" 0.912
"6806" "Unstudentized" "Lin" 0.348
"6807" "Unstudentized" "Lin" 0.776
"6808" "Unstudentized" "Lin" 0.712
"6809" "Unstudentized" "Lin" 0.876
"6810" "Unstudentized" "Lin" 0.804
"6811" "Unstudentized" "Lin" 0.85
"6812" "Unstudentized" "Lin" 0.34
"6813" "Unstudentized" "Lin" 0.708
"6814" "Unstudentized" "Lin" 0.11
"6815" "Unstudentized" "Lin" 0.036
"6816" "Unstudentized" "Lin" 0.494
"6817" "Unstudentized" "Lin" 0.58
"6818" "Unstudentized" "Lin" 0.256
"6819" "Unstudentized" "Lin" 0.206
"6820" "Unstudentized" "Lin" 0.746
"6821" "Unstudentized" "Lin" 0.178
"6822" "Unstudentized" "Lin" 0.168
"6823" "Unstudentized" "Lin" 0.94
"6824" "Unstudentized" "Lin" 0.328
"6825" "Unstudentized" "Lin" 0
"6826" "Unstudentized" "Lin" 0.834
"6827" "Unstudentized" "Lin" 0.27
"6828" "Unstudentized" "Lin" 0.634
"6829" "Unstudentized" "Lin" 0.4
"6830" "Unstudentized" "Lin" 0.51
"6831" "Unstudentized" "Lin" 0.318
"6832" "Unstudentized" "Lin" 0.21
"6833" "Unstudentized" "Lin" 0.316
"6834" "Unstudentized" "Lin" 0.42
"6835" "Unstudentized" "Lin" 0.006
"6836" "Unstudentized" "Lin" 0.674
"6837" "Unstudentized" "Lin" 0.918
"6838" "Unstudentized" "Lin" 0.052
"6839" "Unstudentized" "Lin" 0.498
"6840" "Unstudentized" "Lin" 0.44
"6841" "Unstudentized" "Lin" 0.57
"6842" "Unstudentized" "Lin" 0.34
"6843" "Unstudentized" "Lin" 0.932
"6844" "Unstudentized" "Lin" 0.318
"6845" "Unstudentized" "Lin" 0.536
"6846" "Unstudentized" "Lin" 0.624
"6847" "Unstudentized" "Lin" 0.52
"6848" "Unstudentized" "Lin" 0.758
"6849" "Unstudentized" "Lin" 0.536
"6850" "Unstudentized" "Lin" 0.912
"6851" "Unstudentized" "Lin" 0.474
"6852" "Unstudentized" "Lin" 0.668
"6853" "Unstudentized" "Lin" 0.27
"6854" "Unstudentized" "Lin" 0.158
"6855" "Unstudentized" "Lin" 0.856
"6856" "Unstudentized" "Lin" 0.398
"6857" "Unstudentized" "Lin" 0.172
"6858" "Unstudentized" "Lin" 0.868
"6859" "Unstudentized" "Lin" 0.462
"6860" "Unstudentized" "Lin" 0.272
"6861" "Unstudentized" "Lin" 0.63
"6862" "Unstudentized" "Lin" 0.748
"6863" "Unstudentized" "Lin" 0.932
"6864" "Unstudentized" "Lin" 0.018
"6865" "Unstudentized" "Lin" 0.282
"6866" "Unstudentized" "Lin" 0.572
"6867" "Unstudentized" "Lin" 0.196
"6868" "Unstudentized" "Lin" 0.102
"6869" "Unstudentized" "Lin" 0.948
"6870" "Unstudentized" "Lin" 0.174
"6871" "Unstudentized" "Lin" 0.68
"6872" "Unstudentized" "Lin" 0.01
"6873" "Unstudentized" "Lin" 0.462
"6874" "Unstudentized" "Lin" 0.602
"6875" "Unstudentized" "Lin" 0.462
"6876" "Unstudentized" "Lin" 0.162
"6877" "Unstudentized" "Lin" 0.342
"6878" "Unstudentized" "Lin" 0.88
"6879" "Unstudentized" "Lin" 0.292
"6880" "Unstudentized" "Lin" 0.816
"6881" "Unstudentized" "Lin" 0.17
"6882" "Unstudentized" "Lin" 0.314
"6883" "Unstudentized" "Lin" 0.132
"6884" "Unstudentized" "Lin" 0.598
"6885" "Unstudentized" "Lin" 0.664
"6886" "Unstudentized" "Lin" 0.868
"6887" "Unstudentized" "Lin" 0.968
"6888" "Unstudentized" "Lin" 0.448
"6889" "Unstudentized" "Lin" 0.034
"6890" "Unstudentized" "Lin" 0.536
"6891" "Unstudentized" "Lin" 0.718
"6892" "Unstudentized" "Lin" 0.152
"6893" "Unstudentized" "Lin" 0.978
"6894" "Unstudentized" "Lin" 0.218
"6895" "Unstudentized" "Lin" 0.64
"6896" "Unstudentized" "Lin" 0.732
"6897" "Unstudentized" "Lin" 0.666
"6898" "Unstudentized" "Lin" 0.388
"6899" "Unstudentized" "Lin" 0.358
"6900" "Unstudentized" "Lin" 0.154
"6901" "Unstudentized" "Lin" 0.154
"6902" "Unstudentized" "Lin" 0.918
"6903" "Unstudentized" "Lin" 0.006
"6904" "Unstudentized" "Lin" 0.27
"6905" "Unstudentized" "Lin" 0.744
"6906" "Unstudentized" "Lin" 0.596
"6907" "Unstudentized" "Lin" 0.698
"6908" "Unstudentized" "Lin" 0.03
"6909" "Unstudentized" "Lin" 0.498
"6910" "Unstudentized" "Lin" 0.008
"6911" "Unstudentized" "Lin" 0.636
"6912" "Unstudentized" "Lin" 0.34
"6913" "Unstudentized" "Lin" 0
"6914" "Unstudentized" "Lin" 0.526
"6915" "Unstudentized" "Lin" 0.906
"6916" "Unstudentized" "Lin" 0.646
"6917" "Unstudentized" "Lin" 0.62
"6918" "Unstudentized" "Lin" 0.622
"6919" "Unstudentized" "Lin" 0.674
"6920" "Unstudentized" "Lin" 0.994
"6921" "Unstudentized" "Lin" 0.37
"6922" "Unstudentized" "Lin" 0.76
"6923" "Unstudentized" "Lin" 0.686
"6924" "Unstudentized" "Lin" 0.28
"6925" "Unstudentized" "Lin" 0.63
"6926" "Unstudentized" "Lin" 0.362
"6927" "Unstudentized" "Lin" 0.678
"6928" "Unstudentized" "Lin" 0.13
"6929" "Unstudentized" "Lin" 0.12
"6930" "Unstudentized" "Lin" 0.738
"6931" "Unstudentized" "Lin" 0
"6932" "Unstudentized" "Lin" 0.58
"6933" "Unstudentized" "Lin" 0.01
"6934" "Unstudentized" "Lin" 0.564
"6935" "Unstudentized" "Lin" 0.076
"6936" "Unstudentized" "Lin" 0.308
"6937" "Unstudentized" "Lin" 0.682
"6938" "Unstudentized" "Lin" 0.08
"6939" "Unstudentized" "Lin" 0.466
"6940" "Unstudentized" "Lin" 0.966
"6941" "Unstudentized" "Lin" 0.058
"6942" "Unstudentized" "Lin" 0.016
"6943" "Unstudentized" "Lin" 0.732
"6944" "Unstudentized" "Lin" 0.9
"6945" "Unstudentized" "Lin" 0.454
"6946" "Unstudentized" "Lin" 0.884
"6947" "Unstudentized" "Lin" 0.112
"6948" "Unstudentized" "Lin" 0.332
"6949" "Unstudentized" "Lin" 0.002
"6950" "Unstudentized" "Lin" 0.368
"6951" "Unstudentized" "Lin" 0.854
"6952" "Unstudentized" "Lin" 0.002
"6953" "Unstudentized" "Lin" 0.94
"6954" "Unstudentized" "Lin" 0.984
"6955" "Unstudentized" "Lin" 0.242
"6956" "Unstudentized" "Lin" 0.51
"6957" "Unstudentized" "Lin" 0.318
"6958" "Unstudentized" "Lin" 0.52
"6959" "Unstudentized" "Lin" 0.56
"6960" "Unstudentized" "Lin" 0.01
"6961" "Unstudentized" "Lin" 0.704
"6962" "Unstudentized" "Lin" 0.836
"6963" "Unstudentized" "Lin" 0.118
"6964" "Unstudentized" "Lin" 0.284
"6965" "Unstudentized" "Lin" 0.58
"6966" "Unstudentized" "Lin" 0.394
"6967" "Unstudentized" "Lin" 0.024
"6968" "Unstudentized" "Lin" 0.142
"6969" "Unstudentized" "Lin" 0.596
"6970" "Unstudentized" "Lin" 0.006
"6971" "Unstudentized" "Lin" 0.128
"6972" "Unstudentized" "Lin" 0.722
"6973" "Unstudentized" "Lin" 0.88
"6974" "Unstudentized" "Lin" 0.64
"6975" "Unstudentized" "Lin" 0.154
"6976" "Unstudentized" "Lin" 0.684
"6977" "Unstudentized" "Lin" 0.322
"6978" "Unstudentized" "Lin" 0.58
"6979" "Unstudentized" "Lin" 0.562
"6980" "Unstudentized" "Lin" 0.226
"6981" "Unstudentized" "Lin" 0.58
"6982" "Unstudentized" "Lin" 0.854
"6983" "Unstudentized" "Lin" 0.702
"6984" "Unstudentized" "Lin" 0.612
"6985" "Unstudentized" "Lin" 0.398
"6986" "Unstudentized" "Lin" 0.548
"6987" "Unstudentized" "Lin" 0.268
"6988" "Unstudentized" "Lin" 0.256
"6989" "Unstudentized" "Lin" 0.464
"6990" "Unstudentized" "Lin" 0.92
"6991" "Unstudentized" "Lin" 0.022
"6992" "Unstudentized" "Lin" 0.586
"6993" "Unstudentized" "Lin" 0.008
"6994" "Unstudentized" "Lin" 0.354
"6995" "Unstudentized" "Lin" 0.2
"6996" "Unstudentized" "Lin" 0.494
"6997" "Unstudentized" "Lin" 0.26
"6998" "Unstudentized" "Lin" 0.228
"6999" "Unstudentized" "Lin" 0.528
"7000" "Unstudentized" "Lin" 0.86
"7001" "Studentized OLS" "Lin" 0.062
"7002" "Studentized OLS" "Lin" 0.984
"7003" "Studentized OLS" "Lin" 0.868
"7004" "Studentized OLS" "Lin" 0.182
"7005" "Studentized OLS" "Lin" 0.096
"7006" "Studentized OLS" "Lin" 0.56
"7007" "Studentized OLS" "Lin" 0.446
"7008" "Studentized OLS" "Lin" 0.776
"7009" "Studentized OLS" "Lin" 0.894
"7010" "Studentized OLS" "Lin" 0.004
"7011" "Studentized OLS" "Lin" 0.14
"7012" "Studentized OLS" "Lin" 0.98
"7013" "Studentized OLS" "Lin" 0.842
"7014" "Studentized OLS" "Lin" 0.164
"7015" "Studentized OLS" "Lin" 0.266
"7016" "Studentized OLS" "Lin" 0.604
"7017" "Studentized OLS" "Lin" 0.286
"7018" "Studentized OLS" "Lin" 0.912
"7019" "Studentized OLS" "Lin" 0.198
"7020" "Studentized OLS" "Lin" 0.188
"7021" "Studentized OLS" "Lin" 0.044
"7022" "Studentized OLS" "Lin" 0.426
"7023" "Studentized OLS" "Lin" 0.688
"7024" "Studentized OLS" "Lin" 0.384
"7025" "Studentized OLS" "Lin" 0.204
"7026" "Studentized OLS" "Lin" 0.68
"7027" "Studentized OLS" "Lin" 0.004
"7028" "Studentized OLS" "Lin" 0.448
"7029" "Studentized OLS" "Lin" 0.806
"7030" "Studentized OLS" "Lin" 0.828
"7031" "Studentized OLS" "Lin" 0.604
"7032" "Studentized OLS" "Lin" 0.952
"7033" "Studentized OLS" "Lin" 0.244
"7034" "Studentized OLS" "Lin" 0.974
"7035" "Studentized OLS" "Lin" 0.122
"7036" "Studentized OLS" "Lin" 0.39
"7037" "Studentized OLS" "Lin" 0.474
"7038" "Studentized OLS" "Lin" 0.672
"7039" "Studentized OLS" "Lin" 0.33
"7040" "Studentized OLS" "Lin" 0.71
"7041" "Studentized OLS" "Lin" 0.064
"7042" "Studentized OLS" "Lin" 0.884
"7043" "Studentized OLS" "Lin" 0.002
"7044" "Studentized OLS" "Lin" 0.846
"7045" "Studentized OLS" "Lin" 0.318
"7046" "Studentized OLS" "Lin" 0.04
"7047" "Studentized OLS" "Lin" 0.28
"7048" "Studentized OLS" "Lin" 0.472
"7049" "Studentized OLS" "Lin" 0.052
"7050" "Studentized OLS" "Lin" 0.12
"7051" "Studentized OLS" "Lin" 0.622
"7052" "Studentized OLS" "Lin" 0.288
"7053" "Studentized OLS" "Lin" 0.466
"7054" "Studentized OLS" "Lin" 0.68
"7055" "Studentized OLS" "Lin" 0.1
"7056" "Studentized OLS" "Lin" 0.808
"7057" "Studentized OLS" "Lin" 0.14
"7058" "Studentized OLS" "Lin" 0.298
"7059" "Studentized OLS" "Lin" 0.28
"7060" "Studentized OLS" "Lin" 0.094
"7061" "Studentized OLS" "Lin" 0.212
"7062" "Studentized OLS" "Lin" 0.746
"7063" "Studentized OLS" "Lin" 0.608
"7064" "Studentized OLS" "Lin" 0.116
"7065" "Studentized OLS" "Lin" 0.324
"7066" "Studentized OLS" "Lin" 0.306
"7067" "Studentized OLS" "Lin" 0.972
"7068" "Studentized OLS" "Lin" 0.942
"7069" "Studentized OLS" "Lin" 0.146
"7070" "Studentized OLS" "Lin" 0.968
"7071" "Studentized OLS" "Lin" 0.29
"7072" "Studentized OLS" "Lin" 0.172
"7073" "Studentized OLS" "Lin" 0.038
"7074" "Studentized OLS" "Lin" 0.96
"7075" "Studentized OLS" "Lin" 0.344
"7076" "Studentized OLS" "Lin" 0.1
"7077" "Studentized OLS" "Lin" 0.392
"7078" "Studentized OLS" "Lin" 0.03
"7079" "Studentized OLS" "Lin" 0.694
"7080" "Studentized OLS" "Lin" 0.914
"7081" "Studentized OLS" "Lin" 0.172
"7082" "Studentized OLS" "Lin" 0.974
"7083" "Studentized OLS" "Lin" 0.4
"7084" "Studentized OLS" "Lin" 0.458
"7085" "Studentized OLS" "Lin" 0.472
"7086" "Studentized OLS" "Lin" 0.716
"7087" "Studentized OLS" "Lin" 0.786
"7088" "Studentized OLS" "Lin" 0.002
"7089" "Studentized OLS" "Lin" 0.374
"7090" "Studentized OLS" "Lin" 0.104
"7091" "Studentized OLS" "Lin" 0.362
"7092" "Studentized OLS" "Lin" 0.694
"7093" "Studentized OLS" "Lin" 0.104
"7094" "Studentized OLS" "Lin" 0.98
"7095" "Studentized OLS" "Lin" 0.75
"7096" "Studentized OLS" "Lin" 0.776
"7097" "Studentized OLS" "Lin" 0.768
"7098" "Studentized OLS" "Lin" 0.276
"7099" "Studentized OLS" "Lin" 0.114
"7100" "Studentized OLS" "Lin" 0.07
"7101" "Studentized OLS" "Lin" 0.432
"7102" "Studentized OLS" "Lin" 0.812
"7103" "Studentized OLS" "Lin" 0.608
"7104" "Studentized OLS" "Lin" 0.11
"7105" "Studentized OLS" "Lin" 0.826
"7106" "Studentized OLS" "Lin" 0.73
"7107" "Studentized OLS" "Lin" 0.942
"7108" "Studentized OLS" "Lin" 0.132
"7109" "Studentized OLS" "Lin" 0.118
"7110" "Studentized OLS" "Lin" 0.016
"7111" "Studentized OLS" "Lin" 0.658
"7112" "Studentized OLS" "Lin" 0.436
"7113" "Studentized OLS" "Lin" 0.048
"7114" "Studentized OLS" "Lin" 0.64
"7115" "Studentized OLS" "Lin" 0.29
"7116" "Studentized OLS" "Lin" 0.302
"7117" "Studentized OLS" "Lin" 0.128
"7118" "Studentized OLS" "Lin" 0.006
"7119" "Studentized OLS" "Lin" 0.04
"7120" "Studentized OLS" "Lin" 0.122
"7121" "Studentized OLS" "Lin" 0.042
"7122" "Studentized OLS" "Lin" 0.206
"7123" "Studentized OLS" "Lin" 0.648
"7124" "Studentized OLS" "Lin" 0.586
"7125" "Studentized OLS" "Lin" 0.95
"7126" "Studentized OLS" "Lin" 0.268
"7127" "Studentized OLS" "Lin" 0.01
"7128" "Studentized OLS" "Lin" 0.908
"7129" "Studentized OLS" "Lin" 0.458
"7130" "Studentized OLS" "Lin" 0.464
"7131" "Studentized OLS" "Lin" 0.458
"7132" "Studentized OLS" "Lin" 0.982
"7133" "Studentized OLS" "Lin" 0.828
"7134" "Studentized OLS" "Lin" 0.298
"7135" "Studentized OLS" "Lin" 0.918
"7136" "Studentized OLS" "Lin" 0.278
"7137" "Studentized OLS" "Lin" 0.006
"7138" "Studentized OLS" "Lin" 0.044
"7139" "Studentized OLS" "Lin" 0.414
"7140" "Studentized OLS" "Lin" 0.122
"7141" "Studentized OLS" "Lin" 0.002
"7142" "Studentized OLS" "Lin" 0.62
"7143" "Studentized OLS" "Lin" 0.206
"7144" "Studentized OLS" "Lin" 0.92
"7145" "Studentized OLS" "Lin" 0.282
"7146" "Studentized OLS" "Lin" 0.672
"7147" "Studentized OLS" "Lin" 0.332
"7148" "Studentized OLS" "Lin" 0.1
"7149" "Studentized OLS" "Lin" 0.996
"7150" "Studentized OLS" "Lin" 0.9
"7151" "Studentized OLS" "Lin" 0.098
"7152" "Studentized OLS" "Lin" 0.73
"7153" "Studentized OLS" "Lin" 0.498
"7154" "Studentized OLS" "Lin" 0.822
"7155" "Studentized OLS" "Lin" 0.82
"7156" "Studentized OLS" "Lin" 0.63
"7157" "Studentized OLS" "Lin" 0.488
"7158" "Studentized OLS" "Lin" 0.072
"7159" "Studentized OLS" "Lin" 0.686
"7160" "Studentized OLS" "Lin" 0.82
"7161" "Studentized OLS" "Lin" 0.074
"7162" "Studentized OLS" "Lin" 0.36
"7163" "Studentized OLS" "Lin" 0.61
"7164" "Studentized OLS" "Lin" 0.428
"7165" "Studentized OLS" "Lin" 0.86
"7166" "Studentized OLS" "Lin" 0.702
"7167" "Studentized OLS" "Lin" 0.892
"7168" "Studentized OLS" "Lin" 0.534
"7169" "Studentized OLS" "Lin" 0.654
"7170" "Studentized OLS" "Lin" 0.216
"7171" "Studentized OLS" "Lin" 0.516
"7172" "Studentized OLS" "Lin" 0.024
"7173" "Studentized OLS" "Lin" 0.134
"7174" "Studentized OLS" "Lin" 0.068
"7175" "Studentized OLS" "Lin" 0.3
"7176" "Studentized OLS" "Lin" 0.582
"7177" "Studentized OLS" "Lin" 0.136
"7178" "Studentized OLS" "Lin" 0.288
"7179" "Studentized OLS" "Lin" 0.956
"7180" "Studentized OLS" "Lin" 0.806
"7181" "Studentized OLS" "Lin" 0.562
"7182" "Studentized OLS" "Lin" 0.268
"7183" "Studentized OLS" "Lin" 0.196
"7184" "Studentized OLS" "Lin" 0.58
"7185" "Studentized OLS" "Lin" 0.02
"7186" "Studentized OLS" "Lin" 0.962
"7187" "Studentized OLS" "Lin" 0.302
"7188" "Studentized OLS" "Lin" 0.198
"7189" "Studentized OLS" "Lin" 0.702
"7190" "Studentized OLS" "Lin" 0.442
"7191" "Studentized OLS" "Lin" 0.38
"7192" "Studentized OLS" "Lin" 0.842
"7193" "Studentized OLS" "Lin" 0.544
"7194" "Studentized OLS" "Lin" 0.12
"7195" "Studentized OLS" "Lin" 0.254
"7196" "Studentized OLS" "Lin" 0.922
"7197" "Studentized OLS" "Lin" 0.732
"7198" "Studentized OLS" "Lin" 0.836
"7199" "Studentized OLS" "Lin" 0.684
"7200" "Studentized OLS" "Lin" 0.468
"7201" "Studentized OLS" "Lin" 0.864
"7202" "Studentized OLS" "Lin" 0.998
"7203" "Studentized OLS" "Lin" 0.32
"7204" "Studentized OLS" "Lin" 0.038
"7205" "Studentized OLS" "Lin" 0.142
"7206" "Studentized OLS" "Lin" 0.764
"7207" "Studentized OLS" "Lin" 0.352
"7208" "Studentized OLS" "Lin" 0.526
"7209" "Studentized OLS" "Lin" 0.596
"7210" "Studentized OLS" "Lin" 0.186
"7211" "Studentized OLS" "Lin" 0.662
"7212" "Studentized OLS" "Lin" 0.97
"7213" "Studentized OLS" "Lin" 0.978
"7214" "Studentized OLS" "Lin" 0.494
"7215" "Studentized OLS" "Lin" 0.252
"7216" "Studentized OLS" "Lin" 0.128
"7217" "Studentized OLS" "Lin" 0.412
"7218" "Studentized OLS" "Lin" 0.362
"7219" "Studentized OLS" "Lin" 0.982
"7220" "Studentized OLS" "Lin" 0.876
"7221" "Studentized OLS" "Lin" 0.21
"7222" "Studentized OLS" "Lin" 0.848
"7223" "Studentized OLS" "Lin" 0.262
"7224" "Studentized OLS" "Lin" 0.444
"7225" "Studentized OLS" "Lin" 0.314
"7226" "Studentized OLS" "Lin" 0.14
"7227" "Studentized OLS" "Lin" 0.93
"7228" "Studentized OLS" "Lin" 0
"7229" "Studentized OLS" "Lin" 0.898
"7230" "Studentized OLS" "Lin" 0.598
"7231" "Studentized OLS" "Lin" 0.862
"7232" "Studentized OLS" "Lin" 0.292
"7233" "Studentized OLS" "Lin" 0.456
"7234" "Studentized OLS" "Lin" 0.17
"7235" "Studentized OLS" "Lin" 0.568
"7236" "Studentized OLS" "Lin" 0.924
"7237" "Studentized OLS" "Lin" 0.762
"7238" "Studentized OLS" "Lin" 0.794
"7239" "Studentized OLS" "Lin" 0.37
"7240" "Studentized OLS" "Lin" 0.904
"7241" "Studentized OLS" "Lin" 0.186
"7242" "Studentized OLS" "Lin" 0.222
"7243" "Studentized OLS" "Lin" 0.444
"7244" "Studentized OLS" "Lin" 0.168
"7245" "Studentized OLS" "Lin" 0.65
"7246" "Studentized OLS" "Lin" 0.16
"7247" "Studentized OLS" "Lin" 0.128
"7248" "Studentized OLS" "Lin" 0.384
"7249" "Studentized OLS" "Lin" 0.334
"7250" "Studentized OLS" "Lin" 0.918
"7251" "Studentized OLS" "Lin" 0.402
"7252" "Studentized OLS" "Lin" 0.026
"7253" "Studentized OLS" "Lin" 0.376
"7254" "Studentized OLS" "Lin" 0.294
"7255" "Studentized OLS" "Lin" 0.216
"7256" "Studentized OLS" "Lin" 0.248
"7257" "Studentized OLS" "Lin" 0.202
"7258" "Studentized OLS" "Lin" 0.36
"7259" "Studentized OLS" "Lin" 0.958
"7260" "Studentized OLS" "Lin" 0.636
"7261" "Studentized OLS" "Lin" 0.566
"7262" "Studentized OLS" "Lin" 0.274
"7263" "Studentized OLS" "Lin" 0.632
"7264" "Studentized OLS" "Lin" 0.828
"7265" "Studentized OLS" "Lin" 0.524
"7266" "Studentized OLS" "Lin" 0.028
"7267" "Studentized OLS" "Lin" 0.364
"7268" "Studentized OLS" "Lin" 0.502
"7269" "Studentized OLS" "Lin" 0.48
"7270" "Studentized OLS" "Lin" 0.636
"7271" "Studentized OLS" "Lin" 0.102
"7272" "Studentized OLS" "Lin" 0.042
"7273" "Studentized OLS" "Lin" 0.494
"7274" "Studentized OLS" "Lin" 0.004
"7275" "Studentized OLS" "Lin" 0.098
"7276" "Studentized OLS" "Lin" 0.166
"7277" "Studentized OLS" "Lin" 0
"7278" "Studentized OLS" "Lin" 0.034
"7279" "Studentized OLS" "Lin" 0.012
"7280" "Studentized OLS" "Lin" 0.828
"7281" "Studentized OLS" "Lin" 0.336
"7282" "Studentized OLS" "Lin" 0.676
"7283" "Studentized OLS" "Lin" 0.722
"7284" "Studentized OLS" "Lin" 0.854
"7285" "Studentized OLS" "Lin" 0.204
"7286" "Studentized OLS" "Lin" 0.774
"7287" "Studentized OLS" "Lin" 0.146
"7288" "Studentized OLS" "Lin" 0.456
"7289" "Studentized OLS" "Lin" 0.588
"7290" "Studentized OLS" "Lin" 0.792
"7291" "Studentized OLS" "Lin" 0.696
"7292" "Studentized OLS" "Lin" 0.022
"7293" "Studentized OLS" "Lin" 0.69
"7294" "Studentized OLS" "Lin" 0.318
"7295" "Studentized OLS" "Lin" 0.238
"7296" "Studentized OLS" "Lin" 0.494
"7297" "Studentized OLS" "Lin" 0.052
"7298" "Studentized OLS" "Lin" 0.088
"7299" "Studentized OLS" "Lin" 0.54
"7300" "Studentized OLS" "Lin" 0.514
"7301" "Studentized OLS" "Lin" 0.536
"7302" "Studentized OLS" "Lin" 0.098
"7303" "Studentized OLS" "Lin" 0.322
"7304" "Studentized OLS" "Lin" 0.936
"7305" "Studentized OLS" "Lin" 0.746
"7306" "Studentized OLS" "Lin" 0.008
"7307" "Studentized OLS" "Lin" 0.154
"7308" "Studentized OLS" "Lin" 0.394
"7309" "Studentized OLS" "Lin" 0.582
"7310" "Studentized OLS" "Lin" 0.594
"7311" "Studentized OLS" "Lin" 0.17
"7312" "Studentized OLS" "Lin" 0.304
"7313" "Studentized OLS" "Lin" 0.42
"7314" "Studentized OLS" "Lin" 0.22
"7315" "Studentized OLS" "Lin" 0.594
"7316" "Studentized OLS" "Lin" 0.068
"7317" "Studentized OLS" "Lin" 0.542
"7318" "Studentized OLS" "Lin" 0.918
"7319" "Studentized OLS" "Lin" 0.55
"7320" "Studentized OLS" "Lin" 0.736
"7321" "Studentized OLS" "Lin" 0.76
"7322" "Studentized OLS" "Lin" 0.408
"7323" "Studentized OLS" "Lin" 0.372
"7324" "Studentized OLS" "Lin" 0.126
"7325" "Studentized OLS" "Lin" 0.998
"7326" "Studentized OLS" "Lin" 0.398
"7327" "Studentized OLS" "Lin" 0.696
"7328" "Studentized OLS" "Lin" 0.244
"7329" "Studentized OLS" "Lin" 0.312
"7330" "Studentized OLS" "Lin" 0.504
"7331" "Studentized OLS" "Lin" 0.334
"7332" "Studentized OLS" "Lin" 0.024
"7333" "Studentized OLS" "Lin" 0.336
"7334" "Studentized OLS" "Lin" 0.216
"7335" "Studentized OLS" "Lin" 0.056
"7336" "Studentized OLS" "Lin" 0.85
"7337" "Studentized OLS" "Lin" 0.758
"7338" "Studentized OLS" "Lin" 0.374
"7339" "Studentized OLS" "Lin" 0.32
"7340" "Studentized OLS" "Lin" 0.486
"7341" "Studentized OLS" "Lin" 0.514
"7342" "Studentized OLS" "Lin" 0.094
"7343" "Studentized OLS" "Lin" 0.202
"7344" "Studentized OLS" "Lin" 0.786
"7345" "Studentized OLS" "Lin" 0.512
"7346" "Studentized OLS" "Lin" 0.452
"7347" "Studentized OLS" "Lin" 0.026
"7348" "Studentized OLS" "Lin" 0.534
"7349" "Studentized OLS" "Lin" 0.846
"7350" "Studentized OLS" "Lin" 0.016
"7351" "Studentized OLS" "Lin" 0.46
"7352" "Studentized OLS" "Lin" 0.784
"7353" "Studentized OLS" "Lin" 0.076
"7354" "Studentized OLS" "Lin" 0.506
"7355" "Studentized OLS" "Lin" 0.066
"7356" "Studentized OLS" "Lin" 0.152
"7357" "Studentized OLS" "Lin" 0.63
"7358" "Studentized OLS" "Lin" 0.23
"7359" "Studentized OLS" "Lin" 0.222
"7360" "Studentized OLS" "Lin" 0.244
"7361" "Studentized OLS" "Lin" 0.498
"7362" "Studentized OLS" "Lin" 0.022
"7363" "Studentized OLS" "Lin" 0.722
"7364" "Studentized OLS" "Lin" 0.394
"7365" "Studentized OLS" "Lin" 0.036
"7366" "Studentized OLS" "Lin" 0.262
"7367" "Studentized OLS" "Lin" 0.536
"7368" "Studentized OLS" "Lin" 0.812
"7369" "Studentized OLS" "Lin" 0.754
"7370" "Studentized OLS" "Lin" 0.142
"7371" "Studentized OLS" "Lin" 0.524
"7372" "Studentized OLS" "Lin" 0.348
"7373" "Studentized OLS" "Lin" 0.002
"7374" "Studentized OLS" "Lin" 0.162
"7375" "Studentized OLS" "Lin" 0.22
"7376" "Studentized OLS" "Lin" 0.352
"7377" "Studentized OLS" "Lin" 0.066
"7378" "Studentized OLS" "Lin" 0.632
"7379" "Studentized OLS" "Lin" 0.204
"7380" "Studentized OLS" "Lin" 0.174
"7381" "Studentized OLS" "Lin" 0.46
"7382" "Studentized OLS" "Lin" 0.988
"7383" "Studentized OLS" "Lin" 0.56
"7384" "Studentized OLS" "Lin" 0.892
"7385" "Studentized OLS" "Lin" 0.814
"7386" "Studentized OLS" "Lin" 0.926
"7387" "Studentized OLS" "Lin" 0.414
"7388" "Studentized OLS" "Lin" 0.036
"7389" "Studentized OLS" "Lin" 0
"7390" "Studentized OLS" "Lin" 0.056
"7391" "Studentized OLS" "Lin" 0.96
"7392" "Studentized OLS" "Lin" 0.386
"7393" "Studentized OLS" "Lin" 0.838
"7394" "Studentized OLS" "Lin" 0.806
"7395" "Studentized OLS" "Lin" 0.348
"7396" "Studentized OLS" "Lin" 0.258
"7397" "Studentized OLS" "Lin" 0.498
"7398" "Studentized OLS" "Lin" 0.248
"7399" "Studentized OLS" "Lin" 0.382
"7400" "Studentized OLS" "Lin" 0.35
"7401" "Studentized OLS" "Lin" 0.158
"7402" "Studentized OLS" "Lin" 0.592
"7403" "Studentized OLS" "Lin" 0.222
"7404" "Studentized OLS" "Lin" 0.334
"7405" "Studentized OLS" "Lin" 0.296
"7406" "Studentized OLS" "Lin" 0.504
"7407" "Studentized OLS" "Lin" 0.244
"7408" "Studentized OLS" "Lin" 0.42
"7409" "Studentized OLS" "Lin" 0.918
"7410" "Studentized OLS" "Lin" 0.914
"7411" "Studentized OLS" "Lin" 0.064
"7412" "Studentized OLS" "Lin" 0.048
"7413" "Studentized OLS" "Lin" 0.066
"7414" "Studentized OLS" "Lin" 0.652
"7415" "Studentized OLS" "Lin" 0.458
"7416" "Studentized OLS" "Lin" 0.07
"7417" "Studentized OLS" "Lin" 0.592
"7418" "Studentized OLS" "Lin" 0.728
"7419" "Studentized OLS" "Lin" 0.188
"7420" "Studentized OLS" "Lin" 0.006
"7421" "Studentized OLS" "Lin" 0.81
"7422" "Studentized OLS" "Lin" 0.51
"7423" "Studentized OLS" "Lin" 0.032
"7424" "Studentized OLS" "Lin" 0.398
"7425" "Studentized OLS" "Lin" 0.326
"7426" "Studentized OLS" "Lin" 0.822
"7427" "Studentized OLS" "Lin" 0.97
"7428" "Studentized OLS" "Lin" 0.52
"7429" "Studentized OLS" "Lin" 0.178
"7430" "Studentized OLS" "Lin" 0.438
"7431" "Studentized OLS" "Lin" 0.064
"7432" "Studentized OLS" "Lin" 0.05
"7433" "Studentized OLS" "Lin" 0.026
"7434" "Studentized OLS" "Lin" 0.56
"7435" "Studentized OLS" "Lin" 0.738
"7436" "Studentized OLS" "Lin" 0.36
"7437" "Studentized OLS" "Lin" 0.832
"7438" "Studentized OLS" "Lin" 0.116
"7439" "Studentized OLS" "Lin" 0.696
"7440" "Studentized OLS" "Lin" 0.86
"7441" "Studentized OLS" "Lin" 0.85
"7442" "Studentized OLS" "Lin" 0.29
"7443" "Studentized OLS" "Lin" 0.628
"7444" "Studentized OLS" "Lin" 0.762
"7445" "Studentized OLS" "Lin" 0.126
"7446" "Studentized OLS" "Lin" 0.088
"7447" "Studentized OLS" "Lin" 0.324
"7448" "Studentized OLS" "Lin" 0.57
"7449" "Studentized OLS" "Lin" 0.986
"7450" "Studentized OLS" "Lin" 0.69
"7451" "Studentized OLS" "Lin" 0.726
"7452" "Studentized OLS" "Lin" 0.356
"7453" "Studentized OLS" "Lin" 0.426
"7454" "Studentized OLS" "Lin" 0.364
"7455" "Studentized OLS" "Lin" 0.052
"7456" "Studentized OLS" "Lin" 0.76
"7457" "Studentized OLS" "Lin" 0.384
"7458" "Studentized OLS" "Lin" 0.846
"7459" "Studentized OLS" "Lin" 0.314
"7460" "Studentized OLS" "Lin" 0.746
"7461" "Studentized OLS" "Lin" 0.008
"7462" "Studentized OLS" "Lin" 0.138
"7463" "Studentized OLS" "Lin" 0.076
"7464" "Studentized OLS" "Lin" 0.328
"7465" "Studentized OLS" "Lin" 0.692
"7466" "Studentized OLS" "Lin" 0.026
"7467" "Studentized OLS" "Lin" 0.946
"7468" "Studentized OLS" "Lin" 0.826
"7469" "Studentized OLS" "Lin" 0.766
"7470" "Studentized OLS" "Lin" 0.91
"7471" "Studentized OLS" "Lin" 0.236
"7472" "Studentized OLS" "Lin" 0.458
"7473" "Studentized OLS" "Lin" 0.158
"7474" "Studentized OLS" "Lin" 0.09
"7475" "Studentized OLS" "Lin" 0.342
"7476" "Studentized OLS" "Lin" 0.188
"7477" "Studentized OLS" "Lin" 0.024
"7478" "Studentized OLS" "Lin" 0.984
"7479" "Studentized OLS" "Lin" 0.574
"7480" "Studentized OLS" "Lin" 0.478
"7481" "Studentized OLS" "Lin" 0.14
"7482" "Studentized OLS" "Lin" 0.252
"7483" "Studentized OLS" "Lin" 0.13
"7484" "Studentized OLS" "Lin" 0.366
"7485" "Studentized OLS" "Lin" 0.014
"7486" "Studentized OLS" "Lin" 0.514
"7487" "Studentized OLS" "Lin" 0.106
"7488" "Studentized OLS" "Lin" 0.97
"7489" "Studentized OLS" "Lin" 0.022
"7490" "Studentized OLS" "Lin" 0.522
"7491" "Studentized OLS" "Lin" 0
"7492" "Studentized OLS" "Lin" 0.16
"7493" "Studentized OLS" "Lin" 0.094
"7494" "Studentized OLS" "Lin" 0.74
"7495" "Studentized OLS" "Lin" 0.648
"7496" "Studentized OLS" "Lin" 0.13
"7497" "Studentized OLS" "Lin" 0.546
"7498" "Studentized OLS" "Lin" 0.842
"7499" "Studentized OLS" "Lin" 0.798
"7500" "Studentized OLS" "Lin" 0.9
"7501" "Studentized OLS" "Lin" 0.06
"7502" "Studentized OLS" "Lin" 0.928
"7503" "Studentized OLS" "Lin" 0.474
"7504" "Studentized OLS" "Lin" 0.73
"7505" "Studentized OLS" "Lin" 0.08
"7506" "Studentized OLS" "Lin" 0.888
"7507" "Studentized OLS" "Lin" 0.01
"7508" "Studentized OLS" "Lin" 0.374
"7509" "Studentized OLS" "Lin" 0.72
"7510" "Studentized OLS" "Lin" 0.562
"7511" "Studentized OLS" "Lin" 0.588
"7512" "Studentized OLS" "Lin" 0.226
"7513" "Studentized OLS" "Lin" 0.016
"7514" "Studentized OLS" "Lin" 0.476
"7515" "Studentized OLS" "Lin" 0.228
"7516" "Studentized OLS" "Lin" 0.736
"7517" "Studentized OLS" "Lin" 0.636
"7518" "Studentized OLS" "Lin" 0.566
"7519" "Studentized OLS" "Lin" 0.436
"7520" "Studentized OLS" "Lin" 0.738
"7521" "Studentized OLS" "Lin" 0.362
"7522" "Studentized OLS" "Lin" 0.89
"7523" "Studentized OLS" "Lin" 0.172
"7524" "Studentized OLS" "Lin" 0.242
"7525" "Studentized OLS" "Lin" 0.01
"7526" "Studentized OLS" "Lin" 0.296
"7527" "Studentized OLS" "Lin" 0.962
"7528" "Studentized OLS" "Lin" 0.504
"7529" "Studentized OLS" "Lin" 0.758
"7530" "Studentized OLS" "Lin" 0.004
"7531" "Studentized OLS" "Lin" 0.262
"7532" "Studentized OLS" "Lin" 0.678
"7533" "Studentized OLS" "Lin" 0.902
"7534" "Studentized OLS" "Lin" 0.768
"7535" "Studentized OLS" "Lin" 0.34
"7536" "Studentized OLS" "Lin" 0.756
"7537" "Studentized OLS" "Lin" 0.806
"7538" "Studentized OLS" "Lin" 0.058
"7539" "Studentized OLS" "Lin" 0.72
"7540" "Studentized OLS" "Lin" 0.61
"7541" "Studentized OLS" "Lin" 0.916
"7542" "Studentized OLS" "Lin" 0.276
"7543" "Studentized OLS" "Lin" 0.38
"7544" "Studentized OLS" "Lin" 0.222
"7545" "Studentized OLS" "Lin" 0.426
"7546" "Studentized OLS" "Lin" 0.526
"7547" "Studentized OLS" "Lin" 0.808
"7548" "Studentized OLS" "Lin" 0.83
"7549" "Studentized OLS" "Lin" 0.486
"7550" "Studentized OLS" "Lin" 0.024
"7551" "Studentized OLS" "Lin" 0.486
"7552" "Studentized OLS" "Lin" 0.168
"7553" "Studentized OLS" "Lin" 0.91
"7554" "Studentized OLS" "Lin" 0.828
"7555" "Studentized OLS" "Lin" 0.496
"7556" "Studentized OLS" "Lin" 0.008
"7557" "Studentized OLS" "Lin" 0.368
"7558" "Studentized OLS" "Lin" 0.248
"7559" "Studentized OLS" "Lin" 0.056
"7560" "Studentized OLS" "Lin" 0.024
"7561" "Studentized OLS" "Lin" 0.564
"7562" "Studentized OLS" "Lin" 0.07
"7563" "Studentized OLS" "Lin" 0.208
"7564" "Studentized OLS" "Lin" 0.086
"7565" "Studentized OLS" "Lin" 0.84
"7566" "Studentized OLS" "Lin" 0.446
"7567" "Studentized OLS" "Lin" 0.542
"7568" "Studentized OLS" "Lin" 0.53
"7569" "Studentized OLS" "Lin" 0.19
"7570" "Studentized OLS" "Lin" 0.056
"7571" "Studentized OLS" "Lin" 0.634
"7572" "Studentized OLS" "Lin" 0.006
"7573" "Studentized OLS" "Lin" 0.322
"7574" "Studentized OLS" "Lin" 0.424
"7575" "Studentized OLS" "Lin" 0.31
"7576" "Studentized OLS" "Lin" 0.53
"7577" "Studentized OLS" "Lin" 0.084
"7578" "Studentized OLS" "Lin" 0.286
"7579" "Studentized OLS" "Lin" 0.958
"7580" "Studentized OLS" "Lin" 0.616
"7581" "Studentized OLS" "Lin" 0.414
"7582" "Studentized OLS" "Lin" 0.266
"7583" "Studentized OLS" "Lin" 0.434
"7584" "Studentized OLS" "Lin" 0.22
"7585" "Studentized OLS" "Lin" 0.2
"7586" "Studentized OLS" "Lin" 0.182
"7587" "Studentized OLS" "Lin" 0.61
"7588" "Studentized OLS" "Lin" 0.788
"7589" "Studentized OLS" "Lin" 0.648
"7590" "Studentized OLS" "Lin" 0.462
"7591" "Studentized OLS" "Lin" 0.534
"7592" "Studentized OLS" "Lin" 0.05
"7593" "Studentized OLS" "Lin" 0.99
"7594" "Studentized OLS" "Lin" 0.138
"7595" "Studentized OLS" "Lin" 0.238
"7596" "Studentized OLS" "Lin" 0.83
"7597" "Studentized OLS" "Lin" 0.01
"7598" "Studentized OLS" "Lin" 0.524
"7599" "Studentized OLS" "Lin" 0.808
"7600" "Studentized OLS" "Lin" 0.542
"7601" "Studentized OLS" "Lin" 0.094
"7602" "Studentized OLS" "Lin" 0.482
"7603" "Studentized OLS" "Lin" 0.494
"7604" "Studentized OLS" "Lin" 0.422
"7605" "Studentized OLS" "Lin" 0.674
"7606" "Studentized OLS" "Lin" 0.606
"7607" "Studentized OLS" "Lin" 0.376
"7608" "Studentized OLS" "Lin" 0.334
"7609" "Studentized OLS" "Lin" 0.632
"7610" "Studentized OLS" "Lin" 0.402
"7611" "Studentized OLS" "Lin" 0.228
"7612" "Studentized OLS" "Lin" 0.748
"7613" "Studentized OLS" "Lin" 0.444
"7614" "Studentized OLS" "Lin" 0.268
"7615" "Studentized OLS" "Lin" 0.692
"7616" "Studentized OLS" "Lin" 0.79
"7617" "Studentized OLS" "Lin" 0.082
"7618" "Studentized OLS" "Lin" 0.21
"7619" "Studentized OLS" "Lin" 0.286
"7620" "Studentized OLS" "Lin" 0.068
"7621" "Studentized OLS" "Lin" 0.704
"7622" "Studentized OLS" "Lin" 0.25
"7623" "Studentized OLS" "Lin" 0.336
"7624" "Studentized OLS" "Lin" 0.036
"7625" "Studentized OLS" "Lin" 0.276
"7626" "Studentized OLS" "Lin" 0.914
"7627" "Studentized OLS" "Lin" 0.08
"7628" "Studentized OLS" "Lin" 0.286
"7629" "Studentized OLS" "Lin" 0.53
"7630" "Studentized OLS" "Lin" 0.506
"7631" "Studentized OLS" "Lin" 0.246
"7632" "Studentized OLS" "Lin" 0.42
"7633" "Studentized OLS" "Lin" 0.18
"7634" "Studentized OLS" "Lin" 0.538
"7635" "Studentized OLS" "Lin" 0.508
"7636" "Studentized OLS" "Lin" 0.398
"7637" "Studentized OLS" "Lin" 0.07
"7638" "Studentized OLS" "Lin" 0.04
"7639" "Studentized OLS" "Lin" 0.956
"7640" "Studentized OLS" "Lin" 0.972
"7641" "Studentized OLS" "Lin" 0.176
"7642" "Studentized OLS" "Lin" 0.47
"7643" "Studentized OLS" "Lin" 0.464
"7644" "Studentized OLS" "Lin" 0.29
"7645" "Studentized OLS" "Lin" 0.832
"7646" "Studentized OLS" "Lin" 0.876
"7647" "Studentized OLS" "Lin" 0.848
"7648" "Studentized OLS" "Lin" 0.064
"7649" "Studentized OLS" "Lin" 0.12
"7650" "Studentized OLS" "Lin" 0.146
"7651" "Studentized OLS" "Lin" 0.642
"7652" "Studentized OLS" "Lin" 0.874
"7653" "Studentized OLS" "Lin" 0.812
"7654" "Studentized OLS" "Lin" 0.112
"7655" "Studentized OLS" "Lin" 0.528
"7656" "Studentized OLS" "Lin" 0.586
"7657" "Studentized OLS" "Lin" 0.004
"7658" "Studentized OLS" "Lin" 0.6
"7659" "Studentized OLS" "Lin" 0.338
"7660" "Studentized OLS" "Lin" 0.852
"7661" "Studentized OLS" "Lin" 0.746
"7662" "Studentized OLS" "Lin" 0.108
"7663" "Studentized OLS" "Lin" 0.554
"7664" "Studentized OLS" "Lin" 0.572
"7665" "Studentized OLS" "Lin" 0.186
"7666" "Studentized OLS" "Lin" 0.144
"7667" "Studentized OLS" "Lin" 0.52
"7668" "Studentized OLS" "Lin" 0.734
"7669" "Studentized OLS" "Lin" 0.388
"7670" "Studentized OLS" "Lin" 0.026
"7671" "Studentized OLS" "Lin" 0.036
"7672" "Studentized OLS" "Lin" 0.762
"7673" "Studentized OLS" "Lin" 0.056
"7674" "Studentized OLS" "Lin" 0.36
"7675" "Studentized OLS" "Lin" 0.948
"7676" "Studentized OLS" "Lin" 0.014
"7677" "Studentized OLS" "Lin" 0.086
"7678" "Studentized OLS" "Lin" 0
"7679" "Studentized OLS" "Lin" 0.01
"7680" "Studentized OLS" "Lin" 0.274
"7681" "Studentized OLS" "Lin" 0.196
"7682" "Studentized OLS" "Lin" 0.104
"7683" "Studentized OLS" "Lin" 0.156
"7684" "Studentized OLS" "Lin" 0.836
"7685" "Studentized OLS" "Lin" 0.744
"7686" "Studentized OLS" "Lin" 0.814
"7687" "Studentized OLS" "Lin" 0.85
"7688" "Studentized OLS" "Lin" 0.98
"7689" "Studentized OLS" "Lin" 0.3
"7690" "Studentized OLS" "Lin" 0.026
"7691" "Studentized OLS" "Lin" 0.27
"7692" "Studentized OLS" "Lin" 0.996
"7693" "Studentized OLS" "Lin" 0.488
"7694" "Studentized OLS" "Lin" 0.092
"7695" "Studentized OLS" "Lin" 0.146
"7696" "Studentized OLS" "Lin" 0
"7697" "Studentized OLS" "Lin" 0.352
"7698" "Studentized OLS" "Lin" 0.184
"7699" "Studentized OLS" "Lin" 0.196
"7700" "Studentized OLS" "Lin" 0.482
"7701" "Studentized OLS" "Lin" 0.95
"7702" "Studentized OLS" "Lin" 0.794
"7703" "Studentized OLS" "Lin" 0.854
"7704" "Studentized OLS" "Lin" 0.036
"7705" "Studentized OLS" "Lin" 0.412
"7706" "Studentized OLS" "Lin" 0.482
"7707" "Studentized OLS" "Lin" 0.29
"7708" "Studentized OLS" "Lin" 0.988
"7709" "Studentized OLS" "Lin" 0.318
"7710" "Studentized OLS" "Lin" 0.65
"7711" "Studentized OLS" "Lin" 0.828
"7712" "Studentized OLS" "Lin" 0.022
"7713" "Studentized OLS" "Lin" 0.92
"7714" "Studentized OLS" "Lin" 0.514
"7715" "Studentized OLS" "Lin" 0.996
"7716" "Studentized OLS" "Lin" 0.326
"7717" "Studentized OLS" "Lin" 0.74
"7718" "Studentized OLS" "Lin" 0.688
"7719" "Studentized OLS" "Lin" 0.99
"7720" "Studentized OLS" "Lin" 0.632
"7721" "Studentized OLS" "Lin" 0.732
"7722" "Studentized OLS" "Lin" 0.6
"7723" "Studentized OLS" "Lin" 0.428
"7724" "Studentized OLS" "Lin" 0.46
"7725" "Studentized OLS" "Lin" 0.508
"7726" "Studentized OLS" "Lin" 0.194
"7727" "Studentized OLS" "Lin" 0.588
"7728" "Studentized OLS" "Lin" 0.28
"7729" "Studentized OLS" "Lin" 0.974
"7730" "Studentized OLS" "Lin" 0.186
"7731" "Studentized OLS" "Lin" 0.364
"7732" "Studentized OLS" "Lin" 0.924
"7733" "Studentized OLS" "Lin" 0.058
"7734" "Studentized OLS" "Lin" 0.59
"7735" "Studentized OLS" "Lin" 0.372
"7736" "Studentized OLS" "Lin" 0.112
"7737" "Studentized OLS" "Lin" 0.308
"7738" "Studentized OLS" "Lin" 0.23
"7739" "Studentized OLS" "Lin" 0.048
"7740" "Studentized OLS" "Lin" 0.996
"7741" "Studentized OLS" "Lin" 0.738
"7742" "Studentized OLS" "Lin" 0.504
"7743" "Studentized OLS" "Lin" 0.842
"7744" "Studentized OLS" "Lin" 0.676
"7745" "Studentized OLS" "Lin" 0.816
"7746" "Studentized OLS" "Lin" 0.578
"7747" "Studentized OLS" "Lin" 0.646
"7748" "Studentized OLS" "Lin" 0.25
"7749" "Studentized OLS" "Lin" 0.89
"7750" "Studentized OLS" "Lin" 0.38
"7751" "Studentized OLS" "Lin" 0.334
"7752" "Studentized OLS" "Lin" 0.634
"7753" "Studentized OLS" "Lin" 0.594
"7754" "Studentized OLS" "Lin" 0.4
"7755" "Studentized OLS" "Lin" 0.06
"7756" "Studentized OLS" "Lin" 0.04
"7757" "Studentized OLS" "Lin" 0.204
"7758" "Studentized OLS" "Lin" 0.06
"7759" "Studentized OLS" "Lin" 0.612
"7760" "Studentized OLS" "Lin" 0.176
"7761" "Studentized OLS" "Lin" 0.366
"7762" "Studentized OLS" "Lin" 0.02
"7763" "Studentized OLS" "Lin" 0.112
"7764" "Studentized OLS" "Lin" 0.616
"7765" "Studentized OLS" "Lin" 0.004
"7766" "Studentized OLS" "Lin" 0.564
"7767" "Studentized OLS" "Lin" 0.552
"7768" "Studentized OLS" "Lin" 0.202
"7769" "Studentized OLS" "Lin" 0.076
"7770" "Studentized OLS" "Lin" 0.72
"7771" "Studentized OLS" "Lin" 0.066
"7772" "Studentized OLS" "Lin" 0.13
"7773" "Studentized OLS" "Lin" 0.012
"7774" "Studentized OLS" "Lin" 0.578
"7775" "Studentized OLS" "Lin" 0.146
"7776" "Studentized OLS" "Lin" 0.642
"7777" "Studentized OLS" "Lin" 0.67
"7778" "Studentized OLS" "Lin" 0.092
"7779" "Studentized OLS" "Lin" 0.002
"7780" "Studentized OLS" "Lin" 0.088
"7781" "Studentized OLS" "Lin" 0.816
"7782" "Studentized OLS" "Lin" 0.876
"7783" "Studentized OLS" "Lin" 0.8
"7784" "Studentized OLS" "Lin" 0.59
"7785" "Studentized OLS" "Lin" 0.34
"7786" "Studentized OLS" "Lin" 0.5
"7787" "Studentized OLS" "Lin" 0.218
"7788" "Studentized OLS" "Lin" 0.558
"7789" "Studentized OLS" "Lin" 0.656
"7790" "Studentized OLS" "Lin" 0.43
"7791" "Studentized OLS" "Lin" 0.136
"7792" "Studentized OLS" "Lin" 0.37
"7793" "Studentized OLS" "Lin" 0.988
"7794" "Studentized OLS" "Lin" 0.364
"7795" "Studentized OLS" "Lin" 0.788
"7796" "Studentized OLS" "Lin" 0.998
"7797" "Studentized OLS" "Lin" 0.25
"7798" "Studentized OLS" "Lin" 0.272
"7799" "Studentized OLS" "Lin" 0.23
"7800" "Studentized OLS" "Lin" 0.506
"7801" "Studentized OLS" "Lin" 0.092
"7802" "Studentized OLS" "Lin" 0.222
"7803" "Studentized OLS" "Lin" 0.37
"7804" "Studentized OLS" "Lin" 0.466
"7805" "Studentized OLS" "Lin" 0.904
"7806" "Studentized OLS" "Lin" 0.356
"7807" "Studentized OLS" "Lin" 0.768
"7808" "Studentized OLS" "Lin" 0.708
"7809" "Studentized OLS" "Lin" 0.874
"7810" "Studentized OLS" "Lin" 0.79
"7811" "Studentized OLS" "Lin" 0.848
"7812" "Studentized OLS" "Lin" 0.34
"7813" "Studentized OLS" "Lin" 0.696
"7814" "Studentized OLS" "Lin" 0.056
"7815" "Studentized OLS" "Lin" 0.038
"7816" "Studentized OLS" "Lin" 0.428
"7817" "Studentized OLS" "Lin" 0.558
"7818" "Studentized OLS" "Lin" 0.218
"7819" "Studentized OLS" "Lin" 0.14
"7820" "Studentized OLS" "Lin" 0.722
"7821" "Studentized OLS" "Lin" 0.168
"7822" "Studentized OLS" "Lin" 0.172
"7823" "Studentized OLS" "Lin" 0.938
"7824" "Studentized OLS" "Lin" 0.324
"7825" "Studentized OLS" "Lin" 0
"7826" "Studentized OLS" "Lin" 0.834
"7827" "Studentized OLS" "Lin" 0.242
"7828" "Studentized OLS" "Lin" 0.594
"7829" "Studentized OLS" "Lin" 0.4
"7830" "Studentized OLS" "Lin" 0.494
"7831" "Studentized OLS" "Lin" 0.266
"7832" "Studentized OLS" "Lin" 0.19
"7833" "Studentized OLS" "Lin" 0.304
"7834" "Studentized OLS" "Lin" 0.374
"7835" "Studentized OLS" "Lin" 0.006
"7836" "Studentized OLS" "Lin" 0.668
"7837" "Studentized OLS" "Lin" 0.912
"7838" "Studentized OLS" "Lin" 0.044
"7839" "Studentized OLS" "Lin" 0.52
"7840" "Studentized OLS" "Lin" 0.434
"7841" "Studentized OLS" "Lin" 0.586
"7842" "Studentized OLS" "Lin" 0.322
"7843" "Studentized OLS" "Lin" 0.932
"7844" "Studentized OLS" "Lin" 0.308
"7845" "Studentized OLS" "Lin" 0.528
"7846" "Studentized OLS" "Lin" 0.632
"7847" "Studentized OLS" "Lin" 0.528
"7848" "Studentized OLS" "Lin" 0.722
"7849" "Studentized OLS" "Lin" 0.528
"7850" "Studentized OLS" "Lin" 0.902
"7851" "Studentized OLS" "Lin" 0.478
"7852" "Studentized OLS" "Lin" 0.652
"7853" "Studentized OLS" "Lin" 0.256
"7854" "Studentized OLS" "Lin" 0.158
"7855" "Studentized OLS" "Lin" 0.854
"7856" "Studentized OLS" "Lin" 0.362
"7857" "Studentized OLS" "Lin" 0.15
"7858" "Studentized OLS" "Lin" 0.868
"7859" "Studentized OLS" "Lin" 0.448
"7860" "Studentized OLS" "Lin" 0.262
"7861" "Studentized OLS" "Lin" 0.626
"7862" "Studentized OLS" "Lin" 0.732
"7863" "Studentized OLS" "Lin" 0.924
"7864" "Studentized OLS" "Lin" 0.018
"7865" "Studentized OLS" "Lin" 0.278
"7866" "Studentized OLS" "Lin" 0.562
"7867" "Studentized OLS" "Lin" 0.184
"7868" "Studentized OLS" "Lin" 0.118
"7869" "Studentized OLS" "Lin" 0.942
"7870" "Studentized OLS" "Lin" 0.166
"7871" "Studentized OLS" "Lin" 0.67
"7872" "Studentized OLS" "Lin" 0.004
"7873" "Studentized OLS" "Lin" 0.454
"7874" "Studentized OLS" "Lin" 0.574
"7875" "Studentized OLS" "Lin" 0.426
"7876" "Studentized OLS" "Lin" 0.136
"7877" "Studentized OLS" "Lin" 0.334
"7878" "Studentized OLS" "Lin" 0.872
"7879" "Studentized OLS" "Lin" 0.262
"7880" "Studentized OLS" "Lin" 0.808
"7881" "Studentized OLS" "Lin" 0.142
"7882" "Studentized OLS" "Lin" 0.276
"7883" "Studentized OLS" "Lin" 0.116
"7884" "Studentized OLS" "Lin" 0.576
"7885" "Studentized OLS" "Lin" 0.664
"7886" "Studentized OLS" "Lin" 0.868
"7887" "Studentized OLS" "Lin" 0.962
"7888" "Studentized OLS" "Lin" 0.418
"7889" "Studentized OLS" "Lin" 0.026
"7890" "Studentized OLS" "Lin" 0.496
"7891" "Studentized OLS" "Lin" 0.7
"7892" "Studentized OLS" "Lin" 0.12
"7893" "Studentized OLS" "Lin" 0.978
"7894" "Studentized OLS" "Lin" 0.22
"7895" "Studentized OLS" "Lin" 0.644
"7896" "Studentized OLS" "Lin" 0.708
"7897" "Studentized OLS" "Lin" 0.65
"7898" "Studentized OLS" "Lin" 0.324
"7899" "Studentized OLS" "Lin" 0.34
"7900" "Studentized OLS" "Lin" 0.138
"7901" "Studentized OLS" "Lin" 0.144
"7902" "Studentized OLS" "Lin" 0.918
"7903" "Studentized OLS" "Lin" 0.006
"7904" "Studentized OLS" "Lin" 0.268
"7905" "Studentized OLS" "Lin" 0.71
"7906" "Studentized OLS" "Lin" 0.596
"7907" "Studentized OLS" "Lin" 0.696
"7908" "Studentized OLS" "Lin" 0.026
"7909" "Studentized OLS" "Lin" 0.484
"7910" "Studentized OLS" "Lin" 0.006
"7911" "Studentized OLS" "Lin" 0.61
"7912" "Studentized OLS" "Lin" 0.266
"7913" "Studentized OLS" "Lin" 0
"7914" "Studentized OLS" "Lin" 0.504
"7915" "Studentized OLS" "Lin" 0.902
"7916" "Studentized OLS" "Lin" 0.632
"7917" "Studentized OLS" "Lin" 0.612
"7918" "Studentized OLS" "Lin" 0.636
"7919" "Studentized OLS" "Lin" 0.642
"7920" "Studentized OLS" "Lin" 0.994
"7921" "Studentized OLS" "Lin" 0.368
"7922" "Studentized OLS" "Lin" 0.75
"7923" "Studentized OLS" "Lin" 0.676
"7924" "Studentized OLS" "Lin" 0.276
"7925" "Studentized OLS" "Lin" 0.618
"7926" "Studentized OLS" "Lin" 0.342
"7927" "Studentized OLS" "Lin" 0.674
"7928" "Studentized OLS" "Lin" 0.122
"7929" "Studentized OLS" "Lin" 0.104
"7930" "Studentized OLS" "Lin" 0.712
"7931" "Studentized OLS" "Lin" 0
"7932" "Studentized OLS" "Lin" 0.572
"7933" "Studentized OLS" "Lin" 0.01
"7934" "Studentized OLS" "Lin" 0.54
"7935" "Studentized OLS" "Lin" 0.074
"7936" "Studentized OLS" "Lin" 0.298
"7937" "Studentized OLS" "Lin" 0.672
"7938" "Studentized OLS" "Lin" 0.048
"7939" "Studentized OLS" "Lin" 0.384
"7940" "Studentized OLS" "Lin" 0.97
"7941" "Studentized OLS" "Lin" 0.04
"7942" "Studentized OLS" "Lin" 0.016
"7943" "Studentized OLS" "Lin" 0.716
"7944" "Studentized OLS" "Lin" 0.9
"7945" "Studentized OLS" "Lin" 0.478
"7946" "Studentized OLS" "Lin" 0.874
"7947" "Studentized OLS" "Lin" 0.064
"7948" "Studentized OLS" "Lin" 0.326
"7949" "Studentized OLS" "Lin" 0.002
"7950" "Studentized OLS" "Lin" 0.356
"7951" "Studentized OLS" "Lin" 0.85
"7952" "Studentized OLS" "Lin" 0.002
"7953" "Studentized OLS" "Lin" 0.924
"7954" "Studentized OLS" "Lin" 0.984
"7955" "Studentized OLS" "Lin" 0.234
"7956" "Studentized OLS" "Lin" 0.478
"7957" "Studentized OLS" "Lin" 0.308
"7958" "Studentized OLS" "Lin" 0.518
"7959" "Studentized OLS" "Lin" 0.552
"7960" "Studentized OLS" "Lin" 0.008
"7961" "Studentized OLS" "Lin" 0.692
"7962" "Studentized OLS" "Lin" 0.836
"7963" "Studentized OLS" "Lin" 0.102
"7964" "Studentized OLS" "Lin" 0.252
"7965" "Studentized OLS" "Lin" 0.548
"7966" "Studentized OLS" "Lin" 0.37
"7967" "Studentized OLS" "Lin" 0.02
"7968" "Studentized OLS" "Lin" 0.134
"7969" "Studentized OLS" "Lin" 0.556
"7970" "Studentized OLS" "Lin" 0.006
"7971" "Studentized OLS" "Lin" 0.12
"7972" "Studentized OLS" "Lin" 0.716
"7973" "Studentized OLS" "Lin" 0.874
"7974" "Studentized OLS" "Lin" 0.628
"7975" "Studentized OLS" "Lin" 0.124
"7976" "Studentized OLS" "Lin" 0.682
"7977" "Studentized OLS" "Lin" 0.334
"7978" "Studentized OLS" "Lin" 0.566
"7979" "Studentized OLS" "Lin" 0.528
"7980" "Studentized OLS" "Lin" 0.206
"7981" "Studentized OLS" "Lin" 0.552
"7982" "Studentized OLS" "Lin" 0.852
"7983" "Studentized OLS" "Lin" 0.68
"7984" "Studentized OLS" "Lin" 0.602
"7985" "Studentized OLS" "Lin" 0.378
"7986" "Studentized OLS" "Lin" 0.5
"7987" "Studentized OLS" "Lin" 0.232
"7988" "Studentized OLS" "Lin" 0.252
"7989" "Studentized OLS" "Lin" 0.43
"7990" "Studentized OLS" "Lin" 0.918
"7991" "Studentized OLS" "Lin" 0.01
"7992" "Studentized OLS" "Lin" 0.564
"7993" "Studentized OLS" "Lin" 0.002
"7994" "Studentized OLS" "Lin" 0.352
"7995" "Studentized OLS" "Lin" 0.16
"7996" "Studentized OLS" "Lin" 0.48
"7997" "Studentized OLS" "Lin" 0.262
"7998" "Studentized OLS" "Lin" 0.212
"7999" "Studentized OLS" "Lin" 0.48
"8000" "Studentized OLS" "Lin" 0.856
"8001" "Studentized EHW" "Lin" 0.046
"8002" "Studentized EHW" "Lin" 0.988
"8003" "Studentized EHW" "Lin" 0.88
"8004" "Studentized EHW" "Lin" 0.364
"8005" "Studentized EHW" "Lin" 0.184
"8006" "Studentized EHW" "Lin" 0.646
"8007" "Studentized EHW" "Lin" 0.566
"8008" "Studentized EHW" "Lin" 0.826
"8009" "Studentized EHW" "Lin" 0.932
"8010" "Studentized EHW" "Lin" 0.054
"8011" "Studentized EHW" "Lin" 0.266
"8012" "Studentized EHW" "Lin" 0.98
"8013" "Studentized EHW" "Lin" 0.886
"8014" "Studentized EHW" "Lin" 0.294
"8015" "Studentized EHW" "Lin" 0.464
"8016" "Studentized EHW" "Lin" 0.722
"8017" "Studentized EHW" "Lin" 0.454
"8018" "Studentized EHW" "Lin" 0.936
"8019" "Studentized EHW" "Lin" 0.288
"8020" "Studentized EHW" "Lin" 0.292
"8021" "Studentized EHW" "Lin" 0.16
"8022" "Studentized EHW" "Lin" 0.538
"8023" "Studentized EHW" "Lin" 0.742
"8024" "Studentized EHW" "Lin" 0.542
"8025" "Studentized EHW" "Lin" 0.396
"8026" "Studentized EHW" "Lin" 0.742
"8027" "Studentized EHW" "Lin" 0.06
"8028" "Studentized EHW" "Lin" 0.66
"8029" "Studentized EHW" "Lin" 0.876
"8030" "Studentized EHW" "Lin" 0.882
"8031" "Studentized EHW" "Lin" 0.702
"8032" "Studentized EHW" "Lin" 0.956
"8033" "Studentized EHW" "Lin" 0.432
"8034" "Studentized EHW" "Lin" 0.976
"8035" "Studentized EHW" "Lin" 0.318
"8036" "Studentized EHW" "Lin" 0.568
"8037" "Studentized EHW" "Lin" 0.626
"8038" "Studentized EHW" "Lin" 0.73
"8039" "Studentized EHW" "Lin" 0.484
"8040" "Studentized EHW" "Lin" 0.774
"8041" "Studentized EHW" "Lin" 0.288
"8042" "Studentized EHW" "Lin" 0.916
"8043" "Studentized EHW" "Lin" 0.014
"8044" "Studentized EHW" "Lin" 0.886
"8045" "Studentized EHW" "Lin" 0.514
"8046" "Studentized EHW" "Lin" 0.11
"8047" "Studentized EHW" "Lin" 0.396
"8048" "Studentized EHW" "Lin" 0.606
"8049" "Studentized EHW" "Lin" 0.184
"8050" "Studentized EHW" "Lin" 0.252
"8051" "Studentized EHW" "Lin" 0.746
"8052" "Studentized EHW" "Lin" 0.584
"8053" "Studentized EHW" "Lin" 0.638
"8054" "Studentized EHW" "Lin" 0.796
"8055" "Studentized EHW" "Lin" 0.262
"8056" "Studentized EHW" "Lin" 0.872
"8057" "Studentized EHW" "Lin" 0.24
"8058" "Studentized EHW" "Lin" 0.38
"8059" "Studentized EHW" "Lin" 0.46
"8060" "Studentized EHW" "Lin" 0.254
"8061" "Studentized EHW" "Lin" 0.322
"8062" "Studentized EHW" "Lin" 0.846
"8063" "Studentized EHW" "Lin" 0.71
"8064" "Studentized EHW" "Lin" 0.21
"8065" "Studentized EHW" "Lin" 0.478
"8066" "Studentized EHW" "Lin" 0.544
"8067" "Studentized EHW" "Lin" 0.98
"8068" "Studentized EHW" "Lin" 0.944
"8069" "Studentized EHW" "Lin" 0.302
"8070" "Studentized EHW" "Lin" 0.976
"8071" "Studentized EHW" "Lin" 0.454
"8072" "Studentized EHW" "Lin" 0.402
"8073" "Studentized EHW" "Lin" 0.11
"8074" "Studentized EHW" "Lin" 0.97
"8075" "Studentized EHW" "Lin" 0.458
"8076" "Studentized EHW" "Lin" 0.178
"8077" "Studentized EHW" "Lin" 0.466
"8078" "Studentized EHW" "Lin" 0.15
"8079" "Studentized EHW" "Lin" 0.824
"8080" "Studentized EHW" "Lin" 0.926
"8081" "Studentized EHW" "Lin" 0.284
"8082" "Studentized EHW" "Lin" 0.982
"8083" "Studentized EHW" "Lin" 0.622
"8084" "Studentized EHW" "Lin" 0.676
"8085" "Studentized EHW" "Lin" 0.622
"8086" "Studentized EHW" "Lin" 0.786
"8087" "Studentized EHW" "Lin" 0.852
"8088" "Studentized EHW" "Lin" 0.012
"8089" "Studentized EHW" "Lin" 0.562
"8090" "Studentized EHW" "Lin" 0.236
"8091" "Studentized EHW" "Lin" 0.444
"8092" "Studentized EHW" "Lin" 0.804
"8093" "Studentized EHW" "Lin" 0.216
"8094" "Studentized EHW" "Lin" 0.99
"8095" "Studentized EHW" "Lin" 0.756
"8096" "Studentized EHW" "Lin" 0.834
"8097" "Studentized EHW" "Lin" 0.824
"8098" "Studentized EHW" "Lin" 0.42
"8099" "Studentized EHW" "Lin" 0.19
"8100" "Studentized EHW" "Lin" 0.216
"8101" "Studentized EHW" "Lin" 0.548
"8102" "Studentized EHW" "Lin" 0.854
"8103" "Studentized EHW" "Lin" 0.686
"8104" "Studentized EHW" "Lin" 0.168
"8105" "Studentized EHW" "Lin" 0.87
"8106" "Studentized EHW" "Lin" 0.86
"8107" "Studentized EHW" "Lin" 0.962
"8108" "Studentized EHW" "Lin" 0.258
"8109" "Studentized EHW" "Lin" 0.286
"8110" "Studentized EHW" "Lin" 0.088
"8111" "Studentized EHW" "Lin" 0.782
"8112" "Studentized EHW" "Lin" 0.596
"8113" "Studentized EHW" "Lin" 0.152
"8114" "Studentized EHW" "Lin" 0.762
"8115" "Studentized EHW" "Lin" 0.458
"8116" "Studentized EHW" "Lin" 0.42
"8117" "Studentized EHW" "Lin" 0.302
"8118" "Studentized EHW" "Lin" 0.05
"8119" "Studentized EHW" "Lin" 0.128
"8120" "Studentized EHW" "Lin" 0.308
"8121" "Studentized EHW" "Lin" 0.192
"8122" "Studentized EHW" "Lin" 0.37
"8123" "Studentized EHW" "Lin" 0.72
"8124" "Studentized EHW" "Lin" 0.668
"8125" "Studentized EHW" "Lin" 0.968
"8126" "Studentized EHW" "Lin" 0.448
"8127" "Studentized EHW" "Lin" 0.048
"8128" "Studentized EHW" "Lin" 0.934
"8129" "Studentized EHW" "Lin" 0.516
"8130" "Studentized EHW" "Lin" 0.504
"8131" "Studentized EHW" "Lin" 0.51
"8132" "Studentized EHW" "Lin" 0.99
"8133" "Studentized EHW" "Lin" 0.868
"8134" "Studentized EHW" "Lin" 0.422
"8135" "Studentized EHW" "Lin" 0.956
"8136" "Studentized EHW" "Lin" 0.426
"8137" "Studentized EHW" "Lin" 0.014
"8138" "Studentized EHW" "Lin" 0.11
"8139" "Studentized EHW" "Lin" 0.576
"8140" "Studentized EHW" "Lin" 0.156
"8141" "Studentized EHW" "Lin" 0.136
"8142" "Studentized EHW" "Lin" 0.754
"8143" "Studentized EHW" "Lin" 0.316
"8144" "Studentized EHW" "Lin" 0.946
"8145" "Studentized EHW" "Lin" 0.308
"8146" "Studentized EHW" "Lin" 0.734
"8147" "Studentized EHW" "Lin" 0.472
"8148" "Studentized EHW" "Lin" 0.228
"8149" "Studentized EHW" "Lin" 0.996
"8150" "Studentized EHW" "Lin" 0.92
"8151" "Studentized EHW" "Lin" 0.254
"8152" "Studentized EHW" "Lin" 0.746
"8153" "Studentized EHW" "Lin" 0.696
"8154" "Studentized EHW" "Lin" 0.902
"8155" "Studentized EHW" "Lin" 0.902
"8156" "Studentized EHW" "Lin" 0.728
"8157" "Studentized EHW" "Lin" 0.668
"8158" "Studentized EHW" "Lin" 0.192
"8159" "Studentized EHW" "Lin" 0.786
"8160" "Studentized EHW" "Lin" 0.87
"8161" "Studentized EHW" "Lin" 0.19
"8162" "Studentized EHW" "Lin" 0.496
"8163" "Studentized EHW" "Lin" 0.782
"8164" "Studentized EHW" "Lin" 0.564
"8165" "Studentized EHW" "Lin" 0.9
"8166" "Studentized EHW" "Lin" 0.792
"8167" "Studentized EHW" "Lin" 0.91
"8168" "Studentized EHW" "Lin" 0.608
"8169" "Studentized EHW" "Lin" 0.71
"8170" "Studentized EHW" "Lin" 0.378
"8171" "Studentized EHW" "Lin" 0.734
"8172" "Studentized EHW" "Lin" 0.116
"8173" "Studentized EHW" "Lin" 0.334
"8174" "Studentized EHW" "Lin" 0.24
"8175" "Studentized EHW" "Lin" 0.484
"8176" "Studentized EHW" "Lin" 0.69
"8177" "Studentized EHW" "Lin" 0.234
"8178" "Studentized EHW" "Lin" 0.46
"8179" "Studentized EHW" "Lin" 0.968
"8180" "Studentized EHW" "Lin" 0.812
"8181" "Studentized EHW" "Lin" 0.686
"8182" "Studentized EHW" "Lin" 0.444
"8183" "Studentized EHW" "Lin" 0.402
"8184" "Studentized EHW" "Lin" 0.698
"8185" "Studentized EHW" "Lin" 0.042
"8186" "Studentized EHW" "Lin" 0.974
"8187" "Studentized EHW" "Lin" 0.504
"8188" "Studentized EHW" "Lin" 0.362
"8189" "Studentized EHW" "Lin" 0.814
"8190" "Studentized EHW" "Lin" 0.54
"8191" "Studentized EHW" "Lin" 0.298
"8192" "Studentized EHW" "Lin" 0.892
"8193" "Studentized EHW" "Lin" 0.65
"8194" "Studentized EHW" "Lin" 0.238
"8195" "Studentized EHW" "Lin" 0.392
"8196" "Studentized EHW" "Lin" 0.936
"8197" "Studentized EHW" "Lin" 0.836
"8198" "Studentized EHW" "Lin" 0.904
"8199" "Studentized EHW" "Lin" 0.79
"8200" "Studentized EHW" "Lin" 0.56
"8201" "Studentized EHW" "Lin" 0.926
"8202" "Studentized EHW" "Lin" 0.998
"8203" "Studentized EHW" "Lin" 0.536
"8204" "Studentized EHW" "Lin" 0.152
"8205" "Studentized EHW" "Lin" 0.222
"8206" "Studentized EHW" "Lin" 0.842
"8207" "Studentized EHW" "Lin" 0.41
"8208" "Studentized EHW" "Lin" 0.682
"8209" "Studentized EHW" "Lin" 0.684
"8210" "Studentized EHW" "Lin" 0.39
"8211" "Studentized EHW" "Lin" 0.774
"8212" "Studentized EHW" "Lin" 0.982
"8213" "Studentized EHW" "Lin" 0.99
"8214" "Studentized EHW" "Lin" 0.616
"8215" "Studentized EHW" "Lin" 0.332
"8216" "Studentized EHW" "Lin" 0.382
"8217" "Studentized EHW" "Lin" 0.49
"8218" "Studentized EHW" "Lin" 0.494
"8219" "Studentized EHW" "Lin" 0.984
"8220" "Studentized EHW" "Lin" 0.91
"8221" "Studentized EHW" "Lin" 0.398
"8222" "Studentized EHW" "Lin" 0.906
"8223" "Studentized EHW" "Lin" 0.392
"8224" "Studentized EHW" "Lin" 0.538
"8225" "Studentized EHW" "Lin" 0.482
"8226" "Studentized EHW" "Lin" 0.214
"8227" "Studentized EHW" "Lin" 0.954
"8228" "Studentized EHW" "Lin" 0.004
"8229" "Studentized EHW" "Lin" 0.914
"8230" "Studentized EHW" "Lin" 0.736
"8231" "Studentized EHW" "Lin" 0.898
"8232" "Studentized EHW" "Lin" 0.548
"8233" "Studentized EHW" "Lin" 0.602
"8234" "Studentized EHW" "Lin" 0.178
"8235" "Studentized EHW" "Lin" 0.642
"8236" "Studentized EHW" "Lin" 0.944
"8237" "Studentized EHW" "Lin" 0.83
"8238" "Studentized EHW" "Lin" 0.856
"8239" "Studentized EHW" "Lin" 0.486
"8240" "Studentized EHW" "Lin" 0.924
"8241" "Studentized EHW" "Lin" 0.326
"8242" "Studentized EHW" "Lin" 0.364
"8243" "Studentized EHW" "Lin" 0.592
"8244" "Studentized EHW" "Lin" 0.374
"8245" "Studentized EHW" "Lin" 0.738
"8246" "Studentized EHW" "Lin" 0.288
"8247" "Studentized EHW" "Lin" 0.334
"8248" "Studentized EHW" "Lin" 0.516
"8249" "Studentized EHW" "Lin" 0.604
"8250" "Studentized EHW" "Lin" 0.928
"8251" "Studentized EHW" "Lin" 0.548
"8252" "Studentized EHW" "Lin" 0.176
"8253" "Studentized EHW" "Lin" 0.526
"8254" "Studentized EHW" "Lin" 0.404
"8255" "Studentized EHW" "Lin" 0.344
"8256" "Studentized EHW" "Lin" 0.29
"8257" "Studentized EHW" "Lin" 0.41
"8258" "Studentized EHW" "Lin" 0.484
"8259" "Studentized EHW" "Lin" 0.974
"8260" "Studentized EHW" "Lin" 0.676
"8261" "Studentized EHW" "Lin" 0.656
"8262" "Studentized EHW" "Lin" 0.39
"8263" "Studentized EHW" "Lin" 0.746
"8264" "Studentized EHW" "Lin" 0.862
"8265" "Studentized EHW" "Lin" 0.662
"8266" "Studentized EHW" "Lin" 0.126
"8267" "Studentized EHW" "Lin" 0.46
"8268" "Studentized EHW" "Lin" 0.666
"8269" "Studentized EHW" "Lin" 0.702
"8270" "Studentized EHW" "Lin" 0.766
"8271" "Studentized EHW" "Lin" 0.262
"8272" "Studentized EHW" "Lin" 0.176
"8273" "Studentized EHW" "Lin" 0.642
"8274" "Studentized EHW" "Lin" 0.03
"8275" "Studentized EHW" "Lin" 0.258
"8276" "Studentized EHW" "Lin" 0.348
"8277" "Studentized EHW" "Lin" 0.002
"8278" "Studentized EHW" "Lin" 0.16
"8279" "Studentized EHW" "Lin" 0.112
"8280" "Studentized EHW" "Lin" 0.878
"8281" "Studentized EHW" "Lin" 0.484
"8282" "Studentized EHW" "Lin" 0.734
"8283" "Studentized EHW" "Lin" 0.806
"8284" "Studentized EHW" "Lin" 0.904
"8285" "Studentized EHW" "Lin" 0.304
"8286" "Studentized EHW" "Lin" 0.796
"8287" "Studentized EHW" "Lin" 0.268
"8288" "Studentized EHW" "Lin" 0.554
"8289" "Studentized EHW" "Lin" 0.688
"8290" "Studentized EHW" "Lin" 0.838
"8291" "Studentized EHW" "Lin" 0.758
"8292" "Studentized EHW" "Lin" 0.104
"8293" "Studentized EHW" "Lin" 0.766
"8294" "Studentized EHW" "Lin" 0.44
"8295" "Studentized EHW" "Lin" 0.394
"8296" "Studentized EHW" "Lin" 0.626
"8297" "Studentized EHW" "Lin" 0.14
"8298" "Studentized EHW" "Lin" 0.234
"8299" "Studentized EHW" "Lin" 0.568
"8300" "Studentized EHW" "Lin" 0.614
"8301" "Studentized EHW" "Lin" 0.742
"8302" "Studentized EHW" "Lin" 0.194
"8303" "Studentized EHW" "Lin" 0.308
"8304" "Studentized EHW" "Lin" 0.962
"8305" "Studentized EHW" "Lin" 0.814
"8306" "Studentized EHW" "Lin" 0.042
"8307" "Studentized EHW" "Lin" 0.376
"8308" "Studentized EHW" "Lin" 0.432
"8309" "Studentized EHW" "Lin" 0.68
"8310" "Studentized EHW" "Lin" 0.65
"8311" "Studentized EHW" "Lin" 0.322
"8312" "Studentized EHW" "Lin" 0.472
"8313" "Studentized EHW" "Lin" 0.624
"8314" "Studentized EHW" "Lin" 0.332
"8315" "Studentized EHW" "Lin" 0.696
"8316" "Studentized EHW" "Lin" 0.146
"8317" "Studentized EHW" "Lin" 0.638
"8318" "Studentized EHW" "Lin" 0.934
"8319" "Studentized EHW" "Lin" 0.678
"8320" "Studentized EHW" "Lin" 0.82
"8321" "Studentized EHW" "Lin" 0.832
"8322" "Studentized EHW" "Lin" 0.522
"8323" "Studentized EHW" "Lin" 0.484
"8324" "Studentized EHW" "Lin" 0.238
"8325" "Studentized EHW" "Lin" 0.998
"8326" "Studentized EHW" "Lin" 0.51
"8327" "Studentized EHW" "Lin" 0.792
"8328" "Studentized EHW" "Lin" 0.492
"8329" "Studentized EHW" "Lin" 0.428
"8330" "Studentized EHW" "Lin" 0.63
"8331" "Studentized EHW" "Lin" 0.542
"8332" "Studentized EHW" "Lin" 0.068
"8333" "Studentized EHW" "Lin" 0.58
"8334" "Studentized EHW" "Lin" 0.46
"8335" "Studentized EHW" "Lin" 0.128
"8336" "Studentized EHW" "Lin" 0.896
"8337" "Studentized EHW" "Lin" 0.846
"8338" "Studentized EHW" "Lin" 0.518
"8339" "Studentized EHW" "Lin" 0.416
"8340" "Studentized EHW" "Lin" 0.562
"8341" "Studentized EHW" "Lin" 0.634
"8342" "Studentized EHW" "Lin" 0.188
"8343" "Studentized EHW" "Lin" 0.402
"8344" "Studentized EHW" "Lin" 0.842
"8345" "Studentized EHW" "Lin" 0.572
"8346" "Studentized EHW" "Lin" 0.584
"8347" "Studentized EHW" "Lin" 0.108
"8348" "Studentized EHW" "Lin" 0.632
"8349" "Studentized EHW" "Lin" 0.912
"8350" "Studentized EHW" "Lin" 0.122
"8351" "Studentized EHW" "Lin" 0.544
"8352" "Studentized EHW" "Lin" 0.838
"8353" "Studentized EHW" "Lin" 0.162
"8354" "Studentized EHW" "Lin" 0.646
"8355" "Studentized EHW" "Lin" 0.222
"8356" "Studentized EHW" "Lin" 0.29
"8357" "Studentized EHW" "Lin" 0.774
"8358" "Studentized EHW" "Lin" 0.414
"8359" "Studentized EHW" "Lin" 0.436
"8360" "Studentized EHW" "Lin" 0.24
"8361" "Studentized EHW" "Lin" 0.658
"8362" "Studentized EHW" "Lin" 0.158
"8363" "Studentized EHW" "Lin" 0.848
"8364" "Studentized EHW" "Lin" 0.534
"8365" "Studentized EHW" "Lin" 0.128
"8366" "Studentized EHW" "Lin" 0.448
"8367" "Studentized EHW" "Lin" 0.64
"8368" "Studentized EHW" "Lin" 0.888
"8369" "Studentized EHW" "Lin" 0.806
"8370" "Studentized EHW" "Lin" 0.264
"8371" "Studentized EHW" "Lin" 0.682
"8372" "Studentized EHW" "Lin" 0.462
"8373" "Studentized EHW" "Lin" 0.02
"8374" "Studentized EHW" "Lin" 0.23
"8375" "Studentized EHW" "Lin" 0.456
"8376" "Studentized EHW" "Lin" 0.506
"8377" "Studentized EHW" "Lin" 0.116
"8378" "Studentized EHW" "Lin" 0.678
"8379" "Studentized EHW" "Lin" 0.396
"8380" "Studentized EHW" "Lin" 0.334
"8381" "Studentized EHW" "Lin" 0.564
"8382" "Studentized EHW" "Lin" 0.988
"8383" "Studentized EHW" "Lin" 0.714
"8384" "Studentized EHW" "Lin" 0.924
"8385" "Studentized EHW" "Lin" 0.862
"8386" "Studentized EHW" "Lin" 0.948
"8387" "Studentized EHW" "Lin" 0.574
"8388" "Studentized EHW" "Lin" 0.116
"8389" "Studentized EHW" "Lin" 0.01
"8390" "Studentized EHW" "Lin" 0.178
"8391" "Studentized EHW" "Lin" 0.98
"8392" "Studentized EHW" "Lin" 0.56
"8393" "Studentized EHW" "Lin" 0.89
"8394" "Studentized EHW" "Lin" 0.884
"8395" "Studentized EHW" "Lin" 0.476
"8396" "Studentized EHW" "Lin" 0.394
"8397" "Studentized EHW" "Lin" 0.634
"8398" "Studentized EHW" "Lin" 0.258
"8399" "Studentized EHW" "Lin" 0.626
"8400" "Studentized EHW" "Lin" 0.524
"8401" "Studentized EHW" "Lin" 0.324
"8402" "Studentized EHW" "Lin" 0.748
"8403" "Studentized EHW" "Lin" 0.176
"8404" "Studentized EHW" "Lin" 0.506
"8405" "Studentized EHW" "Lin" 0.46
"8406" "Studentized EHW" "Lin" 0.646
"8407" "Studentized EHW" "Lin" 0.408
"8408" "Studentized EHW" "Lin" 0.576
"8409" "Studentized EHW" "Lin" 0.946
"8410" "Studentized EHW" "Lin" 0.938
"8411" "Studentized EHW" "Lin" 0.162
"8412" "Studentized EHW" "Lin" 0.18
"8413" "Studentized EHW" "Lin" 0.202
"8414" "Studentized EHW" "Lin" 0.712
"8415" "Studentized EHW" "Lin" 0.546
"8416" "Studentized EHW" "Lin" 0.158
"8417" "Studentized EHW" "Lin" 0.63
"8418" "Studentized EHW" "Lin" 0.792
"8419" "Studentized EHW" "Lin" 0.356
"8420" "Studentized EHW" "Lin" 0.034
"8421" "Studentized EHW" "Lin" 0.838
"8422" "Studentized EHW" "Lin" 0.57
"8423" "Studentized EHW" "Lin" 0.094
"8424" "Studentized EHW" "Lin" 0.566
"8425" "Studentized EHW" "Lin" 0.632
"8426" "Studentized EHW" "Lin" 0.868
"8427" "Studentized EHW" "Lin" 0.982
"8428" "Studentized EHW" "Lin" 0.618
"8429" "Studentized EHW" "Lin" 0.366
"8430" "Studentized EHW" "Lin" 0.634
"8431" "Studentized EHW" "Lin" 0.216
"8432" "Studentized EHW" "Lin" 0.156
"8433" "Studentized EHW" "Lin" 0.128
"8434" "Studentized EHW" "Lin" 0.674
"8435" "Studentized EHW" "Lin" 0.84
"8436" "Studentized EHW" "Lin" 0.6
"8437" "Studentized EHW" "Lin" 0.88
"8438" "Studentized EHW" "Lin" 0.376
"8439" "Studentized EHW" "Lin" 0.804
"8440" "Studentized EHW" "Lin" 0.908
"8441" "Studentized EHW" "Lin" 0.906
"8442" "Studentized EHW" "Lin" 0.386
"8443" "Studentized EHW" "Lin" 0.682
"8444" "Studentized EHW" "Lin" 0.86
"8445" "Studentized EHW" "Lin" 0.256
"8446" "Studentized EHW" "Lin" 0.196
"8447" "Studentized EHW" "Lin" 0.502
"8448" "Studentized EHW" "Lin" 0.742
"8449" "Studentized EHW" "Lin" 0.992
"8450" "Studentized EHW" "Lin" 0.77
"8451" "Studentized EHW" "Lin" 0.726
"8452" "Studentized EHW" "Lin" 0.496
"8453" "Studentized EHW" "Lin" 0.504
"8454" "Studentized EHW" "Lin" 0.532
"8455" "Studentized EHW" "Lin" 0.214
"8456" "Studentized EHW" "Lin" 0.832
"8457" "Studentized EHW" "Lin" 0.556
"8458" "Studentized EHW" "Lin" 0.902
"8459" "Studentized EHW" "Lin" 0.576
"8460" "Studentized EHW" "Lin" 0.796
"8461" "Studentized EHW" "Lin" 0.07
"8462" "Studentized EHW" "Lin" 0.288
"8463" "Studentized EHW" "Lin" 0.352
"8464" "Studentized EHW" "Lin" 0.53
"8465" "Studentized EHW" "Lin" 0.764
"8466" "Studentized EHW" "Lin" 0.07
"8467" "Studentized EHW" "Lin" 0.96
"8468" "Studentized EHW" "Lin" 0.874
"8469" "Studentized EHW" "Lin" 0.82
"8470" "Studentized EHW" "Lin" 0.936
"8471" "Studentized EHW" "Lin" 0.362
"8472" "Studentized EHW" "Lin" 0.562
"8473" "Studentized EHW" "Lin" 0.268
"8474" "Studentized EHW" "Lin" 0.234
"8475" "Studentized EHW" "Lin" 0.37
"8476" "Studentized EHW" "Lin" 0.376
"8477" "Studentized EHW" "Lin" 0.09
"8478" "Studentized EHW" "Lin" 0.99
"8479" "Studentized EHW" "Lin" 0.656
"8480" "Studentized EHW" "Lin" 0.65
"8481" "Studentized EHW" "Lin" 0.192
"8482" "Studentized EHW" "Lin" 0.468
"8483" "Studentized EHW" "Lin" 0.308
"8484" "Studentized EHW" "Lin" 0.502
"8485" "Studentized EHW" "Lin" 0.094
"8486" "Studentized EHW" "Lin" 0.642
"8487" "Studentized EHW" "Lin" 0.222
"8488" "Studentized EHW" "Lin" 0.984
"8489" "Studentized EHW" "Lin" 0.128
"8490" "Studentized EHW" "Lin" 0.638
"8491" "Studentized EHW" "Lin" 0.016
"8492" "Studentized EHW" "Lin" 0.354
"8493" "Studentized EHW" "Lin" 0.282
"8494" "Studentized EHW" "Lin" 0.814
"8495" "Studentized EHW" "Lin" 0.752
"8496" "Studentized EHW" "Lin" 0.252
"8497" "Studentized EHW" "Lin" 0.732
"8498" "Studentized EHW" "Lin" 0.896
"8499" "Studentized EHW" "Lin" 0.838
"8500" "Studentized EHW" "Lin" 0.952
"8501" "Studentized EHW" "Lin" 0.16
"8502" "Studentized EHW" "Lin" 0.95
"8503" "Studentized EHW" "Lin" 0.64
"8504" "Studentized EHW" "Lin" 0.79
"8505" "Studentized EHW" "Lin" 0.346
"8506" "Studentized EHW" "Lin" 0.924
"8507" "Studentized EHW" "Lin" 0.048
"8508" "Studentized EHW" "Lin" 0.586
"8509" "Studentized EHW" "Lin" 0.82
"8510" "Studentized EHW" "Lin" 0.65
"8511" "Studentized EHW" "Lin" 0.732
"8512" "Studentized EHW" "Lin" 0.308
"8513" "Studentized EHW" "Lin" 0.088
"8514" "Studentized EHW" "Lin" 0.702
"8515" "Studentized EHW" "Lin" 0.414
"8516" "Studentized EHW" "Lin" 0.794
"8517" "Studentized EHW" "Lin" 0.716
"8518" "Studentized EHW" "Lin" 0.748
"8519" "Studentized EHW" "Lin" 0.524
"8520" "Studentized EHW" "Lin" 0.812
"8521" "Studentized EHW" "Lin" 0.472
"8522" "Studentized EHW" "Lin" 0.918
"8523" "Studentized EHW" "Lin" 0.344
"8524" "Studentized EHW" "Lin" 0.48
"8525" "Studentized EHW" "Lin" 0.08
"8526" "Studentized EHW" "Lin" 0.438
"8527" "Studentized EHW" "Lin" 0.964
"8528" "Studentized EHW" "Lin" 0.644
"8529" "Studentized EHW" "Lin" 0.832
"8530" "Studentized EHW" "Lin" 0.072
"8531" "Studentized EHW" "Lin" 0.472
"8532" "Studentized EHW" "Lin" 0.76
"8533" "Studentized EHW" "Lin" 0.954
"8534" "Studentized EHW" "Lin" 0.82
"8535" "Studentized EHW" "Lin" 0.582
"8536" "Studentized EHW" "Lin" 0.78
"8537" "Studentized EHW" "Lin" 0.85
"8538" "Studentized EHW" "Lin" 0.152
"8539" "Studentized EHW" "Lin" 0.802
"8540" "Studentized EHW" "Lin" 0.7
"8541" "Studentized EHW" "Lin" 0.936
"8542" "Studentized EHW" "Lin" 0.386
"8543" "Studentized EHW" "Lin" 0.514
"8544" "Studentized EHW" "Lin" 0.388
"8545" "Studentized EHW" "Lin" 0.586
"8546" "Studentized EHW" "Lin" 0.588
"8547" "Studentized EHW" "Lin" 0.836
"8548" "Studentized EHW" "Lin" 0.898
"8549" "Studentized EHW" "Lin" 0.578
"8550" "Studentized EHW" "Lin" 0.108
"8551" "Studentized EHW" "Lin" 0.568
"8552" "Studentized EHW" "Lin" 0.392
"8553" "Studentized EHW" "Lin" 0.928
"8554" "Studentized EHW" "Lin" 0.868
"8555" "Studentized EHW" "Lin" 0.61
"8556" "Studentized EHW" "Lin" 0.056
"8557" "Studentized EHW" "Lin" 0.508
"8558" "Studentized EHW" "Lin" 0.442
"8559" "Studentized EHW" "Lin" 0.042
"8560" "Studentized EHW" "Lin" 0.066
"8561" "Studentized EHW" "Lin" 0.7
"8562" "Studentized EHW" "Lin" 0.194
"8563" "Studentized EHW" "Lin" 0.346
"8564" "Studentized EHW" "Lin" 0.274
"8565" "Studentized EHW" "Lin" 0.89
"8566" "Studentized EHW" "Lin" 0.588
"8567" "Studentized EHW" "Lin" 0.62
"8568" "Studentized EHW" "Lin" 0.63
"8569" "Studentized EHW" "Lin" 0.298
"8570" "Studentized EHW" "Lin" 0.178
"8571" "Studentized EHW" "Lin" 0.852
"8572" "Studentized EHW" "Lin" 0.006
"8573" "Studentized EHW" "Lin" 0.402
"8574" "Studentized EHW" "Lin" 0.562
"8575" "Studentized EHW" "Lin" 0.464
"8576" "Studentized EHW" "Lin" 0.62
"8577" "Studentized EHW" "Lin" 0.302
"8578" "Studentized EHW" "Lin" 0.502
"8579" "Studentized EHW" "Lin" 0.964
"8580" "Studentized EHW" "Lin" 0.774
"8581" "Studentized EHW" "Lin" 0.464
"8582" "Studentized EHW" "Lin" 0.418
"8583" "Studentized EHW" "Lin" 0.694
"8584" "Studentized EHW" "Lin" 0.264
"8585" "Studentized EHW" "Lin" 0.344
"8586" "Studentized EHW" "Lin" 0.348
"8587" "Studentized EHW" "Lin" 0.716
"8588" "Studentized EHW" "Lin" 0.844
"8589" "Studentized EHW" "Lin" 0.79
"8590" "Studentized EHW" "Lin" 0.57
"8591" "Studentized EHW" "Lin" 0.708
"8592" "Studentized EHW" "Lin" 0.146
"8593" "Studentized EHW" "Lin" 0.992
"8594" "Studentized EHW" "Lin" 0.33
"8595" "Studentized EHW" "Lin" 0.328
"8596" "Studentized EHW" "Lin" 0.902
"8597" "Studentized EHW" "Lin" 0.062
"8598" "Studentized EHW" "Lin" 0.686
"8599" "Studentized EHW" "Lin" 0.874
"8600" "Studentized EHW" "Lin" 0.63
"8601" "Studentized EHW" "Lin" 0.258
"8602" "Studentized EHW" "Lin" 0.546
"8603" "Studentized EHW" "Lin" 0.654
"8604" "Studentized EHW" "Lin" 0.616
"8605" "Studentized EHW" "Lin" 0.762
"8606" "Studentized EHW" "Lin" 0.752
"8607" "Studentized EHW" "Lin" 0.462
"8608" "Studentized EHW" "Lin" 0.484
"8609" "Studentized EHW" "Lin" 0.76
"8610" "Studentized EHW" "Lin" 0.508
"8611" "Studentized EHW" "Lin" 0.386
"8612" "Studentized EHW" "Lin" 0.812
"8613" "Studentized EHW" "Lin" 0.516
"8614" "Studentized EHW" "Lin" 0.456
"8615" "Studentized EHW" "Lin" 0.73
"8616" "Studentized EHW" "Lin" 0.854
"8617" "Studentized EHW" "Lin" 0.24
"8618" "Studentized EHW" "Lin" 0.336
"8619" "Studentized EHW" "Lin" 0.424
"8620" "Studentized EHW" "Lin" 0.254
"8621" "Studentized EHW" "Lin" 0.778
"8622" "Studentized EHW" "Lin" 0.366
"8623" "Studentized EHW" "Lin" 0.546
"8624" "Studentized EHW" "Lin" 0.134
"8625" "Studentized EHW" "Lin" 0.536
"8626" "Studentized EHW" "Lin" 0.946
"8627" "Studentized EHW" "Lin" 0.204
"8628" "Studentized EHW" "Lin" 0.454
"8629" "Studentized EHW" "Lin" 0.67
"8630" "Studentized EHW" "Lin" 0.646
"8631" "Studentized EHW" "Lin" 0.436
"8632" "Studentized EHW" "Lin" 0.566
"8633" "Studentized EHW" "Lin" 0.332
"8634" "Studentized EHW" "Lin" 0.668
"8635" "Studentized EHW" "Lin" 0.662
"8636" "Studentized EHW" "Lin" 0.628
"8637" "Studentized EHW" "Lin" 0.174
"8638" "Studentized EHW" "Lin" 0.106
"8639" "Studentized EHW" "Lin" 0.966
"8640" "Studentized EHW" "Lin" 0.978
"8641" "Studentized EHW" "Lin" 0.192
"8642" "Studentized EHW" "Lin" 0.632
"8643" "Studentized EHW" "Lin" 0.614
"8644" "Studentized EHW" "Lin" 0.464
"8645" "Studentized EHW" "Lin" 0.888
"8646" "Studentized EHW" "Lin" 0.93
"8647" "Studentized EHW" "Lin" 0.878
"8648" "Studentized EHW" "Lin" 0.194
"8649" "Studentized EHW" "Lin" 0.206
"8650" "Studentized EHW" "Lin" 0.284
"8651" "Studentized EHW" "Lin" 0.776
"8652" "Studentized EHW" "Lin" 0.91
"8653" "Studentized EHW" "Lin" 0.836
"8654" "Studentized EHW" "Lin" 0.226
"8655" "Studentized EHW" "Lin" 0.642
"8656" "Studentized EHW" "Lin" 0.7
"8657" "Studentized EHW" "Lin" 0.034
"8658" "Studentized EHW" "Lin" 0.69
"8659" "Studentized EHW" "Lin" 0.494
"8660" "Studentized EHW" "Lin" 0.886
"8661" "Studentized EHW" "Lin" 0.792
"8662" "Studentized EHW" "Lin" 0.228
"8663" "Studentized EHW" "Lin" 0.726
"8664" "Studentized EHW" "Lin" 0.696
"8665" "Studentized EHW" "Lin" 0.348
"8666" "Studentized EHW" "Lin" 0.262
"8667" "Studentized EHW" "Lin" 0.61
"8668" "Studentized EHW" "Lin" 0.768
"8669" "Studentized EHW" "Lin" 0.546
"8670" "Studentized EHW" "Lin" 0.094
"8671" "Studentized EHW" "Lin" 0.07
"8672" "Studentized EHW" "Lin" 0.846
"8673" "Studentized EHW" "Lin" 0.156
"8674" "Studentized EHW" "Lin" 0.574
"8675" "Studentized EHW" "Lin" 0.968
"8676" "Studentized EHW" "Lin" 0.046
"8677" "Studentized EHW" "Lin" 0.168
"8678" "Studentized EHW" "Lin" 0.046
"8679" "Studentized EHW" "Lin" 0.134
"8680" "Studentized EHW" "Lin" 0.188
"8681" "Studentized EHW" "Lin" 0.464
"8682" "Studentized EHW" "Lin" 0.28
"8683" "Studentized EHW" "Lin" 0.224
"8684" "Studentized EHW" "Lin" 0.89
"8685" "Studentized EHW" "Lin" 0.83
"8686" "Studentized EHW" "Lin" 0.836
"8687" "Studentized EHW" "Lin" 0.906
"8688" "Studentized EHW" "Lin" 0.984
"8689" "Studentized EHW" "Lin" 0.31
"8690" "Studentized EHW" "Lin" 0.138
"8691" "Studentized EHW" "Lin" 0.436
"8692" "Studentized EHW" "Lin" 0.998
"8693" "Studentized EHW" "Lin" 0.582
"8694" "Studentized EHW" "Lin" 0.284
"8695" "Studentized EHW" "Lin" 0.32
"8696" "Studentized EHW" "Lin" 0.004
"8697" "Studentized EHW" "Lin" 0.508
"8698" "Studentized EHW" "Lin" 0.342
"8699" "Studentized EHW" "Lin" 0.368
"8700" "Studentized EHW" "Lin" 0.644
"8701" "Studentized EHW" "Lin" 0.968
"8702" "Studentized EHW" "Lin" 0.794
"8703" "Studentized EHW" "Lin" 0.87
"8704" "Studentized EHW" "Lin" 0.056
"8705" "Studentized EHW" "Lin" 0.536
"8706" "Studentized EHW" "Lin" 0.584
"8707" "Studentized EHW" "Lin" 0.444
"8708" "Studentized EHW" "Lin" 0.99
"8709" "Studentized EHW" "Lin" 0.488
"8710" "Studentized EHW" "Lin" 0.77
"8711" "Studentized EHW" "Lin" 0.87
"8712" "Studentized EHW" "Lin" 0.108
"8713" "Studentized EHW" "Lin" 0.942
"8714" "Studentized EHW" "Lin" 0.63
"8715" "Studentized EHW" "Lin" 0.996
"8716" "Studentized EHW" "Lin" 0.478
"8717" "Studentized EHW" "Lin" 0.704
"8718" "Studentized EHW" "Lin" 0.786
"8719" "Studentized EHW" "Lin" 0.99
"8720" "Studentized EHW" "Lin" 0.728
"8721" "Studentized EHW" "Lin" 0.804
"8722" "Studentized EHW" "Lin" 0.71
"8723" "Studentized EHW" "Lin" 0.584
"8724" "Studentized EHW" "Lin" 0.636
"8725" "Studentized EHW" "Lin" 0.676
"8726" "Studentized EHW" "Lin" 0.392
"8727" "Studentized EHW" "Lin" 0.7
"8728" "Studentized EHW" "Lin" 0.444
"8729" "Studentized EHW" "Lin" 0.982
"8730" "Studentized EHW" "Lin" 0.31
"8731" "Studentized EHW" "Lin" 0.524
"8732" "Studentized EHW" "Lin" 0.944
"8733" "Studentized EHW" "Lin" 0.178
"8734" "Studentized EHW" "Lin" 0.718
"8735" "Studentized EHW" "Lin" 0.622
"8736" "Studentized EHW" "Lin" 0.222
"8737" "Studentized EHW" "Lin" 0.446
"8738" "Studentized EHW" "Lin" 0.414
"8739" "Studentized EHW" "Lin" 0.078
"8740" "Studentized EHW" "Lin" 0.998
"8741" "Studentized EHW" "Lin" 0.812
"8742" "Studentized EHW" "Lin" 0.63
"8743" "Studentized EHW" "Lin" 0.878
"8744" "Studentized EHW" "Lin" 0.748
"8745" "Studentized EHW" "Lin" 0.862
"8746" "Studentized EHW" "Lin" 0.714
"8747" "Studentized EHW" "Lin" 0.668
"8748" "Studentized EHW" "Lin" 0.4
"8749" "Studentized EHW" "Lin" 0.932
"8750" "Studentized EHW" "Lin" 0.476
"8751" "Studentized EHW" "Lin" 0.536
"8752" "Studentized EHW" "Lin" 0.744
"8753" "Studentized EHW" "Lin" 0.692
"8754" "Studentized EHW" "Lin" 0.628
"8755" "Studentized EHW" "Lin" 0.172
"8756" "Studentized EHW" "Lin" 0.13
"8757" "Studentized EHW" "Lin" 0.282
"8758" "Studentized EHW" "Lin" 0.162
"8759" "Studentized EHW" "Lin" 0.702
"8760" "Studentized EHW" "Lin" 0.412
"8761" "Studentized EHW" "Lin" 0.534
"8762" "Studentized EHW" "Lin" 0.078
"8763" "Studentized EHW" "Lin" 0.26
"8764" "Studentized EHW" "Lin" 0.686
"8765" "Studentized EHW" "Lin" 0.016
"8766" "Studentized EHW" "Lin" 0.658
"8767" "Studentized EHW" "Lin" 0.536
"8768" "Studentized EHW" "Lin" 0.358
"8769" "Studentized EHW" "Lin" 0.262
"8770" "Studentized EHW" "Lin" 0.86
"8771" "Studentized EHW" "Lin" 0.206
"8772" "Studentized EHW" "Lin" 0.346
"8773" "Studentized EHW" "Lin" 0.084
"8774" "Studentized EHW" "Lin" 0.648
"8775" "Studentized EHW" "Lin" 0.312
"8776" "Studentized EHW" "Lin" 0.718
"8777" "Studentized EHW" "Lin" 0.702
"8778" "Studentized EHW" "Lin" 0.222
"8779" "Studentized EHW" "Lin" 0.05
"8780" "Studentized EHW" "Lin" 0.258
"8781" "Studentized EHW" "Lin" 0.836
"8782" "Studentized EHW" "Lin" 0.926
"8783" "Studentized EHW" "Lin" 0.846
"8784" "Studentized EHW" "Lin" 0.716
"8785" "Studentized EHW" "Lin" 0.544
"8786" "Studentized EHW" "Lin" 0.69
"8787" "Studentized EHW" "Lin" 0.454
"8788" "Studentized EHW" "Lin" 0.69
"8789" "Studentized EHW" "Lin" 0.784
"8790" "Studentized EHW" "Lin" 0.626
"8791" "Studentized EHW" "Lin" 0.248
"8792" "Studentized EHW" "Lin" 0.582
"8793" "Studentized EHW" "Lin" 0.99
"8794" "Studentized EHW" "Lin" 0.394
"8795" "Studentized EHW" "Lin" 0.86
"8796" "Studentized EHW" "Lin" 0.998
"8797" "Studentized EHW" "Lin" 0.396
"8798" "Studentized EHW" "Lin" 0.432
"8799" "Studentized EHW" "Lin" 0.352
"8800" "Studentized EHW" "Lin" 0.604
"8801" "Studentized EHW" "Lin" 0.236
"8802" "Studentized EHW" "Lin" 0.358
"8803" "Studentized EHW" "Lin" 0.616
"8804" "Studentized EHW" "Lin" 0.616
"8805" "Studentized EHW" "Lin" 0.932
"8806" "Studentized EHW" "Lin" 0.492
"8807" "Studentized EHW" "Lin" 0.852
"8808" "Studentized EHW" "Lin" 0.79
"8809" "Studentized EHW" "Lin" 0.926
"8810" "Studentized EHW" "Lin" 0.836
"8811" "Studentized EHW" "Lin" 0.904
"8812" "Studentized EHW" "Lin" 0.498
"8813" "Studentized EHW" "Lin" 0.828
"8814" "Studentized EHW" "Lin" 0.204
"8815" "Studentized EHW" "Lin" 0.162
"8816" "Studentized EHW" "Lin" 0.594
"8817" "Studentized EHW" "Lin" 0.736
"8818" "Studentized EHW" "Lin" 0.432
"8819" "Studentized EHW" "Lin" 0.236
"8820" "Studentized EHW" "Lin" 0.788
"8821" "Studentized EHW" "Lin" 0.278
"8822" "Studentized EHW" "Lin" 0.286
"8823" "Studentized EHW" "Lin" 0.952
"8824" "Studentized EHW" "Lin" 0.498
"8825" "Studentized EHW" "Lin" 0.034
"8826" "Studentized EHW" "Lin" 0.884
"8827" "Studentized EHW" "Lin" 0.396
"8828" "Studentized EHW" "Lin" 0.68
"8829" "Studentized EHW" "Lin" 0.546
"8830" "Studentized EHW" "Lin" 0.608
"8831" "Studentized EHW" "Lin" 0.352
"8832" "Studentized EHW" "Lin" 0.356
"8833" "Studentized EHW" "Lin" 0.448
"8834" "Studentized EHW" "Lin" 0.484
"8835" "Studentized EHW" "Lin" 0.018
"8836" "Studentized EHW" "Lin" 0.746
"8837" "Studentized EHW" "Lin" 0.93
"8838" "Studentized EHW" "Lin" 0.144
"8839" "Studentized EHW" "Lin" 0.64
"8840" "Studentized EHW" "Lin" 0.602
"8841" "Studentized EHW" "Lin" 0.71
"8842" "Studentized EHW" "Lin" 0.454
"8843" "Studentized EHW" "Lin" 0.946
"8844" "Studentized EHW" "Lin" 0.514
"8845" "Studentized EHW" "Lin" 0.664
"8846" "Studentized EHW" "Lin" 0.706
"8847" "Studentized EHW" "Lin" 0.676
"8848" "Studentized EHW" "Lin" 0.822
"8849" "Studentized EHW" "Lin" 0.672
"8850" "Studentized EHW" "Lin" 0.914
"8851" "Studentized EHW" "Lin" 0.578
"8852" "Studentized EHW" "Lin" 0.752
"8853" "Studentized EHW" "Lin" 0.44
"8854" "Studentized EHW" "Lin" 0.344
"8855" "Studentized EHW" "Lin" 0.874
"8856" "Studentized EHW" "Lin" 0.396
"8857" "Studentized EHW" "Lin" 0.342
"8858" "Studentized EHW" "Lin" 0.9
"8859" "Studentized EHW" "Lin" 0.616
"8860" "Studentized EHW" "Lin" 0.434
"8861" "Studentized EHW" "Lin" 0.72
"8862" "Studentized EHW" "Lin" 0.82
"8863" "Studentized EHW" "Lin" 0.94
"8864" "Studentized EHW" "Lin" 0.122
"8865" "Studentized EHW" "Lin" 0.446
"8866" "Studentized EHW" "Lin" 0.702
"8867" "Studentized EHW" "Lin" 0.358
"8868" "Studentized EHW" "Lin" 0.166
"8869" "Studentized EHW" "Lin" 0.952
"8870" "Studentized EHW" "Lin" 0.276
"8871" "Studentized EHW" "Lin" 0.798
"8872" "Studentized EHW" "Lin" 0.11
"8873" "Studentized EHW" "Lin" 0.574
"8874" "Studentized EHW" "Lin" 0.664
"8875" "Studentized EHW" "Lin" 0.61
"8876" "Studentized EHW" "Lin" 0.258
"8877" "Studentized EHW" "Lin" 0.5
"8878" "Studentized EHW" "Lin" 0.92
"8879" "Studentized EHW" "Lin" 0.39
"8880" "Studentized EHW" "Lin" 0.894
"8881" "Studentized EHW" "Lin" 0.25
"8882" "Studentized EHW" "Lin" 0.442
"8883" "Studentized EHW" "Lin" 0.254
"8884" "Studentized EHW" "Lin" 0.672
"8885" "Studentized EHW" "Lin" 0.836
"8886" "Studentized EHW" "Lin" 0.93
"8887" "Studentized EHW" "Lin" 0.968
"8888" "Studentized EHW" "Lin" 0.558
"8889" "Studentized EHW" "Lin" 0.094
"8890" "Studentized EHW" "Lin" 0.62
"8891" "Studentized EHW" "Lin" 0.808
"8892" "Studentized EHW" "Lin" 0.244
"8893" "Studentized EHW" "Lin" 0.988
"8894" "Studentized EHW" "Lin" 0.464
"8895" "Studentized EHW" "Lin" 0.74
"8896" "Studentized EHW" "Lin" 0.802
"8897" "Studentized EHW" "Lin" 0.776
"8898" "Studentized EHW" "Lin" 0.46
"8899" "Studentized EHW" "Lin" 0.562
"8900" "Studentized EHW" "Lin" 0.286
"8901" "Studentized EHW" "Lin" 0.288
"8902" "Studentized EHW" "Lin" 0.95
"8903" "Studentized EHW" "Lin" 0.06
"8904" "Studentized EHW" "Lin" 0.422
"8905" "Studentized EHW" "Lin" 0.808
"8906" "Studentized EHW" "Lin" 0.746
"8907" "Studentized EHW" "Lin" 0.794
"8908" "Studentized EHW" "Lin" 0.134
"8909" "Studentized EHW" "Lin" 0.612
"8910" "Studentized EHW" "Lin" 0.096
"8911" "Studentized EHW" "Lin" 0.72
"8912" "Studentized EHW" "Lin" 0.472
"8913" "Studentized EHW" "Lin" 0.018
"8914" "Studentized EHW" "Lin" 0.674
"8915" "Studentized EHW" "Lin" 0.936
"8916" "Studentized EHW" "Lin" 0.664
"8917" "Studentized EHW" "Lin" 0.736
"8918" "Studentized EHW" "Lin" 0.736
"8919" "Studentized EHW" "Lin" 0.688
"8920" "Studentized EHW" "Lin" 0.996
"8921" "Studentized EHW" "Lin" 0.508
"8922" "Studentized EHW" "Lin" 0.828
"8923" "Studentized EHW" "Lin" 0.75
"8924" "Studentized EHW" "Lin" 0.426
"8925" "Studentized EHW" "Lin" 0.728
"8926" "Studentized EHW" "Lin" 0.516
"8927" "Studentized EHW" "Lin" 0.79
"8928" "Studentized EHW" "Lin" 0.256
"8929" "Studentized EHW" "Lin" 0.292
"8930" "Studentized EHW" "Lin" 0.812
"8931" "Studentized EHW" "Lin" 0.014
"8932" "Studentized EHW" "Lin" 0.726
"8933" "Studentized EHW" "Lin" 0.08
"8934" "Studentized EHW" "Lin" 0.688
"8935" "Studentized EHW" "Lin" 0.184
"8936" "Studentized EHW" "Lin" 0.374
"8937" "Studentized EHW" "Lin" 0.768
"8938" "Studentized EHW" "Lin" 0.152
"8939" "Studentized EHW" "Lin" 0.494
"8940" "Studentized EHW" "Lin" 0.982
"8941" "Studentized EHW" "Lin" 0.128
"8942" "Studentized EHW" "Lin" 0.134
"8943" "Studentized EHW" "Lin" 0.81
"8944" "Studentized EHW" "Lin" 0.924
"8945" "Studentized EHW" "Lin" 0.702
"8946" "Studentized EHW" "Lin" 0.896
"8947" "Studentized EHW" "Lin" 0.226
"8948" "Studentized EHW" "Lin" 0.542
"8949" "Studentized EHW" "Lin" 0.02
"8950" "Studentized EHW" "Lin" 0.504
"8951" "Studentized EHW" "Lin" 0.888
"8952" "Studentized EHW" "Lin" 0.02
"8953" "Studentized EHW" "Lin" 0.936
"8954" "Studentized EHW" "Lin" 0.984
"8955" "Studentized EHW" "Lin" 0.386
"8956" "Studentized EHW" "Lin" 0.594
"8957" "Studentized EHW" "Lin" 0.454
"8958" "Studentized EHW" "Lin" 0.658
"8959" "Studentized EHW" "Lin" 0.71
"8960" "Studentized EHW" "Lin" 0.036
"8961" "Studentized EHW" "Lin" 0.766
"8962" "Studentized EHW" "Lin" 0.88
"8963" "Studentized EHW" "Lin" 0.19
"8964" "Studentized EHW" "Lin" 0.484
"8965" "Studentized EHW" "Lin" 0.652
"8966" "Studentized EHW" "Lin" 0.542
"8967" "Studentized EHW" "Lin" 0.128
"8968" "Studentized EHW" "Lin" 0.242
"8969" "Studentized EHW" "Lin" 0.658
"8970" "Studentized EHW" "Lin" 0.048
"8971" "Studentized EHW" "Lin" 0.28
"8972" "Studentized EHW" "Lin" 0.822
"8973" "Studentized EHW" "Lin" 0.914
"8974" "Studentized EHW" "Lin" 0.704
"8975" "Studentized EHW" "Lin" 0.236
"8976" "Studentized EHW" "Lin" 0.77
"8977" "Studentized EHW" "Lin" 0.58
"8978" "Studentized EHW" "Lin" 0.646
"8979" "Studentized EHW" "Lin" 0.628
"8980" "Studentized EHW" "Lin" 0.376
"8981" "Studentized EHW" "Lin" 0.618
"8982" "Studentized EHW" "Lin" 0.868
"8983" "Studentized EHW" "Lin" 0.744
"8984" "Studentized EHW" "Lin" 0.696
"8985" "Studentized EHW" "Lin" 0.562
"8986" "Studentized EHW" "Lin" 0.628
"8987" "Studentized EHW" "Lin" 0.394
"8988" "Studentized EHW" "Lin" 0.434
"8989" "Studentized EHW" "Lin" 0.588
"8990" "Studentized EHW" "Lin" 0.942
"8991" "Studentized EHW" "Lin" 0.044
"8992" "Studentized EHW" "Lin" 0.728
"8993" "Studentized EHW" "Lin" 0.026
"8994" "Studentized EHW" "Lin" 0.574
"8995" "Studentized EHW" "Lin" 0.286
"8996" "Studentized EHW" "Lin" 0.67
"8997" "Studentized EHW" "Lin" 0.376
"8998" "Studentized EHW" "Lin" 0.358
"8999" "Studentized EHW" "Lin" 0.604
"9000" "Studentized EHW" "Lin" 0.892
"9001" "Unstudentized" "Rosenbaum" 0.09
"9002" "Unstudentized" "Rosenbaum" 0.86
"9003" "Unstudentized" "Rosenbaum" 0.48
"9004" "Unstudentized" "Rosenbaum" 0.288
"9005" "Unstudentized" "Rosenbaum" 0.23
"9006" "Unstudentized" "Rosenbaum" 0.482
"9007" "Unstudentized" "Rosenbaum" 0.936
"9008" "Unstudentized" "Rosenbaum" 0.756
"9009" "Unstudentized" "Rosenbaum" 0.856
"9010" "Unstudentized" "Rosenbaum" 0.02
"9011" "Unstudentized" "Rosenbaum" 0.102
"9012" "Unstudentized" "Rosenbaum" 0.636
"9013" "Unstudentized" "Rosenbaum" 0.474
"9014" "Unstudentized" "Rosenbaum" 0.174
"9015" "Unstudentized" "Rosenbaum" 0.292
"9016" "Unstudentized" "Rosenbaum" 0.698
"9017" "Unstudentized" "Rosenbaum" 0.49
"9018" "Unstudentized" "Rosenbaum" 0.862
"9019" "Unstudentized" "Rosenbaum" 0.852
"9020" "Unstudentized" "Rosenbaum" 0.53
"9021" "Unstudentized" "Rosenbaum" 0.036
"9022" "Unstudentized" "Rosenbaum" 0.588
"9023" "Unstudentized" "Rosenbaum" 0.762
"9024" "Unstudentized" "Rosenbaum" 0.292
"9025" "Unstudentized" "Rosenbaum" 0.194
"9026" "Unstudentized" "Rosenbaum" 0.496
"9027" "Unstudentized" "Rosenbaum" 0.03
"9028" "Unstudentized" "Rosenbaum" 0.286
"9029" "Unstudentized" "Rosenbaum" 0.382
"9030" "Unstudentized" "Rosenbaum" 0.646
"9031" "Unstudentized" "Rosenbaum" 0.5
"9032" "Unstudentized" "Rosenbaum" 0.914
"9033" "Unstudentized" "Rosenbaum" 0.72
"9034" "Unstudentized" "Rosenbaum" 0.834
"9035" "Unstudentized" "Rosenbaum" 0.152
"9036" "Unstudentized" "Rosenbaum" 0.876
"9037" "Unstudentized" "Rosenbaum" 0.274
"9038" "Unstudentized" "Rosenbaum" 0.668
"9039" "Unstudentized" "Rosenbaum" 0.538
"9040" "Unstudentized" "Rosenbaum" 0.678
"9041" "Unstudentized" "Rosenbaum" 0.028
"9042" "Unstudentized" "Rosenbaum" 0.76
"9043" "Unstudentized" "Rosenbaum" 0.002
"9044" "Unstudentized" "Rosenbaum" 0.672
"9045" "Unstudentized" "Rosenbaum" 0.21
"9046" "Unstudentized" "Rosenbaum" 0.012
"9047" "Unstudentized" "Rosenbaum" 0.566
"9048" "Unstudentized" "Rosenbaum" 0.488
"9049" "Unstudentized" "Rosenbaum" 0.062
"9050" "Unstudentized" "Rosenbaum" 0.1
"9051" "Unstudentized" "Rosenbaum" 0.5
"9052" "Unstudentized" "Rosenbaum" 0.098
"9053" "Unstudentized" "Rosenbaum" 0.894
"9054" "Unstudentized" "Rosenbaum" 0.194
"9055" "Unstudentized" "Rosenbaum" 0.132
"9056" "Unstudentized" "Rosenbaum" 0.936
"9057" "Unstudentized" "Rosenbaum" 0.164
"9058" "Unstudentized" "Rosenbaum" 0.614
"9059" "Unstudentized" "Rosenbaum" 0.418
"9060" "Unstudentized" "Rosenbaum" 0.104
"9061" "Unstudentized" "Rosenbaum" 0.308
"9062" "Unstudentized" "Rosenbaum" 0.458
"9063" "Unstudentized" "Rosenbaum" 0.662
"9064" "Unstudentized" "Rosenbaum" 0.114
"9065" "Unstudentized" "Rosenbaum" 0.184
"9066" "Unstudentized" "Rosenbaum" 0.734
"9067" "Unstudentized" "Rosenbaum" 0.748
"9068" "Unstudentized" "Rosenbaum" 0.504
"9069" "Unstudentized" "Rosenbaum" 0.232
"9070" "Unstudentized" "Rosenbaum" 0.932
"9071" "Unstudentized" "Rosenbaum" 0.226
"9072" "Unstudentized" "Rosenbaum" 0.212
"9073" "Unstudentized" "Rosenbaum" 0.15
"9074" "Unstudentized" "Rosenbaum" 0.708
"9075" "Unstudentized" "Rosenbaum" 0.318
"9076" "Unstudentized" "Rosenbaum" 0.168
"9077" "Unstudentized" "Rosenbaum" 0.24
"9078" "Unstudentized" "Rosenbaum" 0.03
"9079" "Unstudentized" "Rosenbaum" 0.68
"9080" "Unstudentized" "Rosenbaum" 0.816
"9081" "Unstudentized" "Rosenbaum" 0.18
"9082" "Unstudentized" "Rosenbaum" 0.998
"9083" "Unstudentized" "Rosenbaum" 0.354
"9084" "Unstudentized" "Rosenbaum" 0.228
"9085" "Unstudentized" "Rosenbaum" 0.522
"9086" "Unstudentized" "Rosenbaum" 0.68
"9087" "Unstudentized" "Rosenbaum" 0.806
"9088" "Unstudentized" "Rosenbaum" 0.004
"9089" "Unstudentized" "Rosenbaum" 0.55
"9090" "Unstudentized" "Rosenbaum" 0.092
"9091" "Unstudentized" "Rosenbaum" 0.372
"9092" "Unstudentized" "Rosenbaum" 0.706
"9093" "Unstudentized" "Rosenbaum" 0.574
"9094" "Unstudentized" "Rosenbaum" 0.674
"9095" "Unstudentized" "Rosenbaum" 0.832
"9096" "Unstudentized" "Rosenbaum" 0.604
"9097" "Unstudentized" "Rosenbaum" 0.522
"9098" "Unstudentized" "Rosenbaum" 0.282
"9099" "Unstudentized" "Rosenbaum" 0.368
"9100" "Unstudentized" "Rosenbaum" 0.05
"9101" "Unstudentized" "Rosenbaum" 0.368
"9102" "Unstudentized" "Rosenbaum" 0.704
"9103" "Unstudentized" "Rosenbaum" 0.986
"9104" "Unstudentized" "Rosenbaum" 0.144
"9105" "Unstudentized" "Rosenbaum" 0.862
"9106" "Unstudentized" "Rosenbaum" 0.824
"9107" "Unstudentized" "Rosenbaum" 0.998
"9108" "Unstudentized" "Rosenbaum" 0.336
"9109" "Unstudentized" "Rosenbaum" 0.092
"9110" "Unstudentized" "Rosenbaum" 0.374
"9111" "Unstudentized" "Rosenbaum" 0.63
"9112" "Unstudentized" "Rosenbaum" 0.368
"9113" "Unstudentized" "Rosenbaum" 0.042
"9114" "Unstudentized" "Rosenbaum" 0.624
"9115" "Unstudentized" "Rosenbaum" 0.144
"9116" "Unstudentized" "Rosenbaum" 0.192
"9117" "Unstudentized" "Rosenbaum" 0.668
"9118" "Unstudentized" "Rosenbaum" 0.008
"9119" "Unstudentized" "Rosenbaum" 0.014
"9120" "Unstudentized" "Rosenbaum" 0.15
"9121" "Unstudentized" "Rosenbaum" 0.118
"9122" "Unstudentized" "Rosenbaum" 0.4
"9123" "Unstudentized" "Rosenbaum" 0.952
"9124" "Unstudentized" "Rosenbaum" 0.276
"9125" "Unstudentized" "Rosenbaum" 0.806
"9126" "Unstudentized" "Rosenbaum" 0.35
"9127" "Unstudentized" "Rosenbaum" 0.018
"9128" "Unstudentized" "Rosenbaum" 0.958
"9129" "Unstudentized" "Rosenbaum" 0.796
"9130" "Unstudentized" "Rosenbaum" 0.798
"9131" "Unstudentized" "Rosenbaum" 0.272
"9132" "Unstudentized" "Rosenbaum" 0.644
"9133" "Unstudentized" "Rosenbaum" 0.942
"9134" "Unstudentized" "Rosenbaum" 0.462
"9135" "Unstudentized" "Rosenbaum" 0.796
"9136" "Unstudentized" "Rosenbaum" 0.22
"9137" "Unstudentized" "Rosenbaum" 0.004
"9138" "Unstudentized" "Rosenbaum" 0.104
"9139" "Unstudentized" "Rosenbaum" 0.17
"9140" "Unstudentized" "Rosenbaum" 0.646
"9141" "Unstudentized" "Rosenbaum" 0
"9142" "Unstudentized" "Rosenbaum" 0.852
"9143" "Unstudentized" "Rosenbaum" 0.596
"9144" "Unstudentized" "Rosenbaum" 0.91
"9145" "Unstudentized" "Rosenbaum" 0.808
"9146" "Unstudentized" "Rosenbaum" 0.578
"9147" "Unstudentized" "Rosenbaum" 0.146
"9148" "Unstudentized" "Rosenbaum" 0.296
"9149" "Unstudentized" "Rosenbaum" 0.89
"9150" "Unstudentized" "Rosenbaum" 0.88
"9151" "Unstudentized" "Rosenbaum" 0.064
"9152" "Unstudentized" "Rosenbaum" 0.404
"9153" "Unstudentized" "Rosenbaum" 0.478
"9154" "Unstudentized" "Rosenbaum" 0.798
"9155" "Unstudentized" "Rosenbaum" 0.954
"9156" "Unstudentized" "Rosenbaum" 0.356
"9157" "Unstudentized" "Rosenbaum" 0.506
"9158" "Unstudentized" "Rosenbaum" 0.034
"9159" "Unstudentized" "Rosenbaum" 0.848
"9160" "Unstudentized" "Rosenbaum" 0.794
"9161" "Unstudentized" "Rosenbaum" 0.03
"9162" "Unstudentized" "Rosenbaum" 0.514
"9163" "Unstudentized" "Rosenbaum" 0.966
"9164" "Unstudentized" "Rosenbaum" 0.322
"9165" "Unstudentized" "Rosenbaum" 0.742
"9166" "Unstudentized" "Rosenbaum" 0.848
"9167" "Unstudentized" "Rosenbaum" 0.792
"9168" "Unstudentized" "Rosenbaum" 0.798
"9169" "Unstudentized" "Rosenbaum" 0.324
"9170" "Unstudentized" "Rosenbaum" 0.19
"9171" "Unstudentized" "Rosenbaum" 0.354
"9172" "Unstudentized" "Rosenbaum" 0.034
"9173" "Unstudentized" "Rosenbaum" 0.086
"9174" "Unstudentized" "Rosenbaum" 0.012
"9175" "Unstudentized" "Rosenbaum" 0.284
"9176" "Unstudentized" "Rosenbaum" 0.586
"9177" "Unstudentized" "Rosenbaum" 0.534
"9178" "Unstudentized" "Rosenbaum" 0.412
"9179" "Unstudentized" "Rosenbaum" 0.852
"9180" "Unstudentized" "Rosenbaum" 0.502
"9181" "Unstudentized" "Rosenbaum" 0.406
"9182" "Unstudentized" "Rosenbaum" 0.326
"9183" "Unstudentized" "Rosenbaum" 0.37
"9184" "Unstudentized" "Rosenbaum" 0.372
"9185" "Unstudentized" "Rosenbaum" 0.024
"9186" "Unstudentized" "Rosenbaum" 0.73
"9187" "Unstudentized" "Rosenbaum" 0.298
"9188" "Unstudentized" "Rosenbaum" 0.212
"9189" "Unstudentized" "Rosenbaum" 0.902
"9190" "Unstudentized" "Rosenbaum" 0.522
"9191" "Unstudentized" "Rosenbaum" 0.118
"9192" "Unstudentized" "Rosenbaum" 0.582
"9193" "Unstudentized" "Rosenbaum" 0.846
"9194" "Unstudentized" "Rosenbaum" 0.098
"9195" "Unstudentized" "Rosenbaum" 0.478
"9196" "Unstudentized" "Rosenbaum" 0.544
"9197" "Unstudentized" "Rosenbaum" 0.646
"9198" "Unstudentized" "Rosenbaum" 0.63
"9199" "Unstudentized" "Rosenbaum" 0.58
"9200" "Unstudentized" "Rosenbaum" 0.18
"9201" "Unstudentized" "Rosenbaum" 0.91
"9202" "Unstudentized" "Rosenbaum" 0.918
"9203" "Unstudentized" "Rosenbaum" 0.302
"9204" "Unstudentized" "Rosenbaum" 0.182
"9205" "Unstudentized" "Rosenbaum" 0.03
"9206" "Unstudentized" "Rosenbaum" 0.574
"9207" "Unstudentized" "Rosenbaum" 0.306
"9208" "Unstudentized" "Rosenbaum" 0.156
"9209" "Unstudentized" "Rosenbaum" 0.508
"9210" "Unstudentized" "Rosenbaum" 0.442
"9211" "Unstudentized" "Rosenbaum" 0.376
"9212" "Unstudentized" "Rosenbaum" 0.9
"9213" "Unstudentized" "Rosenbaum" 0.978
"9214" "Unstudentized" "Rosenbaum" 0.352
"9215" "Unstudentized" "Rosenbaum" 0.036
"9216" "Unstudentized" "Rosenbaum" 0.752
"9217" "Unstudentized" "Rosenbaum" 0.464
"9218" "Unstudentized" "Rosenbaum" 0.376
"9219" "Unstudentized" "Rosenbaum" 0.794
"9220" "Unstudentized" "Rosenbaum" 0.986
"9221" "Unstudentized" "Rosenbaum" 0.62
"9222" "Unstudentized" "Rosenbaum" 0.996
"9223" "Unstudentized" "Rosenbaum" 0.338
"9224" "Unstudentized" "Rosenbaum" 0.238
"9225" "Unstudentized" "Rosenbaum" 0.202
"9226" "Unstudentized" "Rosenbaum" 0.104
"9227" "Unstudentized" "Rosenbaum" 0.81
"9228" "Unstudentized" "Rosenbaum" 0
"9229" "Unstudentized" "Rosenbaum" 0.936
"9230" "Unstudentized" "Rosenbaum" 0.594
"9231" "Unstudentized" "Rosenbaum" 0.99
"9232" "Unstudentized" "Rosenbaum" 0.224
"9233" "Unstudentized" "Rosenbaum" 0.872
"9234" "Unstudentized" "Rosenbaum" 0.446
"9235" "Unstudentized" "Rosenbaum" 0.556
"9236" "Unstudentized" "Rosenbaum" 0.402
"9237" "Unstudentized" "Rosenbaum" 0.848
"9238" "Unstudentized" "Rosenbaum" 0.958
"9239" "Unstudentized" "Rosenbaum" 0.178
"9240" "Unstudentized" "Rosenbaum" 0.812
"9241" "Unstudentized" "Rosenbaum" 0.278
"9242" "Unstudentized" "Rosenbaum" 0.26
"9243" "Unstudentized" "Rosenbaum" 0.43
"9244" "Unstudentized" "Rosenbaum" 0.27
"9245" "Unstudentized" "Rosenbaum" 0.74
"9246" "Unstudentized" "Rosenbaum" 0.02
"9247" "Unstudentized" "Rosenbaum" 0.266
"9248" "Unstudentized" "Rosenbaum" 0.88
"9249" "Unstudentized" "Rosenbaum" 0.08
"9250" "Unstudentized" "Rosenbaum" 0.792
"9251" "Unstudentized" "Rosenbaum" 0.474
"9252" "Unstudentized" "Rosenbaum" 0.014
"9253" "Unstudentized" "Rosenbaum" 0.304
"9254" "Unstudentized" "Rosenbaum" 0.302
"9255" "Unstudentized" "Rosenbaum" 0.184
"9256" "Unstudentized" "Rosenbaum" 0.778
"9257" "Unstudentized" "Rosenbaum" 0.14
"9258" "Unstudentized" "Rosenbaum" 0.208
"9259" "Unstudentized" "Rosenbaum" 0.828
"9260" "Unstudentized" "Rosenbaum" 0.582
"9261" "Unstudentized" "Rosenbaum" 0.42
"9262" "Unstudentized" "Rosenbaum" 0.154
"9263" "Unstudentized" "Rosenbaum" 0.546
"9264" "Unstudentized" "Rosenbaum" 0.874
"9265" "Unstudentized" "Rosenbaum" 0.876
"9266" "Unstudentized" "Rosenbaum" 0.01
"9267" "Unstudentized" "Rosenbaum" 0.102
"9268" "Unstudentized" "Rosenbaum" 0.326
"9269" "Unstudentized" "Rosenbaum" 0.59
"9270" "Unstudentized" "Rosenbaum" 0.472
"9271" "Unstudentized" "Rosenbaum" 0.094
"9272" "Unstudentized" "Rosenbaum" 0.034
"9273" "Unstudentized" "Rosenbaum" 0.632
"9274" "Unstudentized" "Rosenbaum" 0.004
"9275" "Unstudentized" "Rosenbaum" 0.384
"9276" "Unstudentized" "Rosenbaum" 0.152
"9277" "Unstudentized" "Rosenbaum" 0
"9278" "Unstudentized" "Rosenbaum" 0.112
"9279" "Unstudentized" "Rosenbaum" 0
"9280" "Unstudentized" "Rosenbaum" 0.846
"9281" "Unstudentized" "Rosenbaum" 0.76
"9282" "Unstudentized" "Rosenbaum" 0.548
"9283" "Unstudentized" "Rosenbaum" 0.816
"9284" "Unstudentized" "Rosenbaum" 0.586
"9285" "Unstudentized" "Rosenbaum" 0.11
"9286" "Unstudentized" "Rosenbaum" 0.852
"9287" "Unstudentized" "Rosenbaum" 0.196
"9288" "Unstudentized" "Rosenbaum" 0.564
"9289" "Unstudentized" "Rosenbaum" 0.582
"9290" "Unstudentized" "Rosenbaum" 0.96
"9291" "Unstudentized" "Rosenbaum" 0.636
"9292" "Unstudentized" "Rosenbaum" 0.01
"9293" "Unstudentized" "Rosenbaum" 0.69
"9294" "Unstudentized" "Rosenbaum" 0.86
"9295" "Unstudentized" "Rosenbaum" 0.412
"9296" "Unstudentized" "Rosenbaum" 0.872
"9297" "Unstudentized" "Rosenbaum" 0.05
"9298" "Unstudentized" "Rosenbaum" 0.224
"9299" "Unstudentized" "Rosenbaum" 0.466
"9300" "Unstudentized" "Rosenbaum" 0.866
"9301" "Unstudentized" "Rosenbaum" 0.332
"9302" "Unstudentized" "Rosenbaum" 0.106
"9303" "Unstudentized" "Rosenbaum" 0.938
"9304" "Unstudentized" "Rosenbaum" 0.702
"9305" "Unstudentized" "Rosenbaum" 0.632
"9306" "Unstudentized" "Rosenbaum" 0
"9307" "Unstudentized" "Rosenbaum" 0.12
"9308" "Unstudentized" "Rosenbaum" 0.668
"9309" "Unstudentized" "Rosenbaum" 0.712
"9310" "Unstudentized" "Rosenbaum" 0.678
"9311" "Unstudentized" "Rosenbaum" 0.452
"9312" "Unstudentized" "Rosenbaum" 0.156
"9313" "Unstudentized" "Rosenbaum" 0.73
"9314" "Unstudentized" "Rosenbaum" 0.628
"9315" "Unstudentized" "Rosenbaum" 0.406
"9316" "Unstudentized" "Rosenbaum" 0.306
"9317" "Unstudentized" "Rosenbaum" 0.342
"9318" "Unstudentized" "Rosenbaum" 0.972
"9319" "Unstudentized" "Rosenbaum" 0.528
"9320" "Unstudentized" "Rosenbaum" 0.982
"9321" "Unstudentized" "Rosenbaum" 0.86
"9322" "Unstudentized" "Rosenbaum" 0.37
"9323" "Unstudentized" "Rosenbaum" 0.684
"9324" "Unstudentized" "Rosenbaum" 0.106
"9325" "Unstudentized" "Rosenbaum" 0.814
"9326" "Unstudentized" "Rosenbaum" 0.294
"9327" "Unstudentized" "Rosenbaum" 0.696
"9328" "Unstudentized" "Rosenbaum" 0.292
"9329" "Unstudentized" "Rosenbaum" 0.582
"9330" "Unstudentized" "Rosenbaum" 0.484
"9331" "Unstudentized" "Rosenbaum" 0.33
"9332" "Unstudentized" "Rosenbaum" 0.01
"9333" "Unstudentized" "Rosenbaum" 0.51
"9334" "Unstudentized" "Rosenbaum" 0.14
"9335" "Unstudentized" "Rosenbaum" 0.116
"9336" "Unstudentized" "Rosenbaum" 0.77
"9337" "Unstudentized" "Rosenbaum" 0.93
"9338" "Unstudentized" "Rosenbaum" 0.46
"9339" "Unstudentized" "Rosenbaum" 0.344
"9340" "Unstudentized" "Rosenbaum" 0.162
"9341" "Unstudentized" "Rosenbaum" 0.538
"9342" "Unstudentized" "Rosenbaum" 0.084
"9343" "Unstudentized" "Rosenbaum" 0.8
"9344" "Unstudentized" "Rosenbaum" 0.694
"9345" "Unstudentized" "Rosenbaum" 0.576
"9346" "Unstudentized" "Rosenbaum" 0.926
"9347" "Unstudentized" "Rosenbaum" 0.048
"9348" "Unstudentized" "Rosenbaum" 0.486
"9349" "Unstudentized" "Rosenbaum" 0.908
"9350" "Unstudentized" "Rosenbaum" 0.056
"9351" "Unstudentized" "Rosenbaum" 0.468
"9352" "Unstudentized" "Rosenbaum" 0.404
"9353" "Unstudentized" "Rosenbaum" 0.042
"9354" "Unstudentized" "Rosenbaum" 0.202
"9355" "Unstudentized" "Rosenbaum" 0.06
"9356" "Unstudentized" "Rosenbaum" 0.276
"9357" "Unstudentized" "Rosenbaum" 0.858
"9358" "Unstudentized" "Rosenbaum" 0.104
"9359" "Unstudentized" "Rosenbaum" 0.06
"9360" "Unstudentized" "Rosenbaum" 0.802
"9361" "Unstudentized" "Rosenbaum" 0.38
"9362" "Unstudentized" "Rosenbaum" 0.02
"9363" "Unstudentized" "Rosenbaum" 0.3
"9364" "Unstudentized" "Rosenbaum" 0.448
"9365" "Unstudentized" "Rosenbaum" 0.034
"9366" "Unstudentized" "Rosenbaum" 0.274
"9367" "Unstudentized" "Rosenbaum" 0.892
"9368" "Unstudentized" "Rosenbaum" 0.542
"9369" "Unstudentized" "Rosenbaum" 0.846
"9370" "Unstudentized" "Rosenbaum" 0.37
"9371" "Unstudentized" "Rosenbaum" 0.586
"9372" "Unstudentized" "Rosenbaum" 0.3
"9373" "Unstudentized" "Rosenbaum" 0.002
"9374" "Unstudentized" "Rosenbaum" 0.142
"9375" "Unstudentized" "Rosenbaum" 0.466
"9376" "Unstudentized" "Rosenbaum" 0.514
"9377" "Unstudentized" "Rosenbaum" 0.144
"9378" "Unstudentized" "Rosenbaum" 0.91
"9379" "Unstudentized" "Rosenbaum" 0.084
"9380" "Unstudentized" "Rosenbaum" 0.122
"9381" "Unstudentized" "Rosenbaum" 0.456
"9382" "Unstudentized" "Rosenbaum" 0.246
"9383" "Unstudentized" "Rosenbaum" 0.46
"9384" "Unstudentized" "Rosenbaum" 0.718
"9385" "Unstudentized" "Rosenbaum" 0.61
"9386" "Unstudentized" "Rosenbaum" 0.924
"9387" "Unstudentized" "Rosenbaum" 0.72
"9388" "Unstudentized" "Rosenbaum" 0.212
"9389" "Unstudentized" "Rosenbaum" 0.04
"9390" "Unstudentized" "Rosenbaum" 0.058
"9391" "Unstudentized" "Rosenbaum" 0.936
"9392" "Unstudentized" "Rosenbaum" 0.726
"9393" "Unstudentized" "Rosenbaum" 0.804
"9394" "Unstudentized" "Rosenbaum" 0.55
"9395" "Unstudentized" "Rosenbaum" 0.498
"9396" "Unstudentized" "Rosenbaum" 0.322
"9397" "Unstudentized" "Rosenbaum" 0.452
"9398" "Unstudentized" "Rosenbaum" 0.818
"9399" "Unstudentized" "Rosenbaum" 0.572
"9400" "Unstudentized" "Rosenbaum" 0.288
"9401" "Unstudentized" "Rosenbaum" 0.424
"9402" "Unstudentized" "Rosenbaum" 0.504
"9403" "Unstudentized" "Rosenbaum" 0.838
"9404" "Unstudentized" "Rosenbaum" 0.532
"9405" "Unstudentized" "Rosenbaum" 0.388
"9406" "Unstudentized" "Rosenbaum" 0.518
"9407" "Unstudentized" "Rosenbaum" 0.274
"9408" "Unstudentized" "Rosenbaum" 0.218
"9409" "Unstudentized" "Rosenbaum" 0.956
"9410" "Unstudentized" "Rosenbaum" 0.81
"9411" "Unstudentized" "Rosenbaum" 0.078
"9412" "Unstudentized" "Rosenbaum" 0.044
"9413" "Unstudentized" "Rosenbaum" 0.058
"9414" "Unstudentized" "Rosenbaum" 0.714
"9415" "Unstudentized" "Rosenbaum" 0.882
"9416" "Unstudentized" "Rosenbaum" 0.29
"9417" "Unstudentized" "Rosenbaum" 0.538
"9418" "Unstudentized" "Rosenbaum" 0.824
"9419" "Unstudentized" "Rosenbaum" 0.206
"9420" "Unstudentized" "Rosenbaum" 0.004
"9421" "Unstudentized" "Rosenbaum" 0.58
"9422" "Unstudentized" "Rosenbaum" 0.97
"9423" "Unstudentized" "Rosenbaum" 0.078
"9424" "Unstudentized" "Rosenbaum" 0.27
"9425" "Unstudentized" "Rosenbaum" 0.07
"9426" "Unstudentized" "Rosenbaum" 0.606
"9427" "Unstudentized" "Rosenbaum" 0.976
"9428" "Unstudentized" "Rosenbaum" 0.978
"9429" "Unstudentized" "Rosenbaum" 0.136
"9430" "Unstudentized" "Rosenbaum" 0.644
"9431" "Unstudentized" "Rosenbaum" 0.044
"9432" "Unstudentized" "Rosenbaum" 0.088
"9433" "Unstudentized" "Rosenbaum" 0.078
"9434" "Unstudentized" "Rosenbaum" 0.474
"9435" "Unstudentized" "Rosenbaum" 0.826
"9436" "Unstudentized" "Rosenbaum" 0.81
"9437" "Unstudentized" "Rosenbaum" 0.902
"9438" "Unstudentized" "Rosenbaum" 0.57
"9439" "Unstudentized" "Rosenbaum" 0.732
"9440" "Unstudentized" "Rosenbaum" 0.592
"9441" "Unstudentized" "Rosenbaum" 0.836
"9442" "Unstudentized" "Rosenbaum" 0.252
"9443" "Unstudentized" "Rosenbaum" 0.288
"9444" "Unstudentized" "Rosenbaum" 0.42
"9445" "Unstudentized" "Rosenbaum" 0.054
"9446" "Unstudentized" "Rosenbaum" 0.02
"9447" "Unstudentized" "Rosenbaum" 0.38
"9448" "Unstudentized" "Rosenbaum" 0.836
"9449" "Unstudentized" "Rosenbaum" 0.982
"9450" "Unstudentized" "Rosenbaum" 0.528
"9451" "Unstudentized" "Rosenbaum" 0.586
"9452" "Unstudentized" "Rosenbaum" 0.35
"9453" "Unstudentized" "Rosenbaum" 0.426
"9454" "Unstudentized" "Rosenbaum" 0.508
"9455" "Unstudentized" "Rosenbaum" 0.268
"9456" "Unstudentized" "Rosenbaum" 0.732
"9457" "Unstudentized" "Rosenbaum" 0.412
"9458" "Unstudentized" "Rosenbaum" 0.33
"9459" "Unstudentized" "Rosenbaum" 0.202
"9460" "Unstudentized" "Rosenbaum" 0.746
"9461" "Unstudentized" "Rosenbaum" 0.004
"9462" "Unstudentized" "Rosenbaum" 0.188
"9463" "Unstudentized" "Rosenbaum" 0.034
"9464" "Unstudentized" "Rosenbaum" 0.582
"9465" "Unstudentized" "Rosenbaum" 0.742
"9466" "Unstudentized" "Rosenbaum" 0.006
"9467" "Unstudentized" "Rosenbaum" 0.984
"9468" "Unstudentized" "Rosenbaum" 0.43
"9469" "Unstudentized" "Rosenbaum" 0.516
"9470" "Unstudentized" "Rosenbaum" 0.872
"9471" "Unstudentized" "Rosenbaum" 0.204
"9472" "Unstudentized" "Rosenbaum" 0.432
"9473" "Unstudentized" "Rosenbaum" 0.47
"9474" "Unstudentized" "Rosenbaum" 0.02
"9475" "Unstudentized" "Rosenbaum" 0.016
"9476" "Unstudentized" "Rosenbaum" 0.454
"9477" "Unstudentized" "Rosenbaum" 0.184
"9478" "Unstudentized" "Rosenbaum" 0.766
"9479" "Unstudentized" "Rosenbaum" 0.676
"9480" "Unstudentized" "Rosenbaum" 0.392
"9481" "Unstudentized" "Rosenbaum" 0.106
"9482" "Unstudentized" "Rosenbaum" 0.25
"9483" "Unstudentized" "Rosenbaum" 0.148
"9484" "Unstudentized" "Rosenbaum" 0.142
"9485" "Unstudentized" "Rosenbaum" 0.19
"9486" "Unstudentized" "Rosenbaum" 0.31
"9487" "Unstudentized" "Rosenbaum" 0.292
"9488" "Unstudentized" "Rosenbaum" 0.786
"9489" "Unstudentized" "Rosenbaum" 0.04
"9490" "Unstudentized" "Rosenbaum" 0.508
"9491" "Unstudentized" "Rosenbaum" 0
"9492" "Unstudentized" "Rosenbaum" 0.262
"9493" "Unstudentized" "Rosenbaum" 0.216
"9494" "Unstudentized" "Rosenbaum" 0.624
"9495" "Unstudentized" "Rosenbaum" 0.458
"9496" "Unstudentized" "Rosenbaum" 0.036
"9497" "Unstudentized" "Rosenbaum" 0.638
"9498" "Unstudentized" "Rosenbaum" 0.86
"9499" "Unstudentized" "Rosenbaum" 0.698
"9500" "Unstudentized" "Rosenbaum" 0.782
"9501" "Unstudentized" "Rosenbaum" 0.08
"9502" "Unstudentized" "Rosenbaum" 1
"9503" "Unstudentized" "Rosenbaum" 0.344
"9504" "Unstudentized" "Rosenbaum" 0.358
"9505" "Unstudentized" "Rosenbaum" 0.038
"9506" "Unstudentized" "Rosenbaum" 0.874
"9507" "Unstudentized" "Rosenbaum" 0.008
"9508" "Unstudentized" "Rosenbaum" 0.21
"9509" "Unstudentized" "Rosenbaum" 0.888
"9510" "Unstudentized" "Rosenbaum" 0.782
"9511" "Unstudentized" "Rosenbaum" 0.424
"9512" "Unstudentized" "Rosenbaum" 0.456
"9513" "Unstudentized" "Rosenbaum" 0.014
"9514" "Unstudentized" "Rosenbaum" 0.354
"9515" "Unstudentized" "Rosenbaum" 0.19
"9516" "Unstudentized" "Rosenbaum" 0.6
"9517" "Unstudentized" "Rosenbaum" 1
"9518" "Unstudentized" "Rosenbaum" 0.68
"9519" "Unstudentized" "Rosenbaum" 0.598
"9520" "Unstudentized" "Rosenbaum" 0.984
"9521" "Unstudentized" "Rosenbaum" 0.676
"9522" "Unstudentized" "Rosenbaum" 0.946
"9523" "Unstudentized" "Rosenbaum" 0.234
"9524" "Unstudentized" "Rosenbaum" 0.248
"9525" "Unstudentized" "Rosenbaum" 0
"9526" "Unstudentized" "Rosenbaum" 0.436
"9527" "Unstudentized" "Rosenbaum" 0.64
"9528" "Unstudentized" "Rosenbaum" 0.622
"9529" "Unstudentized" "Rosenbaum" 0.646
"9530" "Unstudentized" "Rosenbaum" 0.004
"9531" "Unstudentized" "Rosenbaum" 0.132
"9532" "Unstudentized" "Rosenbaum" 0.926
"9533" "Unstudentized" "Rosenbaum" 0.366
"9534" "Unstudentized" "Rosenbaum" 0.884
"9535" "Unstudentized" "Rosenbaum" 0.582
"9536" "Unstudentized" "Rosenbaum" 0.56
"9537" "Unstudentized" "Rosenbaum" 0.832
"9538" "Unstudentized" "Rosenbaum" 0.046
"9539" "Unstudentized" "Rosenbaum" 0.732
"9540" "Unstudentized" "Rosenbaum" 0.474
"9541" "Unstudentized" "Rosenbaum" 0.874
"9542" "Unstudentized" "Rosenbaum" 0.324
"9543" "Unstudentized" "Rosenbaum" 0.378
"9544" "Unstudentized" "Rosenbaum" 0.166
"9545" "Unstudentized" "Rosenbaum" 0.472
"9546" "Unstudentized" "Rosenbaum" 0.292
"9547" "Unstudentized" "Rosenbaum" 0.252
"9548" "Unstudentized" "Rosenbaum" 0.964
"9549" "Unstudentized" "Rosenbaum" 0.942
"9550" "Unstudentized" "Rosenbaum" 0.012
"9551" "Unstudentized" "Rosenbaum" 0.658
"9552" "Unstudentized" "Rosenbaum" 0.432
"9553" "Unstudentized" "Rosenbaum" 0.736
"9554" "Unstudentized" "Rosenbaum" 0.518
"9555" "Unstudentized" "Rosenbaum" 0.514
"9556" "Unstudentized" "Rosenbaum" 0.008
"9557" "Unstudentized" "Rosenbaum" 0.902
"9558" "Unstudentized" "Rosenbaum" 0.216
"9559" "Unstudentized" "Rosenbaum" 0.606
"9560" "Unstudentized" "Rosenbaum" 0.038
"9561" "Unstudentized" "Rosenbaum" 0.43
"9562" "Unstudentized" "Rosenbaum" 0.496
"9563" "Unstudentized" "Rosenbaum" 0.274
"9564" "Unstudentized" "Rosenbaum" 0.064
"9565" "Unstudentized" "Rosenbaum" 0.904
"9566" "Unstudentized" "Rosenbaum" 0.812
"9567" "Unstudentized" "Rosenbaum" 0.81
"9568" "Unstudentized" "Rosenbaum" 0.398
"9569" "Unstudentized" "Rosenbaum" 0.514
"9570" "Unstudentized" "Rosenbaum" 0.062
"9571" "Unstudentized" "Rosenbaum" 0.69
"9572" "Unstudentized" "Rosenbaum" 0.006
"9573" "Unstudentized" "Rosenbaum" 0.47
"9574" "Unstudentized" "Rosenbaum" 0.452
"9575" "Unstudentized" "Rosenbaum" 0.24
"9576" "Unstudentized" "Rosenbaum" 0.148
"9577" "Unstudentized" "Rosenbaum" 0.534
"9578" "Unstudentized" "Rosenbaum" 0.304
"9579" "Unstudentized" "Rosenbaum" 0.844
"9580" "Unstudentized" "Rosenbaum" 0.63
"9581" "Unstudentized" "Rosenbaum" 0.332
"9582" "Unstudentized" "Rosenbaum" 0.378
"9583" "Unstudentized" "Rosenbaum" 0.31
"9584" "Unstudentized" "Rosenbaum" 0.396
"9585" "Unstudentized" "Rosenbaum" 0.604
"9586" "Unstudentized" "Rosenbaum" 0.178
"9587" "Unstudentized" "Rosenbaum" 0.604
"9588" "Unstudentized" "Rosenbaum" 0.888
"9589" "Unstudentized" "Rosenbaum" 0.75
"9590" "Unstudentized" "Rosenbaum" 0.73
"9591" "Unstudentized" "Rosenbaum" 0.514
"9592" "Unstudentized" "Rosenbaum" 0.022
"9593" "Unstudentized" "Rosenbaum" 0.738
"9594" "Unstudentized" "Rosenbaum" 0.078
"9595" "Unstudentized" "Rosenbaum" 0.05
"9596" "Unstudentized" "Rosenbaum" 0.888
"9597" "Unstudentized" "Rosenbaum" 0.004
"9598" "Unstudentized" "Rosenbaum" 0.83
"9599" "Unstudentized" "Rosenbaum" 0.476
"9600" "Unstudentized" "Rosenbaum" 0.324
"9601" "Unstudentized" "Rosenbaum" 0.252
"9602" "Unstudentized" "Rosenbaum" 0.136
"9603" "Unstudentized" "Rosenbaum" 0.588
"9604" "Unstudentized" "Rosenbaum" 0.47
"9605" "Unstudentized" "Rosenbaum" 0.664
"9606" "Unstudentized" "Rosenbaum" 0.34
"9607" "Unstudentized" "Rosenbaum" 0.372
"9608" "Unstudentized" "Rosenbaum" 0.184
"9609" "Unstudentized" "Rosenbaum" 0.706
"9610" "Unstudentized" "Rosenbaum" 0.626
"9611" "Unstudentized" "Rosenbaum" 0.206
"9612" "Unstudentized" "Rosenbaum" 0.722
"9613" "Unstudentized" "Rosenbaum" 0.668
"9614" "Unstudentized" "Rosenbaum" 0.748
"9615" "Unstudentized" "Rosenbaum" 0.718
"9616" "Unstudentized" "Rosenbaum" 0.674
"9617" "Unstudentized" "Rosenbaum" 0.058
"9618" "Unstudentized" "Rosenbaum" 0.38
"9619" "Unstudentized" "Rosenbaum" 0.246
"9620" "Unstudentized" "Rosenbaum" 0.022
"9621" "Unstudentized" "Rosenbaum" 0.664
"9622" "Unstudentized" "Rosenbaum" 0.196
"9623" "Unstudentized" "Rosenbaum" 0.342
"9624" "Unstudentized" "Rosenbaum" 0.016
"9625" "Unstudentized" "Rosenbaum" 0.634
"9626" "Unstudentized" "Rosenbaum" 0.908
"9627" "Unstudentized" "Rosenbaum" 0.052
"9628" "Unstudentized" "Rosenbaum" 0.252
"9629" "Unstudentized" "Rosenbaum" 0.44
"9630" "Unstudentized" "Rosenbaum" 0.65
"9631" "Unstudentized" "Rosenbaum" 0.6
"9632" "Unstudentized" "Rosenbaum" 0.42
"9633" "Unstudentized" "Rosenbaum" 0.11
"9634" "Unstudentized" "Rosenbaum" 0.392
"9635" "Unstudentized" "Rosenbaum" 0.58
"9636" "Unstudentized" "Rosenbaum" 0.478
"9637" "Unstudentized" "Rosenbaum" 0.194
"9638" "Unstudentized" "Rosenbaum" 0.266
"9639" "Unstudentized" "Rosenbaum" 0.884
"9640" "Unstudentized" "Rosenbaum" 0.97
"9641" "Unstudentized" "Rosenbaum" 0.462
"9642" "Unstudentized" "Rosenbaum" 0.504
"9643" "Unstudentized" "Rosenbaum" 0.088
"9644" "Unstudentized" "Rosenbaum" 0.566
"9645" "Unstudentized" "Rosenbaum" 0.788
"9646" "Unstudentized" "Rosenbaum" 0.568
"9647" "Unstudentized" "Rosenbaum" 0.246
"9648" "Unstudentized" "Rosenbaum" 0.164
"9649" "Unstudentized" "Rosenbaum" 0.41
"9650" "Unstudentized" "Rosenbaum" 0.116
"9651" "Unstudentized" "Rosenbaum" 0.558
"9652" "Unstudentized" "Rosenbaum" 0.928
"9653" "Unstudentized" "Rosenbaum" 0.082
"9654" "Unstudentized" "Rosenbaum" 0.14
"9655" "Unstudentized" "Rosenbaum" 0.68
"9656" "Unstudentized" "Rosenbaum" 0.33
"9657" "Unstudentized" "Rosenbaum" 0.008
"9658" "Unstudentized" "Rosenbaum" 0.62
"9659" "Unstudentized" "Rosenbaum" 0.604
"9660" "Unstudentized" "Rosenbaum" 0.606
"9661" "Unstudentized" "Rosenbaum" 0.898
"9662" "Unstudentized" "Rosenbaum" 0.058
"9663" "Unstudentized" "Rosenbaum" 0.338
"9664" "Unstudentized" "Rosenbaum" 0.372
"9665" "Unstudentized" "Rosenbaum" 0.182
"9666" "Unstudentized" "Rosenbaum" 0.166
"9667" "Unstudentized" "Rosenbaum" 0.268
"9668" "Unstudentized" "Rosenbaum" 0.808
"9669" "Unstudentized" "Rosenbaum" 0.372
"9670" "Unstudentized" "Rosenbaum" 0.024
"9671" "Unstudentized" "Rosenbaum" 0.094
"9672" "Unstudentized" "Rosenbaum" 0.916
"9673" "Unstudentized" "Rosenbaum" 0.106
"9674" "Unstudentized" "Rosenbaum" 0.342
"9675" "Unstudentized" "Rosenbaum" 0.792
"9676" "Unstudentized" "Rosenbaum" 0.104
"9677" "Unstudentized" "Rosenbaum" 0.082
"9678" "Unstudentized" "Rosenbaum" 0.002
"9679" "Unstudentized" "Rosenbaum" 0.006
"9680" "Unstudentized" "Rosenbaum" 0.028
"9681" "Unstudentized" "Rosenbaum" 0.598
"9682" "Unstudentized" "Rosenbaum" 0.078
"9683" "Unstudentized" "Rosenbaum" 0.316
"9684" "Unstudentized" "Rosenbaum" 0.798
"9685" "Unstudentized" "Rosenbaum" 0.738
"9686" "Unstudentized" "Rosenbaum" 0.862
"9687" "Unstudentized" "Rosenbaum" 0.716
"9688" "Unstudentized" "Rosenbaum" 0.976
"9689" "Unstudentized" "Rosenbaum" 0.282
"9690" "Unstudentized" "Rosenbaum" 0.084
"9691" "Unstudentized" "Rosenbaum" 0.552
"9692" "Unstudentized" "Rosenbaum" 0.854
"9693" "Unstudentized" "Rosenbaum" 0.494
"9694" "Unstudentized" "Rosenbaum" 0.308
"9695" "Unstudentized" "Rosenbaum" 0.266
"9696" "Unstudentized" "Rosenbaum" 0
"9697" "Unstudentized" "Rosenbaum" 1
"9698" "Unstudentized" "Rosenbaum" 0.052
"9699" "Unstudentized" "Rosenbaum" 0.198
"9700" "Unstudentized" "Rosenbaum" 0.47
"9701" "Unstudentized" "Rosenbaum" 0.958
"9702" "Unstudentized" "Rosenbaum" 0.632
"9703" "Unstudentized" "Rosenbaum" 0.334
"9704" "Unstudentized" "Rosenbaum" 0.178
"9705" "Unstudentized" "Rosenbaum" 0.38
"9706" "Unstudentized" "Rosenbaum" 0.45
"9707" "Unstudentized" "Rosenbaum" 0.466
"9708" "Unstudentized" "Rosenbaum" 0.75
"9709" "Unstudentized" "Rosenbaum" 0.362
"9710" "Unstudentized" "Rosenbaum" 0.776
"9711" "Unstudentized" "Rosenbaum" 0.382
"9712" "Unstudentized" "Rosenbaum" 0.05
"9713" "Unstudentized" "Rosenbaum" 0.9
"9714" "Unstudentized" "Rosenbaum" 0.466
"9715" "Unstudentized" "Rosenbaum" 0.942
"9716" "Unstudentized" "Rosenbaum" 0.874
"9717" "Unstudentized" "Rosenbaum" 0.974
"9718" "Unstudentized" "Rosenbaum" 0.814
"9719" "Unstudentized" "Rosenbaum" 0.456
"9720" "Unstudentized" "Rosenbaum" 0.588
"9721" "Unstudentized" "Rosenbaum" 0.326
"9722" "Unstudentized" "Rosenbaum" 0.18
"9723" "Unstudentized" "Rosenbaum" 0.682
"9724" "Unstudentized" "Rosenbaum" 0.472
"9725" "Unstudentized" "Rosenbaum" 0.288
"9726" "Unstudentized" "Rosenbaum" 0.594
"9727" "Unstudentized" "Rosenbaum" 0.4
"9728" "Unstudentized" "Rosenbaum" 0.306
"9729" "Unstudentized" "Rosenbaum" 0.848
"9730" "Unstudentized" "Rosenbaum" 0.346
"9731" "Unstudentized" "Rosenbaum" 0.798
"9732" "Unstudentized" "Rosenbaum" 0.784
"9733" "Unstudentized" "Rosenbaum" 0.118
"9734" "Unstudentized" "Rosenbaum" 0.506
"9735" "Unstudentized" "Rosenbaum" 0.44
"9736" "Unstudentized" "Rosenbaum" 0.148
"9737" "Unstudentized" "Rosenbaum" 0.176
"9738" "Unstudentized" "Rosenbaum" 0.132
"9739" "Unstudentized" "Rosenbaum" 0.098
"9740" "Unstudentized" "Rosenbaum" 0.702
"9741" "Unstudentized" "Rosenbaum" 0.602
"9742" "Unstudentized" "Rosenbaum" 0.36
"9743" "Unstudentized" "Rosenbaum" 0.778
"9744" "Unstudentized" "Rosenbaum" 0.672
"9745" "Unstudentized" "Rosenbaum" 0.548
"9746" "Unstudentized" "Rosenbaum" 0.724
"9747" "Unstudentized" "Rosenbaum" 0.438
"9748" "Unstudentized" "Rosenbaum" 0.216
"9749" "Unstudentized" "Rosenbaum" 0.388
"9750" "Unstudentized" "Rosenbaum" 0.498
"9751" "Unstudentized" "Rosenbaum" 0.39
"9752" "Unstudentized" "Rosenbaum" 0.534
"9753" "Unstudentized" "Rosenbaum" 0.554
"9754" "Unstudentized" "Rosenbaum" 0.942
"9755" "Unstudentized" "Rosenbaum" 0.622
"9756" "Unstudentized" "Rosenbaum" 0.134
"9757" "Unstudentized" "Rosenbaum" 0.31
"9758" "Unstudentized" "Rosenbaum" 0.086
"9759" "Unstudentized" "Rosenbaum" 0.536
"9760" "Unstudentized" "Rosenbaum" 0.242
"9761" "Unstudentized" "Rosenbaum" 0.666
"9762" "Unstudentized" "Rosenbaum" 0.106
"9763" "Unstudentized" "Rosenbaum" 0.102
"9764" "Unstudentized" "Rosenbaum" 0.642
"9765" "Unstudentized" "Rosenbaum" 0.008
"9766" "Unstudentized" "Rosenbaum" 0.906
"9767" "Unstudentized" "Rosenbaum" 0.612
"9768" "Unstudentized" "Rosenbaum" 0.214
"9769" "Unstudentized" "Rosenbaum" 0.18
"9770" "Unstudentized" "Rosenbaum" 0.946
"9771" "Unstudentized" "Rosenbaum" 0.122
"9772" "Unstudentized" "Rosenbaum" 0.184
"9773" "Unstudentized" "Rosenbaum" 0.012
"9774" "Unstudentized" "Rosenbaum" 0.424
"9775" "Unstudentized" "Rosenbaum" 0.14
"9776" "Unstudentized" "Rosenbaum" 0.55
"9777" "Unstudentized" "Rosenbaum" 0.312
"9778" "Unstudentized" "Rosenbaum" 0.154
"9779" "Unstudentized" "Rosenbaum" 0.002
"9780" "Unstudentized" "Rosenbaum" 0.044
"9781" "Unstudentized" "Rosenbaum" 0.726
"9782" "Unstudentized" "Rosenbaum" 0.528
"9783" "Unstudentized" "Rosenbaum" 0.902
"9784" "Unstudentized" "Rosenbaum" 0.704
"9785" "Unstudentized" "Rosenbaum" 0.594
"9786" "Unstudentized" "Rosenbaum" 0.83
"9787" "Unstudentized" "Rosenbaum" 0.156
"9788" "Unstudentized" "Rosenbaum" 0.554
"9789" "Unstudentized" "Rosenbaum" 0.992
"9790" "Unstudentized" "Rosenbaum" 0.142
"9791" "Unstudentized" "Rosenbaum" 0.182
"9792" "Unstudentized" "Rosenbaum" 0.298
"9793" "Unstudentized" "Rosenbaum" 0.874
"9794" "Unstudentized" "Rosenbaum" 0.444
"9795" "Unstudentized" "Rosenbaum" 0.848
"9796" "Unstudentized" "Rosenbaum" 0.864
"9797" "Unstudentized" "Rosenbaum" 0.394
"9798" "Unstudentized" "Rosenbaum" 0.226
"9799" "Unstudentized" "Rosenbaum" 0.14
"9800" "Unstudentized" "Rosenbaum" 0.606
"9801" "Unstudentized" "Rosenbaum" 0.038
"9802" "Unstudentized" "Rosenbaum" 0.32
"9803" "Unstudentized" "Rosenbaum" 0.864
"9804" "Unstudentized" "Rosenbaum" 0.348
"9805" "Unstudentized" "Rosenbaum" 0.75
"9806" "Unstudentized" "Rosenbaum" 0.966
"9807" "Unstudentized" "Rosenbaum" 0.77
"9808" "Unstudentized" "Rosenbaum" 0.966
"9809" "Unstudentized" "Rosenbaum" 0.826
"9810" "Unstudentized" "Rosenbaum" 0.67
"9811" "Unstudentized" "Rosenbaum" 0.728
"9812" "Unstudentized" "Rosenbaum" 0.278
"9813" "Unstudentized" "Rosenbaum" 0.744
"9814" "Unstudentized" "Rosenbaum" 0.056
"9815" "Unstudentized" "Rosenbaum" 0.01
"9816" "Unstudentized" "Rosenbaum" 0.54
"9817" "Unstudentized" "Rosenbaum" 0.544
"9818" "Unstudentized" "Rosenbaum" 0.334
"9819" "Unstudentized" "Rosenbaum" 0.22
"9820" "Unstudentized" "Rosenbaum" 0.366
"9821" "Unstudentized" "Rosenbaum" 0.052
"9822" "Unstudentized" "Rosenbaum" 0.08
"9823" "Unstudentized" "Rosenbaum" 0.594
"9824" "Unstudentized" "Rosenbaum" 0.396
"9825" "Unstudentized" "Rosenbaum" 0
"9826" "Unstudentized" "Rosenbaum" 0.954
"9827" "Unstudentized" "Rosenbaum" 0.398
"9828" "Unstudentized" "Rosenbaum" 0.988
"9829" "Unstudentized" "Rosenbaum" 0.424
"9830" "Unstudentized" "Rosenbaum" 0.866
"9831" "Unstudentized" "Rosenbaum" 0.156
"9832" "Unstudentized" "Rosenbaum" 0.228
"9833" "Unstudentized" "Rosenbaum" 0.452
"9834" "Unstudentized" "Rosenbaum" 0.8
"9835" "Unstudentized" "Rosenbaum" 0.004
"9836" "Unstudentized" "Rosenbaum" 0.434
"9837" "Unstudentized" "Rosenbaum" 0.956
"9838" "Unstudentized" "Rosenbaum" 0.034
"9839" "Unstudentized" "Rosenbaum" 0.47
"9840" "Unstudentized" "Rosenbaum" 0.69
"9841" "Unstudentized" "Rosenbaum" 0.266
"9842" "Unstudentized" "Rosenbaum" 0.474
"9843" "Unstudentized" "Rosenbaum" 0.502
"9844" "Unstudentized" "Rosenbaum" 0.548
"9845" "Unstudentized" "Rosenbaum" 0.552
"9846" "Unstudentized" "Rosenbaum" 0.32
"9847" "Unstudentized" "Rosenbaum" 0.846
"9848" "Unstudentized" "Rosenbaum" 0.338
"9849" "Unstudentized" "Rosenbaum" 0.692
"9850" "Unstudentized" "Rosenbaum" 0.758
"9851" "Unstudentized" "Rosenbaum" 0.562
"9852" "Unstudentized" "Rosenbaum" 0.77
"9853" "Unstudentized" "Rosenbaum" 0.212
"9854" "Unstudentized" "Rosenbaum" 0.158
"9855" "Unstudentized" "Rosenbaum" 0.982
"9856" "Unstudentized" "Rosenbaum" 0.932
"9857" "Unstudentized" "Rosenbaum" 0.182
"9858" "Unstudentized" "Rosenbaum" 0.93
"9859" "Unstudentized" "Rosenbaum" 0.096
"9860" "Unstudentized" "Rosenbaum" 0.138
"9861" "Unstudentized" "Rosenbaum" 0.248
"9862" "Unstudentized" "Rosenbaum" 0.738
"9863" "Unstudentized" "Rosenbaum" 0.924
"9864" "Unstudentized" "Rosenbaum" 0.038
"9865" "Unstudentized" "Rosenbaum" 0.288
"9866" "Unstudentized" "Rosenbaum" 0.446
"9867" "Unstudentized" "Rosenbaum" 0.186
"9868" "Unstudentized" "Rosenbaum" 0.404
"9869" "Unstudentized" "Rosenbaum" 0.662
"9870" "Unstudentized" "Rosenbaum" 0.162
"9871" "Unstudentized" "Rosenbaum" 0.356
"9872" "Unstudentized" "Rosenbaum" 0.002
"9873" "Unstudentized" "Rosenbaum" 0.714
"9874" "Unstudentized" "Rosenbaum" 0.638
"9875" "Unstudentized" "Rosenbaum" 0.49
"9876" "Unstudentized" "Rosenbaum" 0.142
"9877" "Unstudentized" "Rosenbaum" 0.318
"9878" "Unstudentized" "Rosenbaum" 0.652
"9879" "Unstudentized" "Rosenbaum" 0.386
"9880" "Unstudentized" "Rosenbaum" 0.338
"9881" "Unstudentized" "Rosenbaum" 0.114
"9882" "Unstudentized" "Rosenbaum" 0.46
"9883" "Unstudentized" "Rosenbaum" 0.05
"9884" "Unstudentized" "Rosenbaum" 0.86
"9885" "Unstudentized" "Rosenbaum" 0.298
"9886" "Unstudentized" "Rosenbaum" 0.688
"9887" "Unstudentized" "Rosenbaum" 0.62
"9888" "Unstudentized" "Rosenbaum" 0.402
"9889" "Unstudentized" "Rosenbaum" 0.088
"9890" "Unstudentized" "Rosenbaum" 0.652
"9891" "Unstudentized" "Rosenbaum" 0.41
"9892" "Unstudentized" "Rosenbaum" 0.356
"9893" "Unstudentized" "Rosenbaum" 0.646
"9894" "Unstudentized" "Rosenbaum" 0.374
"9895" "Unstudentized" "Rosenbaum" 0.504
"9896" "Unstudentized" "Rosenbaum" 0.4
"9897" "Unstudentized" "Rosenbaum" 0.642
"9898" "Unstudentized" "Rosenbaum" 0.404
"9899" "Unstudentized" "Rosenbaum" 0.162
"9900" "Unstudentized" "Rosenbaum" 0.068
"9901" "Unstudentized" "Rosenbaum" 0.146
"9902" "Unstudentized" "Rosenbaum" 0.446
"9903" "Unstudentized" "Rosenbaum" 0.002
"9904" "Unstudentized" "Rosenbaum" 0.168
"9905" "Unstudentized" "Rosenbaum" 0.578
"9906" "Unstudentized" "Rosenbaum" 0.676
"9907" "Unstudentized" "Rosenbaum" 0.474
"9908" "Unstudentized" "Rosenbaum" 0.022
"9909" "Unstudentized" "Rosenbaum" 0.818
"9910" "Unstudentized" "Rosenbaum" 0.024
"9911" "Unstudentized" "Rosenbaum" 0.93
"9912" "Unstudentized" "Rosenbaum" 0.304
"9913" "Unstudentized" "Rosenbaum" 0
"9914" "Unstudentized" "Rosenbaum" 0.352
"9915" "Unstudentized" "Rosenbaum" 0.742
"9916" "Unstudentized" "Rosenbaum" 0.634
"9917" "Unstudentized" "Rosenbaum" 0.542
"9918" "Unstudentized" "Rosenbaum" 0.782
"9919" "Unstudentized" "Rosenbaum" 0.428
"9920" "Unstudentized" "Rosenbaum" 0.85
"9921" "Unstudentized" "Rosenbaum" 0.202
"9922" "Unstudentized" "Rosenbaum" 0.916
"9923" "Unstudentized" "Rosenbaum" 0.154
"9924" "Unstudentized" "Rosenbaum" 0.276
"9925" "Unstudentized" "Rosenbaum" 0.572
"9926" "Unstudentized" "Rosenbaum" 0.198
"9927" "Unstudentized" "Rosenbaum" 0.688
"9928" "Unstudentized" "Rosenbaum" 0.066
"9929" "Unstudentized" "Rosenbaum" 0.346
"9930" "Unstudentized" "Rosenbaum" 0.784
"9931" "Unstudentized" "Rosenbaum" 0
"9932" "Unstudentized" "Rosenbaum" 0.68
"9933" "Unstudentized" "Rosenbaum" 0.008
"9934" "Unstudentized" "Rosenbaum" 0.596
"9935" "Unstudentized" "Rosenbaum" 0.046
"9936" "Unstudentized" "Rosenbaum" 0.442
"9937" "Unstudentized" "Rosenbaum" 0.678
"9938" "Unstudentized" "Rosenbaum" 0.122
"9939" "Unstudentized" "Rosenbaum" 0.38
"9940" "Unstudentized" "Rosenbaum" 0.724
"9941" "Unstudentized" "Rosenbaum" 0.052
"9942" "Unstudentized" "Rosenbaum" 0.052
"9943" "Unstudentized" "Rosenbaum" 0.686
"9944" "Unstudentized" "Rosenbaum" 0.472
"9945" "Unstudentized" "Rosenbaum" 0.454
"9946" "Unstudentized" "Rosenbaum" 0.686
"9947" "Unstudentized" "Rosenbaum" 0.122
"9948" "Unstudentized" "Rosenbaum" 0.162
"9949" "Unstudentized" "Rosenbaum" 0.002
"9950" "Unstudentized" "Rosenbaum" 0.284
"9951" "Unstudentized" "Rosenbaum" 0.68
"9952" "Unstudentized" "Rosenbaum" 0.006
"9953" "Unstudentized" "Rosenbaum" 0.562
"9954" "Unstudentized" "Rosenbaum" 0.88
"9955" "Unstudentized" "Rosenbaum" 0.178
"9956" "Unstudentized" "Rosenbaum" 0.648
"9957" "Unstudentized" "Rosenbaum" 0.586
"9958" "Unstudentized" "Rosenbaum" 0.462
"9959" "Unstudentized" "Rosenbaum" 0.936
"9960" "Unstudentized" "Rosenbaum" 0.012
"9961" "Unstudentized" "Rosenbaum" 0.986
"9962" "Unstudentized" "Rosenbaum" 0.692
"9963" "Unstudentized" "Rosenbaum" 0.294
"9964" "Unstudentized" "Rosenbaum" 0.098
"9965" "Unstudentized" "Rosenbaum" 0.844
"9966" "Unstudentized" "Rosenbaum" 0.434
"9967" "Unstudentized" "Rosenbaum" 0.042
"9968" "Unstudentized" "Rosenbaum" 0.056
"9969" "Unstudentized" "Rosenbaum" 0.892
"9970" "Unstudentized" "Rosenbaum" 0.004
"9971" "Unstudentized" "Rosenbaum" 0.084
"9972" "Unstudentized" "Rosenbaum" 0.986
"9973" "Unstudentized" "Rosenbaum" 0.738
"9974" "Unstudentized" "Rosenbaum" 0.47
"9975" "Unstudentized" "Rosenbaum" 0.312
"9976" "Unstudentized" "Rosenbaum" 0.236
"9977" "Unstudentized" "Rosenbaum" 0.254
"9978" "Unstudentized" "Rosenbaum" 0.622
"9979" "Unstudentized" "Rosenbaum" 0.892
"9980" "Unstudentized" "Rosenbaum" 0.258
"9981" "Unstudentized" "Rosenbaum" 0.912
"9982" "Unstudentized" "Rosenbaum" 0.782
"9983" "Unstudentized" "Rosenbaum" 0.43
"9984" "Unstudentized" "Rosenbaum" 0.416
"9985" "Unstudentized" "Rosenbaum" 0.452
"9986" "Unstudentized" "Rosenbaum" 0.538
"9987" "Unstudentized" "Rosenbaum" 0.594
"9988" "Unstudentized" "Rosenbaum" 0.372
"9989" "Unstudentized" "Rosenbaum" 0.526
"9990" "Unstudentized" "Rosenbaum" 0.982
"9991" "Unstudentized" "Rosenbaum" 0.084
"9992" "Unstudentized" "Rosenbaum" 0.562
"9993" "Unstudentized" "Rosenbaum" 0.106
"9994" "Unstudentized" "Rosenbaum" 0.28
"9995" "Unstudentized" "Rosenbaum" 0.35
"9996" "Unstudentized" "Rosenbaum" 0.66
"9997" "Unstudentized" "Rosenbaum" 0.152
"9998" "Unstudentized" "Rosenbaum" 0.408
"9999" "Unstudentized" "Rosenbaum" 0.394
"10000" "Unstudentized" "Rosenbaum" 0.692
"10001" "Studentized OLS" "Rosenbaum" 0.09
"10002" "Studentized OLS" "Rosenbaum" 0.86
"10003" "Studentized OLS" "Rosenbaum" 0.48
"10004" "Studentized OLS" "Rosenbaum" 0.288
"10005" "Studentized OLS" "Rosenbaum" 0.23
"10006" "Studentized OLS" "Rosenbaum" 0.482
"10007" "Studentized OLS" "Rosenbaum" 0.936
"10008" "Studentized OLS" "Rosenbaum" 0.756
"10009" "Studentized OLS" "Rosenbaum" 0.856
"10010" "Studentized OLS" "Rosenbaum" 0.02
"10011" "Studentized OLS" "Rosenbaum" 0.102
"10012" "Studentized OLS" "Rosenbaum" 0.636
"10013" "Studentized OLS" "Rosenbaum" 0.474
"10014" "Studentized OLS" "Rosenbaum" 0.174
"10015" "Studentized OLS" "Rosenbaum" 0.292
"10016" "Studentized OLS" "Rosenbaum" 0.698
"10017" "Studentized OLS" "Rosenbaum" 0.49
"10018" "Studentized OLS" "Rosenbaum" 0.862
"10019" "Studentized OLS" "Rosenbaum" 0.852
"10020" "Studentized OLS" "Rosenbaum" 0.53
"10021" "Studentized OLS" "Rosenbaum" 0.036
"10022" "Studentized OLS" "Rosenbaum" 0.588
"10023" "Studentized OLS" "Rosenbaum" 0.762
"10024" "Studentized OLS" "Rosenbaum" 0.292
"10025" "Studentized OLS" "Rosenbaum" 0.194
"10026" "Studentized OLS" "Rosenbaum" 0.496
"10027" "Studentized OLS" "Rosenbaum" 0.03
"10028" "Studentized OLS" "Rosenbaum" 0.286
"10029" "Studentized OLS" "Rosenbaum" 0.382
"10030" "Studentized OLS" "Rosenbaum" 0.646
"10031" "Studentized OLS" "Rosenbaum" 0.5
"10032" "Studentized OLS" "Rosenbaum" 0.914
"10033" "Studentized OLS" "Rosenbaum" 0.72
"10034" "Studentized OLS" "Rosenbaum" 0.834
"10035" "Studentized OLS" "Rosenbaum" 0.152
"10036" "Studentized OLS" "Rosenbaum" 0.876
"10037" "Studentized OLS" "Rosenbaum" 0.274
"10038" "Studentized OLS" "Rosenbaum" 0.668
"10039" "Studentized OLS" "Rosenbaum" 0.538
"10040" "Studentized OLS" "Rosenbaum" 0.678
"10041" "Studentized OLS" "Rosenbaum" 0.028
"10042" "Studentized OLS" "Rosenbaum" 0.76
"10043" "Studentized OLS" "Rosenbaum" 0.002
"10044" "Studentized OLS" "Rosenbaum" 0.672
"10045" "Studentized OLS" "Rosenbaum" 0.21
"10046" "Studentized OLS" "Rosenbaum" 0.012
"10047" "Studentized OLS" "Rosenbaum" 0.566
"10048" "Studentized OLS" "Rosenbaum" 0.488
"10049" "Studentized OLS" "Rosenbaum" 0.062
"10050" "Studentized OLS" "Rosenbaum" 0.1
"10051" "Studentized OLS" "Rosenbaum" 0.5
"10052" "Studentized OLS" "Rosenbaum" 0.098
"10053" "Studentized OLS" "Rosenbaum" 0.894
"10054" "Studentized OLS" "Rosenbaum" 0.194
"10055" "Studentized OLS" "Rosenbaum" 0.132
"10056" "Studentized OLS" "Rosenbaum" 0.936
"10057" "Studentized OLS" "Rosenbaum" 0.164
"10058" "Studentized OLS" "Rosenbaum" 0.614
"10059" "Studentized OLS" "Rosenbaum" 0.418
"10060" "Studentized OLS" "Rosenbaum" 0.104
"10061" "Studentized OLS" "Rosenbaum" 0.308
"10062" "Studentized OLS" "Rosenbaum" 0.458
"10063" "Studentized OLS" "Rosenbaum" 0.662
"10064" "Studentized OLS" "Rosenbaum" 0.114
"10065" "Studentized OLS" "Rosenbaum" 0.184
"10066" "Studentized OLS" "Rosenbaum" 0.734
"10067" "Studentized OLS" "Rosenbaum" 0.748
"10068" "Studentized OLS" "Rosenbaum" 0.504
"10069" "Studentized OLS" "Rosenbaum" 0.232
"10070" "Studentized OLS" "Rosenbaum" 0.932
"10071" "Studentized OLS" "Rosenbaum" 0.226
"10072" "Studentized OLS" "Rosenbaum" 0.212
"10073" "Studentized OLS" "Rosenbaum" 0.15
"10074" "Studentized OLS" "Rosenbaum" 0.708
"10075" "Studentized OLS" "Rosenbaum" 0.318
"10076" "Studentized OLS" "Rosenbaum" 0.168
"10077" "Studentized OLS" "Rosenbaum" 0.24
"10078" "Studentized OLS" "Rosenbaum" 0.03
"10079" "Studentized OLS" "Rosenbaum" 0.68
"10080" "Studentized OLS" "Rosenbaum" 0.816
"10081" "Studentized OLS" "Rosenbaum" 0.18
"10082" "Studentized OLS" "Rosenbaum" 0.998
"10083" "Studentized OLS" "Rosenbaum" 0.354
"10084" "Studentized OLS" "Rosenbaum" 0.228
"10085" "Studentized OLS" "Rosenbaum" 0.522
"10086" "Studentized OLS" "Rosenbaum" 0.68
"10087" "Studentized OLS" "Rosenbaum" 0.806
"10088" "Studentized OLS" "Rosenbaum" 0.004
"10089" "Studentized OLS" "Rosenbaum" 0.55
"10090" "Studentized OLS" "Rosenbaum" 0.092
"10091" "Studentized OLS" "Rosenbaum" 0.372
"10092" "Studentized OLS" "Rosenbaum" 0.706
"10093" "Studentized OLS" "Rosenbaum" 0.574
"10094" "Studentized OLS" "Rosenbaum" 0.674
"10095" "Studentized OLS" "Rosenbaum" 0.832
"10096" "Studentized OLS" "Rosenbaum" 0.604
"10097" "Studentized OLS" "Rosenbaum" 0.522
"10098" "Studentized OLS" "Rosenbaum" 0.282
"10099" "Studentized OLS" "Rosenbaum" 0.368
"10100" "Studentized OLS" "Rosenbaum" 0.05
"10101" "Studentized OLS" "Rosenbaum" 0.368
"10102" "Studentized OLS" "Rosenbaum" 0.704
"10103" "Studentized OLS" "Rosenbaum" 0.986
"10104" "Studentized OLS" "Rosenbaum" 0.144
"10105" "Studentized OLS" "Rosenbaum" 0.862
"10106" "Studentized OLS" "Rosenbaum" 0.824
"10107" "Studentized OLS" "Rosenbaum" 0.998
"10108" "Studentized OLS" "Rosenbaum" 0.336
"10109" "Studentized OLS" "Rosenbaum" 0.092
"10110" "Studentized OLS" "Rosenbaum" 0.374
"10111" "Studentized OLS" "Rosenbaum" 0.63
"10112" "Studentized OLS" "Rosenbaum" 0.368
"10113" "Studentized OLS" "Rosenbaum" 0.042
"10114" "Studentized OLS" "Rosenbaum" 0.624
"10115" "Studentized OLS" "Rosenbaum" 0.144
"10116" "Studentized OLS" "Rosenbaum" 0.192
"10117" "Studentized OLS" "Rosenbaum" 0.668
"10118" "Studentized OLS" "Rosenbaum" 0.008
"10119" "Studentized OLS" "Rosenbaum" 0.014
"10120" "Studentized OLS" "Rosenbaum" 0.15
"10121" "Studentized OLS" "Rosenbaum" 0.118
"10122" "Studentized OLS" "Rosenbaum" 0.4
"10123" "Studentized OLS" "Rosenbaum" 0.952
"10124" "Studentized OLS" "Rosenbaum" 0.276
"10125" "Studentized OLS" "Rosenbaum" 0.806
"10126" "Studentized OLS" "Rosenbaum" 0.35
"10127" "Studentized OLS" "Rosenbaum" 0.018
"10128" "Studentized OLS" "Rosenbaum" 0.958
"10129" "Studentized OLS" "Rosenbaum" 0.796
"10130" "Studentized OLS" "Rosenbaum" 0.798
"10131" "Studentized OLS" "Rosenbaum" 0.272
"10132" "Studentized OLS" "Rosenbaum" 0.644
"10133" "Studentized OLS" "Rosenbaum" 0.942
"10134" "Studentized OLS" "Rosenbaum" 0.462
"10135" "Studentized OLS" "Rosenbaum" 0.796
"10136" "Studentized OLS" "Rosenbaum" 0.22
"10137" "Studentized OLS" "Rosenbaum" 0.004
"10138" "Studentized OLS" "Rosenbaum" 0.104
"10139" "Studentized OLS" "Rosenbaum" 0.17
"10140" "Studentized OLS" "Rosenbaum" 0.646
"10141" "Studentized OLS" "Rosenbaum" 0
"10142" "Studentized OLS" "Rosenbaum" 0.852
"10143" "Studentized OLS" "Rosenbaum" 0.596
"10144" "Studentized OLS" "Rosenbaum" 0.91
"10145" "Studentized OLS" "Rosenbaum" 0.808
"10146" "Studentized OLS" "Rosenbaum" 0.578
"10147" "Studentized OLS" "Rosenbaum" 0.146
"10148" "Studentized OLS" "Rosenbaum" 0.296
"10149" "Studentized OLS" "Rosenbaum" 0.89
"10150" "Studentized OLS" "Rosenbaum" 0.88
"10151" "Studentized OLS" "Rosenbaum" 0.064
"10152" "Studentized OLS" "Rosenbaum" 0.404
"10153" "Studentized OLS" "Rosenbaum" 0.478
"10154" "Studentized OLS" "Rosenbaum" 0.798
"10155" "Studentized OLS" "Rosenbaum" 0.954
"10156" "Studentized OLS" "Rosenbaum" 0.356
"10157" "Studentized OLS" "Rosenbaum" 0.506
"10158" "Studentized OLS" "Rosenbaum" 0.034
"10159" "Studentized OLS" "Rosenbaum" 0.848
"10160" "Studentized OLS" "Rosenbaum" 0.794
"10161" "Studentized OLS" "Rosenbaum" 0.03
"10162" "Studentized OLS" "Rosenbaum" 0.514
"10163" "Studentized OLS" "Rosenbaum" 0.966
"10164" "Studentized OLS" "Rosenbaum" 0.322
"10165" "Studentized OLS" "Rosenbaum" 0.742
"10166" "Studentized OLS" "Rosenbaum" 0.848
"10167" "Studentized OLS" "Rosenbaum" 0.792
"10168" "Studentized OLS" "Rosenbaum" 0.798
"10169" "Studentized OLS" "Rosenbaum" 0.324
"10170" "Studentized OLS" "Rosenbaum" 0.19
"10171" "Studentized OLS" "Rosenbaum" 0.354
"10172" "Studentized OLS" "Rosenbaum" 0.034
"10173" "Studentized OLS" "Rosenbaum" 0.086
"10174" "Studentized OLS" "Rosenbaum" 0.012
"10175" "Studentized OLS" "Rosenbaum" 0.284
"10176" "Studentized OLS" "Rosenbaum" 0.586
"10177" "Studentized OLS" "Rosenbaum" 0.534
"10178" "Studentized OLS" "Rosenbaum" 0.412
"10179" "Studentized OLS" "Rosenbaum" 0.852
"10180" "Studentized OLS" "Rosenbaum" 0.502
"10181" "Studentized OLS" "Rosenbaum" 0.406
"10182" "Studentized OLS" "Rosenbaum" 0.326
"10183" "Studentized OLS" "Rosenbaum" 0.37
"10184" "Studentized OLS" "Rosenbaum" 0.372
"10185" "Studentized OLS" "Rosenbaum" 0.024
"10186" "Studentized OLS" "Rosenbaum" 0.73
"10187" "Studentized OLS" "Rosenbaum" 0.298
"10188" "Studentized OLS" "Rosenbaum" 0.212
"10189" "Studentized OLS" "Rosenbaum" 0.902
"10190" "Studentized OLS" "Rosenbaum" 0.522
"10191" "Studentized OLS" "Rosenbaum" 0.118
"10192" "Studentized OLS" "Rosenbaum" 0.582
"10193" "Studentized OLS" "Rosenbaum" 0.846
"10194" "Studentized OLS" "Rosenbaum" 0.098
"10195" "Studentized OLS" "Rosenbaum" 0.478
"10196" "Studentized OLS" "Rosenbaum" 0.544
"10197" "Studentized OLS" "Rosenbaum" 0.646
"10198" "Studentized OLS" "Rosenbaum" 0.63
"10199" "Studentized OLS" "Rosenbaum" 0.58
"10200" "Studentized OLS" "Rosenbaum" 0.18
"10201" "Studentized OLS" "Rosenbaum" 0.91
"10202" "Studentized OLS" "Rosenbaum" 0.918
"10203" "Studentized OLS" "Rosenbaum" 0.302
"10204" "Studentized OLS" "Rosenbaum" 0.182
"10205" "Studentized OLS" "Rosenbaum" 0.03
"10206" "Studentized OLS" "Rosenbaum" 0.574
"10207" "Studentized OLS" "Rosenbaum" 0.306
"10208" "Studentized OLS" "Rosenbaum" 0.156
"10209" "Studentized OLS" "Rosenbaum" 0.508
"10210" "Studentized OLS" "Rosenbaum" 0.442
"10211" "Studentized OLS" "Rosenbaum" 0.376
"10212" "Studentized OLS" "Rosenbaum" 0.9
"10213" "Studentized OLS" "Rosenbaum" 0.978
"10214" "Studentized OLS" "Rosenbaum" 0.352
"10215" "Studentized OLS" "Rosenbaum" 0.036
"10216" "Studentized OLS" "Rosenbaum" 0.752
"10217" "Studentized OLS" "Rosenbaum" 0.464
"10218" "Studentized OLS" "Rosenbaum" 0.376
"10219" "Studentized OLS" "Rosenbaum" 0.794
"10220" "Studentized OLS" "Rosenbaum" 0.986
"10221" "Studentized OLS" "Rosenbaum" 0.62
"10222" "Studentized OLS" "Rosenbaum" 0.996
"10223" "Studentized OLS" "Rosenbaum" 0.338
"10224" "Studentized OLS" "Rosenbaum" 0.238
"10225" "Studentized OLS" "Rosenbaum" 0.202
"10226" "Studentized OLS" "Rosenbaum" 0.104
"10227" "Studentized OLS" "Rosenbaum" 0.81
"10228" "Studentized OLS" "Rosenbaum" 0
"10229" "Studentized OLS" "Rosenbaum" 0.936
"10230" "Studentized OLS" "Rosenbaum" 0.594
"10231" "Studentized OLS" "Rosenbaum" 0.99
"10232" "Studentized OLS" "Rosenbaum" 0.224
"10233" "Studentized OLS" "Rosenbaum" 0.872
"10234" "Studentized OLS" "Rosenbaum" 0.446
"10235" "Studentized OLS" "Rosenbaum" 0.556
"10236" "Studentized OLS" "Rosenbaum" 0.402
"10237" "Studentized OLS" "Rosenbaum" 0.848
"10238" "Studentized OLS" "Rosenbaum" 0.958
"10239" "Studentized OLS" "Rosenbaum" 0.178
"10240" "Studentized OLS" "Rosenbaum" 0.812
"10241" "Studentized OLS" "Rosenbaum" 0.278
"10242" "Studentized OLS" "Rosenbaum" 0.26
"10243" "Studentized OLS" "Rosenbaum" 0.43
"10244" "Studentized OLS" "Rosenbaum" 0.27
"10245" "Studentized OLS" "Rosenbaum" 0.74
"10246" "Studentized OLS" "Rosenbaum" 0.02
"10247" "Studentized OLS" "Rosenbaum" 0.266
"10248" "Studentized OLS" "Rosenbaum" 0.88
"10249" "Studentized OLS" "Rosenbaum" 0.08
"10250" "Studentized OLS" "Rosenbaum" 0.792
"10251" "Studentized OLS" "Rosenbaum" 0.474
"10252" "Studentized OLS" "Rosenbaum" 0.014
"10253" "Studentized OLS" "Rosenbaum" 0.304
"10254" "Studentized OLS" "Rosenbaum" 0.302
"10255" "Studentized OLS" "Rosenbaum" 0.184
"10256" "Studentized OLS" "Rosenbaum" 0.778
"10257" "Studentized OLS" "Rosenbaum" 0.14
"10258" "Studentized OLS" "Rosenbaum" 0.208
"10259" "Studentized OLS" "Rosenbaum" 0.828
"10260" "Studentized OLS" "Rosenbaum" 0.582
"10261" "Studentized OLS" "Rosenbaum" 0.42
"10262" "Studentized OLS" "Rosenbaum" 0.154
"10263" "Studentized OLS" "Rosenbaum" 0.546
"10264" "Studentized OLS" "Rosenbaum" 0.874
"10265" "Studentized OLS" "Rosenbaum" 0.876
"10266" "Studentized OLS" "Rosenbaum" 0.01
"10267" "Studentized OLS" "Rosenbaum" 0.102
"10268" "Studentized OLS" "Rosenbaum" 0.326
"10269" "Studentized OLS" "Rosenbaum" 0.59
"10270" "Studentized OLS" "Rosenbaum" 0.472
"10271" "Studentized OLS" "Rosenbaum" 0.094
"10272" "Studentized OLS" "Rosenbaum" 0.034
"10273" "Studentized OLS" "Rosenbaum" 0.632
"10274" "Studentized OLS" "Rosenbaum" 0.004
"10275" "Studentized OLS" "Rosenbaum" 0.384
"10276" "Studentized OLS" "Rosenbaum" 0.152
"10277" "Studentized OLS" "Rosenbaum" 0
"10278" "Studentized OLS" "Rosenbaum" 0.112
"10279" "Studentized OLS" "Rosenbaum" 0
"10280" "Studentized OLS" "Rosenbaum" 0.846
"10281" "Studentized OLS" "Rosenbaum" 0.76
"10282" "Studentized OLS" "Rosenbaum" 0.548
"10283" "Studentized OLS" "Rosenbaum" 0.816
"10284" "Studentized OLS" "Rosenbaum" 0.586
"10285" "Studentized OLS" "Rosenbaum" 0.11
"10286" "Studentized OLS" "Rosenbaum" 0.852
"10287" "Studentized OLS" "Rosenbaum" 0.196
"10288" "Studentized OLS" "Rosenbaum" 0.564
"10289" "Studentized OLS" "Rosenbaum" 0.582
"10290" "Studentized OLS" "Rosenbaum" 0.96
"10291" "Studentized OLS" "Rosenbaum" 0.636
"10292" "Studentized OLS" "Rosenbaum" 0.01
"10293" "Studentized OLS" "Rosenbaum" 0.69
"10294" "Studentized OLS" "Rosenbaum" 0.86
"10295" "Studentized OLS" "Rosenbaum" 0.412
"10296" "Studentized OLS" "Rosenbaum" 0.872
"10297" "Studentized OLS" "Rosenbaum" 0.05
"10298" "Studentized OLS" "Rosenbaum" 0.224
"10299" "Studentized OLS" "Rosenbaum" 0.466
"10300" "Studentized OLS" "Rosenbaum" 0.866
"10301" "Studentized OLS" "Rosenbaum" 0.332
"10302" "Studentized OLS" "Rosenbaum" 0.106
"10303" "Studentized OLS" "Rosenbaum" 0.938
"10304" "Studentized OLS" "Rosenbaum" 0.702
"10305" "Studentized OLS" "Rosenbaum" 0.632
"10306" "Studentized OLS" "Rosenbaum" 0
"10307" "Studentized OLS" "Rosenbaum" 0.12
"10308" "Studentized OLS" "Rosenbaum" 0.668
"10309" "Studentized OLS" "Rosenbaum" 0.712
"10310" "Studentized OLS" "Rosenbaum" 0.678
"10311" "Studentized OLS" "Rosenbaum" 0.452
"10312" "Studentized OLS" "Rosenbaum" 0.156
"10313" "Studentized OLS" "Rosenbaum" 0.73
"10314" "Studentized OLS" "Rosenbaum" 0.628
"10315" "Studentized OLS" "Rosenbaum" 0.406
"10316" "Studentized OLS" "Rosenbaum" 0.306
"10317" "Studentized OLS" "Rosenbaum" 0.342
"10318" "Studentized OLS" "Rosenbaum" 0.972
"10319" "Studentized OLS" "Rosenbaum" 0.528
"10320" "Studentized OLS" "Rosenbaum" 0.982
"10321" "Studentized OLS" "Rosenbaum" 0.86
"10322" "Studentized OLS" "Rosenbaum" 0.37
"10323" "Studentized OLS" "Rosenbaum" 0.684
"10324" "Studentized OLS" "Rosenbaum" 0.106
"10325" "Studentized OLS" "Rosenbaum" 0.814
"10326" "Studentized OLS" "Rosenbaum" 0.294
"10327" "Studentized OLS" "Rosenbaum" 0.696
"10328" "Studentized OLS" "Rosenbaum" 0.292
"10329" "Studentized OLS" "Rosenbaum" 0.582
"10330" "Studentized OLS" "Rosenbaum" 0.484
"10331" "Studentized OLS" "Rosenbaum" 0.33
"10332" "Studentized OLS" "Rosenbaum" 0.01
"10333" "Studentized OLS" "Rosenbaum" 0.51
"10334" "Studentized OLS" "Rosenbaum" 0.14
"10335" "Studentized OLS" "Rosenbaum" 0.116
"10336" "Studentized OLS" "Rosenbaum" 0.77
"10337" "Studentized OLS" "Rosenbaum" 0.93
"10338" "Studentized OLS" "Rosenbaum" 0.46
"10339" "Studentized OLS" "Rosenbaum" 0.344
"10340" "Studentized OLS" "Rosenbaum" 0.162
"10341" "Studentized OLS" "Rosenbaum" 0.538
"10342" "Studentized OLS" "Rosenbaum" 0.084
"10343" "Studentized OLS" "Rosenbaum" 0.8
"10344" "Studentized OLS" "Rosenbaum" 0.694
"10345" "Studentized OLS" "Rosenbaum" 0.576
"10346" "Studentized OLS" "Rosenbaum" 0.926
"10347" "Studentized OLS" "Rosenbaum" 0.048
"10348" "Studentized OLS" "Rosenbaum" 0.486
"10349" "Studentized OLS" "Rosenbaum" 0.908
"10350" "Studentized OLS" "Rosenbaum" 0.056
"10351" "Studentized OLS" "Rosenbaum" 0.468
"10352" "Studentized OLS" "Rosenbaum" 0.404
"10353" "Studentized OLS" "Rosenbaum" 0.042
"10354" "Studentized OLS" "Rosenbaum" 0.202
"10355" "Studentized OLS" "Rosenbaum" 0.06
"10356" "Studentized OLS" "Rosenbaum" 0.276
"10357" "Studentized OLS" "Rosenbaum" 0.858
"10358" "Studentized OLS" "Rosenbaum" 0.104
"10359" "Studentized OLS" "Rosenbaum" 0.06
"10360" "Studentized OLS" "Rosenbaum" 0.802
"10361" "Studentized OLS" "Rosenbaum" 0.38
"10362" "Studentized OLS" "Rosenbaum" 0.02
"10363" "Studentized OLS" "Rosenbaum" 0.3
"10364" "Studentized OLS" "Rosenbaum" 0.448
"10365" "Studentized OLS" "Rosenbaum" 0.034
"10366" "Studentized OLS" "Rosenbaum" 0.274
"10367" "Studentized OLS" "Rosenbaum" 0.892
"10368" "Studentized OLS" "Rosenbaum" 0.542
"10369" "Studentized OLS" "Rosenbaum" 0.846
"10370" "Studentized OLS" "Rosenbaum" 0.37
"10371" "Studentized OLS" "Rosenbaum" 0.586
"10372" "Studentized OLS" "Rosenbaum" 0.3
"10373" "Studentized OLS" "Rosenbaum" 0.002
"10374" "Studentized OLS" "Rosenbaum" 0.142
"10375" "Studentized OLS" "Rosenbaum" 0.466
"10376" "Studentized OLS" "Rosenbaum" 0.514
"10377" "Studentized OLS" "Rosenbaum" 0.144
"10378" "Studentized OLS" "Rosenbaum" 0.91
"10379" "Studentized OLS" "Rosenbaum" 0.084
"10380" "Studentized OLS" "Rosenbaum" 0.122
"10381" "Studentized OLS" "Rosenbaum" 0.456
"10382" "Studentized OLS" "Rosenbaum" 0.246
"10383" "Studentized OLS" "Rosenbaum" 0.46
"10384" "Studentized OLS" "Rosenbaum" 0.718
"10385" "Studentized OLS" "Rosenbaum" 0.61
"10386" "Studentized OLS" "Rosenbaum" 0.924
"10387" "Studentized OLS" "Rosenbaum" 0.72
"10388" "Studentized OLS" "Rosenbaum" 0.212
"10389" "Studentized OLS" "Rosenbaum" 0.04
"10390" "Studentized OLS" "Rosenbaum" 0.058
"10391" "Studentized OLS" "Rosenbaum" 0.936
"10392" "Studentized OLS" "Rosenbaum" 0.726
"10393" "Studentized OLS" "Rosenbaum" 0.804
"10394" "Studentized OLS" "Rosenbaum" 0.55
"10395" "Studentized OLS" "Rosenbaum" 0.498
"10396" "Studentized OLS" "Rosenbaum" 0.322
"10397" "Studentized OLS" "Rosenbaum" 0.452
"10398" "Studentized OLS" "Rosenbaum" 0.818
"10399" "Studentized OLS" "Rosenbaum" 0.572
"10400" "Studentized OLS" "Rosenbaum" 0.288
"10401" "Studentized OLS" "Rosenbaum" 0.424
"10402" "Studentized OLS" "Rosenbaum" 0.504
"10403" "Studentized OLS" "Rosenbaum" 0.838
"10404" "Studentized OLS" "Rosenbaum" 0.532
"10405" "Studentized OLS" "Rosenbaum" 0.388
"10406" "Studentized OLS" "Rosenbaum" 0.518
"10407" "Studentized OLS" "Rosenbaum" 0.274
"10408" "Studentized OLS" "Rosenbaum" 0.218
"10409" "Studentized OLS" "Rosenbaum" 0.956
"10410" "Studentized OLS" "Rosenbaum" 0.81
"10411" "Studentized OLS" "Rosenbaum" 0.078
"10412" "Studentized OLS" "Rosenbaum" 0.044
"10413" "Studentized OLS" "Rosenbaum" 0.058
"10414" "Studentized OLS" "Rosenbaum" 0.714
"10415" "Studentized OLS" "Rosenbaum" 0.882
"10416" "Studentized OLS" "Rosenbaum" 0.29
"10417" "Studentized OLS" "Rosenbaum" 0.538
"10418" "Studentized OLS" "Rosenbaum" 0.824
"10419" "Studentized OLS" "Rosenbaum" 0.206
"10420" "Studentized OLS" "Rosenbaum" 0.004
"10421" "Studentized OLS" "Rosenbaum" 0.58
"10422" "Studentized OLS" "Rosenbaum" 0.97
"10423" "Studentized OLS" "Rosenbaum" 0.078
"10424" "Studentized OLS" "Rosenbaum" 0.27
"10425" "Studentized OLS" "Rosenbaum" 0.07
"10426" "Studentized OLS" "Rosenbaum" 0.606
"10427" "Studentized OLS" "Rosenbaum" 0.976
"10428" "Studentized OLS" "Rosenbaum" 0.978
"10429" "Studentized OLS" "Rosenbaum" 0.136
"10430" "Studentized OLS" "Rosenbaum" 0.644
"10431" "Studentized OLS" "Rosenbaum" 0.044
"10432" "Studentized OLS" "Rosenbaum" 0.088
"10433" "Studentized OLS" "Rosenbaum" 0.078
"10434" "Studentized OLS" "Rosenbaum" 0.474
"10435" "Studentized OLS" "Rosenbaum" 0.826
"10436" "Studentized OLS" "Rosenbaum" 0.81
"10437" "Studentized OLS" "Rosenbaum" 0.902
"10438" "Studentized OLS" "Rosenbaum" 0.57
"10439" "Studentized OLS" "Rosenbaum" 0.732
"10440" "Studentized OLS" "Rosenbaum" 0.592
"10441" "Studentized OLS" "Rosenbaum" 0.836
"10442" "Studentized OLS" "Rosenbaum" 0.252
"10443" "Studentized OLS" "Rosenbaum" 0.288
"10444" "Studentized OLS" "Rosenbaum" 0.42
"10445" "Studentized OLS" "Rosenbaum" 0.054
"10446" "Studentized OLS" "Rosenbaum" 0.02
"10447" "Studentized OLS" "Rosenbaum" 0.38
"10448" "Studentized OLS" "Rosenbaum" 0.836
"10449" "Studentized OLS" "Rosenbaum" 0.982
"10450" "Studentized OLS" "Rosenbaum" 0.528
"10451" "Studentized OLS" "Rosenbaum" 0.586
"10452" "Studentized OLS" "Rosenbaum" 0.35
"10453" "Studentized OLS" "Rosenbaum" 0.426
"10454" "Studentized OLS" "Rosenbaum" 0.508
"10455" "Studentized OLS" "Rosenbaum" 0.268
"10456" "Studentized OLS" "Rosenbaum" 0.732
"10457" "Studentized OLS" "Rosenbaum" 0.412
"10458" "Studentized OLS" "Rosenbaum" 0.33
"10459" "Studentized OLS" "Rosenbaum" 0.202
"10460" "Studentized OLS" "Rosenbaum" 0.746
"10461" "Studentized OLS" "Rosenbaum" 0.004
"10462" "Studentized OLS" "Rosenbaum" 0.188
"10463" "Studentized OLS" "Rosenbaum" 0.034
"10464" "Studentized OLS" "Rosenbaum" 0.582
"10465" "Studentized OLS" "Rosenbaum" 0.742
"10466" "Studentized OLS" "Rosenbaum" 0.006
"10467" "Studentized OLS" "Rosenbaum" 0.984
"10468" "Studentized OLS" "Rosenbaum" 0.43
"10469" "Studentized OLS" "Rosenbaum" 0.516
"10470" "Studentized OLS" "Rosenbaum" 0.872
"10471" "Studentized OLS" "Rosenbaum" 0.204
"10472" "Studentized OLS" "Rosenbaum" 0.432
"10473" "Studentized OLS" "Rosenbaum" 0.47
"10474" "Studentized OLS" "Rosenbaum" 0.02
"10475" "Studentized OLS" "Rosenbaum" 0.016
"10476" "Studentized OLS" "Rosenbaum" 0.454
"10477" "Studentized OLS" "Rosenbaum" 0.184
"10478" "Studentized OLS" "Rosenbaum" 0.766
"10479" "Studentized OLS" "Rosenbaum" 0.676
"10480" "Studentized OLS" "Rosenbaum" 0.392
"10481" "Studentized OLS" "Rosenbaum" 0.106
"10482" "Studentized OLS" "Rosenbaum" 0.25
"10483" "Studentized OLS" "Rosenbaum" 0.148
"10484" "Studentized OLS" "Rosenbaum" 0.142
"10485" "Studentized OLS" "Rosenbaum" 0.19
"10486" "Studentized OLS" "Rosenbaum" 0.31
"10487" "Studentized OLS" "Rosenbaum" 0.292
"10488" "Studentized OLS" "Rosenbaum" 0.786
"10489" "Studentized OLS" "Rosenbaum" 0.04
"10490" "Studentized OLS" "Rosenbaum" 0.508
"10491" "Studentized OLS" "Rosenbaum" 0
"10492" "Studentized OLS" "Rosenbaum" 0.262
"10493" "Studentized OLS" "Rosenbaum" 0.216
"10494" "Studentized OLS" "Rosenbaum" 0.624
"10495" "Studentized OLS" "Rosenbaum" 0.458
"10496" "Studentized OLS" "Rosenbaum" 0.036
"10497" "Studentized OLS" "Rosenbaum" 0.638
"10498" "Studentized OLS" "Rosenbaum" 0.86
"10499" "Studentized OLS" "Rosenbaum" 0.698
"10500" "Studentized OLS" "Rosenbaum" 0.782
"10501" "Studentized OLS" "Rosenbaum" 0.08
"10502" "Studentized OLS" "Rosenbaum" 1
"10503" "Studentized OLS" "Rosenbaum" 0.344
"10504" "Studentized OLS" "Rosenbaum" 0.358
"10505" "Studentized OLS" "Rosenbaum" 0.038
"10506" "Studentized OLS" "Rosenbaum" 0.874
"10507" "Studentized OLS" "Rosenbaum" 0.008
"10508" "Studentized OLS" "Rosenbaum" 0.21
"10509" "Studentized OLS" "Rosenbaum" 0.888
"10510" "Studentized OLS" "Rosenbaum" 0.782
"10511" "Studentized OLS" "Rosenbaum" 0.424
"10512" "Studentized OLS" "Rosenbaum" 0.456
"10513" "Studentized OLS" "Rosenbaum" 0.014
"10514" "Studentized OLS" "Rosenbaum" 0.354
"10515" "Studentized OLS" "Rosenbaum" 0.19
"10516" "Studentized OLS" "Rosenbaum" 0.6
"10517" "Studentized OLS" "Rosenbaum" 1
"10518" "Studentized OLS" "Rosenbaum" 0.68
"10519" "Studentized OLS" "Rosenbaum" 0.598
"10520" "Studentized OLS" "Rosenbaum" 0.984
"10521" "Studentized OLS" "Rosenbaum" 0.676
"10522" "Studentized OLS" "Rosenbaum" 0.946
"10523" "Studentized OLS" "Rosenbaum" 0.234
"10524" "Studentized OLS" "Rosenbaum" 0.248
"10525" "Studentized OLS" "Rosenbaum" 0
"10526" "Studentized OLS" "Rosenbaum" 0.436
"10527" "Studentized OLS" "Rosenbaum" 0.64
"10528" "Studentized OLS" "Rosenbaum" 0.622
"10529" "Studentized OLS" "Rosenbaum" 0.646
"10530" "Studentized OLS" "Rosenbaum" 0.004
"10531" "Studentized OLS" "Rosenbaum" 0.132
"10532" "Studentized OLS" "Rosenbaum" 0.926
"10533" "Studentized OLS" "Rosenbaum" 0.366
"10534" "Studentized OLS" "Rosenbaum" 0.884
"10535" "Studentized OLS" "Rosenbaum" 0.582
"10536" "Studentized OLS" "Rosenbaum" 0.56
"10537" "Studentized OLS" "Rosenbaum" 0.832
"10538" "Studentized OLS" "Rosenbaum" 0.046
"10539" "Studentized OLS" "Rosenbaum" 0.732
"10540" "Studentized OLS" "Rosenbaum" 0.474
"10541" "Studentized OLS" "Rosenbaum" 0.874
"10542" "Studentized OLS" "Rosenbaum" 0.324
"10543" "Studentized OLS" "Rosenbaum" 0.378
"10544" "Studentized OLS" "Rosenbaum" 0.166
"10545" "Studentized OLS" "Rosenbaum" 0.472
"10546" "Studentized OLS" "Rosenbaum" 0.292
"10547" "Studentized OLS" "Rosenbaum" 0.252
"10548" "Studentized OLS" "Rosenbaum" 0.964
"10549" "Studentized OLS" "Rosenbaum" 0.942
"10550" "Studentized OLS" "Rosenbaum" 0.012
"10551" "Studentized OLS" "Rosenbaum" 0.658
"10552" "Studentized OLS" "Rosenbaum" 0.432
"10553" "Studentized OLS" "Rosenbaum" 0.736
"10554" "Studentized OLS" "Rosenbaum" 0.518
"10555" "Studentized OLS" "Rosenbaum" 0.514
"10556" "Studentized OLS" "Rosenbaum" 0.008
"10557" "Studentized OLS" "Rosenbaum" 0.902
"10558" "Studentized OLS" "Rosenbaum" 0.216
"10559" "Studentized OLS" "Rosenbaum" 0.606
"10560" "Studentized OLS" "Rosenbaum" 0.038
"10561" "Studentized OLS" "Rosenbaum" 0.43
"10562" "Studentized OLS" "Rosenbaum" 0.496
"10563" "Studentized OLS" "Rosenbaum" 0.274
"10564" "Studentized OLS" "Rosenbaum" 0.064
"10565" "Studentized OLS" "Rosenbaum" 0.904
"10566" "Studentized OLS" "Rosenbaum" 0.812
"10567" "Studentized OLS" "Rosenbaum" 0.81
"10568" "Studentized OLS" "Rosenbaum" 0.398
"10569" "Studentized OLS" "Rosenbaum" 0.514
"10570" "Studentized OLS" "Rosenbaum" 0.062
"10571" "Studentized OLS" "Rosenbaum" 0.69
"10572" "Studentized OLS" "Rosenbaum" 0.006
"10573" "Studentized OLS" "Rosenbaum" 0.47
"10574" "Studentized OLS" "Rosenbaum" 0.452
"10575" "Studentized OLS" "Rosenbaum" 0.24
"10576" "Studentized OLS" "Rosenbaum" 0.148
"10577" "Studentized OLS" "Rosenbaum" 0.534
"10578" "Studentized OLS" "Rosenbaum" 0.304
"10579" "Studentized OLS" "Rosenbaum" 0.844
"10580" "Studentized OLS" "Rosenbaum" 0.63
"10581" "Studentized OLS" "Rosenbaum" 0.332
"10582" "Studentized OLS" "Rosenbaum" 0.378
"10583" "Studentized OLS" "Rosenbaum" 0.31
"10584" "Studentized OLS" "Rosenbaum" 0.396
"10585" "Studentized OLS" "Rosenbaum" 0.604
"10586" "Studentized OLS" "Rosenbaum" 0.178
"10587" "Studentized OLS" "Rosenbaum" 0.604
"10588" "Studentized OLS" "Rosenbaum" 0.888
"10589" "Studentized OLS" "Rosenbaum" 0.75
"10590" "Studentized OLS" "Rosenbaum" 0.73
"10591" "Studentized OLS" "Rosenbaum" 0.514
"10592" "Studentized OLS" "Rosenbaum" 0.022
"10593" "Studentized OLS" "Rosenbaum" 0.738
"10594" "Studentized OLS" "Rosenbaum" 0.078
"10595" "Studentized OLS" "Rosenbaum" 0.05
"10596" "Studentized OLS" "Rosenbaum" 0.888
"10597" "Studentized OLS" "Rosenbaum" 0.004
"10598" "Studentized OLS" "Rosenbaum" 0.83
"10599" "Studentized OLS" "Rosenbaum" 0.476
"10600" "Studentized OLS" "Rosenbaum" 0.324
"10601" "Studentized OLS" "Rosenbaum" 0.252
"10602" "Studentized OLS" "Rosenbaum" 0.136
"10603" "Studentized OLS" "Rosenbaum" 0.588
"10604" "Studentized OLS" "Rosenbaum" 0.47
"10605" "Studentized OLS" "Rosenbaum" 0.664
"10606" "Studentized OLS" "Rosenbaum" 0.34
"10607" "Studentized OLS" "Rosenbaum" 0.372
"10608" "Studentized OLS" "Rosenbaum" 0.184
"10609" "Studentized OLS" "Rosenbaum" 0.706
"10610" "Studentized OLS" "Rosenbaum" 0.626
"10611" "Studentized OLS" "Rosenbaum" 0.206
"10612" "Studentized OLS" "Rosenbaum" 0.722
"10613" "Studentized OLS" "Rosenbaum" 0.668
"10614" "Studentized OLS" "Rosenbaum" 0.748
"10615" "Studentized OLS" "Rosenbaum" 0.718
"10616" "Studentized OLS" "Rosenbaum" 0.674
"10617" "Studentized OLS" "Rosenbaum" 0.058
"10618" "Studentized OLS" "Rosenbaum" 0.38
"10619" "Studentized OLS" "Rosenbaum" 0.246
"10620" "Studentized OLS" "Rosenbaum" 0.022
"10621" "Studentized OLS" "Rosenbaum" 0.664
"10622" "Studentized OLS" "Rosenbaum" 0.196
"10623" "Studentized OLS" "Rosenbaum" 0.342
"10624" "Studentized OLS" "Rosenbaum" 0.016
"10625" "Studentized OLS" "Rosenbaum" 0.634
"10626" "Studentized OLS" "Rosenbaum" 0.908
"10627" "Studentized OLS" "Rosenbaum" 0.052
"10628" "Studentized OLS" "Rosenbaum" 0.252
"10629" "Studentized OLS" "Rosenbaum" 0.44
"10630" "Studentized OLS" "Rosenbaum" 0.65
"10631" "Studentized OLS" "Rosenbaum" 0.6
"10632" "Studentized OLS" "Rosenbaum" 0.42
"10633" "Studentized OLS" "Rosenbaum" 0.11
"10634" "Studentized OLS" "Rosenbaum" 0.392
"10635" "Studentized OLS" "Rosenbaum" 0.58
"10636" "Studentized OLS" "Rosenbaum" 0.478
"10637" "Studentized OLS" "Rosenbaum" 0.194
"10638" "Studentized OLS" "Rosenbaum" 0.266
"10639" "Studentized OLS" "Rosenbaum" 0.884
"10640" "Studentized OLS" "Rosenbaum" 0.97
"10641" "Studentized OLS" "Rosenbaum" 0.462
"10642" "Studentized OLS" "Rosenbaum" 0.504
"10643" "Studentized OLS" "Rosenbaum" 0.088
"10644" "Studentized OLS" "Rosenbaum" 0.566
"10645" "Studentized OLS" "Rosenbaum" 0.788
"10646" "Studentized OLS" "Rosenbaum" 0.568
"10647" "Studentized OLS" "Rosenbaum" 0.246
"10648" "Studentized OLS" "Rosenbaum" 0.164
"10649" "Studentized OLS" "Rosenbaum" 0.41
"10650" "Studentized OLS" "Rosenbaum" 0.116
"10651" "Studentized OLS" "Rosenbaum" 0.558
"10652" "Studentized OLS" "Rosenbaum" 0.928
"10653" "Studentized OLS" "Rosenbaum" 0.082
"10654" "Studentized OLS" "Rosenbaum" 0.14
"10655" "Studentized OLS" "Rosenbaum" 0.68
"10656" "Studentized OLS" "Rosenbaum" 0.33
"10657" "Studentized OLS" "Rosenbaum" 0.008
"10658" "Studentized OLS" "Rosenbaum" 0.62
"10659" "Studentized OLS" "Rosenbaum" 0.604
"10660" "Studentized OLS" "Rosenbaum" 0.606
"10661" "Studentized OLS" "Rosenbaum" 0.898
"10662" "Studentized OLS" "Rosenbaum" 0.058
"10663" "Studentized OLS" "Rosenbaum" 0.338
"10664" "Studentized OLS" "Rosenbaum" 0.372
"10665" "Studentized OLS" "Rosenbaum" 0.182
"10666" "Studentized OLS" "Rosenbaum" 0.166
"10667" "Studentized OLS" "Rosenbaum" 0.268
"10668" "Studentized OLS" "Rosenbaum" 0.808
"10669" "Studentized OLS" "Rosenbaum" 0.372
"10670" "Studentized OLS" "Rosenbaum" 0.024
"10671" "Studentized OLS" "Rosenbaum" 0.094
"10672" "Studentized OLS" "Rosenbaum" 0.916
"10673" "Studentized OLS" "Rosenbaum" 0.106
"10674" "Studentized OLS" "Rosenbaum" 0.342
"10675" "Studentized OLS" "Rosenbaum" 0.792
"10676" "Studentized OLS" "Rosenbaum" 0.104
"10677" "Studentized OLS" "Rosenbaum" 0.082
"10678" "Studentized OLS" "Rosenbaum" 0.002
"10679" "Studentized OLS" "Rosenbaum" 0.006
"10680" "Studentized OLS" "Rosenbaum" 0.028
"10681" "Studentized OLS" "Rosenbaum" 0.598
"10682" "Studentized OLS" "Rosenbaum" 0.078
"10683" "Studentized OLS" "Rosenbaum" 0.316
"10684" "Studentized OLS" "Rosenbaum" 0.798
"10685" "Studentized OLS" "Rosenbaum" 0.738
"10686" "Studentized OLS" "Rosenbaum" 0.862
"10687" "Studentized OLS" "Rosenbaum" 0.716
"10688" "Studentized OLS" "Rosenbaum" 0.976
"10689" "Studentized OLS" "Rosenbaum" 0.282
"10690" "Studentized OLS" "Rosenbaum" 0.084
"10691" "Studentized OLS" "Rosenbaum" 0.552
"10692" "Studentized OLS" "Rosenbaum" 0.854
"10693" "Studentized OLS" "Rosenbaum" 0.494
"10694" "Studentized OLS" "Rosenbaum" 0.308
"10695" "Studentized OLS" "Rosenbaum" 0.266
"10696" "Studentized OLS" "Rosenbaum" 0
"10697" "Studentized OLS" "Rosenbaum" 1
"10698" "Studentized OLS" "Rosenbaum" 0.052
"10699" "Studentized OLS" "Rosenbaum" 0.198
"10700" "Studentized OLS" "Rosenbaum" 0.47
"10701" "Studentized OLS" "Rosenbaum" 0.958
"10702" "Studentized OLS" "Rosenbaum" 0.632
"10703" "Studentized OLS" "Rosenbaum" 0.334
"10704" "Studentized OLS" "Rosenbaum" 0.178
"10705" "Studentized OLS" "Rosenbaum" 0.38
"10706" "Studentized OLS" "Rosenbaum" 0.45
"10707" "Studentized OLS" "Rosenbaum" 0.466
"10708" "Studentized OLS" "Rosenbaum" 0.75
"10709" "Studentized OLS" "Rosenbaum" 0.362
"10710" "Studentized OLS" "Rosenbaum" 0.776
"10711" "Studentized OLS" "Rosenbaum" 0.382
"10712" "Studentized OLS" "Rosenbaum" 0.05
"10713" "Studentized OLS" "Rosenbaum" 0.9
"10714" "Studentized OLS" "Rosenbaum" 0.466
"10715" "Studentized OLS" "Rosenbaum" 0.942
"10716" "Studentized OLS" "Rosenbaum" 0.874
"10717" "Studentized OLS" "Rosenbaum" 0.974
"10718" "Studentized OLS" "Rosenbaum" 0.814
"10719" "Studentized OLS" "Rosenbaum" 0.456
"10720" "Studentized OLS" "Rosenbaum" 0.588
"10721" "Studentized OLS" "Rosenbaum" 0.326
"10722" "Studentized OLS" "Rosenbaum" 0.18
"10723" "Studentized OLS" "Rosenbaum" 0.682
"10724" "Studentized OLS" "Rosenbaum" 0.472
"10725" "Studentized OLS" "Rosenbaum" 0.288
"10726" "Studentized OLS" "Rosenbaum" 0.594
"10727" "Studentized OLS" "Rosenbaum" 0.4
"10728" "Studentized OLS" "Rosenbaum" 0.306
"10729" "Studentized OLS" "Rosenbaum" 0.848
"10730" "Studentized OLS" "Rosenbaum" 0.346
"10731" "Studentized OLS" "Rosenbaum" 0.798
"10732" "Studentized OLS" "Rosenbaum" 0.784
"10733" "Studentized OLS" "Rosenbaum" 0.118
"10734" "Studentized OLS" "Rosenbaum" 0.506
"10735" "Studentized OLS" "Rosenbaum" 0.44
"10736" "Studentized OLS" "Rosenbaum" 0.148
"10737" "Studentized OLS" "Rosenbaum" 0.176
"10738" "Studentized OLS" "Rosenbaum" 0.132
"10739" "Studentized OLS" "Rosenbaum" 0.098
"10740" "Studentized OLS" "Rosenbaum" 0.702
"10741" "Studentized OLS" "Rosenbaum" 0.602
"10742" "Studentized OLS" "Rosenbaum" 0.36
"10743" "Studentized OLS" "Rosenbaum" 0.778
"10744" "Studentized OLS" "Rosenbaum" 0.672
"10745" "Studentized OLS" "Rosenbaum" 0.548
"10746" "Studentized OLS" "Rosenbaum" 0.724
"10747" "Studentized OLS" "Rosenbaum" 0.438
"10748" "Studentized OLS" "Rosenbaum" 0.216
"10749" "Studentized OLS" "Rosenbaum" 0.388
"10750" "Studentized OLS" "Rosenbaum" 0.498
"10751" "Studentized OLS" "Rosenbaum" 0.39
"10752" "Studentized OLS" "Rosenbaum" 0.534
"10753" "Studentized OLS" "Rosenbaum" 0.554
"10754" "Studentized OLS" "Rosenbaum" 0.942
"10755" "Studentized OLS" "Rosenbaum" 0.622
"10756" "Studentized OLS" "Rosenbaum" 0.134
"10757" "Studentized OLS" "Rosenbaum" 0.31
"10758" "Studentized OLS" "Rosenbaum" 0.086
"10759" "Studentized OLS" "Rosenbaum" 0.536
"10760" "Studentized OLS" "Rosenbaum" 0.242
"10761" "Studentized OLS" "Rosenbaum" 0.666
"10762" "Studentized OLS" "Rosenbaum" 0.106
"10763" "Studentized OLS" "Rosenbaum" 0.102
"10764" "Studentized OLS" "Rosenbaum" 0.642
"10765" "Studentized OLS" "Rosenbaum" 0.008
"10766" "Studentized OLS" "Rosenbaum" 0.906
"10767" "Studentized OLS" "Rosenbaum" 0.612
"10768" "Studentized OLS" "Rosenbaum" 0.214
"10769" "Studentized OLS" "Rosenbaum" 0.18
"10770" "Studentized OLS" "Rosenbaum" 0.946
"10771" "Studentized OLS" "Rosenbaum" 0.122
"10772" "Studentized OLS" "Rosenbaum" 0.184
"10773" "Studentized OLS" "Rosenbaum" 0.012
"10774" "Studentized OLS" "Rosenbaum" 0.424
"10775" "Studentized OLS" "Rosenbaum" 0.14
"10776" "Studentized OLS" "Rosenbaum" 0.55
"10777" "Studentized OLS" "Rosenbaum" 0.312
"10778" "Studentized OLS" "Rosenbaum" 0.154
"10779" "Studentized OLS" "Rosenbaum" 0.002
"10780" "Studentized OLS" "Rosenbaum" 0.044
"10781" "Studentized OLS" "Rosenbaum" 0.726
"10782" "Studentized OLS" "Rosenbaum" 0.528
"10783" "Studentized OLS" "Rosenbaum" 0.902
"10784" "Studentized OLS" "Rosenbaum" 0.704
"10785" "Studentized OLS" "Rosenbaum" 0.594
"10786" "Studentized OLS" "Rosenbaum" 0.83
"10787" "Studentized OLS" "Rosenbaum" 0.156
"10788" "Studentized OLS" "Rosenbaum" 0.554
"10789" "Studentized OLS" "Rosenbaum" 0.992
"10790" "Studentized OLS" "Rosenbaum" 0.142
"10791" "Studentized OLS" "Rosenbaum" 0.182
"10792" "Studentized OLS" "Rosenbaum" 0.298
"10793" "Studentized OLS" "Rosenbaum" 0.874
"10794" "Studentized OLS" "Rosenbaum" 0.444
"10795" "Studentized OLS" "Rosenbaum" 0.848
"10796" "Studentized OLS" "Rosenbaum" 0.864
"10797" "Studentized OLS" "Rosenbaum" 0.394
"10798" "Studentized OLS" "Rosenbaum" 0.226
"10799" "Studentized OLS" "Rosenbaum" 0.14
"10800" "Studentized OLS" "Rosenbaum" 0.606
"10801" "Studentized OLS" "Rosenbaum" 0.038
"10802" "Studentized OLS" "Rosenbaum" 0.32
"10803" "Studentized OLS" "Rosenbaum" 0.864
"10804" "Studentized OLS" "Rosenbaum" 0.348
"10805" "Studentized OLS" "Rosenbaum" 0.75
"10806" "Studentized OLS" "Rosenbaum" 0.966
"10807" "Studentized OLS" "Rosenbaum" 0.77
"10808" "Studentized OLS" "Rosenbaum" 0.966
"10809" "Studentized OLS" "Rosenbaum" 0.826
"10810" "Studentized OLS" "Rosenbaum" 0.67
"10811" "Studentized OLS" "Rosenbaum" 0.728
"10812" "Studentized OLS" "Rosenbaum" 0.278
"10813" "Studentized OLS" "Rosenbaum" 0.744
"10814" "Studentized OLS" "Rosenbaum" 0.056
"10815" "Studentized OLS" "Rosenbaum" 0.01
"10816" "Studentized OLS" "Rosenbaum" 0.54
"10817" "Studentized OLS" "Rosenbaum" 0.544
"10818" "Studentized OLS" "Rosenbaum" 0.334
"10819" "Studentized OLS" "Rosenbaum" 0.22
"10820" "Studentized OLS" "Rosenbaum" 0.366
"10821" "Studentized OLS" "Rosenbaum" 0.052
"10822" "Studentized OLS" "Rosenbaum" 0.08
"10823" "Studentized OLS" "Rosenbaum" 0.594
"10824" "Studentized OLS" "Rosenbaum" 0.396
"10825" "Studentized OLS" "Rosenbaum" 0
"10826" "Studentized OLS" "Rosenbaum" 0.954
"10827" "Studentized OLS" "Rosenbaum" 0.398
"10828" "Studentized OLS" "Rosenbaum" 0.988
"10829" "Studentized OLS" "Rosenbaum" 0.424
"10830" "Studentized OLS" "Rosenbaum" 0.866
"10831" "Studentized OLS" "Rosenbaum" 0.156
"10832" "Studentized OLS" "Rosenbaum" 0.228
"10833" "Studentized OLS" "Rosenbaum" 0.452
"10834" "Studentized OLS" "Rosenbaum" 0.8
"10835" "Studentized OLS" "Rosenbaum" 0.004
"10836" "Studentized OLS" "Rosenbaum" 0.434
"10837" "Studentized OLS" "Rosenbaum" 0.956
"10838" "Studentized OLS" "Rosenbaum" 0.034
"10839" "Studentized OLS" "Rosenbaum" 0.47
"10840" "Studentized OLS" "Rosenbaum" 0.69
"10841" "Studentized OLS" "Rosenbaum" 0.266
"10842" "Studentized OLS" "Rosenbaum" 0.474
"10843" "Studentized OLS" "Rosenbaum" 0.502
"10844" "Studentized OLS" "Rosenbaum" 0.548
"10845" "Studentized OLS" "Rosenbaum" 0.552
"10846" "Studentized OLS" "Rosenbaum" 0.32
"10847" "Studentized OLS" "Rosenbaum" 0.846
"10848" "Studentized OLS" "Rosenbaum" 0.338
"10849" "Studentized OLS" "Rosenbaum" 0.692
"10850" "Studentized OLS" "Rosenbaum" 0.758
"10851" "Studentized OLS" "Rosenbaum" 0.562
"10852" "Studentized OLS" "Rosenbaum" 0.77
"10853" "Studentized OLS" "Rosenbaum" 0.212
"10854" "Studentized OLS" "Rosenbaum" 0.158
"10855" "Studentized OLS" "Rosenbaum" 0.982
"10856" "Studentized OLS" "Rosenbaum" 0.932
"10857" "Studentized OLS" "Rosenbaum" 0.182
"10858" "Studentized OLS" "Rosenbaum" 0.93
"10859" "Studentized OLS" "Rosenbaum" 0.096
"10860" "Studentized OLS" "Rosenbaum" 0.138
"10861" "Studentized OLS" "Rosenbaum" 0.248
"10862" "Studentized OLS" "Rosenbaum" 0.738
"10863" "Studentized OLS" "Rosenbaum" 0.924
"10864" "Studentized OLS" "Rosenbaum" 0.038
"10865" "Studentized OLS" "Rosenbaum" 0.288
"10866" "Studentized OLS" "Rosenbaum" 0.446
"10867" "Studentized OLS" "Rosenbaum" 0.186
"10868" "Studentized OLS" "Rosenbaum" 0.404
"10869" "Studentized OLS" "Rosenbaum" 0.662
"10870" "Studentized OLS" "Rosenbaum" 0.162
"10871" "Studentized OLS" "Rosenbaum" 0.356
"10872" "Studentized OLS" "Rosenbaum" 0.002
"10873" "Studentized OLS" "Rosenbaum" 0.714
"10874" "Studentized OLS" "Rosenbaum" 0.638
"10875" "Studentized OLS" "Rosenbaum" 0.49
"10876" "Studentized OLS" "Rosenbaum" 0.142
"10877" "Studentized OLS" "Rosenbaum" 0.318
"10878" "Studentized OLS" "Rosenbaum" 0.652
"10879" "Studentized OLS" "Rosenbaum" 0.386
"10880" "Studentized OLS" "Rosenbaum" 0.338
"10881" "Studentized OLS" "Rosenbaum" 0.114
"10882" "Studentized OLS" "Rosenbaum" 0.46
"10883" "Studentized OLS" "Rosenbaum" 0.05
"10884" "Studentized OLS" "Rosenbaum" 0.86
"10885" "Studentized OLS" "Rosenbaum" 0.298
"10886" "Studentized OLS" "Rosenbaum" 0.688
"10887" "Studentized OLS" "Rosenbaum" 0.62
"10888" "Studentized OLS" "Rosenbaum" 0.402
"10889" "Studentized OLS" "Rosenbaum" 0.088
"10890" "Studentized OLS" "Rosenbaum" 0.652
"10891" "Studentized OLS" "Rosenbaum" 0.41
"10892" "Studentized OLS" "Rosenbaum" 0.356
"10893" "Studentized OLS" "Rosenbaum" 0.646
"10894" "Studentized OLS" "Rosenbaum" 0.374
"10895" "Studentized OLS" "Rosenbaum" 0.504
"10896" "Studentized OLS" "Rosenbaum" 0.4
"10897" "Studentized OLS" "Rosenbaum" 0.642
"10898" "Studentized OLS" "Rosenbaum" 0.404
"10899" "Studentized OLS" "Rosenbaum" 0.162
"10900" "Studentized OLS" "Rosenbaum" 0.068
"10901" "Studentized OLS" "Rosenbaum" 0.146
"10902" "Studentized OLS" "Rosenbaum" 0.446
"10903" "Studentized OLS" "Rosenbaum" 0.002
"10904" "Studentized OLS" "Rosenbaum" 0.168
"10905" "Studentized OLS" "Rosenbaum" 0.578
"10906" "Studentized OLS" "Rosenbaum" 0.676
"10907" "Studentized OLS" "Rosenbaum" 0.474
"10908" "Studentized OLS" "Rosenbaum" 0.022
"10909" "Studentized OLS" "Rosenbaum" 0.818
"10910" "Studentized OLS" "Rosenbaum" 0.024
"10911" "Studentized OLS" "Rosenbaum" 0.93
"10912" "Studentized OLS" "Rosenbaum" 0.304
"10913" "Studentized OLS" "Rosenbaum" 0
"10914" "Studentized OLS" "Rosenbaum" 0.352
"10915" "Studentized OLS" "Rosenbaum" 0.742
"10916" "Studentized OLS" "Rosenbaum" 0.634
"10917" "Studentized OLS" "Rosenbaum" 0.542
"10918" "Studentized OLS" "Rosenbaum" 0.782
"10919" "Studentized OLS" "Rosenbaum" 0.428
"10920" "Studentized OLS" "Rosenbaum" 0.85
"10921" "Studentized OLS" "Rosenbaum" 0.202
"10922" "Studentized OLS" "Rosenbaum" 0.916
"10923" "Studentized OLS" "Rosenbaum" 0.154
"10924" "Studentized OLS" "Rosenbaum" 0.276
"10925" "Studentized OLS" "Rosenbaum" 0.572
"10926" "Studentized OLS" "Rosenbaum" 0.198
"10927" "Studentized OLS" "Rosenbaum" 0.688
"10928" "Studentized OLS" "Rosenbaum" 0.066
"10929" "Studentized OLS" "Rosenbaum" 0.346
"10930" "Studentized OLS" "Rosenbaum" 0.784
"10931" "Studentized OLS" "Rosenbaum" 0
"10932" "Studentized OLS" "Rosenbaum" 0.68
"10933" "Studentized OLS" "Rosenbaum" 0.008
"10934" "Studentized OLS" "Rosenbaum" 0.596
"10935" "Studentized OLS" "Rosenbaum" 0.046
"10936" "Studentized OLS" "Rosenbaum" 0.442
"10937" "Studentized OLS" "Rosenbaum" 0.678
"10938" "Studentized OLS" "Rosenbaum" 0.122
"10939" "Studentized OLS" "Rosenbaum" 0.38
"10940" "Studentized OLS" "Rosenbaum" 0.724
"10941" "Studentized OLS" "Rosenbaum" 0.052
"10942" "Studentized OLS" "Rosenbaum" 0.052
"10943" "Studentized OLS" "Rosenbaum" 0.686
"10944" "Studentized OLS" "Rosenbaum" 0.472
"10945" "Studentized OLS" "Rosenbaum" 0.454
"10946" "Studentized OLS" "Rosenbaum" 0.686
"10947" "Studentized OLS" "Rosenbaum" 0.122
"10948" "Studentized OLS" "Rosenbaum" 0.162
"10949" "Studentized OLS" "Rosenbaum" 0.002
"10950" "Studentized OLS" "Rosenbaum" 0.284
"10951" "Studentized OLS" "Rosenbaum" 0.68
"10952" "Studentized OLS" "Rosenbaum" 0.006
"10953" "Studentized OLS" "Rosenbaum" 0.562
"10954" "Studentized OLS" "Rosenbaum" 0.88
"10955" "Studentized OLS" "Rosenbaum" 0.178
"10956" "Studentized OLS" "Rosenbaum" 0.648
"10957" "Studentized OLS" "Rosenbaum" 0.586
"10958" "Studentized OLS" "Rosenbaum" 0.462
"10959" "Studentized OLS" "Rosenbaum" 0.936
"10960" "Studentized OLS" "Rosenbaum" 0.012
"10961" "Studentized OLS" "Rosenbaum" 0.986
"10962" "Studentized OLS" "Rosenbaum" 0.692
"10963" "Studentized OLS" "Rosenbaum" 0.294
"10964" "Studentized OLS" "Rosenbaum" 0.098
"10965" "Studentized OLS" "Rosenbaum" 0.844
"10966" "Studentized OLS" "Rosenbaum" 0.434
"10967" "Studentized OLS" "Rosenbaum" 0.042
"10968" "Studentized OLS" "Rosenbaum" 0.056
"10969" "Studentized OLS" "Rosenbaum" 0.892
"10970" "Studentized OLS" "Rosenbaum" 0.004
"10971" "Studentized OLS" "Rosenbaum" 0.084
"10972" "Studentized OLS" "Rosenbaum" 0.986
"10973" "Studentized OLS" "Rosenbaum" 0.738
"10974" "Studentized OLS" "Rosenbaum" 0.47
"10975" "Studentized OLS" "Rosenbaum" 0.312
"10976" "Studentized OLS" "Rosenbaum" 0.236
"10977" "Studentized OLS" "Rosenbaum" 0.254
"10978" "Studentized OLS" "Rosenbaum" 0.622
"10979" "Studentized OLS" "Rosenbaum" 0.892
"10980" "Studentized OLS" "Rosenbaum" 0.258
"10981" "Studentized OLS" "Rosenbaum" 0.912
"10982" "Studentized OLS" "Rosenbaum" 0.782
"10983" "Studentized OLS" "Rosenbaum" 0.43
"10984" "Studentized OLS" "Rosenbaum" 0.416
"10985" "Studentized OLS" "Rosenbaum" 0.452
"10986" "Studentized OLS" "Rosenbaum" 0.538
"10987" "Studentized OLS" "Rosenbaum" 0.594
"10988" "Studentized OLS" "Rosenbaum" 0.372
"10989" "Studentized OLS" "Rosenbaum" 0.526
"10990" "Studentized OLS" "Rosenbaum" 0.982
"10991" "Studentized OLS" "Rosenbaum" 0.084
"10992" "Studentized OLS" "Rosenbaum" 0.562
"10993" "Studentized OLS" "Rosenbaum" 0.106
"10994" "Studentized OLS" "Rosenbaum" 0.28
"10995" "Studentized OLS" "Rosenbaum" 0.35
"10996" "Studentized OLS" "Rosenbaum" 0.66
"10997" "Studentized OLS" "Rosenbaum" 0.152
"10998" "Studentized OLS" "Rosenbaum" 0.408
"10999" "Studentized OLS" "Rosenbaum" 0.394
"11000" "Studentized OLS" "Rosenbaum" 0.692
"11001" "Studentized EHW" "Rosenbaum" 0.226
"11002" "Studentized EHW" "Rosenbaum" 0.916
"11003" "Studentized EHW" "Rosenbaum" 0.604
"11004" "Studentized EHW" "Rosenbaum" 0.508
"11005" "Studentized EHW" "Rosenbaum" 0.374
"11006" "Studentized EHW" "Rosenbaum" 0.6
"11007" "Studentized EHW" "Rosenbaum" 0.96
"11008" "Studentized EHW" "Rosenbaum" 0.818
"11009" "Studentized EHW" "Rosenbaum" 0.9
"11010" "Studentized EHW" "Rosenbaum" 0.094
"11011" "Studentized EHW" "Rosenbaum" 0.216
"11012" "Studentized EHW" "Rosenbaum" 0.7
"11013" "Studentized EHW" "Rosenbaum" 0.636
"11014" "Studentized EHW" "Rosenbaum" 0.322
"11015" "Studentized EHW" "Rosenbaum" 0.514
"11016" "Studentized EHW" "Rosenbaum" 0.778
"11017" "Studentized EHW" "Rosenbaum" 0.646
"11018" "Studentized EHW" "Rosenbaum" 0.914
"11019" "Studentized EHW" "Rosenbaum" 0.9
"11020" "Studentized EHW" "Rosenbaum" 0.676
"11021" "Studentized EHW" "Rosenbaum" 0.152
"11022" "Studentized EHW" "Rosenbaum" 0.688
"11023" "Studentized EHW" "Rosenbaum" 0.788
"11024" "Studentized EHW" "Rosenbaum" 0.458
"11025" "Studentized EHW" "Rosenbaum" 0.382
"11026" "Studentized EHW" "Rosenbaum" 0.628
"11027" "Studentized EHW" "Rosenbaum" 0.194
"11028" "Studentized EHW" "Rosenbaum" 0.492
"11029" "Studentized EHW" "Rosenbaum" 0.55
"11030" "Studentized EHW" "Rosenbaum" 0.766
"11031" "Studentized EHW" "Rosenbaum" 0.62
"11032" "Studentized EHW" "Rosenbaum" 0.932
"11033" "Studentized EHW" "Rosenbaum" 0.802
"11034" "Studentized EHW" "Rosenbaum" 0.876
"11035" "Studentized EHW" "Rosenbaum" 0.354
"11036" "Studentized EHW" "Rosenbaum" 0.916
"11037" "Studentized EHW" "Rosenbaum" 0.418
"11038" "Studentized EHW" "Rosenbaum" 0.726
"11039" "Studentized EHW" "Rosenbaum" 0.64
"11040" "Studentized EHW" "Rosenbaum" 0.75
"11041" "Studentized EHW" "Rosenbaum" 0.12
"11042" "Studentized EHW" "Rosenbaum" 0.86
"11043" "Studentized EHW" "Rosenbaum" 0.008
"11044" "Studentized EHW" "Rosenbaum" 0.776
"11045" "Studentized EHW" "Rosenbaum" 0.412
"11046" "Studentized EHW" "Rosenbaum" 0.084
"11047" "Studentized EHW" "Rosenbaum" 0.68
"11048" "Studentized EHW" "Rosenbaum" 0.636
"11049" "Studentized EHW" "Rosenbaum" 0.19
"11050" "Studentized EHW" "Rosenbaum" 0.172
"11051" "Studentized EHW" "Rosenbaum" 0.652
"11052" "Studentized EHW" "Rosenbaum" 0.27
"11053" "Studentized EHW" "Rosenbaum" 0.934
"11054" "Studentized EHW" "Rosenbaum" 0.382
"11055" "Studentized EHW" "Rosenbaum" 0.252
"11056" "Studentized EHW" "Rosenbaum" 0.958
"11057" "Studentized EHW" "Rosenbaum" 0.282
"11058" "Studentized EHW" "Rosenbaum" 0.734
"11059" "Studentized EHW" "Rosenbaum" 0.602
"11060" "Studentized EHW" "Rosenbaum" 0.25
"11061" "Studentized EHW" "Rosenbaum" 0.482
"11062" "Studentized EHW" "Rosenbaum" 0.622
"11063" "Studentized EHW" "Rosenbaum" 0.74
"11064" "Studentized EHW" "Rosenbaum" 0.204
"11065" "Studentized EHW" "Rosenbaum" 0.34
"11066" "Studentized EHW" "Rosenbaum" 0.822
"11067" "Studentized EHW" "Rosenbaum" 0.832
"11068" "Studentized EHW" "Rosenbaum" 0.602
"11069" "Studentized EHW" "Rosenbaum" 0.422
"11070" "Studentized EHW" "Rosenbaum" 0.958
"11071" "Studentized EHW" "Rosenbaum" 0.402
"11072" "Studentized EHW" "Rosenbaum" 0.414
"11073" "Studentized EHW" "Rosenbaum" 0.338
"11074" "Studentized EHW" "Rosenbaum" 0.77
"11075" "Studentized EHW" "Rosenbaum" 0.452
"11076" "Studentized EHW" "Rosenbaum" 0.316
"11077" "Studentized EHW" "Rosenbaum" 0.382
"11078" "Studentized EHW" "Rosenbaum" 0.142
"11079" "Studentized EHW" "Rosenbaum" 0.806
"11080" "Studentized EHW" "Rosenbaum" 0.862
"11081" "Studentized EHW" "Rosenbaum" 0.332
"11082" "Studentized EHW" "Rosenbaum" 1
"11083" "Studentized EHW" "Rosenbaum" 0.564
"11084" "Studentized EHW" "Rosenbaum" 0.43
"11085" "Studentized EHW" "Rosenbaum" 0.66
"11086" "Studentized EHW" "Rosenbaum" 0.772
"11087" "Studentized EHW" "Rosenbaum" 0.87
"11088" "Studentized EHW" "Rosenbaum" 0.042
"11089" "Studentized EHW" "Rosenbaum" 0.686
"11090" "Studentized EHW" "Rosenbaum" 0.19
"11091" "Studentized EHW" "Rosenbaum" 0.494
"11092" "Studentized EHW" "Rosenbaum" 0.806
"11093" "Studentized EHW" "Rosenbaum" 0.708
"11094" "Studentized EHW" "Rosenbaum" 0.766
"11095" "Studentized EHW" "Rosenbaum" 0.848
"11096" "Studentized EHW" "Rosenbaum" 0.738
"11097" "Studentized EHW" "Rosenbaum" 0.622
"11098" "Studentized EHW" "Rosenbaum" 0.406
"11099" "Studentized EHW" "Rosenbaum" 0.508
"11100" "Studentized EHW" "Rosenbaum" 0.188
"11101" "Studentized EHW" "Rosenbaum" 0.504
"11102" "Studentized EHW" "Rosenbaum" 0.796
"11103" "Studentized EHW" "Rosenbaum" 0.992
"11104" "Studentized EHW" "Rosenbaum" 0.206
"11105" "Studentized EHW" "Rosenbaum" 0.894
"11106" "Studentized EHW" "Rosenbaum" 0.88
"11107" "Studentized EHW" "Rosenbaum" 1
"11108" "Studentized EHW" "Rosenbaum" 0.52
"11109" "Studentized EHW" "Rosenbaum" 0.214
"11110" "Studentized EHW" "Rosenbaum" 0.538
"11111" "Studentized EHW" "Rosenbaum" 0.762
"11112" "Studentized EHW" "Rosenbaum" 0.56
"11113" "Studentized EHW" "Rosenbaum" 0.144
"11114" "Studentized EHW" "Rosenbaum" 0.738
"11115" "Studentized EHW" "Rosenbaum" 0.318
"11116" "Studentized EHW" "Rosenbaum" 0.354
"11117" "Studentized EHW" "Rosenbaum" 0.77
"11118" "Studentized EHW" "Rosenbaum" 0.042
"11119" "Studentized EHW" "Rosenbaum" 0.09
"11120" "Studentized EHW" "Rosenbaum" 0.326
"11121" "Studentized EHW" "Rosenbaum" 0.288
"11122" "Studentized EHW" "Rosenbaum" 0.536
"11123" "Studentized EHW" "Rosenbaum" 0.966
"11124" "Studentized EHW" "Rosenbaum" 0.434
"11125" "Studentized EHW" "Rosenbaum" 0.852
"11126" "Studentized EHW" "Rosenbaum" 0.512
"11127" "Studentized EHW" "Rosenbaum" 0.054
"11128" "Studentized EHW" "Rosenbaum" 0.98
"11129" "Studentized EHW" "Rosenbaum" 0.84
"11130" "Studentized EHW" "Rosenbaum" 0.838
"11131" "Studentized EHW" "Rosenbaum" 0.442
"11132" "Studentized EHW" "Rosenbaum" 0.72
"11133" "Studentized EHW" "Rosenbaum" 0.96
"11134" "Studentized EHW" "Rosenbaum" 0.628
"11135" "Studentized EHW" "Rosenbaum" 0.87
"11136" "Studentized EHW" "Rosenbaum" 0.374
"11137" "Studentized EHW" "Rosenbaum" 0.02
"11138" "Studentized EHW" "Rosenbaum" 0.238
"11139" "Studentized EHW" "Rosenbaum" 0.256
"11140" "Studentized EHW" "Rosenbaum" 0.736
"11141" "Studentized EHW" "Rosenbaum" 0.012
"11142" "Studentized EHW" "Rosenbaum" 0.886
"11143" "Studentized EHW" "Rosenbaum" 0.722
"11144" "Studentized EHW" "Rosenbaum" 0.934
"11145" "Studentized EHW" "Rosenbaum" 0.85
"11146" "Studentized EHW" "Rosenbaum" 0.636
"11147" "Studentized EHW" "Rosenbaum" 0.31
"11148" "Studentized EHW" "Rosenbaum" 0.522
"11149" "Studentized EHW" "Rosenbaum" 0.928
"11150" "Studentized EHW" "Rosenbaum" 0.916
"11151" "Studentized EHW" "Rosenbaum" 0.168
"11152" "Studentized EHW" "Rosenbaum" 0.52
"11153" "Studentized EHW" "Rosenbaum" 0.678
"11154" "Studentized EHW" "Rosenbaum" 0.86
"11155" "Studentized EHW" "Rosenbaum" 0.97
"11156" "Studentized EHW" "Rosenbaum" 0.508
"11157" "Studentized EHW" "Rosenbaum" 0.678
"11158" "Studentized EHW" "Rosenbaum" 0.108
"11159" "Studentized EHW" "Rosenbaum" 0.886
"11160" "Studentized EHW" "Rosenbaum" 0.838
"11161" "Studentized EHW" "Rosenbaum" 0.152
"11162" "Studentized EHW" "Rosenbaum" 0.652
"11163" "Studentized EHW" "Rosenbaum" 0.974
"11164" "Studentized EHW" "Rosenbaum" 0.458
"11165" "Studentized EHW" "Rosenbaum" 0.822
"11166" "Studentized EHW" "Rosenbaum" 0.894
"11167" "Studentized EHW" "Rosenbaum" 0.828
"11168" "Studentized EHW" "Rosenbaum" 0.886
"11169" "Studentized EHW" "Rosenbaum" 0.458
"11170" "Studentized EHW" "Rosenbaum" 0.328
"11171" "Studentized EHW" "Rosenbaum" 0.554
"11172" "Studentized EHW" "Rosenbaum" 0.136
"11173" "Studentized EHW" "Rosenbaum" 0.252
"11174" "Studentized EHW" "Rosenbaum" 0.078
"11175" "Studentized EHW" "Rosenbaum" 0.468
"11176" "Studentized EHW" "Rosenbaum" 0.692
"11177" "Studentized EHW" "Rosenbaum" 0.648
"11178" "Studentized EHW" "Rosenbaum" 0.562
"11179" "Studentized EHW" "Rosenbaum" 0.884
"11180" "Studentized EHW" "Rosenbaum" 0.626
"11181" "Studentized EHW" "Rosenbaum" 0.56
"11182" "Studentized EHW" "Rosenbaum" 0.492
"11183" "Studentized EHW" "Rosenbaum" 0.564
"11184" "Studentized EHW" "Rosenbaum" 0.522
"11185" "Studentized EHW" "Rosenbaum" 0.062
"11186" "Studentized EHW" "Rosenbaum" 0.856
"11187" "Studentized EHW" "Rosenbaum" 0.486
"11188" "Studentized EHW" "Rosenbaum" 0.408
"11189" "Studentized EHW" "Rosenbaum" 0.932
"11190" "Studentized EHW" "Rosenbaum" 0.63
"11191" "Studentized EHW" "Rosenbaum" 0.142
"11192" "Studentized EHW" "Rosenbaum" 0.718
"11193" "Studentized EHW" "Rosenbaum" 0.888
"11194" "Studentized EHW" "Rosenbaum" 0.22
"11195" "Studentized EHW" "Rosenbaum" 0.668
"11196" "Studentized EHW" "Rosenbaum" 0.652
"11197" "Studentized EHW" "Rosenbaum" 0.748
"11198" "Studentized EHW" "Rosenbaum" 0.754
"11199" "Studentized EHW" "Rosenbaum" 0.718
"11200" "Studentized EHW" "Rosenbaum" 0.348
"11201" "Studentized EHW" "Rosenbaum" 0.94
"11202" "Studentized EHW" "Rosenbaum" 0.94
"11203" "Studentized EHW" "Rosenbaum" 0.508
"11204" "Studentized EHW" "Rosenbaum" 0.334
"11205" "Studentized EHW" "Rosenbaum" 0.122
"11206" "Studentized EHW" "Rosenbaum" 0.694
"11207" "Studentized EHW" "Rosenbaum" 0.382
"11208" "Studentized EHW" "Rosenbaum" 0.282
"11209" "Studentized EHW" "Rosenbaum" 0.644
"11210" "Studentized EHW" "Rosenbaum" 0.614
"11211" "Studentized EHW" "Rosenbaum" 0.586
"11212" "Studentized EHW" "Rosenbaum" 0.936
"11213" "Studentized EHW" "Rosenbaum" 0.992
"11214" "Studentized EHW" "Rosenbaum" 0.54
"11215" "Studentized EHW" "Rosenbaum" 0.172
"11216" "Studentized EHW" "Rosenbaum" 0.832
"11217" "Studentized EHW" "Rosenbaum" 0.544
"11218" "Studentized EHW" "Rosenbaum" 0.51
"11219" "Studentized EHW" "Rosenbaum" 0.848
"11220" "Studentized EHW" "Rosenbaum" 0.986
"11221" "Studentized EHW" "Rosenbaum" 0.738
"11222" "Studentized EHW" "Rosenbaum" 0.998
"11223" "Studentized EHW" "Rosenbaum" 0.47
"11224" "Studentized EHW" "Rosenbaum" 0.368
"11225" "Studentized EHW" "Rosenbaum" 0.386
"11226" "Studentized EHW" "Rosenbaum" 0.178
"11227" "Studentized EHW" "Rosenbaum" 0.854
"11228" "Studentized EHW" "Rosenbaum" 0.002
"11229" "Studentized EHW" "Rosenbaum" 0.942
"11230" "Studentized EHW" "Rosenbaum" 0.72
"11231" "Studentized EHW" "Rosenbaum" 0.996
"11232" "Studentized EHW" "Rosenbaum" 0.432
"11233" "Studentized EHW" "Rosenbaum" 0.916
"11234" "Studentized EHW" "Rosenbaum" 0.576
"11235" "Studentized EHW" "Rosenbaum" 0.652
"11236" "Studentized EHW" "Rosenbaum" 0.544
"11237" "Studentized EHW" "Rosenbaum" 0.91
"11238" "Studentized EHW" "Rosenbaum" 0.97
"11239" "Studentized EHW" "Rosenbaum" 0.308
"11240" "Studentized EHW" "Rosenbaum" 0.842
"11241" "Studentized EHW" "Rosenbaum" 0.43
"11242" "Studentized EHW" "Rosenbaum" 0.434
"11243" "Studentized EHW" "Rosenbaum" 0.56
"11244" "Studentized EHW" "Rosenbaum" 0.474
"11245" "Studentized EHW" "Rosenbaum" 0.816
"11246" "Studentized EHW" "Rosenbaum" 0.126
"11247" "Studentized EHW" "Rosenbaum" 0.438
"11248" "Studentized EHW" "Rosenbaum" 0.924
"11249" "Studentized EHW" "Rosenbaum" 0.226
"11250" "Studentized EHW" "Rosenbaum" 0.836
"11251" "Studentized EHW" "Rosenbaum" 0.606
"11252" "Studentized EHW" "Rosenbaum" 0.046
"11253" "Studentized EHW" "Rosenbaum" 0.488
"11254" "Studentized EHW" "Rosenbaum" 0.44
"11255" "Studentized EHW" "Rosenbaum" 0.264
"11256" "Studentized EHW" "Rosenbaum" 0.832
"11257" "Studentized EHW" "Rosenbaum" 0.29
"11258" "Studentized EHW" "Rosenbaum" 0.386
"11259" "Studentized EHW" "Rosenbaum" 0.884
"11260" "Studentized EHW" "Rosenbaum" 0.64
"11261" "Studentized EHW" "Rosenbaum" 0.548
"11262" "Studentized EHW" "Rosenbaum" 0.288
"11263" "Studentized EHW" "Rosenbaum" 0.668
"11264" "Studentized EHW" "Rosenbaum" 0.912
"11265" "Studentized EHW" "Rosenbaum" 0.926
"11266" "Studentized EHW" "Rosenbaum" 0.09
"11267" "Studentized EHW" "Rosenbaum" 0.268
"11268" "Studentized EHW" "Rosenbaum" 0.512
"11269" "Studentized EHW" "Rosenbaum" 0.73
"11270" "Studentized EHW" "Rosenbaum" 0.644
"11271" "Studentized EHW" "Rosenbaum" 0.27
"11272" "Studentized EHW" "Rosenbaum" 0.148
"11273" "Studentized EHW" "Rosenbaum" 0.75
"11274" "Studentized EHW" "Rosenbaum" 0.03
"11275" "Studentized EHW" "Rosenbaum" 0.572
"11276" "Studentized EHW" "Rosenbaum" 0.344
"11277" "Studentized EHW" "Rosenbaum" 0
"11278" "Studentized EHW" "Rosenbaum" 0.312
"11279" "Studentized EHW" "Rosenbaum" 0.06
"11280" "Studentized EHW" "Rosenbaum" 0.884
"11281" "Studentized EHW" "Rosenbaum" 0.854
"11282" "Studentized EHW" "Rosenbaum" 0.624
"11283" "Studentized EHW" "Rosenbaum" 0.87
"11284" "Studentized EHW" "Rosenbaum" 0.7
"11285" "Studentized EHW" "Rosenbaum" 0.266
"11286" "Studentized EHW" "Rosenbaum" 0.874
"11287" "Studentized EHW" "Rosenbaum" 0.338
"11288" "Studentized EHW" "Rosenbaum" 0.646
"11289" "Studentized EHW" "Rosenbaum" 0.708
"11290" "Studentized EHW" "Rosenbaum" 0.974
"11291" "Studentized EHW" "Rosenbaum" 0.708
"11292" "Studentized EHW" "Rosenbaum" 0.094
"11293" "Studentized EHW" "Rosenbaum" 0.758
"11294" "Studentized EHW" "Rosenbaum" 0.906
"11295" "Studentized EHW" "Rosenbaum" 0.582
"11296" "Studentized EHW" "Rosenbaum" 0.914
"11297" "Studentized EHW" "Rosenbaum" 0.146
"11298" "Studentized EHW" "Rosenbaum" 0.42
"11299" "Studentized EHW" "Rosenbaum" 0.518
"11300" "Studentized EHW" "Rosenbaum" 0.888
"11301" "Studentized EHW" "Rosenbaum" 0.512
"11302" "Studentized EHW" "Rosenbaum" 0.194
"11303" "Studentized EHW" "Rosenbaum" 0.942
"11304" "Studentized EHW" "Rosenbaum" 0.802
"11305" "Studentized EHW" "Rosenbaum" 0.734
"11306" "Studentized EHW" "Rosenbaum" 0.058
"11307" "Studentized EHW" "Rosenbaum" 0.278
"11308" "Studentized EHW" "Rosenbaum" 0.748
"11309" "Studentized EHW" "Rosenbaum" 0.79
"11310" "Studentized EHW" "Rosenbaum" 0.746
"11311" "Studentized EHW" "Rosenbaum" 0.554
"11312" "Studentized EHW" "Rosenbaum" 0.368
"11313" "Studentized EHW" "Rosenbaum" 0.826
"11314" "Studentized EHW" "Rosenbaum" 0.742
"11315" "Studentized EHW" "Rosenbaum" 0.528
"11316" "Studentized EHW" "Rosenbaum" 0.494
"11317" "Studentized EHW" "Rosenbaum" 0.484
"11318" "Studentized EHW" "Rosenbaum" 0.98
"11319" "Studentized EHW" "Rosenbaum" 0.62
"11320" "Studentized EHW" "Rosenbaum" 0.988
"11321" "Studentized EHW" "Rosenbaum" 0.91
"11322" "Studentized EHW" "Rosenbaum" 0.512
"11323" "Studentized EHW" "Rosenbaum" 0.772
"11324" "Studentized EHW" "Rosenbaum" 0.244
"11325" "Studentized EHW" "Rosenbaum" 0.876
"11326" "Studentized EHW" "Rosenbaum" 0.416
"11327" "Studentized EHW" "Rosenbaum" 0.768
"11328" "Studentized EHW" "Rosenbaum" 0.456
"11329" "Studentized EHW" "Rosenbaum" 0.716
"11330" "Studentized EHW" "Rosenbaum" 0.618
"11331" "Studentized EHW" "Rosenbaum" 0.56
"11332" "Studentized EHW" "Rosenbaum" 0.062
"11333" "Studentized EHW" "Rosenbaum" 0.628
"11334" "Studentized EHW" "Rosenbaum" 0.356
"11335" "Studentized EHW" "Rosenbaum" 0.234
"11336" "Studentized EHW" "Rosenbaum" 0.84
"11337" "Studentized EHW" "Rosenbaum" 0.952
"11338" "Studentized EHW" "Rosenbaum" 0.598
"11339" "Studentized EHW" "Rosenbaum" 0.452
"11340" "Studentized EHW" "Rosenbaum" 0.3
"11341" "Studentized EHW" "Rosenbaum" 0.656
"11342" "Studentized EHW" "Rosenbaum" 0.188
"11343" "Studentized EHW" "Rosenbaum" 0.872
"11344" "Studentized EHW" "Rosenbaum" 0.762
"11345" "Studentized EHW" "Rosenbaum" 0.67
"11346" "Studentized EHW" "Rosenbaum" 0.942
"11347" "Studentized EHW" "Rosenbaum" 0.156
"11348" "Studentized EHW" "Rosenbaum" 0.578
"11349" "Studentized EHW" "Rosenbaum" 0.946
"11350" "Studentized EHW" "Rosenbaum" 0.216
"11351" "Studentized EHW" "Rosenbaum" 0.59
"11352" "Studentized EHW" "Rosenbaum" 0.576
"11353" "Studentized EHW" "Rosenbaum" 0.198
"11354" "Studentized EHW" "Rosenbaum" 0.402
"11355" "Studentized EHW" "Rosenbaum" 0.138
"11356" "Studentized EHW" "Rosenbaum" 0.44
"11357" "Studentized EHW" "Rosenbaum" 0.906
"11358" "Studentized EHW" "Rosenbaum" 0.226
"11359" "Studentized EHW" "Rosenbaum" 0.224
"11360" "Studentized EHW" "Rosenbaum" 0.85
"11361" "Studentized EHW" "Rosenbaum" 0.552
"11362" "Studentized EHW" "Rosenbaum" 0.13
"11363" "Studentized EHW" "Rosenbaum" 0.474
"11364" "Studentized EHW" "Rosenbaum" 0.592
"11365" "Studentized EHW" "Rosenbaum" 0.148
"11366" "Studentized EHW" "Rosenbaum" 0.456
"11367" "Studentized EHW" "Rosenbaum" 0.93
"11368" "Studentized EHW" "Rosenbaum" 0.68
"11369" "Studentized EHW" "Rosenbaum" 0.87
"11370" "Studentized EHW" "Rosenbaum" 0.578
"11371" "Studentized EHW" "Rosenbaum" 0.72
"11372" "Studentized EHW" "Rosenbaum" 0.416
"11373" "Studentized EHW" "Rosenbaum" 0.03
"11374" "Studentized EHW" "Rosenbaum" 0.24
"11375" "Studentized EHW" "Rosenbaum" 0.606
"11376" "Studentized EHW" "Rosenbaum" 0.642
"11377" "Studentized EHW" "Rosenbaum" 0.24
"11378" "Studentized EHW" "Rosenbaum" 0.924
"11379" "Studentized EHW" "Rosenbaum" 0.212
"11380" "Studentized EHW" "Rosenbaum" 0.3
"11381" "Studentized EHW" "Rosenbaum" 0.568
"11382" "Studentized EHW" "Rosenbaum" 0.346
"11383" "Studentized EHW" "Rosenbaum" 0.634
"11384" "Studentized EHW" "Rosenbaum" 0.79
"11385" "Studentized EHW" "Rosenbaum" 0.702
"11386" "Studentized EHW" "Rosenbaum" 0.948
"11387" "Studentized EHW" "Rosenbaum" 0.804
"11388" "Studentized EHW" "Rosenbaum" 0.372
"11389" "Studentized EHW" "Rosenbaum" 0.184
"11390" "Studentized EHW" "Rosenbaum" 0.168
"11391" "Studentized EHW" "Rosenbaum" 0.958
"11392" "Studentized EHW" "Rosenbaum" 0.788
"11393" "Studentized EHW" "Rosenbaum" 0.85
"11394" "Studentized EHW" "Rosenbaum" 0.688
"11395" "Studentized EHW" "Rosenbaum" 0.628
"11396" "Studentized EHW" "Rosenbaum" 0.492
"11397" "Studentized EHW" "Rosenbaum" 0.624
"11398" "Studentized EHW" "Rosenbaum" 0.864
"11399" "Studentized EHW" "Rosenbaum" 0.686
"11400" "Studentized EHW" "Rosenbaum" 0.468
"11401" "Studentized EHW" "Rosenbaum" 0.61
"11402" "Studentized EHW" "Rosenbaum" 0.662
"11403" "Studentized EHW" "Rosenbaum" 0.88
"11404" "Studentized EHW" "Rosenbaum" 0.684
"11405" "Studentized EHW" "Rosenbaum" 0.546
"11406" "Studentized EHW" "Rosenbaum" 0.648
"11407" "Studentized EHW" "Rosenbaum" 0.408
"11408" "Studentized EHW" "Rosenbaum" 0.412
"11409" "Studentized EHW" "Rosenbaum" 0.964
"11410" "Studentized EHW" "Rosenbaum" 0.872
"11411" "Studentized EHW" "Rosenbaum" 0.206
"11412" "Studentized EHW" "Rosenbaum" 0.168
"11413" "Studentized EHW" "Rosenbaum" 0.2
"11414" "Studentized EHW" "Rosenbaum" 0.772
"11415" "Studentized EHW" "Rosenbaum" 0.922
"11416" "Studentized EHW" "Rosenbaum" 0.406
"11417" "Studentized EHW" "Rosenbaum" 0.608
"11418" "Studentized EHW" "Rosenbaum" 0.87
"11419" "Studentized EHW" "Rosenbaum" 0.376
"11420" "Studentized EHW" "Rosenbaum" 0.02
"11421" "Studentized EHW" "Rosenbaum" 0.666
"11422" "Studentized EHW" "Rosenbaum" 0.976
"11423" "Studentized EHW" "Rosenbaum" 0.24
"11424" "Studentized EHW" "Rosenbaum" 0.436
"11425" "Studentized EHW" "Rosenbaum" 0.238
"11426" "Studentized EHW" "Rosenbaum" 0.744
"11427" "Studentized EHW" "Rosenbaum" 0.986
"11428" "Studentized EHW" "Rosenbaum" 0.986
"11429" "Studentized EHW" "Rosenbaum" 0.258
"11430" "Studentized EHW" "Rosenbaum" 0.76
"11431" "Studentized EHW" "Rosenbaum" 0.134
"11432" "Studentized EHW" "Rosenbaum" 0.224
"11433" "Studentized EHW" "Rosenbaum" 0.234
"11434" "Studentized EHW" "Rosenbaum" 0.596
"11435" "Studentized EHW" "Rosenbaum" 0.878
"11436" "Studentized EHW" "Rosenbaum" 0.9
"11437" "Studentized EHW" "Rosenbaum" 0.936
"11438" "Studentized EHW" "Rosenbaum" 0.71
"11439" "Studentized EHW" "Rosenbaum" 0.816
"11440" "Studentized EHW" "Rosenbaum" 0.696
"11441" "Studentized EHW" "Rosenbaum" 0.912
"11442" "Studentized EHW" "Rosenbaum" 0.376
"11443" "Studentized EHW" "Rosenbaum" 0.514
"11444" "Studentized EHW" "Rosenbaum" 0.574
"11445" "Studentized EHW" "Rosenbaum" 0.22
"11446" "Studentized EHW" "Rosenbaum" 0.084
"11447" "Studentized EHW" "Rosenbaum" 0.548
"11448" "Studentized EHW" "Rosenbaum" 0.886
"11449" "Studentized EHW" "Rosenbaum" 0.984
"11450" "Studentized EHW" "Rosenbaum" 0.638
"11451" "Studentized EHW" "Rosenbaum" 0.684
"11452" "Studentized EHW" "Rosenbaum" 0.494
"11453" "Studentized EHW" "Rosenbaum" 0.504
"11454" "Studentized EHW" "Rosenbaum" 0.64
"11455" "Studentized EHW" "Rosenbaum" 0.478
"11456" "Studentized EHW" "Rosenbaum" 0.836
"11457" "Studentized EHW" "Rosenbaum" 0.562
"11458" "Studentized EHW" "Rosenbaum" 0.554
"11459" "Studentized EHW" "Rosenbaum" 0.39
"11460" "Studentized EHW" "Rosenbaum" 0.788
"11461" "Studentized EHW" "Rosenbaum" 0.068
"11462" "Studentized EHW" "Rosenbaum" 0.278
"11463" "Studentized EHW" "Rosenbaum" 0.162
"11464" "Studentized EHW" "Rosenbaum" 0.7
"11465" "Studentized EHW" "Rosenbaum" 0.826
"11466" "Studentized EHW" "Rosenbaum" 0.04
"11467" "Studentized EHW" "Rosenbaum" 0.99
"11468" "Studentized EHW" "Rosenbaum" 0.59
"11469" "Studentized EHW" "Rosenbaum" 0.628
"11470" "Studentized EHW" "Rosenbaum" 0.916
"11471" "Studentized EHW" "Rosenbaum" 0.386
"11472" "Studentized EHW" "Rosenbaum" 0.546
"11473" "Studentized EHW" "Rosenbaum" 0.614
"11474" "Studentized EHW" "Rosenbaum" 0.11
"11475" "Studentized EHW" "Rosenbaum" 0.068
"11476" "Studentized EHW" "Rosenbaum" 0.618
"11477" "Studentized EHW" "Rosenbaum" 0.402
"11478" "Studentized EHW" "Rosenbaum" 0.83
"11479" "Studentized EHW" "Rosenbaum" 0.788
"11480" "Studentized EHW" "Rosenbaum" 0.574
"11481" "Studentized EHW" "Rosenbaum" 0.192
"11482" "Studentized EHW" "Rosenbaum" 0.472
"11483" "Studentized EHW" "Rosenbaum" 0.34
"11484" "Studentized EHW" "Rosenbaum" 0.316
"11485" "Studentized EHW" "Rosenbaum" 0.376
"11486" "Studentized EHW" "Rosenbaum" 0.484
"11487" "Studentized EHW" "Rosenbaum" 0.476
"11488" "Studentized EHW" "Rosenbaum" 0.862
"11489" "Studentized EHW" "Rosenbaum" 0.166
"11490" "Studentized EHW" "Rosenbaum" 0.626
"11491" "Studentized EHW" "Rosenbaum" 0.014
"11492" "Studentized EHW" "Rosenbaum" 0.462
"11493" "Studentized EHW" "Rosenbaum" 0.41
"11494" "Studentized EHW" "Rosenbaum" 0.766
"11495" "Studentized EHW" "Rosenbaum" 0.62
"11496" "Studentized EHW" "Rosenbaum" 0.106
"11497" "Studentized EHW" "Rosenbaum" 0.77
"11498" "Studentized EHW" "Rosenbaum" 0.91
"11499" "Studentized EHW" "Rosenbaum" 0.776
"11500" "Studentized EHW" "Rosenbaum" 0.862
"11501" "Studentized EHW" "Rosenbaum" 0.136
"11502" "Studentized EHW" "Rosenbaum" 1
"11503" "Studentized EHW" "Rosenbaum" 0.508
"11504" "Studentized EHW" "Rosenbaum" 0.492
"11505" "Studentized EHW" "Rosenbaum" 0.14
"11506" "Studentized EHW" "Rosenbaum" 0.936
"11507" "Studentized EHW" "Rosenbaum" 0.026
"11508" "Studentized EHW" "Rosenbaum" 0.388
"11509" "Studentized EHW" "Rosenbaum" 0.926
"11510" "Studentized EHW" "Rosenbaum" 0.81
"11511" "Studentized EHW" "Rosenbaum" 0.588
"11512" "Studentized EHW" "Rosenbaum" 0.558
"11513" "Studentized EHW" "Rosenbaum" 0.09
"11514" "Studentized EHW" "Rosenbaum" 0.542
"11515" "Studentized EHW" "Rosenbaum" 0.37
"11516" "Studentized EHW" "Rosenbaum" 0.682
"11517" "Studentized EHW" "Rosenbaum" 1
"11518" "Studentized EHW" "Rosenbaum" 0.798
"11519" "Studentized EHW" "Rosenbaum" 0.67
"11520" "Studentized EHW" "Rosenbaum" 0.988
"11521" "Studentized EHW" "Rosenbaum" 0.76
"11522" "Studentized EHW" "Rosenbaum" 0.964
"11523" "Studentized EHW" "Rosenbaum" 0.394
"11524" "Studentized EHW" "Rosenbaum" 0.496
"11525" "Studentized EHW" "Rosenbaum" 0.026
"11526" "Studentized EHW" "Rosenbaum" 0.614
"11527" "Studentized EHW" "Rosenbaum" 0.738
"11528" "Studentized EHW" "Rosenbaum" 0.718
"11529" "Studentized EHW" "Rosenbaum" 0.76
"11530" "Studentized EHW" "Rosenbaum" 0.042
"11531" "Studentized EHW" "Rosenbaum" 0.33
"11532" "Studentized EHW" "Rosenbaum" 0.95
"11533" "Studentized EHW" "Rosenbaum" 0.522
"11534" "Studentized EHW" "Rosenbaum" 0.914
"11535" "Studentized EHW" "Rosenbaum" 0.72
"11536" "Studentized EHW" "Rosenbaum" 0.666
"11537" "Studentized EHW" "Rosenbaum" 0.878
"11538" "Studentized EHW" "Rosenbaum" 0.152
"11539" "Studentized EHW" "Rosenbaum" 0.826
"11540" "Studentized EHW" "Rosenbaum" 0.614
"11541" "Studentized EHW" "Rosenbaum" 0.898
"11542" "Studentized EHW" "Rosenbaum" 0.552
"11543" "Studentized EHW" "Rosenbaum" 0.484
"11544" "Studentized EHW" "Rosenbaum" 0.336
"11545" "Studentized EHW" "Rosenbaum" 0.63
"11546" "Studentized EHW" "Rosenbaum" 0.46
"11547" "Studentized EHW" "Rosenbaum" 0.408
"11548" "Studentized EHW" "Rosenbaum" 0.982
"11549" "Studentized EHW" "Rosenbaum" 0.964
"11550" "Studentized EHW" "Rosenbaum" 0.074
"11551" "Studentized EHW" "Rosenbaum" 0.72
"11552" "Studentized EHW" "Rosenbaum" 0.578
"11553" "Studentized EHW" "Rosenbaum" 0.824
"11554" "Studentized EHW" "Rosenbaum" 0.672
"11555" "Studentized EHW" "Rosenbaum" 0.608
"11556" "Studentized EHW" "Rosenbaum" 0.044
"11557" "Studentized EHW" "Rosenbaum" 0.934
"11558" "Studentized EHW" "Rosenbaum" 0.396
"11559" "Studentized EHW" "Rosenbaum" 0.74
"11560" "Studentized EHW" "Rosenbaum" 0.1
"11561" "Studentized EHW" "Rosenbaum" 0.58
"11562" "Studentized EHW" "Rosenbaum" 0.648
"11563" "Studentized EHW" "Rosenbaum" 0.45
"11564" "Studentized EHW" "Rosenbaum" 0.216
"11565" "Studentized EHW" "Rosenbaum" 0.93
"11566" "Studentized EHW" "Rosenbaum" 0.874
"11567" "Studentized EHW" "Rosenbaum" 0.864
"11568" "Studentized EHW" "Rosenbaum" 0.522
"11569" "Studentized EHW" "Rosenbaum" 0.67
"11570" "Studentized EHW" "Rosenbaum" 0.19
"11571" "Studentized EHW" "Rosenbaum" 0.81
"11572" "Studentized EHW" "Rosenbaum" 0.022
"11573" "Studentized EHW" "Rosenbaum" 0.606
"11574" "Studentized EHW" "Rosenbaum" 0.596
"11575" "Studentized EHW" "Rosenbaum" 0.396
"11576" "Studentized EHW" "Rosenbaum" 0.304
"11577" "Studentized EHW" "Rosenbaum" 0.698
"11578" "Studentized EHW" "Rosenbaum" 0.498
"11579" "Studentized EHW" "Rosenbaum" 0.864
"11580" "Studentized EHW" "Rosenbaum" 0.756
"11581" "Studentized EHW" "Rosenbaum" 0.436
"11582" "Studentized EHW" "Rosenbaum" 0.556
"11583" "Studentized EHW" "Rosenbaum" 0.522
"11584" "Studentized EHW" "Rosenbaum" 0.536
"11585" "Studentized EHW" "Rosenbaum" 0.716
"11586" "Studentized EHW" "Rosenbaum" 0.356
"11587" "Studentized EHW" "Rosenbaum" 0.712
"11588" "Studentized EHW" "Rosenbaum" 0.924
"11589" "Studentized EHW" "Rosenbaum" 0.836
"11590" "Studentized EHW" "Rosenbaum" 0.784
"11591" "Studentized EHW" "Rosenbaum" 0.672
"11592" "Studentized EHW" "Rosenbaum" 0.084
"11593" "Studentized EHW" "Rosenbaum" 0.82
"11594" "Studentized EHW" "Rosenbaum" 0.202
"11595" "Studentized EHW" "Rosenbaum" 0.144
"11596" "Studentized EHW" "Rosenbaum" 0.924
"11597" "Studentized EHW" "Rosenbaum" 0.046
"11598" "Studentized EHW" "Rosenbaum" 0.862
"11599" "Studentized EHW" "Rosenbaum" 0.604
"11600" "Studentized EHW" "Rosenbaum" 0.486
"11601" "Studentized EHW" "Rosenbaum" 0.472
"11602" "Studentized EHW" "Rosenbaum" 0.228
"11603" "Studentized EHW" "Rosenbaum" 0.706
"11604" "Studentized EHW" "Rosenbaum" 0.642
"11605" "Studentized EHW" "Rosenbaum" 0.76
"11606" "Studentized EHW" "Rosenbaum" 0.482
"11607" "Studentized EHW" "Rosenbaum" 0.44
"11608" "Studentized EHW" "Rosenbaum" 0.35
"11609" "Studentized EHW" "Rosenbaum" 0.802
"11610" "Studentized EHW" "Rosenbaum" 0.74
"11611" "Studentized EHW" "Rosenbaum" 0.346
"11612" "Studentized EHW" "Rosenbaum" 0.79
"11613" "Studentized EHW" "Rosenbaum" 0.752
"11614" "Studentized EHW" "Rosenbaum" 0.828
"11615" "Studentized EHW" "Rosenbaum" 0.774
"11616" "Studentized EHW" "Rosenbaum" 0.774
"11617" "Studentized EHW" "Rosenbaum" 0.184
"11618" "Studentized EHW" "Rosenbaum" 0.548
"11619" "Studentized EHW" "Rosenbaum" 0.378
"11620" "Studentized EHW" "Rosenbaum" 0.136
"11621" "Studentized EHW" "Rosenbaum" 0.732
"11622" "Studentized EHW" "Rosenbaum" 0.284
"11623" "Studentized EHW" "Rosenbaum" 0.52
"11624" "Studentized EHW" "Rosenbaum" 0.088
"11625" "Studentized EHW" "Rosenbaum" 0.724
"11626" "Studentized EHW" "Rosenbaum" 0.928
"11627" "Studentized EHW" "Rosenbaum" 0.132
"11628" "Studentized EHW" "Rosenbaum" 0.434
"11629" "Studentized EHW" "Rosenbaum" 0.604
"11630" "Studentized EHW" "Rosenbaum" 0.782
"11631" "Studentized EHW" "Rosenbaum" 0.688
"11632" "Studentized EHW" "Rosenbaum" 0.564
"11633" "Studentized EHW" "Rosenbaum" 0.304
"11634" "Studentized EHW" "Rosenbaum" 0.534
"11635" "Studentized EHW" "Rosenbaum" 0.714
"11636" "Studentized EHW" "Rosenbaum" 0.622
"11637" "Studentized EHW" "Rosenbaum" 0.386
"11638" "Studentized EHW" "Rosenbaum" 0.432
"11639" "Studentized EHW" "Rosenbaum" 0.908
"11640" "Studentized EHW" "Rosenbaum" 0.982
"11641" "Studentized EHW" "Rosenbaum" 0.554
"11642" "Studentized EHW" "Rosenbaum" 0.66
"11643" "Studentized EHW" "Rosenbaum" 0.252
"11644" "Studentized EHW" "Rosenbaum" 0.7
"11645" "Studentized EHW" "Rosenbaum" 0.86
"11646" "Studentized EHW" "Rosenbaum" 0.702
"11647" "Studentized EHW" "Rosenbaum" 0.42
"11648" "Studentized EHW" "Rosenbaum" 0.3
"11649" "Studentized EHW" "Rosenbaum" 0.52
"11650" "Studentized EHW" "Rosenbaum" 0.246
"11651" "Studentized EHW" "Rosenbaum" 0.682
"11652" "Studentized EHW" "Rosenbaum" 0.962
"11653" "Studentized EHW" "Rosenbaum" 0.2
"11654" "Studentized EHW" "Rosenbaum" 0.33
"11655" "Studentized EHW" "Rosenbaum" 0.75
"11656" "Studentized EHW" "Rosenbaum" 0.48
"11657" "Studentized EHW" "Rosenbaum" 0.044
"11658" "Studentized EHW" "Rosenbaum" 0.712
"11659" "Studentized EHW" "Rosenbaum" 0.714
"11660" "Studentized EHW" "Rosenbaum" 0.74
"11661" "Studentized EHW" "Rosenbaum" 0.934
"11662" "Studentized EHW" "Rosenbaum" 0.132
"11663" "Studentized EHW" "Rosenbaum" 0.504
"11664" "Studentized EHW" "Rosenbaum" 0.524
"11665" "Studentized EHW" "Rosenbaum" 0.346
"11666" "Studentized EHW" "Rosenbaum" 0.32
"11667" "Studentized EHW" "Rosenbaum" 0.436
"11668" "Studentized EHW" "Rosenbaum" 0.85
"11669" "Studentized EHW" "Rosenbaum" 0.53
"11670" "Studentized EHW" "Rosenbaum" 0.114
"11671" "Studentized EHW" "Rosenbaum" 0.216
"11672" "Studentized EHW" "Rosenbaum" 0.94
"11673" "Studentized EHW" "Rosenbaum" 0.258
"11674" "Studentized EHW" "Rosenbaum" 0.55
"11675" "Studentized EHW" "Rosenbaum" 0.87
"11676" "Studentized EHW" "Rosenbaum" 0.266
"11677" "Studentized EHW" "Rosenbaum" 0.162
"11678" "Studentized EHW" "Rosenbaum" 0.07
"11679" "Studentized EHW" "Rosenbaum" 0.038
"11680" "Studentized EHW" "Rosenbaum" 0.088
"11681" "Studentized EHW" "Rosenbaum" 0.724
"11682" "Studentized EHW" "Rosenbaum" 0.248
"11683" "Studentized EHW" "Rosenbaum" 0.426
"11684" "Studentized EHW" "Rosenbaum" 0.868
"11685" "Studentized EHW" "Rosenbaum" 0.838
"11686" "Studentized EHW" "Rosenbaum" 0.886
"11687" "Studentized EHW" "Rosenbaum" 0.806
"11688" "Studentized EHW" "Rosenbaum" 0.982
"11689" "Studentized EHW" "Rosenbaum" 0.29
"11690" "Studentized EHW" "Rosenbaum" 0.27
"11691" "Studentized EHW" "Rosenbaum" 0.688
"11692" "Studentized EHW" "Rosenbaum" 0.924
"11693" "Studentized EHW" "Rosenbaum" 0.578
"11694" "Studentized EHW" "Rosenbaum" 0.492
"11695" "Studentized EHW" "Rosenbaum" 0.444
"11696" "Studentized EHW" "Rosenbaum" 0.002
"11697" "Studentized EHW" "Rosenbaum" 1
"11698" "Studentized EHW" "Rosenbaum" 0.184
"11699" "Studentized EHW" "Rosenbaum" 0.372
"11700" "Studentized EHW" "Rosenbaum" 0.632
"11701" "Studentized EHW" "Rosenbaum" 0.974
"11702" "Studentized EHW" "Rosenbaum" 0.69
"11703" "Studentized EHW" "Rosenbaum" 0.486
"11704" "Studentized EHW" "Rosenbaum" 0.294
"11705" "Studentized EHW" "Rosenbaum" 0.528
"11706" "Studentized EHW" "Rosenbaum" 0.576
"11707" "Studentized EHW" "Rosenbaum" 0.64
"11708" "Studentized EHW" "Rosenbaum" 0.828
"11709" "Studentized EHW" "Rosenbaum" 0.536
"11710" "Studentized EHW" "Rosenbaum" 0.838
"11711" "Studentized EHW" "Rosenbaum" 0.592
"11712" "Studentized EHW" "Rosenbaum" 0.184
"11713" "Studentized EHW" "Rosenbaum" 0.926
"11714" "Studentized EHW" "Rosenbaum" 0.634
"11715" "Studentized EHW" "Rosenbaum" 0.948
"11716" "Studentized EHW" "Rosenbaum" 0.922
"11717" "Studentized EHW" "Rosenbaum" 0.98
"11718" "Studentized EHW" "Rosenbaum" 0.882
"11719" "Studentized EHW" "Rosenbaum" 0.574
"11720" "Studentized EHW" "Rosenbaum" 0.684
"11721" "Studentized EHW" "Rosenbaum" 0.468
"11722" "Studentized EHW" "Rosenbaum" 0.326
"11723" "Studentized EHW" "Rosenbaum" 0.766
"11724" "Studentized EHW" "Rosenbaum" 0.664
"11725" "Studentized EHW" "Rosenbaum" 0.482
"11726" "Studentized EHW" "Rosenbaum" 0.71
"11727" "Studentized EHW" "Rosenbaum" 0.578
"11728" "Studentized EHW" "Rosenbaum" 0.492
"11729" "Studentized EHW" "Rosenbaum" 0.902
"11730" "Studentized EHW" "Rosenbaum" 0.492
"11731" "Studentized EHW" "Rosenbaum" 0.868
"11732" "Studentized EHW" "Rosenbaum" 0.856
"11733" "Studentized EHW" "Rosenbaum" 0.266
"11734" "Studentized EHW" "Rosenbaum" 0.65
"11735" "Studentized EHW" "Rosenbaum" 0.604
"11736" "Studentized EHW" "Rosenbaum" 0.272
"11737" "Studentized EHW" "Rosenbaum" 0.338
"11738" "Studentized EHW" "Rosenbaum" 0.294
"11739" "Studentized EHW" "Rosenbaum" 0.222
"11740" "Studentized EHW" "Rosenbaum" 0.79
"11741" "Studentized EHW" "Rosenbaum" 0.71
"11742" "Studentized EHW" "Rosenbaum" 0.522
"11743" "Studentized EHW" "Rosenbaum" 0.842
"11744" "Studentized EHW" "Rosenbaum" 0.762
"11745" "Studentized EHW" "Rosenbaum" 0.702
"11746" "Studentized EHW" "Rosenbaum" 0.822
"11747" "Studentized EHW" "Rosenbaum" 0.532
"11748" "Studentized EHW" "Rosenbaum" 0.372
"11749" "Studentized EHW" "Rosenbaum" 0.574
"11750" "Studentized EHW" "Rosenbaum" 0.598
"11751" "Studentized EHW" "Rosenbaum" 0.596
"11752" "Studentized EHW" "Rosenbaum" 0.676
"11753" "Studentized EHW" "Rosenbaum" 0.646
"11754" "Studentized EHW" "Rosenbaum" 0.954
"11755" "Studentized EHW" "Rosenbaum" 0.728
"11756" "Studentized EHW" "Rosenbaum" 0.256
"11757" "Studentized EHW" "Rosenbaum" 0.394
"11758" "Studentized EHW" "Rosenbaum" 0.208
"11759" "Studentized EHW" "Rosenbaum" 0.636
"11760" "Studentized EHW" "Rosenbaum" 0.454
"11761" "Studentized EHW" "Rosenbaum" 0.772
"11762" "Studentized EHW" "Rosenbaum" 0.258
"11763" "Studentized EHW" "Rosenbaum" 0.23
"11764" "Studentized EHW" "Rosenbaum" 0.726
"11765" "Studentized EHW" "Rosenbaum" 0.018
"11766" "Studentized EHW" "Rosenbaum" 0.94
"11767" "Studentized EHW" "Rosenbaum" 0.696
"11768" "Studentized EHW" "Rosenbaum" 0.378
"11769" "Studentized EHW" "Rosenbaum" 0.442
"11770" "Studentized EHW" "Rosenbaum" 0.968
"11771" "Studentized EHW" "Rosenbaum" 0.292
"11772" "Studentized EHW" "Rosenbaum" 0.402
"11773" "Studentized EHW" "Rosenbaum" 0.114
"11774" "Studentized EHW" "Rosenbaum" 0.598
"11775" "Studentized EHW" "Rosenbaum" 0.314
"11776" "Studentized EHW" "Rosenbaum" 0.676
"11777" "Studentized EHW" "Rosenbaum" 0.522
"11778" "Studentized EHW" "Rosenbaum" 0.34
"11779" "Studentized EHW" "Rosenbaum" 0.058
"11780" "Studentized EHW" "Rosenbaum" 0.194
"11781" "Studentized EHW" "Rosenbaum" 0.77
"11782" "Studentized EHW" "Rosenbaum" 0.656
"11783" "Studentized EHW" "Rosenbaum" 0.928
"11784" "Studentized EHW" "Rosenbaum" 0.814
"11785" "Studentized EHW" "Rosenbaum" 0.718
"11786" "Studentized EHW" "Rosenbaum" 0.878
"11787" "Studentized EHW" "Rosenbaum" 0.33
"11788" "Studentized EHW" "Rosenbaum" 0.696
"11789" "Studentized EHW" "Rosenbaum" 0.998
"11790" "Studentized EHW" "Rosenbaum" 0.342
"11791" "Studentized EHW" "Rosenbaum" 0.352
"11792" "Studentized EHW" "Rosenbaum" 0.49
"11793" "Studentized EHW" "Rosenbaum" 0.924
"11794" "Studentized EHW" "Rosenbaum" 0.508
"11795" "Studentized EHW" "Rosenbaum" 0.904
"11796" "Studentized EHW" "Rosenbaum" 0.906
"11797" "Studentized EHW" "Rosenbaum" 0.554
"11798" "Studentized EHW" "Rosenbaum" 0.398
"11799" "Studentized EHW" "Rosenbaum" 0.31
"11800" "Studentized EHW" "Rosenbaum" 0.692
"11801" "Studentized EHW" "Rosenbaum" 0.114
"11802" "Studentized EHW" "Rosenbaum" 0.46
"11803" "Studentized EHW" "Rosenbaum" 0.906
"11804" "Studentized EHW" "Rosenbaum" 0.518
"11805" "Studentized EHW" "Rosenbaum" 0.824
"11806" "Studentized EHW" "Rosenbaum" 0.972
"11807" "Studentized EHW" "Rosenbaum" 0.838
"11808" "Studentized EHW" "Rosenbaum" 0.97
"11809" "Studentized EHW" "Rosenbaum" 0.872
"11810" "Studentized EHW" "Rosenbaum" 0.736
"11811" "Studentized EHW" "Rosenbaum" 0.8
"11812" "Studentized EHW" "Rosenbaum" 0.454
"11813" "Studentized EHW" "Rosenbaum" 0.826
"11814" "Studentized EHW" "Rosenbaum" 0.216
"11815" "Studentized EHW" "Rosenbaum" 0.052
"11816" "Studentized EHW" "Rosenbaum" 0.694
"11817" "Studentized EHW" "Rosenbaum" 0.698
"11818" "Studentized EHW" "Rosenbaum" 0.56
"11819" "Studentized EHW" "Rosenbaum" 0.4
"11820" "Studentized EHW" "Rosenbaum" 0.52
"11821" "Studentized EHW" "Rosenbaum" 0.158
"11822" "Studentized EHW" "Rosenbaum" 0.202
"11823" "Studentized EHW" "Rosenbaum" 0.712
"11824" "Studentized EHW" "Rosenbaum" 0.548
"11825" "Studentized EHW" "Rosenbaum" 0.018
"11826" "Studentized EHW" "Rosenbaum" 0.974
"11827" "Studentized EHW" "Rosenbaum" 0.56
"11828" "Studentized EHW" "Rosenbaum" 0.994
"11829" "Studentized EHW" "Rosenbaum" 0.574
"11830" "Studentized EHW" "Rosenbaum" 0.904
"11831" "Studentized EHW" "Rosenbaum" 0.294
"11832" "Studentized EHW" "Rosenbaum" 0.406
"11833" "Studentized EHW" "Rosenbaum" 0.612
"11834" "Studentized EHW" "Rosenbaum" 0.846
"11835" "Studentized EHW" "Rosenbaum" 0.024
"11836" "Studentized EHW" "Rosenbaum" 0.63
"11837" "Studentized EHW" "Rosenbaum" 0.968
"11838" "Studentized EHW" "Rosenbaum" 0.126
"11839" "Studentized EHW" "Rosenbaum" 0.636
"11840" "Studentized EHW" "Rosenbaum" 0.8
"11841" "Studentized EHW" "Rosenbaum" 0.498
"11842" "Studentized EHW" "Rosenbaum" 0.596
"11843" "Studentized EHW" "Rosenbaum" 0.646
"11844" "Studentized EHW" "Rosenbaum" 0.72
"11845" "Studentized EHW" "Rosenbaum" 0.672
"11846" "Studentized EHW" "Rosenbaum" 0.424
"11847" "Studentized EHW" "Rosenbaum" 0.91
"11848" "Studentized EHW" "Rosenbaum" 0.524
"11849" "Studentized EHW" "Rosenbaum" 0.792
"11850" "Studentized EHW" "Rosenbaum" 0.806
"11851" "Studentized EHW" "Rosenbaum" 0.634
"11852" "Studentized EHW" "Rosenbaum" 0.842
"11853" "Studentized EHW" "Rosenbaum" 0.396
"11854" "Studentized EHW" "Rosenbaum" 0.324
"11855" "Studentized EHW" "Rosenbaum" 0.984
"11856" "Studentized EHW" "Rosenbaum" 0.954
"11857" "Studentized EHW" "Rosenbaum" 0.342
"11858" "Studentized EHW" "Rosenbaum" 0.962
"11859" "Studentized EHW" "Rosenbaum" 0.234
"11860" "Studentized EHW" "Rosenbaum" 0.33
"11861" "Studentized EHW" "Rosenbaum" 0.344
"11862" "Studentized EHW" "Rosenbaum" 0.824
"11863" "Studentized EHW" "Rosenbaum" 0.94
"11864" "Studentized EHW" "Rosenbaum" 0.152
"11865" "Studentized EHW" "Rosenbaum" 0.456
"11866" "Studentized EHW" "Rosenbaum" 0.656
"11867" "Studentized EHW" "Rosenbaum" 0.364
"11868" "Studentized EHW" "Rosenbaum" 0.518
"11869" "Studentized EHW" "Rosenbaum" 0.766
"11870" "Studentized EHW" "Rosenbaum" 0.274
"11871" "Studentized EHW" "Rosenbaum" 0.5
"11872" "Studentized EHW" "Rosenbaum" 0.058
"11873" "Studentized EHW" "Rosenbaum" 0.776
"11874" "Studentized EHW" "Rosenbaum" 0.754
"11875" "Studentized EHW" "Rosenbaum" 0.636
"11876" "Studentized EHW" "Rosenbaum" 0.258
"11877" "Studentized EHW" "Rosenbaum" 0.478
"11878" "Studentized EHW" "Rosenbaum" 0.762
"11879" "Studentized EHW" "Rosenbaum" 0.52
"11880" "Studentized EHW" "Rosenbaum" 0.572
"11881" "Studentized EHW" "Rosenbaum" 0.212
"11882" "Studentized EHW" "Rosenbaum" 0.604
"11883" "Studentized EHW" "Rosenbaum" 0.162
"11884" "Studentized EHW" "Rosenbaum" 0.904
"11885" "Studentized EHW" "Rosenbaum" 0.438
"11886" "Studentized EHW" "Rosenbaum" 0.786
"11887" "Studentized EHW" "Rosenbaum" 0.712
"11888" "Studentized EHW" "Rosenbaum" 0.56
"11889" "Studentized EHW" "Rosenbaum" 0.244
"11890" "Studentized EHW" "Rosenbaum" 0.766
"11891" "Studentized EHW" "Rosenbaum" 0.598
"11892" "Studentized EHW" "Rosenbaum" 0.478
"11893" "Studentized EHW" "Rosenbaum" 0.754
"11894" "Studentized EHW" "Rosenbaum" 0.604
"11895" "Studentized EHW" "Rosenbaum" 0.66
"11896" "Studentized EHW" "Rosenbaum" 0.576
"11897" "Studentized EHW" "Rosenbaum" 0.768
"11898" "Studentized EHW" "Rosenbaum" 0.596
"11899" "Studentized EHW" "Rosenbaum" 0.35
"11900" "Studentized EHW" "Rosenbaum" 0.216
"11901" "Studentized EHW" "Rosenbaum" 0.266
"11902" "Studentized EHW" "Rosenbaum" 0.662
"11903" "Studentized EHW" "Rosenbaum" 0.026
"11904" "Studentized EHW" "Rosenbaum" 0.306
"11905" "Studentized EHW" "Rosenbaum" 0.726
"11906" "Studentized EHW" "Rosenbaum" 0.784
"11907" "Studentized EHW" "Rosenbaum" 0.628
"11908" "Studentized EHW" "Rosenbaum" 0.124
"11909" "Studentized EHW" "Rosenbaum" 0.854
"11910" "Studentized EHW" "Rosenbaum" 0.128
"11911" "Studentized EHW" "Rosenbaum" 0.958
"11912" "Studentized EHW" "Rosenbaum" 0.514
"11913" "Studentized EHW" "Rosenbaum" 0.004
"11914" "Studentized EHW" "Rosenbaum" 0.516
"11915" "Studentized EHW" "Rosenbaum" 0.796
"11916" "Studentized EHW" "Rosenbaum" 0.674
"11917" "Studentized EHW" "Rosenbaum" 0.716
"11918" "Studentized EHW" "Rosenbaum" 0.838
"11919" "Studentized EHW" "Rosenbaum" 0.562
"11920" "Studentized EHW" "Rosenbaum" 0.906
"11921" "Studentized EHW" "Rosenbaum" 0.424
"11922" "Studentized EHW" "Rosenbaum" 0.944
"11923" "Studentized EHW" "Rosenbaum" 0.332
"11924" "Studentized EHW" "Rosenbaum" 0.442
"11925" "Studentized EHW" "Rosenbaum" 0.712
"11926" "Studentized EHW" "Rosenbaum" 0.392
"11927" "Studentized EHW" "Rosenbaum" 0.778
"11928" "Studentized EHW" "Rosenbaum" 0.192
"11929" "Studentized EHW" "Rosenbaum" 0.508
"11930" "Studentized EHW" "Rosenbaum" 0.834
"11931" "Studentized EHW" "Rosenbaum" 0.01
"11932" "Studentized EHW" "Rosenbaum" 0.79
"11933" "Studentized EHW" "Rosenbaum" 0.064
"11934" "Studentized EHW" "Rosenbaum" 0.744
"11935" "Studentized EHW" "Rosenbaum" 0.186
"11936" "Studentized EHW" "Rosenbaum" 0.554
"11937" "Studentized EHW" "Rosenbaum" 0.768
"11938" "Studentized EHW" "Rosenbaum" 0.266
"11939" "Studentized EHW" "Rosenbaum" 0.548
"11940" "Studentized EHW" "Rosenbaum" 0.814
"11941" "Studentized EHW" "Rosenbaum" 0.164
"11942" "Studentized EHW" "Rosenbaum" 0.192
"11943" "Studentized EHW" "Rosenbaum" 0.766
"11944" "Studentized EHW" "Rosenbaum" 0.606
"11945" "Studentized EHW" "Rosenbaum" 0.642
"11946" "Studentized EHW" "Rosenbaum" 0.768
"11947" "Studentized EHW" "Rosenbaum" 0.298
"11948" "Studentized EHW" "Rosenbaum" 0.326
"11949" "Studentized EHW" "Rosenbaum" 0.018
"11950" "Studentized EHW" "Rosenbaum" 0.45
"11951" "Studentized EHW" "Rosenbaum" 0.758
"11952" "Studentized EHW" "Rosenbaum" 0.086
"11953" "Studentized EHW" "Rosenbaum" 0.694
"11954" "Studentized EHW" "Rosenbaum" 0.918
"11955" "Studentized EHW" "Rosenbaum" 0.28
"11956" "Studentized EHW" "Rosenbaum" 0.742
"11957" "Studentized EHW" "Rosenbaum" 0.7
"11958" "Studentized EHW" "Rosenbaum" 0.598
"11959" "Studentized EHW" "Rosenbaum" 0.962
"11960" "Studentized EHW" "Rosenbaum" 0.036
"11961" "Studentized EHW" "Rosenbaum" 0.988
"11962" "Studentized EHW" "Rosenbaum" 0.766
"11963" "Studentized EHW" "Rosenbaum" 0.456
"11964" "Studentized EHW" "Rosenbaum" 0.224
"11965" "Studentized EHW" "Rosenbaum" 0.886
"11966" "Studentized EHW" "Rosenbaum" 0.616
"11967" "Studentized EHW" "Rosenbaum" 0.16
"11968" "Studentized EHW" "Rosenbaum" 0.164
"11969" "Studentized EHW" "Rosenbaum" 0.906
"11970" "Studentized EHW" "Rosenbaum" 0.032
"11971" "Studentized EHW" "Rosenbaum" 0.23
"11972" "Studentized EHW" "Rosenbaum" 0.992
"11973" "Studentized EHW" "Rosenbaum" 0.818
"11974" "Studentized EHW" "Rosenbaum" 0.624
"11975" "Studentized EHW" "Rosenbaum" 0.496
"11976" "Studentized EHW" "Rosenbaum" 0.404
"11977" "Studentized EHW" "Rosenbaum" 0.422
"11978" "Studentized EHW" "Rosenbaum" 0.698
"11979" "Studentized EHW" "Rosenbaum" 0.918
"11980" "Studentized EHW" "Rosenbaum" 0.418
"11981" "Studentized EHW" "Rosenbaum" 0.946
"11982" "Studentized EHW" "Rosenbaum" 0.85
"11983" "Studentized EHW" "Rosenbaum" 0.594
"11984" "Studentized EHW" "Rosenbaum" 0.588
"11985" "Studentized EHW" "Rosenbaum" 0.608
"11986" "Studentized EHW" "Rosenbaum" 0.684
"11987" "Studentized EHW" "Rosenbaum" 0.722
"11988" "Studentized EHW" "Rosenbaum" 0.546
"11989" "Studentized EHW" "Rosenbaum" 0.662
"11990" "Studentized EHW" "Rosenbaum" 0.986
"11991" "Studentized EHW" "Rosenbaum" 0.246
"11992" "Studentized EHW" "Rosenbaum" 0.724
"11993" "Studentized EHW" "Rosenbaum" 0.262
"11994" "Studentized EHW" "Rosenbaum" 0.506
"11995" "Studentized EHW" "Rosenbaum" 0.522
"11996" "Studentized EHW" "Rosenbaum" 0.77
"11997" "Studentized EHW" "Rosenbaum" 0.29
"11998" "Studentized EHW" "Rosenbaum" 0.566
"11999" "Studentized EHW" "Rosenbaum" 0.53
"12000" "Studentized EHW" "Rosenbaum" 0.774


==> Graphs/pvaluesnull_humor.txt <==
"factor1" "factor2" "frt_pv"
"1" "Unstudentized" "Neyman" 0.726
"2" "Unstudentized" "Neyman" 0.514
"3" "Unstudentized" "Neyman" 0.16
"4" "Unstudentized" "Neyman" 0.198
"5" "Unstudentized" "Neyman" 0.69
"6" "Unstudentized" "Neyman" 0.454
"7" "Unstudentized" "Neyman" 0.664
"8" "Unstudentized" "Neyman" 0.132
"9" "Unstudentized" "Neyman" 0.166
"10" "Unstudentized" "Neyman" 0.76
"11" "Unstudentized" "Neyman" 0.678
"12" "Unstudentized" "Neyman" 0.176
"13" "Unstudentized" "Neyman" 0.186
"14" "Unstudentized" "Neyman" 0.76
"15" "Unstudentized" "Neyman" 0.118
"16" "Unstudentized" "Neyman" 0.586
"17" "Unstudentized" "Neyman" 0.874
"18" "Unstudentized" "Neyman" 0.562
"19" "Unstudentized" "Neyman" 0.822
"20" "Unstudentized" "Neyman" 0.042
"21" "Unstudentized" "Neyman" 0.122
"22" "Unstudentized" "Neyman" 0.962
"23" "Unstudentized" "Neyman" 0.456
"24" "Unstudentized" "Neyman" 0.438
"25" "Unstudentized" "Neyman" 0.036
"26" "Unstudentized" "Neyman" 0.772
"27" "Unstudentized" "Neyman" 0.662
"28" "Unstudentized" "Neyman" 0.002
"29" "Unstudentized" "Neyman" 0.8
"30" "Unstudentized" "Neyman" 0.17
"31" "Unstudentized" "Neyman" 0.256
"32" "Unstudentized" "Neyman" 0.906
"33" "Unstudentized" "Neyman" 0.26
"34" "Unstudentized" "Neyman" 0.002
"35" "Unstudentized" "Neyman" 0.784
"36" "Unstudentized" "Neyman" 0.666
"37" "Unstudentized" "Neyman" 0.28
"38" "Unstudentized" "Neyman" 0.67
"39" "Unstudentized" "Neyman" 0.15
"40" "Unstudentized" "Neyman" 0.042
"41" "Unstudentized" "Neyman" 0.796
"42" "Unstudentized" "Neyman" 0.502
"43" "Unstudentized" "Neyman" 0.006
"44" "Unstudentized" "Neyman" 0.844
"45" "Unstudentized" "Neyman" 0.806
"46" "Unstudentized" "Neyman" 0.878
"47" "Unstudentized" "Neyman" 0.41
"48" "Unstudentized" "Neyman" 0.054
"49" "Unstudentized" "Neyman" 0.874
"50" "Unstudentized" "Neyman" 0.666
"51" "Unstudentized" "Neyman" 0.842
"52" "Unstudentized" "Neyman" 0.854
"53" "Unstudentized" "Neyman" 0.072
"54" "Unstudentized" "Neyman" 0.84
"55" "Unstudentized" "Neyman" 0.504
"56" "Unstudentized" "Neyman" 0.064
"57" "Unstudentized" "Neyman" 0.314
"58" "Unstudentized" "Neyman" 0.274
"59" "Unstudentized" "Neyman" 0.516
"60" "Unstudentized" "Neyman" 0.604
"61" "Unstudentized" "Neyman" 0.96
"62" "Unstudentized" "Neyman" 0.448
"63" "Unstudentized" "Neyman" 0.47
"64" "Unstudentized" "Neyman" 0.202
"65" "Unstudentized" "Neyman" 0.914
"66" "Unstudentized" "Neyman" 0.28
"67" "Unstudentized" "Neyman" 0.984
"68" "Unstudentized" "Neyman" 0.078
"69" "Unstudentized" "Neyman" 0.636
"70" "Unstudentized" "Neyman" 0.382
"71" "Unstudentized" "Neyman" 0.33
"72" "Unstudentized" "Neyman" 0.814
"73" "Unstudentized" "Neyman" 0
"74" "Unstudentized" "Neyman" 0.188
"75" "Unstudentized" "Neyman" 0.452
"76" "Unstudentized" "Neyman" 0.024
"77" "Unstudentized" "Neyman" 0.678
"78" "Unstudentized" "Neyman" 0.552
"79" "Unstudentized" "Neyman" 0.834
"80" "Unstudentized" "Neyman" 0.788
"81" "Unstudentized" "Neyman" 0.658
"82" "Unstudentized" "Neyman" 0.26
"83" "Unstudentized" "Neyman" 0.866
"84" "Unstudentized" "Neyman" 0.992
"85" "Unstudentized" "Neyman" 0.868
"86" "Unstudentized" "Neyman" 0.314
"87" "Unstudentized" "Neyman" 0.566
"88" "Unstudentized" "Neyman" 0.486
"89" "Unstudentized" "Neyman" 0.506
"90" "Unstudentized" "Neyman" 0.56
"91" "Unstudentized" "Neyman" 0.214
"92" "Unstudentized" "Neyman" 0.914
"93" "Unstudentized" "Neyman" 0.146
"94" "Unstudentized" "Neyman" 0.344
"95" "Unstudentized" "Neyman" 0.672
"96" "Unstudentized" "Neyman" 0.01
"97" "Unstudentized" "Neyman" 0.884
"98" "Unstudentized" "Neyman" 0.778
"99" "Unstudentized" "Neyman" 0.302
"100" "Unstudentized" "Neyman" 0.92
"101" "Unstudentized" "Neyman" 0.246
"102" "Unstudentized" "Neyman" 0.024
"103" "Unstudentized" "Neyman" 0.554
"104" "Unstudentized" "Neyman" 0.768
"105" "Unstudentized" "Neyman" 0.458
"106" "Unstudentized" "Neyman" 0.388
"107" "Unstudentized" "Neyman" 0.706
"108" "Unstudentized" "Neyman" 0.222
"109" "Unstudentized" "Neyman" 0.222
"110" "Unstudentized" "Neyman" 0.566
"111" "Unstudentized" "Neyman" 0.322
"112" "Unstudentized" "Neyman" 0.26
"113" "Unstudentized" "Neyman" 0.192
"114" "Unstudentized" "Neyman" 0.648
"115" "Unstudentized" "Neyman" 0.618
"116" "Unstudentized" "Neyman" 0.372
"117" "Unstudentized" "Neyman" 0.966
"118" "Unstudentized" "Neyman" 0.726
"119" "Unstudentized" "Neyman" 0.746
"120" "Unstudentized" "Neyman" 0.742
"121" "Unstudentized" "Neyman" 0.016
"122" "Unstudentized" "Neyman" 0.522
"123" "Unstudentized" "Neyman" 0.61
"124" "Unstudentized" "Neyman" 0.292
"125" "Unstudentized" "Neyman" 0.742
"126" "Unstudentized" "Neyman" 0.798
"127" "Unstudentized" "Neyman" 0.76
"128" "Unstudentized" "Neyman" 0.454
"129" "Unstudentized" "Neyman" 0.784
"130" "Unstudentized" "Neyman" 0.632
"131" "Unstudentized" "Neyman" 0.818
"132" "Unstudentized" "Neyman" 0.85
"133" "Unstudentized" "Neyman" 0.04
"134" "Unstudentized" "Neyman" 0.61
"135" "Unstudentized" "Neyman" 0.82
"136" "Unstudentized" "Neyman" 0.048
"137" "Unstudentized" "Neyman" 0.562
"138" "Unstudentized" "Neyman" 0.694
"139" "Unstudentized" "Neyman" 0.714
"140" "Unstudentized" "Neyman" 0.914
"141" "Unstudentized" "Neyman" 0.054
"142" "Unstudentized" "Neyman" 0.654
"143" "Unstudentized" "Neyman" 0.372
"144" "Unstudentized" "Neyman" 0.92
"145" "Unstudentized" "Neyman" 0.294
"146" "Unstudentized" "Neyman" 0.638
"147" "Unstudentized" "Neyman" 0.022
"148" "Unstudentized" "Neyman" 0.238
"149" "Unstudentized" "Neyman" 0.864
"150" "Unstudentized" "Neyman" 0.26
"151" "Unstudentized" "Neyman" 0.066
"152" "Unstudentized" "Neyman" 0.022
"153" "Unstudentized" "Neyman" 0.606
"154" "Unstudentized" "Neyman" 0.246
"155" "Unstudentized" "Neyman" 0.368
"156" "Unstudentized" "Neyman" 0.68
"157" "Unstudentized" "Neyman" 0.162
"158" "Unstudentized" "Neyman" 0.182
"159" "Unstudentized" "Neyman" 0.48
"160" "Unstudentized" "Neyman" 0.2
"161" "Unstudentized" "Neyman" 0.904
"162" "Unstudentized" "Neyman" 0.63
"163" "Unstudentized" "Neyman" 0.588
"164" "Unstudentized" "Neyman" 0.382
"165" "Unstudentized" "Neyman" 0.754
"166" "Unstudentized" "Neyman" 0.336
"167" "Unstudentized" "Neyman" 0.808
"168" "Unstudentized" "Neyman" 0.668
"169" "Unstudentized" "Neyman" 0.396
"170" "Unstudentized" "Neyman" 0.008
"171" "Unstudentized" "Neyman" 0.174
"172" "Unstudentized" "Neyman" 0.2
"173" "Unstudentized" "Neyman" 0.668
"174" "Unstudentized" "Neyman" 0.344
"175" "Unstudentized" "Neyman" 0.054
"176" "Unstudentized" "Neyman" 0.702
"177" "Unstudentized" "Neyman" 0.302
"178" "Unstudentized" "Neyman" 0.776
"179" "Unstudentized" "Neyman" 0.118
"180" "Unstudentized" "Neyman" 0.886
"181" "Unstudentized" "Neyman" 0.072
"182" "Unstudentized" "Neyman" 0.202
"183" "Unstudentized" "Neyman" 0.22
"184" "Unstudentized" "Neyman" 0.292
"185" "Unstudentized" "Neyman" 0.738
"186" "Unstudentized" "Neyman" 0.124
"187" "Unstudentized" "Neyman" 0.584
"188" "Unstudentized" "Neyman" 0.676
"189" "Unstudentized" "Neyman" 0.816
"190" "Unstudentized" "Neyman" 0.222
"191" "Unstudentized" "Neyman" 0.632
"192" "Unstudentized" "Neyman" 0.366
"193" "Unstudentized" "Neyman" 0.772
"194" "Unstudentized" "Neyman" 0.466
"195" "Unstudentized" "Neyman" 0.636
"196" "Unstudentized" "Neyman" 0.966
"197" "Unstudentized" "Neyman" 0.23
"198" "Unstudentized" "Neyman" 0.316
"199" "Unstudentized" "Neyman" 0.254
"200" "Unstudentized" "Neyman" 0.24
"201" "Unstudentized" "Neyman" 0.912
"202" "Unstudentized" "Neyman" 0.302
"203" "Unstudentized" "Neyman" 0.022
"204" "Unstudentized" "Neyman" 0.748
"205" "Unstudentized" "Neyman" 0.054
"206" "Unstudentized" "Neyman" 0.098
"207" "Unstudentized" "Neyman" 0.168
"208" "Unstudentized" "Neyman" 0.96
"209" "Unstudentized" "Neyman" 0.232
"210" "Unstudentized" "Neyman" 0.63
"211" "Unstudentized" "Neyman" 0.02
"212" "Unstudentized" "Neyman" 0.926
"213" "Unstudentized" "Neyman" 0.12
"214" "Unstudentized" "Neyman" 0.438
"215" "Unstudentized" "Neyman" 0.13
"216" "Unstudentized" "Neyman" 0.25
"217" "Unstudentized" "Neyman" 0.382
"218" "Unstudentized" "Neyman" 0.83
"219" "Unstudentized" "Neyman" 0.93
"220" "Unstudentized" "Neyman" 0.822
"221" "Unstudentized" "Neyman" 0.898
"222" "Unstudentized" "Neyman" 0.074
"223" "Unstudentized" "Neyman" 0.318
"224" "Unstudentized" "Neyman" 0.322
"225" "Unstudentized" "Neyman" 0.162
"226" "Unstudentized" "Neyman" 0.274
"227" "Unstudentized" "Neyman" 0.06
"228" "Unstudentized" "Neyman" 0.376
"229" "Unstudentized" "Neyman" 0.182
"230" "Unstudentized" "Neyman" 0.908
"231" "Unstudentized" "Neyman" 0.412
"232" "Unstudentized" "Neyman" 0.524
"233" "Unstudentized" "Neyman" 0.156
"234" "Unstudentized" "Neyman" 0.218
"235" "Unstudentized" "Neyman" 0.194
"236" "Unstudentized" "Neyman" 0.508
"237" "Unstudentized" "Neyman" 0.048
"238" "Unstudentized" "Neyman" 0.446
"239" "Unstudentized" "Neyman" 0.944
"240" "Unstudentized" "Neyman" 0.04
"241" "Unstudentized" "Neyman" 0.116
"242" "Unstudentized" "Neyman" 0.326
"243" "Unstudentized" "Neyman" 0.382
"244" "Unstudentized" "Neyman" 0.206
"245" "Unstudentized" "Neyman" 0.75
"246" "Unstudentized" "Neyman" 0.624
"247" "Unstudentized" "Neyman" 0.83
"248" "Unstudentized" "Neyman" 0.986
"249" "Unstudentized" "Neyman" 0.43
"250" "Unstudentized" "Neyman" 0.876
"251" "Unstudentized" "Neyman" 0.424
"252" "Unstudentized" "Neyman" 0.462
"253" "Unstudentized" "Neyman" 0.676
"254" "Unstudentized" "Neyman" 0.662
"255" "Unstudentized" "Neyman" 0.37
"256" "Unstudentized" "Neyman" 0.392
"257" "Unstudentized" "Neyman" 0.058
"258" "Unstudentized" "Neyman" 0.508
"259" "Unstudentized" "Neyman" 0.16
"260" "Unstudentized" "Neyman" 0.69
"261" "Unstudentized" "Neyman" 0.134
"262" "Unstudentized" "Neyman" 0.682
"263" "Unstudentized" "Neyman" 0.642
"264" "Unstudentized" "Neyman" 0.012
"265" "Unstudentized" "Neyman" 0.074
"266" "Unstudentized" "Neyman" 0.226
"267" "Unstudentized" "Neyman" 0.23
"268" "Unstudentized" "Neyman" 0.536
"269" "Unstudentized" "Neyman" 0.734
"270" "Unstudentized" "Neyman" 0.312
"271" "Unstudentized" "Neyman" 0.878
"272" "Unstudentized" "Neyman" 0.878
"273" "Unstudentized" "Neyman" 0.112
"274" "Unstudentized" "Neyman" 0.088
"275" "Unstudentized" "Neyman" 0.31
"276" "Unstudentized" "Neyman" 0.86
"277" "Unstudentized" "Neyman" 0.698
"278" "Unstudentized" "Neyman" 0.458
"279" "Unstudentized" "Neyman" 0.774
"280" "Unstudentized" "Neyman" 0.496
"281" "Unstudentized" "Neyman" 0.642
"282" "Unstudentized" "Neyman" 0.602
"283" "Unstudentized" "Neyman" 0.048
"284" "Unstudentized" "Neyman" 0.136
"285" "Unstudentized" "Neyman" 0.134
"286" "Unstudentized" "Neyman" 0.78
"287" "Unstudentized" "Neyman" 0.98
"288" "Unstudentized" "Neyman" 0.54
"289" "Unstudentized" "Neyman" 0.958
"290" "Unstudentized" "Neyman" 0.742
"291" "Unstudentized" "Neyman" 0.136
"292" "Unstudentized" "Neyman" 0.496
"293" "Unstudentized" "Neyman" 0.092
"294" "Unstudentized" "Neyman" 0.874
"295" "Unstudentized" "Neyman" 0.63
"296" "Unstudentized" "Neyman" 0.516
"297" "Unstudentized" "Neyman" 0.184
"298" "Unstudentized" "Neyman" 0.86
"299" "Unstudentized" "Neyman" 0.658
"300" "Unstudentized" "Neyman" 0.206
"301" "Unstudentized" "Neyman" 0.494
"302" "Unstudentized" "Neyman" 0.778
"303" "Unstudentized" "Neyman" 0.624
"304" "Unstudentized" "Neyman" 0.258
"305" "Unstudentized" "Neyman" 0.67
"306" "Unstudentized" "Neyman" 0.534
"307" "Unstudentized" "Neyman" 0.48
"308" "Unstudentized" "Neyman" 0.576
"309" "Unstudentized" "Neyman" 0.774
"310" "Unstudentized" "Neyman" 0.7
"311" "Unstudentized" "Neyman" 0.114
"312" "Unstudentized" "Neyman" 0.738
"313" "Unstudentized" "Neyman" 0.834
"314" "Unstudentized" "Neyman" 0.306
"315" "Unstudentized" "Neyman" 0.214
"316" "Unstudentized" "Neyman" 0.83
"317" "Unstudentized" "Neyman" 0.238
"318" "Unstudentized" "Neyman" 0.038
"319" "Unstudentized" "Neyman" 0.424
"320" "Unstudentized" "Neyman" 0.588
"321" "Unstudentized" "Neyman" 0.122
"322" "Unstudentized" "Neyman" 0.308
"323" "Unstudentized" "Neyman" 0.878
"324" "Unstudentized" "Neyman" 0.122
"325" "Unstudentized" "Neyman" 0.082
"326" "Unstudentized" "Neyman" 0.548
"327" "Unstudentized" "Neyman" 0.148
"328" "Unstudentized" "Neyman" 0.536
"329" "Unstudentized" "Neyman" 0.204
"330" "Unstudentized" "Neyman" 0.838
"331" "Unstudentized" "Neyman" 0.678
"332" "Unstudentized" "Neyman" 0.834
"333" "Unstudentized" "Neyman" 0.304
"334" "Unstudentized" "Neyman" 0.818
"335" "Unstudentized" "Neyman" 0.146
"336" "Unstudentized" "Neyman" 0.092
"337" "Unstudentized" "Neyman" 0.474
"338" "Unstudentized" "Neyman" 0.458
"339" "Unstudentized" "Neyman" 0.516
"340" "Unstudentized" "Neyman" 0.24
"341" "Unstudentized" "Neyman" 0.206
"342" "Unstudentized" "Neyman" 0.204
"343" "Unstudentized" "Neyman" 0.082
"344" "Unstudentized" "Neyman" 0.574
"345" "Unstudentized" "Neyman" 0.036
"346" "Unstudentized" "Neyman" 0.242
"347" "Unstudentized" "Neyman" 0.86
"348" "Unstudentized" "Neyman" 0.824
"349" "Unstudentized" "Neyman" 0.836
"350" "Unstudentized" "Neyman" 0.84
"351" "Unstudentized" "Neyman" 0.37
"352" "Unstudentized" "Neyman" 0.154
"353" "Unstudentized" "Neyman" 0.996
"354" "Unstudentized" "Neyman" 0.606
"355" "Unstudentized" "Neyman" 0.354
"356" "Unstudentized" "Neyman" 0.718
"357" "Unstudentized" "Neyman" 0.906
"358" "Unstudentized" "Neyman" 0.562
"359" "Unstudentized" "Neyman" 0.17
"360" "Unstudentized" "Neyman" 0.786
"361" "Unstudentized" "Neyman" 0.61
"362" "Unstudentized" "Neyman" 0.002
"363" "Unstudentized" "Neyman" 0.614
"364" "Unstudentized" "Neyman" 0.64
"365" "Unstudentized" "Neyman" 0.624
"366" "Unstudentized" "Neyman" 0.522
"367" "Unstudentized" "Neyman" 0.906
"368" "Unstudentized" "Neyman" 0.176
"369" "Unstudentized" "Neyman" 0.758
"370" "Unstudentized" "Neyman" 0.508
"371" "Unstudentized" "Neyman" 0.678
"372" "Unstudentized" "Neyman" 0.448
"373" "Unstudentized" "Neyman" 0.322
"374" "Unstudentized" "Neyman" 0.34
"375" "Unstudentized" "Neyman" 0.624
"376" "Unstudentized" "Neyman" 0.412
"377" "Unstudentized" "Neyman" 0.04
"378" "Unstudentized" "Neyman" 0.328
"379" "Unstudentized" "Neyman" 0.334
"380" "Unstudentized" "Neyman" 0.726
"381" "Unstudentized" "Neyman" 0.22
"382" "Unstudentized" "Neyman" 0.426
"383" "Unstudentized" "Neyman" 0.95
"384" "Unstudentized" "Neyman" 0.372
"385" "Unstudentized" "Neyman" 0.198
"386" "Unstudentized" "Neyman" 0.664
"387" "Unstudentized" "Neyman" 0.214
"388" "Unstudentized" "Neyman" 0.688
"389" "Unstudentized" "Neyman" 0.968
"390" "Unstudentized" "Neyman" 0.29
"391" "Unstudentized" "Neyman" 0.104
"392" "Unstudentized" "Neyman" 0.986
"393" "Unstudentized" "Neyman" 0.85
"394" "Unstudentized" "Neyman" 0.064
"395" "Unstudentized" "Neyman" 0.564
"396" "Unstudentized" "Neyman" 0.536
"397" "Unstudentized" "Neyman" 0.764
"398" "Unstudentized" "Neyman" 0.702
"399" "Unstudentized" "Neyman" 0.502
"400" "Unstudentized" "Neyman" 0.102
"401" "Unstudentized" "Neyman" 0.168
"402" "Unstudentized" "Neyman" 0.65
"403" "Unstudentized" "Neyman" 0.01
"404" "Unstudentized" "Neyman" 0.206
"405" "Unstudentized" "Neyman" 0.398
"406" "Unstudentized" "Neyman" 0.304
"407" "Unstudentized" "Neyman" 0.198
"408" "Unstudentized" "Neyman" 0.598
"409" "Unstudentized" "Neyman" 0.29
"410" "Unstudentized" "Neyman" 0.154
"411" "Unstudentized" "Neyman" 0.692
"412" "Unstudentized" "Neyman" 0.218
"413" "Unstudentized" "Neyman" 0.67
"414" "Unstudentized" "Neyman" 0.094
"415" "Unstudentized" "Neyman" 0.392
"416" "Unstudentized" "Neyman" 0.838
"417" "Unstudentized" "Neyman" 0.072
"418" "Unstudentized" "Neyman" 0.052
"419" "Unstudentized" "Neyman" 0.774
"420" "Unstudentized" "Neyman" 0.384
"421" "Unstudentized" "Neyman" 0.848
"422" "Unstudentized" "Neyman" 0.22
"423" "Unstudentized" "Neyman" 0.118
"424" "Unstudentized" "Neyman" 0.252
"425" "Unstudentized" "Neyman" 0.926
"426" "Unstudentized" "Neyman" 0.87
"427" "Unstudentized" "Neyman" 0.916
"428" "Unstudentized" "Neyman" 0.768
"429" "Unstudentized" "Neyman" 0.43
"430" "Unstudentized" "Neyman" 0.596
"431" "Unstudentized" "Neyman" 0.4
"432" "Unstudentized" "Neyman" 0.006
"433" "Unstudentized" "Neyman" 0.016
"434" "Unstudentized" "Neyman" 0.638
"435" "Unstudentized" "Neyman" 0.674
"436" "Unstudentized" "Neyman" 0.576
"437" "Unstudentized" "Neyman" 0.504
"438" "Unstudentized" "Neyman" 0.254
"439" "Unstudentized" "Neyman" 0.384
"440" "Unstudentized" "Neyman" 0.202
"441" "Unstudentized" "Neyman" 0.656
"442" "Unstudentized" "Neyman" 0.038
"443" "Unstudentized" "Neyman" 0.462
"444" "Unstudentized" "Neyman" 0
"445" "Unstudentized" "Neyman" 0.38
"446" "Unstudentized" "Neyman" 0.654
"447" "Unstudentized" "Neyman" 0.208
"448" "Unstudentized" "Neyman" 0.004
"449" "Unstudentized" "Neyman" 0.468
"450" "Unstudentized" "Neyman" 0.466
"451" "Unstudentized" "Neyman" 0.99
"452" "Unstudentized" "Neyman" 0.118
"453" "Unstudentized" "Neyman" 0.562
"454" "Unstudentized" "Neyman" 0.814
"455" "Unstudentized" "Neyman" 0.49
"456" "Unstudentized" "Neyman" 0.182
"457" "Unstudentized" "Neyman" 0.272
"458" "Unstudentized" "Neyman" 0.35
"459" "Unstudentized" "Neyman" 0.702
"460" "Unstudentized" "Neyman" 0.156
"461" "Unstudentized" "Neyman" 0.642
"462" "Unstudentized" "Neyman" 0.004
"463" "Unstudentized" "Neyman" 0.266
"464" "Unstudentized" "Neyman" 0.46
"465" "Unstudentized" "Neyman" 0.392
"466" "Unstudentized" "Neyman" 0.12
"467" "Unstudentized" "Neyman" 0.35
"468" "Unstudentized" "Neyman" 0.044
"469" "Unstudentized" "Neyman" 0.89
"470" "Unstudentized" "Neyman" 0.38
"471" "Unstudentized" "Neyman" 0.226
"472" "Unstudentized" "Neyman" 0.316
"473" "Unstudentized" "Neyman" 0.606
"474" "Unstudentized" "Neyman" 0.558
"475" "Unstudentized" "Neyman" 0.164
"476" "Unstudentized" "Neyman" 0.9
"477" "Unstudentized" "Neyman" 0.212
"478" "Unstudentized" "Neyman" 0.654
"479" "Unstudentized" "Neyman" 0.672
"480" "Unstudentized" "Neyman" 0.29
"481" "Unstudentized" "Neyman" 0.28
"482" "Unstudentized" "Neyman" 0.368
"483" "Unstudentized" "Neyman" 0.842
"484" "Unstudentized" "Neyman" 0.002
"485" "Unstudentized" "Neyman" 0.98
"486" "Unstudentized" "Neyman" 0.318
"487" "Unstudentized" "Neyman" 0.51
"488" "Unstudentized" "Neyman" 0.522
"489" "Unstudentized" "Neyman" 0.806
"490" "Unstudentized" "Neyman" 0.024
"491" "Unstudentized" "Neyman" 0.138
"492" "Unstudentized" "Neyman" 0.104
"493" "Unstudentized" "Neyman" 0.99
"494" "Unstudentized" "Neyman" 0.73
"495" "Unstudentized" "Neyman" 0.08
"496" "Unstudentized" "Neyman" 0.974
"497" "Unstudentized" "Neyman" 0.668
"498" "Unstudentized" "Neyman" 0.008
"499" "Unstudentized" "Neyman" 0.768
"500" "Unstudentized" "Neyman" 0.538
"501" "Unstudentized" "Neyman" 0.306
"502" "Unstudentized" "Neyman" 0.128
"503" "Unstudentized" "Neyman" 0.94
"504" "Unstudentized" "Neyman" 0.35
"505" "Unstudentized" "Neyman" 0.186
"506" "Unstudentized" "Neyman" 0.23
"507" "Unstudentized" "Neyman" 0.928
"508" "Unstudentized" "Neyman" 0.1
"509" "Unstudentized" "Neyman" 0.06
"510" "Unstudentized" "Neyman" 0.118
"511" "Unstudentized" "Neyman" 0.898
"512" "Unstudentized" "Neyman" 0.598
"513" "Unstudentized" "Neyman" 0.108
"514" "Unstudentized" "Neyman" 0.056
"515" "Unstudentized" "Neyman" 0.884
"516" "Unstudentized" "Neyman" 0.274
"517" "Unstudentized" "Neyman" 0.302
"518" "Unstudentized" "Neyman" 0.602
"519" "Unstudentized" "Neyman" 0.882
"520" "Unstudentized" "Neyman" 0.218
"521" "Unstudentized" "Neyman" 0.326
"522" "Unstudentized" "Neyman" 0.592
"523" "Unstudentized" "Neyman" 0.082
"524" "Unstudentized" "Neyman" 0.568
"525" "Unstudentized" "Neyman" 0.574
"526" "Unstudentized" "Neyman" 0.298
"527" "Unstudentized" "Neyman" 0.884
"528" "Unstudentized" "Neyman" 0.242
"529" "Unstudentized" "Neyman" 0.116
"530" "Unstudentized" "Neyman" 0.784
"531" "Unstudentized" "Neyman" 0.896
"532" "Unstudentized" "Neyman" 0.484
"533" "Unstudentized" "Neyman" 0.876
"534" "Unstudentized" "Neyman" 0.894
"535" "Unstudentized" "Neyman" 0.566
"536" "Unstudentized" "Neyman" 0.466
"537" "Unstudentized" "Neyman" 0.912
"538" "Unstudentized" "Neyman" 0.162
"539" "Unstudentized" "Neyman" 0.202
"540" "Unstudentized" "Neyman" 0.934
"541" "Unstudentized" "Neyman" 0.014
"542" "Unstudentized" "Neyman" 0.518
"543" "Unstudentized" "Neyman" 0.016
"544" "Unstudentized" "Neyman" 0.676
"545" "Unstudentized" "Neyman" 0.074
"546" "Unstudentized" "Neyman" 0.884
"547" "Unstudentized" "Neyman" 0.378
"548" "Unstudentized" "Neyman" 0.244
"549" "Unstudentized" "Neyman" 0.652
"550" "Unstudentized" "Neyman" 0.19
"551" "Unstudentized" "Neyman" 0.22
"552" "Unstudentized" "Neyman" 0.548
"553" "Unstudentized" "Neyman" 0.674
"554" "Unstudentized" "Neyman" 0.326
"555" "Unstudentized" "Neyman" 0
"556" "Unstudentized" "Neyman" 0.514
"557" "Unstudentized" "Neyman" 0.534
"558" "Unstudentized" "Neyman" 0.936
"559" "Unstudentized" "Neyman" 0.616
"560" "Unstudentized" "Neyman" 0.204
"561" "Unstudentized" "Neyman" 0.894
"562" "Unstudentized" "Neyman" 0.424
"563" "Unstudentized" "Neyman" 0.372
"564" "Unstudentized" "Neyman" 0.542
"565" "Unstudentized" "Neyman" 0.02
"566" "Unstudentized" "Neyman" 0.372
"567" "Unstudentized" "Neyman" 1
"568" "Unstudentized" "Neyman" 0.028
"569" "Unstudentized" "Neyman" 0.148
"570" "Unstudentized" "Neyman" 0.762
"571" "Unstudentized" "Neyman" 0.82
"572" "Unstudentized" "Neyman" 0.412
"573" "Unstudentized" "Neyman" 0.216
"574" "Unstudentized" "Neyman" 0.87
"575" "Unstudentized" "Neyman" 0.224
"576" "Unstudentized" "Neyman" 0.35
"577" "Unstudentized" "Neyman" 0.252
"578" "Unstudentized" "Neyman" 0.412
"579" "Unstudentized" "Neyman" 0.998
"580" "Unstudentized" "Neyman" 0.536
"581" "Unstudentized" "Neyman" 0.31
"582" "Unstudentized" "Neyman" 0.266
"583" "Unstudentized" "Neyman" 0.494
"584" "Unstudentized" "Neyman" 0.842
"585" "Unstudentized" "Neyman" 0.39
"586" "Unstudentized" "Neyman" 0.296
"587" "Unstudentized" "Neyman" 0.118
"588" "Unstudentized" "Neyman" 0.466
"589" "Unstudentized" "Neyman" 0.388
"590" "Unstudentized" "Neyman" 0.77
"591" "Unstudentized" "Neyman" 0.372
"592" "Unstudentized" "Neyman" 0.048
"593" "Unstudentized" "Neyman" 0.632
"594" "Unstudentized" "Neyman" 0.172
"595" "Unstudentized" "Neyman" 0.152
"596" "Unstudentized" "Neyman" 0.068
"597" "Unstudentized" "Neyman" 0.028
"598" "Unstudentized" "Neyman" 0
"599" "Unstudentized" "Neyman" 0.018
"600" "Unstudentized" "Neyman" 0.006
"601" "Unstudentized" "Neyman" 0.602
"602" "Unstudentized" "Neyman" 0.198
"603" "Unstudentized" "Neyman" 0.63
"604" "Unstudentized" "Neyman" 0.59
"605" "Unstudentized" "Neyman" 0.186
"606" "Unstudentized" "Neyman" 0.3
"607" "Unstudentized" "Neyman" 0.368
"608" "Unstudentized" "Neyman" 0.046
"609" "Unstudentized" "Neyman" 0.364
"610" "Unstudentized" "Neyman" 0.484
"611" "Unstudentized" "Neyman" 0.642
"612" "Unstudentized" "Neyman" 0.466
"613" "Unstudentized" "Neyman" 0.402
"614" "Unstudentized" "Neyman" 0.584
"615" "Unstudentized" "Neyman" 0.216
"616" "Unstudentized" "Neyman" 0.82
"617" "Unstudentized" "Neyman" 0.896
"618" "Unstudentized" "Neyman" 0.59
"619" "Unstudentized" "Neyman" 0.592
"620" "Unstudentized" "Neyman" 0.118
"621" "Unstudentized" "Neyman" 0.148
"622" "Unstudentized" "Neyman" 0.14
"623" "Unstudentized" "Neyman" 0.552
"624" "Unstudentized" "Neyman" 0.84
"625" "Unstudentized" "Neyman" 0.512
"626" "Unstudentized" "Neyman" 0.152
"627" "Unstudentized" "Neyman" 0.162
"628" "Unstudentized" "Neyman" 0.356
"629" "Unstudentized" "Neyman" 0.676
"630" "Unstudentized" "Neyman" 0.06
"631" "Unstudentized" "Neyman" 0.044
"632" "Unstudentized" "Neyman" 0.962
"633" "Unstudentized" "Neyman" 0.884
"634" "Unstudentized" "Neyman" 0.346
"635" "Unstudentized" "Neyman" 0.244
"636" "Unstudentized" "Neyman" 0.074
"637" "Unstudentized" "Neyman" 0
"638" "Unstudentized" "Neyman" 0.866
"639" "Unstudentized" "Neyman" 0.764
"640" "Unstudentized" "Neyman" 0.074
"641" "Unstudentized" "Neyman" 0.194
"642" "Unstudentized" "Neyman" 0.414
"643" "Unstudentized" "Neyman" 0.206
"644" "Unstudentized" "Neyman" 0.776
"645" "Unstudentized" "Neyman" 0.702
"646" "Unstudentized" "Neyman" 0.156
"647" "Unstudentized" "Neyman" 0.708
"648" "Unstudentized" "Neyman" 0.778
"649" "Unstudentized" "Neyman" 0.798
"650" "Unstudentized" "Neyman" 0.836
"651" "Unstudentized" "Neyman" 0.422
"652" "Unstudentized" "Neyman" 0.118
"653" "Unstudentized" "Neyman" 0.566
"654" "Unstudentized" "Neyman" 0.29
"655" "Unstudentized" "Neyman" 0.158
"656" "Unstudentized" "Neyman" 0.364
"657" "Unstudentized" "Neyman" 0.23
"658" "Unstudentized" "Neyman" 0.978
"659" "Unstudentized" "Neyman" 0.45
"660" "Unstudentized" "Neyman" 0.89
"661" "Unstudentized" "Neyman" 0.434
"662" "Unstudentized" "Neyman" 0.744
"663" "Unstudentized" "Neyman" 0.694
"664" "Unstudentized" "Neyman" 0.766
"665" "Unstudentized" "Neyman" 0.394
"666" "Unstudentized" "Neyman" 0.006
"667" "Unstudentized" "Neyman" 0.938
"668" "Unstudentized" "Neyman" 0.114
"669" "Unstudentized" "Neyman" 0.058
"670" "Unstudentized" "Neyman" 0.594
"671" "Unstudentized" "Neyman" 0.124
"672" "Unstudentized" "Neyman" 0.97
"673" "Unstudentized" "Neyman" 0.328
"674" "Unstudentized" "Neyman" 0.7
"675" "Unstudentized" "Neyman" 0.122
"676" "Unstudentized" "Neyman" 0.896
"677" "Unstudentized" "Neyman" 0.854
"678" "Unstudentized" "Neyman" 0.49
"679" "Unstudentized" "Neyman" 0.814
"680" "Unstudentized" "Neyman" 0.004
"681" "Unstudentized" "Neyman" 0.374
"682" "Unstudentized" "Neyman" 0.734
"683" "Unstudentized" "Neyman" 0.138
"684" "Unstudentized" "Neyman" 0.288
"685" "Unstudentized" "Neyman" 0.71
"686" "Unstudentized" "Neyman" 0.548
"687" "Unstudentized" "Neyman" 0.072
"688" "Unstudentized" "Neyman" 0.414
"689" "Unstudentized" "Neyman" 0.532
"690" "Unstudentized" "Neyman" 0.33
"691" "Unstudentized" "Neyman" 0.394
"692" "Unstudentized" "Neyman" 0.084
"693" "Unstudentized" "Neyman" 0.312
"694" "Unstudentized" "Neyman" 0.248
"695" "Unstudentized" "Neyman" 0.95
"696" "Unstudentized" "Neyman" 0.176
"697" "Unstudentized" "Neyman" 0.596
"698" "Unstudentized" "Neyman" 0.216
"699" "Unstudentized" "Neyman" 0.074
"700" "Unstudentized" "Neyman" 0.05
"701" "Unstudentized" "Neyman" 0.814
"702" "Unstudentized" "Neyman" 0.526
"703" "Unstudentized" "Neyman" 0.794
"704" "Unstudentized" "Neyman" 0.466
"705" "Unstudentized" "Neyman" 0.816
"706" "Unstudentized" "Neyman" 0.126
"707" "Unstudentized" "Neyman" 0.696
"708" "Unstudentized" "Neyman" 0.708
"709" "Unstudentized" "Neyman" 0.096
"710" "Unstudentized" "Neyman" 0.816
"711" "Unstudentized" "Neyman" 0.41
"712" "Unstudentized" "Neyman" 0.994
"713" "Unstudentized" "Neyman" 0.49
"714" "Unstudentized" "Neyman" 0.158
"715" "Unstudentized" "Neyman" 0.59
"716" "Unstudentized" "Neyman" 0.598
"717" "Unstudentized" "Neyman" 0.688
"718" "Unstudentized" "Neyman" 0.218
"719" "Unstudentized" "Neyman" 0.248
"720" "Unstudentized" "Neyman" 0.404
"721" "Unstudentized" "Neyman" 0.716
"722" "Unstudentized" "Neyman" 0.574
"723" "Unstudentized" "Neyman" 0.522
"724" "Unstudentized" "Neyman" 0.448
"725" "Unstudentized" "Neyman" 0.316
"726" "Unstudentized" "Neyman" 0.326
"727" "Unstudentized" "Neyman" 0.168
"728" "Unstudentized" "Neyman" 0.534
"729" "Unstudentized" "Neyman" 0.988
"730" "Unstudentized" "Neyman" 0.27
"731" "Unstudentized" "Neyman" 0.174
"732" "Unstudentized" "Neyman" 0.588
"733" "Unstudentized" "Neyman" 0.644
"734" "Unstudentized" "Neyman" 0.516
"735" "Unstudentized" "Neyman" 0.8
"736" "Unstudentized" "Neyman" 0.054
"737" "Unstudentized" "Neyman" 0.424
"738" "Unstudentized" "Neyman" 0.314
"739" "Unstudentized" "Neyman" 0.994
"740" "Unstudentized" "Neyman" 0.668
"741" "Unstudentized" "Neyman" 0.108
"742" "Unstudentized" "Neyman" 0.006
"743" "Unstudentized" "Neyman" 0.36
"744" "Unstudentized" "Neyman" 0.49
"745" "Unstudentized" "Neyman" 0.996
"746" "Unstudentized" "Neyman" 0.754
"747" "Unstudentized" "Neyman" 0.904
"748" "Unstudentized" "Neyman" 0.704
"749" "Unstudentized" "Neyman" 0.08
"750" "Unstudentized" "Neyman" 0.87
"751" "Unstudentized" "Neyman" 0.414
"752" "Unstudentized" "Neyman" 0.698
"753" "Unstudentized" "Neyman" 0.554
"754" "Unstudentized" "Neyman" 0.666
"755" "Unstudentized" "Neyman" 0.414
"756" "Unstudentized" "Neyman" 0.372
"757" "Unstudentized" "Neyman" 0.314
"758" "Unstudentized" "Neyman" 0.8
"759" "Unstudentized" "Neyman" 0.028
"760" "Unstudentized" "Neyman" 0.456
"761" "Unstudentized" "Neyman" 0.822
"762" "Unstudentized" "Neyman" 0.032
"763" "Unstudentized" "Neyman" 0.036
"764" "Unstudentized" "Neyman" 0.708
"765" "Unstudentized" "Neyman" 0.982
"766" "Unstudentized" "Neyman" 0.64
"767" "Unstudentized" "Neyman" 0.018
"768" "Unstudentized" "Neyman" 0.944
"769" "Unstudentized" "Neyman" 0.848
"770" "Unstudentized" "Neyman" 0.548
"771" "Unstudentized" "Neyman" 0.156
"772" "Unstudentized" "Neyman" 0.142
"773" "Unstudentized" "Neyman" 0.988
"774" "Unstudentized" "Neyman" 0.172
"775" "Unstudentized" "Neyman" 0.646
"776" "Unstudentized" "Neyman" 0.12
"777" "Unstudentized" "Neyman" 0.74
"778" "Unstudentized" "Neyman" 0.172
"779" "Unstudentized" "Neyman" 0.802
"780" "Unstudentized" "Neyman" 0.338
"781" "Unstudentized" "Neyman" 0.746
"782" "Unstudentized" "Neyman" 0.596
"783" "Unstudentized" "Neyman" 0.66
"784" "Unstudentized" "Neyman" 0.068
"785" "Unstudentized" "Neyman" 0.028
"786" "Unstudentized" "Neyman" 0.012
"787" "Unstudentized" "Neyman" 0.772
"788" "Unstudentized" "Neyman" 0.728
"789" "Unstudentized" "Neyman" 0.266
"790" "Unstudentized" "Neyman" 0.582
"791" "Unstudentized" "Neyman" 0.882
"792" "Unstudentized" "Neyman" 0.006
"793" "Unstudentized" "Neyman" 0.92
"794" "Unstudentized" "Neyman" 0.588
"795" "Unstudentized" "Neyman" 0.464
"796" "Unstudentized" "Neyman" 0.552
"797" "Unstudentized" "Neyman" 0.284
"798" "Unstudentized" "Neyman" 0.922
"799" "Unstudentized" "Neyman" 0.394
"800" "Unstudentized" "Neyman" 0.572
"801" "Unstudentized" "Neyman" 0.566
"802" "Unstudentized" "Neyman" 0.85
"803" "Unstudentized" "Neyman" 0.394
"804" "Unstudentized" "Neyman" 0.078
"805" "Unstudentized" "Neyman" 0.334
"806" "Unstudentized" "Neyman" 0.034
"807" "Unstudentized" "Neyman" 0.058
"808" "Unstudentized" "Neyman" 0.276
"809" "Unstudentized" "Neyman" 0.346
"810" "Unstudentized" "Neyman" 0.17
"811" "Unstudentized" "Neyman" 0.204
"812" "Unstudentized" "Neyman" 0.048
"813" "Unstudentized" "Neyman" 0.29
"814" "Unstudentized" "Neyman" 0.842
"815" "Unstudentized" "Neyman" 0.312
"816" "Unstudentized" "Neyman" 0.97
"817" "Unstudentized" "Neyman" 0.986
"818" "Unstudentized" "Neyman" 0.062
"819" "Unstudentized" "Neyman" 0.034
"820" "Unstudentized" "Neyman" 0.45
"821" "Unstudentized" "Neyman" 0.132
"822" "Unstudentized" "Neyman" 0.716
"823" "Unstudentized" "Neyman" 0.294
"824" "Unstudentized" "Neyman" 0.702
"825" "Unstudentized" "Neyman" 0.44
"826" "Unstudentized" "Neyman" 0.71
"827" "Unstudentized" "Neyman" 0.322
"828" "Unstudentized" "Neyman" 0.05
"829" "Unstudentized" "Neyman" 0.478
"830" "Unstudentized" "Neyman" 0.066
"831" "Unstudentized" "Neyman" 0.326
"832" "Unstudentized" "Neyman" 0.874
"833" "Unstudentized" "Neyman" 0.64
"834" "Unstudentized" "Neyman" 0.706
"835" "Unstudentized" "Neyman" 0.29
"836" "Unstudentized" "Neyman" 0.228
"837" "Unstudentized" "Neyman" 0.054
"838" "Unstudentized" "Neyman" 0.942
"839" "Unstudentized" "Neyman" 0.804
"840" "Unstudentized" "Neyman" 0.192
"841" "Unstudentized" "Neyman" 0.444
"842" "Unstudentized" "Neyman" 0.596
"843" "Unstudentized" "Neyman" 0.682
"844" "Unstudentized" "Neyman" 0.292
"845" "Unstudentized" "Neyman" 0.57
"846" "Unstudentized" "Neyman" 0.404
"847" "Unstudentized" "Neyman" 0.122
"848" "Unstudentized" "Neyman" 0.87
"849" "Unstudentized" "Neyman" 0.94
"850" "Unstudentized" "Neyman" 0.732
"851" "Unstudentized" "Neyman" 0.4
"852" "Unstudentized" "Neyman" 0.94
"853" "Unstudentized" "Neyman" 0.114
"854" "Unstudentized" "Neyman" 0.552
"855" "Unstudentized" "Neyman" 0.03
"856" "Unstudentized" "Neyman" 0.008
"857" "Unstudentized" "Neyman" 0.728
"858" "Unstudentized" "Neyman" 0.544
"859" "Unstudentized" "Neyman" 0.164
"860" "Unstudentized" "Neyman" 0.554
"861" "Unstudentized" "Neyman" 0.046
"862" "Unstudentized" "Neyman" 0.466
"863" "Unstudentized" "Neyman" 0.216
"864" "Unstudentized" "Neyman" 0.596
"865" "Unstudentized" "Neyman" 0.424
"866" "Unstudentized" "Neyman" 0.238
"867" "Unstudentized" "Neyman" 0.304
"868" "Unstudentized" "Neyman" 0.526
"869" "Unstudentized" "Neyman" 0.532
"870" "Unstudentized" "Neyman" 0.464
"871" "Unstudentized" "Neyman" 0.074
"872" "Unstudentized" "Neyman" 0.564
"873" "Unstudentized" "Neyman" 0.288
"874" "Unstudentized" "Neyman" 0.424
"875" "Unstudentized" "Neyman" 0.838
"876" "Unstudentized" "Neyman" 0.232
"877" "Unstudentized" "Neyman" 0.17
"878" "Unstudentized" "Neyman" 0.066
"879" "Unstudentized" "Neyman" 0.882
"880" "Unstudentized" "Neyman" 0.202
"881" "Unstudentized" "Neyman" 0.394
"882" "Unstudentized" "Neyman" 0.314
"883" "Unstudentized" "Neyman" 0.106
"884" "Unstudentized" "Neyman" 0.41
"885" "Unstudentized" "Neyman" 0.414
"886" "Unstudentized" "Neyman" 0.198
"887" "Unstudentized" "Neyman" 0.424
"888" "Unstudentized" "Neyman" 0.292
"889" "Unstudentized" "Neyman" 0.186
"890" "Unstudentized" "Neyman" 0.068
"891" "Unstudentized" "Neyman" 0.38
"892" "Unstudentized" "Neyman" 0.842
"893" "Unstudentized" "Neyman" 0.844
"894" "Unstudentized" "Neyman" 0.364
"895" "Unstudentized" "Neyman" 0.05
"896" "Unstudentized" "Neyman" 0.196
"897" "Unstudentized" "Neyman" 0.938
"898" "Unstudentized" "Neyman" 0.534
"899" "Unstudentized" "Neyman" 0.864
"900" "Unstudentized" "Neyman" 0.568
"901" "Unstudentized" "Neyman" 0.578
"902" "Unstudentized" "Neyman" 0.102
"903" "Unstudentized" "Neyman" 0.256
"904" "Unstudentized" "Neyman" 0.914
"905" "Unstudentized" "Neyman" 0.108
"906" "Unstudentized" "Neyman" 0.304
"907" "Unstudentized" "Neyman" 0.62
"908" "Unstudentized" "Neyman" 0.606
"909" "Unstudentized" "Neyman" 0.63
"910" "Unstudentized" "Neyman" 0.312
"911" "Unstudentized" "Neyman" 0.592
"912" "Unstudentized" "Neyman" 0.518
"913" "Unstudentized" "Neyman" 0.24
"914" "Unstudentized" "Neyman" 0.618
"915" "Unstudentized" "Neyman" 0.112
"916" "Unstudentized" "Neyman" 0.748
"917" "Unstudentized" "Neyman" 0.2
"918" "Unstudentized" "Neyman" 0.19
"919" "Unstudentized" "Neyman" 0.078
"920" "Unstudentized" "Neyman" 0.324
"921" "Unstudentized" "Neyman" 0.914
"922" "Unstudentized" "Neyman" 0.74
"923" "Unstudentized" "Neyman" 0.37
"924" "Unstudentized" "Neyman" 0.622
"925" "Unstudentized" "Neyman" 0.554
"926" "Unstudentized" "Neyman" 0.68
"927" "Unstudentized" "Neyman" 0.504
"928" "Unstudentized" "Neyman" 0.556
"929" "Unstudentized" "Neyman" 0.232
"930" "Unstudentized" "Neyman" 0.422
"931" "Unstudentized" "Neyman" 0.05
"932" "Unstudentized" "Neyman" 0.128
"933" "Unstudentized" "Neyman" 0.202
"934" "Unstudentized" "Neyman" 0.006
"935" "Unstudentized" "Neyman" 0.652
"936" "Unstudentized" "Neyman" 0.946
"937" "Unstudentized" "Neyman" 0.94
"938" "Unstudentized" "Neyman" 0.344
"939" "Unstudentized" "Neyman" 0.886
"940" "Unstudentized" "Neyman" 0.944
"941" "Unstudentized" "Neyman" 0.87
"942" "Unstudentized" "Neyman" 0.924
"943" "Unstudentized" "Neyman" 0.424
"944" "Unstudentized" "Neyman" 0.218
"945" "Unstudentized" "Neyman" 0.55
"946" "Unstudentized" "Neyman" 0.05
"947" "Unstudentized" "Neyman" 0.32
"948" "Unstudentized" "Neyman" 0.66
"949" "Unstudentized" "Neyman" 0.918
"950" "Unstudentized" "Neyman" 0.762
"951" "Unstudentized" "Neyman" 0.822
"952" "Unstudentized" "Neyman" 0.982
"953" "Unstudentized" "Neyman" 0.412
"954" "Unstudentized" "Neyman" 0.992
"955" "Unstudentized" "Neyman" 0.882
"956" "Unstudentized" "Neyman" 0.074
"957" "Unstudentized" "Neyman" 0.514
"958" "Unstudentized" "Neyman" 0.098
"959" "Unstudentized" "Neyman" 0.87
"960" "Unstudentized" "Neyman" 0.75
"961" "Unstudentized" "Neyman" 0.648
"962" "Unstudentized" "Neyman" 0.144
"963" "Unstudentized" "Neyman" 0.788
"964" "Unstudentized" "Neyman" 0.8
"965" "Unstudentized" "Neyman" 0.04
"966" "Unstudentized" "Neyman" 0.832
"967" "Unstudentized" "Neyman" 0.99
"968" "Unstudentized" "Neyman" 0.08
"969" "Unstudentized" "Neyman" 0.95
"970" "Unstudentized" "Neyman" 0.844
"971" "Unstudentized" "Neyman" 0.094
"972" "Unstudentized" "Neyman" 0.694
"973" "Unstudentized" "Neyman" 0.484
"974" "Unstudentized" "Neyman" 0.478
"975" "Unstudentized" "Neyman" 0.882
"976" "Unstudentized" "Neyman" 0.282
"977" "Unstudentized" "Neyman" 0.144
"978" "Unstudentized" "Neyman" 0.676
"979" "Unstudentized" "Neyman" 0.062
"980" "Unstudentized" "Neyman" 0.726
"981" "Unstudentized" "Neyman" 0.644
"982" "Unstudentized" "Neyman" 0.374
"983" "Unstudentized" "Neyman" 0.708
"984" "Unstudentized" "Neyman" 0.042
"985" "Unstudentized" "Neyman" 0.04
"986" "Unstudentized" "Neyman" 0.39
"987" "Unstudentized" "Neyman" 0.058
"988" "Unstudentized" "Neyman" 0.29
"989" "Unstudentized" "Neyman" 0.136
"990" "Unstudentized" "Neyman" 0.116
"991" "Unstudentized" "Neyman" 0.542
"992" "Unstudentized" "Neyman" 0.524
"993" "Unstudentized" "Neyman" 0.086
"994" "Unstudentized" "Neyman" 0.026
"995" "Unstudentized" "Neyman" 0.858
"996" "Unstudentized" "Neyman" 0.178
"997" "Unstudentized" "Neyman" 0.414
"998" "Unstudentized" "Neyman" 0.012
"999" "Unstudentized" "Neyman" 0.294
"1000" "Unstudentized" "Neyman" 0.122
"1001" "Classic t-statistic" "Neyman" 0.726
"1002" "Classic t-statistic" "Neyman" 0.514
"1003" "Classic t-statistic" "Neyman" 0.16
"1004" "Classic t-statistic" "Neyman" 0.198
"1005" "Classic t-statistic" "Neyman" 0.69
"1006" "Classic t-statistic" "Neyman" 0.454
"1007" "Classic t-statistic" "Neyman" 0.664
"1008" "Classic t-statistic" "Neyman" 0.132
"1009" "Classic t-statistic" "Neyman" 0.166
"1010" "Classic t-statistic" "Neyman" 0.76
"1011" "Classic t-statistic" "Neyman" 0.678
"1012" "Classic t-statistic" "Neyman" 0.176
"1013" "Classic t-statistic" "Neyman" 0.186
"1014" "Classic t-statistic" "Neyman" 0.76
"1015" "Classic t-statistic" "Neyman" 0.118
"1016" "Classic t-statistic" "Neyman" 0.586
"1017" "Classic t-statistic" "Neyman" 0.874
"1018" "Classic t-statistic" "Neyman" 0.562
"1019" "Classic t-statistic" "Neyman" 0.822
"1020" "Classic t-statistic" "Neyman" 0.042
"1021" "Classic t-statistic" "Neyman" 0.122
"1022" "Classic t-statistic" "Neyman" 0.962
"1023" "Classic t-statistic" "Neyman" 0.456
"1024" "Classic t-statistic" "Neyman" 0.438
"1025" "Classic t-statistic" "Neyman" 0.036
"1026" "Classic t-statistic" "Neyman" 0.772
"1027" "Classic t-statistic" "Neyman" 0.662
"1028" "Classic t-statistic" "Neyman" 0.002
"1029" "Classic t-statistic" "Neyman" 0.8
"1030" "Classic t-statistic" "Neyman" 0.17
"1031" "Classic t-statistic" "Neyman" 0.256
"1032" "Classic t-statistic" "Neyman" 0.906
"1033" "Classic t-statistic" "Neyman" 0.26
"1034" "Classic t-statistic" "Neyman" 0.002
"1035" "Classic t-statistic" "Neyman" 0.784
"1036" "Classic t-statistic" "Neyman" 0.666
"1037" "Classic t-statistic" "Neyman" 0.28
"1038" "Classic t-statistic" "Neyman" 0.67
"1039" "Classic t-statistic" "Neyman" 0.15
"1040" "Classic t-statistic" "Neyman" 0.042
"1041" "Classic t-statistic" "Neyman" 0.796
"1042" "Classic t-statistic" "Neyman" 0.502
"1043" "Classic t-statistic" "Neyman" 0.006
"1044" "Classic t-statistic" "Neyman" 0.844
"1045" "Classic t-statistic" "Neyman" 0.806
"1046" "Classic t-statistic" "Neyman" 0.878
"1047" "Classic t-statistic" "Neyman" 0.41
"1048" "Classic t-statistic" "Neyman" 0.054
"1049" "Classic t-statistic" "Neyman" 0.874
"1050" "Classic t-statistic" "Neyman" 0.666
"1051" "Classic t-statistic" "Neyman" 0.842
"1052" "Classic t-statistic" "Neyman" 0.854
"1053" "Classic t-statistic" "Neyman" 0.072
"1054" "Classic t-statistic" "Neyman" 0.84
"1055" "Classic t-statistic" "Neyman" 0.504
"1056" "Classic t-statistic" "Neyman" 0.064
"1057" "Classic t-statistic" "Neyman" 0.314
"1058" "Classic t-statistic" "Neyman" 0.274
"1059" "Classic t-statistic" "Neyman" 0.516
"1060" "Classic t-statistic" "Neyman" 0.604
"1061" "Classic t-statistic" "Neyman" 0.96
"1062" "Classic t-statistic" "Neyman" 0.448
"1063" "Classic t-statistic" "Neyman" 0.47
"1064" "Classic t-statistic" "Neyman" 0.202
"1065" "Classic t-statistic" "Neyman" 0.914
"1066" "Classic t-statistic" "Neyman" 0.28
"1067" "Classic t-statistic" "Neyman" 0.984
"1068" "Classic t-statistic" "Neyman" 0.078
"1069" "Classic t-statistic" "Neyman" 0.636
"1070" "Classic t-statistic" "Neyman" 0.382
"1071" "Classic t-statistic" "Neyman" 0.33
"1072" "Classic t-statistic" "Neyman" 0.814
"1073" "Classic t-statistic" "Neyman" 0
"1074" "Classic t-statistic" "Neyman" 0.188
"1075" "Classic t-statistic" "Neyman" 0.452
"1076" "Classic t-statistic" "Neyman" 0.024
"1077" "Classic t-statistic" "Neyman" 0.678
"1078" "Classic t-statistic" "Neyman" 0.552
"1079" "Classic t-statistic" "Neyman" 0.834
"1080" "Classic t-statistic" "Neyman" 0.788
"1081" "Classic t-statistic" "Neyman" 0.658
"1082" "Classic t-statistic" "Neyman" 0.26
"1083" "Classic t-statistic" "Neyman" 0.866
"1084" "Classic t-statistic" "Neyman" 0.992
"1085" "Classic t-statistic" "Neyman" 0.868
"1086" "Classic t-statistic" "Neyman" 0.314
"1087" "Classic t-statistic" "Neyman" 0.566
"1088" "Classic t-statistic" "Neyman" 0.486
"1089" "Classic t-statistic" "Neyman" 0.506
"1090" "Classic t-statistic" "Neyman" 0.56
"1091" "Classic t-statistic" "Neyman" 0.214
"1092" "Classic t-statistic" "Neyman" 0.914
"1093" "Classic t-statistic" "Neyman" 0.146
"1094" "Classic t-statistic" "Neyman" 0.344
"1095" "Classic t-statistic" "Neyman" 0.672
"1096" "Classic t-statistic" "Neyman" 0.01
"1097" "Classic t-statistic" "Neyman" 0.884
"1098" "Classic t-statistic" "Neyman" 0.778
"1099" "Classic t-statistic" "Neyman" 0.302
"1100" "Classic t-statistic" "Neyman" 0.92
"1101" "Classic t-statistic" "Neyman" 0.246
"1102" "Classic t-statistic" "Neyman" 0.024
"1103" "Classic t-statistic" "Neyman" 0.554
"1104" "Classic t-statistic" "Neyman" 0.768
"1105" "Classic t-statistic" "Neyman" 0.458
"1106" "Classic t-statistic" "Neyman" 0.388
"1107" "Classic t-statistic" "Neyman" 0.706
"1108" "Classic t-statistic" "Neyman" 0.222
"1109" "Classic t-statistic" "Neyman" 0.222
"1110" "Classic t-statistic" "Neyman" 0.566
"1111" "Classic t-statistic" "Neyman" 0.322
"1112" "Classic t-statistic" "Neyman" 0.26
"1113" "Classic t-statistic" "Neyman" 0.192
"1114" "Classic t-statistic" "Neyman" 0.648
"1115" "Classic t-statistic" "Neyman" 0.618
"1116" "Classic t-statistic" "Neyman" 0.372
"1117" "Classic t-statistic" "Neyman" 0.966
"1118" "Classic t-statistic" "Neyman" 0.726
"1119" "Classic t-statistic" "Neyman" 0.746
"1120" "Classic t-statistic" "Neyman" 0.742
"1121" "Classic t-statistic" "Neyman" 0.016
"1122" "Classic t-statistic" "Neyman" 0.522
"1123" "Classic t-statistic" "Neyman" 0.61
"1124" "Classic t-statistic" "Neyman" 0.292
"1125" "Classic t-statistic" "Neyman" 0.742
"1126" "Classic t-statistic" "Neyman" 0.798
"1127" "Classic t-statistic" "Neyman" 0.76
"1128" "Classic t-statistic" "Neyman" 0.454
"1129" "Classic t-statistic" "Neyman" 0.784
"1130" "Classic t-statistic" "Neyman" 0.632
"1131" "Classic t-statistic" "Neyman" 0.818
"1132" "Classic t-statistic" "Neyman" 0.85
"1133" "Classic t-statistic" "Neyman" 0.04
"1134" "Classic t-statistic" "Neyman" 0.61
"1135" "Classic t-statistic" "Neyman" 0.82
"1136" "Classic t-statistic" "Neyman" 0.048
"1137" "Classic t-statistic" "Neyman" 0.562
"1138" "Classic t-statistic" "Neyman" 0.694
"1139" "Classic t-statistic" "Neyman" 0.714
"1140" "Classic t-statistic" "Neyman" 0.914
"1141" "Classic t-statistic" "Neyman" 0.054
"1142" "Classic t-statistic" "Neyman" 0.654
"1143" "Classic t-statistic" "Neyman" 0.372
"1144" "Classic t-statistic" "Neyman" 0.92
"1145" "Classic t-statistic" "Neyman" 0.294
"1146" "Classic t-statistic" "Neyman" 0.638
"1147" "Classic t-statistic" "Neyman" 0.022
"1148" "Classic t-statistic" "Neyman" 0.238
"1149" "Classic t-statistic" "Neyman" 0.864
"1150" "Classic t-statistic" "Neyman" 0.26
"1151" "Classic t-statistic" "Neyman" 0.066
"1152" "Classic t-statistic" "Neyman" 0.022
"1153" "Classic t-statistic" "Neyman" 0.606
"1154" "Classic t-statistic" "Neyman" 0.246
"1155" "Classic t-statistic" "Neyman" 0.368
"1156" "Classic t-statistic" "Neyman" 0.68
"1157" "Classic t-statistic" "Neyman" 0.162
"1158" "Classic t-statistic" "Neyman" 0.182
"1159" "Classic t-statistic" "Neyman" 0.48
"1160" "Classic t-statistic" "Neyman" 0.2
"1161" "Classic t-statistic" "Neyman" 0.904
"1162" "Classic t-statistic" "Neyman" 0.63
"1163" "Classic t-statistic" "Neyman" 0.588
"1164" "Classic t-statistic" "Neyman" 0.382
"1165" "Classic t-statistic" "Neyman" 0.754
"1166" "Classic t-statistic" "Neyman" 0.336
"1167" "Classic t-statistic" "Neyman" 0.808
"1168" "Classic t-statistic" "Neyman" 0.668
"1169" "Classic t-statistic" "Neyman" 0.396
"1170" "Classic t-statistic" "Neyman" 0.008
"1171" "Classic t-statistic" "Neyman" 0.174
"1172" "Classic t-statistic" "Neyman" 0.2
"1173" "Classic t-statistic" "Neyman" 0.668
"1174" "Classic t-statistic" "Neyman" 0.344
"1175" "Classic t-statistic" "Neyman" 0.054
"1176" "Classic t-statistic" "Neyman" 0.702
"1177" "Classic t-statistic" "Neyman" 0.302
"1178" "Classic t-statistic" "Neyman" 0.776
"1179" "Classic t-statistic" "Neyman" 0.118
"1180" "Classic t-statistic" "Neyman" 0.886
"1181" "Classic t-statistic" "Neyman" 0.072
"1182" "Classic t-statistic" "Neyman" 0.202
"1183" "Classic t-statistic" "Neyman" 0.22
"1184" "Classic t-statistic" "Neyman" 0.292
"1185" "Classic t-statistic" "Neyman" 0.738
"1186" "Classic t-statistic" "Neyman" 0.124
"1187" "Classic t-statistic" "Neyman" 0.584
"1188" "Classic t-statistic" "Neyman" 0.676
"1189" "Classic t-statistic" "Neyman" 0.816
"1190" "Classic t-statistic" "Neyman" 0.222
"1191" "Classic t-statistic" "Neyman" 0.632
"1192" "Classic t-statistic" "Neyman" 0.366
"1193" "Classic t-statistic" "Neyman" 0.772
"1194" "Classic t-statistic" "Neyman" 0.466
"1195" "Classic t-statistic" "Neyman" 0.636
"1196" "Classic t-statistic" "Neyman" 0.966
"1197" "Classic t-statistic" "Neyman" 0.23
"1198" "Classic t-statistic" "Neyman" 0.316
"1199" "Classic t-statistic" "Neyman" 0.254
"1200" "Classic t-statistic" "Neyman" 0.24
"1201" "Classic t-statistic" "Neyman" 0.912
"1202" "Classic t-statistic" "Neyman" 0.302
"1203" "Classic t-statistic" "Neyman" 0.022
"1204" "Classic t-statistic" "Neyman" 0.748
"1205" "Classic t-statistic" "Neyman" 0.054
"1206" "Classic t-statistic" "Neyman" 0.098
"1207" "Classic t-statistic" "Neyman" 0.168
"1208" "Classic t-statistic" "Neyman" 0.96
"1209" "Classic t-statistic" "Neyman" 0.232
"1210" "Classic t-statistic" "Neyman" 0.63
"1211" "Classic t-statistic" "Neyman" 0.02
"1212" "Classic t-statistic" "Neyman" 0.926
"1213" "Classic t-statistic" "Neyman" 0.12
"1214" "Classic t-statistic" "Neyman" 0.438
"1215" "Classic t-statistic" "Neyman" 0.13
"1216" "Classic t-statistic" "Neyman" 0.25
"1217" "Classic t-statistic" "Neyman" 0.382
"1218" "Classic t-statistic" "Neyman" 0.83
"1219" "Classic t-statistic" "Neyman" 0.93
"1220" "Classic t-statistic" "Neyman" 0.822
"1221" "Classic t-statistic" "Neyman" 0.898
"1222" "Classic t-statistic" "Neyman" 0.074
"1223" "Classic t-statistic" "Neyman" 0.318
"1224" "Classic t-statistic" "Neyman" 0.322
"1225" "Classic t-statistic" "Neyman" 0.162
"1226" "Classic t-statistic" "Neyman" 0.274
"1227" "Classic t-statistic" "Neyman" 0.06
"1228" "Classic t-statistic" "Neyman" 0.376
"1229" "Classic t-statistic" "Neyman" 0.182
"1230" "Classic t-statistic" "Neyman" 0.908
"1231" "Classic t-statistic" "Neyman" 0.412
"1232" "Classic t-statistic" "Neyman" 0.524
"1233" "Classic t-statistic" "Neyman" 0.156
"1234" "Classic t-statistic" "Neyman" 0.218
"1235" "Classic t-statistic" "Neyman" 0.194
"1236" "Classic t-statistic" "Neyman" 0.508
"1237" "Classic t-statistic" "Neyman" 0.048
"1238" "Classic t-statistic" "Neyman" 0.446
"1239" "Classic t-statistic" "Neyman" 0.944
"1240" "Classic t-statistic" "Neyman" 0.04
"1241" "Classic t-statistic" "Neyman" 0.116
"1242" "Classic t-statistic" "Neyman" 0.326
"1243" "Classic t-statistic" "Neyman" 0.382
"1244" "Classic t-statistic" "Neyman" 0.206
"1245" "Classic t-statistic" "Neyman" 0.75
"1246" "Classic t-statistic" "Neyman" 0.624
"1247" "Classic t-statistic" "Neyman" 0.83
"1248" "Classic t-statistic" "Neyman" 0.986
"1249" "Classic t-statistic" "Neyman" 0.43
"1250" "Classic t-statistic" "Neyman" 0.876
"1251" "Classic t-statistic" "Neyman" 0.424
"1252" "Classic t-statistic" "Neyman" 0.462
"1253" "Classic t-statistic" "Neyman" 0.676
"1254" "Classic t-statistic" "Neyman" 0.662
"1255" "Classic t-statistic" "Neyman" 0.37
"1256" "Classic t-statistic" "Neyman" 0.392
"1257" "Classic t-statistic" "Neyman" 0.058
"1258" "Classic t-statistic" "Neyman" 0.508
"1259" "Classic t-statistic" "Neyman" 0.16
"1260" "Classic t-statistic" "Neyman" 0.69
"1261" "Classic t-statistic" "Neyman" 0.134
"1262" "Classic t-statistic" "Neyman" 0.682
"1263" "Classic t-statistic" "Neyman" 0.642
"1264" "Classic t-statistic" "Neyman" 0.012
"1265" "Classic t-statistic" "Neyman" 0.074
"1266" "Classic t-statistic" "Neyman" 0.226
"1267" "Classic t-statistic" "Neyman" 0.23
"1268" "Classic t-statistic" "Neyman" 0.536
"1269" "Classic t-statistic" "Neyman" 0.734
"1270" "Classic t-statistic" "Neyman" 0.312
"1271" "Classic t-statistic" "Neyman" 0.878
"1272" "Classic t-statistic" "Neyman" 0.878
"1273" "Classic t-statistic" "Neyman" 0.112
"1274" "Classic t-statistic" "Neyman" 0.088
"1275" "Classic t-statistic" "Neyman" 0.31
"1276" "Classic t-statistic" "Neyman" 0.86
"1277" "Classic t-statistic" "Neyman" 0.698
"1278" "Classic t-statistic" "Neyman" 0.458
"1279" "Classic t-statistic" "Neyman" 0.774
"1280" "Classic t-statistic" "Neyman" 0.496
"1281" "Classic t-statistic" "Neyman" 0.642
"1282" "Classic t-statistic" "Neyman" 0.602
"1283" "Classic t-statistic" "Neyman" 0.048
"1284" "Classic t-statistic" "Neyman" 0.136
"1285" "Classic t-statistic" "Neyman" 0.134
"1286" "Classic t-statistic" "Neyman" 0.78
"1287" "Classic t-statistic" "Neyman" 0.98
"1288" "Classic t-statistic" "Neyman" 0.54
"1289" "Classic t-statistic" "Neyman" 0.958
"1290" "Classic t-statistic" "Neyman" 0.742
"1291" "Classic t-statistic" "Neyman" 0.136
"1292" "Classic t-statistic" "Neyman" 0.496
"1293" "Classic t-statistic" "Neyman" 0.092
"1294" "Classic t-statistic" "Neyman" 0.874
"1295" "Classic t-statistic" "Neyman" 0.63
"1296" "Classic t-statistic" "Neyman" 0.516
"1297" "Classic t-statistic" "Neyman" 0.184
"1298" "Classic t-statistic" "Neyman" 0.86
"1299" "Classic t-statistic" "Neyman" 0.658
"1300" "Classic t-statistic" "Neyman" 0.206
"1301" "Classic t-statistic" "Neyman" 0.494
"1302" "Classic t-statistic" "Neyman" 0.778
"1303" "Classic t-statistic" "Neyman" 0.624
"1304" "Classic t-statistic" "Neyman" 0.258
"1305" "Classic t-statistic" "Neyman" 0.67
"1306" "Classic t-statistic" "Neyman" 0.534
"1307" "Classic t-statistic" "Neyman" 0.48
"1308" "Classic t-statistic" "Neyman" 0.576
"1309" "Classic t-statistic" "Neyman" 0.774
"1310" "Classic t-statistic" "Neyman" 0.7
"1311" "Classic t-statistic" "Neyman" 0.114
"1312" "Classic t-statistic" "Neyman" 0.738
"1313" "Classic t-statistic" "Neyman" 0.834
"1314" "Classic t-statistic" "Neyman" 0.306
"1315" "Classic t-statistic" "Neyman" 0.214
"1316" "Classic t-statistic" "Neyman" 0.83
"1317" "Classic t-statistic" "Neyman" 0.238
"1318" "Classic t-statistic" "Neyman" 0.038
"1319" "Classic t-statistic" "Neyman" 0.424
"1320" "Classic t-statistic" "Neyman" 0.588
"1321" "Classic t-statistic" "Neyman" 0.122
"1322" "Classic t-statistic" "Neyman" 0.308
"1323" "Classic t-statistic" "Neyman" 0.878
"1324" "Classic t-statistic" "Neyman" 0.122
"1325" "Classic t-statistic" "Neyman" 0.082
"1326" "Classic t-statistic" "Neyman" 0.548
"1327" "Classic t-statistic" "Neyman" 0.148
"1328" "Classic t-statistic" "Neyman" 0.536
"1329" "Classic t-statistic" "Neyman" 0.204
"1330" "Classic t-statistic" "Neyman" 0.838
"1331" "Classic t-statistic" "Neyman" 0.678
"1332" "Classic t-statistic" "Neyman" 0.834
"1333" "Classic t-statistic" "Neyman" 0.304
"1334" "Classic t-statistic" "Neyman" 0.818
"1335" "Classic t-statistic" "Neyman" 0.146
"1336" "Classic t-statistic" "Neyman" 0.092
"1337" "Classic t-statistic" "Neyman" 0.474
"1338" "Classic t-statistic" "Neyman" 0.458
"1339" "Classic t-statistic" "Neyman" 0.516
"1340" "Classic t-statistic" "Neyman" 0.24
"1341" "Classic t-statistic" "Neyman" 0.206
"1342" "Classic t-statistic" "Neyman" 0.204
"1343" "Classic t-statistic" "Neyman" 0.082
"1344" "Classic t-statistic" "Neyman" 0.574
"1345" "Classic t-statistic" "Neyman" 0.036
"1346" "Classic t-statistic" "Neyman" 0.242
"1347" "Classic t-statistic" "Neyman" 0.86
"1348" "Classic t-statistic" "Neyman" 0.824
"1349" "Classic t-statistic" "Neyman" 0.836
"1350" "Classic t-statistic" "Neyman" 0.84
"1351" "Classic t-statistic" "Neyman" 0.37
"1352" "Classic t-statistic" "Neyman" 0.154
"1353" "Classic t-statistic" "Neyman" 0.996
"1354" "Classic t-statistic" "Neyman" 0.606
"1355" "Classic t-statistic" "Neyman" 0.354
"1356" "Classic t-statistic" "Neyman" 0.718
"1357" "Classic t-statistic" "Neyman" 0.906
"1358" "Classic t-statistic" "Neyman" 0.562
"1359" "Classic t-statistic" "Neyman" 0.17
"1360" "Classic t-statistic" "Neyman" 0.786
"1361" "Classic t-statistic" "Neyman" 0.61
"1362" "Classic t-statistic" "Neyman" 0.002
"1363" "Classic t-statistic" "Neyman" 0.614
"1364" "Classic t-statistic" "Neyman" 0.64
"1365" "Classic t-statistic" "Neyman" 0.624
"1366" "Classic t-statistic" "Neyman" 0.522
"1367" "Classic t-statistic" "Neyman" 0.906
"1368" "Classic t-statistic" "Neyman" 0.176
"1369" "Classic t-statistic" "Neyman" 0.758
"1370" "Classic t-statistic" "Neyman" 0.508
"1371" "Classic t-statistic" "Neyman" 0.678
"1372" "Classic t-statistic" "Neyman" 0.448
"1373" "Classic t-statistic" "Neyman" 0.322
"1374" "Classic t-statistic" "Neyman" 0.34
"1375" "Classic t-statistic" "Neyman" 0.624
"1376" "Classic t-statistic" "Neyman" 0.412
"1377" "Classic t-statistic" "Neyman" 0.04
"1378" "Classic t-statistic" "Neyman" 0.328
"1379" "Classic t-statistic" "Neyman" 0.334
"1380" "Classic t-statistic" "Neyman" 0.726
"1381" "Classic t-statistic" "Neyman" 0.22
"1382" "Classic t-statistic" "Neyman" 0.426
"1383" "Classic t-statistic" "Neyman" 0.95
"1384" "Classic t-statistic" "Neyman" 0.372
"1385" "Classic t-statistic" "Neyman" 0.198
"1386" "Classic t-statistic" "Neyman" 0.664
"1387" "Classic t-statistic" "Neyman" 0.214
"1388" "Classic t-statistic" "Neyman" 0.688
"1389" "Classic t-statistic" "Neyman" 0.968
"1390" "Classic t-statistic" "Neyman" 0.29
"1391" "Classic t-statistic" "Neyman" 0.104
"1392" "Classic t-statistic" "Neyman" 0.986
"1393" "Classic t-statistic" "Neyman" 0.85
"1394" "Classic t-statistic" "Neyman" 0.064
"1395" "Classic t-statistic" "Neyman" 0.564
"1396" "Classic t-statistic" "Neyman" 0.536
"1397" "Classic t-statistic" "Neyman" 0.764
"1398" "Classic t-statistic" "Neyman" 0.702
"1399" "Classic t-statistic" "Neyman" 0.502
"1400" "Classic t-statistic" "Neyman" 0.102
"1401" "Classic t-statistic" "Neyman" 0.168
"1402" "Classic t-statistic" "Neyman" 0.65
"1403" "Classic t-statistic" "Neyman" 0.01
"1404" "Classic t-statistic" "Neyman" 0.206
"1405" "Classic t-statistic" "Neyman" 0.398
"1406" "Classic t-statistic" "Neyman" 0.304
"1407" "Classic t-statistic" "Neyman" 0.198
"1408" "Classic t-statistic" "Neyman" 0.598
"1409" "Classic t-statistic" "Neyman" 0.29
"1410" "Classic t-statistic" "Neyman" 0.154
"1411" "Classic t-statistic" "Neyman" 0.692
"1412" "Classic t-statistic" "Neyman" 0.218
"1413" "Classic t-statistic" "Neyman" 0.67
"1414" "Classic t-statistic" "Neyman" 0.094
"1415" "Classic t-statistic" "Neyman" 0.392
"1416" "Classic t-statistic" "Neyman" 0.838
"1417" "Classic t-statistic" "Neyman" 0.072
"1418" "Classic t-statistic" "Neyman" 0.052
"1419" "Classic t-statistic" "Neyman" 0.774
"1420" "Classic t-statistic" "Neyman" 0.384
"1421" "Classic t-statistic" "Neyman" 0.848
"1422" "Classic t-statistic" "Neyman" 0.22
"1423" "Classic t-statistic" "Neyman" 0.118
"1424" "Classic t-statistic" "Neyman" 0.252
"1425" "Classic t-statistic" "Neyman" 0.926
"1426" "Classic t-statistic" "Neyman" 0.87
"1427" "Classic t-statistic" "Neyman" 0.916
"1428" "Classic t-statistic" "Neyman" 0.768
"1429" "Classic t-statistic" "Neyman" 0.43
"1430" "Classic t-statistic" "Neyman" 0.596
"1431" "Classic t-statistic" "Neyman" 0.4
"1432" "Classic t-statistic" "Neyman" 0.006
"1433" "Classic t-statistic" "Neyman" 0.016
"1434" "Classic t-statistic" "Neyman" 0.638
"1435" "Classic t-statistic" "Neyman" 0.674
"1436" "Classic t-statistic" "Neyman" 0.576
"1437" "Classic t-statistic" "Neyman" 0.504
"1438" "Classic t-statistic" "Neyman" 0.254
"1439" "Classic t-statistic" "Neyman" 0.384
"1440" "Classic t-statistic" "Neyman" 0.202
"1441" "Classic t-statistic" "Neyman" 0.656
"1442" "Classic t-statistic" "Neyman" 0.038
"1443" "Classic t-statistic" "Neyman" 0.462
"1444" "Classic t-statistic" "Neyman" 0
"1445" "Classic t-statistic" "Neyman" 0.38
"1446" "Classic t-statistic" "Neyman" 0.654
"1447" "Classic t-statistic" "Neyman" 0.208
"1448" "Classic t-statistic" "Neyman" 0.004
"1449" "Classic t-statistic" "Neyman" 0.468
"1450" "Classic t-statistic" "Neyman" 0.466
"1451" "Classic t-statistic" "Neyman" 0.99
"1452" "Classic t-statistic" "Neyman" 0.118
"1453" "Classic t-statistic" "Neyman" 0.562
"1454" "Classic t-statistic" "Neyman" 0.814
"1455" "Classic t-statistic" "Neyman" 0.49
"1456" "Classic t-statistic" "Neyman" 0.182
"1457" "Classic t-statistic" "Neyman" 0.272
"1458" "Classic t-statistic" "Neyman" 0.35
"1459" "Classic t-statistic" "Neyman" 0.702
"1460" "Classic t-statistic" "Neyman" 0.156
"1461" "Classic t-statistic" "Neyman" 0.642
"1462" "Classic t-statistic" "Neyman" 0.004
"1463" "Classic t-statistic" "Neyman" 0.266
"1464" "Classic t-statistic" "Neyman" 0.46
"1465" "Classic t-statistic" "Neyman" 0.392
"1466" "Classic t-statistic" "Neyman" 0.12
"1467" "Classic t-statistic" "Neyman" 0.35
"1468" "Classic t-statistic" "Neyman" 0.044
"1469" "Classic t-statistic" "Neyman" 0.89
"1470" "Classic t-statistic" "Neyman" 0.38
"1471" "Classic t-statistic" "Neyman" 0.226
"1472" "Classic t-statistic" "Neyman" 0.316
"1473" "Classic t-statistic" "Neyman" 0.606
"1474" "Classic t-statistic" "Neyman" 0.558
"1475" "Classic t-statistic" "Neyman" 0.164
"1476" "Classic t-statistic" "Neyman" 0.9
"1477" "Classic t-statistic" "Neyman" 0.212
"1478" "Classic t-statistic" "Neyman" 0.654
"1479" "Classic t-statistic" "Neyman" 0.672
"1480" "Classic t-statistic" "Neyman" 0.29
"1481" "Classic t-statistic" "Neyman" 0.28
"1482" "Classic t-statistic" "Neyman" 0.368
"1483" "Classic t-statistic" "Neyman" 0.842
"1484" "Classic t-statistic" "Neyman" 0.002
"1485" "Classic t-statistic" "Neyman" 0.98
"1486" "Classic t-statistic" "Neyman" 0.318
"1487" "Classic t-statistic" "Neyman" 0.51
"1488" "Classic t-statistic" "Neyman" 0.522
"1489" "Classic t-statistic" "Neyman" 0.806
"1490" "Classic t-statistic" "Neyman" 0.024
"1491" "Classic t-statistic" "Neyman" 0.138
"1492" "Classic t-statistic" "Neyman" 0.104
"1493" "Classic t-statistic" "Neyman" 0.99
"1494" "Classic t-statistic" "Neyman" 0.73
"1495" "Classic t-statistic" "Neyman" 0.08
"1496" "Classic t-statistic" "Neyman" 0.974
"1497" "Classic t-statistic" "Neyman" 0.668
"1498" "Classic t-statistic" "Neyman" 0.008
"1499" "Classic t-statistic" "Neyman" 0.768
"1500" "Classic t-statistic" "Neyman" 0.538
"1501" "Classic t-statistic" "Neyman" 0.306
"1502" "Classic t-statistic" "Neyman" 0.128
"1503" "Classic t-statistic" "Neyman" 0.94
"1504" "Classic t-statistic" "Neyman" 0.35
"1505" "Classic t-statistic" "Neyman" 0.186
"1506" "Classic t-statistic" "Neyman" 0.23
"1507" "Classic t-statistic" "Neyman" 0.928
"1508" "Classic t-statistic" "Neyman" 0.1
"1509" "Classic t-statistic" "Neyman" 0.06
"1510" "Classic t-statistic" "Neyman" 0.118
"1511" "Classic t-statistic" "Neyman" 0.898
"1512" "Classic t-statistic" "Neyman" 0.598
"1513" "Classic t-statistic" "Neyman" 0.108
"1514" "Classic t-statistic" "Neyman" 0.056
"1515" "Classic t-statistic" "Neyman" 0.884
"1516" "Classic t-statistic" "Neyman" 0.274
"1517" "Classic t-statistic" "Neyman" 0.302
"1518" "Classic t-statistic" "Neyman" 0.602
"1519" "Classic t-statistic" "Neyman" 0.882
"1520" "Classic t-statistic" "Neyman" 0.218
"1521" "Classic t-statistic" "Neyman" 0.326
"1522" "Classic t-statistic" "Neyman" 0.592
"1523" "Classic t-statistic" "Neyman" 0.082
"1524" "Classic t-statistic" "Neyman" 0.568
"1525" "Classic t-statistic" "Neyman" 0.574
"1526" "Classic t-statistic" "Neyman" 0.298
"1527" "Classic t-statistic" "Neyman" 0.884
"1528" "Classic t-statistic" "Neyman" 0.242
"1529" "Classic t-statistic" "Neyman" 0.116
"1530" "Classic t-statistic" "Neyman" 0.784
"1531" "Classic t-statistic" "Neyman" 0.896
"1532" "Classic t-statistic" "Neyman" 0.484
"1533" "Classic t-statistic" "Neyman" 0.876
"1534" "Classic t-statistic" "Neyman" 0.894
"1535" "Classic t-statistic" "Neyman" 0.566
"1536" "Classic t-statistic" "Neyman" 0.466
"1537" "Classic t-statistic" "Neyman" 0.912
"1538" "Classic t-statistic" "Neyman" 0.162
"1539" "Classic t-statistic" "Neyman" 0.202
"1540" "Classic t-statistic" "Neyman" 0.934
"1541" "Classic t-statistic" "Neyman" 0.014
"1542" "Classic t-statistic" "Neyman" 0.518
"1543" "Classic t-statistic" "Neyman" 0.016
"1544" "Classic t-statistic" "Neyman" 0.676
"1545" "Classic t-statistic" "Neyman" 0.074
"1546" "Classic t-statistic" "Neyman" 0.884
"1547" "Classic t-statistic" "Neyman" 0.378
"1548" "Classic t-statistic" "Neyman" 0.244
"1549" "Classic t-statistic" "Neyman" 0.652
"1550" "Classic t-statistic" "Neyman" 0.19
"1551" "Classic t-statistic" "Neyman" 0.22
"1552" "Classic t-statistic" "Neyman" 0.548
"1553" "Classic t-statistic" "Neyman" 0.674
"1554" "Classic t-statistic" "Neyman" 0.326
"1555" "Classic t-statistic" "Neyman" 0
"1556" "Classic t-statistic" "Neyman" 0.514
"1557" "Classic t-statistic" "Neyman" 0.534
"1558" "Classic t-statistic" "Neyman" 0.936
"1559" "Classic t-statistic" "Neyman" 0.616
"1560" "Classic t-statistic" "Neyman" 0.204
"1561" "Classic t-statistic" "Neyman" 0.894
"1562" "Classic t-statistic" "Neyman" 0.424
"1563" "Classic t-statistic" "Neyman" 0.372
"1564" "Classic t-statistic" "Neyman" 0.542
"1565" "Classic t-statistic" "Neyman" 0.02
"1566" "Classic t-statistic" "Neyman" 0.372
"1567" "Classic t-statistic" "Neyman" 1
"1568" "Classic t-statistic" "Neyman" 0.028
"1569" "Classic t-statistic" "Neyman" 0.148
"1570" "Classic t-statistic" "Neyman" 0.762
"1571" "Classic t-statistic" "Neyman" 0.82
"1572" "Classic t-statistic" "Neyman" 0.412
"1573" "Classic t-statistic" "Neyman" 0.216
"1574" "Classic t-statistic" "Neyman" 0.87
"1575" "Classic t-statistic" "Neyman" 0.224
"1576" "Classic t-statistic" "Neyman" 0.35
"1577" "Classic t-statistic" "Neyman" 0.252
"1578" "Classic t-statistic" "Neyman" 0.412
"1579" "Classic t-statistic" "Neyman" 0.998
"1580" "Classic t-statistic" "Neyman" 0.536
"1581" "Classic t-statistic" "Neyman" 0.31
"1582" "Classic t-statistic" "Neyman" 0.266
"1583" "Classic t-statistic" "Neyman" 0.494
"1584" "Classic t-statistic" "Neyman" 0.842
"1585" "Classic t-statistic" "Neyman" 0.39
"1586" "Classic t-statistic" "Neyman" 0.296
"1587" "Classic t-statistic" "Neyman" 0.118
"1588" "Classic t-statistic" "Neyman" 0.466
"1589" "Classic t-statistic" "Neyman" 0.388
"1590" "Classic t-statistic" "Neyman" 0.77
"1591" "Classic t-statistic" "Neyman" 0.372
"1592" "Classic t-statistic" "Neyman" 0.048
"1593" "Classic t-statistic" "Neyman" 0.632
"1594" "Classic t-statistic" "Neyman" 0.172
"1595" "Classic t-statistic" "Neyman" 0.152
"1596" "Classic t-statistic" "Neyman" 0.068
"1597" "Classic t-statistic" "Neyman" 0.028
"1598" "Classic t-statistic" "Neyman" 0
"1599" "Classic t-statistic" "Neyman" 0.018
"1600" "Classic t-statistic" "Neyman" 0.006
"1601" "Classic t-statistic" "Neyman" 0.602
"1602" "Classic t-statistic" "Neyman" 0.198
"1603" "Classic t-statistic" "Neyman" 0.63
"1604" "Classic t-statistic" "Neyman" 0.59
"1605" "Classic t-statistic" "Neyman" 0.186
"1606" "Classic t-statistic" "Neyman" 0.3
"1607" "Classic t-statistic" "Neyman" 0.368
"1608" "Classic t-statistic" "Neyman" 0.046
"1609" "Classic t-statistic" "Neyman" 0.364
"1610" "Classic t-statistic" "Neyman" 0.484
"1611" "Classic t-statistic" "Neyman" 0.642
"1612" "Classic t-statistic" "Neyman" 0.466
"1613" "Classic t-statistic" "Neyman" 0.402
"1614" "Classic t-statistic" "Neyman" 0.584
"1615" "Classic t-statistic" "Neyman" 0.216
"1616" "Classic t-statistic" "Neyman" 0.82
"1617" "Classic t-statistic" "Neyman" 0.896
"1618" "Classic t-statistic" "Neyman" 0.59
"1619" "Classic t-statistic" "Neyman" 0.592
"1620" "Classic t-statistic" "Neyman" 0.118
"1621" "Classic t-statistic" "Neyman" 0.148
"1622" "Classic t-statistic" "Neyman" 0.14
"1623" "Classic t-statistic" "Neyman" 0.552
"1624" "Classic t-statistic" "Neyman" 0.84
"1625" "Classic t-statistic" "Neyman" 0.512
"1626" "Classic t-statistic" "Neyman" 0.152
"1627" "Classic t-statistic" "Neyman" 0.162
"1628" "Classic t-statistic" "Neyman" 0.356
"1629" "Classic t-statistic" "Neyman" 0.676
"1630" "Classic t-statistic" "Neyman" 0.06
"1631" "Classic t-statistic" "Neyman" 0.044
"1632" "Classic t-statistic" "Neyman" 0.962
"1633" "Classic t-statistic" "Neyman" 0.884
"1634" "Classic t-statistic" "Neyman" 0.346
"1635" "Classic t-statistic" "Neyman" 0.244
"1636" "Classic t-statistic" "Neyman" 0.074
"1637" "Classic t-statistic" "Neyman" 0
"1638" "Classic t-statistic" "Neyman" 0.866
"1639" "Classic t-statistic" "Neyman" 0.764
"1640" "Classic t-statistic" "Neyman" 0.074
"1641" "Classic t-statistic" "Neyman" 0.194
"1642" "Classic t-statistic" "Neyman" 0.414
"1643" "Classic t-statistic" "Neyman" 0.206
"1644" "Classic t-statistic" "Neyman" 0.776
"1645" "Classic t-statistic" "Neyman" 0.702
"1646" "Classic t-statistic" "Neyman" 0.156
"1647" "Classic t-statistic" "Neyman" 0.708
"1648" "Classic t-statistic" "Neyman" 0.778
"1649" "Classic t-statistic" "Neyman" 0.798
"1650" "Classic t-statistic" "Neyman" 0.836
"1651" "Classic t-statistic" "Neyman" 0.422
"1652" "Classic t-statistic" "Neyman" 0.118
"1653" "Classic t-statistic" "Neyman" 0.566
"1654" "Classic t-statistic" "Neyman" 0.29
"1655" "Classic t-statistic" "Neyman" 0.158
"1656" "Classic t-statistic" "Neyman" 0.364
"1657" "Classic t-statistic" "Neyman" 0.23
"1658" "Classic t-statistic" "Neyman" 0.978
"1659" "Classic t-statistic" "Neyman" 0.45
"1660" "Classic t-statistic" "Neyman" 0.89
"1661" "Classic t-statistic" "Neyman" 0.434
"1662" "Classic t-statistic" "Neyman" 0.744
"1663" "Classic t-statistic" "Neyman" 0.694
"1664" "Classic t-statistic" "Neyman" 0.766
"1665" "Classic t-statistic" "Neyman" 0.394
"1666" "Classic t-statistic" "Neyman" 0.006
"1667" "Classic t-statistic" "Neyman" 0.938
"1668" "Classic t-statistic" "Neyman" 0.114
"1669" "Classic t-statistic" "Neyman" 0.058
"1670" "Classic t-statistic" "Neyman" 0.594
"1671" "Classic t-statistic" "Neyman" 0.124
"1672" "Classic t-statistic" "Neyman" 0.97
"1673" "Classic t-statistic" "Neyman" 0.328
"1674" "Classic t-statistic" "Neyman" 0.7
"1675" "Classic t-statistic" "Neyman" 0.122
"1676" "Classic t-statistic" "Neyman" 0.896
"1677" "Classic t-statistic" "Neyman" 0.854
"1678" "Classic t-statistic" "Neyman" 0.49
"1679" "Classic t-statistic" "Neyman" 0.814
"1680" "Classic t-statistic" "Neyman" 0.004
"1681" "Classic t-statistic" "Neyman" 0.374
"1682" "Classic t-statistic" "Neyman" 0.734
"1683" "Classic t-statistic" "Neyman" 0.138
"1684" "Classic t-statistic" "Neyman" 0.288
"1685" "Classic t-statistic" "Neyman" 0.71
"1686" "Classic t-statistic" "Neyman" 0.548
"1687" "Classic t-statistic" "Neyman" 0.072
"1688" "Classic t-statistic" "Neyman" 0.414
"1689" "Classic t-statistic" "Neyman" 0.532
"1690" "Classic t-statistic" "Neyman" 0.33
"1691" "Classic t-statistic" "Neyman" 0.394
"1692" "Classic t-statistic" "Neyman" 0.084
"1693" "Classic t-statistic" "Neyman" 0.312
"1694" "Classic t-statistic" "Neyman" 0.248
"1695" "Classic t-statistic" "Neyman" 0.95
"1696" "Classic t-statistic" "Neyman" 0.176
"1697" "Classic t-statistic" "Neyman" 0.596
"1698" "Classic t-statistic" "Neyman" 0.216
"1699" "Classic t-statistic" "Neyman" 0.074
"1700" "Classic t-statistic" "Neyman" 0.05
"1701" "Classic t-statistic" "Neyman" 0.814
"1702" "Classic t-statistic" "Neyman" 0.526
"1703" "Classic t-statistic" "Neyman" 0.794
"1704" "Classic t-statistic" "Neyman" 0.466
"1705" "Classic t-statistic" "Neyman" 0.816
"1706" "Classic t-statistic" "Neyman" 0.126
"1707" "Classic t-statistic" "Neyman" 0.696
"1708" "Classic t-statistic" "Neyman" 0.708
"1709" "Classic t-statistic" "Neyman" 0.096
"1710" "Classic t-statistic" "Neyman" 0.816
"1711" "Classic t-statistic" "Neyman" 0.41
"1712" "Classic t-statistic" "Neyman" 0.994
"1713" "Classic t-statistic" "Neyman" 0.49
"1714" "Classic t-statistic" "Neyman" 0.158
"1715" "Classic t-statistic" "Neyman" 0.59
"1716" "Classic t-statistic" "Neyman" 0.598
"1717" "Classic t-statistic" "Neyman" 0.688
"1718" "Classic t-statistic" "Neyman" 0.218
"1719" "Classic t-statistic" "Neyman" 0.248
"1720" "Classic t-statistic" "Neyman" 0.404
"1721" "Classic t-statistic" "Neyman" 0.716
"1722" "Classic t-statistic" "Neyman" 0.574
"1723" "Classic t-statistic" "Neyman" 0.522
"1724" "Classic t-statistic" "Neyman" 0.448
"1725" "Classic t-statistic" "Neyman" 0.316
"1726" "Classic t-statistic" "Neyman" 0.326
"1727" "Classic t-statistic" "Neyman" 0.168
"1728" "Classic t-statistic" "Neyman" 0.534
"1729" "Classic t-statistic" "Neyman" 0.988
"1730" "Classic t-statistic" "Neyman" 0.27
"1731" "Classic t-statistic" "Neyman" 0.174
"1732" "Classic t-statistic" "Neyman" 0.588
"1733" "Classic t-statistic" "Neyman" 0.644
"1734" "Classic t-statistic" "Neyman" 0.516
"1735" "Classic t-statistic" "Neyman" 0.8
"1736" "Classic t-statistic" "Neyman" 0.054
"1737" "Classic t-statistic" "Neyman" 0.424
"1738" "Classic t-statistic" "Neyman" 0.314
"1739" "Classic t-statistic" "Neyman" 0.994
"1740" "Classic t-statistic" "Neyman" 0.668
"1741" "Classic t-statistic" "Neyman" 0.108
"1742" "Classic t-statistic" "Neyman" 0.006
"1743" "Classic t-statistic" "Neyman" 0.36
"1744" "Classic t-statistic" "Neyman" 0.49
"1745" "Classic t-statistic" "Neyman" 0.996
"1746" "Classic t-statistic" "Neyman" 0.754
"1747" "Classic t-statistic" "Neyman" 0.904
"1748" "Classic t-statistic" "Neyman" 0.704
"1749" "Classic t-statistic" "Neyman" 0.08
"1750" "Classic t-statistic" "Neyman" 0.87
"1751" "Classic t-statistic" "Neyman" 0.414
"1752" "Classic t-statistic" "Neyman" 0.698
"1753" "Classic t-statistic" "Neyman" 0.554
"1754" "Classic t-statistic" "Neyman" 0.666
"1755" "Classic t-statistic" "Neyman" 0.414
"1756" "Classic t-statistic" "Neyman" 0.372
"1757" "Classic t-statistic" "Neyman" 0.314
"1758" "Classic t-statistic" "Neyman" 0.8
"1759" "Classic t-statistic" "Neyman" 0.028
"1760" "Classic t-statistic" "Neyman" 0.456
"1761" "Classic t-statistic" "Neyman" 0.822
"1762" "Classic t-statistic" "Neyman" 0.032
"1763" "Classic t-statistic" "Neyman" 0.036
"1764" "Classic t-statistic" "Neyman" 0.708
"1765" "Classic t-statistic" "Neyman" 0.982
"1766" "Classic t-statistic" "Neyman" 0.64
"1767" "Classic t-statistic" "Neyman" 0.018
"1768" "Classic t-statistic" "Neyman" 0.944
"1769" "Classic t-statistic" "Neyman" 0.848
"1770" "Classic t-statistic" "Neyman" 0.548
"1771" "Classic t-statistic" "Neyman" 0.156
"1772" "Classic t-statistic" "Neyman" 0.142
"1773" "Classic t-statistic" "Neyman" 0.988
"1774" "Classic t-statistic" "Neyman" 0.172
"1775" "Classic t-statistic" "Neyman" 0.646
"1776" "Classic t-statistic" "Neyman" 0.12
"1777" "Classic t-statistic" "Neyman" 0.74
"1778" "Classic t-statistic" "Neyman" 0.172
"1779" "Classic t-statistic" "Neyman" 0.802
"1780" "Classic t-statistic" "Neyman" 0.338
"1781" "Classic t-statistic" "Neyman" 0.746
"1782" "Classic t-statistic" "Neyman" 0.596
"1783" "Classic t-statistic" "Neyman" 0.66
"1784" "Classic t-statistic" "Neyman" 0.068
"1785" "Classic t-statistic" "Neyman" 0.028
"1786" "Classic t-statistic" "Neyman" 0.012
"1787" "Classic t-statistic" "Neyman" 0.772
"1788" "Classic t-statistic" "Neyman" 0.728
"1789" "Classic t-statistic" "Neyman" 0.266
"1790" "Classic t-statistic" "Neyman" 0.582
"1791" "Classic t-statistic" "Neyman" 0.882
"1792" "Classic t-statistic" "Neyman" 0.006
"1793" "Classic t-statistic" "Neyman" 0.92
"1794" "Classic t-statistic" "Neyman" 0.588
"1795" "Classic t-statistic" "Neyman" 0.464
"1796" "Classic t-statistic" "Neyman" 0.552
"1797" "Classic t-statistic" "Neyman" 0.284
"1798" "Classic t-statistic" "Neyman" 0.922
"1799" "Classic t-statistic" "Neyman" 0.394
"1800" "Classic t-statistic" "Neyman" 0.572
"1801" "Classic t-statistic" "Neyman" 0.566
"1802" "Classic t-statistic" "Neyman" 0.85
"1803" "Classic t-statistic" "Neyman" 0.394
"1804" "Classic t-statistic" "Neyman" 0.078
"1805" "Classic t-statistic" "Neyman" 0.334
"1806" "Classic t-statistic" "Neyman" 0.034
"1807" "Classic t-statistic" "Neyman" 0.058
"1808" "Classic t-statistic" "Neyman" 0.276
"1809" "Classic t-statistic" "Neyman" 0.346
"1810" "Classic t-statistic" "Neyman" 0.17
"1811" "Classic t-statistic" "Neyman" 0.204
"1812" "Classic t-statistic" "Neyman" 0.048
"1813" "Classic t-statistic" "Neyman" 0.29
"1814" "Classic t-statistic" "Neyman" 0.842
"1815" "Classic t-statistic" "Neyman" 0.312
"1816" "Classic t-statistic" "Neyman" 0.97
"1817" "Classic t-statistic" "Neyman" 0.986
"1818" "Classic t-statistic" "Neyman" 0.062
"1819" "Classic t-statistic" "Neyman" 0.034
"1820" "Classic t-statistic" "Neyman" 0.45
"1821" "Classic t-statistic" "Neyman" 0.132
"1822" "Classic t-statistic" "Neyman" 0.716
"1823" "Classic t-statistic" "Neyman" 0.294
"1824" "Classic t-statistic" "Neyman" 0.702
"1825" "Classic t-statistic" "Neyman" 0.44
"1826" "Classic t-statistic" "Neyman" 0.71
"1827" "Classic t-statistic" "Neyman" 0.322
"1828" "Classic t-statistic" "Neyman" 0.05
"1829" "Classic t-statistic" "Neyman" 0.478
"1830" "Classic t-statistic" "Neyman" 0.066
"1831" "Classic t-statistic" "Neyman" 0.326
"1832" "Classic t-statistic" "Neyman" 0.874
"1833" "Classic t-statistic" "Neyman" 0.64
"1834" "Classic t-statistic" "Neyman" 0.706
"1835" "Classic t-statistic" "Neyman" 0.29
"1836" "Classic t-statistic" "Neyman" 0.228
"1837" "Classic t-statistic" "Neyman" 0.054
"1838" "Classic t-statistic" "Neyman" 0.942
"1839" "Classic t-statistic" "Neyman" 0.804
"1840" "Classic t-statistic" "Neyman" 0.192
"1841" "Classic t-statistic" "Neyman" 0.444
"1842" "Classic t-statistic" "Neyman" 0.596
"1843" "Classic t-statistic" "Neyman" 0.682
"1844" "Classic t-statistic" "Neyman" 0.292
"1845" "Classic t-statistic" "Neyman" 0.57
"1846" "Classic t-statistic" "Neyman" 0.404
"1847" "Classic t-statistic" "Neyman" 0.122
"1848" "Classic t-statistic" "Neyman" 0.87
"1849" "Classic t-statistic" "Neyman" 0.94
"1850" "Classic t-statistic" "Neyman" 0.732
"1851" "Classic t-statistic" "Neyman" 0.4
"1852" "Classic t-statistic" "Neyman" 0.94
"1853" "Classic t-statistic" "Neyman" 0.114
"1854" "Classic t-statistic" "Neyman" 0.552
"1855" "Classic t-statistic" "Neyman" 0.03
"1856" "Classic t-statistic" "Neyman" 0.008
"1857" "Classic t-statistic" "Neyman" 0.728
"1858" "Classic t-statistic" "Neyman" 0.544
"1859" "Classic t-statistic" "Neyman" 0.164
"1860" "Classic t-statistic" "Neyman" 0.554
"1861" "Classic t-statistic" "Neyman" 0.046
"1862" "Classic t-statistic" "Neyman" 0.466
"1863" "Classic t-statistic" "Neyman" 0.216
"1864" "Classic t-statistic" "Neyman" 0.596
"1865" "Classic t-statistic" "Neyman" 0.424
"1866" "Classic t-statistic" "Neyman" 0.238
"1867" "Classic t-statistic" "Neyman" 0.304
"1868" "Classic t-statistic" "Neyman" 0.526
"1869" "Classic t-statistic" "Neyman" 0.532
"1870" "Classic t-statistic" "Neyman" 0.464
"1871" "Classic t-statistic" "Neyman" 0.074
"1872" "Classic t-statistic" "Neyman" 0.564
"1873" "Classic t-statistic" "Neyman" 0.288
"1874" "Classic t-statistic" "Neyman" 0.424
"1875" "Classic t-statistic" "Neyman" 0.838
"1876" "Classic t-statistic" "Neyman" 0.232
"1877" "Classic t-statistic" "Neyman" 0.17
"1878" "Classic t-statistic" "Neyman" 0.066
"1879" "Classic t-statistic" "Neyman" 0.882
"1880" "Classic t-statistic" "Neyman" 0.202
"1881" "Classic t-statistic" "Neyman" 0.394
"1882" "Classic t-statistic" "Neyman" 0.314
"1883" "Classic t-statistic" "Neyman" 0.106
"1884" "Classic t-statistic" "Neyman" 0.41
"1885" "Classic t-statistic" "Neyman" 0.414
"1886" "Classic t-statistic" "Neyman" 0.198
"1887" "Classic t-statistic" "Neyman" 0.424
"1888" "Classic t-statistic" "Neyman" 0.292
"1889" "Classic t-statistic" "Neyman" 0.186
"1890" "Classic t-statistic" "Neyman" 0.068
"1891" "Classic t-statistic" "Neyman" 0.38
"1892" "Classic t-statistic" "Neyman" 0.842
"1893" "Classic t-statistic" "Neyman" 0.844
"1894" "Classic t-statistic" "Neyman" 0.364
"1895" "Classic t-statistic" "Neyman" 0.05
"1896" "Classic t-statistic" "Neyman" 0.196
"1897" "Classic t-statistic" "Neyman" 0.938
"1898" "Classic t-statistic" "Neyman" 0.534
"1899" "Classic t-statistic" "Neyman" 0.864
"1900" "Classic t-statistic" "Neyman" 0.568
"1901" "Classic t-statistic" "Neyman" 0.578
"1902" "Classic t-statistic" "Neyman" 0.102
"1903" "Classic t-statistic" "Neyman" 0.256
"1904" "Classic t-statistic" "Neyman" 0.914
"1905" "Classic t-statistic" "Neyman" 0.108
"1906" "Classic t-statistic" "Neyman" 0.304
"1907" "Classic t-statistic" "Neyman" 0.62
"1908" "Classic t-statistic" "Neyman" 0.606
"1909" "Classic t-statistic" "Neyman" 0.63
"1910" "Classic t-statistic" "Neyman" 0.312
"1911" "Classic t-statistic" "Neyman" 0.592
"1912" "Classic t-statistic" "Neyman" 0.518
"1913" "Classic t-statistic" "Neyman" 0.24
"1914" "Classic t-statistic" "Neyman" 0.618
"1915" "Classic t-statistic" "Neyman" 0.112
"1916" "Classic t-statistic" "Neyman" 0.748
"1917" "Classic t-statistic" "Neyman" 0.2
"1918" "Classic t-statistic" "Neyman" 0.19
"1919" "Classic t-statistic" "Neyman" 0.078
"1920" "Classic t-statistic" "Neyman" 0.324
"1921" "Classic t-statistic" "Neyman" 0.914
"1922" "Classic t-statistic" "Neyman" 0.74
"1923" "Classic t-statistic" "Neyman" 0.37
"1924" "Classic t-statistic" "Neyman" 0.622
"1925" "Classic t-statistic" "Neyman" 0.554
"1926" "Classic t-statistic" "Neyman" 0.68
"1927" "Classic t-statistic" "Neyman" 0.504
"1928" "Classic t-statistic" "Neyman" 0.556
"1929" "Classic t-statistic" "Neyman" 0.232
"1930" "Classic t-statistic" "Neyman" 0.422
"1931" "Classic t-statistic" "Neyman" 0.05
"1932" "Classic t-statistic" "Neyman" 0.128
"1933" "Classic t-statistic" "Neyman" 0.202
"1934" "Classic t-statistic" "Neyman" 0.006
"1935" "Classic t-statistic" "Neyman" 0.652
"1936" "Classic t-statistic" "Neyman" 0.946
"1937" "Classic t-statistic" "Neyman" 0.94
"1938" "Classic t-statistic" "Neyman" 0.344
"1939" "Classic t-statistic" "Neyman" 0.886
"1940" "Classic t-statistic" "Neyman" 0.944
"1941" "Classic t-statistic" "Neyman" 0.87
"1942" "Classic t-statistic" "Neyman" 0.924
"1943" "Classic t-statistic" "Neyman" 0.424
"1944" "Classic t-statistic" "Neyman" 0.218
"1945" "Classic t-statistic" "Neyman" 0.55
"1946" "Classic t-statistic" "Neyman" 0.05
"1947" "Classic t-statistic" "Neyman" 0.32
"1948" "Classic t-statistic" "Neyman" 0.66
"1949" "Classic t-statistic" "Neyman" 0.918
"1950" "Classic t-statistic" "Neyman" 0.762
"1951" "Classic t-statistic" "Neyman" 0.822
"1952" "Classic t-statistic" "Neyman" 0.982
"1953" "Classic t-statistic" "Neyman" 0.412
"1954" "Classic t-statistic" "Neyman" 0.992
"1955" "Classic t-statistic" "Neyman" 0.882
"1956" "Classic t-statistic" "Neyman" 0.074
"1957" "Classic t-statistic" "Neyman" 0.514
"1958" "Classic t-statistic" "Neyman" 0.098
"1959" "Classic t-statistic" "Neyman" 0.87
"1960" "Classic t-statistic" "Neyman" 0.75
"1961" "Classic t-statistic" "Neyman" 0.648
"1962" "Classic t-statistic" "Neyman" 0.144
"1963" "Classic t-statistic" "Neyman" 0.788
"1964" "Classic t-statistic" "Neyman" 0.8
"1965" "Classic t-statistic" "Neyman" 0.04
"1966" "Classic t-statistic" "Neyman" 0.832
"1967" "Classic t-statistic" "Neyman" 0.99
"1968" "Classic t-statistic" "Neyman" 0.08
"1969" "Classic t-statistic" "Neyman" 0.95
"1970" "Classic t-statistic" "Neyman" 0.844
"1971" "Classic t-statistic" "Neyman" 0.094
"1972" "Classic t-statistic" "Neyman" 0.694
"1973" "Classic t-statistic" "Neyman" 0.484
"1974" "Classic t-statistic" "Neyman" 0.478
"1975" "Classic t-statistic" "Neyman" 0.882
"1976" "Classic t-statistic" "Neyman" 0.282
"1977" "Classic t-statistic" "Neyman" 0.144
"1978" "Classic t-statistic" "Neyman" 0.676
"1979" "Classic t-statistic" "Neyman" 0.062
"1980" "Classic t-statistic" "Neyman" 0.726
"1981" "Classic t-statistic" "Neyman" 0.644
"1982" "Classic t-statistic" "Neyman" 0.374
"1983" "Classic t-statistic" "Neyman" 0.708
"1984" "Classic t-statistic" "Neyman" 0.042
"1985" "Classic t-statistic" "Neyman" 0.04
"1986" "Classic t-statistic" "Neyman" 0.39
"1987" "Classic t-statistic" "Neyman" 0.058
"1988" "Classic t-statistic" "Neyman" 0.29
"1989" "Classic t-statistic" "Neyman" 0.136
"1990" "Classic t-statistic" "Neyman" 0.116
"1991" "Classic t-statistic" "Neyman" 0.542
"1992" "Classic t-statistic" "Neyman" 0.524
"1993" "Classic t-statistic" "Neyman" 0.086
"1994" "Classic t-statistic" "Neyman" 0.026
"1995" "Classic t-statistic" "Neyman" 0.858
"1996" "Classic t-statistic" "Neyman" 0.178
"1997" "Classic t-statistic" "Neyman" 0.414
"1998" "Classic t-statistic" "Neyman" 0.012
"1999" "Classic t-statistic" "Neyman" 0.294
"2000" "Classic t-statistic" "Neyman" 0.122
"2001" "Robust t-statistic" "Neyman" 0.778
"2002" "Robust t-statistic" "Neyman" 0.664
"2003" "Robust t-statistic" "Neyman" 0.294
"2004" "Robust t-statistic" "Neyman" 0.222
"2005" "Robust t-statistic" "Neyman" 0.734
"2006" "Robust t-statistic" "Neyman" 0.618
"2007" "Robust t-statistic" "Neyman" 0.764
"2008" "Robust t-statistic" "Neyman" 0.28
"2009" "Robust t-statistic" "Neyman" 0.25
"2010" "Robust t-statistic" "Neyman" 0.826
"2011" "Robust t-statistic" "Neyman" 0.79
"2012" "Robust t-statistic" "Neyman" 0.328
"2013" "Robust t-statistic" "Neyman" 0.364
"2014" "Robust t-statistic" "Neyman" 0.814
"2015" "Robust t-statistic" "Neyman" 0.25
"2016" "Robust t-statistic" "Neyman" 0.656
"2017" "Robust t-statistic" "Neyman" 0.924
"2018" "Robust t-statistic" "Neyman" 0.65
"2019" "Robust t-statistic" "Neyman" 0.866
"2020" "Robust t-statistic" "Neyman" 0.106
"2021" "Robust t-statistic" "Neyman" 0.156
"2022" "Robust t-statistic" "Neyman" 0.978
"2023" "Robust t-statistic" "Neyman" 0.582
"2024" "Robust t-statistic" "Neyman" 0.542
"2025" "Robust t-statistic" "Neyman" 0.062
"2026" "Robust t-statistic" "Neyman" 0.84
"2027" "Robust t-statistic" "Neyman" 0.732
"2028" "Robust t-statistic" "Neyman" 0.008
"2029" "Robust t-statistic" "Neyman" 0.864
"2030" "Robust t-statistic" "Neyman" 0.336
"2031" "Robust t-statistic" "Neyman" 0.424
"2032" "Robust t-statistic" "Neyman" 0.942
"2033" "Robust t-statistic" "Neyman" 0.396
"2034" "Robust t-statistic" "Neyman" 0.026
"2035" "Robust t-statistic" "Neyman" 0.836
"2036" "Robust t-statistic" "Neyman" 0.768
"2037" "Robust t-statistic" "Neyman" 0.44
"2038" "Robust t-statistic" "Neyman" 0.752
"2039" "Robust t-statistic" "Neyman" 0.316
"2040" "Robust t-statistic" "Neyman" 0.148
"2041" "Robust t-statistic" "Neyman" 0.84
"2042" "Robust t-statistic" "Neyman" 0.646
"2043" "Robust t-statistic" "Neyman" 0.048
"2044" "Robust t-statistic" "Neyman" 0.878
"2045" "Robust t-statistic" "Neyman" 0.848
"2046" "Robust t-statistic" "Neyman" 0.912
"2047" "Robust t-statistic" "Neyman" 0.562
"2048" "Robust t-statistic" "Neyman" 0.124
"2049" "Robust t-statistic" "Neyman" 0.906
"2050" "Robust t-statistic" "Neyman" 0.762
"2051" "Robust t-statistic" "Neyman" 0.87
"2052" "Robust t-statistic" "Neyman" 0.888
"2053" "Robust t-statistic" "Neyman" 0.152
"2054" "Robust t-statistic" "Neyman" 0.856
"2055" "Robust t-statistic" "Neyman" 0.632
"2056" "Robust t-statistic" "Neyman" 0.166
"2057" "Robust t-statistic" "Neyman" 0.38
"2058" "Robust t-statistic" "Neyman" 0.328
"2059" "Robust t-statistic" "Neyman" 0.634
"2060" "Robust t-statistic" "Neyman" 0.728
"2061" "Robust t-statistic" "Neyman" 0.974
"2062" "Robust t-statistic" "Neyman" 0.568
"2063" "Robust t-statistic" "Neyman" 0.606
"2064" "Robust t-statistic" "Neyman" 0.326
"2065" "Robust t-statistic" "Neyman" 0.93
"2066" "Robust t-statistic" "Neyman" 0.408
"2067" "Robust t-statistic" "Neyman" 0.99
"2068" "Robust t-statistic" "Neyman" 0.112
"2069" "Robust t-statistic" "Neyman" 0.734
"2070" "Robust t-statistic" "Neyman" 0.514
"2071" "Robust t-statistic" "Neyman" 0.452
"2072" "Robust t-statistic" "Neyman" 0.87
"2073" "Robust t-statistic" "Neyman" 0.006
"2074" "Robust t-statistic" "Neyman" 0.354
"2075" "Robust t-statistic" "Neyman" 0.56
"2076" "Robust t-statistic" "Neyman" 0.134
"2077" "Robust t-statistic" "Neyman" 0.782
"2078" "Robust t-statistic" "Neyman" 0.678
"2079" "Robust t-statistic" "Neyman" 0.87
"2080" "Robust t-statistic" "Neyman" 0.822
"2081" "Robust t-statistic" "Neyman" 0.778
"2082" "Robust t-statistic" "Neyman" 0.37
"2083" "Robust t-statistic" "Neyman" 0.9
"2084" "Robust t-statistic" "Neyman" 0.994
"2085" "Robust t-statistic" "Neyman" 0.908
"2086" "Robust t-statistic" "Neyman" 0.392
"2087" "Robust t-statistic" "Neyman" 0.652
"2088" "Robust t-statistic" "Neyman" 0.632
"2089" "Robust t-statistic" "Neyman" 0.63
"2090" "Robust t-statistic" "Neyman" 0.67
"2091" "Robust t-statistic" "Neyman" 0.354
"2092" "Robust t-statistic" "Neyman" 0.932
"2093" "Robust t-statistic" "Neyman" 0.256
"2094" "Robust t-statistic" "Neyman" 0.494
"2095" "Robust t-statistic" "Neyman" 0.766
"2096" "Robust t-statistic" "Neyman" 0.058
"2097" "Robust t-statistic" "Neyman" 0.902
"2098" "Robust t-statistic" "Neyman" 0.854
"2099" "Robust t-statistic" "Neyman" 0.506
"2100" "Robust t-statistic" "Neyman" 0.948
"2101" "Robust t-statistic" "Neyman" 0.398
"2102" "Robust t-statistic" "Neyman" 0.074
"2103" "Robust t-statistic" "Neyman" 0.632
"2104" "Robust t-statistic" "Neyman" 0.838
"2105" "Robust t-statistic" "Neyman" 0.586
"2106" "Robust t-statistic" "Neyman" 0.514
"2107" "Robust t-statistic" "Neyman" 0.804
"2108" "Robust t-statistic" "Neyman" 0.352
"2109" "Robust t-statistic" "Neyman" 0.43
"2110" "Robust t-statistic" "Neyman" 0.702
"2111" "Robust t-statistic" "Neyman" 0.386
"2112" "Robust t-statistic" "Neyman" 0.402
"2113" "Robust t-statistic" "Neyman" 0.314
"2114" "Robust t-statistic" "Neyman" 0.676
"2115" "Robust t-statistic" "Neyman" 0.71
"2116" "Robust t-statistic" "Neyman" 0.49
"2117" "Robust t-statistic" "Neyman" 0.972
"2118" "Robust t-statistic" "Neyman" 0.772
"2119" "Robust t-statistic" "Neyman" 0.836
"2120" "Robust t-statistic" "Neyman" 0.804
"2121" "Robust t-statistic" "Neyman" 0.07
"2122" "Robust t-statistic" "Neyman" 0.632
"2123" "Robust t-statistic" "Neyman" 0.702
"2124" "Robust t-statistic" "Neyman" 0.374
"2125" "Robust t-statistic" "Neyman" 0.804
"2126" "Robust t-statistic" "Neyman" 0.846
"2127" "Robust t-statistic" "Neyman" 0.82
"2128" "Robust t-statistic" "Neyman" 0.536
"2129" "Robust t-statistic" "Neyman" 0.856
"2130" "Robust t-statistic" "Neyman" 0.738
"2131" "Robust t-statistic" "Neyman" 0.88
"2132" "Robust t-statistic" "Neyman" 0.882
"2133" "Robust t-statistic" "Neyman" 0.07
"2134" "Robust t-statistic" "Neyman" 0.728
"2135" "Robust t-statistic" "Neyman" 0.862
"2136" "Robust t-statistic" "Neyman" 0.112
"2137" "Robust t-statistic" "Neyman" 0.696
"2138" "Robust t-statistic" "Neyman" 0.742
"2139" "Robust t-statistic" "Neyman" 0.788
"2140" "Robust t-statistic" "Neyman" 0.94
"2141" "Robust t-statistic" "Neyman" 0.16
"2142" "Robust t-statistic" "Neyman" 0.728
"2143" "Robust t-statistic" "Neyman" 0.488
"2144" "Robust t-statistic" "Neyman" 0.938
"2145" "Robust t-statistic" "Neyman" 0.416
"2146" "Robust t-statistic" "Neyman" 0.734
"2147" "Robust t-statistic" "Neyman" 0.052
"2148" "Robust t-statistic" "Neyman" 0.434
"2149" "Robust t-statistic" "Neyman" 0.882
"2150" "Robust t-statistic" "Neyman" 0.38
"2151" "Robust t-statistic" "Neyman" 0.194
"2152" "Robust t-statistic" "Neyman" 0.116
"2153" "Robust t-statistic" "Neyman" 0.688
"2154" "Robust t-statistic" "Neyman" 0.406
"2155" "Robust t-statistic" "Neyman" 0.492
"2156" "Robust t-statistic" "Neyman" 0.772
"2157" "Robust t-statistic" "Neyman" 0.258
"2158" "Robust t-statistic" "Neyman" 0.328
"2159" "Robust t-statistic" "Neyman" 0.576
"2160" "Robust t-statistic" "Neyman" 0.3
"2161" "Robust t-statistic" "Neyman" 0.922
"2162" "Robust t-statistic" "Neyman" 0.716
"2163" "Robust t-statistic" "Neyman" 0.686
"2164" "Robust t-statistic" "Neyman" 0.564
"2165" "Robust t-statistic" "Neyman" 0.8
"2166" "Robust t-statistic" "Neyman" 0.506
"2167" "Robust t-statistic" "Neyman" 0.866
"2168" "Robust t-statistic" "Neyman" 0.782
"2169" "Robust t-statistic" "Neyman" 0.56
"2170" "Robust t-statistic" "Neyman" 0.018
"2171" "Robust t-statistic" "Neyman" 0.33
"2172" "Robust t-statistic" "Neyman" 0.326
"2173" "Robust t-statistic" "Neyman" 0.728
"2174" "Robust t-statistic" "Neyman" 0.464
"2175" "Robust t-statistic" "Neyman" 0.138
"2176" "Robust t-statistic" "Neyman" 0.77
"2177" "Robust t-statistic" "Neyman" 0.468
"2178" "Robust t-statistic" "Neyman" 0.824
"2179" "Robust t-statistic" "Neyman" 0.314
"2180" "Robust t-statistic" "Neyman" 0.904
"2181" "Robust t-statistic" "Neyman" 0.164
"2182" "Robust t-statistic" "Neyman" 0.32
"2183" "Robust t-statistic" "Neyman" 0.364
"2184" "Robust t-statistic" "Neyman" 0.404
"2185" "Robust t-statistic" "Neyman" 0.816
"2186" "Robust t-statistic" "Neyman" 0.27
"2187" "Robust t-statistic" "Neyman" 0.688
"2188" "Robust t-statistic" "Neyman" 0.748
"2189" "Robust t-statistic" "Neyman" 0.838
"2190" "Robust t-statistic" "Neyman" 0.42
"2191" "Robust t-statistic" "Neyman" 0.768
"2192" "Robust t-statistic" "Neyman" 0.506
"2193" "Robust t-statistic" "Neyman" 0.804
"2194" "Robust t-statistic" "Neyman" 0.562
"2195" "Robust t-statistic" "Neyman" 0.75
"2196" "Robust t-statistic" "Neyman" 0.972
"2197" "Robust t-statistic" "Neyman" 0.404
"2198" "Robust t-statistic" "Neyman" 0.412
"2199" "Robust t-statistic" "Neyman" 0.37
"2200" "Robust t-statistic" "Neyman" 0.376
"2201" "Robust t-statistic" "Neyman" 0.932
"2202" "Robust t-statistic" "Neyman" 0.384
"2203" "Robust t-statistic" "Neyman" 0.088
"2204" "Robust t-statistic" "Neyman" 0.796
"2205" "Robust t-statistic" "Neyman" 0.148
"2206" "Robust t-statistic" "Neyman" 0.228
"2207" "Robust t-statistic" "Neyman" 0.296
"2208" "Robust t-statistic" "Neyman" 0.976
"2209" "Robust t-statistic" "Neyman" 0.338
"2210" "Robust t-statistic" "Neyman" 0.742
"2211" "Robust t-statistic" "Neyman" 0.06
"2212" "Robust t-statistic" "Neyman" 0.95
"2213" "Robust t-statistic" "Neyman" 0.278
"2214" "Robust t-statistic" "Neyman" 0.606
"2215" "Robust t-statistic" "Neyman" 0.238
"2216" "Robust t-statistic" "Neyman" 0.312
"2217" "Robust t-statistic" "Neyman" 0.51
"2218" "Robust t-statistic" "Neyman" 0.886
"2219" "Robust t-statistic" "Neyman" 0.946
"2220" "Robust t-statistic" "Neyman" 0.866
"2221" "Robust t-statistic" "Neyman" 0.924
"2222" "Robust t-statistic" "Neyman" 0.216
"2223" "Robust t-statistic" "Neyman" 0.438
"2224" "Robust t-statistic" "Neyman" 0.536
"2225" "Robust t-statistic" "Neyman" 0.286
"2226" "Robust t-statistic" "Neyman" 0.37
"2227" "Robust t-statistic" "Neyman" 0.164
"2228" "Robust t-statistic" "Neyman" 0.534
"2229" "Robust t-statistic" "Neyman" 0.328
"2230" "Robust t-statistic" "Neyman" 0.936
"2231" "Robust t-statistic" "Neyman" 0.554
"2232" "Robust t-statistic" "Neyman" 0.648
"2233" "Robust t-statistic" "Neyman" 0.3
"2234" "Robust t-statistic" "Neyman" 0.372
"2235" "Robust t-statistic" "Neyman" 0.35
"2236" "Robust t-statistic" "Neyman" 0.564
"2237" "Robust t-statistic" "Neyman" 0.1
"2238" "Robust t-statistic" "Neyman" 0.53
"2239" "Robust t-statistic" "Neyman" 0.96
"2240" "Robust t-statistic" "Neyman" 0.15
"2241" "Robust t-statistic" "Neyman" 0.266
"2242" "Robust t-statistic" "Neyman" 0.428
"2243" "Robust t-statistic" "Neyman" 0.496
"2244" "Robust t-statistic" "Neyman" 0.312
"2245" "Robust t-statistic" "Neyman" 0.85
"2246" "Robust t-statistic" "Neyman" 0.716
"2247" "Robust t-statistic" "Neyman" 0.886
"2248" "Robust t-statistic" "Neyman" 0.99
"2249" "Robust t-statistic" "Neyman" 0.542
"2250" "Robust t-statistic" "Neyman" 0.904
"2251" "Robust t-statistic" "Neyman" 0.52
"2252" "Robust t-statistic" "Neyman" 0.614
"2253" "Robust t-statistic" "Neyman" 0.742
"2254" "Robust t-statistic" "Neyman" 0.718
"2255" "Robust t-statistic" "Neyman" 0.526
"2256" "Robust t-statistic" "Neyman" 0.522
"2257" "Robust t-statistic" "Neyman" 0.194
"2258" "Robust t-statistic" "Neyman" 0.606
"2259" "Robust t-statistic" "Neyman" 0.278
"2260" "Robust t-statistic" "Neyman" 0.772
"2261" "Robust t-statistic" "Neyman" 0.202
"2262" "Robust t-statistic" "Neyman" 0.742
"2263" "Robust t-statistic" "Neyman" 0.732
"2264" "Robust t-statistic" "Neyman" 0.058
"2265" "Robust t-statistic" "Neyman" 0.176
"2266" "Robust t-statistic" "Neyman" 0.384
"2267" "Robust t-statistic" "Neyman" 0.31
"2268" "Robust t-statistic" "Neyman" 0.684
"2269" "Robust t-statistic" "Neyman" 0.796
"2270" "Robust t-statistic" "Neyman" 0.426
"2271" "Robust t-statistic" "Neyman" 0.912
"2272" "Robust t-statistic" "Neyman" 0.886
"2273" "Robust t-statistic" "Neyman" 0.216
"2274" "Robust t-statistic" "Neyman" 0.226
"2275" "Robust t-statistic" "Neyman" 0.44
"2276" "Robust t-statistic" "Neyman" 0.908
"2277" "Robust t-statistic" "Neyman" 0.78
"2278" "Robust t-statistic" "Neyman" 0.552
"2279" "Robust t-statistic" "Neyman" 0.842
"2280" "Robust t-statistic" "Neyman" 0.58
"2281" "Robust t-statistic" "Neyman" 0.7
"2282" "Robust t-statistic" "Neyman" 0.726
"2283" "Robust t-statistic" "Neyman" 0.096
"2284" "Robust t-statistic" "Neyman" 0.26
"2285" "Robust t-statistic" "Neyman" 0.126
"2286" "Robust t-statistic" "Neyman" 0.808
"2287" "Robust t-statistic" "Neyman" 0.984
"2288" "Robust t-statistic" "Neyman" 0.68
"2289" "Robust t-statistic" "Neyman" 0.978
"2290" "Robust t-statistic" "Neyman" 0.802
"2291" "Robust t-statistic" "Neyman" 0.238
"2292" "Robust t-statistic" "Neyman" 0.624
"2293" "Robust t-statistic" "Neyman" 0.188
"2294" "Robust t-statistic" "Neyman" 0.896
"2295" "Robust t-statistic" "Neyman" 0.71
"2296" "Robust t-statistic" "Neyman" 0.612
"2297" "Robust t-statistic" "Neyman" 0.264
"2298" "Robust t-statistic" "Neyman" 0.902
"2299" "Robust t-statistic" "Neyman" 0.722
"2300" "Robust t-statistic" "Neyman" 0.366
"2301" "Robust t-statistic" "Neyman" 0.638
"2302" "Robust t-statistic" "Neyman" 0.814
"2303" "Robust t-statistic" "Neyman" 0.7
"2304" "Robust t-statistic" "Neyman" 0.404
"2305" "Robust t-statistic" "Neyman" 0.714
"2306" "Robust t-statistic" "Neyman" 0.612
"2307" "Robust t-statistic" "Neyman" 0.594
"2308" "Robust t-statistic" "Neyman" 0.664
"2309" "Robust t-statistic" "Neyman" 0.832
"2310" "Robust t-statistic" "Neyman" 0.77
"2311" "Robust t-statistic" "Neyman" 0.214
"2312" "Robust t-statistic" "Neyman" 0.792
"2313" "Robust t-statistic" "Neyman" 0.864
"2314" "Robust t-statistic" "Neyman" 0.472
"2315" "Robust t-statistic" "Neyman" 0.244
"2316" "Robust t-statistic" "Neyman" 0.876
"2317" "Robust t-statistic" "Neyman" 0.298
"2318" "Robust t-statistic" "Neyman" 0.128
"2319" "Robust t-statistic" "Neyman" 0.608
"2320" "Robust t-statistic" "Neyman" 0.656
"2321" "Robust t-statistic" "Neyman" 0.238
"2322" "Robust t-statistic" "Neyman" 0.45
"2323" "Robust t-statistic" "Neyman" 0.898
"2324" "Robust t-statistic" "Neyman" 0.184
"2325" "Robust t-statistic" "Neyman" 0.166
"2326" "Robust t-statistic" "Neyman" 0.63
"2327" "Robust t-statistic" "Neyman" 0.326
"2328" "Robust t-statistic" "Neyman" 0.618
"2329" "Robust t-statistic" "Neyman" 0.32
"2330" "Robust t-statistic" "Neyman" 0.87
"2331" "Robust t-statistic" "Neyman" 0.778
"2332" "Robust t-statistic" "Neyman" 0.88
"2333" "Robust t-statistic" "Neyman" 0.376
"2334" "Robust t-statistic" "Neyman" 0.862
"2335" "Robust t-statistic" "Neyman" 0.234
"2336" "Robust t-statistic" "Neyman" 0.206
"2337" "Robust t-statistic" "Neyman" 0.618
"2338" "Robust t-statistic" "Neyman" 0.64
"2339" "Robust t-statistic" "Neyman" 0.596
"2340" "Robust t-statistic" "Neyman" 0.394
"2341" "Robust t-statistic" "Neyman" 0.32
"2342" "Robust t-statistic" "Neyman" 0.296
"2343" "Robust t-statistic" "Neyman" 0.152
"2344" "Robust t-statistic" "Neyman" 0.67
"2345" "Robust t-statistic" "Neyman" 0.124
"2346" "Robust t-statistic" "Neyman" 0.378
"2347" "Robust t-statistic" "Neyman" 0.904
"2348" "Robust t-statistic" "Neyman" 0.888
"2349" "Robust t-statistic" "Neyman" 0.874
"2350" "Robust t-statistic" "Neyman" 0.878
"2351" "Robust t-statistic" "Neyman" 0.494
"2352" "Robust t-statistic" "Neyman" 0.26
"2353" "Robust t-statistic" "Neyman" 0.998
"2354" "Robust t-statistic" "Neyman" 0.708
"2355" "Robust t-statistic" "Neyman" 0.536
"2356" "Robust t-statistic" "Neyman" 0.77
"2357" "Robust t-statistic" "Neyman" 0.926
"2358" "Robust t-statistic" "Neyman" 0.652
"2359" "Robust t-statistic" "Neyman" 0.252
"2360" "Robust t-statistic" "Neyman" 0.844
"2361" "Robust t-statistic" "Neyman" 0.7
"2362" "Robust t-statistic" "Neyman" 0.032
"2363" "Robust t-statistic" "Neyman" 0.676
"2364" "Robust t-statistic" "Neyman" 0.778
"2365" "Robust t-statistic" "Neyman" 0.7
"2366" "Robust t-statistic" "Neyman" 0.646
"2367" "Robust t-statistic" "Neyman" 0.93
"2368" "Robust t-statistic" "Neyman" 0.258
"2369" "Robust t-statistic" "Neyman" 0.824
"2370" "Robust t-statistic" "Neyman" 0.664
"2371" "Robust t-statistic" "Neyman" 0.75
"2372" "Robust t-statistic" "Neyman" 0.608
"2373" "Robust t-statistic" "Neyman" 0.44
"2374" "Robust t-statistic" "Neyman" 0.466
"2375" "Robust t-statistic" "Neyman" 0.708
"2376" "Robust t-statistic" "Neyman" 0.536
"2377" "Robust t-statistic" "Neyman" 0.128
"2378" "Robust t-statistic" "Neyman" 0.494
"2379" "Robust t-statistic" "Neyman" 0.556
"2380" "Robust t-statistic" "Neyman" 0.77
"2381" "Robust t-statistic" "Neyman" 0.388
"2382" "Robust t-statistic" "Neyman" 0.556
"2383" "Robust t-statistic" "Neyman" 0.962
"2384" "Robust t-statistic" "Neyman" 0.524
"2385" "Robust t-statistic" "Neyman" 0.372
"2386" "Robust t-statistic" "Neyman" 0.752
"2387" "Robust t-statistic" "Neyman" 0.31
"2388" "Robust t-statistic" "Neyman" 0.764
"2389" "Robust t-statistic" "Neyman" 0.974
"2390" "Robust t-statistic" "Neyman" 0.346
"2391" "Robust t-statistic" "Neyman" 0.212
"2392" "Robust t-statistic" "Neyman" 0.996
"2393" "Robust t-statistic" "Neyman" 0.888
"2394" "Robust t-statistic" "Neyman" 0.202
"2395" "Robust t-statistic" "Neyman" 0.628
"2396" "Robust t-statistic" "Neyman" 0.658
"2397" "Robust t-statistic" "Neyman" 0.826
"2398" "Robust t-statistic" "Neyman" 0.76
"2399" "Robust t-statistic" "Neyman" 0.576
"2400" "Robust t-statistic" "Neyman" 0.2
"2401" "Robust t-statistic" "Neyman" 0.302
"2402" "Robust t-statistic" "Neyman" 0.71
"2403" "Robust t-statistic" "Neyman" 0.034
"2404" "Robust t-statistic" "Neyman" 0.366
"2405" "Robust t-statistic" "Neyman" 0.502
"2406" "Robust t-statistic" "Neyman" 0.45
"2407" "Robust t-statistic" "Neyman" 0.334
"2408" "Robust t-statistic" "Neyman" 0.706
"2409" "Robust t-statistic" "Neyman" 0.428
"2410" "Robust t-statistic" "Neyman" 0.23
"2411" "Robust t-statistic" "Neyman" 0.75
"2412" "Robust t-statistic" "Neyman" 0.34
"2413" "Robust t-statistic" "Neyman" 0.782
"2414" "Robust t-statistic" "Neyman" 0.182
"2415" "Robust t-statistic" "Neyman" 0.534
"2416" "Robust t-statistic" "Neyman" 0.88
"2417" "Robust t-statistic" "Neyman" 0.206
"2418" "Robust t-statistic" "Neyman" 0.106
"2419" "Robust t-statistic" "Neyman" 0.836
"2420" "Robust t-statistic" "Neyman" 0.514
"2421" "Robust t-statistic" "Neyman" 0.892
"2422" "Robust t-statistic" "Neyman" 0.292
"2423" "Robust t-statistic" "Neyman" 0.188
"2424" "Robust t-statistic" "Neyman" 0.436
"2425" "Robust t-statistic" "Neyman" 0.942
"2426" "Robust t-statistic" "Neyman" 0.888
"2427" "Robust t-statistic" "Neyman" 0.948
"2428" "Robust t-statistic" "Neyman" 0.83
"2429" "Robust t-statistic" "Neyman" 0.59
"2430" "Robust t-statistic" "Neyman" 0.696
"2431" "Robust t-statistic" "Neyman" 0.502
"2432" "Robust t-statistic" "Neyman" 0.02
"2433" "Robust t-statistic" "Neyman" 0.078
"2434" "Robust t-statistic" "Neyman" 0.702
"2435" "Robust t-statistic" "Neyman" 0.748
"2436" "Robust t-statistic" "Neyman" 0.696
"2437" "Robust t-statistic" "Neyman" 0.578
"2438" "Robust t-statistic" "Neyman" 0.474
"2439" "Robust t-statistic" "Neyman" 0.54
"2440" "Robust t-statistic" "Neyman" 0.326
"2441" "Robust t-statistic" "Neyman" 0.734
"2442" "Robust t-statistic" "Neyman" 0.164
"2443" "Robust t-statistic" "Neyman" 0.59
"2444" "Robust t-statistic" "Neyman" 0.008
"2445" "Robust t-statistic" "Neyman" 0.524
"2446" "Robust t-statistic" "Neyman" 0.742
"2447" "Robust t-statistic" "Neyman" 0.368
"2448" "Robust t-statistic" "Neyman" 0.014
"2449" "Robust t-statistic" "Neyman" 0.558
"2450" "Robust t-statistic" "Neyman" 0.628
"2451" "Robust t-statistic" "Neyman" 0.992
"2452" "Robust t-statistic" "Neyman" 0.22
"2453" "Robust t-statistic" "Neyman" 0.632
"2454" "Robust t-statistic" "Neyman" 0.856
"2455" "Robust t-statistic" "Neyman" 0.598
"2456" "Robust t-statistic" "Neyman" 0.298
"2457" "Robust t-statistic" "Neyman" 0.434
"2458" "Robust t-statistic" "Neyman" 0.484
"2459" "Robust t-statistic" "Neyman" 0.786
"2460" "Robust t-statistic" "Neyman" 0.304
"2461" "Robust t-statistic" "Neyman" 0.73
"2462" "Robust t-statistic" "Neyman" 0.018
"2463" "Robust t-statistic" "Neyman" 0.478
"2464" "Robust t-statistic" "Neyman" 0.612
"2465" "Robust t-statistic" "Neyman" 0.534
"2466" "Robust t-statistic" "Neyman" 0.324
"2467" "Robust t-statistic" "Neyman" 0.436
"2468" "Robust t-statistic" "Neyman" 0.16
"2469" "Robust t-statistic" "Neyman" 0.918
"2470" "Robust t-statistic" "Neyman" 0.51
"2471" "Robust t-statistic" "Neyman" 0.42
"2472" "Robust t-statistic" "Neyman" 0.536
"2473" "Robust t-statistic" "Neyman" 0.686
"2474" "Robust t-statistic" "Neyman" 0.716
"2475" "Robust t-statistic" "Neyman" 0.292
"2476" "Robust t-statistic" "Neyman" 0.93
"2477" "Robust t-statistic" "Neyman" 0.362
"2478" "Robust t-statistic" "Neyman" 0.73
"2479" "Robust t-statistic" "Neyman" 0.722
"2480" "Robust t-statistic" "Neyman" 0.432
"2481" "Robust t-statistic" "Neyman" 0.44
"2482" "Robust t-statistic" "Neyman" 0.474
"2483" "Robust t-statistic" "Neyman" 0.888
"2484" "Robust t-statistic" "Neyman" 0.002
"2485" "Robust t-statistic" "Neyman" 0.984
"2486" "Robust t-statistic" "Neyman" 0.364
"2487" "Robust t-statistic" "Neyman" 0.638
"2488" "Robust t-statistic" "Neyman" 0.6
"2489" "Robust t-statistic" "Neyman" 0.858
"2490" "Robust t-statistic" "Neyman" 0.128
"2491" "Robust t-statistic" "Neyman" 0.332
"2492" "Robust t-statistic" "Neyman" 0.212
"2493" "Robust t-statistic" "Neyman" 0.996
"2494" "Robust t-statistic" "Neyman" 0.774
"2495" "Robust t-statistic" "Neyman" 0.212
"2496" "Robust t-statistic" "Neyman" 0.98
"2497" "Robust t-statistic" "Neyman" 0.744
"2498" "Robust t-statistic" "Neyman" 0.108
"2499" "Robust t-statistic" "Neyman" 0.802
"2500" "Robust t-statistic" "Neyman" 0.606
"2501" "Robust t-statistic" "Neyman" 0.414
"2502" "Robust t-statistic" "Neyman" 0.266
"2503" "Robust t-statistic" "Neyman" 0.952
"2504" "Robust t-statistic" "Neyman" 0.488
"2505" "Robust t-statistic" "Neyman" 0.304
"2506" "Robust t-statistic" "Neyman" 0.338
"2507" "Robust t-statistic" "Neyman" 0.944
"2508" "Robust t-statistic" "Neyman" 0.18
"2509" "Robust t-statistic" "Neyman" 0.138
"2510" "Robust t-statistic" "Neyman" 0.27
"2511" "Robust t-statistic" "Neyman" 0.902
"2512" "Robust t-statistic" "Neyman" 0.646
"2513" "Robust t-statistic" "Neyman" 0.284
"2514" "Robust t-statistic" "Neyman" 0.16
"2515" "Robust t-statistic" "Neyman" 0.88
"2516" "Robust t-statistic" "Neyman" 0.454
"2517" "Robust t-statistic" "Neyman" 0.392
"2518" "Robust t-statistic" "Neyman" 0.736
"2519" "Robust t-statistic" "Neyman" 0.892
"2520" "Robust t-statistic" "Neyman" 0.352
"2521" "Robust t-statistic" "Neyman" 0.45
"2522" "Robust t-statistic" "Neyman" 0.71
"2523" "Robust t-statistic" "Neyman" 0.218
"2524" "Robust t-statistic" "Neyman" 0.63
"2525" "Robust t-statistic" "Neyman" 0.656
"2526" "Robust t-statistic" "Neyman" 0.442
"2527" "Robust t-statistic" "Neyman" 0.92
"2528" "Robust t-statistic" "Neyman" 0.384
"2529" "Robust t-statistic" "Neyman" 0.278
"2530" "Robust t-statistic" "Neyman" 0.834
"2531" "Robust t-statistic" "Neyman" 0.926
"2532" "Robust t-statistic" "Neyman" 0.574
"2533" "Robust t-statistic" "Neyman" 0.918
"2534" "Robust t-statistic" "Neyman" 0.924
"2535" "Robust t-statistic" "Neyman" 0.656
"2536" "Robust t-statistic" "Neyman" 0.626
"2537" "Robust t-statistic" "Neyman" 0.938
"2538" "Robust t-statistic" "Neyman" 0.276
"2539" "Robust t-statistic" "Neyman" 0.34
"2540" "Robust t-statistic" "Neyman" 0.964
"2541" "Robust t-statistic" "Neyman" 0.056
"2542" "Robust t-statistic" "Neyman" 0.538
"2543" "Robust t-statistic" "Neyman" 0.034
"2544" "Robust t-statistic" "Neyman" 0.774
"2545" "Robust t-statistic" "Neyman" 0.144
"2546" "Robust t-statistic" "Neyman" 0.902
"2547" "Robust t-statistic" "Neyman" 0.488
"2548" "Robust t-statistic" "Neyman" 0.458
"2549" "Robust t-statistic" "Neyman" 0.722
"2550" "Robust t-statistic" "Neyman" 0.33
"2551" "Robust t-statistic" "Neyman" 0.338
"2552" "Robust t-statistic" "Neyman" 0.68
"2553" "Robust t-statistic" "Neyman" 0.716
"2554" "Robust t-statistic" "Neyman" 0.424
"2555" "Robust t-statistic" "Neyman" 0.014
"2556" "Robust t-statistic" "Neyman" 0.62
"2557" "Robust t-statistic" "Neyman" 0.658
"2558" "Robust t-statistic" "Neyman" 0.948
"2559" "Robust t-statistic" "Neyman" 0.752
"2560" "Robust t-statistic" "Neyman" 0.368
"2561" "Robust t-statistic" "Neyman" 0.928
"2562" "Robust t-statistic" "Neyman" 0.544
"2563" "Robust t-statistic" "Neyman" 0.468
"2564" "Robust t-statistic" "Neyman" 0.684
"2565" "Robust t-statistic" "Neyman" 0.088
"2566" "Robust t-statistic" "Neyman" 0.45
"2567" "Robust t-statistic" "Neyman" 1
"2568" "Robust t-statistic" "Neyman" 0.056
"2569" "Robust t-statistic" "Neyman" 0.246
"2570" "Robust t-statistic" "Neyman" 0.79
"2571" "Robust t-statistic" "Neyman" 0.858
"2572" "Robust t-statistic" "Neyman" 0.556
"2573" "Robust t-statistic" "Neyman" 0.36
"2574" "Robust t-statistic" "Neyman" 0.888
"2575" "Robust t-statistic" "Neyman" 0.396
"2576" "Robust t-statistic" "Neyman" 0.514
"2577" "Robust t-statistic" "Neyman" 0.442
"2578" "Robust t-statistic" "Neyman" 0.548
"2579" "Robust t-statistic" "Neyman" 0.998
"2580" "Robust t-statistic" "Neyman" 0.676
"2581" "Robust t-statistic" "Neyman" 0.432
"2582" "Robust t-statistic" "Neyman" 0.432
"2583" "Robust t-statistic" "Neyman" 0.628
"2584" "Robust t-statistic" "Neyman" 0.9
"2585" "Robust t-statistic" "Neyman" 0.468
"2586" "Robust t-statistic" "Neyman" 0.456
"2587" "Robust t-statistic" "Neyman" 0.148
"2588" "Robust t-statistic" "Neyman" 0.582
"2589" "Robust t-statistic" "Neyman" 0.436
"2590" "Robust t-statistic" "Neyman" 0.836
"2591" "Robust t-statistic" "Neyman" 0.522
"2592" "Robust t-statistic" "Neyman" 0.162
"2593" "Robust t-statistic" "Neyman" 0.704
"2594" "Robust t-statistic" "Neyman" 0.276
"2595" "Robust t-statistic" "Neyman" 0.322
"2596" "Robust t-statistic" "Neyman" 0.186
"2597" "Robust t-statistic" "Neyman" 0.086
"2598" "Robust t-statistic" "Neyman" 0
"2599" "Robust t-statistic" "Neyman" 0.068
"2600" "Robust t-statistic" "Neyman" 0.046
"2601" "Robust t-statistic" "Neyman" 0.726
"2602" "Robust t-statistic" "Neyman" 0.326
"2603" "Robust t-statistic" "Neyman" 0.736
"2604" "Robust t-statistic" "Neyman" 0.714
"2605" "Robust t-statistic" "Neyman" 0.308
"2606" "Robust t-statistic" "Neyman" 0.448
"2607" "Robust t-statistic" "Neyman" 0.524
"2608" "Robust t-statistic" "Neyman" 0.072
"2609" "Robust t-statistic" "Neyman" 0.496
"2610" "Robust t-statistic" "Neyman" 0.608
"2611" "Robust t-statistic" "Neyman" 0.706
"2612" "Robust t-statistic" "Neyman" 0.602
"2613" "Robust t-statistic" "Neyman" 0.492
"2614" "Robust t-statistic" "Neyman" 0.692
"2615" "Robust t-statistic" "Neyman" 0.312
"2616" "Robust t-statistic" "Neyman" 0.848
"2617" "Robust t-statistic" "Neyman" 0.932
"2618" "Robust t-statistic" "Neyman" 0.654
"2619" "Robust t-statistic" "Neyman" 0.68
"2620" "Robust t-statistic" "Neyman" 0.264
"2621" "Robust t-statistic" "Neyman" 0.29
"2622" "Robust t-statistic" "Neyman" 0.292
"2623" "Robust t-statistic" "Neyman" 0.718
"2624" "Robust t-statistic" "Neyman" 0.874
"2625" "Robust t-statistic" "Neyman" 0.618
"2626" "Robust t-statistic" "Neyman" 0.328
"2627" "Robust t-statistic" "Neyman" 0.366
"2628" "Robust t-statistic" "Neyman" 0.486
"2629" "Robust t-statistic" "Neyman" 0.762
"2630" "Robust t-statistic" "Neyman" 0.104
"2631" "Robust t-statistic" "Neyman" 0.138
"2632" "Robust t-statistic" "Neyman" 0.972
"2633" "Robust t-statistic" "Neyman" 0.92
"2634" "Robust t-statistic" "Neyman" 0.488
"2635" "Robust t-statistic" "Neyman" 0.41
"2636" "Robust t-statistic" "Neyman" 0.216
"2637" "Robust t-statistic" "Neyman" 0.024
"2638" "Robust t-statistic" "Neyman" 0.882
"2639" "Robust t-statistic" "Neyman" 0.848
"2640" "Robust t-statistic" "Neyman" 0.22
"2641" "Robust t-statistic" "Neyman" 0.356
"2642" "Robust t-statistic" "Neyman" 0.552
"2643" "Robust t-statistic" "Neyman" 0.268
"2644" "Robust t-statistic" "Neyman" 0.808
"2645" "Robust t-statistic" "Neyman" 0.758
"2646" "Robust t-statistic" "Neyman" 0.288
"2647" "Robust t-statistic" "Neyman" 0.744
"2648" "Robust t-statistic" "Neyman" 0.846
"2649" "Robust t-statistic" "Neyman" 0.85
"2650" "Robust t-statistic" "Neyman" 0.878
"2651" "Robust t-statistic" "Neyman" 0.59
"2652" "Robust t-statistic" "Neyman" 0.262
"2653" "Robust t-statistic" "Neyman" 0.696
"2654" "Robust t-statistic" "Neyman" 0.404
"2655" "Robust t-statistic" "Neyman" 0.248
"2656" "Robust t-statistic" "Neyman" 0.458
"2657" "Robust t-statistic" "Neyman" 0.39
"2658" "Robust t-statistic" "Neyman" 0.986
"2659" "Robust t-statistic" "Neyman" 0.526
"2660" "Robust t-statistic" "Neyman" 0.922
"2661" "Robust t-statistic" "Neyman" 0.604
"2662" "Robust t-statistic" "Neyman" 0.816
"2663" "Robust t-statistic" "Neyman" 0.772
"2664" "Robust t-statistic" "Neyman" 0.834
"2665" "Robust t-statistic" "Neyman" 0.506
"2666" "Robust t-statistic" "Neyman" 0.032
"2667" "Robust t-statistic" "Neyman" 0.95
"2668" "Robust t-statistic" "Neyman" 0.298
"2669" "Robust t-statistic" "Neyman" 0.194
"2670" "Robust t-statistic" "Neyman" 0.714
"2671" "Robust t-statistic" "Neyman" 0.26
"2672" "Robust t-statistic" "Neyman" 0.982
"2673" "Robust t-statistic" "Neyman" 0.422
"2674" "Robust t-statistic" "Neyman" 0.77
"2675" "Robust t-statistic" "Neyman" 0.214
"2676" "Robust t-statistic" "Neyman" 0.91
"2677" "Robust t-statistic" "Neyman" 0.884
"2678" "Robust t-statistic" "Neyman" 0.622
"2679" "Robust t-statistic" "Neyman" 0.884
"2680" "Robust t-statistic" "Neyman" 0.032
"2681" "Robust t-statistic" "Neyman" 0.448
"2682" "Robust t-statistic" "Neyman" 0.78
"2683" "Robust t-statistic" "Neyman" 0.256
"2684" "Robust t-statistic" "Neyman" 0.358
"2685" "Robust t-statistic" "Neyman" 0.756
"2686" "Robust t-statistic" "Neyman" 0.654
"2687" "Robust t-statistic" "Neyman" 0.186
"2688" "Robust t-statistic" "Neyman" 0.548
"2689" "Robust t-statistic" "Neyman" 0.61
"2690" "Robust t-statistic" "Neyman" 0.498
"2691" "Robust t-statistic" "Neyman" 0.538
"2692" "Robust t-statistic" "Neyman" 0.176
"2693" "Robust t-statistic" "Neyman" 0.466
"2694" "Robust t-statistic" "Neyman" 0.386
"2695" "Robust t-statistic" "Neyman" 0.966
"2696" "Robust t-statistic" "Neyman" 0.314
"2697" "Robust t-statistic" "Neyman" 0.738
"2698" "Robust t-statistic" "Neyman" 0.396
"2699" "Robust t-statistic" "Neyman" 0.218
"2700" "Robust t-statistic" "Neyman" 0.16
"2701" "Robust t-statistic" "Neyman" 0.872
"2702" "Robust t-statistic" "Neyman" 0.67
"2703" "Robust t-statistic" "Neyman" 0.83
"2704" "Robust t-statistic" "Neyman" 0.522
"2705" "Robust t-statistic" "Neyman" 0.882
"2706" "Robust t-statistic" "Neyman" 0.234
"2707" "Robust t-statistic" "Neyman" 0.77
"2708" "Robust t-statistic" "Neyman" 0.822
"2709" "Robust t-statistic" "Neyman" 0.19
"2710" "Robust t-statistic" "Neyman" 0.866
"2711" "Robust t-statistic" "Neyman" 0.566
"2712" "Robust t-statistic" "Neyman" 0.996
"2713" "Robust t-statistic" "Neyman" 0.622
"2714" "Robust t-statistic" "Neyman" 0.29
"2715" "Robust t-statistic" "Neyman" 0.628
"2716" "Robust t-statistic" "Neyman" 0.698
"2717" "Robust t-statistic" "Neyman" 0.77
"2718" "Robust t-statistic" "Neyman" 0.372
"2719" "Robust t-statistic" "Neyman" 0.41
"2720" "Robust t-statistic" "Neyman" 0.568
"2721" "Robust t-statistic" "Neyman" 0.814
"2722" "Robust t-statistic" "Neyman" 0.688
"2723" "Robust t-statistic" "Neyman" 0.658
"2724" "Robust t-statistic" "Neyman" 0.594
"2725" "Robust t-statistic" "Neyman" 0.458
"2726" "Robust t-statistic" "Neyman" 0.462
"2727" "Robust t-statistic" "Neyman" 0.318
"2728" "Robust t-statistic" "Neyman" 0.69
"2729" "Robust t-statistic" "Neyman" 0.994
"2730" "Robust t-statistic" "Neyman" 0.452
"2731" "Robust t-statistic" "Neyman" 0.37
"2732" "Robust t-statistic" "Neyman" 0.712
"2733" "Robust t-statistic" "Neyman" 0.754
"2734" "Robust t-statistic" "Neyman" 0.638
"2735" "Robust t-statistic" "Neyman" 0.858
"2736" "Robust t-statistic" "Neyman" 0.172
"2737" "Robust t-statistic" "Neyman" 0.506
"2738" "Robust t-statistic" "Neyman" 0.46
"2739" "Robust t-statistic" "Neyman" 0.996
"2740" "Robust t-statistic" "Neyman" 0.724
"2741" "Robust t-statistic" "Neyman" 0.212
"2742" "Robust t-statistic" "Neyman" 0.062
"2743" "Robust t-statistic" "Neyman" 0.38
"2744" "Robust t-statistic" "Neyman" 0.58
"2745" "Robust t-statistic" "Neyman" 0.998
"2746" "Robust t-statistic" "Neyman" 0.844
"2747" "Robust t-statistic" "Neyman" 0.94
"2748" "Robust t-statistic" "Neyman" 0.788
"2749" "Robust t-statistic" "Neyman" 0.184
"2750" "Robust t-statistic" "Neyman" 0.92
"2751" "Robust t-statistic" "Neyman" 0.56
"2752" "Robust t-statistic" "Neyman" 0.752
"2753" "Robust t-statistic" "Neyman" 0.716
"2754" "Robust t-statistic" "Neyman" 0.744
"2755" "Robust t-statistic" "Neyman" 0.516
"2756" "Robust t-statistic" "Neyman" 0.498
"2757" "Robust t-statistic" "Neyman" 0.372
"2758" "Robust t-statistic" "Neyman" 0.87
"2759" "Robust t-statistic" "Neyman" 0.11
"2760" "Robust t-statistic" "Neyman" 0.626
"2761" "Robust t-statistic" "Neyman" 0.86
"2762" "Robust t-statistic" "Neyman" 0.142
"2763" "Robust t-statistic" "Neyman" 0.09
"2764" "Robust t-statistic" "Neyman" 0.774
"2765" "Robust t-statistic" "Neyman" 0.99
"2766" "Robust t-statistic" "Neyman" 0.738
"2767" "Robust t-statistic" "Neyman" 0.068
"2768" "Robust t-statistic" "Neyman" 0.96
"2769" "Robust t-statistic" "Neyman" 0.892
"2770" "Robust t-statistic" "Neyman" 0.646
"2771" "Robust t-statistic" "Neyman" 0.376
"2772" "Robust t-statistic" "Neyman" 0.216
"2773" "Robust t-statistic" "Neyman" 0.99
"2774" "Robust t-statistic" "Neyman" 0.332
"2775" "Robust t-statistic" "Neyman" 0.75
"2776" "Robust t-statistic" "Neyman" 0.22
"2777" "Robust t-statistic" "Neyman" 0.83
"2778" "Robust t-statistic" "Neyman" 0.306
"2779" "Robust t-statistic" "Neyman" 0.86
"2780" "Robust t-statistic" "Neyman" 0.488
"2781" "Robust t-statistic" "Neyman" 0.796
"2782" "Robust t-statistic" "Neyman" 0.632
"2783" "Robust t-statistic" "Neyman" 0.774
"2784" "Robust t-statistic" "Neyman" 0.124
"2785" "Robust t-statistic" "Neyman" 0.1
"2786" "Robust t-statistic" "Neyman" 0.078
"2787" "Robust t-statistic" "Neyman" 0.82
"2788" "Robust t-statistic" "Neyman" 0.788
"2789" "Robust t-statistic" "Neyman" 0.402
"2790" "Robust t-statistic" "Neyman" 0.678
"2791" "Robust t-statistic" "Neyman" 0.904
"2792" "Robust t-statistic" "Neyman" 0.024
"2793" "Robust t-statistic" "Neyman" 0.95
"2794" "Robust t-statistic" "Neyman" 0.668
"2795" "Robust t-statistic" "Neyman" 0.584
"2796" "Robust t-statistic" "Neyman" 0.69
"2797" "Robust t-statistic" "Neyman" 0.424
"2798" "Robust t-statistic" "Neyman" 0.926
"2799" "Robust t-statistic" "Neyman" 0.548
"2800" "Robust t-statistic" "Neyman" 0.654
"2801" "Robust t-statistic" "Neyman" 0.622
"2802" "Robust t-statistic" "Neyman" 0.896
"2803" "Robust t-statistic" "Neyman" 0.524
"2804" "Robust t-statistic" "Neyman" 0.186
"2805" "Robust t-statistic" "Neyman" 0.422
"2806" "Robust t-statistic" "Neyman" 0.164
"2807" "Robust t-statistic" "Neyman" 0.14
"2808" "Robust t-statistic" "Neyman" 0.396
"2809" "Robust t-statistic" "Neyman" 0.452
"2810" "Robust t-statistic" "Neyman" 0.276
"2811" "Robust t-statistic" "Neyman" 0.34
"2812" "Robust t-statistic" "Neyman" 0.082
"2813" "Robust t-statistic" "Neyman" 0.478
"2814" "Robust t-statistic" "Neyman" 0.884
"2815" "Robust t-statistic" "Neyman" 0.416
"2816" "Robust t-statistic" "Neyman" 0.98
"2817" "Robust t-statistic" "Neyman" 0.992
"2818" "Robust t-statistic" "Neyman" 0.138
"2819" "Robust t-statistic" "Neyman" 0.034
"2820" "Robust t-statistic" "Neyman" 0.618
"2821" "Robust t-statistic" "Neyman" 0.318
"2822" "Robust t-statistic" "Neyman" 0.784
"2823" "Robust t-statistic" "Neyman" 0.396
"2824" "Robust t-statistic" "Neyman" 0.78
"2825" "Robust t-statistic" "Neyman" 0.582
"2826" "Robust t-statistic" "Neyman" 0.802
"2827" "Robust t-statistic" "Neyman" 0.404
"2828" "Robust t-statistic" "Neyman" 0.108
"2829" "Robust t-statistic" "Neyman" 0.574
"2830" "Robust t-statistic" "Neyman" 0.138
"2831" "Robust t-statistic" "Neyman" 0.512
"2832" "Robust t-statistic" "Neyman" 0.9
"2833" "Robust t-statistic" "Neyman" 0.752
"2834" "Robust t-statistic" "Neyman" 0.784
"2835" "Robust t-statistic" "Neyman" 0.462
"2836" "Robust t-statistic" "Neyman" 0.374
"2837" "Robust t-statistic" "Neyman" 0.152
"2838" "Robust t-statistic" "Neyman" 0.954
"2839" "Robust t-statistic" "Neyman" 0.846
"2840" "Robust t-statistic" "Neyman" 0.342
"2841" "Robust t-statistic" "Neyman" 0.44
"2842" "Robust t-statistic" "Neyman" 0.718
"2843" "Robust t-statistic" "Neyman" 0.762
"2844" "Robust t-statistic" "Neyman" 0.392
"2845" "Robust t-statistic" "Neyman" 0.624
"2846" "Robust t-statistic" "Neyman" 0.524
"2847" "Robust t-statistic" "Neyman" 0.206
"2848" "Robust t-statistic" "Neyman" 0.894
"2849" "Robust t-statistic" "Neyman" 0.942
"2850" "Robust t-statistic" "Neyman" 0.78
"2851" "Robust t-statistic" "Neyman" 0.504
"2852" "Robust t-statistic" "Neyman" 0.954
"2853" "Robust t-statistic" "Neyman" 0.198
"2854" "Robust t-statistic" "Neyman" 0.662
"2855" "Robust t-statistic" "Neyman" 0.094
"2856" "Robust t-statistic" "Neyman" 0.046
"2857" "Robust t-statistic" "Neyman" 0.808
"2858" "Robust t-statistic" "Neyman" 0.656
"2859" "Robust t-statistic" "Neyman" 0.206
"2860" "Robust t-statistic" "Neyman" 0.62
"2861" "Robust t-statistic" "Neyman" 0.086
"2862" "Robust t-statistic" "Neyman" 0.644
"2863" "Robust t-statistic" "Neyman" 0.338
"2864" "Robust t-statistic" "Neyman" 0.656
"2865" "Robust t-statistic" "Neyman" 0.582
"2866" "Robust t-statistic" "Neyman" 0.324
"2867" "Robust t-statistic" "Neyman" 0.458
"2868" "Robust t-statistic" "Neyman" 0.64
"2869" "Robust t-statistic" "Neyman" 0.61
"2870" "Robust t-statistic" "Neyman" 0.586
"2871" "Robust t-statistic" "Neyman" 0.23
"2872" "Robust t-statistic" "Neyman" 0.662
"2873" "Robust t-statistic" "Neyman" 0.42
"2874" "Robust t-statistic" "Neyman" 0.562
"2875" "Robust t-statistic" "Neyman" 0.896
"2876" "Robust t-statistic" "Neyman" 0.396
"2877" "Robust t-statistic" "Neyman" 0.314
"2878" "Robust t-statistic" "Neyman" 0.182
"2879" "Robust t-statistic" "Neyman" 0.896
"2880" "Robust t-statistic" "Neyman" 0.362
"2881" "Robust t-statistic" "Neyman" 0.494
"2882" "Robust t-statistic" "Neyman" 0.372
"2883" "Robust t-statistic" "Neyman" 0.194
"2884" "Robust t-statistic" "Neyman" 0.592
"2885" "Robust t-statistic" "Neyman" 0.562
"2886" "Robust t-statistic" "Neyman" 0.312
"2887" "Robust t-statistic" "Neyman" 0.516
"2888" "Robust t-statistic" "Neyman" 0.468
"2889" "Robust t-statistic" "Neyman" 0.352
"2890" "Robust t-statistic" "Neyman" 0.156
"2891" "Robust t-statistic" "Neyman" 0.516
"2892" "Robust t-statistic" "Neyman" 0.902
"2893" "Robust t-statistic" "Neyman" 0.896
"2894" "Robust t-statistic" "Neyman" 0.508
"2895" "Robust t-statistic" "Neyman" 0.166
"2896" "Robust t-statistic" "Neyman" 0.37
"2897" "Robust t-statistic" "Neyman" 0.958
"2898" "Robust t-statistic" "Neyman" 0.656
"2899" "Robust t-statistic" "Neyman" 0.908
"2900" "Robust t-statistic" "Neyman" 0.686
"2901" "Robust t-statistic" "Neyman" 0.588
"2902" "Robust t-statistic" "Neyman" 0.226
"2903" "Robust t-statistic" "Neyman" 0.332
"2904" "Robust t-statistic" "Neyman" 0.94
"2905" "Robust t-statistic" "Neyman" 0.296
"2906" "Robust t-statistic" "Neyman" 0.446
"2907" "Robust t-statistic" "Neyman" 0.68
"2908" "Robust t-statistic" "Neyman" 0.71
"2909" "Robust t-statistic" "Neyman" 0.726
"2910" "Robust t-statistic" "Neyman" 0.422
"2911" "Robust t-statistic" "Neyman" 0.682
"2912" "Robust t-statistic" "Neyman" 0.634
"2913" "Robust t-statistic" "Neyman" 0.294
"2914" "Robust t-statistic" "Neyman" 0.75
"2915" "Robust t-statistic" "Neyman" 0.182
"2916" "Robust t-statistic" "Neyman" 0.8
"2917" "Robust t-statistic" "Neyman" 0.26
"2918" "Robust t-statistic" "Neyman" 0.288
"2919" "Robust t-statistic" "Neyman" 0.194
"2920" "Robust t-statistic" "Neyman" 0.44
"2921" "Robust t-statistic" "Neyman" 0.934
"2922" "Robust t-statistic" "Neyman" 0.818
"2923" "Robust t-statistic" "Neyman" 0.534
"2924" "Robust t-statistic" "Neyman" 0.736
"2925" "Robust t-statistic" "Neyman" 0.628
"2926" "Robust t-statistic" "Neyman" 0.748
"2927" "Robust t-statistic" "Neyman" 0.618
"2928" "Robust t-statistic" "Neyman" 0.688
"2929" "Robust t-statistic" "Neyman" 0.336
"2930" "Robust t-statistic" "Neyman" 0.54
"2931" "Robust t-statistic" "Neyman" 0.166
"2932" "Robust t-statistic" "Neyman" 0.306
"2933" "Robust t-statistic" "Neyman" 0.26
"2934" "Robust t-statistic" "Neyman" 0.074
"2935" "Robust t-statistic" "Neyman" 0.768
"2936" "Robust t-statistic" "Neyman" 0.962
"2937" "Robust t-statistic" "Neyman" 0.954
"2938" "Robust t-statistic" "Neyman" 0.432
"2939" "Robust t-statistic" "Neyman" 0.902
"2940" "Robust t-statistic" "Neyman" 0.964
"2941" "Robust t-statistic" "Neyman" 0.916
"2942" "Robust t-statistic" "Neyman" 0.944
"2943" "Robust t-statistic" "Neyman" 0.586
"2944" "Robust t-statistic" "Neyman" 0.342
"2945" "Robust t-statistic" "Neyman" 0.642
"2946" "Robust t-statistic" "Neyman" 0.168
"2947" "Robust t-statistic" "Neyman" 0.476
"2948" "Robust t-statistic" "Neyman" 0.732
"2949" "Robust t-statistic" "Neyman" 0.934
"2950" "Robust t-statistic" "Neyman" 0.826
"2951" "Robust t-statistic" "Neyman" 0.876
"2952" "Robust t-statistic" "Neyman" 0.988
"2953" "Robust t-statistic" "Neyman" 0.574
"2954" "Robust t-statistic" "Neyman" 0.998
"2955" "Robust t-statistic" "Neyman" 0.914
"2956" "Robust t-statistic" "Neyman" 0.184
"2957" "Robust t-statistic" "Neyman" 0.646
"2958" "Robust t-statistic" "Neyman" 0.204
"2959" "Robust t-statistic" "Neyman" 0.904
"2960" "Robust t-statistic" "Neyman" 0.808
"2961" "Robust t-statistic" "Neyman" 0.728
"2962" "Robust t-statistic" "Neyman" 0.268
"2963" "Robust t-statistic" "Neyman" 0.85
"2964" "Robust t-statistic" "Neyman" 0.848
"2965" "Robust t-statistic" "Neyman" 0.096
"2966" "Robust t-statistic" "Neyman" 0.856
"2967" "Robust t-statistic" "Neyman" 0.994
"2968" "Robust t-statistic" "Neyman" 0.202
"2969" "Robust t-statistic" "Neyman" 0.972
"2970" "Robust t-statistic" "Neyman" 0.874
"2971" "Robust t-statistic" "Neyman" 0.164
"2972" "Robust t-statistic" "Neyman" 0.774
"2973" "Robust t-statistic" "Neyman" 0.662
"2974" "Robust t-statistic" "Neyman" 0.586
"2975" "Robust t-statistic" "Neyman" 0.926
"2976" "Robust t-statistic" "Neyman" 0.424
"2977" "Robust t-statistic" "Neyman" 0.192
"2978" "Robust t-statistic" "Neyman" 0.732
"2979" "Robust t-statistic" "Neyman" 0.162
"2980" "Robust t-statistic" "Neyman" 0.778
"2981" "Robust t-statistic" "Neyman" 0.728
"2982" "Robust t-statistic" "Neyman" 0.452
"2983" "Robust t-statistic" "Neyman" 0.794
"2984" "Robust t-statistic" "Neyman" 0.14
"2985" "Robust t-statistic" "Neyman" 0.108
"2986" "Robust t-statistic" "Neyman" 0.528
"2987" "Robust t-statistic" "Neyman" 0.194
"2988" "Robust t-statistic" "Neyman" 0.42
"2989" "Robust t-statistic" "Neyman" 0.19
"2990" "Robust t-statistic" "Neyman" 0.19
"2991" "Robust t-statistic" "Neyman" 0.636
"2992" "Robust t-statistic" "Neyman" 0.586
"2993" "Robust t-statistic" "Neyman" 0.226
"2994" "Robust t-statistic" "Neyman" 0.114
"2995" "Robust t-statistic" "Neyman" 0.908
"2996" "Robust t-statistic" "Neyman" 0.308
"2997" "Robust t-statistic" "Neyman" 0.516
"2998" "Robust t-statistic" "Neyman" 0.052
"2999" "Robust t-statistic" "Neyman" 0.43
"3000" "Robust t-statistic" "Neyman" 0.298
"3001" "Unstudentized" "Fisher" 0.698
"3002" "Unstudentized" "Fisher" 0.692
"3003" "Unstudentized" "Fisher" 0.07
"3004" "Unstudentized" "Fisher" 0.152
"3005" "Unstudentized" "Fisher" 0.662
"3006" "Unstudentized" "Fisher" 0.592
"3007" "Unstudentized" "Fisher" 0.972
"3008" "Unstudentized" "Fisher" 0.11
"3009" "Unstudentized" "Fisher" 0.106
"3010" "Unstudentized" "Fisher" 0.826
"3011" "Unstudentized" "Fisher" 0.652
"3012" "Unstudentized" "Fisher" 0.198
"3013" "Unstudentized" "Fisher" 0.328
"3014" "Unstudentized" "Fisher" 0.854
"3015" "Unstudentized" "Fisher" 0.12
"3016" "Unstudentized" "Fisher" 0.486
"3017" "Unstudentized" "Fisher" 0.888
"3018" "Unstudentized" "Fisher" 0.526
"3019" "Unstudentized" "Fisher" 0.566
"3020" "Unstudentized" "Fisher" 0.004
"3021" "Unstudentized" "Fisher" 0.116
"3022" "Unstudentized" "Fisher" 0.77
"3023" "Unstudentized" "Fisher" 0.276
"3024" "Unstudentized" "Fisher" 0.59
"3025" "Unstudentized" "Fisher" 0.004
"3026" "Unstudentized" "Fisher" 0.78
"3027" "Unstudentized" "Fisher" 0.368
"3028" "Unstudentized" "Fisher" 0.002
"3029" "Unstudentized" "Fisher" 0.654
"3030" "Unstudentized" "Fisher" 0.186
"3031" "Unstudentized" "Fisher" 0.218
"3032" "Unstudentized" "Fisher" 0.776
"3033" "Unstudentized" "Fisher" 0.304
"3034" "Unstudentized" "Fisher" 0.004
"3035" "Unstudentized" "Fisher" 1
"3036" "Unstudentized" "Fisher" 0.636
"3037" "Unstudentized" "Fisher" 0.296
"3038" "Unstudentized" "Fisher" 0.72
"3039" "Unstudentized" "Fisher" 0.108
"3040" "Unstudentized" "Fisher" 0.034
"3041" "Unstudentized" "Fisher" 0.724
"3042" "Unstudentized" "Fisher" 0.406
"3043" "Unstudentized" "Fisher" 0
"3044" "Unstudentized" "Fisher" 0.722
"3045" "Unstudentized" "Fisher" 0.916
"3046" "Unstudentized" "Fisher" 0.998
"3047" "Unstudentized" "Fisher" 0.242
"3048" "Unstudentized" "Fisher" 0.014
"3049" "Unstudentized" "Fisher" 0.638
"3050" "Unstudentized" "Fisher" 0.732
"3051" "Unstudentized" "Fisher" 0.438
"3052" "Unstudentized" "Fisher" 0.892
"3053" "Unstudentized" "Fisher" 0.038
"3054" "Unstudentized" "Fisher" 0.912
"3055" "Unstudentized" "Fisher" 0.612
"3056" "Unstudentized" "Fisher" 0.02
"3057" "Unstudentized" "Fisher" 0.246
"3058" "Unstudentized" "Fisher" 0.27
"3059" "Unstudentized" "Fisher" 0.416
"3060" "Unstudentized" "Fisher" 0.594
"3061" "Unstudentized" "Fisher" 0.714
"3062" "Unstudentized" "Fisher" 0.36
"3063" "Unstudentized" "Fisher" 0.286
"3064" "Unstudentized" "Fisher" 0.228
"3065" "Unstudentized" "Fisher" 0.57
"3066" "Unstudentized" "Fisher" 0.404
"3067" "Unstudentized" "Fisher" 0.878
"3068" "Unstudentized" "Fisher" 0.06
"3069" "Unstudentized" "Fisher" 0.586
"3070" "Unstudentized" "Fisher" 0.568
"3071" "Unstudentized" "Fisher" 0.176
"3072" "Unstudentized" "Fisher" 0.888
"3073" "Unstudentized" "Fisher" 0
"3074" "Unstudentized" "Fisher" 0.108
"3075" "Unstudentized" "Fisher" 0.456
"3076" "Unstudentized" "Fisher" 0.004
"3077" "Unstudentized" "Fisher" 0.94
"3078" "Unstudentized" "Fisher" 0.698
"3079" "Unstudentized" "Fisher" 0.822
"3080" "Unstudentized" "Fisher" 0.602
"3081" "Unstudentized" "Fisher" 0.526
"3082" "Unstudentized" "Fisher" 0.042
"3083" "Unstudentized" "Fisher" 0.938
"3084" "Unstudentized" "Fisher" 0.614
"3085" "Unstudentized" "Fisher" 0.708
"3086" "Unstudentized" "Fisher" 0.246
"3087" "Unstudentized" "Fisher" 0.56
"3088" "Unstudentized" "Fisher" 0.456
"3089" "Unstudentized" "Fisher" 0.476
"3090" "Unstudentized" "Fisher" 0.222
"3091" "Unstudentized" "Fisher" 0.146
"3092" "Unstudentized" "Fisher" 0.836
"3093" "Unstudentized" "Fisher" 0.102
"3094" "Unstudentized" "Fisher" 0.446
"3095" "Unstudentized" "Fisher" 0.548
"3096" "Unstudentized" "Fisher" 0.024
"3097" "Unstudentized" "Fisher" 0.756
"3098" "Unstudentized" "Fisher" 0.63
"3099" "Unstudentized" "Fisher" 0.288
"3100" "Unstudentized" "Fisher" 0.536
"3101" "Unstudentized" "Fisher" 0.324
"3102" "Unstudentized" "Fisher" 0.008
"3103" "Unstudentized" "Fisher" 0.226
"3104" "Unstudentized" "Fisher" 0.822
"3105" "Unstudentized" "Fisher" 0.17
"3106" "Unstudentized" "Fisher" 0.33
"3107" "Unstudentized" "Fisher" 0.906
"3108" "Unstudentized" "Fisher" 0.296
"3109" "Unstudentized" "Fisher" 0.144
"3110" "Unstudentized" "Fisher" 0.664
"3111" "Unstudentized" "Fisher" 0.146
"3112" "Unstudentized" "Fisher" 0.184
"3113" "Unstudentized" "Fisher" 0.126
"3114" "Unstudentized" "Fisher" 0.694
"3115" "Unstudentized" "Fisher" 0.64
"3116" "Unstudentized" "Fisher" 0.38
"3117" "Unstudentized" "Fisher" 0.96
"3118" "Unstudentized" "Fisher" 0.686
"3119" "Unstudentized" "Fisher" 0.684
"3120" "Unstudentized" "Fisher" 0.684
"3121" "Unstudentized" "Fisher" 0.004
"3122" "Unstudentized" "Fisher" 0.396
"3123" "Unstudentized" "Fisher" 0.416
"3124" "Unstudentized" "Fisher" 0.624
"3125" "Unstudentized" "Fisher" 0.526
"3126" "Unstudentized" "Fisher" 0.882
"3127" "Unstudentized" "Fisher" 0.726
"3128" "Unstudentized" "Fisher" 0.28
"3129" "Unstudentized" "Fisher" 0.798
"3130" "Unstudentized" "Fisher" 0.82
"3131" "Unstudentized" "Fisher" 0.682
"3132" "Unstudentized" "Fisher" 0.152
"3133" "Unstudentized" "Fisher" 0.038
"3134" "Unstudentized" "Fisher" 0.534
"3135" "Unstudentized" "Fisher" 0.604
"3136" "Unstudentized" "Fisher" 0.028
"3137" "Unstudentized" "Fisher" 0.616
"3138" "Unstudentized" "Fisher" 0.864
"3139" "Unstudentized" "Fisher" 0.108
"3140" "Unstudentized" "Fisher" 0.644
"3141" "Unstudentized" "Fisher" 0.046
"3142" "Unstudentized" "Fisher" 0.736
"3143" "Unstudentized" "Fisher" 0.304
"3144" "Unstudentized" "Fisher" 0.986
"3145" "Unstudentized" "Fisher" 0.174
"3146" "Unstudentized" "Fisher" 0.756
"3147" "Unstudentized" "Fisher" 0.008
"3148" "Unstudentized" "Fisher" 0.168
"3149" "Unstudentized" "Fisher" 0.434
"3150" "Unstudentized" "Fisher" 0.258
"3151" "Unstudentized" "Fisher" 0.054
"3152" "Unstudentized" "Fisher" 0.038
"3153" "Unstudentized" "Fisher" 0.83
"3154" "Unstudentized" "Fisher" 0.104
"3155" "Unstudentized" "Fisher" 0.176
"3156" "Unstudentized" "Fisher" 0.538
"3157" "Unstudentized" "Fisher" 0.142
"3158" "Unstudentized" "Fisher" 0.038
"3159" "Unstudentized" "Fisher" 0.462
"3160" "Unstudentized" "Fisher" 0.264
"3161" "Unstudentized" "Fisher" 0.882
"3162" "Unstudentized" "Fisher" 0.686
"3163" "Unstudentized" "Fisher" 0.686
"3164" "Unstudentized" "Fisher" 0.456
"3165" "Unstudentized" "Fisher" 0.614
"3166" "Unstudentized" "Fisher" 0.282
"3167" "Unstudentized" "Fisher" 0.824
"3168" "Unstudentized" "Fisher" 0.98
"3169" "Unstudentized" "Fisher" 0.388
"3170" "Unstudentized" "Fisher" 0
"3171" "Unstudentized" "Fisher" 0.158
"3172" "Unstudentized" "Fisher" 0.096
"3173" "Unstudentized" "Fisher" 0.56
"3174" "Unstudentized" "Fisher" 0.296
"3175" "Unstudentized" "Fisher" 0.106
"3176" "Unstudentized" "Fisher" 0.7
"3177" "Unstudentized" "Fisher" 0.364
"3178" "Unstudentized" "Fisher" 0.848
"3179" "Unstudentized" "Fisher" 0.094
"3180" "Unstudentized" "Fisher" 0.924
"3181" "Unstudentized" "Fisher" 0.028
"3182" "Unstudentized" "Fisher" 0.084
"3183" "Unstudentized" "Fisher" 0.084
"3184" "Unstudentized" "Fisher" 0.2
"3185" "Unstudentized" "Fisher" 0.854
"3186" "Unstudentized" "Fisher" 0.136
"3187" "Unstudentized" "Fisher" 0.778
"3188" "Unstudentized" "Fisher" 0.35
"3189" "Unstudentized" "Fisher" 0.804
"3190" "Unstudentized" "Fisher" 0.348
"3191" "Unstudentized" "Fisher" 0.698
"3192" "Unstudentized" "Fisher" 0.208
"3193" "Unstudentized" "Fisher" 0.856
"3194" "Unstudentized" "Fisher" 0.47
"3195" "Unstudentized" "Fisher" 0.52
"3196" "Unstudentized" "Fisher" 0.992
"3197" "Unstudentized" "Fisher" 0.25
"3198" "Unstudentized" "Fisher" 0.364
"3199" "Unstudentized" "Fisher" 0.108
"3200" "Unstudentized" "Fisher" 0.156
"3201" "Unstudentized" "Fisher" 0.574
"3202" "Unstudentized" "Fisher" 0.194
"3203" "Unstudentized" "Fisher" 0.02
"3204" "Unstudentized" "Fisher" 0.474
"3205" "Unstudentized" "Fisher" 0.044
"3206" "Unstudentized" "Fisher" 0.094
"3207" "Unstudentized" "Fisher" 0.176
"3208" "Unstudentized" "Fisher" 0.894
"3209" "Unstudentized" "Fisher" 0.126
"3210" "Unstudentized" "Fisher" 0.782
"3211" "Unstudentized" "Fisher" 0.018
"3212" "Unstudentized" "Fisher" 0.59
"3213" "Unstudentized" "Fisher" 0.172
"3214" "Unstudentized" "Fisher" 0.636
"3215" "Unstudentized" "Fisher" 0.104
"3216" "Unstudentized" "Fisher" 0.456
"3217" "Unstudentized" "Fisher" 0.46
"3218" "Unstudentized" "Fisher" 0.676
"3219" "Unstudentized" "Fisher" 0.898
"3220" "Unstudentized" "Fisher" 0.938
"3221" "Unstudentized" "Fisher" 0.77
"3222" "Unstudentized" "Fisher" 0.096
"3223" "Unstudentized" "Fisher" 0.38
"3224" "Unstudentized" "Fisher" 0.304
"3225" "Unstudentized" "Fisher" 0.162
"3226" "Unstudentized" "Fisher" 0.232
"3227" "Unstudentized" "Fisher" 0.062
"3228" "Unstudentized" "Fisher" 0.39
"3229" "Unstudentized" "Fisher" 0.044
"3230" "Unstudentized" "Fisher" 0.798
"3231" "Unstudentized" "Fisher" 0.288
"3232" "Unstudentized" "Fisher" 0.394
"3233" "Unstudentized" "Fisher" 0.14
"3234" "Unstudentized" "Fisher" 0.402
"3235" "Unstudentized" "Fisher" 0.054
"3236" "Unstudentized" "Fisher" 0.35
"3237" "Unstudentized" "Fisher" 0.02
"3238" "Unstudentized" "Fisher" 0.48
"3239" "Unstudentized" "Fisher" 0.594
"3240" "Unstudentized" "Fisher" 0.02
"3241" "Unstudentized" "Fisher" 0.142
"3242" "Unstudentized" "Fisher" 0.806
"3243" "Unstudentized" "Fisher" 0.208
"3244" "Unstudentized" "Fisher" 0.194
"3245" "Unstudentized" "Fisher" 0.494
"3246" "Unstudentized" "Fisher" 0.618
"3247" "Unstudentized" "Fisher" 0.774
"3248" "Unstudentized" "Fisher" 0.976
"3249" "Unstudentized" "Fisher" 0.292
"3250" "Unstudentized" "Fisher" 0.914
"3251" "Unstudentized" "Fisher" 0.544
"3252" "Unstudentized" "Fisher" 0.388
"3253" "Unstudentized" "Fisher" 0.61
"3254" "Unstudentized" "Fisher" 0.71
"3255" "Unstudentized" "Fisher" 0.35
"3256" "Unstudentized" "Fisher" 0.428
"3257" "Unstudentized" "Fisher" 0.146
"3258" "Unstudentized" "Fisher" 0.864
"3259" "Unstudentized" "Fisher" 0.38
"3260" "Unstudentized" "Fisher" 0.546
"3261" "Unstudentized" "Fisher" 0.15
"3262" "Unstudentized" "Fisher" 0.55
"3263" "Unstudentized" "Fisher" 0.506
"3264" "Unstudentized" "Fisher" 0.004
"3265" "Unstudentized" "Fisher" 0.008
"3266" "Unstudentized" "Fisher" 0.344
"3267" "Unstudentized" "Fisher" 0.236
"3268" "Unstudentized" "Fisher" 0.362
"3269" "Unstudentized" "Fisher" 0.722
"3270" "Unstudentized" "Fisher" 0.356
"3271" "Unstudentized" "Fisher" 0.932
"3272" "Unstudentized" "Fisher" 0.94
"3273" "Unstudentized" "Fisher" 0.184
"3274" "Unstudentized" "Fisher" 0.056
"3275" "Unstudentized" "Fisher" 0.324
"3276" "Unstudentized" "Fisher" 0.87
"3277" "Unstudentized" "Fisher" 0.734
"3278" "Unstudentized" "Fisher" 0.572
"3279" "Unstudentized" "Fisher" 0.936
"3280" "Unstudentized" "Fisher" 0.816
"3281" "Unstudentized" "Fisher" 0.506
"3282" "Unstudentized" "Fisher" 0.694
"3283" "Unstudentized" "Fisher" 0.012
"3284" "Unstudentized" "Fisher" 0.052
"3285" "Unstudentized" "Fisher" 0.026
"3286" "Unstudentized" "Fisher" 0.684
"3287" "Unstudentized" "Fisher" 0.982
"3288" "Unstudentized" "Fisher" 0.36
"3289" "Unstudentized" "Fisher" 1
"3290" "Unstudentized" "Fisher" 0.576
"3291" "Unstudentized" "Fisher" 0.086
"3292" "Unstudentized" "Fisher" 0.462
"3293" "Unstudentized" "Fisher" 0.1
"3294" "Unstudentized" "Fisher" 0.968
"3295" "Unstudentized" "Fisher" 0.518
"3296" "Unstudentized" "Fisher" 0.46
"3297" "Unstudentized" "Fisher" 0.214
"3298" "Unstudentized" "Fisher" 0.83
"3299" "Unstudentized" "Fisher" 0.552
"3300" "Unstudentized" "Fisher" 0.312
"3301" "Unstudentized" "Fisher" 0.608
"3302" "Unstudentized" "Fisher" 0.348
"3303" "Unstudentized" "Fisher" 0.682
"3304" "Unstudentized" "Fisher" 0.302
"3305" "Unstudentized" "Fisher" 0.532
"3306" "Unstudentized" "Fisher" 0.896
"3307" "Unstudentized" "Fisher" 0.446
"3308" "Unstudentized" "Fisher" 0.448
"3309" "Unstudentized" "Fisher" 0.368
"3310" "Unstudentized" "Fisher" 0.438
"3311" "Unstudentized" "Fisher" 0.086
"3312" "Unstudentized" "Fisher" 0.906
"3313" "Unstudentized" "Fisher" 0.658
"3314" "Unstudentized" "Fisher" 0.386
"3315" "Unstudentized" "Fisher" 0.084
"3316" "Unstudentized" "Fisher" 0.498
"3317" "Unstudentized" "Fisher" 0.202
"3318" "Unstudentized" "Fisher" 0.046
"3319" "Unstudentized" "Fisher" 0.452
"3320" "Unstudentized" "Fisher" 0.41
"3321" "Unstudentized" "Fisher" 0.01
"3322" "Unstudentized" "Fisher" 0.4
"3323" "Unstudentized" "Fisher" 0.8
"3324" "Unstudentized" "Fisher" 0.102
"3325" "Unstudentized" "Fisher" 0.038
"3326" "Unstudentized" "Fisher" 0.41
"3327" "Unstudentized" "Fisher" 0.106
"3328" "Unstudentized" "Fisher" 0.428
"3329" "Unstudentized" "Fisher" 0.166
"3330" "Unstudentized" "Fisher" 0.968
"3331" "Unstudentized" "Fisher" 0.436
"3332" "Unstudentized" "Fisher" 0.46
"3333" "Unstudentized" "Fisher" 0.31
"3334" "Unstudentized" "Fisher" 0.818
"3335" "Unstudentized" "Fisher" 0.124
"3336" "Unstudentized" "Fisher" 0.094
"3337" "Unstudentized" "Fisher" 0.66
"3338" "Unstudentized" "Fisher" 0.228
"3339" "Unstudentized" "Fisher" 0.318
"3340" "Unstudentized" "Fisher" 0.426
"3341" "Unstudentized" "Fisher" 0.146
"3342" "Unstudentized" "Fisher" 0.214
"3343" "Unstudentized" "Fisher" 0.054
"3344" "Unstudentized" "Fisher" 0.358
"3345" "Unstudentized" "Fisher" 0.086
"3346" "Unstudentized" "Fisher" 0.114
"3347" "Unstudentized" "Fisher" 0.802
"3348" "Unstudentized" "Fisher" 0.808
"3349" "Unstudentized" "Fisher" 0.526
"3350" "Unstudentized" "Fisher" 0.866
"3351" "Unstudentized" "Fisher" 0.31
"3352" "Unstudentized" "Fisher" 0.136
"3353" "Unstudentized" "Fisher" 0.996
"3354" "Unstudentized" "Fisher" 0.956
"3355" "Unstudentized" "Fisher" 0.386
"3356" "Unstudentized" "Fisher" 0.534
"3357" "Unstudentized" "Fisher" 0.994
"3358" "Unstudentized" "Fisher" 0.384
"3359" "Unstudentized" "Fisher" 0.196
"3360" "Unstudentized" "Fisher" 0.448
"3361" "Unstudentized" "Fisher" 0.376
"3362" "Unstudentized" "Fisher" 0
"3363" "Unstudentized" "Fisher" 0.822
"3364" "Unstudentized" "Fisher" 0.898
"3365" "Unstudentized" "Fisher" 0.454
"3366" "Unstudentized" "Fisher" 0.394
"3367" "Unstudentized" "Fisher" 0.744
"3368" "Unstudentized" "Fisher" 0.168
"3369" "Unstudentized" "Fisher" 0.464
"3370" "Unstudentized" "Fisher" 0.446
"3371" "Unstudentized" "Fisher" 0.734
"3372" "Unstudentized" "Fisher" 0.854
"3373" "Unstudentized" "Fisher" 0.29
"3374" "Unstudentized" "Fisher" 0.302
"3375" "Unstudentized" "Fisher" 0.416
"3376" "Unstudentized" "Fisher" 0.212
"3377" "Unstudentized" "Fisher" 0.012
"3378" "Unstudentized" "Fisher" 0.22
"3379" "Unstudentized" "Fisher" 0.248
"3380" "Unstudentized" "Fisher" 0.856
"3381" "Unstudentized" "Fisher" 0.162
"3382" "Unstudentized" "Fisher" 0.38
"3383" "Unstudentized" "Fisher" 0.402
"3384" "Unstudentized" "Fisher" 0.498
"3385" "Unstudentized" "Fisher" 0.122
"3386" "Unstudentized" "Fisher" 0.602
"3387" "Unstudentized" "Fisher" 0.156
"3388" "Unstudentized" "Fisher" 0.522
"3389" "Unstudentized" "Fisher" 0.95
"3390" "Unstudentized" "Fisher" 0.184
"3391" "Unstudentized" "Fisher" 0.052
"3392" "Unstudentized" "Fisher" 0.614
"3393" "Unstudentized" "Fisher" 0.632
"3394" "Unstudentized" "Fisher" 0.064
"3395" "Unstudentized" "Fisher" 0.206
"3396" "Unstudentized" "Fisher" 0.558
"3397" "Unstudentized" "Fisher" 0.704
"3398" "Unstudentized" "Fisher" 0.832
"3399" "Unstudentized" "Fisher" 0.62
"3400" "Unstudentized" "Fisher" 0.058
"3401" "Unstudentized" "Fisher" 0.22
"3402" "Unstudentized" "Fisher" 0.344
"3403" "Unstudentized" "Fisher" 0.012
"3404" "Unstudentized" "Fisher" 0.264
"3405" "Unstudentized" "Fisher" 0.362
"3406" "Unstudentized" "Fisher" 0.332
"3407" "Unstudentized" "Fisher" 0.154
"3408" "Unstudentized" "Fisher" 0.762
"3409" "Unstudentized" "Fisher" 0.18
"3410" "Unstudentized" "Fisher" 0.216
"3411" "Unstudentized" "Fisher" 0.68
"3412" "Unstudentized" "Fisher" 0.066
"3413" "Unstudentized" "Fisher" 0.766
"3414" "Unstudentized" "Fisher" 0.026
"3415" "Unstudentized" "Fisher" 0.412
"3416" "Unstudentized" "Fisher" 0.93
"3417" "Unstudentized" "Fisher" 0.056
"3418" "Unstudentized" "Fisher" 0.254
"3419" "Unstudentized" "Fisher" 0.628
"3420" "Unstudentized" "Fisher" 0.238
"3421" "Unstudentized" "Fisher" 0.862
"3422" "Unstudentized" "Fisher" 0.114
"3423" "Unstudentized" "Fisher" 0.128
"3424" "Unstudentized" "Fisher" 0.208
"3425" "Unstudentized" "Fisher" 0.944
"3426" "Unstudentized" "Fisher" 0.984
"3427" "Unstudentized" "Fisher" 0.842
"3428" "Unstudentized" "Fisher" 0.902
"3429" "Unstudentized" "Fisher" 0.142
"3430" "Unstudentized" "Fisher" 0.552
"3431" "Unstudentized" "Fisher" 0.166
"3432" "Unstudentized" "Fisher" 0
"3433" "Unstudentized" "Fisher" 0.004
"3434" "Unstudentized" "Fisher" 0.362
"3435" "Unstudentized" "Fisher" 0.978
"3436" "Unstudentized" "Fisher" 0.428
"3437" "Unstudentized" "Fisher" 0.896
"3438" "Unstudentized" "Fisher" 0.108
"3439" "Unstudentized" "Fisher" 0.292
"3440" "Unstudentized" "Fisher" 0.064
"3441" "Unstudentized" "Fisher" 0.428
"3442" "Unstudentized" "Fisher" 0.068
"3443" "Unstudentized" "Fisher" 0.536
"3444" "Unstudentized" "Fisher" 0
"3445" "Unstudentized" "Fisher" 0.088
"3446" "Unstudentized" "Fisher" 0.886
"3447" "Unstudentized" "Fisher" 0.176
"3448" "Unstudentized" "Fisher" 0
"3449" "Unstudentized" "Fisher" 0.548
"3450" "Unstudentized" "Fisher" 0.638
"3451" "Unstudentized" "Fisher" 0.874
"3452" "Unstudentized" "Fisher" 0.124
"3453" "Unstudentized" "Fisher" 0.51
"3454" "Unstudentized" "Fisher" 0.95
"3455" "Unstudentized" "Fisher" 0.3
"3456" "Unstudentized" "Fisher" 0.094
"3457" "Unstudentized" "Fisher" 0.27
"3458" "Unstudentized" "Fisher" 0.308
"3459" "Unstudentized" "Fisher" 0.776
"3460" "Unstudentized" "Fisher" 0.092
"3461" "Unstudentized" "Fisher" 0.408
"3462" "Unstudentized" "Fisher" 0
"3463" "Unstudentized" "Fisher" 0.156
"3464" "Unstudentized" "Fisher" 0.086
"3465" "Unstudentized" "Fisher" 0.126
"3466" "Unstudentized" "Fisher" 0.108
"3467" "Unstudentized" "Fisher" 0.36
"3468" "Unstudentized" "Fisher" 0.034
"3469" "Unstudentized" "Fisher" 0.706
"3470" "Unstudentized" "Fisher" 0.758
"3471" "Unstudentized" "Fisher" 0.282
"3472" "Unstudentized" "Fisher" 0.374
"3473" "Unstudentized" "Fisher" 0.492
"3474" "Unstudentized" "Fisher" 0.516
"3475" "Unstudentized" "Fisher" 0.17
"3476" "Unstudentized" "Fisher" 0.926
"3477" "Unstudentized" "Fisher" 0.226
"3478" "Unstudentized" "Fisher" 0.41
"3479" "Unstudentized" "Fisher" 0.186
"3480" "Unstudentized" "Fisher" 0.202
"3481" "Unstudentized" "Fisher" 0.238
"3482" "Unstudentized" "Fisher" 0.618
"3483" "Unstudentized" "Fisher" 0.984
"3484" "Unstudentized" "Fisher" 0
"3485" "Unstudentized" "Fisher" 0.93
"3486" "Unstudentized" "Fisher" 0.404
"3487" "Unstudentized" "Fisher" 0.48
"3488" "Unstudentized" "Fisher" 0.444
"3489" "Unstudentized" "Fisher" 0.87
"3490" "Unstudentized" "Fisher" 0.014
"3491" "Unstudentized" "Fisher" 0.154
"3492" "Unstudentized" "Fisher" 0.052
"3493" "Unstudentized" "Fisher" 0.974
"3494" "Unstudentized" "Fisher" 0.786
"3495" "Unstudentized" "Fisher" 0.07
"3496" "Unstudentized" "Fisher" 0.792
"3497" "Unstudentized" "Fisher" 0.876
"3498" "Unstudentized" "Fisher" 0.006
"3499" "Unstudentized" "Fisher" 0.984
"3500" "Unstudentized" "Fisher" 0.482
"3501" "Unstudentized" "Fisher" 0.26
"3502" "Unstudentized" "Fisher" 0.096
"3503" "Unstudentized" "Fisher" 0.788
"3504" "Unstudentized" "Fisher" 0.364
"3505" "Unstudentized" "Fisher" 0.202
"3506" "Unstudentized" "Fisher" 0.162
"3507" "Unstudentized" "Fisher" 0.92
"3508" "Unstudentized" "Fisher" 0.074
"3509" "Unstudentized" "Fisher" 0.072
"3510" "Unstudentized" "Fisher" 0.064
"3511" "Unstudentized" "Fisher" 0.778
"3512" "Unstudentized" "Fisher" 0.598
"3513" "Unstudentized" "Fisher" 0.092
"3514" "Unstudentized" "Fisher" 0.032
"3515" "Unstudentized" "Fisher" 0.456
"3516" "Unstudentized" "Fisher" 0.126
"3517" "Unstudentized" "Fisher" 0.068
"3518" "Unstudentized" "Fisher" 0.636
"3519" "Unstudentized" "Fisher" 0.934
"3520" "Unstudentized" "Fisher" 0.106
"3521" "Unstudentized" "Fisher" 0.33
"3522" "Unstudentized" "Fisher" 0.448
"3523" "Unstudentized" "Fisher" 0.034
"3524" "Unstudentized" "Fisher" 0.948
"3525" "Unstudentized" "Fisher" 0.53
"3526" "Unstudentized" "Fisher" 0.194
"3527" "Unstudentized" "Fisher" 0.964
"3528" "Unstudentized" "Fisher" 0.262
"3529" "Unstudentized" "Fisher" 0.024
"3530" "Unstudentized" "Fisher" 0.756
"3531" "Unstudentized" "Fisher" 0.94
"3532" "Unstudentized" "Fisher" 0.444
"3533" "Unstudentized" "Fisher" 0.916
"3534" "Unstudentized" "Fisher" 0.962
"3535" "Unstudentized" "Fisher" 0.294
"3536" "Unstudentized" "Fisher" 0.652
"3537" "Unstudentized" "Fisher" 0.864
"3538" "Unstudentized" "Fisher" 0.05
"3539" "Unstudentized" "Fisher" 0.172
"3540" "Unstudentized" "Fisher" 0.862
"3541" "Unstudentized" "Fisher" 0.004
"3542" "Unstudentized" "Fisher" 0.472
"3543" "Unstudentized" "Fisher" 0.034
"3544" "Unstudentized" "Fisher" 0.798
"3545" "Unstudentized" "Fisher" 0.008
"3546" "Unstudentized" "Fisher" 0.978
"3547" "Unstudentized" "Fisher" 0.526
"3548" "Unstudentized" "Fisher" 0.084
"3549" "Unstudentized" "Fisher" 0.92
"3550" "Unstudentized" "Fisher" 0.184
"3551" "Unstudentized" "Fisher" 0.2
"3552" "Unstudentized" "Fisher" 0.954
"3553" "Unstudentized" "Fisher" 0.812
"3554" "Unstudentized" "Fisher" 0.296
"3555" "Unstudentized" "Fisher" 0
"3556" "Unstudentized" "Fisher" 0.558
"3557" "Unstudentized" "Fisher" 0.482
"3558" "Unstudentized" "Fisher" 0.848
"3559" "Unstudentized" "Fisher" 0.55
"3560" "Unstudentized" "Fisher" 0.122
"3561" "Unstudentized" "Fisher" 0.768
"3562" "Unstudentized" "Fisher" 0.462
"3563" "Unstudentized" "Fisher" 0.624
"3564" "Unstudentized" "Fisher" 0.64
"3565" "Unstudentized" "Fisher" 0
"3566" "Unstudentized" "Fisher" 0.256
"3567" "Unstudentized" "Fisher" 0.926
"3568" "Unstudentized" "Fisher" 0.008
"3569" "Unstudentized" "Fisher" 0.1
"3570" "Unstudentized" "Fisher" 0.788
"3571" "Unstudentized" "Fisher" 0.438
"3572" "Unstudentized" "Fisher" 0.612
"3573" "Unstudentized" "Fisher" 0.156
"3574" "Unstudentized" "Fisher" 0.796
"3575" "Unstudentized" "Fisher" 0.2
"3576" "Unstudentized" "Fisher" 0.236
"3577" "Unstudentized" "Fisher" 0.476
"3578" "Unstudentized" "Fisher" 0.1
"3579" "Unstudentized" "Fisher" 0.846
"3580" "Unstudentized" "Fisher" 0.462
"3581" "Unstudentized" "Fisher" 0.312
"3582" "Unstudentized" "Fisher" 0.19
"3583" "Unstudentized" "Fisher" 0.6
"3584" "Unstudentized" "Fisher" 0.71
"3585" "Unstudentized" "Fisher" 0.6
"3586" "Unstudentized" "Fisher" 0.404
"3587" "Unstudentized" "Fisher" 0.042
"3588" "Unstudentized" "Fisher" 0.07
"3589" "Unstudentized" "Fisher" 0.908
"3590" "Unstudentized" "Fisher" 0.846
"3591" "Unstudentized" "Fisher" 0.438
"3592" "Unstudentized" "Fisher" 0.008
"3593" "Unstudentized" "Fisher" 0.648
"3594" "Unstudentized" "Fisher" 0.168
"3595" "Unstudentized" "Fisher" 0.06
"3596" "Unstudentized" "Fisher" 0.052
"3597" "Unstudentized" "Fisher" 0.028
"3598" "Unstudentized" "Fisher" 0
"3599" "Unstudentized" "Fisher" 0.02
"3600" "Unstudentized" "Fisher" 0.004
"3601" "Unstudentized" "Fisher" 0.852
"3602" "Unstudentized" "Fisher" 0.128
"3603" "Unstudentized" "Fisher" 0.856
"3604" "Unstudentized" "Fisher" 0.678
"3605" "Unstudentized" "Fisher" 0.174
"3606" "Unstudentized" "Fisher" 0.166
"3607" "Unstudentized" "Fisher" 0.572
"3608" "Unstudentized" "Fisher" 0.09
"3609" "Unstudentized" "Fisher" 0.412
"3610" "Unstudentized" "Fisher" 0.346
"3611" "Unstudentized" "Fisher" 0.504
"3612" "Unstudentized" "Fisher" 0.592
"3613" "Unstudentized" "Fisher" 0.242
"3614" "Unstudentized" "Fisher" 0.664
"3615" "Unstudentized" "Fisher" 0.222
"3616" "Unstudentized" "Fisher" 0.674
"3617" "Unstudentized" "Fisher" 0.742
"3618" "Unstudentized" "Fisher" 0.494
"3619" "Unstudentized" "Fisher" 0.162
"3620" "Unstudentized" "Fisher" 0.028
"3621" "Unstudentized" "Fisher" 0.154
"3622" "Unstudentized" "Fisher" 0.378
"3623" "Unstudentized" "Fisher" 0.862
"3624" "Unstudentized" "Fisher" 0.76
"3625" "Unstudentized" "Fisher" 0.21
"3626" "Unstudentized" "Fisher" 0.14
"3627" "Unstudentized" "Fisher" 0.144
"3628" "Unstudentized" "Fisher" 0.434
"3629" "Unstudentized" "Fisher" 0.626
"3630" "Unstudentized" "Fisher" 0.076
"3631" "Unstudentized" "Fisher" 0.06
"3632" "Unstudentized" "Fisher" 0.726
"3633" "Unstudentized" "Fisher" 0.818
"3634" "Unstudentized" "Fisher" 0.346
"3635" "Unstudentized" "Fisher" 0.238
"3636" "Unstudentized" "Fisher" 0.06
"3637" "Unstudentized" "Fisher" 0
"3638" "Unstudentized" "Fisher" 0.938
"3639" "Unstudentized" "Fisher" 0.944
"3640" "Unstudentized" "Fisher" 0.054
"3641" "Unstudentized" "Fisher" 0.174
"3642" "Unstudentized" "Fisher" 0.448
"3643" "Unstudentized" "Fisher" 0.03
"3644" "Unstudentized" "Fisher" 0.956
"3645" "Unstudentized" "Fisher" 0.68
"3646" "Unstudentized" "Fisher" 0.128
"3647" "Unstudentized" "Fisher" 0.71
"3648" "Unstudentized" "Fisher" 0.65
"3649" "Unstudentized" "Fisher" 0.792
"3650" "Unstudentized" "Fisher" 0.572
"3651" "Unstudentized" "Fisher" 0.264
"3652" "Unstudentized" "Fisher" 0.082
"3653" "Unstudentized" "Fisher" 0.632
"3654" "Unstudentized" "Fisher" 0.18
"3655" "Unstudentized" "Fisher" 0.024
"3656" "Unstudentized" "Fisher" 0.414
"3657" "Unstudentized" "Fisher" 0.228
"3658" "Unstudentized" "Fisher" 0.936
"3659" "Unstudentized" "Fisher" 0.466
"3660" "Unstudentized" "Fisher" 0.764
"3661" "Unstudentized" "Fisher" 0.314
"3662" "Unstudentized" "Fisher" 0.756
"3663" "Unstudentized" "Fisher" 0.404
"3664" "Unstudentized" "Fisher" 0.722
"3665" "Unstudentized" "Fisher" 0.5
"3666" "Unstudentized" "Fisher" 0.004
"3667" "Unstudentized" "Fisher" 0.944
"3668" "Unstudentized" "Fisher" 0.06
"3669" "Unstudentized" "Fisher" 0.16
"3670" "Unstudentized" "Fisher" 0.564
"3671" "Unstudentized" "Fisher" 0.074
"3672" "Unstudentized" "Fisher" 0.932
"3673" "Unstudentized" "Fisher" 0.436
"3674" "Unstudentized" "Fisher" 0.796
"3675" "Unstudentized" "Fisher" 0.044
"3676" "Unstudentized" "Fisher" 0.524
"3677" "Unstudentized" "Fisher" 0.954
"3678" "Unstudentized" "Fisher" 0.628
"3679" "Unstudentized" "Fisher" 0.862
"3680" "Unstudentized" "Fisher" 0.006
"3681" "Unstudentized" "Fisher" 0.366
"3682" "Unstudentized" "Fisher" 0.598
"3683" "Unstudentized" "Fisher" 0.154
"3684" "Unstudentized" "Fisher" 0.322
"3685" "Unstudentized" "Fisher" 0.406
"3686" "Unstudentized" "Fisher" 0.536
"3687" "Unstudentized" "Fisher" 0.03
"3688" "Unstudentized" "Fisher" 0.368
"3689" "Unstudentized" "Fisher" 0.58
"3690" "Unstudentized" "Fisher" 0.17
"3691" "Unstudentized" "Fisher" 0.204
"3692" "Unstudentized" "Fisher" 0.026
"3693" "Unstudentized" "Fisher" 0.214
"3694" "Unstudentized" "Fisher" 0.314
"3695" "Unstudentized" "Fisher" 0.892
"3696" "Unstudentized" "Fisher" 0.216
"3697" "Unstudentized" "Fisher" 0.534
"3698" "Unstudentized" "Fisher" 0.138
"3699" "Unstudentized" "Fisher" 0.018
"3700" "Unstudentized" "Fisher" 0.04
"3701" "Unstudentized" "Fisher" 0.81
"3702" "Unstudentized" "Fisher" 0.564
"3703" "Unstudentized" "Fisher" 0.738
"3704" "Unstudentized" "Fisher" 0.838
"3705" "Unstudentized" "Fisher" 0.696
"3706" "Unstudentized" "Fisher" 0.096
"3707" "Unstudentized" "Fisher" 0.606
"3708" "Unstudentized" "Fisher" 0.692
"3709" "Unstudentized" "Fisher" 0.036
"3710" "Unstudentized" "Fisher" 0.938
"3711" "Unstudentized" "Fisher" 0.354
"3712" "Unstudentized" "Fisher" 0.954
"3713" "Unstudentized" "Fisher" 0.324
"3714" "Unstudentized" "Fisher" 0.296
"3715" "Unstudentized" "Fisher" 0.472
"3716" "Unstudentized" "Fisher" 0.446
"3717" "Unstudentized" "Fisher" 0.536
"3718" "Unstudentized" "Fisher" 0.162
"3719" "Unstudentized" "Fisher" 0.194
"3720" "Unstudentized" "Fisher" 0.662
"3721" "Unstudentized" "Fisher" 0.696
"3722" "Unstudentized" "Fisher" 0.312
"3723" "Unstudentized" "Fisher" 0.328
"3724" "Unstudentized" "Fisher" 0.646
"3725" "Unstudentized" "Fisher" 0.236
"3726" "Unstudentized" "Fisher" 0.422
"3727" "Unstudentized" "Fisher" 0.062
"3728" "Unstudentized" "Fisher" 0.946
"3729" "Unstudentized" "Fisher" 0.766
"3730" "Unstudentized" "Fisher" 0.15
"3731" "Unstudentized" "Fisher" 0.148
"3732" "Unstudentized" "Fisher" 0.576
"3733" "Unstudentized" "Fisher" 0.462
"3734" "Unstudentized" "Fisher" 0.508
"3735" "Unstudentized" "Fisher" 0.522
"3736" "Unstudentized" "Fisher" 0.032
"3737" "Unstudentized" "Fisher" 0.202
"3738" "Unstudentized" "Fisher" 0.328
"3739" "Unstudentized" "Fisher" 0.916
"3740" "Unstudentized" "Fisher" 1
"3741" "Unstudentized" "Fisher" 0.096
"3742" "Unstudentized" "Fisher" 0.006
"3743" "Unstudentized" "Fisher" 0.358
"3744" "Unstudentized" "Fisher" 0.64
"3745" "Unstudentized" "Fisher" 0.972
"3746" "Unstudentized" "Fisher" 0.702
"3747" "Unstudentized" "Fisher" 0.91
"3748" "Unstudentized" "Fisher" 0.78
"3749" "Unstudentized" "Fisher" 0.14
"3750" "Unstudentized" "Fisher" 0.762
"3751" "Unstudentized" "Fisher" 0.558
"3752" "Unstudentized" "Fisher" 0.528
"3753" "Unstudentized" "Fisher" 0.796
"3754" "Unstudentized" "Fisher" 0.56
"3755" "Unstudentized" "Fisher" 0.374
"3756" "Unstudentized" "Fisher" 0.25
"3757" "Unstudentized" "Fisher" 0.188
"3758" "Unstudentized" "Fisher" 0.93
"3759" "Unstudentized" "Fisher" 0.012
"3760" "Unstudentized" "Fisher" 0.728
"3761" "Unstudentized" "Fisher" 0.784
"3762" "Unstudentized" "Fisher" 0.028
"3763" "Unstudentized" "Fisher" 0.034
"3764" "Unstudentized" "Fisher" 0.43
"3765" "Unstudentized" "Fisher" 0.97
"3766" "Unstudentized" "Fisher" 0.454
"3767" "Unstudentized" "Fisher" 0
"3768" "Unstudentized" "Fisher" 0.808
"3769" "Unstudentized" "Fisher" 0.16
"3770" "Unstudentized" "Fisher" 0.648
"3771" "Unstudentized" "Fisher" 0.052
"3772" "Unstudentized" "Fisher" 0.258
"3773" "Unstudentized" "Fisher" 0.69
"3774" "Unstudentized" "Fisher" 0.1
"3775" "Unstudentized" "Fisher" 0.328
"3776" "Unstudentized" "Fisher" 0.026
"3777" "Unstudentized" "Fisher" 0.5
"3778" "Unstudentized" "Fisher" 0.192
"3779" "Unstudentized" "Fisher" 0.632
"3780" "Unstudentized" "Fisher" 0.158
"3781" "Unstudentized" "Fisher" 0.37
"3782" "Unstudentized" "Fisher" 0.762
"3783" "Unstudentized" "Fisher" 0.226
"3784" "Unstudentized" "Fisher" 0.08
"3785" "Unstudentized" "Fisher" 0.052
"3786" "Unstudentized" "Fisher" 0.008
"3787" "Unstudentized" "Fisher" 0.9
"3788" "Unstudentized" "Fisher" 0.272
"3789" "Unstudentized" "Fisher" 0.04
"3790" "Unstudentized" "Fisher" 0.766
"3791" "Unstudentized" "Fisher" 0.916
"3792" "Unstudentized" "Fisher" 0.006
"3793" "Unstudentized" "Fisher" 0.982
"3794" "Unstudentized" "Fisher" 0.356
"3795" "Unstudentized" "Fisher" 0.676
"3796" "Unstudentized" "Fisher" 0.234
"3797" "Unstudentized" "Fisher" 0.296
"3798" "Unstudentized" "Fisher" 0.654
"3799" "Unstudentized" "Fisher" 0.12
"3800" "Unstudentized" "Fisher" 0.576
"3801" "Unstudentized" "Fisher" 0.574
"3802" "Unstudentized" "Fisher" 0.87
"3803" "Unstudentized" "Fisher" 0.326
"3804" "Unstudentized" "Fisher" 0.042
"3805" "Unstudentized" "Fisher" 0.276
"3806" "Unstudentized" "Fisher" 0.014
"3807" "Unstudentized" "Fisher" 0.028
"3808" "Unstudentized" "Fisher" 0.28
"3809" "Unstudentized" "Fisher" 0.236
"3810" "Unstudentized" "Fisher" 0.09
"3811" "Unstudentized" "Fisher" 0.188
"3812" "Unstudentized" "Fisher" 0.082
"3813" "Unstudentized" "Fisher" 0.212
"3814" "Unstudentized" "Fisher" 0.826
"3815" "Unstudentized" "Fisher" 0.246
"3816" "Unstudentized" "Fisher" 0.784
"3817" "Unstudentized" "Fisher" 0.796
"3818" "Unstudentized" "Fisher" 0.004
"3819" "Unstudentized" "Fisher" 0.016
"3820" "Unstudentized" "Fisher" 0.36
"3821" "Unstudentized" "Fisher" 0.08
"3822" "Unstudentized" "Fisher" 0.884
"3823" "Unstudentized" "Fisher" 0.258
"3824" "Unstudentized" "Fisher" 0.568
"3825" "Unstudentized" "Fisher" 0.282
"3826" "Unstudentized" "Fisher" 0.584
"3827" "Unstudentized" "Fisher" 0.196
"3828" "Unstudentized" "Fisher" 0.046
"3829" "Unstudentized" "Fisher" 0.192
"3830" "Unstudentized" "Fisher" 0.052
"3831" "Unstudentized" "Fisher" 0.394
"3832" "Unstudentized" "Fisher" 0.574
"3833" "Unstudentized" "Fisher" 0.576
"3834" "Unstudentized" "Fisher" 0.38
"3835" "Unstudentized" "Fisher" 0.488
"3836" "Unstudentized" "Fisher" 0.278
"3837" "Unstudentized" "Fisher" 0.106
"3838" "Unstudentized" "Fisher" 0.71
"3839" "Unstudentized" "Fisher" 0.522
"3840" "Unstudentized" "Fisher" 0.196
"3841" "Unstudentized" "Fisher" 0.49
"3842" "Unstudentized" "Fisher" 0.522
"3843" "Unstudentized" "Fisher" 0.918
"3844" "Unstudentized" "Fisher" 0.164
"3845" "Unstudentized" "Fisher" 0.786
"3846" "Unstudentized" "Fisher" 0.716
"3847" "Unstudentized" "Fisher" 0.074
"3848" "Unstudentized" "Fisher" 0.588
"3849" "Unstudentized" "Fisher" 0.658
"3850" "Unstudentized" "Fisher" 0.988
"3851" "Unstudentized" "Fisher" 0.502
"3852" "Unstudentized" "Fisher" 0.734
"3853" "Unstudentized" "Fisher" 0.156
"3854" "Unstudentized" "Fisher" 0.356
"3855" "Unstudentized" "Fisher" 0.014
"3856" "Unstudentized" "Fisher" 0.006
"3857" "Unstudentized" "Fisher" 0.752
"3858" "Unstudentized" "Fisher" 0.582
"3859" "Unstudentized" "Fisher" 0.07
"3860" "Unstudentized" "Fisher" 0.858
"3861" "Unstudentized" "Fisher" 0.004
"3862" "Unstudentized" "Fisher" 0.24
"3863" "Unstudentized" "Fisher" 0.174
"3864" "Unstudentized" "Fisher" 0.506
"3865" "Unstudentized" "Fisher" 0.336
"3866" "Unstudentized" "Fisher" 0.278
"3867" "Unstudentized" "Fisher" 0.316
"3868" "Unstudentized" "Fisher" 0.28
"3869" "Unstudentized" "Fisher" 0.604
"3870" "Unstudentized" "Fisher" 0.182
"3871" "Unstudentized" "Fisher" 0.038
"3872" "Unstudentized" "Fisher" 0.388
"3873" "Unstudentized" "Fisher" 0.192
"3874" "Unstudentized" "Fisher" 0.086
"3875" "Unstudentized" "Fisher" 0.454
"3876" "Unstudentized" "Fisher" 0.264
"3877" "Unstudentized" "Fisher" 0.212
"3878" "Unstudentized" "Fisher" 0.04
"3879" "Unstudentized" "Fisher" 0.57
"3880" "Unstudentized" "Fisher" 0.14
"3881" "Unstudentized" "Fisher" 0.35
"3882" "Unstudentized" "Fisher" 0.408
"3883" "Unstudentized" "Fisher" 0.036
"3884" "Unstudentized" "Fisher" 0.448
"3885" "Unstudentized" "Fisher" 0.776
"3886" "Unstudentized" "Fisher" 0.07
"3887" "Unstudentized" "Fisher" 0.364
"3888" "Unstudentized" "Fisher" 0.498
"3889" "Unstudentized" "Fisher" 0.156
"3890" "Unstudentized" "Fisher" 0.05
"3891" "Unstudentized" "Fisher" 0.224
"3892" "Unstudentized" "Fisher" 0.804
"3893" "Unstudentized" "Fisher" 0.666
"3894" "Unstudentized" "Fisher" 0.45
"3895" "Unstudentized" "Fisher" 0.012
"3896" "Unstudentized" "Fisher" 0.082
"3897" "Unstudentized" "Fisher" 0.968
"3898" "Unstudentized" "Fisher" 0.648
"3899" "Unstudentized" "Fisher" 0.808
"3900" "Unstudentized" "Fisher" 0.738
"3901" "Unstudentized" "Fisher" 0.626
"3902" "Unstudentized" "Fisher" 0.072
"3903" "Unstudentized" "Fisher" 0.084
"3904" "Unstudentized" "Fisher" 0.82
"3905" "Unstudentized" "Fisher" 0.028
"3906" "Unstudentized" "Fisher" 0.228
"3907" "Unstudentized" "Fisher" 0.86
"3908" "Unstudentized" "Fisher" 0.706
"3909" "Unstudentized" "Fisher" 0.368
"3910" "Unstudentized" "Fisher" 0.136
"3911" "Unstudentized" "Fisher" 0.442
"3912" "Unstudentized" "Fisher" 0.43
"3913" "Unstudentized" "Fisher" 0.37
"3914" "Unstudentized" "Fisher" 0.526
"3915" "Unstudentized" "Fisher" 0.076
"3916" "Unstudentized" "Fisher" 0.524
"3917" "Unstudentized" "Fisher" 0.19
"3918" "Unstudentized" "Fisher" 0.156
"3919" "Unstudentized" "Fisher" 0.074
"3920" "Unstudentized" "Fisher" 0.666
"3921" "Unstudentized" "Fisher" 0.754
"3922" "Unstudentized" "Fisher" 0.822
"3923" "Unstudentized" "Fisher" 0.342
"3924" "Unstudentized" "Fisher" 0.668
"3925" "Unstudentized" "Fisher" 0.686
"3926" "Unstudentized" "Fisher" 0.592
"3927" "Unstudentized" "Fisher" 0.586
"3928" "Unstudentized" "Fisher" 0.452
"3929" "Unstudentized" "Fisher" 0.276
"3930" "Unstudentized" "Fisher" 0.494
"3931" "Unstudentized" "Fisher" 0.044
"3932" "Unstudentized" "Fisher" 0.068
"3933" "Unstudentized" "Fisher" 0.012
"3934" "Unstudentized" "Fisher" 0
"3935" "Unstudentized" "Fisher" 0.442
"3936" "Unstudentized" "Fisher" 0.91
"3937" "Unstudentized" "Fisher" 0.978
"3938" "Unstudentized" "Fisher" 0.282
"3939" "Unstudentized" "Fisher" 0.932
"3940" "Unstudentized" "Fisher" 0.884
"3941" "Unstudentized" "Fisher" 0.806
"3942" "Unstudentized" "Fisher" 0.642
"3943" "Unstudentized" "Fisher" 0.208
"3944" "Unstudentized" "Fisher" 0.206
"3945" "Unstudentized" "Fisher" 0.91
"3946" "Unstudentized" "Fisher" 0.058
"3947" "Unstudentized" "Fisher" 0.478
"3948" "Unstudentized" "Fisher" 0.688
"3949" "Unstudentized" "Fisher" 0.762
"3950" "Unstudentized" "Fisher" 0.694
"3951" "Unstudentized" "Fisher" 0.616
"3952" "Unstudentized" "Fisher" 0.834
"3953" "Unstudentized" "Fisher" 0.248
"3954" "Unstudentized" "Fisher" 0.712
"3955" "Unstudentized" "Fisher" 0.864
"3956" "Unstudentized" "Fisher" 0.122
"3957" "Unstudentized" "Fisher" 0.66
"3958" "Unstudentized" "Fisher" 0.122
"3959" "Unstudentized" "Fisher" 1
"3960" "Unstudentized" "Fisher" 0.684
"3961" "Unstudentized" "Fisher" 0.922
"3962" "Unstudentized" "Fisher" 0.076
"3963" "Unstudentized" "Fisher" 0.254
"3964" "Unstudentized" "Fisher" 0.84
"3965" "Unstudentized" "Fisher" 0
"3966" "Unstudentized" "Fisher" 0.906
"3967" "Unstudentized" "Fisher" 0.878
"3968" "Unstudentized" "Fisher" 0.098
"3969" "Unstudentized" "Fisher" 0.592
"3970" "Unstudentized" "Fisher" 0.95
"3971" "Unstudentized" "Fisher" 0.018
"3972" "Unstudentized" "Fisher" 0.508
"3973" "Unstudentized" "Fisher" 0.46
"3974" "Unstudentized" "Fisher" 0.318
"3975" "Unstudentized" "Fisher" 0.912
"3976" "Unstudentized" "Fisher" 0.196
"3977" "Unstudentized" "Fisher" 0.128
"3978" "Unstudentized" "Fisher" 0.312
"3979" "Unstudentized" "Fisher" 0.11
"3980" "Unstudentized" "Fisher" 0.674
"3981" "Unstudentized" "Fisher" 0.652
"3982" "Unstudentized" "Fisher" 0.32
"3983" "Unstudentized" "Fisher" 0.728
"3984" "Unstudentized" "Fisher" 0.034
"3985" "Unstudentized" "Fisher" 0.002
"3986" "Unstudentized" "Fisher" 0.4
"3987" "Unstudentized" "Fisher" 0.026
"3988" "Unstudentized" "Fisher" 0.282
"3989" "Unstudentized" "Fisher" 0.01
"3990" "Unstudentized" "Fisher" 0.1
"3991" "Unstudentized" "Fisher" 0.654
"3992" "Unstudentized" "Fisher" 0.384
"3993" "Unstudentized" "Fisher" 0.034
"3994" "Unstudentized" "Fisher" 0.008
"3995" "Unstudentized" "Fisher" 0.948
"3996" "Unstudentized" "Fisher" 0.082
"3997" "Unstudentized" "Fisher" 0.426
"3998" "Unstudentized" "Fisher" 0.004
"3999" "Unstudentized" "Fisher" 0.314
"4000" "Unstudentized" "Fisher" 0.14
"4001" "Classic t-statistic" "Fisher" 0.698
"4002" "Classic t-statistic" "Fisher" 0.694
"4003" "Classic t-statistic" "Fisher" 0.07
"4004" "Classic t-statistic" "Fisher" 0.148
"4005" "Classic t-statistic" "Fisher" 0.66
"4006" "Classic t-statistic" "Fisher" 0.594
"4007" "Classic t-statistic" "Fisher" 0.972
"4008" "Classic t-statistic" "Fisher" 0.11
"4009" "Classic t-statistic" "Fisher" 0.102
"4010" "Classic t-statistic" "Fisher" 0.826
"4011" "Classic t-statistic" "Fisher" 0.652
"4012" "Classic t-statistic" "Fisher" 0.194
"4013" "Classic t-statistic" "Fisher" 0.332
"4014" "Classic t-statistic" "Fisher" 0.852
"4015" "Classic t-statistic" "Fisher" 0.12
"4016" "Classic t-statistic" "Fisher" 0.486
"4017" "Classic t-statistic" "Fisher" 0.888
"4018" "Classic t-statistic" "Fisher" 0.52
"4019" "Classic t-statistic" "Fisher" 0.566
"4020" "Classic t-statistic" "Fisher" 0.004
"4021" "Classic t-statistic" "Fisher" 0.114
"4022" "Classic t-statistic" "Fisher" 0.768
"4023" "Classic t-statistic" "Fisher" 0.276
"4024" "Classic t-statistic" "Fisher" 0.59
"4025" "Classic t-statistic" "Fisher" 0.004
"4026" "Classic t-statistic" "Fisher" 0.78
"4027" "Classic t-statistic" "Fisher" 0.368
"4028" "Classic t-statistic" "Fisher" 0.002
"4029" "Classic t-statistic" "Fisher" 0.652
"4030" "Classic t-statistic" "Fisher" 0.18
"4031" "Classic t-statistic" "Fisher" 0.212
"4032" "Classic t-statistic" "Fisher" 0.776
"4033" "Classic t-statistic" "Fisher" 0.302
"4034" "Classic t-statistic" "Fisher" 0.004
"4035" "Classic t-statistic" "Fisher" 1
"4036" "Classic t-statistic" "Fisher" 0.634
"4037" "Classic t-statistic" "Fisher" 0.296
"4038" "Classic t-statistic" "Fisher" 0.72
"4039" "Classic t-statistic" "Fisher" 0.106
"4040" "Classic t-statistic" "Fisher" 0.034
"4041" "Classic t-statistic" "Fisher" 0.72
"4042" "Classic t-statistic" "Fisher" 0.406
"4043" "Classic t-statistic" "Fisher" 0
"4044" "Classic t-statistic" "Fisher" 0.716
"4045" "Classic t-statistic" "Fisher" 0.916
"4046" "Classic t-statistic" "Fisher" 0.998
"4047" "Classic t-statistic" "Fisher" 0.24
"4048" "Classic t-statistic" "Fisher" 0.014
"4049" "Classic t-statistic" "Fisher" 0.64
"4050" "Classic t-statistic" "Fisher" 0.732
"4051" "Classic t-statistic" "Fisher" 0.45
"4052" "Classic t-statistic" "Fisher" 0.892
"4053" "Classic t-statistic" "Fisher" 0.036
"4054" "Classic t-statistic" "Fisher" 0.91
"4055" "Classic t-statistic" "Fisher" 0.612
"4056" "Classic t-statistic" "Fisher" 0.022
"4057" "Classic t-statistic" "Fisher" 0.244
"4058" "Classic t-statistic" "Fisher" 0.266
"4059" "Classic t-statistic" "Fisher" 0.416
"4060" "Classic t-statistic" "Fisher" 0.594
"4061" "Classic t-statistic" "Fisher" 0.716
"4062" "Classic t-statistic" "Fisher" 0.356
"4063" "Classic t-statistic" "Fisher" 0.288
"4064" "Classic t-statistic" "Fisher" 0.226
"4065" "Classic t-statistic" "Fisher" 0.57
"4066" "Classic t-statistic" "Fisher" 0.404
"4067" "Classic t-statistic" "Fisher" 0.878
"4068" "Classic t-statistic" "Fisher" 0.06
"4069" "Classic t-statistic" "Fisher" 0.586
"4070" "Classic t-statistic" "Fisher" 0.566
"4071" "Classic t-statistic" "Fisher" 0.174
"4072" "Classic t-statistic" "Fisher" 0.886
"4073" "Classic t-statistic" "Fisher" 0
"4074" "Classic t-statistic" "Fisher" 0.106
"4075" "Classic t-statistic" "Fisher" 0.452
"4076" "Classic t-statistic" "Fisher" 0.004
"4077" "Classic t-statistic" "Fisher" 0.94
"4078" "Classic t-statistic" "Fisher" 0.696
"4079" "Classic t-statistic" "Fisher" 0.822
"4080" "Classic t-statistic" "Fisher" 0.602
"4081" "Classic t-statistic" "Fisher" 0.524
"4082" "Classic t-statistic" "Fisher" 0.05
"4083" "Classic t-statistic" "Fisher" 0.938
"4084" "Classic t-statistic" "Fisher" 0.618
"4085" "Classic t-statistic" "Fisher" 0.706
"4086" "Classic t-statistic" "Fisher" 0.242
"4087" "Classic t-statistic" "Fisher" 0.556
"4088" "Classic t-statistic" "Fisher" 0.456
"4089" "Classic t-statistic" "Fisher" 0.474
"4090" "Classic t-statistic" "Fisher" 0.226
"4091" "Classic t-statistic" "Fisher" 0.148
"4092" "Classic t-statistic" "Fisher" 0.836
"4093" "Classic t-statistic" "Fisher" 0.1
"4094" "Classic t-statistic" "Fisher" 0.446
"4095" "Classic t-statistic" "Fisher" 0.548
"4096" "Classic t-statistic" "Fisher" 0.024
"4097" "Classic t-statistic" "Fisher" 0.754
"4098" "Classic t-statistic" "Fisher" 0.63
"4099" "Classic t-statistic" "Fisher" 0.288
"4100" "Classic t-statistic" "Fisher" 0.544
"4101" "Classic t-statistic" "Fisher" 0.322
"4102" "Classic t-statistic" "Fisher" 0.008
"4103" "Classic t-statistic" "Fisher" 0.23
"4104" "Classic t-statistic" "Fisher" 0.82
"4105" "Classic t-statistic" "Fisher" 0.178
"4106" "Classic t-statistic" "Fisher" 0.328
"4107" "Classic t-statistic" "Fisher" 0.91
"4108" "Classic t-statistic" "Fisher" 0.294
"4109" "Classic t-statistic" "Fisher" 0.146
"4110" "Classic t-statistic" "Fisher" 0.664
"4111" "Classic t-statistic" "Fisher" 0.15
"4112" "Classic t-statistic" "Fisher" 0.182
"4113" "Classic t-statistic" "Fisher" 0.12
"4114" "Classic t-statistic" "Fisher" 0.692
"4115" "Classic t-statistic" "Fisher" 0.64
"4116" "Classic t-statistic" "Fisher" 0.38
"4117" "Classic t-statistic" "Fisher" 0.96
"4118" "Classic t-statistic" "Fisher" 0.686
"4119" "Classic t-statistic" "Fisher" 0.684
"4120" "Classic t-statistic" "Fisher" 0.682
"4121" "Classic t-statistic" "Fisher" 0.004
"4122" "Classic t-statistic" "Fisher" 0.394
"4123" "Classic t-statistic" "Fisher" 0.414
"4124" "Classic t-statistic" "Fisher" 0.624
"4125" "Classic t-statistic" "Fisher" 0.532
"4126" "Classic t-statistic" "Fisher" 0.884
"4127" "Classic t-statistic" "Fisher" 0.728
"4128" "Classic t-statistic" "Fisher" 0.278
"4129" "Classic t-statistic" "Fisher" 0.794
"4130" "Classic t-statistic" "Fisher" 0.824
"4131" "Classic t-statistic" "Fisher" 0.682
"4132" "Classic t-statistic" "Fisher" 0.182
"4133" "Classic t-statistic" "Fisher" 0.038
"4134" "Classic t-statistic" "Fisher" 0.528
"4135" "Classic t-statistic" "Fisher" 0.602
"4136" "Classic t-statistic" "Fisher" 0.028
"4137" "Classic t-statistic" "Fisher" 0.618
"4138" "Classic t-statistic" "Fisher" 0.864
"4139" "Classic t-statistic" "Fisher" 0.124
"4140" "Classic t-statistic" "Fisher" 0.642
"4141" "Classic t-statistic" "Fisher" 0.044
"4142" "Classic t-statistic" "Fisher" 0.736
"4143" "Classic t-statistic" "Fisher" 0.302
"4144" "Classic t-statistic" "Fisher" 0.986
"4145" "Classic t-statistic" "Fisher" 0.174
"4146" "Classic t-statistic" "Fisher" 0.756
"4147" "Classic t-statistic" "Fisher" 0.008
"4148" "Classic t-statistic" "Fisher" 0.166
"4149" "Classic t-statistic" "Fisher" 0.442
"4150" "Classic t-statistic" "Fisher" 0.256
"4151" "Classic t-statistic" "Fisher" 0.052
"4152" "Classic t-statistic" "Fisher" 0.036
"4153" "Classic t-statistic" "Fisher" 0.826
"4154" "Classic t-statistic" "Fisher" 0.106
"4155" "Classic t-statistic" "Fisher" 0.176
"4156" "Classic t-statistic" "Fisher" 0.536
"4157" "Classic t-statistic" "Fisher" 0.14
"4158" "Classic t-statistic" "Fisher" 0.038
"4159" "Classic t-statistic" "Fisher" 0.454
"4160" "Classic t-statistic" "Fisher" 0.262
"4161" "Classic t-statistic" "Fisher" 0.882
"4162" "Classic t-statistic" "Fisher" 0.69
"4163" "Classic t-statistic" "Fisher" 0.688
"4164" "Classic t-statistic" "Fisher" 0.45
"4165" "Classic t-statistic" "Fisher" 0.614
"4166" "Classic t-statistic" "Fisher" 0.28
"4167" "Classic t-statistic" "Fisher" 0.824
"4168" "Classic t-statistic" "Fisher" 0.98
"4169" "Classic t-statistic" "Fisher" 0.384
"4170" "Classic t-statistic" "Fisher" 0
"4171" "Classic t-statistic" "Fisher" 0.154
"4172" "Classic t-statistic" "Fisher" 0.098
"4173" "Classic t-statistic" "Fisher" 0.56
"4174" "Classic t-statistic" "Fisher" 0.294
"4175" "Classic t-statistic" "Fisher" 0.106
"4176" "Classic t-statistic" "Fisher" 0.698
"4177" "Classic t-statistic" "Fisher" 0.356
"4178" "Classic t-statistic" "Fisher" 0.848
"4179" "Classic t-statistic" "Fisher" 0.092
"4180" "Classic t-statistic" "Fisher" 0.924
"4181" "Classic t-statistic" "Fisher" 0.03
"4182" "Classic t-statistic" "Fisher" 0.086
"4183" "Classic t-statistic" "Fisher" 0.086
"4184" "Classic t-statistic" "Fisher" 0.198
"4185" "Classic t-statistic" "Fisher" 0.854
"4186" "Classic t-statistic" "Fisher" 0.136
"4187" "Classic t-statistic" "Fisher" 0.776
"4188" "Classic t-statistic" "Fisher" 0.356
"4189" "Classic t-statistic" "Fisher" 0.804
"4190" "Classic t-statistic" "Fisher" 0.348
"4191" "Classic t-statistic" "Fisher" 0.7
"4192" "Classic t-statistic" "Fisher" 0.206
"4193" "Classic t-statistic" "Fisher" 0.856
"4194" "Classic t-statistic" "Fisher" 0.462
"4195" "Classic t-statistic" "Fisher" 0.52
"4196" "Classic t-statistic" "Fisher" 0.992
"4197" "Classic t-statistic" "Fisher" 0.248
"4198" "Classic t-statistic" "Fisher" 0.362
"4199" "Classic t-statistic" "Fisher" 0.11
"4200" "Classic t-statistic" "Fisher" 0.156
"4201" "Classic t-statistic" "Fisher" 0.58
"4202" "Classic t-statistic" "Fisher" 0.196
"4203" "Classic t-statistic" "Fisher" 0.02
"4204" "Classic t-statistic" "Fisher" 0.474
"4205" "Classic t-statistic" "Fisher" 0.044
"4206" "Classic t-statistic" "Fisher" 0.092
"4207" "Classic t-statistic" "Fisher" 0.174
"4208" "Classic t-statistic" "Fisher" 0.894
"4209" "Classic t-statistic" "Fisher" 0.126
"4210" "Classic t-statistic" "Fisher" 0.78
"4211" "Classic t-statistic" "Fisher" 0.018
"4212" "Classic t-statistic" "Fisher" 0.59
"4213" "Classic t-statistic" "Fisher" 0.168
"4214" "Classic t-statistic" "Fisher" 0.636
"4215" "Classic t-statistic" "Fisher" 0.104
"4216" "Classic t-statistic" "Fisher" 0.456
"4217" "Classic t-statistic" "Fisher" 0.456
"4218" "Classic t-statistic" "Fisher" 0.676
"4219" "Classic t-statistic" "Fisher" 0.898
"4220" "Classic t-statistic" "Fisher" 0.938
"4221" "Classic t-statistic" "Fisher" 0.77
"4222" "Classic t-statistic" "Fisher" 0.096
"4223" "Classic t-statistic" "Fisher" 0.38
"4224" "Classic t-statistic" "Fisher" 0.304
"4225" "Classic t-statistic" "Fisher" 0.16
"4226" "Classic t-statistic" "Fisher" 0.232
"4227" "Classic t-statistic" "Fisher" 0.062
"4228" "Classic t-statistic" "Fisher" 0.388
"4229" "Classic t-statistic" "Fisher" 0.048
"4230" "Classic t-statistic" "Fisher" 0.798
"4231" "Classic t-statistic" "Fisher" 0.288
"4232" "Classic t-statistic" "Fisher" 0.39
"4233" "Classic t-statistic" "Fisher" 0.14
"4234" "Classic t-statistic" "Fisher" 0.412
"4235" "Classic t-statistic" "Fisher" 0.056
"4236" "Classic t-statistic" "Fisher" 0.348
"4237" "Classic t-statistic" "Fisher" 0.02
"4238" "Classic t-statistic" "Fisher" 0.478
"4239" "Classic t-statistic" "Fisher" 0.594
"4240" "Classic t-statistic" "Fisher" 0.02
"4241" "Classic t-statistic" "Fisher" 0.142
"4242" "Classic t-statistic" "Fisher" 0.808
"4243" "Classic t-statistic" "Fisher" 0.21
"4244" "Classic t-statistic" "Fisher" 0.194
"4245" "Classic t-statistic" "Fisher" 0.498
"4246" "Classic t-statistic" "Fisher" 0.612
"4247" "Classic t-statistic" "Fisher" 0.772
"4248" "Classic t-statistic" "Fisher" 0.976
"4249" "Classic t-statistic" "Fisher" 0.29
"4250" "Classic t-statistic" "Fisher" 0.914
"4251" "Classic t-statistic" "Fisher" 0.542
"4252" "Classic t-statistic" "Fisher" 0.388
"4253" "Classic t-statistic" "Fisher" 0.604
"4254" "Classic t-statistic" "Fisher" 0.708
"4255" "Classic t-statistic" "Fisher" 0.348
"4256" "Classic t-statistic" "Fisher" 0.428
"4257" "Classic t-statistic" "Fisher" 0.158
"4258" "Classic t-statistic" "Fisher" 0.864
"4259" "Classic t-statistic" "Fisher" 0.386
"4260" "Classic t-statistic" "Fisher" 0.546
"4261" "Classic t-statistic" "Fisher" 0.15
"4262" "Classic t-statistic" "Fisher" 0.548
"4263" "Classic t-statistic" "Fisher" 0.514
"4264" "Classic t-statistic" "Fisher" 0.004
"4265" "Classic t-statistic" "Fisher" 0.012
"4266" "Classic t-statistic" "Fisher" 0.346
"4267" "Classic t-statistic" "Fisher" 0.234
"4268" "Classic t-statistic" "Fisher" 0.36
"4269" "Classic t-statistic" "Fisher" 0.72
"4270" "Classic t-statistic" "Fisher" 0.354
"4271" "Classic t-statistic" "Fisher" 0.932
"4272" "Classic t-statistic" "Fisher" 0.94
"4273" "Classic t-statistic" "Fisher" 0.184
"4274" "Classic t-statistic" "Fisher" 0.058
"4275" "Classic t-statistic" "Fisher" 0.32
"4276" "Classic t-statistic" "Fisher" 0.87
"4277" "Classic t-statistic" "Fisher" 0.732
"4278" "Classic t-statistic" "Fisher" 0.574
"4279" "Classic t-statistic" "Fisher" 0.936
"4280" "Classic t-statistic" "Fisher" 0.816
"4281" "Classic t-statistic" "Fisher" 0.504
"4282" "Classic t-statistic" "Fisher" 0.692
"4283" "Classic t-statistic" "Fisher" 0.012
"4284" "Classic t-statistic" "Fisher" 0.052
"4285" "Classic t-statistic" "Fisher" 0.026
"4286" "Classic t-statistic" "Fisher" 0.68
"4287" "Classic t-statistic" "Fisher" 0.982
"4288" "Classic t-statistic" "Fisher" 0.36
"4289" "Classic t-statistic" "Fisher" 1
"4290" "Classic t-statistic" "Fisher" 0.576
"4291" "Classic t-statistic" "Fisher" 0.084
"4292" "Classic t-statistic" "Fisher" 0.458
"4293" "Classic t-statistic" "Fisher" 0.098
"4294" "Classic t-statistic" "Fisher" 0.968
"4295" "Classic t-statistic" "Fisher" 0.516
"4296" "Classic t-statistic" "Fisher" 0.46
"4297" "Classic t-statistic" "Fisher" 0.212
"4298" "Classic t-statistic" "Fisher" 0.834
"4299" "Classic t-statistic" "Fisher" 0.55
"4300" "Classic t-statistic" "Fisher" 0.31
"4301" "Classic t-statistic" "Fisher" 0.608
"4302" "Classic t-statistic" "Fisher" 0.354
"4303" "Classic t-statistic" "Fisher" 0.68
"4304" "Classic t-statistic" "Fisher" 0.3
"4305" "Classic t-statistic" "Fisher" 0.532
"4306" "Classic t-statistic" "Fisher" 0.896
"4307" "Classic t-statistic" "Fisher" 0.444
"4308" "Classic t-statistic" "Fisher" 0.446
"4309" "Classic t-statistic" "Fisher" 0.374
"4310" "Classic t-statistic" "Fisher" 0.444
"4311" "Classic t-statistic" "Fisher" 0.086
"4312" "Classic t-statistic" "Fisher" 0.906
"4313" "Classic t-statistic" "Fisher" 0.654
"4314" "Classic t-statistic" "Fisher" 0.388
"4315" "Classic t-statistic" "Fisher" 0.086
"4316" "Classic t-statistic" "Fisher" 0.498
"4317" "Classic t-statistic" "Fisher" 0.198
"4318" "Classic t-statistic" "Fisher" 0.046
"4319" "Classic t-statistic" "Fisher" 0.452
"4320" "Classic t-statistic" "Fisher" 0.41
"4321" "Classic t-statistic" "Fisher" 0.014
"4322" "Classic t-statistic" "Fisher" 0.4
"4323" "Classic t-statistic" "Fisher" 0.8
"4324" "Classic t-statistic" "Fisher" 0.1
"4325" "Classic t-statistic" "Fisher" 0.038
"4326" "Classic t-statistic" "Fisher" 0.404
"4327" "Classic t-statistic" "Fisher" 0.102
"4328" "Classic t-statistic" "Fisher" 0.426
"4329" "Classic t-statistic" "Fisher" 0.164
"4330" "Classic t-statistic" "Fisher" 0.968
"4331" "Classic t-statistic" "Fisher" 0.442
"4332" "Classic t-statistic" "Fisher" 0.458
"4333" "Classic t-statistic" "Fisher" 0.308
"4334" "Classic t-statistic" "Fisher" 0.816
"4335" "Classic t-statistic" "Fisher" 0.122
"4336" "Classic t-statistic" "Fisher" 0.092
"4337" "Classic t-statistic" "Fisher" 0.66
"4338" "Classic t-statistic" "Fisher" 0.236
"4339" "Classic t-statistic" "Fisher" 0.316
"4340" "Classic t-statistic" "Fisher" 0.426
"4341" "Classic t-statistic" "Fisher" 0.148
"4342" "Classic t-statistic" "Fisher" 0.212
"4343" "Classic t-statistic" "Fisher" 0.052
"4344" "Classic t-statistic" "Fisher" 0.364
"4345" "Classic t-statistic" "Fisher" 0.084
"4346" "Classic t-statistic" "Fisher" 0.116
"4347" "Classic t-statistic" "Fisher" 0.8
"4348" "Classic t-statistic" "Fisher" 0.808
"4349" "Classic t-statistic" "Fisher" 0.526
"4350" "Classic t-statistic" "Fisher" 0.866
"4351" "Classic t-statistic" "Fisher" 0.308
"4352" "Classic t-statistic" "Fisher" 0.132
"4353" "Classic t-statistic" "Fisher" 0.996
"4354" "Classic t-statistic" "Fisher" 0.954
"4355" "Classic t-statistic" "Fisher" 0.382
"4356" "Classic t-statistic" "Fisher" 0.534
"4357" "Classic t-statistic" "Fisher" 0.994
"4358" "Classic t-statistic" "Fisher" 0.384
"4359" "Classic t-statistic" "Fisher" 0.194
"4360" "Classic t-statistic" "Fisher" 0.446
"4361" "Classic t-statistic" "Fisher" 0.376
"4362" "Classic t-statistic" "Fisher" 0
"4363" "Classic t-statistic" "Fisher" 0.822
"4364" "Classic t-statistic" "Fisher" 0.898
"4365" "Classic t-statistic" "Fisher" 0.452
"4366" "Classic t-statistic" "Fisher" 0.392
"4367" "Classic t-statistic" "Fisher" 0.74
"4368" "Classic t-statistic" "Fisher" 0.166
"4369" "Classic t-statistic" "Fisher" 0.47
"4370" "Classic t-statistic" "Fisher" 0.444
"4371" "Classic t-statistic" "Fisher" 0.734
"4372" "Classic t-statistic" "Fisher" 0.858
"4373" "Classic t-statistic" "Fisher" 0.29
"4374" "Classic t-statistic" "Fisher" 0.298
"4375" "Classic t-statistic" "Fisher" 0.418
"4376" "Classic t-statistic" "Fisher" 0.212
"4377" "Classic t-statistic" "Fisher" 0.01
"4378" "Classic t-statistic" "Fisher" 0.22
"4379" "Classic t-statistic" "Fisher" 0.24
"4380" "Classic t-statistic" "Fisher" 0.856
"4381" "Classic t-statistic" "Fisher" 0.16
"4382" "Classic t-statistic" "Fisher" 0.378
"4383" "Classic t-statistic" "Fisher" 0.41
"4384" "Classic t-statistic" "Fisher" 0.498
"4385" "Classic t-statistic" "Fisher" 0.12
"4386" "Classic t-statistic" "Fisher" 0.602
"4387" "Classic t-statistic" "Fisher" 0.154
"4388" "Classic t-statistic" "Fisher" 0.526
"4389" "Classic t-statistic" "Fisher" 0.95
"4390" "Classic t-statistic" "Fisher" 0.178
"4391" "Classic t-statistic" "Fisher" 0.054
"4392" "Classic t-statistic" "Fisher" 0.616
"4393" "Classic t-statistic" "Fisher" 0.632
"4394" "Classic t-statistic" "Fisher" 0.062
"4395" "Classic t-statistic" "Fisher" 0.204
"4396" "Classic t-statistic" "Fisher" 0.556
"4397" "Classic t-statistic" "Fisher" 0.704
"4398" "Classic t-statistic" "Fisher" 0.832
"4399" "Classic t-statistic" "Fisher" 0.616
"4400" "Classic t-statistic" "Fisher" 0.058
"4401" "Classic t-statistic" "Fisher" 0.218
"4402" "Classic t-statistic" "Fisher" 0.346
"4403" "Classic t-statistic" "Fisher" 0.012
"4404" "Classic t-statistic" "Fisher" 0.264
"4405" "Classic t-statistic" "Fisher" 0.362
"4406" "Classic t-statistic" "Fisher" 0.33
"4407" "Classic t-statistic" "Fisher" 0.152
"4408" "Classic t-statistic" "Fisher" 0.76
"4409" "Classic t-statistic" "Fisher" 0.174
"4410" "Classic t-statistic" "Fisher" 0.214
"4411" "Classic t-statistic" "Fisher" 0.68
"4412" "Classic t-statistic" "Fisher" 0.066
"4413" "Classic t-statistic" "Fisher" 0.764
"4414" "Classic t-statistic" "Fisher" 0.026
"4415" "Classic t-statistic" "Fisher" 0.41
"4416" "Classic t-statistic" "Fisher" 0.93
"4417" "Classic t-statistic" "Fisher" 0.056
"4418" "Classic t-statistic" "Fisher" 0.27
"4419" "Classic t-statistic" "Fisher" 0.628
"4420" "Classic t-statistic" "Fisher" 0.236
"4421" "Classic t-statistic" "Fisher" 0.862
"4422" "Classic t-statistic" "Fisher" 0.116
"4423" "Classic t-statistic" "Fisher" 0.126
"4424" "Classic t-statistic" "Fisher" 0.208
"4425" "Classic t-statistic" "Fisher" 0.94
"4426" "Classic t-statistic" "Fisher" 0.984
"4427" "Classic t-statistic" "Fisher" 0.844
"4428" "Classic t-statistic" "Fisher" 0.9
"4429" "Classic t-statistic" "Fisher" 0.162
"4430" "Classic t-statistic" "Fisher" 0.55
"4431" "Classic t-statistic" "Fisher" 0.166
"4432" "Classic t-statistic" "Fisher" 0
"4433" "Classic t-statistic" "Fisher" 0.004
"4434" "Classic t-statistic" "Fisher" 0.368
"4435" "Classic t-statistic" "Fisher" 0.978
"4436" "Classic t-statistic" "Fisher" 0.426
"4437" "Classic t-statistic" "Fisher" 0.896
"4438" "Classic t-statistic" "Fisher" 0.11
"4439" "Classic t-statistic" "Fisher" 0.29
"4440" "Classic t-statistic" "Fisher" 0.064
"4441" "Classic t-statistic" "Fisher" 0.432
"4442" "Classic t-statistic" "Fisher" 0.068
"4443" "Classic t-statistic" "Fisher" 0.536
"4444" "Classic t-statistic" "Fisher" 0
"4445" "Classic t-statistic" "Fisher" 0.094
"4446" "Classic t-statistic" "Fisher" 0.886
"4447" "Classic t-statistic" "Fisher" 0.17
"4448" "Classic t-statistic" "Fisher" 0
"4449" "Classic t-statistic" "Fisher" 0.548
"4450" "Classic t-statistic" "Fisher" 0.638
"4451" "Classic t-statistic" "Fisher" 0.874
"4452" "Classic t-statistic" "Fisher" 0.124
"4453" "Classic t-statistic" "Fisher" 0.508
"4454" "Classic t-statistic" "Fisher" 0.95
"4455" "Classic t-statistic" "Fisher" 0.298
"4456" "Classic t-statistic" "Fisher" 0.094
"4457" "Classic t-statistic" "Fisher" 0.268
"4458" "Classic t-statistic" "Fisher" 0.31
"4459" "Classic t-statistic" "Fisher" 0.778
"4460" "Classic t-statistic" "Fisher" 0.09
"4461" "Classic t-statistic" "Fisher" 0.408
"4462" "Classic t-statistic" "Fisher" 0
"4463" "Classic t-statistic" "Fisher" 0.16
"4464" "Classic t-statistic" "Fisher" 0.096
"4465" "Classic t-statistic" "Fisher" 0.124
"4466" "Classic t-statistic" "Fisher" 0.106
"4467" "Classic t-statistic" "Fisher" 0.354
"4468" "Classic t-statistic" "Fisher" 0.032
"4469" "Classic t-statistic" "Fisher" 0.708
"4470" "Classic t-statistic" "Fisher" 0.76
"4471" "Classic t-statistic" "Fisher" 0.282
"4472" "Classic t-statistic" "Fisher" 0.372
"4473" "Classic t-statistic" "Fisher" 0.492
"4474" "Classic t-statistic" "Fisher" 0.512
"4475" "Classic t-statistic" "Fisher" 0.166
"4476" "Classic t-statistic" "Fisher" 0.926
"4477" "Classic t-statistic" "Fisher" 0.222
"4478" "Classic t-statistic" "Fisher" 0.408
"4479" "Classic t-statistic" "Fisher" 0.192
"4480" "Classic t-statistic" "Fisher" 0.202
"4481" "Classic t-statistic" "Fisher" 0.238
"4482" "Classic t-statistic" "Fisher" 0.62
"4483" "Classic t-statistic" "Fisher" 0.984
"4484" "Classic t-statistic" "Fisher" 0
"4485" "Classic t-statistic" "Fisher" 0.93
"4486" "Classic t-statistic" "Fisher" 0.4
"4487" "Classic t-statistic" "Fisher" 0.478
"4488" "Classic t-statistic" "Fisher" 0.442
"4489" "Classic t-statistic" "Fisher" 0.87
"4490" "Classic t-statistic" "Fisher" 0.014
"4491" "Classic t-statistic" "Fisher" 0.15
"4492" "Classic t-statistic" "Fisher" 0.05
"4493" "Classic t-statistic" "Fisher" 0.972
"4494" "Classic t-statistic" "Fisher" 0.786
"4495" "Classic t-statistic" "Fisher" 0.07
"4496" "Classic t-statistic" "Fisher" 0.792
"4497" "Classic t-statistic" "Fisher" 0.88
"4498" "Classic t-statistic" "Fisher" 0.008
"4499" "Classic t-statistic" "Fisher" 0.984
"4500" "Classic t-statistic" "Fisher" 0.478
"4501" "Classic t-statistic" "Fisher" 0.258
"4502" "Classic t-statistic" "Fisher" 0.094
"4503" "Classic t-statistic" "Fisher" 0.788
"4504" "Classic t-statistic" "Fisher" 0.362
"4505" "Classic t-statistic" "Fisher" 0.198
"4506" "Classic t-statistic" "Fisher" 0.162
"4507" "Classic t-statistic" "Fisher" 0.92
"4508" "Classic t-statistic" "Fisher" 0.068
"4509" "Classic t-statistic" "Fisher" 0.072
"4510" "Classic t-statistic" "Fisher" 0.066
"4511" "Classic t-statistic" "Fisher" 0.776
"4512" "Classic t-statistic" "Fisher" 0.592
"4513" "Classic t-statistic" "Fisher" 0.092
"4514" "Classic t-statistic" "Fisher" 0.032
"4515" "Classic t-statistic" "Fisher" 0.458
"4516" "Classic t-statistic" "Fisher" 0.134
"4517" "Classic t-statistic" "Fisher" 0.072
"4518" "Classic t-statistic" "Fisher" 0.636
"4519" "Classic t-statistic" "Fisher" 0.934
"4520" "Classic t-statistic" "Fisher" 0.11
"4521" "Classic t-statistic" "Fisher" 0.328
"4522" "Classic t-statistic" "Fisher" 0.448
"4523" "Classic t-statistic" "Fisher" 0.034
"4524" "Classic t-statistic" "Fisher" 0.948
"4525" "Classic t-statistic" "Fisher" 0.528
"4526" "Classic t-statistic" "Fisher" 0.192
"4527" "Classic t-statistic" "Fisher" 0.964
"4528" "Classic t-statistic" "Fisher" 0.258
"4529" "Classic t-statistic" "Fisher" 0.024
"4530" "Classic t-statistic" "Fisher" 0.754
"4531" "Classic t-statistic" "Fisher" 0.94
"4532" "Classic t-statistic" "Fisher" 0.44
"4533" "Classic t-statistic" "Fisher" 0.914
"4534" "Classic t-statistic" "Fisher" 0.962
"4535" "Classic t-statistic" "Fisher" 0.294
"4536" "Classic t-statistic" "Fisher" 0.65
"4537" "Classic t-statistic" "Fisher" 0.864
"4538" "Classic t-statistic" "Fisher" 0.05
"4539" "Classic t-statistic" "Fisher" 0.172
"4540" "Classic t-statistic" "Fisher" 0.86
"4541" "Classic t-statistic" "Fisher" 0.004
"4542" "Classic t-statistic" "Fisher" 0.468
"4543" "Classic t-statistic" "Fisher" 0.032
"4544" "Classic t-statistic" "Fisher" 0.8
"4545" "Classic t-statistic" "Fisher" 0.008
"4546" "Classic t-statistic" "Fisher" 0.978
"4547" "Classic t-statistic" "Fisher" 0.526
"4548" "Classic t-statistic" "Fisher" 0.088
"4549" "Classic t-statistic" "Fisher" 0.92
"4550" "Classic t-statistic" "Fisher" 0.182
"4551" "Classic t-statistic" "Fisher" 0.2
"4552" "Classic t-statistic" "Fisher" 0.954
"4553" "Classic t-statistic" "Fisher" 0.81
"4554" "Classic t-statistic" "Fisher" 0.296
"4555" "Classic t-statistic" "Fisher" 0
"4556" "Classic t-statistic" "Fisher" 0.558
"4557" "Classic t-statistic" "Fisher" 0.476
"4558" "Classic t-statistic" "Fisher" 0.848
"4559" "Classic t-statistic" "Fisher" 0.548
"4560" "Classic t-statistic" "Fisher" 0.122
"4561" "Classic t-statistic" "Fisher" 0.77
"4562" "Classic t-statistic" "Fisher" 0.462
"4563" "Classic t-statistic" "Fisher" 0.624
"4564" "Classic t-statistic" "Fisher" 0.638
"4565" "Classic t-statistic" "Fisher" 0
"4566" "Classic t-statistic" "Fisher" 0.258
"4567" "Classic t-statistic" "Fisher" 0.926
"4568" "Classic t-statistic" "Fisher" 0.008
"4569" "Classic t-statistic" "Fisher" 0.1
"4570" "Classic t-statistic" "Fisher" 0.788
"4571" "Classic t-statistic" "Fisher" 0.442
"4572" "Classic t-statistic" "Fisher" 0.612
"4573" "Classic t-statistic" "Fisher" 0.152
"4574" "Classic t-statistic" "Fisher" 0.792
"4575" "Classic t-statistic" "Fisher" 0.2
"4576" "Classic t-statistic" "Fisher" 0.234
"4577" "Classic t-statistic" "Fisher" 0.476
"4578" "Classic t-statistic" "Fisher" 0.1
"4579" "Classic t-statistic" "Fisher" 0.846
"4580" "Classic t-statistic" "Fisher" 0.46
"4581" "Classic t-statistic" "Fisher" 0.31
"4582" "Classic t-statistic" "Fisher" 0.188
"4583" "Classic t-statistic" "Fisher" 0.6
"4584" "Classic t-statistic" "Fisher" 0.712
"4585" "Classic t-statistic" "Fisher" 0.602
"4586" "Classic t-statistic" "Fisher" 0.404
"4587" "Classic t-statistic" "Fisher" 0.042
"4588" "Classic t-statistic" "Fisher" 0.072
"4589" "Classic t-statistic" "Fisher" 0.908
"4590" "Classic t-statistic" "Fisher" 0.846
"4591" "Classic t-statistic" "Fisher" 0.436
"4592" "Classic t-statistic" "Fisher" 0.008
"4593" "Classic t-statistic" "Fisher" 0.646
"4594" "Classic t-statistic" "Fisher" 0.168
"4595" "Classic t-statistic" "Fisher" 0.062
"4596" "Classic t-statistic" "Fisher" 0.05
"4597" "Classic t-statistic" "Fisher" 0.026
"4598" "Classic t-statistic" "Fisher" 0
"4599" "Classic t-statistic" "Fisher" 0.018
"4600" "Classic t-statistic" "Fisher" 0.004
"4601" "Classic t-statistic" "Fisher" 0.852
"4602" "Classic t-statistic" "Fisher" 0.128
"4603" "Classic t-statistic" "Fisher" 0.858
"4604" "Classic t-statistic" "Fisher" 0.678
"4605" "Classic t-statistic" "Fisher" 0.172
"4606" "Classic t-statistic" "Fisher" 0.166
"4607" "Classic t-statistic" "Fisher" 0.574
"4608" "Classic t-statistic" "Fisher" 0.088
"4609" "Classic t-statistic" "Fisher" 0.41
"4610" "Classic t-statistic" "Fisher" 0.35
"4611" "Classic t-statistic" "Fisher" 0.504
"4612" "Classic t-statistic" "Fisher" 0.588
"4613" "Classic t-statistic" "Fisher" 0.242
"4614" "Classic t-statistic" "Fisher" 0.662
"4615" "Classic t-statistic" "Fisher" 0.218
"4616" "Classic t-statistic" "Fisher" 0.676
"4617" "Classic t-statistic" "Fisher" 0.742
"4618" "Classic t-statistic" "Fisher" 0.492
"4619" "Classic t-statistic" "Fisher" 0.174
"4620" "Classic t-statistic" "Fisher" 0.028
"4621" "Classic t-statistic" "Fisher" 0.152
"4622" "Classic t-statistic" "Fisher" 0.394
"4623" "Classic t-statistic" "Fisher" 0.862
"4624" "Classic t-statistic" "Fisher" 0.76
"4625" "Classic t-statistic" "Fisher" 0.212
"4626" "Classic t-statistic" "Fisher" 0.138
"4627" "Classic t-statistic" "Fisher" 0.142
"4628" "Classic t-statistic" "Fisher" 0.428
"4629" "Classic t-statistic" "Fisher" 0.624
"4630" "Classic t-statistic" "Fisher" 0.072
"4631" "Classic t-statistic" "Fisher" 0.06
"4632" "Classic t-statistic" "Fisher" 0.736
"4633" "Classic t-statistic" "Fisher" 0.818
"4634" "Classic t-statistic" "Fisher" 0.342
"4635" "Classic t-statistic" "Fisher" 0.238
"4636" "Classic t-statistic" "Fisher" 0.058
"4637" "Classic t-statistic" "Fisher" 0
"4638" "Classic t-statistic" "Fisher" 0.938
"4639" "Classic t-statistic" "Fisher" 0.944
"4640" "Classic t-statistic" "Fisher" 0.054
"4641" "Classic t-statistic" "Fisher" 0.172
"4642" "Classic t-statistic" "Fisher" 0.444
"4643" "Classic t-statistic" "Fisher" 0.032
"4644" "Classic t-statistic" "Fisher" 0.956
"4645" "Classic t-statistic" "Fisher" 0.678
"4646" "Classic t-statistic" "Fisher" 0.128
"4647" "Classic t-statistic" "Fisher" 0.71
"4648" "Classic t-statistic" "Fisher" 0.644
"4649" "Classic t-statistic" "Fisher" 0.79
"4650" "Classic t-statistic" "Fisher" 0.572
"4651" "Classic t-statistic" "Fisher" 0.262
"4652" "Classic t-statistic" "Fisher" 0.08
"4653" "Classic t-statistic" "Fisher" 0.632
"4654" "Classic t-statistic" "Fisher" 0.18
"4655" "Classic t-statistic" "Fisher" 0.024
"4656" "Classic t-statistic" "Fisher" 0.412
"4657" "Classic t-statistic" "Fisher" 0.228
"4658" "Classic t-statistic" "Fisher" 0.936
"4659" "Classic t-statistic" "Fisher" 0.464
"4660" "Classic t-statistic" "Fisher" 0.762
"4661" "Classic t-statistic" "Fisher" 0.312
"4662" "Classic t-statistic" "Fisher" 0.754
"4663" "Classic t-statistic" "Fisher" 0.402
"4664" "Classic t-statistic" "Fisher" 0.718
"4665" "Classic t-statistic" "Fisher" 0.5
"4666" "Classic t-statistic" "Fisher" 0.004
"4667" "Classic t-statistic" "Fisher" 0.944
"4668" "Classic t-statistic" "Fisher" 0.062
"4669" "Classic t-statistic" "Fisher" 0.162
"4670" "Classic t-statistic" "Fisher" 0.564
"4671" "Classic t-statistic" "Fisher" 0.074
"4672" "Classic t-statistic" "Fisher" 0.932
"4673" "Classic t-statistic" "Fisher" 0.436
"4674" "Classic t-statistic" "Fisher" 0.796
"4675" "Classic t-statistic" "Fisher" 0.05
"4676" "Classic t-statistic" "Fisher" 0.528
"4677" "Classic t-statistic" "Fisher" 0.954
"4678" "Classic t-statistic" "Fisher" 0.63
"4679" "Classic t-statistic" "Fisher" 0.862
"4680" "Classic t-statistic" "Fisher" 0.006
"4681" "Classic t-statistic" "Fisher" 0.364
"4682" "Classic t-statistic" "Fisher" 0.598
"4683" "Classic t-statistic" "Fisher" 0.154
"4684" "Classic t-statistic" "Fisher" 0.32
"4685" "Classic t-statistic" "Fisher" 0.402
"4686" "Classic t-statistic" "Fisher" 0.532
"4687" "Classic t-statistic" "Fisher" 0.03
"4688" "Classic t-statistic" "Fisher" 0.37
"4689" "Classic t-statistic" "Fisher" 0.578
"4690" "Classic t-statistic" "Fisher" 0.17
"4691" "Classic t-statistic" "Fisher" 0.206
"4692" "Classic t-statistic" "Fisher" 0.026
"4693" "Classic t-statistic" "Fisher" 0.214
"4694" "Classic t-statistic" "Fisher" 0.318
"4695" "Classic t-statistic" "Fisher" 0.892
"4696" "Classic t-statistic" "Fisher" 0.216
"4697" "Classic t-statistic" "Fisher" 0.534
"4698" "Classic t-statistic" "Fisher" 0.14
"4699" "Classic t-statistic" "Fisher" 0.018
"4700" "Classic t-statistic" "Fisher" 0.038
"4701" "Classic t-statistic" "Fisher" 0.808
"4702" "Classic t-statistic" "Fisher" 0.562
"4703" "Classic t-statistic" "Fisher" 0.74
"4704" "Classic t-statistic" "Fisher" 0.84
"4705" "Classic t-statistic" "Fisher" 0.696
"4706" "Classic t-statistic" "Fisher" 0.096
"4707" "Classic t-statistic" "Fisher" 0.604
"4708" "Classic t-statistic" "Fisher" 0.69
"4709" "Classic t-statistic" "Fisher" 0.034
"4710" "Classic t-statistic" "Fisher" 0.938
"4711" "Classic t-statistic" "Fisher" 0.352
"4712" "Classic t-statistic" "Fisher" 0.954
"4713" "Classic t-statistic" "Fisher" 0.326
"4714" "Classic t-statistic" "Fisher" 0.3
"4715" "Classic t-statistic" "Fisher" 0.47
"4716" "Classic t-statistic" "Fisher" 0.446
"4717" "Classic t-statistic" "Fisher" 0.536
"4718" "Classic t-statistic" "Fisher" 0.162
"4719" "Classic t-statistic" "Fisher" 0.194
"4720" "Classic t-statistic" "Fisher" 0.662
"4721" "Classic t-statistic" "Fisher" 0.694
"4722" "Classic t-statistic" "Fisher" 0.316
"4723" "Classic t-statistic" "Fisher" 0.324
"4724" "Classic t-statistic" "Fisher" 0.65
"4725" "Classic t-statistic" "Fisher" 0.236
"4726" "Classic t-statistic" "Fisher" 0.42
"4727" "Classic t-statistic" "Fisher" 0.062
"4728" "Classic t-statistic" "Fisher" 0.946
"4729" "Classic t-statistic" "Fisher" 0.766
"4730" "Classic t-statistic" "Fisher" 0.146
"4731" "Classic t-statistic" "Fisher" 0.146
"4732" "Classic t-statistic" "Fisher" 0.574
"4733" "Classic t-statistic" "Fisher" 0.464
"4734" "Classic t-statistic" "Fisher" 0.506
"4735" "Classic t-statistic" "Fisher" 0.522
"4736" "Classic t-statistic" "Fisher" 0.03
"4737" "Classic t-statistic" "Fisher" 0.204
"4738" "Classic t-statistic" "Fisher" 0.324
"4739" "Classic t-statistic" "Fisher" 0.914
"4740" "Classic t-statistic" "Fisher" 1
"4741" "Classic t-statistic" "Fisher" 0.096
"4742" "Classic t-statistic" "Fisher" 0.006
"4743" "Classic t-statistic" "Fisher" 0.356
"4744" "Classic t-statistic" "Fisher" 0.64
"4745" "Classic t-statistic" "Fisher" 0.972
"4746" "Classic t-statistic" "Fisher" 0.7
"4747" "Classic t-statistic" "Fisher" 0.91
"4748" "Classic t-statistic" "Fisher" 0.78
"4749" "Classic t-statistic" "Fisher" 0.14
"4750" "Classic t-statistic" "Fisher" 0.76
"4751" "Classic t-statistic" "Fisher" 0.558
"4752" "Classic t-statistic" "Fisher" 0.53
"4753" "Classic t-statistic" "Fisher" 0.796
"4754" "Classic t-statistic" "Fisher" 0.56
"4755" "Classic t-statistic" "Fisher" 0.374
"4756" "Classic t-statistic" "Fisher" 0.248
"4757" "Classic t-statistic" "Fisher" 0.186
"4758" "Classic t-statistic" "Fisher" 0.93
"4759" "Classic t-statistic" "Fisher" 0.012
"4760" "Classic t-statistic" "Fisher" 0.732
"4761" "Classic t-statistic" "Fisher" 0.784
"4762" "Classic t-statistic" "Fisher" 0.028
"4763" "Classic t-statistic" "Fisher" 0.034
"4764" "Classic t-statistic" "Fisher" 0.434
"4765" "Classic t-statistic" "Fisher" 0.97
"4766" "Classic t-statistic" "Fisher" 0.454
"4767" "Classic t-statistic" "Fisher" 0
"4768" "Classic t-statistic" "Fisher" 0.806
"4769" "Classic t-statistic" "Fisher" 0.184
"4770" "Classic t-statistic" "Fisher" 0.644
"4771" "Classic t-statistic" "Fisher" 0.056
"4772" "Classic t-statistic" "Fisher" 0.258
"4773" "Classic t-statistic" "Fisher" 0.69
"4774" "Classic t-statistic" "Fisher" 0.098
"4775" "Classic t-statistic" "Fisher" 0.33
"4776" "Classic t-statistic" "Fisher" 0.03
"4777" "Classic t-statistic" "Fisher" 0.502
"4778" "Classic t-statistic" "Fisher" 0.192
"4779" "Classic t-statistic" "Fisher" 0.63
"4780" "Classic t-statistic" "Fisher" 0.162
"4781" "Classic t-statistic" "Fisher" 0.372
"4782" "Classic t-statistic" "Fisher" 0.76
"4783" "Classic t-statistic" "Fisher" 0.24
"4784" "Classic t-statistic" "Fisher" 0.08
"4785" "Classic t-statistic" "Fisher" 0.052
"4786" "Classic t-statistic" "Fisher" 0.008
"4787" "Classic t-statistic" "Fisher" 0.908
"4788" "Classic t-statistic" "Fisher" 0.272
"4789" "Classic t-statistic" "Fisher" 0.044
"4790" "Classic t-statistic" "Fisher" 0.766
"4791" "Classic t-statistic" "Fisher" 0.916
"4792" "Classic t-statistic" "Fisher" 0.004
"4793" "Classic t-statistic" "Fisher" 0.982
"4794" "Classic t-statistic" "Fisher" 0.356
"4795" "Classic t-statistic" "Fisher" 0.676
"4796" "Classic t-statistic" "Fisher" 0.242
"4797" "Classic t-statistic" "Fisher" 0.294
"4798" "Classic t-statistic" "Fisher" 0.654
"4799" "Classic t-statistic" "Fisher" 0.122
"4800" "Classic t-statistic" "Fisher" 0.574
"4801" "Classic t-statistic" "Fisher" 0.57
"4802" "Classic t-statistic" "Fisher" 0.87
"4803" "Classic t-statistic" "Fisher" 0.324
"4804" "Classic t-statistic" "Fisher" 0.042
"4805" "Classic t-statistic" "Fisher" 0.272
"4806" "Classic t-statistic" "Fisher" 0.012
"4807" "Classic t-statistic" "Fisher" 0.028
"4808" "Classic t-statistic" "Fisher" 0.28
"4809" "Classic t-statistic" "Fisher" 0.236
"4810" "Classic t-statistic" "Fisher" 0.09
"4811" "Classic t-statistic" "Fisher" 0.186
"4812" "Classic t-statistic" "Fisher" 0.08
"4813" "Classic t-statistic" "Fisher" 0.212
"4814" "Classic t-statistic" "Fisher" 0.826
"4815" "Classic t-statistic" "Fisher" 0.244
"4816" "Classic t-statistic" "Fisher" 0.784
"4817" "Classic t-statistic" "Fisher" 0.796
"4818" "Classic t-statistic" "Fisher" 0.004
"4819" "Classic t-statistic" "Fisher" 0.016
"4820" "Classic t-statistic" "Fisher" 0.358
"4821" "Classic t-statistic" "Fisher" 0.082
"4822" "Classic t-statistic" "Fisher" 0.882
"4823" "Classic t-statistic" "Fisher" 0.258
"4824" "Classic t-statistic" "Fisher" 0.568
"4825" "Classic t-statistic" "Fisher" 0.282
"4826" "Classic t-statistic" "Fisher" 0.58
"4827" "Classic t-statistic" "Fisher" 0.194
"4828" "Classic t-statistic" "Fisher" 0.042
"4829" "Classic t-statistic" "Fisher" 0.196
"4830" "Classic t-statistic" "Fisher" 0.048
"4831" "Classic t-statistic" "Fisher" 0.394
"4832" "Classic t-statistic" "Fisher" 0.574
"4833" "Classic t-statistic" "Fisher" 0.576
"4834" "Classic t-statistic" "Fisher" 0.39
"4835" "Classic t-statistic" "Fisher" 0.494
"4836" "Classic t-statistic" "Fisher" 0.276
"4837" "Classic t-statistic" "Fisher" 0.106
"4838" "Classic t-statistic" "Fisher" 0.712
"4839" "Classic t-statistic" "Fisher" 0.526
"4840" "Classic t-statistic" "Fisher" 0.196
"4841" "Classic t-statistic" "Fisher" 0.49
"4842" "Classic t-statistic" "Fisher" 0.52
"4843" "Classic t-statistic" "Fisher" 0.916
"4844" "Classic t-statistic" "Fisher" 0.162
"4845" "Classic t-statistic" "Fisher" 0.784
"4846" "Classic t-statistic" "Fisher" 0.716
"4847" "Classic t-statistic" "Fisher" 0.072
"4848" "Classic t-statistic" "Fisher" 0.592
"4849" "Classic t-statistic" "Fisher" 0.66
"4850" "Classic t-statistic" "Fisher" 0.988
"4851" "Classic t-statistic" "Fisher" 0.502
"4852" "Classic t-statistic" "Fisher" 0.734
"4853" "Classic t-statistic" "Fisher" 0.154
"4854" "Classic t-statistic" "Fisher" 0.352
"4855" "Classic t-statistic" "Fisher" 0.014
"4856" "Classic t-statistic" "Fisher" 0.006
"4857" "Classic t-statistic" "Fisher" 0.752
"4858" "Classic t-statistic" "Fisher" 0.58
"4859" "Classic t-statistic" "Fisher" 0.072
"4860" "Classic t-statistic" "Fisher" 0.858
"4861" "Classic t-statistic" "Fisher" 0.004
"4862" "Classic t-statistic" "Fisher" 0.246
"4863" "Classic t-statistic" "Fisher" 0.174
"4864" "Classic t-statistic" "Fisher" 0.506
"4865" "Classic t-statistic" "Fisher" 0.332
"4866" "Classic t-statistic" "Fisher" 0.278
"4867" "Classic t-statistic" "Fisher" 0.316
"4868" "Classic t-statistic" "Fisher" 0.278
"4869" "Classic t-statistic" "Fisher" 0.604
"4870" "Classic t-statistic" "Fisher" 0.19
"4871" "Classic t-statistic" "Fisher" 0.038
"4872" "Classic t-statistic" "Fisher" 0.386
"4873" "Classic t-statistic" "Fisher" 0.19
"4874" "Classic t-statistic" "Fisher" 0.096
"4875" "Classic t-statistic" "Fisher" 0.47
"4876" "Classic t-statistic" "Fisher" 0.26
"4877" "Classic t-statistic" "Fisher" 0.214
"4878" "Classic t-statistic" "Fisher" 0.04
"4879" "Classic t-statistic" "Fisher" 0.57
"4880" "Classic t-statistic" "Fisher" 0.14
"4881" "Classic t-statistic" "Fisher" 0.348
"4882" "Classic t-statistic" "Fisher" 0.408
"4883" "Classic t-statistic" "Fisher" 0.036
"4884" "Classic t-statistic" "Fisher" 0.448
"4885" "Classic t-statistic" "Fisher" 0.78
"4886" "Classic t-statistic" "Fisher" 0.072
"4887" "Classic t-statistic" "Fisher" 0.364
"4888" "Classic t-statistic" "Fisher" 0.498
"4889" "Classic t-statistic" "Fisher" 0.152
"4890" "Classic t-statistic" "Fisher" 0.05
"4891" "Classic t-statistic" "Fisher" 0.222
"4892" "Classic t-statistic" "Fisher" 0.804
"4893" "Classic t-statistic" "Fisher" 0.666
"4894" "Classic t-statistic" "Fisher" 0.45
"4895" "Classic t-statistic" "Fisher" 0.012
"4896" "Classic t-statistic" "Fisher" 0.08
"4897" "Classic t-statistic" "Fisher" 0.968
"4898" "Classic t-statistic" "Fisher" 0.648
"4899" "Classic t-statistic" "Fisher" 0.81
"4900" "Classic t-statistic" "Fisher" 0.74
"4901" "Classic t-statistic" "Fisher" 0.626
"4902" "Classic t-statistic" "Fisher" 0.072
"4903" "Classic t-statistic" "Fisher" 0.088
"4904" "Classic t-statistic" "Fisher" 0.82
"4905" "Classic t-statistic" "Fisher" 0.03
"4906" "Classic t-statistic" "Fisher" 0.228
"4907" "Classic t-statistic" "Fisher" 0.86
"4908" "Classic t-statistic" "Fisher" 0.706
"4909" "Classic t-statistic" "Fisher" 0.368
"4910" "Classic t-statistic" "Fisher" 0.132
"4911" "Classic t-statistic" "Fisher" 0.44
"4912" "Classic t-statistic" "Fisher" 0.432
"4913" "Classic t-statistic" "Fisher" 0.368
"4914" "Classic t-statistic" "Fisher" 0.526
"4915" "Classic t-statistic" "Fisher" 0.074
"4916" "Classic t-statistic" "Fisher" 0.526
"4917" "Classic t-statistic" "Fisher" 0.19
"4918" "Classic t-statistic" "Fisher" 0.156
"4919" "Classic t-statistic" "Fisher" 0.072
"4920" "Classic t-statistic" "Fisher" 0.666
"4921" "Classic t-statistic" "Fisher" 0.754
"4922" "Classic t-statistic" "Fisher" 0.82
"4923" "Classic t-statistic" "Fisher" 0.334
"4924" "Classic t-statistic" "Fisher" 0.666
"4925" "Classic t-statistic" "Fisher" 0.688
"4926" "Classic t-statistic" "Fisher" 0.592
"4927" "Classic t-statistic" "Fisher" 0.586
"4928" "Classic t-statistic" "Fisher" 0.452
"4929" "Classic t-statistic" "Fisher" 0.274
"4930" "Classic t-statistic" "Fisher" 0.494
"4931" "Classic t-statistic" "Fisher" 0.044
"4932" "Classic t-statistic" "Fisher" 0.066
"4933" "Classic t-statistic" "Fisher" 0.012
"4934" "Classic t-statistic" "Fisher" 0
"4935" "Classic t-statistic" "Fisher" 0.442
"4936" "Classic t-statistic" "Fisher" 0.91
"4937" "Classic t-statistic" "Fisher" 0.976
"4938" "Classic t-statistic" "Fisher" 0.28
"4939" "Classic t-statistic" "Fisher" 0.932
"4940" "Classic t-statistic" "Fisher" 0.884
"4941" "Classic t-statistic" "Fisher" 0.806
"4942" "Classic t-statistic" "Fisher" 0.644
"4943" "Classic t-statistic" "Fisher" 0.206
"4944" "Classic t-statistic" "Fisher" 0.206
"4945" "Classic t-statistic" "Fisher" 0.912
"4946" "Classic t-statistic" "Fisher" 0.056
"4947" "Classic t-statistic" "Fisher" 0.474
"4948" "Classic t-statistic" "Fisher" 0.684
"4949" "Classic t-statistic" "Fisher" 0.762
"4950" "Classic t-statistic" "Fisher" 0.696
"4951" "Classic t-statistic" "Fisher" 0.618
"4952" "Classic t-statistic" "Fisher" 0.836
"4953" "Classic t-statistic" "Fisher" 0.246
"4954" "Classic t-statistic" "Fisher" 0.714
"4955" "Classic t-statistic" "Fisher" 0.864
"4956" "Classic t-statistic" "Fisher" 0.122
"4957" "Classic t-statistic" "Fisher" 0.656
"4958" "Classic t-statistic" "Fisher" 0.122
"4959" "Classic t-statistic" "Fisher" 1
"4960" "Classic t-statistic" "Fisher" 0.682
"4961" "Classic t-statistic" "Fisher" 0.922
"4962" "Classic t-statistic" "Fisher" 0.072
"4963" "Classic t-statistic" "Fisher" 0.286
"4964" "Classic t-statistic" "Fisher" 0.84
"4965" "Classic t-statistic" "Fisher" 0
"4966" "Classic t-statistic" "Fisher" 0.906
"4967" "Classic t-statistic" "Fisher" 0.878
"4968" "Classic t-statistic" "Fisher" 0.096
"4969" "Classic t-statistic" "Fisher" 0.608
"4970" "Classic t-statistic" "Fisher" 0.95
"4971" "Classic t-statistic" "Fisher" 0.018
"4972" "Classic t-statistic" "Fisher" 0.504
"4973" "Classic t-statistic" "Fisher" 0.456
"4974" "Classic t-statistic" "Fisher" 0.318
"4975" "Classic t-statistic" "Fisher" 0.912
"4976" "Classic t-statistic" "Fisher" 0.196
"4977" "Classic t-statistic" "Fisher" 0.124
"4978" "Classic t-statistic" "Fisher" 0.316
"4979" "Classic t-statistic" "Fisher" 0.108
"4980" "Classic t-statistic" "Fisher" 0.674
"4981" "Classic t-statistic" "Fisher" 0.652
"4982" "Classic t-statistic" "Fisher" 0.32
"4983" "Classic t-statistic" "Fisher" 0.724
"4984" "Classic t-statistic" "Fisher" 0.032
"4985" "Classic t-statistic" "Fisher" 0.002
"4986" "Classic t-statistic" "Fisher" 0.396
"4987" "Classic t-statistic" "Fisher" 0.026
"4988" "Classic t-statistic" "Fisher" 0.282
"4989" "Classic t-statistic" "Fisher" 0.014
"4990" "Classic t-statistic" "Fisher" 0.098
"4991" "Classic t-statistic" "Fisher" 0.654
"4992" "Classic t-statistic" "Fisher" 0.378
"4993" "Classic t-statistic" "Fisher" 0.034
"4994" "Classic t-statistic" "Fisher" 0.008
"4995" "Classic t-statistic" "Fisher" 0.95
"4996" "Classic t-statistic" "Fisher" 0.082
"4997" "Classic t-statistic" "Fisher" 0.424
"4998" "Classic t-statistic" "Fisher" 0.004
"4999" "Classic t-statistic" "Fisher" 0.312
"5000" "Classic t-statistic" "Fisher" 0.136
"5001" "Robust t-statistic" "Fisher" 0.792
"5002" "Robust t-statistic" "Fisher" 0.828
"5003" "Robust t-statistic" "Fisher" 0.222
"5004" "Robust t-statistic" "Fisher" 0.254
"5005" "Robust t-statistic" "Fisher" 0.768
"5006" "Robust t-statistic" "Fisher" 0.768
"5007" "Robust t-statistic" "Fisher" 0.992
"5008" "Robust t-statistic" "Fisher" 0.3
"5009" "Robust t-statistic" "Fisher" 0.234
"5010" "Robust t-statistic" "Fisher" 0.886
"5011" "Robust t-statistic" "Fisher" 0.774
"5012" "Robust t-statistic" "Fisher" 0.418
"5013" "Robust t-statistic" "Fisher" 0.508
"5014" "Robust t-statistic" "Fisher" 0.906
"5015" "Robust t-statistic" "Fisher" 0.314
"5016" "Robust t-statistic" "Fisher" 0.634
"5017" "Robust t-statistic" "Fisher" 0.926
"5018" "Robust t-statistic" "Fisher" 0.656
"5019" "Robust t-statistic" "Fisher" 0.7
"5020" "Robust t-statistic" "Fisher" 0.06
"5021" "Robust t-statistic" "Fisher" 0.224
"5022" "Robust t-statistic" "Fisher" 0.842
"5023" "Robust t-statistic" "Fisher" 0.466
"5024" "Robust t-statistic" "Fisher" 0.73
"5025" "Robust t-statistic" "Fisher" 0.03
"5026" "Robust t-statistic" "Fisher" 0.856
"5027" "Robust t-statistic" "Fisher" 0.548
"5028" "Robust t-statistic" "Fisher" 0.026
"5029" "Robust t-statistic" "Fisher" 0.778
"5030" "Robust t-statistic" "Fisher" 0.388
"5031" "Robust t-statistic" "Fisher" 0.428
"5032" "Robust t-statistic" "Fisher" 0.854
"5033" "Robust t-statistic" "Fisher" 0.526
"5034" "Robust t-statistic" "Fisher" 0.054
"5035" "Robust t-statistic" "Fisher" 1
"5036" "Robust t-statistic" "Fisher" 0.778
"5037" "Robust t-statistic" "Fisher" 0.466
"5038" "Robust t-statistic" "Fisher" 0.822
"5039" "Robust t-statistic" "Fisher" 0.306
"5040" "Robust t-statistic" "Fisher" 0.146
"5041" "Robust t-statistic" "Fisher" 0.784
"5042" "Robust t-statistic" "Fisher" 0.626
"5043" "Robust t-statistic" "Fisher" 0.036
"5044" "Robust t-statistic" "Fisher" 0.79
"5045" "Robust t-statistic" "Fisher" 0.948
"5046" "Robust t-statistic" "Fisher" 1
"5047" "Robust t-statistic" "Fisher" 0.436
"5048" "Robust t-statistic" "Fisher" 0.102
"5049" "Robust t-statistic" "Fisher" 0.76
"5050" "Robust t-statistic" "Fisher" 0.84
"5051" "Robust t-statistic" "Fisher" 0.594
"5052" "Robust t-statistic" "Fisher" 0.928
"5053" "Robust t-statistic" "Fisher" 0.132
"5054" "Robust t-statistic" "Fisher" 0.93
"5055" "Robust t-statistic" "Fisher" 0.722
"5056" "Robust t-statistic" "Fisher" 0.122
"5057" "Robust t-statistic" "Fisher" 0.412
"5058" "Robust t-statistic" "Fisher" 0.376
"5059" "Robust t-statistic" "Fisher" 0.584
"5060" "Robust t-statistic" "Fisher" 0.75
"5061" "Robust t-statistic" "Fisher" 0.812
"5062" "Robust t-statistic" "Fisher" 0.57
"5063" "Robust t-statistic" "Fisher" 0.466
"5064" "Robust t-statistic" "Fisher" 0.422
"5065" "Robust t-statistic" "Fisher" 0.7
"5066" "Robust t-statistic" "Fisher" 0.566
"5067" "Robust t-statistic" "Fisher" 0.896
"5068" "Robust t-statistic" "Fisher" 0.182
"5069" "Robust t-statistic" "Fisher" 0.722
"5070" "Robust t-statistic" "Fisher" 0.658
"5071" "Robust t-statistic" "Fisher" 0.366
"5072" "Robust t-statistic" "Fisher" 0.938
"5073" "Robust t-statistic" "Fisher" 0.004
"5074" "Robust t-statistic" "Fisher" 0.306
"5075" "Robust t-statistic" "Fisher" 0.59
"5076" "Robust t-statistic" "Fisher" 0.046
"5077" "Robust t-statistic" "Fisher" 0.96
"5078" "Robust t-statistic" "Fisher" 0.812
"5079" "Robust t-statistic" "Fisher" 0.882
"5080" "Robust t-statistic" "Fisher" 0.724
"5081" "Robust t-statistic" "Fisher" 0.672
"5082" "Robust t-statistic" "Fisher" 0.154
"5083" "Robust t-statistic" "Fisher" 0.952
"5084" "Robust t-statistic" "Fisher" 0.766
"5085" "Robust t-statistic" "Fisher" 0.806
"5086" "Robust t-statistic" "Fisher" 0.41
"5087" "Robust t-statistic" "Fisher" 0.67
"5088" "Robust t-statistic" "Fisher" 0.65
"5089" "Robust t-statistic" "Fisher" 0.624
"5090" "Robust t-statistic" "Fisher" 0.424
"5091" "Robust t-statistic" "Fisher" 0.316
"5092" "Robust t-statistic" "Fisher" 0.894
"5093" "Robust t-statistic" "Fisher" 0.208
"5094" "Robust t-statistic" "Fisher" 0.61
"5095" "Robust t-statistic" "Fisher" 0.668
"5096" "Robust t-statistic" "Fisher" 0.104
"5097" "Robust t-statistic" "Fisher" 0.81
"5098" "Robust t-statistic" "Fisher" 0.764
"5099" "Robust t-statistic" "Fisher" 0.51
"5100" "Robust t-statistic" "Fisher" 0.69
"5101" "Robust t-statistic" "Fisher" 0.5
"5102" "Robust t-statistic" "Fisher" 0.058
"5103" "Robust t-statistic" "Fisher" 0.416
"5104" "Robust t-statistic" "Fisher" 0.898
"5105" "Robust t-statistic" "Fisher" 0.362
"5106" "Robust t-statistic" "Fisher" 0.532
"5107" "Robust t-statistic" "Fisher" 0.956
"5108" "Robust t-statistic" "Fisher" 0.492
"5109" "Robust t-statistic" "Fisher" 0.376
"5110" "Robust t-statistic" "Fisher" 0.758
"5111" "Robust t-statistic" "Fisher" 0.284
"5112" "Robust t-statistic" "Fisher" 0.39
"5113" "Robust t-statistic" "Fisher" 0.278
"5114" "Robust t-statistic" "Fisher" 0.736
"5115" "Robust t-statistic" "Fisher" 0.748
"5116" "Robust t-statistic" "Fisher" 0.526
"5117" "Robust t-statistic" "Fisher" 0.978
"5118" "Robust t-statistic" "Fisher" 0.748
"5119" "Robust t-statistic" "Fisher" 0.822
"5120" "Robust t-statistic" "Fisher" 0.784
"5121" "Robust t-statistic" "Fisher" 0.036
"5122" "Robust t-statistic" "Fisher" 0.574
"5123" "Robust t-statistic" "Fisher" 0.566
"5124" "Robust t-statistic" "Fisher" 0.72
"5125" "Robust t-statistic" "Fisher" 0.656
"5126" "Robust t-statistic" "Fisher" 0.914
"5127" "Robust t-statistic" "Fisher" 0.836
"5128" "Robust t-statistic" "Fisher" 0.454
"5129" "Robust t-statistic" "Fisher" 0.864
"5130" "Robust t-statistic" "Fisher" 0.886
"5131" "Robust t-statistic" "Fisher" 0.798
"5132" "Robust t-statistic" "Fisher" 0.35
"5133" "Robust t-statistic" "Fisher" 0.122
"5134" "Robust t-statistic" "Fisher" 0.708
"5135" "Robust t-statistic" "Fisher" 0.718
"5136" "Robust t-statistic" "Fisher" 0.074
"5137" "Robust t-statistic" "Fisher" 0.742
"5138" "Robust t-statistic" "Fisher" 0.904
"5139" "Robust t-statistic" "Fisher" 0.308
"5140" "Robust t-statistic" "Fisher" 0.772
"5141" "Robust t-statistic" "Fisher" 0.172
"5142" "Robust t-statistic" "Fisher" 0.822
"5143" "Robust t-statistic" "Fisher" 0.452
"5144" "Robust t-statistic" "Fisher" 0.992
"5145" "Robust t-statistic" "Fisher" 0.352
"5146" "Robust t-statistic" "Fisher" 0.832
"5147" "Robust t-statistic" "Fisher" 0.058
"5148" "Robust t-statistic" "Fisher" 0.356
"5149" "Robust t-statistic" "Fisher" 0.584
"5150" "Robust t-statistic" "Fisher" 0.412
"5151" "Robust t-statistic" "Fisher" 0.218
"5152" "Robust t-statistic" "Fisher" 0.15
"5153" "Robust t-statistic" "Fisher" 0.866
"5154" "Robust t-statistic" "Fisher" 0.294
"5155" "Robust t-statistic" "Fisher" 0.348
"5156" "Robust t-statistic" "Fisher" 0.68
"5157" "Robust t-statistic" "Fisher" 0.254
"5158" "Robust t-statistic" "Fisher" 0.154
"5159" "Robust t-statistic" "Fisher" 0.602
"5160" "Robust t-statistic" "Fisher" 0.468
"5161" "Robust t-statistic" "Fisher" 0.918
"5162" "Robust t-statistic" "Fisher" 0.774
"5163" "Robust t-statistic" "Fisher" 0.776
"5164" "Robust t-statistic" "Fisher" 0.668
"5165" "Robust t-statistic" "Fisher" 0.716
"5166" "Robust t-statistic" "Fisher" 0.476
"5167" "Robust t-statistic" "Fisher" 0.896
"5168" "Robust t-statistic" "Fisher" 0.984
"5169" "Robust t-statistic" "Fisher" 0.572
"5170" "Robust t-statistic" "Fisher" 0.022
"5171" "Robust t-statistic" "Fisher" 0.352
"5172" "Robust t-statistic" "Fisher" 0.276
"5173" "Robust t-statistic" "Fisher" 0.662
"5174" "Robust t-statistic" "Fisher" 0.492
"5175" "Robust t-statistic" "Fisher" 0.284
"5176" "Robust t-statistic" "Fisher" 0.8
"5177" "Robust t-statistic" "Fisher" 0.57
"5178" "Robust t-statistic" "Fisher" 0.892
"5179" "Robust t-statistic" "Fisher" 0.324
"5180" "Robust t-statistic" "Fisher" 0.946
"5181" "Robust t-statistic" "Fisher" 0.13
"5182" "Robust t-statistic" "Fisher" 0.218
"5183" "Robust t-statistic" "Fisher" 0.244
"5184" "Robust t-statistic" "Fisher" 0.36
"5185" "Robust t-statistic" "Fisher" 0.9
"5186" "Robust t-statistic" "Fisher" 0.37
"5187" "Robust t-statistic" "Fisher" 0.858
"5188" "Robust t-statistic" "Fisher" 0.524
"5189" "Robust t-statistic" "Fisher" 0.86
"5190" "Robust t-statistic" "Fisher" 0.568
"5191" "Robust t-statistic" "Fisher" 0.802
"5192" "Robust t-statistic" "Fisher" 0.42
"5193" "Robust t-statistic" "Fisher" 0.886
"5194" "Robust t-statistic" "Fisher" 0.626
"5195" "Robust t-statistic" "Fisher" 0.696
"5196" "Robust t-statistic" "Fisher" 0.996
"5197" "Robust t-statistic" "Fisher" 0.448
"5198" "Robust t-statistic" "Fisher" 0.492
"5199" "Robust t-statistic" "Fisher" 0.292
"5200" "Robust t-statistic" "Fisher" 0.338
"5201" "Robust t-statistic" "Fisher" 0.728
"5202" "Robust t-statistic" "Fisher" 0.402
"5203" "Robust t-statistic" "Fisher" 0.124
"5204" "Robust t-statistic" "Fisher" 0.62
"5205" "Robust t-statistic" "Fisher" 0.154
"5206" "Robust t-statistic" "Fisher" 0.278
"5207" "Robust t-statistic" "Fisher" 0.358
"5208" "Robust t-statistic" "Fisher" 0.922
"5209" "Robust t-statistic" "Fisher" 0.286
"5210" "Robust t-statistic" "Fisher" 0.87
"5211" "Robust t-statistic" "Fisher" 0.07
"5212" "Robust t-statistic" "Fisher" 0.74
"5213" "Robust t-statistic" "Fisher" 0.4
"5214" "Robust t-statistic" "Fisher" 0.746
"5215" "Robust t-statistic" "Fisher" 0.288
"5216" "Robust t-statistic" "Fisher" 0.592
"5217" "Robust t-statistic" "Fisher" 0.638
"5218" "Robust t-statistic" "Fisher" 0.81
"5219" "Robust t-statistic" "Fisher" 0.934
"5220" "Robust t-statistic" "Fisher" 0.966
"5221" "Robust t-statistic" "Fisher" 0.854
"5222" "Robust t-statistic" "Fisher" 0.272
"5223" "Robust t-statistic" "Fisher" 0.528
"5224" "Robust t-statistic" "Fisher" 0.536
"5225" "Robust t-statistic" "Fisher" 0.368
"5226" "Robust t-statistic" "Fisher" 0.41
"5227" "Robust t-statistic" "Fisher" 0.194
"5228" "Robust t-statistic" "Fisher" 0.542
"5229" "Robust t-statistic" "Fisher" 0.192
"5230" "Robust t-statistic" "Fisher" 0.866
"5231" "Robust t-statistic" "Fisher" 0.496
"5232" "Robust t-statistic" "Fisher" 0.612
"5233" "Robust t-statistic" "Fisher" 0.33
"5234" "Robust t-statistic" "Fisher" 0.578
"5235" "Robust t-statistic" "Fisher" 0.222
"5236" "Robust t-statistic" "Fisher" 0.506
"5237" "Robust t-statistic" "Fisher" 0.084
"5238" "Robust t-statistic" "Fisher" 0.608
"5239" "Robust t-statistic" "Fisher" 0.746
"5240" "Robust t-statistic" "Fisher" 0.132
"5241" "Robust t-statistic" "Fisher" 0.36
"5242" "Robust t-statistic" "Fisher" 0.856
"5243" "Robust t-statistic" "Fisher" 0.432
"5244" "Robust t-statistic" "Fisher" 0.344
"5245" "Robust t-statistic" "Fisher" 0.636
"5246" "Robust t-statistic" "Fisher" 0.758
"5247" "Robust t-statistic" "Fisher" 0.838
"5248" "Robust t-statistic" "Fisher" 0.982
"5249" "Robust t-statistic" "Fisher" 0.458
"5250" "Robust t-statistic" "Fisher" 0.95
"5251" "Robust t-statistic" "Fisher" 0.65
"5252" "Robust t-statistic" "Fisher" 0.57
"5253" "Robust t-statistic" "Fisher" 0.702
"5254" "Robust t-statistic" "Fisher" 0.8
"5255" "Robust t-statistic" "Fisher" 0.536
"5256" "Robust t-statistic" "Fisher" 0.578
"5257" "Robust t-statistic" "Fisher" 0.348
"5258" "Robust t-statistic" "Fisher" 0.896
"5259" "Robust t-statistic" "Fisher" 0.562
"5260" "Robust t-statistic" "Fisher" 0.694
"5261" "Robust t-statistic" "Fisher" 0.264
"5262" "Robust t-statistic" "Fisher" 0.678
"5263" "Robust t-statistic" "Fisher" 0.63
"5264" "Robust t-statistic" "Fisher" 0.06
"5265" "Robust t-statistic" "Fisher" 0.068
"5266" "Robust t-statistic" "Fisher" 0.582
"5267" "Robust t-statistic" "Fisher" 0.376
"5268" "Robust t-statistic" "Fisher" 0.626
"5269" "Robust t-statistic" "Fisher" 0.824
"5270" "Robust t-statistic" "Fisher" 0.512
"5271" "Robust t-statistic" "Fisher" 0.95
"5272" "Robust t-statistic" "Fisher" 0.954
"5273" "Robust t-statistic" "Fisher" 0.35
"5274" "Robust t-statistic" "Fisher" 0.196
"5275" "Robust t-statistic" "Fisher" 0.526
"5276" "Robust t-statistic" "Fisher" 0.906
"5277" "Robust t-statistic" "Fisher" 0.836
"5278" "Robust t-statistic" "Fisher" 0.704
"5279" "Robust t-statistic" "Fisher" 0.96
"5280" "Robust t-statistic" "Fisher" 0.866
"5281" "Robust t-statistic" "Fisher" 0.65
"5282" "Robust t-statistic" "Fisher" 0.81
"5283" "Robust t-statistic" "Fisher" 0.074
"5284" "Robust t-statistic" "Fisher" 0.198
"5285" "Robust t-statistic" "Fisher" 0.068
"5286" "Robust t-statistic" "Fisher" 0.744
"5287" "Robust t-statistic" "Fisher" 0.992
"5288" "Robust t-statistic" "Fisher" 0.566
"5289" "Robust t-statistic" "Fisher" 1
"5290" "Robust t-statistic" "Fisher" 0.704
"5291" "Robust t-statistic" "Fisher" 0.242
"5292" "Robust t-statistic" "Fisher" 0.614
"5293" "Robust t-statistic" "Fisher" 0.256
"5294" "Robust t-statistic" "Fisher" 0.972
"5295" "Robust t-statistic" "Fisher" 0.624
"5296" "Robust t-statistic" "Fisher" 0.594
"5297" "Robust t-statistic" "Fisher" 0.356
"5298" "Robust t-statistic" "Fisher" 0.882
"5299" "Robust t-statistic" "Fisher" 0.686
"5300" "Robust t-statistic" "Fisher" 0.506
"5301" "Robust t-statistic" "Fisher" 0.734
"5302" "Robust t-statistic" "Fisher" 0.524
"5303" "Robust t-statistic" "Fisher" 0.792
"5304" "Robust t-statistic" "Fisher" 0.5
"5305" "Robust t-statistic" "Fisher" 0.646
"5306" "Robust t-statistic" "Fisher" 0.922
"5307" "Robust t-statistic" "Fisher" 0.62
"5308" "Robust t-statistic" "Fisher" 0.602
"5309" "Robust t-statistic" "Fisher" 0.576
"5310" "Robust t-statistic" "Fisher" 0.638
"5311" "Robust t-statistic" "Fisher" 0.218
"5312" "Robust t-statistic" "Fisher" 0.928
"5313" "Robust t-statistic" "Fisher" 0.728
"5314" "Robust t-statistic" "Fisher" 0.552
"5315" "Robust t-statistic" "Fisher" 0.178
"5316" "Robust t-statistic" "Fisher" 0.62
"5317" "Robust t-statistic" "Fisher" 0.35
"5318" "Robust t-statistic" "Fisher" 0.16
"5319" "Robust t-statistic" "Fisher" 0.636
"5320" "Robust t-statistic" "Fisher" 0.56
"5321" "Robust t-statistic" "Fisher" 0.092
"5322" "Robust t-statistic" "Fisher" 0.57
"5323" "Robust t-statistic" "Fisher" 0.836
"5324" "Robust t-statistic" "Fisher" 0.218
"5325" "Robust t-statistic" "Fisher" 0.12
"5326" "Robust t-statistic" "Fisher" 0.584
"5327" "Robust t-statistic" "Fisher" 0.302
"5328" "Robust t-statistic" "Fisher" 0.588
"5329" "Robust t-statistic" "Fisher" 0.336
"5330" "Robust t-statistic" "Fisher" 0.976
"5331" "Robust t-statistic" "Fisher" 0.608
"5332" "Robust t-statistic" "Fisher" 0.63
"5333" "Robust t-statistic" "Fisher" 0.448
"5334" "Robust t-statistic" "Fisher" 0.894
"5335" "Robust t-statistic" "Fisher" 0.27
"5336" "Robust t-statistic" "Fisher" 0.28
"5337" "Robust t-statistic" "Fisher" 0.79
"5338" "Robust t-statistic" "Fisher" 0.49
"5339" "Robust t-statistic" "Fisher" 0.51
"5340" "Robust t-statistic" "Fisher" 0.574
"5341" "Robust t-statistic" "Fisher" 0.302
"5342" "Robust t-statistic" "Fisher" 0.338
"5343" "Robust t-statistic" "Fisher" 0.176
"5344" "Robust t-statistic" "Fisher" 0.502
"5345" "Robust t-statistic" "Fisher" 0.252
"5346" "Robust t-statistic" "Fisher" 0.338
"5347" "Robust t-statistic" "Fisher" 0.852
"5348" "Robust t-statistic" "Fisher" 0.884
"5349" "Robust t-statistic" "Fisher" 0.676
"5350" "Robust t-statistic" "Fisher" 0.894
"5351" "Robust t-statistic" "Fisher" 0.464
"5352" "Robust t-statistic" "Fisher" 0.306
"5353" "Robust t-statistic" "Fisher" 0.996
"5354" "Robust t-statistic" "Fisher" 0.968
"5355" "Robust t-statistic" "Fisher" 0.58
"5356" "Robust t-statistic" "Fisher" 0.71
"5357" "Robust t-statistic" "Fisher" 0.996
"5358" "Robust t-statistic" "Fisher" 0.552
"5359" "Robust t-statistic" "Fisher" 0.338
"5360" "Robust t-statistic" "Fisher" 0.584
"5361" "Robust t-statistic" "Fisher" 0.534
"5362" "Robust t-statistic" "Fisher" 0.02
"5363" "Robust t-statistic" "Fisher" 0.862
"5364" "Robust t-statistic" "Fisher" 0.93
"5365" "Robust t-statistic" "Fisher" 0.608
"5366" "Robust t-statistic" "Fisher" 0.584
"5367" "Robust t-statistic" "Fisher" 0.836
"5368" "Robust t-statistic" "Fisher" 0.304
"5369" "Robust t-statistic" "Fisher" 0.668
"5370" "Robust t-statistic" "Fisher" 0.62
"5371" "Robust t-statistic" "Fisher" 0.814
"5372" "Robust t-statistic" "Fisher" 0.904
"5373" "Robust t-statistic" "Fisher" 0.48
"5374" "Robust t-statistic" "Fisher" 0.458
"5375" "Robust t-statistic" "Fisher" 0.596
"5376" "Robust t-statistic" "Fisher" 0.374
"5377" "Robust t-statistic" "Fisher" 0.068
"5378" "Robust t-statistic" "Fisher" 0.452
"5379" "Robust t-statistic" "Fisher" 0.496
"5380" "Robust t-statistic" "Fisher" 0.898
"5381" "Robust t-statistic" "Fisher" 0.406
"5382" "Robust t-statistic" "Fisher" 0.56
"5383" "Robust t-statistic" "Fisher" 0.562
"5384" "Robust t-statistic" "Fisher" 0.668
"5385" "Robust t-statistic" "Fisher" 0.342
"5386" "Robust t-statistic" "Fisher" 0.734
"5387" "Robust t-statistic" "Fisher" 0.32
"5388" "Robust t-statistic" "Fisher" 0.672
"5389" "Robust t-statistic" "Fisher" 0.972
"5390" "Robust t-statistic" "Fisher" 0.31
"5391" "Robust t-statistic" "Fisher" 0.174
"5392" "Robust t-statistic" "Fisher" 0.766
"5393" "Robust t-statistic" "Fisher" 0.772
"5394" "Robust t-statistic" "Fisher" 0.216
"5395" "Robust t-statistic" "Fisher" 0.34
"5396" "Robust t-statistic" "Fisher" 0.682
"5397" "Robust t-statistic" "Fisher" 0.832
"5398" "Robust t-statistic" "Fisher" 0.89
"5399" "Robust t-statistic" "Fisher" 0.732
"5400" "Robust t-statistic" "Fisher" 0.174
"5401" "Robust t-statistic" "Fisher" 0.408
"5402" "Robust t-statistic" "Fisher" 0.518
"5403" "Robust t-statistic" "Fisher" 0.056
"5404" "Robust t-statistic" "Fisher" 0.418
"5405" "Robust t-statistic" "Fisher" 0.512
"5406" "Robust t-statistic" "Fisher" 0.516
"5407" "Robust t-statistic" "Fisher" 0.346
"5408" "Robust t-statistic" "Fisher" 0.846
"5409" "Robust t-statistic" "Fisher" 0.356
"5410" "Robust t-statistic" "Fisher" 0.332
"5411" "Robust t-statistic" "Fisher" 0.796
"5412" "Robust t-statistic" "Fisher" 0.238
"5413" "Robust t-statistic" "Fisher" 0.862
"5414" "Robust t-statistic" "Fisher" 0.116
"5415" "Robust t-statistic" "Fisher" 0.612
"5416" "Robust t-statistic" "Fisher" 0.952
"5417" "Robust t-statistic" "Fisher" 0.198
"5418" "Robust t-statistic" "Fisher" 0.4
"5419" "Robust t-statistic" "Fisher" 0.774
"5420" "Robust t-statistic" "Fisher" 0.474
"5421" "Robust t-statistic" "Fisher" 0.914
"5422" "Robust t-statistic" "Fisher" 0.248
"5423" "Robust t-statistic" "Fisher" 0.25
"5424" "Robust t-statistic" "Fisher" 0.452
"5425" "Robust t-statistic" "Fisher" 0.96
"5426" "Robust t-statistic" "Fisher" 0.988
"5427" "Robust t-statistic" "Fisher" 0.898
"5428" "Robust t-statistic" "Fisher" 0.938
"5429" "Robust t-statistic" "Fisher" 0.358
"5430" "Robust t-statistic" "Fisher" 0.686
"5431" "Robust t-statistic" "Fisher" 0.356
"5432" "Robust t-statistic" "Fisher" 0.016
"5433" "Robust t-statistic" "Fisher" 0.072
"5434" "Robust t-statistic" "Fisher" 0.526
"5435" "Robust t-statistic" "Fisher" 0.986
"5436" "Robust t-statistic" "Fisher" 0.628
"5437" "Robust t-statistic" "Fisher" 0.926
"5438" "Robust t-statistic" "Fisher" 0.338
"5439" "Robust t-statistic" "Fisher" 0.496
"5440" "Robust t-statistic" "Fisher" 0.236
"5441" "Robust t-statistic" "Fisher" 0.608
"5442" "Robust t-statistic" "Fisher" 0.274
"5443" "Robust t-statistic" "Fisher" 0.68
"5444" "Robust t-statistic" "Fisher" 0.008
"5445" "Robust t-statistic" "Fisher" 0.266
"5446" "Robust t-statistic" "Fisher" 0.914
"5447" "Robust t-statistic" "Fisher" 0.352
"5448" "Robust t-statistic" "Fisher" 0.01
"5449" "Robust t-statistic" "Fisher" 0.674
"5450" "Robust t-statistic" "Fisher" 0.788
"5451" "Robust t-statistic" "Fisher" 0.918
"5452" "Robust t-statistic" "Fisher" 0.292
"5453" "Robust t-statistic" "Fisher" 0.646
"5454" "Robust t-statistic" "Fisher" 0.968
"5455" "Robust t-statistic" "Fisher" 0.482
"5456" "Robust t-statistic" "Fisher" 0.236
"5457" "Robust t-statistic" "Fisher" 0.49
"5458" "Robust t-statistic" "Fisher" 0.492
"5459" "Robust t-statistic" "Fisher" 0.866
"5460" "Robust t-statistic" "Fisher" 0.288
"5461" "Robust t-statistic" "Fisher" 0.59
"5462" "Robust t-statistic" "Fisher" 0.042
"5463" "Robust t-statistic" "Fisher" 0.346
"5464" "Robust t-statistic" "Fisher" 0.316
"5465" "Robust t-statistic" "Fisher" 0.3
"5466" "Robust t-statistic" "Fisher" 0.3
"5467" "Robust t-statistic" "Fisher" 0.528
"5468" "Robust t-statistic" "Fisher" 0.204
"5469" "Robust t-statistic" "Fisher" 0.814
"5470" "Robust t-statistic" "Fisher" 0.854
"5471" "Robust t-statistic" "Fisher" 0.494
"5472" "Robust t-statistic" "Fisher" 0.576
"5473" "Robust t-statistic" "Fisher" 0.676
"5474" "Robust t-statistic" "Fisher" 0.71
"5475" "Robust t-statistic" "Fisher" 0.354
"5476" "Robust t-statistic" "Fisher" 0.942
"5477" "Robust t-statistic" "Fisher" 0.398
"5478" "Robust t-statistic" "Fisher" 0.576
"5479" "Robust t-statistic" "Fisher" 0.318
"5480" "Robust t-statistic" "Fisher" 0.44
"5481" "Robust t-statistic" "Fisher" 0.422
"5482" "Robust t-statistic" "Fisher" 0.726
"5483" "Robust t-statistic" "Fisher" 0.996
"5484" "Robust t-statistic" "Fisher" 0
"5485" "Robust t-statistic" "Fisher" 0.948
"5486" "Robust t-statistic" "Fisher" 0.538
"5487" "Robust t-statistic" "Fisher" 0.64
"5488" "Robust t-statistic" "Fisher" 0.596
"5489" "Robust t-statistic" "Fisher" 0.92
"5490" "Robust t-statistic" "Fisher" 0.126
"5491" "Robust t-statistic" "Fisher" 0.396
"5492" "Robust t-statistic" "Fisher" 0.16
"5493" "Robust t-statistic" "Fisher" 0.988
"5494" "Robust t-statistic" "Fisher" 0.844
"5495" "Robust t-statistic" "Fisher" 0.218
"5496" "Robust t-statistic" "Fisher" 0.848
"5497" "Robust t-statistic" "Fisher" 0.9
"5498" "Robust t-statistic" "Fisher" 0.12
"5499" "Robust t-statistic" "Fisher" 0.986
"5500" "Robust t-statistic" "Fisher" 0.614
"5501" "Robust t-statistic" "Fisher" 0.446
"5502" "Robust t-statistic" "Fisher" 0.274
"5503" "Robust t-statistic" "Fisher" 0.874
"5504" "Robust t-statistic" "Fisher" 0.55
"5505" "Robust t-statistic" "Fisher" 0.4
"5506" "Robust t-statistic" "Fisher" 0.316
"5507" "Robust t-statistic" "Fisher" 0.932
"5508" "Robust t-statistic" "Fisher" 0.196
"5509" "Robust t-statistic" "Fisher" 0.232
"5510" "Robust t-statistic" "Fisher" 0.216
"5511" "Robust t-statistic" "Fisher" 0.822
"5512" "Robust t-statistic" "Fisher" 0.69
"5513" "Robust t-statistic" "Fisher" 0.276
"5514" "Robust t-statistic" "Fisher" 0.162
"5515" "Robust t-statistic" "Fisher" 0.556
"5516" "Robust t-statistic" "Fisher" 0.3
"5517" "Robust t-statistic" "Fisher" 0.198
"5518" "Robust t-statistic" "Fisher" 0.766
"5519" "Robust t-statistic" "Fisher" 0.956
"5520" "Robust t-statistic" "Fisher" 0.27
"5521" "Robust t-statistic" "Fisher" 0.464
"5522" "Robust t-statistic" "Fisher" 0.66
"5523" "Robust t-statistic" "Fisher" 0.152
"5524" "Robust t-statistic" "Fisher" 0.964
"5525" "Robust t-statistic" "Fisher" 0.656
"5526" "Robust t-statistic" "Fisher" 0.374
"5527" "Robust t-statistic" "Fisher" 0.972
"5528" "Robust t-statistic" "Fisher" 0.45
"5529" "Robust t-statistic" "Fisher" 0.2
"5530" "Robust t-statistic" "Fisher" 0.834
"5531" "Robust t-statistic" "Fisher" 0.96
"5532" "Robust t-statistic" "Fisher" 0.584
"5533" "Robust t-statistic" "Fisher" 0.944
"5534" "Robust t-statistic" "Fisher" 0.968
"5535" "Robust t-statistic" "Fisher" 0.49
"5536" "Robust t-statistic" "Fisher" 0.796
"5537" "Robust t-statistic" "Fisher" 0.914
"5538" "Robust t-statistic" "Fisher" 0.174
"5539" "Robust t-statistic" "Fisher" 0.362
"5540" "Robust t-statistic" "Fisher" 0.92
"5541" "Robust t-statistic" "Fisher" 0.04
"5542" "Robust t-statistic" "Fisher" 0.578
"5543" "Robust t-statistic" "Fisher" 0.112
"5544" "Robust t-statistic" "Fisher" 0.86
"5545" "Robust t-statistic" "Fisher" 0.064
"5546" "Robust t-statistic" "Fisher" 0.982
"5547" "Robust t-statistic" "Fisher" 0.692
"5548" "Robust t-statistic" "Fisher" 0.284
"5549" "Robust t-statistic" "Fisher" 0.95
"5550" "Robust t-statistic" "Fisher" 0.35
"5551" "Robust t-statistic" "Fisher" 0.35
"5552" "Robust t-statistic" "Fisher" 0.978
"5553" "Robust t-statistic" "Fisher" 0.874
"5554" "Robust t-statistic" "Fisher" 0.466
"5555" "Robust t-statistic" "Fisher" 0.01
"5556" "Robust t-statistic" "Fisher" 0.71
"5557" "Robust t-statistic" "Fisher" 0.648
"5558" "Robust t-statistic" "Fisher" 0.884
"5559" "Robust t-statistic" "Fisher" 0.716
"5560" "Robust t-statistic" "Fisher" 0.34
"5561" "Robust t-statistic" "Fisher" 0.844
"5562" "Robust t-statistic" "Fisher" 0.604
"5563" "Robust t-statistic" "Fisher" 0.74
"5564" "Robust t-statistic" "Fisher" 0.774
"5565" "Robust t-statistic" "Fisher" 0.09
"5566" "Robust t-statistic" "Fisher" 0.402
"5567" "Robust t-statistic" "Fisher" 0.962
"5568" "Robust t-statistic" "Fisher" 0.066
"5569" "Robust t-statistic" "Fisher" 0.254
"5570" "Robust t-statistic" "Fisher" 0.818
"5571" "Robust t-statistic" "Fisher" 0.588
"5572" "Robust t-statistic" "Fisher" 0.724
"5573" "Robust t-statistic" "Fisher" 0.34
"5574" "Robust t-statistic" "Fisher" 0.838
"5575" "Robust t-statistic" "Fisher" 0.422
"5576" "Robust t-statistic" "Fisher" 0.458
"5577" "Robust t-statistic" "Fisher" 0.64
"5578" "Robust t-statistic" "Fisher" 0.318
"5579" "Robust t-statistic" "Fisher" 0.876
"5580" "Robust t-statistic" "Fisher" 0.636
"5581" "Robust t-statistic" "Fisher" 0.522
"5582" "Robust t-statistic" "Fisher" 0.39
"5583" "Robust t-statistic" "Fisher" 0.718
"5584" "Robust t-statistic" "Fisher" 0.806
"5585" "Robust t-statistic" "Fisher" 0.692
"5586" "Robust t-statistic" "Fisher" 0.608
"5587" "Robust t-statistic" "Fisher" 0.11
"5588" "Robust t-statistic" "Fisher" 0.222
"5589" "Robust t-statistic" "Fisher" 0.928
"5590" "Robust t-statistic" "Fisher" 0.904
"5591" "Robust t-statistic" "Fisher" 0.6
"5592" "Robust t-statistic" "Fisher" 0.12
"5593" "Robust t-statistic" "Fisher" 0.778
"5594" "Robust t-statistic" "Fisher" 0.33
"5595" "Robust t-statistic" "Fisher" 0.28
"5596" "Robust t-statistic" "Fisher" 0.194
"5597" "Robust t-statistic" "Fisher" 0.116
"5598" "Robust t-statistic" "Fisher" 0.002
"5599" "Robust t-statistic" "Fisher" 0.09
"5600" "Robust t-statistic" "Fisher" 0.026
"5601" "Robust t-statistic" "Fisher" 0.91
"5602" "Robust t-statistic" "Fisher" 0.27
"5603" "Robust t-statistic" "Fisher" 0.902
"5604" "Robust t-statistic" "Fisher" 0.784
"5605" "Robust t-statistic" "Fisher" 0.35
"5606" "Robust t-statistic" "Fisher" 0.38
"5607" "Robust t-statistic" "Fisher" 0.708
"5608" "Robust t-statistic" "Fisher" 0.176
"5609" "Robust t-statistic" "Fisher" 0.59
"5610" "Robust t-statistic" "Fisher" 0.522
"5611" "Robust t-statistic" "Fisher" 0.64
"5612" "Robust t-statistic" "Fisher" 0.722
"5613" "Robust t-statistic" "Fisher" 0.398
"5614" "Robust t-statistic" "Fisher" 0.778
"5615" "Robust t-statistic" "Fisher" 0.39
"5616" "Robust t-statistic" "Fisher" 0.754
"5617" "Robust t-statistic" "Fisher" 0.816
"5618" "Robust t-statistic" "Fisher" 0.642
"5619" "Robust t-statistic" "Fisher" 0.378
"5620" "Robust t-statistic" "Fisher" 0.176
"5621" "Robust t-statistic" "Fisher" 0.348
"5622" "Robust t-statistic" "Fisher" 0.588
"5623" "Robust t-statistic" "Fisher" 0.922
"5624" "Robust t-statistic" "Fisher" 0.85
"5625" "Robust t-statistic" "Fisher" 0.41
"5626" "Robust t-statistic" "Fisher" 0.362
"5627" "Robust t-statistic" "Fisher" 0.372
"5628" "Robust t-statistic" "Fisher" 0.614
"5629" "Robust t-statistic" "Fisher" 0.77
"5630" "Robust t-statistic" "Fisher" 0.204
"5631" "Robust t-statistic" "Fisher" 0.206
"5632" "Robust t-statistic" "Fisher" 0.808
"5633" "Robust t-statistic" "Fisher" 0.868
"5634" "Robust t-statistic" "Fisher" 0.536
"5635" "Robust t-statistic" "Fisher" 0.434
"5636" "Robust t-statistic" "Fisher" 0.252
"5637" "Robust t-statistic" "Fisher" 0.002
"5638" "Robust t-statistic" "Fisher" 0.962
"5639" "Robust t-statistic" "Fisher" 0.972
"5640" "Robust t-statistic" "Fisher" 0.22
"5641" "Robust t-statistic" "Fisher" 0.35
"5642" "Robust t-statistic" "Fisher" 0.608
"5643" "Robust t-statistic" "Fisher" 0.142
"5644" "Robust t-statistic" "Fisher" 0.966
"5645" "Robust t-statistic" "Fisher" 0.778
"5646" "Robust t-statistic" "Fisher" 0.278
"5647" "Robust t-statistic" "Fisher" 0.794
"5648" "Robust t-statistic" "Fisher" 0.748
"5649" "Robust t-statistic" "Fisher" 0.856
"5650" "Robust t-statistic" "Fisher" 0.718
"5651" "Robust t-statistic" "Fisher" 0.478
"5652" "Robust t-statistic" "Fisher" 0.248
"5653" "Robust t-statistic" "Fisher" 0.766
"5654" "Robust t-statistic" "Fisher" 0.354
"5655" "Robust t-statistic" "Fisher" 0.092
"5656" "Robust t-statistic" "Fisher" 0.562
"5657" "Robust t-statistic" "Fisher" 0.434
"5658" "Robust t-statistic" "Fisher" 0.952
"5659" "Robust t-statistic" "Fisher" 0.598
"5660" "Robust t-statistic" "Fisher" 0.844
"5661" "Robust t-statistic" "Fisher" 0.544
"5662" "Robust t-statistic" "Fisher" 0.832
"5663" "Robust t-statistic" "Fisher" 0.588
"5664" "Robust t-statistic" "Fisher" 0.818
"5665" "Robust t-statistic" "Fisher" 0.668
"5666" "Robust t-statistic" "Fisher" 0.044
"5667" "Robust t-statistic" "Fisher" 0.97
"5668" "Robust t-statistic" "Fisher" 0.256
"5669" "Robust t-statistic" "Fisher" 0.352
"5670" "Robust t-statistic" "Fisher" 0.694
"5671" "Robust t-statistic" "Fisher" 0.242
"5672" "Robust t-statistic" "Fisher" 0.956
"5673" "Robust t-statistic" "Fisher" 0.58
"5674" "Robust t-statistic" "Fisher" 0.87
"5675" "Robust t-statistic" "Fisher" 0.188
"5676" "Robust t-statistic" "Fisher" 0.65
"5677" "Robust t-statistic" "Fisher" 0.972
"5678" "Robust t-statistic" "Fisher" 0.77
"5679" "Robust t-statistic" "Fisher" 0.902
"5680" "Robust t-statistic" "Fisher" 0.056
"5681" "Robust t-statistic" "Fisher" 0.494
"5682" "Robust t-statistic" "Fisher" 0.712
"5683" "Robust t-statistic" "Fisher" 0.326
"5684" "Robust t-statistic" "Fisher" 0.446
"5685" "Robust t-statistic" "Fisher" 0.594
"5686" "Robust t-statistic" "Fisher" 0.706
"5687" "Robust t-statistic" "Fisher" 0.132
"5688" "Robust t-statistic" "Fisher" 0.526
"5689" "Robust t-statistic" "Fisher" 0.702
"5690" "Robust t-statistic" "Fisher" 0.398
"5691" "Robust t-statistic" "Fisher" 0.396
"5692" "Robust t-statistic" "Fisher" 0.128
"5693" "Robust t-statistic" "Fisher" 0.424
"5694" "Robust t-statistic" "Fisher" 0.51
"5695" "Robust t-statistic" "Fisher" 0.92
"5696" "Robust t-statistic" "Fisher" 0.41
"5697" "Robust t-statistic" "Fisher" 0.694
"5698" "Robust t-statistic" "Fisher" 0.326
"5699" "Robust t-statistic" "Fisher" 0.178
"5700" "Robust t-statistic" "Fisher" 0.17
"5701" "Robust t-statistic" "Fisher" 0.864
"5702" "Robust t-statistic" "Fisher" 0.722
"5703" "Robust t-statistic" "Fisher" 0.828
"5704" "Robust t-statistic" "Fisher" 0.892
"5705" "Robust t-statistic" "Fisher" 0.782
"5706" "Robust t-statistic" "Fisher" 0.254
"5707" "Robust t-statistic" "Fisher" 0.738
"5708" "Robust t-statistic" "Fisher" 0.814
"5709" "Robust t-statistic" "Fisher" 0.154
"5710" "Robust t-statistic" "Fisher" 0.958
"5711" "Robust t-statistic" "Fisher" 0.56
"5712" "Robust t-statistic" "Fisher" 0.966
"5713" "Robust t-statistic" "Fisher" 0.56
"5714" "Robust t-statistic" "Fisher" 0.542
"5715" "Robust t-statistic" "Fisher" 0.56
"5716" "Robust t-statistic" "Fisher" 0.602
"5717" "Robust t-statistic" "Fisher" 0.694
"5718" "Robust t-statistic" "Fisher" 0.402
"5719" "Robust t-statistic" "Fisher" 0.398
"5720" "Robust t-statistic" "Fisher" 0.796
"5721" "Robust t-statistic" "Fisher" 0.814
"5722" "Robust t-statistic" "Fisher" 0.536
"5723" "Robust t-statistic" "Fisher" 0.506
"5724" "Robust t-statistic" "Fisher" 0.754
"5725" "Robust t-statistic" "Fisher" 0.42
"5726" "Robust t-statistic" "Fisher" 0.572
"5727" "Robust t-statistic" "Fisher" 0.212
"5728" "Robust t-statistic" "Fisher" 0.968
"5729" "Robust t-statistic" "Fisher" 0.844
"5730" "Robust t-statistic" "Fisher" 0.382
"5731" "Robust t-statistic" "Fisher" 0.378
"5732" "Robust t-statistic" "Fisher" 0.726
"5733" "Robust t-statistic" "Fisher" 0.668
"5734" "Robust t-statistic" "Fisher" 0.66
"5735" "Robust t-statistic" "Fisher" 0.648
"5736" "Robust t-statistic" "Fisher" 0.148
"5737" "Robust t-statistic" "Fisher" 0.392
"5738" "Robust t-statistic" "Fisher" 0.516
"5739" "Robust t-statistic" "Fisher" 0.936
"5740" "Robust t-statistic" "Fisher" 1
"5741" "Robust t-statistic" "Fisher" 0.244
"5742" "Robust t-statistic" "Fisher" 0.07
"5743" "Robust t-statistic" "Fisher" 0.486
"5744" "Robust t-statistic" "Fisher" 0.738
"5745" "Robust t-statistic" "Fisher" 0.978
"5746" "Robust t-statistic" "Fisher" 0.806
"5747" "Robust t-statistic" "Fisher" 0.954
"5748" "Robust t-statistic" "Fisher" 0.862
"5749" "Robust t-statistic" "Fisher" 0.302
"5750" "Robust t-statistic" "Fisher" 0.848
"5751" "Robust t-statistic" "Fisher" 0.714
"5752" "Robust t-statistic" "Fisher" 0.662
"5753" "Robust t-statistic" "Fisher" 0.866
"5754" "Robust t-statistic" "Fisher" 0.684
"5755" "Robust t-statistic" "Fisher" 0.544
"5756" "Robust t-statistic" "Fisher" 0.436
"5757" "Robust t-statistic" "Fisher" 0.312
"5758" "Robust t-statistic" "Fisher" 0.958
"5759" "Robust t-statistic" "Fisher" 0.108
"5760" "Robust t-statistic" "Fisher" 0.826
"5761" "Robust t-statistic" "Fisher" 0.856
"5762" "Robust t-statistic" "Fisher" 0.148
"5763" "Robust t-statistic" "Fisher" 0.106
"5764" "Robust t-statistic" "Fisher" 0.628
"5765" "Robust t-statistic" "Fisher" 0.978
"5766" "Robust t-statistic" "Fisher" 0.654
"5767" "Robust t-statistic" "Fisher" 0.036
"5768" "Robust t-statistic" "Fisher" 0.876
"5769" "Robust t-statistic" "Fisher" 0.36
"5770" "Robust t-statistic" "Fisher" 0.764
"5771" "Robust t-statistic" "Fisher" 0.254
"5772" "Robust t-statistic" "Fisher" 0.428
"5773" "Robust t-statistic" "Fisher" 0.794
"5774" "Robust t-statistic" "Fisher" 0.29
"5775" "Robust t-statistic" "Fisher" 0.526
"5776" "Robust t-statistic" "Fisher" 0.132
"5777" "Robust t-statistic" "Fisher" 0.678
"5778" "Robust t-statistic" "Fisher" 0.376
"5779" "Robust t-statistic" "Fisher" 0.716
"5780" "Robust t-statistic" "Fisher" 0.376
"5781" "Robust t-statistic" "Fisher" 0.556
"5782" "Robust t-statistic" "Fisher" 0.81
"5783" "Robust t-statistic" "Fisher" 0.43
"5784" "Robust t-statistic" "Fisher" 0.218
"5785" "Robust t-statistic" "Fisher" 0.158
"5786" "Robust t-statistic" "Fisher" 0.092
"5787" "Robust t-statistic" "Fisher" 0.932
"5788" "Robust t-statistic" "Fisher" 0.442
"5789" "Robust t-statistic" "Fisher" 0.182
"5790" "Robust t-statistic" "Fisher" 0.826
"5791" "Robust t-statistic" "Fisher" 0.94
"5792" "Robust t-statistic" "Fisher" 0.036
"5793" "Robust t-statistic" "Fisher" 0.988
"5794" "Robust t-statistic" "Fisher" 0.546
"5795" "Robust t-statistic" "Fisher" 0.754
"5796" "Robust t-statistic" "Fisher" 0.442
"5797" "Robust t-statistic" "Fisher" 0.482
"5798" "Robust t-statistic" "Fisher" 0.734
"5799" "Robust t-statistic" "Fisher" 0.318
"5800" "Robust t-statistic" "Fisher" 0.74
"5801" "Robust t-statistic" "Fisher" 0.668
"5802" "Robust t-statistic" "Fisher" 0.906
"5803" "Robust t-statistic" "Fisher" 0.518
"5804" "Robust t-statistic" "Fisher" 0.182
"5805" "Robust t-statistic" "Fisher" 0.43
"5806" "Robust t-statistic" "Fisher" 0.124
"5807" "Robust t-statistic" "Fisher" 0.158
"5808" "Robust t-statistic" "Fisher" 0.5
"5809" "Robust t-statistic" "Fisher" 0.386
"5810" "Robust t-statistic" "Fisher" 0.23
"5811" "Robust t-statistic" "Fisher" 0.348
"5812" "Robust t-statistic" "Fisher" 0.162
"5813" "Robust t-statistic" "Fisher" 0.436
"5814" "Robust t-statistic" "Fisher" 0.886
"5815" "Robust t-statistic" "Fisher" 0.396
"5816" "Robust t-statistic" "Fisher" 0.84
"5817" "Robust t-statistic" "Fisher" 0.856
"5818" "Robust t-statistic" "Fisher" 0.054
"5819" "Robust t-statistic" "Fisher" 0.052
"5820" "Robust t-statistic" "Fisher" 0.562
"5821" "Robust t-statistic" "Fisher" 0.266
"5822" "Robust t-statistic" "Fisher" 0.91
"5823" "Robust t-statistic" "Fisher" 0.438
"5824" "Robust t-statistic" "Fisher" 0.696
"5825" "Robust t-statistic" "Fisher" 0.468
"5826" "Robust t-statistic" "Fisher" 0.728
"5827" "Robust t-statistic" "Fisher" 0.37
"5828" "Robust t-statistic" "Fisher" 0.128
"5829" "Robust t-statistic" "Fisher" 0.362
"5830" "Robust t-statistic" "Fisher" 0.176
"5831" "Robust t-statistic" "Fisher" 0.578
"5832" "Robust t-statistic" "Fisher" 0.71
"5833" "Robust t-statistic" "Fisher" 0.748
"5834" "Robust t-statistic" "Fisher" 0.566
"5835" "Robust t-statistic" "Fisher" 0.678
"5836" "Robust t-statistic" "Fisher" 0.454
"5837" "Robust t-statistic" "Fisher" 0.3
"5838" "Robust t-statistic" "Fisher" 0.806
"5839" "Robust t-statistic" "Fisher" 0.676
"5840" "Robust t-statistic" "Fisher" 0.41
"5841" "Robust t-statistic" "Fisher" 0.55
"5842" "Robust t-statistic" "Fisher" 0.638
"5843" "Robust t-statistic" "Fisher" 0.948
"5844" "Robust t-statistic" "Fisher" 0.34
"5845" "Robust t-statistic" "Fisher" 0.83
"5846" "Robust t-statistic" "Fisher" 0.81
"5847" "Robust t-statistic" "Fisher" 0.206
"5848" "Robust t-statistic" "Fisher" 0.742
"5849" "Robust t-statistic" "Fisher" 0.746
"5850" "Robust t-statistic" "Fisher" 0.996
"5851" "Robust t-statistic" "Fisher" 0.636
"5852" "Robust t-statistic" "Fisher" 0.814
"5853" "Robust t-statistic" "Fisher" 0.326
"5854" "Robust t-statistic" "Fisher" 0.524
"5855" "Robust t-statistic" "Fisher" 0.08
"5856" "Robust t-statistic" "Fisher" 0.052
"5857" "Robust t-statistic" "Fisher" 0.844
"5858" "Robust t-statistic" "Fisher" 0.724
"5859" "Robust t-statistic" "Fisher" 0.168
"5860" "Robust t-statistic" "Fisher" 0.906
"5861" "Robust t-statistic" "Fisher" 0.024
"5862" "Robust t-statistic" "Fisher" 0.462
"5863" "Robust t-statistic" "Fisher" 0.326
"5864" "Robust t-statistic" "Fisher" 0.634
"5865" "Robust t-statistic" "Fisher" 0.548
"5866" "Robust t-statistic" "Fisher" 0.436
"5867" "Robust t-statistic" "Fisher" 0.504
"5868" "Robust t-statistic" "Fisher" 0.484
"5869" "Robust t-statistic" "Fisher" 0.698
"5870" "Robust t-statistic" "Fisher" 0.352
"5871" "Robust t-statistic" "Fisher" 0.23
"5872" "Robust t-statistic" "Fisher" 0.566
"5873" "Robust t-statistic" "Fisher" 0.356
"5874" "Robust t-statistic" "Fisher" 0.304
"5875" "Robust t-statistic" "Fisher" 0.642
"5876" "Robust t-statistic" "Fisher" 0.454
"5877" "Robust t-statistic" "Fisher" 0.388
"5878" "Robust t-statistic" "Fisher" 0.192
"5879" "Robust t-statistic" "Fisher" 0.676
"5880" "Robust t-statistic" "Fisher" 0.33
"5881" "Robust t-statistic" "Fisher" 0.528
"5882" "Robust t-statistic" "Fisher" 0.53
"5883" "Robust t-statistic" "Fisher" 0.158
"5884" "Robust t-statistic" "Fisher" 0.628
"5885" "Robust t-statistic" "Fisher" 0.842
"5886" "Robust t-statistic" "Fisher" 0.164
"5887" "Robust t-statistic" "Fisher" 0.55
"5888" "Robust t-statistic" "Fisher" 0.664
"5889" "Robust t-statistic" "Fisher" 0.396
"5890" "Robust t-statistic" "Fisher" 0.158
"5891" "Robust t-statistic" "Fisher" 0.428
"5892" "Robust t-statistic" "Fisher" 0.866
"5893" "Robust t-statistic" "Fisher" 0.79
"5894" "Robust t-statistic" "Fisher" 0.608
"5895" "Robust t-statistic" "Fisher" 0.136
"5896" "Robust t-statistic" "Fisher" 0.226
"5897" "Robust t-statistic" "Fisher" 0.974
"5898" "Robust t-statistic" "Fisher" 0.746
"5899" "Robust t-statistic" "Fisher" 0.866
"5900" "Robust t-statistic" "Fisher" 0.842
"5901" "Robust t-statistic" "Fisher" 0.688
"5902" "Robust t-statistic" "Fisher" 0.238
"5903" "Robust t-statistic" "Fisher" 0.216
"5904" "Robust t-statistic" "Fisher" 0.874
"5905" "Robust t-statistic" "Fisher" 0.16
"5906" "Robust t-statistic" "Fisher" 0.434
"5907" "Robust t-statistic" "Fisher" 0.892
"5908" "Robust t-statistic" "Fisher" 0.826
"5909" "Robust t-statistic" "Fisher" 0.578
"5910" "Robust t-statistic" "Fisher" 0.308
"5911" "Robust t-statistic" "Fisher" 0.594
"5912" "Robust t-statistic" "Fisher" 0.604
"5913" "Robust t-statistic" "Fisher" 0.484
"5914" "Robust t-statistic" "Fisher" 0.696
"5915" "Robust t-statistic" "Fisher" 0.208
"5916" "Robust t-statistic" "Fisher" 0.678
"5917" "Robust t-statistic" "Fisher" 0.298
"5918" "Robust t-statistic" "Fisher" 0.352
"5919" "Robust t-statistic" "Fisher" 0.214
"5920" "Robust t-statistic" "Fisher" 0.774
"5921" "Robust t-statistic" "Fisher" 0.856
"5922" "Robust t-statistic" "Fisher" 0.888
"5923" "Robust t-statistic" "Fisher" 0.536
"5924" "Robust t-statistic" "Fisher" 0.77
"5925" "Robust t-statistic" "Fisher" 0.77
"5926" "Robust t-statistic" "Fisher" 0.716
"5927" "Robust t-statistic" "Fisher" 0.698
"5928" "Robust t-statistic" "Fisher" 0.622
"5929" "Robust t-statistic" "Fisher" 0.448
"5930" "Robust t-statistic" "Fisher" 0.648
"5931" "Robust t-statistic" "Fisher" 0.198
"5932" "Robust t-statistic" "Fisher" 0.254
"5933" "Robust t-statistic" "Fisher" 0.108
"5934" "Robust t-statistic" "Fisher" 0.026
"5935" "Robust t-statistic" "Fisher" 0.628
"5936" "Robust t-statistic" "Fisher" 0.942
"5937" "Robust t-statistic" "Fisher" 0.984
"5938" "Robust t-statistic" "Fisher" 0.454
"5939" "Robust t-statistic" "Fisher" 0.956
"5940" "Robust t-statistic" "Fisher" 0.93
"5941" "Robust t-statistic" "Fisher" 0.882
"5942" "Robust t-statistic" "Fisher" 0.776
"5943" "Robust t-statistic" "Fisher" 0.436
"5944" "Robust t-statistic" "Fisher" 0.38
"5945" "Robust t-statistic" "Fisher" 0.93
"5946" "Robust t-statistic" "Fisher" 0.202
"5947" "Robust t-statistic" "Fisher" 0.64
"5948" "Robust t-statistic" "Fisher" 0.8
"5949" "Robust t-statistic" "Fisher" 0.82
"5950" "Robust t-statistic" "Fisher" 0.834
"5951" "Robust t-statistic" "Fisher" 0.752
"5952" "Robust t-statistic" "Fisher" 0.896
"5953" "Robust t-statistic" "Fisher" 0.488
"5954" "Robust t-statistic" "Fisher" 0.81
"5955" "Robust t-statistic" "Fisher" 0.912
"5956" "Robust t-statistic" "Fisher" 0.296
"5957" "Robust t-statistic" "Fisher" 0.778
"5958" "Robust t-statistic" "Fisher" 0.302
"5959" "Robust t-statistic" "Fisher" 1
"5960" "Robust t-statistic" "Fisher" 0.77
"5961" "Robust t-statistic" "Fisher" 0.952
"5962" "Robust t-statistic" "Fisher" 0.218
"5963" "Robust t-statistic" "Fisher" 0.494
"5964" "Robust t-statistic" "Fisher" 0.886
"5965" "Robust t-statistic" "Fisher" 0.058
"5966" "Robust t-statistic" "Fisher" 0.924
"5967" "Robust t-statistic" "Fisher" 0.906
"5968" "Robust t-statistic" "Fisher" 0.28
"5969" "Robust t-statistic" "Fisher" 0.786
"5970" "Robust t-statistic" "Fisher" 0.968
"5971" "Robust t-statistic" "Fisher" 0.088
"5972" "Robust t-statistic" "Fisher" 0.68
"5973" "Robust t-statistic" "Fisher" 0.666
"5974" "Robust t-statistic" "Fisher" 0.508
"5975" "Robust t-statistic" "Fisher" 0.946
"5976" "Robust t-statistic" "Fisher" 0.386
"5977" "Robust t-statistic" "Fisher" 0.23
"5978" "Robust t-statistic" "Fisher" 0.466
"5979" "Robust t-statistic" "Fisher" 0.242
"5980" "Robust t-statistic" "Fisher" 0.77
"5981" "Robust t-statistic" "Fisher" 0.768
"5982" "Robust t-statistic" "Fisher" 0.452
"5983" "Robust t-statistic" "Fisher" 0.812
"5984" "Robust t-statistic" "Fisher" 0.162
"5985" "Robust t-statistic" "Fisher" 0.046
"5986" "Robust t-statistic" "Fisher" 0.586
"5987" "Robust t-statistic" "Fisher" 0.168
"5988" "Robust t-statistic" "Fisher" 0.464
"5989" "Robust t-statistic" "Fisher" 0.036
"5990" "Robust t-statistic" "Fisher" 0.222
"5991" "Robust t-statistic" "Fisher" 0.742
"5992" "Robust t-statistic" "Fisher" 0.512
"5993" "Robust t-statistic" "Fisher" 0.184
"5994" "Robust t-statistic" "Fisher" 0.074
"5995" "Robust t-statistic" "Fisher" 0.968
"5996" "Robust t-statistic" "Fisher" 0.266
"5997" "Robust t-statistic" "Fisher" 0.576
"5998" "Robust t-statistic" "Fisher" 0.044
"5999" "Robust t-statistic" "Fisher" 0.47
"6000" "Robust t-statistic" "Fisher" 0.328
"6001" "Unstudentized" "Lin" 0.786
"6002" "Unstudentized" "Lin" 0.306
"6003" "Unstudentized" "Lin" 0.19
"6004" "Unstudentized" "Lin" 0.168
"6005" "Unstudentized" "Lin" 0.682
"6006" "Unstudentized" "Lin" 0.396
"6007" "Unstudentized" "Lin" 0.434
"6008" "Unstudentized" "Lin" 0.132
"6009" "Unstudentized" "Lin" 0.196
"6010" "Unstudentized" "Lin" 0.646
"6011" "Unstudentized" "Lin" 0.718
"6012" "Unstudentized" "Lin" 0.148
"6013" "Unstudentized" "Lin" 0.066
"6014" "Unstudentized" "Lin" 0.612
"6015" "Unstudentized" "Lin" 0.112
"6016" "Unstudentized" "Lin" 0.554
"6017" "Unstudentized" "Lin" 0.78
"6018" "Unstudentized" "Lin" 0.532
"6019" "Unstudentized" "Lin" 0.994
"6020" "Unstudentized" "Lin" 0.028
"6021" "Unstudentized" "Lin" 0.094
"6022" "Unstudentized" "Lin" 0.98
"6023" "Unstudentized" "Lin" 0.59
"6024" "Unstudentized" "Lin" 0.278
"6025" "Unstudentized" "Lin" 0.012
"6026" "Unstudentized" "Lin" 0.782
"6027" "Unstudentized" "Lin" 0.938
"6028" "Unstudentized" "Lin" 0
"6029" "Unstudentized" "Lin" 0.806
"6030" "Unstudentized" "Lin" 0.176
"6031" "Unstudentized" "Lin" 0.248
"6032" "Unstudentized" "Lin" 0.924
"6033" "Unstudentized" "Lin" 0.16
"6034" "Unstudentized" "Lin" 0
"6035" "Unstudentized" "Lin" 0.614
"6036" "Unstudentized" "Lin" 0.672
"6037" "Unstudentized" "Lin" 0.266
"6038" "Unstudentized" "Lin" 0.68
"6039" "Unstudentized" "Lin" 0.168
"6040" "Unstudentized" "Lin" 0.056
"6041" "Unstudentized" "Lin" 0.742
"6042" "Unstudentized" "Lin" 0.634
"6043" "Unstudentized" "Lin" 0.006
"6044" "Unstudentized" "Lin" 0.834
"6045" "Unstudentized" "Lin" 0.68
"6046" "Unstudentized" "Lin" 0.75
"6047" "Unstudentized" "Lin" 0.584
"6048" "Unstudentized" "Lin" 0.032
"6049" "Unstudentized" "Lin" 0.848
"6050" "Unstudentized" "Lin" 0.574
"6051" "Unstudentized" "Lin" 0.778
"6052" "Unstudentized" "Lin" 0.858
"6053" "Unstudentized" "Lin" 0.042
"6054" "Unstudentized" "Lin" 0.778
"6055" "Unstudentized" "Lin" 0.306
"6056" "Unstudentized" "Lin" 0.098
"6057" "Unstudentized" "Lin" 0.43
"6058" "Unstudentized" "Lin" 0.212
"6059" "Unstudentized" "Lin" 0.7
"6060" "Unstudentized" "Lin" 0.59
"6061" "Unstudentized" "Lin" 0.694
"6062" "Unstudentized" "Lin" 0.61
"6063" "Unstudentized" "Lin" 0.328
"6064" "Unstudentized" "Lin" 0.182
"6065" "Unstudentized" "Lin" 0.94
"6066" "Unstudentized" "Lin" 0.044
"6067" "Unstudentized" "Lin" 0.734
"6068" "Unstudentized" "Lin" 0.056
"6069" "Unstudentized" "Lin" 0.826
"6070" "Unstudentized" "Lin" 0.248
"6071" "Unstudentized" "Lin" 0.628
"6072" "Unstudentized" "Lin" 0.754
"6073" "Unstudentized" "Lin" 0
"6074" "Unstudentized" "Lin" 0.156
"6075" "Unstudentized" "Lin" 0.394
"6076" "Unstudentized" "Lin" 0.038
"6077" "Unstudentized" "Lin" 0.358
"6078" "Unstudentized" "Lin" 0.472
"6079" "Unstudentized" "Lin" 0.856
"6080" "Unstudentized" "Lin" 0.858
"6081" "Unstudentized" "Lin" 0.862
"6082" "Unstudentized" "Lin" 0.718
"6083" "Unstudentized" "Lin" 0.746
"6084" "Unstudentized" "Lin" 0.908
"6085" "Unstudentized" "Lin" 0.64
"6086" "Unstudentized" "Lin" 0.282
"6087" "Unstudentized" "Lin" 0.566
"6088" "Unstudentized" "Lin" 0.606
"6089" "Unstudentized" "Lin" 0.6
"6090" "Unstudentized" "Lin" 0.506
"6091" "Unstudentized" "Lin" 0.314
"6092" "Unstudentized" "Lin" 0.95
"6093" "Unstudentized" "Lin" 0.142
"6094" "Unstudentized" "Lin" 0.288
"6095" "Unstudentized" "Lin" 0.996
"6096" "Unstudentized" "Lin" 0.002
"6097" "Unstudentized" "Lin" 0.984
"6098" "Unstudentized" "Lin" 0.934
"6099" "Unstudentized" "Lin" 0.304
"6100" "Unstudentized" "Lin" 0.762
"6101" "Unstudentized" "Lin" 0.258
"6102" "Unstudentized" "Lin" 0.018
"6103" "Unstudentized" "Lin" 0.686
"6104" "Unstudentized" "Lin" 0.72
"6105" "Unstudentized" "Lin" 0.804
"6106" "Unstudentized" "Lin" 0.398
"6107" "Unstudentized" "Lin" 0.09
"6108" "Unstudentized" "Lin" 0.136
"6109" "Unstudentized" "Lin" 0.266
"6110" "Unstudentized" "Lin" 0.324
"6111" "Unstudentized" "Lin" 0.604
"6112" "Unstudentized" "Lin" 0.298
"6113" "Unstudentized" "Lin" 0.136
"6114" "Unstudentized" "Lin" 0.484
"6115" "Unstudentized" "Lin" 0.602
"6116" "Unstudentized" "Lin" 0.38
"6117" "Unstudentized" "Lin" 0.996
"6118" "Unstudentized" "Lin" 0.696
"6119" "Unstudentized" "Lin" 0.73
"6120" "Unstudentized" "Lin" 0.802
"6121" "Unstudentized" "Lin" 0.02
"6122" "Unstudentized" "Lin" 0.574
"6123" "Unstudentized" "Lin" 0.956
"6124" "Unstudentized" "Lin" 0.078
"6125" "Unstudentized" "Lin" 0.532
"6126" "Unstudentized" "Lin" 0.364
"6127" "Unstudentized" "Lin" 0.866
"6128" "Unstudentized" "Lin" 0.708
"6129" "Unstudentized" "Lin" 0.76
"6130" "Unstudentized" "Lin" 0.294
"6131" "Unstudentized" "Lin" 0.934
"6132" "Unstudentized" "Lin" 0.914
"6133" "Unstudentized" "Lin" 0.032
"6134" "Unstudentized" "Lin" 0.668
"6135" "Unstudentized" "Lin" 0.796
"6136" "Unstudentized" "Lin" 0.078
"6137" "Unstudentized" "Lin" 0.314
"6138" "Unstudentized" "Lin" 0.474
"6139" "Unstudentized" "Lin" 0.81
"6140" "Unstudentized" "Lin" 0.844
"6141" "Unstudentized" "Lin" 0.038
"6142" "Unstudentized" "Lin" 0.632
"6143" "Unstudentized" "Lin" 0.456
"6144" "Unstudentized" "Lin" 0.804
"6145" "Unstudentized" "Lin" 0.536
"6146" "Unstudentized" "Lin" 0.666
"6147" "Unstudentized" "Lin" 0.018
"6148" "Unstudentized" "Lin" 0.296
"6149" "Unstudentized" "Lin" 0.778
"6150" "Unstudentized" "Lin" 0.224
"6151" "Unstudentized" "Lin" 0.058
"6152" "Unstudentized" "Lin" 0.016
"6153" "Unstudentized" "Lin" 0.582
"6154" "Unstudentized" "Lin" 0.25
"6155" "Unstudentized" "Lin" 0.546
"6156" "Unstudentized" "Lin" 0.996
"6157" "Unstudentized" "Lin" 0.216
"6158" "Unstudentized" "Lin" 0.272
"6159" "Unstudentized" "Lin" 0.452
"6160" "Unstudentized" "Lin" 0.066
"6161" "Unstudentized" "Lin" 0.93
"6162" "Unstudentized" "Lin" 0.524
"6163" "Unstudentized" "Lin" 0.264
"6164" "Unstudentized" "Lin" 0.318
"6165" "Unstudentized" "Lin" 0.974
"6166" "Unstudentized" "Lin" 0.432
"6167" "Unstudentized" "Lin" 0.588
"6168" "Unstudentized" "Lin" 0.342
"6169" "Unstudentized" "Lin" 0.48
"6170" "Unstudentized" "Lin" 0.006
"6171" "Unstudentized" "Lin" 0.294
"6172" "Unstudentized" "Lin" 0.53
"6173" "Unstudentized" "Lin" 0.79
"6174" "Unstudentized" "Lin" 0.338
"6175" "Unstudentized" "Lin" 0.024
"6176" "Unstudentized" "Lin" 0.75
"6177" "Unstudentized" "Lin" 0.21
"6178" "Unstudentized" "Lin" 0.666
"6179" "Unstudentized" "Lin" 0.15
"6180" "Unstudentized" "Lin" 0.74
"6181" "Unstudentized" "Lin" 0.37
"6182" "Unstudentized" "Lin" 0.332
"6183" "Unstudentized" "Lin" 0.218
"6184" "Unstudentized" "Lin" 0.226
"6185" "Unstudentized" "Lin" 0.572
"6186" "Unstudentized" "Lin" 0.088
"6187" "Unstudentized" "Lin" 0.532
"6188" "Unstudentized" "Lin" 0.836
"6189" "Unstudentized" "Lin" 0.806
"6190" "Unstudentized" "Lin" 0.124
"6191" "Unstudentized" "Lin" 0.432
"6192" "Unstudentized" "Lin" 0.774
"6193" "Unstudentized" "Lin" 0.498
"6194" "Unstudentized" "Lin" 0.468
"6195" "Unstudentized" "Lin" 0.708
"6196" "Unstudentized" "Lin" 0.958
"6197" "Unstudentized" "Lin" 0.186
"6198" "Unstudentized" "Lin" 0.226
"6199" "Unstudentized" "Lin" 0.596
"6200" "Unstudentized" "Lin" 0.306
"6201" "Unstudentized" "Lin" 0.396
"6202" "Unstudentized" "Lin" 0.446
"6203" "Unstudentized" "Lin" 0.022
"6204" "Unstudentized" "Lin" 0.958
"6205" "Unstudentized" "Lin" 0.054
"6206" "Unstudentized" "Lin" 0.074
"6207" "Unstudentized" "Lin" 0.148
"6208" "Unstudentized" "Lin" 0.918
"6209" "Unstudentized" "Lin" 0.406
"6210" "Unstudentized" "Lin" 0.54
"6211" "Unstudentized" "Lin" 0.022
"6212" "Unstudentized" "Lin" 0.654
"6213" "Unstudentized" "Lin" 0.066
"6214" "Unstudentized" "Lin" 0.364
"6215" "Unstudentized" "Lin" 0.128
"6216" "Unstudentized" "Lin" 0.078
"6217" "Unstudentized" "Lin" 0.32
"6218" "Unstudentized" "Lin" 0.838
"6219" "Unstudentized" "Lin" 0.812
"6220" "Unstudentized" "Lin" 0.644
"6221" "Unstudentized" "Lin" 0.842
"6222" "Unstudentized" "Lin" 0.038
"6223" "Unstudentized" "Lin" 0.204
"6224" "Unstudentized" "Lin" 0.342
"6225" "Unstudentized" "Lin" 0.12
"6226" "Unstudentized" "Lin" 0.232
"6227" "Unstudentized" "Lin" 0.052
"6228" "Unstudentized" "Lin" 0.33
"6229" "Unstudentized" "Lin" 0.282
"6230" "Unstudentized" "Lin" 0.824
"6231" "Unstudentized" "Lin" 0.776
"6232" "Unstudentized" "Lin" 0.692
"6233" "Unstudentized" "Lin" 0.16
"6234" "Unstudentized" "Lin" 0.028
"6235" "Unstudentized" "Lin" 0.302
"6236" "Unstudentized" "Lin" 0.49
"6237" "Unstudentized" "Lin" 0.06
"6238" "Unstudentized" "Lin" 0.382
"6239" "Unstudentized" "Lin" 0.86
"6240" "Unstudentized" "Lin" 0.03
"6241" "Unstudentized" "Lin" 0.028
"6242" "Unstudentized" "Lin" 0.374
"6243" "Unstudentized" "Lin" 0.436
"6244" "Unstudentized" "Lin" 0.176
"6245" "Unstudentized" "Lin" 0.596
"6246" "Unstudentized" "Lin" 0.598
"6247" "Unstudentized" "Lin" 0.94
"6248" "Unstudentized" "Lin" 0.95
"6249" "Unstudentized" "Lin" 0.434
"6250" "Unstudentized" "Lin" 0.856
"6251" "Unstudentized" "Lin" 0.264
"6252" "Unstudentized" "Lin" 0.738
"6253" "Unstudentized" "Lin" 0.712
"6254" "Unstudentized" "Lin" 0.608
"6255" "Unstudentized" "Lin" 0.38
"6256" "Unstudentized" "Lin" 0.3
"6257" "Unstudentized" "Lin" 0.002
"6258" "Unstudentized" "Lin" 0.298
"6259" "Unstudentized" "Lin" 0.144
"6260" "Unstudentized" "Lin" 0.922
"6261" "Unstudentized" "Lin" 0.13
"6262" "Unstudentized" "Lin" 0.678
"6263" "Unstudentized" "Lin" 0.388
"6264" "Unstudentized" "Lin" 0.022
"6265" "Unstudentized" "Lin" 0.166
"6266" "Unstudentized" "Lin" 0.104
"6267" "Unstudentized" "Lin" 0.182
"6268" "Unstudentized" "Lin" 0.62
"6269" "Unstudentized" "Lin" 0.668
"6270" "Unstudentized" "Lin" 0.27
"6271" "Unstudentized" "Lin" 0.792
"6272" "Unstudentized" "Lin" 0.834
"6273" "Unstudentized" "Lin" 0.058
"6274" "Unstudentized" "Lin" 0.33
"6275" "Unstudentized" "Lin" 0.254
"6276" "Unstudentized" "Lin" 0.876
"6277" "Unstudentized" "Lin" 0.626
"6278" "Unstudentized" "Lin" 0.386
"6279" "Unstudentized" "Lin" 0.68
"6280" "Unstudentized" "Lin" 0.354
"6281" "Unstudentized" "Lin" 0.974
"6282" "Unstudentized" "Lin" 0.592
"6283" "Unstudentized" "Lin" 0.07
"6284" "Unstudentized" "Lin" 0.222
"6285" "Unstudentized" "Lin" 0.192
"6286" "Unstudentized" "Lin" 0.842
"6287" "Unstudentized" "Lin" 0.894
"6288" "Unstudentized" "Lin" 0.742
"6289" "Unstudentized" "Lin" 0.914
"6290" "Unstudentized" "Lin" 0.904
"6291" "Unstudentized" "Lin" 0.136
"6292" "Unstudentized" "Lin" 0.482
"6293" "Unstudentized" "Lin" 0.068
"6294" "Unstudentized" "Lin" 0.888
"6295" "Unstudentized" "Lin" 0.662
"6296" "Unstudentized" "Lin" 0.524
"6297" "Unstudentized" "Lin" 0.138
"6298" "Unstudentized" "Lin" 0.51
"6299" "Unstudentized" "Lin" 0.966
"6300" "Unstudentized" "Lin" 0.124
"6301" "Unstudentized" "Lin" 0.44
"6302" "Unstudentized" "Lin" 0.688
"6303" "Unstudentized" "Lin" 0.54
"6304" "Unstudentized" "Lin" 0.128
"6305" "Unstudentized" "Lin" 0.756
"6306" "Unstudentized" "Lin" 0.138
"6307" "Unstudentized" "Lin" 0.53
"6308" "Unstudentized" "Lin" 0.648
"6309" "Unstudentized" "Lin" 0.9
"6310" "Unstudentized" "Lin" 0.946
"6311" "Unstudentized" "Lin" 0.386
"6312" "Unstudentized" "Lin" 0.294
"6313" "Unstudentized" "Lin" 0.832
"6314" "Unstudentized" "Lin" 0.22
"6315" "Unstudentized" "Lin" 0.458
"6316" "Unstudentized" "Lin" 0.94
"6317" "Unstudentized" "Lin" 0.224
"6318" "Unstudentized" "Lin" 0.028
"6319" "Unstudentized" "Lin" 0.352
"6320" "Unstudentized" "Lin" 0.598
"6321" "Unstudentized" "Lin" 0.136
"6322" "Unstudentized" "Lin" 0.28
"6323" "Unstudentized" "Lin" 0.764
"6324" "Unstudentized" "Lin" 0.182
"6325" "Unstudentized" "Lin" 0.072
"6326" "Unstudentized" "Lin" 0.904
"6327" "Unstudentized" "Lin" 0.224
"6328" "Unstudentized" "Lin" 0.608
"6329" "Unstudentized" "Lin" 0.362
"6330" "Unstudentized" "Lin" 0.654
"6331" "Unstudentized" "Lin" 0.62
"6332" "Unstudentized" "Lin" 0.956
"6333" "Unstudentized" "Lin" 0.252
"6334" "Unstudentized" "Lin" 0.732
"6335" "Unstudentized" "Lin" 0.168
"6336" "Unstudentized" "Lin" 0.082
"6337" "Unstudentized" "Lin" 0.282
"6338" "Unstudentized" "Lin" 0.93
"6339" "Unstudentized" "Lin" 0.536
"6340" "Unstudentized" "Lin" 0.164
"6341" "Unstudentized" "Lin" 0.554
"6342" "Unstudentized" "Lin" 0.178
"6343" "Unstudentized" "Lin" 0.086
"6344" "Unstudentized" "Lin" 0.916
"6345" "Unstudentized" "Lin" 0.014
"6346" "Unstudentized" "Lin" 0.652
"6347" "Unstudentized" "Lin" 0.844
"6348" "Unstudentized" "Lin" 0.832
"6349" "Unstudentized" "Lin" 0.884
"6350" "Unstudentized" "Lin" 0.808
"6351" "Unstudentized" "Lin" 0.668
"6352" "Unstudentized" "Lin" 0.168
"6353" "Unstudentized" "Lin" 0.982
"6354" "Unstudentized" "Lin" 0.166
"6355" "Unstudentized" "Lin" 0.352
"6356" "Unstudentized" "Lin" 0.986
"6357" "Unstudentized" "Lin" 0.76
"6358" "Unstudentized" "Lin" 0.892
"6359" "Unstudentized" "Lin" 0.166
"6360" "Unstudentized" "Lin" 0.756
"6361" "Unstudentized" "Lin" 0.466
"6362" "Unstudentized" "Lin" 0.048
"6363" "Unstudentized" "Lin" 0.538
"6364" "Unstudentized" "Lin" 0.574
"6365" "Unstudentized" "Lin" 0.742
"6366" "Unstudentized" "Lin" 0.668
"6367" "Unstudentized" "Lin" 0.998
"6368" "Unstudentized" "Lin" 0.182
"6369" "Unstudentized" "Lin" 0.328
"6370" "Unstudentized" "Lin" 0.668
"6371" "Unstudentized" "Lin" 0.578
"6372" "Unstudentized" "Lin" 0.25
"6373" "Unstudentized" "Lin" 0.272
"6374" "Unstudentized" "Lin" 0.292
"6375" "Unstudentized" "Lin" 0.952
"6376" "Unstudentized" "Lin" 0.872
"6377" "Unstudentized" "Lin" 0.02
"6378" "Unstudentized" "Lin" 0.39
"6379" "Unstudentized" "Lin" 0.28
"6380" "Unstudentized" "Lin" 0.576
"6381" "Unstudentized" "Lin" 0.254
"6382" "Unstudentized" "Lin" 0.446
"6383" "Unstudentized" "Lin" 0.222
"6384" "Unstudentized" "Lin" 0.086
"6385" "Unstudentized" "Lin" 0.248
"6386" "Unstudentized" "Lin" 0.72
"6387" "Unstudentized" "Lin" 0.258
"6388" "Unstudentized" "Lin" 0.728
"6389" "Unstudentized" "Lin" 0.784
"6390" "Unstudentized" "Lin" 0.326
"6391" "Unstudentized" "Lin" 0.114
"6392" "Unstudentized" "Lin" 0.986
"6393" "Unstudentized" "Lin" 0.7
"6394" "Unstudentized" "Lin" 0.158
"6395" "Unstudentized" "Lin" 0.534
"6396" "Unstudentized" "Lin" 0.494
"6397" "Unstudentized" "Lin" 0.82
"6398" "Unstudentized" "Lin" 0.6
"6399" "Unstudentized" "Lin" 0.406
"6400" "Unstudentized" "Lin" 0.116
"6401" "Unstudentized" "Lin" 0.076
"6402" "Unstudentized" "Lin" 0.898
"6403" "Unstudentized" "Lin" 0.002
"6404" "Unstudentized" "Lin" 0.2
"6405" "Unstudentized" "Lin" 0.358
"6406" "Unstudentized" "Lin" 0.288
"6407" "Unstudentized" "Lin" 0.334
"6408" "Unstudentized" "Lin" 0.55
"6409" "Unstudentized" "Lin" 0.586
"6410" "Unstudentized" "Lin" 0.076
"6411" "Unstudentized" "Lin" 0.686
"6412" "Unstudentized" "Lin" 0.472
"6413" "Unstudentized" "Lin" 0.634
"6414" "Unstudentized" "Lin" 0.058
"6415" "Unstudentized" "Lin" 0.292
"6416" "Unstudentized" "Lin" 0.69
"6417" "Unstudentized" "Lin" 0.206
"6418" "Unstudentized" "Lin" 0.026
"6419" "Unstudentized" "Lin" 0.982
"6420" "Unstudentized" "Lin" 0.498
"6421" "Unstudentized" "Lin" 0.702
"6422" "Unstudentized" "Lin" 0.288
"6423" "Unstudentized" "Lin" 0.072
"6424" "Unstudentized" "Lin" 0.312
"6425" "Unstudentized" "Lin" 0.828
"6426" "Unstudentized" "Lin" 0.73
"6427" "Unstudentized" "Lin" 0.98
"6428" "Unstudentized" "Lin" 0.77
"6429" "Unstudentized" "Lin" 0.854
"6430" "Unstudentized" "Lin" 0.774
"6431" "Unstudentized" "Lin" 0.34
"6432" "Unstudentized" "Lin" 0.036
"6433" "Unstudentized" "Lin" 0.036
"6434" "Unstudentized" "Lin" 0.944
"6435" "Unstudentized" "Lin" 0.534
"6436" "Unstudentized" "Lin" 0.992
"6437" "Unstudentized" "Lin" 0.494
"6438" "Unstudentized" "Lin" 0.554
"6439" "Unstudentized" "Lin" 0.318
"6440" "Unstudentized" "Lin" 0.238
"6441" "Unstudentized" "Lin" 0.886
"6442" "Unstudentized" "Lin" 0.024
"6443" "Unstudentized" "Lin" 0.378
"6444" "Unstudentized" "Lin" 0.004
"6445" "Unstudentized" "Lin" 0.552
"6446" "Unstudentized" "Lin" 0.3
"6447" "Unstudentized" "Lin" 0.258
"6448" "Unstudentized" "Lin" 0.004
"6449" "Unstudentized" "Lin" 0.476
"6450" "Unstudentized" "Lin" 0.364
"6451" "Unstudentized" "Lin" 0.846
"6452" "Unstudentized" "Lin" 0.116
"6453" "Unstudentized" "Lin" 0.572
"6454" "Unstudentized" "Lin" 0.826
"6455" "Unstudentized" "Lin" 0.89
"6456" "Unstudentized" "Lin" 0.398
"6457" "Unstudentized" "Lin" 0.258
"6458" "Unstudentized" "Lin" 0.574
"6459" "Unstudentized" "Lin" 0.734
"6460" "Unstudentized" "Lin" 0.308
"6461" "Unstudentized" "Lin" 0.716
"6462" "Unstudentized" "Lin" 0
"6463" "Unstudentized" "Lin" 0.572
"6464" "Unstudentized" "Lin" 0.39
"6465" "Unstudentized" "Lin" 0.49
"6466" "Unstudentized" "Lin" 0.226
"6467" "Unstudentized" "Lin" 0.302
"6468" "Unstudentized" "Lin" 0.026
"6469" "Unstudentized" "Lin" 0.86
"6470" "Unstudentized" "Lin" 0.292
"6471" "Unstudentized" "Lin" 0.142
"6472" "Unstudentized" "Lin" 0.312
"6473" "Unstudentized" "Lin" 0.528
"6474" "Unstudentized" "Lin" 0.65
"6475" "Unstudentized" "Lin" 0.154
"6476" "Unstudentized" "Lin" 0.58
"6477" "Unstudentized" "Lin" 0.142
"6478" "Unstudentized" "Lin" 0.608
"6479" "Unstudentized" "Lin" 0.328
"6480" "Unstudentized" "Lin" 0.918
"6481" "Unstudentized" "Lin" 0.342
"6482" "Unstudentized" "Lin" 0.234
"6483" "Unstudentized" "Lin" 0.708
"6484" "Unstudentized" "Lin" 0.002
"6485" "Unstudentized" "Lin" 0.938
"6486" "Unstudentized" "Lin" 0.228
"6487" "Unstudentized" "Lin" 0.518
"6488" "Unstudentized" "Lin" 0.528
"6489" "Unstudentized" "Lin" 0.774
"6490" "Unstudentized" "Lin" 0.112
"6491" "Unstudentized" "Lin" 0.138
"6492" "Unstudentized" "Lin" 0.134
"6493" "Unstudentized" "Lin" 0.998
"6494" "Unstudentized" "Lin" 0.256
"6495" "Unstudentized" "Lin" 0.158
"6496" "Unstudentized" "Lin" 0.77
"6497" "Unstudentized" "Lin" 0.224
"6498" "Unstudentized" "Lin" 0.054
"6499" "Unstudentized" "Lin" 0.448
"6500" "Unstudentized" "Lin" 0.534
"6501" "Unstudentized" "Lin" 0.392
"6502" "Unstudentized" "Lin" 0.17
"6503" "Unstudentized" "Lin" 0.924
"6504" "Unstudentized" "Lin" 0.296
"6505" "Unstudentized" "Lin" 0.138
"6506" "Unstudentized" "Lin" 0.422
"6507" "Unstudentized" "Lin" 0.906
"6508" "Unstudentized" "Lin" 0.11
"6509" "Unstudentized" "Lin" 0.026
"6510" "Unstudentized" "Lin" 0.118
"6511" "Unstudentized" "Lin" 0.688
"6512" "Unstudentized" "Lin" 0.55
"6513" "Unstudentized" "Lin" 0.166
"6514" "Unstudentized" "Lin" 0.076
"6515" "Unstudentized" "Lin" 0.88
"6516" "Unstudentized" "Lin" 0.574
"6517" "Unstudentized" "Lin" 0.294
"6518" "Unstudentized" "Lin" 0.472
"6519" "Unstudentized" "Lin" 0.796
"6520" "Unstudentized" "Lin" 0.508
"6521" "Unstudentized" "Lin" 0.308
"6522" "Unstudentized" "Lin" 0.674
"6523" "Unstudentized" "Lin" 0.044
"6524" "Unstudentized" "Lin" 0.366
"6525" "Unstudentized" "Lin" 0.644
"6526" "Unstudentized" "Lin" 0.274
"6527" "Unstudentized" "Lin" 0.634
"6528" "Unstudentized" "Lin" 0.168
"6529" "Unstudentized" "Lin" 0.344
"6530" "Unstudentized" "Lin" 0.816
"6531" "Unstudentized" "Lin" 0.762
"6532" "Unstudentized" "Lin" 0.458
"6533" "Unstudentized" "Lin" 0.736
"6534" "Unstudentized" "Lin" 0.936
"6535" "Unstudentized" "Lin" 0.504
"6536" "Unstudentized" "Lin" 0.202
"6537" "Unstudentized" "Lin" 0.99
"6538" "Unstudentized" "Lin" 0.34
"6539" "Unstudentized" "Lin" 0.228
"6540" "Unstudentized" "Lin" 0.828
"6541" "Unstudentized" "Lin" 0.014
"6542" "Unstudentized" "Lin" 0.506
"6543" "Unstudentized" "Lin" 0.016
"6544" "Unstudentized" "Lin" 0.338
"6545" "Unstudentized" "Lin" 0.054
"6546" "Unstudentized" "Lin" 0.76
"6547" "Unstudentized" "Lin" 0.346
"6548" "Unstudentized" "Lin" 0.278
"6549" "Unstudentized" "Lin" 0.308
"6550" "Unstudentized" "Lin" 0.256
"6551" "Unstudentized" "Lin" 0.234
"6552" "Unstudentized" "Lin" 0.38
"6553" "Unstudentized" "Lin" 0.528
"6554" "Unstudentized" "Lin" 0.368
"6555" "Unstudentized" "Lin" 0
"6556" "Unstudentized" "Lin" 0.33
"6557" "Unstudentized" "Lin" 0.548
"6558" "Unstudentized" "Lin" 0.262
"6559" "Unstudentized" "Lin" 0.63
"6560" "Unstudentized" "Lin" 0.392
"6561" "Unstudentized" "Lin" 0.918
"6562" "Unstudentized" "Lin" 0.312
"6563" "Unstudentized" "Lin" 0.19
"6564" "Unstudentized" "Lin" 0.458
"6565" "Unstudentized" "Lin" 0.022
"6566" "Unstudentized" "Lin" 0.816
"6567" "Unstudentized" "Lin" 0.864
"6568" "Unstudentized" "Lin" 0.014
"6569" "Unstudentized" "Lin" 0.188
"6570" "Unstudentized" "Lin" 0.79
"6571" "Unstudentized" "Lin" 0.844
"6572" "Unstudentized" "Lin" 0.272
"6573" "Unstudentized" "Lin" 0.242
"6574" "Unstudentized" "Lin" 0.958
"6575" "Unstudentized" "Lin" 0.202
"6576" "Unstudentized" "Lin" 0.576
"6577" "Unstudentized" "Lin" 0.25
"6578" "Unstudentized" "Lin" 0.994
"6579" "Unstudentized" "Lin" 0.958
"6580" "Unstudentized" "Lin" 0.918
"6581" "Unstudentized" "Lin" 0.31
"6582" "Unstudentized" "Lin" 0.268
"6583" "Unstudentized" "Lin" 0.27
"6584" "Unstudentized" "Lin" 0.776
"6585" "Unstudentized" "Lin" 0.282
"6586" "Unstudentized" "Lin" 0.16
"6587" "Unstudentized" "Lin" 0.124
"6588" "Unstudentized" "Lin" 0.986
"6589" "Unstudentized" "Lin" 0.062
"6590" "Unstudentized" "Lin" 0.652
"6591" "Unstudentized" "Lin" 0.306
"6592" "Unstudentized" "Lin" 0.276
"6593" "Unstudentized" "Lin" 0.554
"6594" "Unstudentized" "Lin" 0.18
"6595" "Unstudentized" "Lin" 0.246
"6596" "Unstudentized" "Lin" 0.074
"6597" "Unstudentized" "Lin" 0.024
"6598" "Unstudentized" "Lin" 0
"6599" "Unstudentized" "Lin" 0.024
"6600" "Unstudentized" "Lin" 0.014
"6601" "Unstudentized" "Lin" 0.39
"6602" "Unstudentized" "Lin" 0.158
"6603" "Unstudentized" "Lin" 0.998
"6604" "Unstudentized" "Lin" 0.374
"6605" "Unstudentized" "Lin" 0.168
"6606" "Unstudentized" "Lin" 0.222
"6607" "Unstudentized" "Lin" 0.12
"6608" "Unstudentized" "Lin" 0.032
"6609" "Unstudentized" "Lin" 0.19
"6610" "Unstudentized" "Lin" 0.772
"6611" "Unstudentized" "Lin" 0.838
"6612" "Unstudentized" "Lin" 0.374
"6613" "Unstudentized" "Lin" 0.482
"6614" "Unstudentized" "Lin" 0.284
"6615" "Unstudentized" "Lin" 0.202
"6616" "Unstudentized" "Lin" 0.92
"6617" "Unstudentized" "Lin" 1
"6618" "Unstudentized" "Lin" 0.774
"6619" "Unstudentized" "Lin" 0.846
"6620" "Unstudentized" "Lin" 0.22
"6621" "Unstudentized" "Lin" 0.136
"6622" "Unstudentized" "Lin" 0.03
"6623" "Unstudentized" "Lin" 0.564
"6624" "Unstudentized" "Lin" 0.862
"6625" "Unstudentized" "Lin" 0.522
"6626" "Unstudentized" "Lin" 0.138
"6627" "Unstudentized" "Lin" 0.186
"6628" "Unstudentized" "Lin" 0.342
"6629" "Unstudentized" "Lin" 0.68
"6630" "Unstudentized" "Lin" 0.032
"6631" "Unstudentized" "Lin" 0.02
"6632" "Unstudentized" "Lin" 0.266
"6633" "Unstudentized" "Lin" 0.636
"6634" "Unstudentized" "Lin" 0.316
"6635" "Unstudentized" "Lin" 0.232
"6636" "Unstudentized" "Lin" 0.092
"6637" "Unstudentized" "Lin" 0.12
"6638" "Unstudentized" "Lin" 0.86
"6639" "Unstudentized" "Lin" 0.416
"6640" "Unstudentized" "Lin" 0.114
"6641" "Unstudentized" "Lin" 0.262
"6642" "Unstudentized" "Lin" 0.294
"6643" "Unstudentized" "Lin" 0.172
"6644" "Unstudentized" "Lin" 0.606
"6645" "Unstudentized" "Lin" 0.796
"6646" "Unstudentized" "Lin" 0.126
"6647" "Unstudentized" "Lin" 0.698
"6648" "Unstudentized" "Lin" 0.73
"6649" "Unstudentized" "Lin" 0.742
"6650" "Unstudentized" "Lin" 0.912
"6651" "Unstudentized" "Lin" 0.598
"6652" "Unstudentized" "Lin" 0.194
"6653" "Unstudentized" "Lin" 0.35
"6654" "Unstudentized" "Lin" 0.312
"6655" "Unstudentized" "Lin" 0.072
"6656" "Unstudentized" "Lin" 0.342
"6657" "Unstudentized" "Lin" 0.194
"6658" "Unstudentized" "Lin" 0.794
"6659" "Unstudentized" "Lin" 0.43
"6660" "Unstudentized" "Lin" 0.626
"6661" "Unstudentized" "Lin" 0.57
"6662" "Unstudentized" "Lin" 0.696
"6663" "Unstudentized" "Lin" 0.67
"6664" "Unstudentized" "Lin" 0.784
"6665" "Unstudentized" "Lin" 0.24
"6666" "Unstudentized" "Lin" 0.002
"6667" "Unstudentized" "Lin" 0.92
"6668" "Unstudentized" "Lin" 0.274
"6669" "Unstudentized" "Lin" 0.008
"6670" "Unstudentized" "Lin" 0.734
"6671" "Unstudentized" "Lin" 0.19
"6672" "Unstudentized" "Lin" 0.978
"6673" "Unstudentized" "Lin" 0.284
"6674" "Unstudentized" "Lin" 0.704
"6675" "Unstudentized" "Lin" 0.222
"6676" "Unstudentized" "Lin" 0.79
"6677" "Unstudentized" "Lin" 0.638
"6678" "Unstudentized" "Lin" 0.348
"6679" "Unstudentized" "Lin" 0.808
"6680" "Unstudentized" "Lin" 0.002
"6681" "Unstudentized" "Lin" 0.43
"6682" "Unstudentized" "Lin" 0.978
"6683" "Unstudentized" "Lin" 0.1
"6684" "Unstudentized" "Lin" 0.242
"6685" "Unstudentized" "Lin" 0.816
"6686" "Unstudentized" "Lin" 0.49
"6687" "Unstudentized" "Lin" 0.072
"6688" "Unstudentized" "Lin" 0.968
"6689" "Unstudentized" "Lin" 0.448
"6690" "Unstudentized" "Lin" 0.338
"6691" "Unstudentized" "Lin" 0.736
"6692" "Unstudentized" "Lin" 0.082
"6693" "Unstudentized" "Lin" 0.506
"6694" "Unstudentized" "Lin" 0.118
"6695" "Unstudentized" "Lin" 0.94
"6696" "Unstudentized" "Lin" 0.14
"6697" "Unstudentized" "Lin" 0.872
"6698" "Unstudentized" "Lin" 0.474
"6699" "Unstudentized" "Lin" 0.214
"6700" "Unstudentized" "Lin" 0.06
"6701" "Unstudentized" "Lin" 0.848
"6702" "Unstudentized" "Lin" 0.384
"6703" "Unstudentized" "Lin" 0.988
"6704" "Unstudentized" "Lin" 0.178
"6705" "Unstudentized" "Lin" 0.96
"6706" "Unstudentized" "Lin" 0.116
"6707" "Unstudentized" "Lin" 0.824
"6708" "Unstudentized" "Lin" 0.758
"6709" "Unstudentized" "Lin" 0.106
"6710" "Unstudentized" "Lin" 0.66
"6711" "Unstudentized" "Lin" 0.414
"6712" "Unstudentized" "Lin" 0.976
"6713" "Unstudentized" "Lin" 0.744
"6714" "Unstudentized" "Lin" 0.096
"6715" "Unstudentized" "Lin" 0.654
"6716" "Unstudentized" "Lin" 0.61
"6717" "Unstudentized" "Lin" 0.724
"6718" "Unstudentized" "Lin" 0.232
"6719" "Unstudentized" "Lin" 0.34
"6720" "Unstudentized" "Lin" 0.144
"6721" "Unstudentized" "Lin" 0.762
"6722" "Unstudentized" "Lin" 0.634
"6723" "Unstudentized" "Lin" 0.422
"6724" "Unstudentized" "Lin" 0.194
"6725" "Unstudentized" "Lin" 0.616
"6726" "Unstudentized" "Lin" 0.126
"6727" "Unstudentized" "Lin" 0.222
"6728" "Unstudentized" "Lin" 0.326
"6729" "Unstudentized" "Lin" 0.668
"6730" "Unstudentized" "Lin" 0.274
"6731" "Unstudentized" "Lin" 0.176
"6732" "Unstudentized" "Lin" 0.578
"6733" "Unstudentized" "Lin" 0.734
"6734" "Unstudentized" "Lin" 0.522
"6735" "Unstudentized" "Lin" 0.754
"6736" "Unstudentized" "Lin" 0.138
"6737" "Unstudentized" "Lin" 0.918
"6738" "Unstudentized" "Lin" 0.286
"6739" "Unstudentized" "Lin" 0.948
"6740" "Unstudentized" "Lin" 0.12
"6741" "Unstudentized" "Lin" 0.116
"6742" "Unstudentized" "Lin" 0.006
"6743" "Unstudentized" "Lin" 0.294
"6744" "Unstudentized" "Lin" 0.236
"6745" "Unstudentized" "Lin" 0.924
"6746" "Unstudentized" "Lin" 0.904
"6747" "Unstudentized" "Lin" 0.992
"6748" "Unstudentized" "Lin" 0.622
"6749" "Unstudentized" "Lin" 0.096
"6750" "Unstudentized" "Lin" 0.896
"6751" "Unstudentized" "Lin" 0.25
"6752" "Unstudentized" "Lin" 0.996
"6753" "Unstudentized" "Lin" 0.404
"6754" "Unstudentized" "Lin" 0.764
"6755" "Unstudentized" "Lin" 0.344
"6756" "Unstudentized" "Lin" 0.414
"6757" "Unstudentized" "Lin" 0.45
"6758" "Unstudentized" "Lin" 0.55
"6759" "Unstudentized" "Lin" 0.034
"6760" "Unstudentized" "Lin" 0.266
"6761" "Unstudentized" "Lin" 0.79
"6762" "Unstudentized" "Lin" 0.032
"6763" "Unstudentized" "Lin" 0.034
"6764" "Unstudentized" "Lin" 0.884
"6765" "Unstudentized" "Lin" 0.996
"6766" "Unstudentized" "Lin" 0.642
"6767" "Unstudentized" "Lin" 0.02
"6768" "Unstudentized" "Lin" 0.896
"6769" "Unstudentized" "Lin" 0.236
"6770" "Unstudentized" "Lin" 0.474
"6771" "Unstudentized" "Lin" 0.422
"6772" "Unstudentized" "Lin" 0.156
"6773" "Unstudentized" "Lin" 0.876
"6774" "Unstudentized" "Lin" 0.146
"6775" "Unstudentized" "Lin" 0.544
"6776" "Unstudentized" "Lin" 0.332
"6777" "Unstudentized" "Lin" 0.908
"6778" "Unstudentized" "Lin" 0.086
"6779" "Unstudentized" "Lin" 0.82
"6780" "Unstudentized" "Lin" 0.534
"6781" "Unstudentized" "Lin" 0.912
"6782" "Unstudentized" "Lin" 0.346
"6783" "Unstudentized" "Lin" 0.746
"6784" "Unstudentized" "Lin" 0.044
"6785" "Unstudentized" "Lin" 0.006
"6786" "Unstudentized" "Lin" 0.02
"6787" "Unstudentized" "Lin" 0.422
"6788" "Unstudentized" "Lin" 0.802
"6789" "Unstudentized" "Lin" 0.11
"6790" "Unstudentized" "Lin" 0.412
"6791" "Unstudentized" "Lin" 0.81
"6792" "Unstudentized" "Lin" 0.008
"6793" "Unstudentized" "Lin" 0.918
"6794" "Unstudentized" "Lin" 0.956
"6795" "Unstudentized" "Lin" 0.282
"6796" "Unstudentized" "Lin" 0.514
"6797" "Unstudentized" "Lin" 0.268
"6798" "Unstudentized" "Lin" 0.922
"6799" "Unstudentized" "Lin" 0.752
"6800" "Unstudentized" "Lin" 0.502
"6801" "Unstudentized" "Lin" 0.57
"6802" "Unstudentized" "Lin" 0.83
"6803" "Unstudentized" "Lin" 0.56
"6804" "Unstudentized" "Lin" 0.15
"6805" "Unstudentized" "Lin" 0.314
"6806" "Unstudentized" "Lin" 0.042
"6807" "Unstudentized" "Lin" 0.058
"6808" "Unstudentized" "Lin" 0.196
"6809" "Unstudentized" "Lin" 0.336
"6810" "Unstudentized" "Lin" 0.176
"6811" "Unstudentized" "Lin" 0.238
"6812" "Unstudentized" "Lin" 0.014
"6813" "Unstudentized" "Lin" 0.538
"6814" "Unstudentized" "Lin" 0.896
"6815" "Unstudentized" "Lin" 0.424
"6816" "Unstudentized" "Lin" 0.63
"6817" "Unstudentized" "Lin" 0.59
"6818" "Unstudentized" "Lin" 0.054
"6819" "Unstudentized" "Lin" 0.026
"6820" "Unstudentized" "Lin" 0.44
"6821" "Unstudentized" "Lin" 0.218
"6822" "Unstudentized" "Lin" 0.684
"6823" "Unstudentized" "Lin" 0.312
"6824" "Unstudentized" "Lin" 0.962
"6825" "Unstudentized" "Lin" 0.614
"6826" "Unstudentized" "Lin" 0.95
"6827" "Unstudentized" "Lin" 0.566
"6828" "Unstudentized" "Lin" 0.05
"6829" "Unstudentized" "Lin" 0.732
"6830" "Unstudentized" "Lin" 0.082
"6831" "Unstudentized" "Lin" 0.218
"6832" "Unstudentized" "Lin" 0.174
"6833" "Unstudentized" "Lin" 0.694
"6834" "Unstudentized" "Lin" 0.796
"6835" "Unstudentized" "Lin" 0.082
"6836" "Unstudentized" "Lin" 0.134
"6837" "Unstudentized" "Lin" 0.032
"6838" "Unstudentized" "Lin" 0.76
"6839" "Unstudentized" "Lin" 0.708
"6840" "Unstudentized" "Lin" 0.154
"6841" "Unstudentized" "Lin" 0.436
"6842" "Unstudentized" "Lin" 0.572
"6843" "Unstudentized" "Lin" 0.442
"6844" "Unstudentized" "Lin" 0.334
"6845" "Unstudentized" "Lin" 0.336
"6846" "Unstudentized" "Lin" 0.484
"6847" "Unstudentized" "Lin" 0.144
"6848" "Unstudentized" "Lin" 0.694
"6849" "Unstudentized" "Lin" 0.872
"6850" "Unstudentized" "Lin" 0.416
"6851" "Unstudentized" "Lin" 0.228
"6852" "Unstudentized" "Lin" 0.898
"6853" "Unstudentized" "Lin" 0.072
"6854" "Unstudentized" "Lin" 0.966
"6855" "Unstudentized" "Lin" 0.022
"6856" "Unstudentized" "Lin" 0.006
"6857" "Unstudentized" "Lin" 0.622
"6858" "Unstudentized" "Lin" 0.502
"6859" "Unstudentized" "Lin" 0.18
"6860" "Unstudentized" "Lin" 0.072
"6861" "Unstudentized" "Lin" 0.006
"6862" "Unstudentized" "Lin" 0.616
"6863" "Unstudentized" "Lin" 0.216
"6864" "Unstudentized" "Lin" 0.616
"6865" "Unstudentized" "Lin" 0.56
"6866" "Unstudentized" "Lin" 0.218
"6867" "Unstudentized" "Lin" 0.24
"6868" "Unstudentized" "Lin" 0.49
"6869" "Unstudentized" "Lin" 0.518
"6870" "Unstudentized" "Lin" 0.404
"6871" "Unstudentized" "Lin" 0.1
"6872" "Unstudentized" "Lin" 0.568
"6873" "Unstudentized" "Lin" 0.448
"6874" "Unstudentized" "Lin" 0.97
"6875" "Unstudentized" "Lin" 0.42
"6876" "Unstudentized" "Lin" 0.174
"6877" "Unstudentized" "Lin" 0.138
"6878" "Unstudentized" "Lin" 0.066
"6879" "Unstudentized" "Lin" 0.804
"6880" "Unstudentized" "Lin" 0.358
"6881" "Unstudentized" "Lin" 0.45
"6882" "Unstudentized" "Lin" 0.236
"6883" "Unstudentized" "Lin" 0.394
"6884" "Unstudentized" "Lin" 0.35
"6885" "Unstudentized" "Lin" 0.084
"6886" "Unstudentized" "Lin" 0.306
"6887" "Unstudentized" "Lin" 0.46
"6888" "Unstudentized" "Lin" 0.316
"6889" "Unstudentized" "Lin" 0.172
"6890" "Unstudentized" "Lin" 0.128
"6891" "Unstudentized" "Lin" 0.322
"6892" "Unstudentized" "Lin" 0.768
"6893" "Unstudentized" "Lin" 0.98
"6894" "Unstudentized" "Lin" 0.266
"6895" "Unstudentized" "Lin" 0.062
"6896" "Unstudentized" "Lin" 0.334
"6897" "Unstudentized" "Lin" 0.922
"6898" "Unstudentized" "Lin" 0.31
"6899" "Unstudentized" "Lin" 0.85
"6900" "Unstudentized" "Lin" 0.452
"6901" "Unstudentized" "Lin" 0.564
"6902" "Unstudentized" "Lin" 0.09
"6903" "Unstudentized" "Lin" 0.388
"6904" "Unstudentized" "Lin" 0.71
"6905" "Unstudentized" "Lin" 0.358
"6906" "Unstudentized" "Lin" 0.544
"6907" "Unstudentized" "Lin" 0.78
"6908" "Unstudentized" "Lin" 0.448
"6909" "Unstudentized" "Lin" 0.794
"6910" "Unstudentized" "Lin" 0.372
"6911" "Unstudentized" "Lin" 0.58
"6912" "Unstudentized" "Lin" 0.626
"6913" "Unstudentized" "Lin" 0.196
"6914" "Unstudentized" "Lin" 0.74
"6915" "Unstudentized" "Lin" 0.094
"6916" "Unstudentized" "Lin" 0.75
"6917" "Unstudentized" "Lin" 0.18
"6918" "Unstudentized" "Lin" 0.168
"6919" "Unstudentized" "Lin" 0.1
"6920" "Unstudentized" "Lin" 0.124
"6921" "Unstudentized" "Lin" 0.952
"6922" "Unstudentized" "Lin" 0.306
"6923" "Unstudentized" "Lin" 0.326
"6924" "Unstudentized" "Lin" 0.502
"6925" "Unstudentized" "Lin" 0.26
"6926" "Unstudentized" "Lin" 0.642
"6927" "Unstudentized" "Lin" 0.44
"6928" "Unstudentized" "Lin" 0.772
"6929" "Unstudentized" "Lin" 0.174
"6930" "Unstudentized" "Lin" 0.31
"6931" "Unstudentized" "Lin" 0.036
"6932" "Unstudentized" "Lin" 0.296
"6933" "Unstudentized" "Lin" 0.582
"6934" "Unstudentized" "Lin" 0.01
"6935" "Unstudentized" "Lin" 0.67
"6936" "Unstudentized" "Lin" 0.984
"6937" "Unstudentized" "Lin" 0.732
"6938" "Unstudentized" "Lin" 0.326
"6939" "Unstudentized" "Lin" 0.906
"6940" "Unstudentized" "Lin" 0.94
"6941" "Unstudentized" "Lin" 0.91
"6942" "Unstudentized" "Lin" 0.66
"6943" "Unstudentized" "Lin" 0.35
"6944" "Unstudentized" "Lin" 0.234
"6945" "Unstudentized" "Lin" 0.166
"6946" "Unstudentized" "Lin" 0.024
"6947" "Unstudentized" "Lin" 0.14
"6948" "Unstudentized" "Lin" 0.652
"6949" "Unstudentized" "Lin" 0.834
"6950" "Unstudentized" "Lin" 0.882
"6951" "Unstudentized" "Lin" 0.986
"6952" "Unstudentized" "Lin" 0.47
"6953" "Unstudentized" "Lin" 0.584
"6954" "Unstudentized" "Lin" 0.764
"6955" "Unstudentized" "Lin" 0.884
"6956" "Unstudentized" "Lin" 0.02
"6957" "Unstudentized" "Lin" 0.528
"6958" "Unstudentized" "Lin" 0.062
"6959" "Unstudentized" "Lin" 0.766
"6960" "Unstudentized" "Lin" 0.754
"6961" "Unstudentized" "Lin" 0.122
"6962" "Unstudentized" "Lin" 0.202
"6963" "Unstudentized" "Lin" 0.506
"6964" "Unstudentized" "Lin" 0.794
"6965" "Unstudentized" "Lin" 0.216
"6966" "Unstudentized" "Lin" 0.65
"6967" "Unstudentized" "Lin" 0.918
"6968" "Unstudentized" "Lin" 0.054
"6969" "Unstudentized" "Lin" 0.174
"6970" "Unstudentized" "Lin" 0.542
"6971" "Unstudentized" "Lin" 0.142
"6972" "Unstudentized" "Lin" 0.804
"6973" "Unstudentized" "Lin" 0.724
"6974" "Unstudentized" "Lin" 0.546
"6975" "Unstudentized" "Lin" 0.914
"6976" "Unstudentized" "Lin" 0.234
"6977" "Unstudentized" "Lin" 0.092
"6978" "Unstudentized" "Lin" 0.77
"6979" "Unstudentized" "Lin" 0.044
"6980" "Unstudentized" "Lin" 0.812
"6981" "Unstudentized" "Lin" 0.572
"6982" "Unstudentized" "Lin" 0.348
"6983" "Unstudentized" "Lin" 0.682
"6984" "Unstudentized" "Lin" 0.038
"6985" "Unstudentized" "Lin" 0.108
"6986" "Unstudentized" "Lin" 0.354
"6987" "Unstudentized" "Lin" 0.086
"6988" "Unstudentized" "Lin" 0.256
"6989" "Unstudentized" "Lin" 0.032
"6990" "Unstudentized" "Lin" 0.116
"6991" "Unstudentized" "Lin" 0.496
"6992" "Unstudentized" "Lin" 0.588
"6993" "Unstudentized" "Lin" 0.102
"6994" "Unstudentized" "Lin" 0.026
"6995" "Unstudentized" "Lin" 0.096
"6996" "Unstudentized" "Lin" 0.096
"6997" "Unstudentized" "Lin" 0.402
"6998" "Unstudentized" "Lin" 0.088
"6999" "Unstudentized" "Lin" 0.306
"7000" "Unstudentized" "Lin" 0.092
"7001" "Classic t-statistic" "Lin" 0.732
"7002" "Classic t-statistic" "Lin" 0.264
"7003" "Classic t-statistic" "Lin" 0.16
"7004" "Classic t-statistic" "Lin" 0.154
"7005" "Classic t-statistic" "Lin" 0.642
"7006" "Classic t-statistic" "Lin" 0.386
"7007" "Classic t-statistic" "Lin" 0.43
"7008" "Classic t-statistic" "Lin" 0.096
"7009" "Classic t-statistic" "Lin" 0.158
"7010" "Classic t-statistic" "Lin" 0.598
"7011" "Classic t-statistic" "Lin" 0.652
"7012" "Classic t-statistic" "Lin" 0.114
"7013" "Classic t-statistic" "Lin" 0.048
"7014" "Classic t-statistic" "Lin" 0.576
"7015" "Classic t-statistic" "Lin" 0.084
"7016" "Classic t-statistic" "Lin" 0.54
"7017" "Classic t-statistic" "Lin" 0.774
"7018" "Classic t-statistic" "Lin" 0.508
"7019" "Classic t-statistic" "Lin" 0.992
"7020" "Classic t-statistic" "Lin" 0.028
"7021" "Classic t-statistic" "Lin" 0.07
"7022" "Classic t-statistic" "Lin" 0.974
"7023" "Classic t-statistic" "Lin" 0.554
"7024" "Classic t-statistic" "Lin" 0.22
"7025" "Classic t-statistic" "Lin" 0.01
"7026" "Classic t-statistic" "Lin" 0.742
"7027" "Classic t-statistic" "Lin" 0.938
"7028" "Classic t-statistic" "Lin" 0
"7029" "Classic t-statistic" "Lin" 0.792
"7030" "Classic t-statistic" "Lin" 0.166
"7031" "Classic t-statistic" "Lin" 0.234
"7032" "Classic t-statistic" "Lin" 0.918
"7033" "Classic t-statistic" "Lin" 0.132
"7034" "Classic t-statistic" "Lin" 0.002
"7035" "Classic t-statistic" "Lin" 0.596
"7036" "Classic t-statistic" "Lin" 0.628
"7037" "Classic t-statistic" "Lin" 0.244
"7038" "Classic t-statistic" "Lin" 0.64
"7039" "Classic t-statistic" "Lin" 0.132
"7040" "Classic t-statistic" "Lin" 0.04
"7041" "Classic t-statistic" "Lin" 0.736
"7042" "Classic t-statistic" "Lin" 0.59
"7043" "Classic t-statistic" "Lin" 0.006
"7044" "Classic t-statistic" "Lin" 0.826
"7045" "Classic t-statistic" "Lin" 0.656
"7046" "Classic t-statistic" "Lin" 0.744
"7047" "Classic t-statistic" "Lin" 0.556
"7048" "Classic t-statistic" "Lin" 0.026
"7049" "Classic t-statistic" "Lin" 0.824
"7050" "Classic t-statistic" "Lin" 0.56
"7051" "Classic t-statistic" "Lin" 0.778
"7052" "Classic t-statistic" "Lin" 0.852
"7053" "Classic t-statistic" "Lin" 0.036
"7054" "Classic t-statistic" "Lin" 0.754
"7055" "Classic t-statistic" "Lin" 0.276
"7056" "Classic t-statistic" "Lin" 0.082
"7057" "Classic t-statistic" "Lin" 0.358
"7058" "Classic t-statistic" "Lin" 0.194
"7059" "Classic t-statistic" "Lin" 0.668
"7060" "Classic t-statistic" "Lin" 0.524
"7061" "Classic t-statistic" "Lin" 0.672
"7062" "Classic t-statistic" "Lin" 0.562
"7063" "Classic t-statistic" "Lin" 0.32
"7064" "Classic t-statistic" "Lin" 0.11
"7065" "Classic t-statistic" "Lin" 0.936
"7066" "Classic t-statistic" "Lin" 0.024
"7067" "Classic t-statistic" "Lin" 0.682
"7068" "Classic t-statistic" "Lin" 0.04
"7069" "Classic t-statistic" "Lin" 0.8
"7070" "Classic t-statistic" "Lin" 0.23
"7071" "Classic t-statistic" "Lin" 0.59
"7072" "Classic t-statistic" "Lin" 0.726
"7073" "Classic t-statistic" "Lin" 0
"7074" "Classic t-statistic" "Lin" 0.14
"7075" "Classic t-statistic" "Lin" 0.36
"7076" "Classic t-statistic" "Lin" 0.05
"7077" "Classic t-statistic" "Lin" 0.318
"7078" "Classic t-statistic" "Lin" 0.454
"7079" "Classic t-statistic" "Lin" 0.842
"7080" "Classic t-statistic" "Lin" 0.844
"7081" "Classic t-statistic" "Lin" 0.852
"7082" "Classic t-statistic" "Lin" 0.728
"7083" "Classic t-statistic" "Lin" 0.712
"7084" "Classic t-statistic" "Lin" 0.91
"7085" "Classic t-statistic" "Lin" 0.552
"7086" "Classic t-statistic" "Lin" 0.256
"7087" "Classic t-statistic" "Lin" 0.556
"7088" "Classic t-statistic" "Lin" 0.546
"7089" "Classic t-statistic" "Lin" 0.532
"7090" "Classic t-statistic" "Lin" 0.5
"7091" "Classic t-statistic" "Lin" 0.288
"7092" "Classic t-statistic" "Lin" 0.942
"7093" "Classic t-statistic" "Lin" 0.128
"7094" "Classic t-statistic" "Lin" 0.244
"7095" "Classic t-statistic" "Lin" 0.996
"7096" "Classic t-statistic" "Lin" 0.002
"7097" "Classic t-statistic" "Lin" 0.984
"7098" "Classic t-statistic" "Lin" 0.926
"7099" "Classic t-statistic" "Lin" 0.262
"7100" "Classic t-statistic" "Lin" 0.762
"7101" "Classic t-statistic" "Lin" 0.246
"7102" "Classic t-statistic" "Lin" 0.014
"7103" "Classic t-statistic" "Lin" 0.674
"7104" "Classic t-statistic" "Lin" 0.698
"7105" "Classic t-statistic" "Lin" 0.798
"7106" "Classic t-statistic" "Lin" 0.356
"7107" "Classic t-statistic" "Lin" 0.034
"7108" "Classic t-statistic" "Lin" 0.088
"7109" "Classic t-statistic" "Lin" 0.238
"7110" "Classic t-statistic" "Lin" 0.27
"7111" "Classic t-statistic" "Lin" 0.566
"7112" "Classic t-statistic" "Lin" 0.256
"7113" "Classic t-statistic" "Lin" 0.126
"7114" "Classic t-statistic" "Lin" 0.424
"7115" "Classic t-statistic" "Lin" 0.586
"7116" "Classic t-statistic" "Lin" 0.336
"7117" "Classic t-statistic" "Lin" 0.992
"7118" "Classic t-statistic" "Lin" 0.682
"7119" "Classic t-statistic" "Lin" 0.716
"7120" "Classic t-statistic" "Lin" 0.788
"7121" "Classic t-statistic" "Lin" 0.016
"7122" "Classic t-statistic" "Lin" 0.54
"7123" "Classic t-statistic" "Lin" 0.954
"7124" "Classic t-statistic" "Lin" 0.084
"7125" "Classic t-statistic" "Lin" 0.494
"7126" "Classic t-statistic" "Lin" 0.308
"7127" "Classic t-statistic" "Lin" 0.876
"7128" "Classic t-statistic" "Lin" 0.672
"7129" "Classic t-statistic" "Lin" 0.744
"7130" "Classic t-statistic" "Lin" 0.248
"7131" "Classic t-statistic" "Lin" 0.93
"7132" "Classic t-statistic" "Lin" 0.924
"7133" "Classic t-statistic" "Lin" 0.012
"7134" "Classic t-statistic" "Lin" 0.626
"7135" "Classic t-statistic" "Lin" 0.79
"7136" "Classic t-statistic" "Lin" 0.052
"7137" "Classic t-statistic" "Lin" 0.232
"7138" "Classic t-statistic" "Lin" 0.42
"7139" "Classic t-statistic" "Lin" 0.826
"7140" "Classic t-statistic" "Lin" 0.838
"7141" "Classic t-statistic" "Lin" 0.038
"7142" "Classic t-statistic" "Lin" 0.614
"7143" "Classic t-statistic" "Lin" 0.418
"7144" "Classic t-statistic" "Lin" 0.792
"7145" "Classic t-statistic" "Lin" 0.49
"7146" "Classic t-statistic" "Lin" 0.652
"7147" "Classic t-statistic" "Lin" 0.01
"7148" "Classic t-statistic" "Lin" 0.262
"7149" "Classic t-statistic" "Lin" 0.78
"7150" "Classic t-statistic" "Lin" 0.164
"7151" "Classic t-statistic" "Lin" 0.036
"7152" "Classic t-statistic" "Lin" 0.01
"7153" "Classic t-statistic" "Lin" 0.576
"7154" "Classic t-statistic" "Lin" 0.218
"7155" "Classic t-statistic" "Lin" 0.53
"7156" "Classic t-statistic" "Lin" 0.994
"7157" "Classic t-statistic" "Lin" 0.17
"7158" "Classic t-statistic" "Lin" 0.26
"7159" "Classic t-statistic" "Lin" 0.422
"7160" "Classic t-statistic" "Lin" 0.022
"7161" "Classic t-statistic" "Lin" 0.92
"7162" "Classic t-statistic" "Lin" 0.574
"7163" "Classic t-statistic" "Lin" 0.216
"7164" "Classic t-statistic" "Lin" 0.292
"7165" "Classic t-statistic" "Lin" 0.972
"7166" "Classic t-statistic" "Lin" 0.402
"7167" "Classic t-statistic" "Lin" 0.498
"7168" "Classic t-statistic" "Lin" 0.334
"7169" "Classic t-statistic" "Lin" 0.386
"7170" "Classic t-statistic" "Lin" 0.004
"7171" "Classic t-statistic" "Lin" 0.208
"7172" "Classic t-statistic" "Lin" 0.484
"7173" "Classic t-statistic" "Lin" 0.772
"7174" "Classic t-statistic" "Lin" 0.302
"7175" "Classic t-statistic" "Lin" 0.022
"7176" "Classic t-statistic" "Lin" 0.694
"7177" "Classic t-statistic" "Lin" 0.198
"7178" "Classic t-statistic" "Lin" 0.648
"7179" "Classic t-statistic" "Lin" 0.104
"7180" "Classic t-statistic" "Lin" 0.732
"7181" "Classic t-statistic" "Lin" 0.272
"7182" "Classic t-statistic" "Lin" 0.312
"7183" "Classic t-statistic" "Lin" 0.196
"7184" "Classic t-statistic" "Lin" 0.216
"7185" "Classic t-statistic" "Lin" 0.532
"7186" "Classic t-statistic" "Lin" 0.042
"7187" "Classic t-statistic" "Lin" 0.52
"7188" "Classic t-statistic" "Lin" 0.824
"7189" "Classic t-statistic" "Lin" 0.798
"7190" "Classic t-statistic" "Lin" 0.106
"7191" "Classic t-statistic" "Lin" 0.378
"7192" "Classic t-statistic" "Lin" 0.746
"7193" "Classic t-statistic" "Lin" 0.458
"7194" "Classic t-statistic" "Lin" 0.39
"7195" "Classic t-statistic" "Lin" 0.662
"7196" "Classic t-statistic" "Lin" 0.956
"7197" "Classic t-statistic" "Lin" 0.146
"7198" "Classic t-statistic" "Lin" 0.184
"7199" "Classic t-statistic" "Lin" 0.54
"7200" "Classic t-statistic" "Lin" 0.274
"7201" "Classic t-statistic" "Lin" 0.402
"7202" "Classic t-statistic" "Lin" 0.37
"7203" "Classic t-statistic" "Lin" 0.018
"7204" "Classic t-statistic" "Lin" 0.956
"7205" "Classic t-statistic" "Lin" 0.036
"7206" "Classic t-statistic" "Lin" 0.05
"7207" "Classic t-statistic" "Lin" 0.112
"7208" "Classic t-statistic" "Lin" 0.91
"7209" "Classic t-statistic" "Lin" 0.36
"7210" "Classic t-statistic" "Lin" 0.52
"7211" "Classic t-statistic" "Lin" 0.018
"7212" "Classic t-statistic" "Lin" 0.614
"7213" "Classic t-statistic" "Lin" 0.038
"7214" "Classic t-statistic" "Lin" 0.352
"7215" "Classic t-statistic" "Lin" 0.092
"7216" "Classic t-statistic" "Lin" 0.068
"7217" "Classic t-statistic" "Lin" 0.294
"7218" "Classic t-statistic" "Lin" 0.828
"7219" "Classic t-statistic" "Lin" 0.792
"7220" "Classic t-statistic" "Lin" 0.618
"7221" "Classic t-statistic" "Lin" 0.836
"7222" "Classic t-statistic" "Lin" 0.026
"7223" "Classic t-statistic" "Lin" 0.174
"7224" "Classic t-statistic" "Lin" 0.23
"7225" "Classic t-statistic" "Lin" 0.088
"7226" "Classic t-statistic" "Lin" 0.194
"7227" "Classic t-statistic" "Lin" 0.024
"7228" "Classic t-statistic" "Lin" 0.282
"7229" "Classic t-statistic" "Lin" 0.27
"7230" "Classic t-statistic" "Lin" 0.81
"7231" "Classic t-statistic" "Lin" 0.748
"7232" "Classic t-statistic" "Lin" 0.656
"7233" "Classic t-statistic" "Lin" 0.112
"7234" "Classic t-statistic" "Lin" 0.016
"7235" "Classic t-statistic" "Lin" 0.288
"7236" "Classic t-statistic" "Lin" 0.458
"7237" "Classic t-statistic" "Lin" 0.048
"7238" "Classic t-statistic" "Lin" 0.354
"7239" "Classic t-statistic" "Lin" 0.85
"7240" "Classic t-statistic" "Lin" 0.02
"7241" "Classic t-statistic" "Lin" 0.014
"7242" "Classic t-statistic" "Lin" 0.388
"7243" "Classic t-statistic" "Lin" 0.416
"7244" "Classic t-statistic" "Lin" 0.108
"7245" "Classic t-statistic" "Lin" 0.588
"7246" "Classic t-statistic" "Lin" 0.552
"7247" "Classic t-statistic" "Lin" 0.936
"7248" "Classic t-statistic" "Lin" 0.95
"7249" "Classic t-statistic" "Lin" 0.396
"7250" "Classic t-statistic" "Lin" 0.846
"7251" "Classic t-statistic" "Lin" 0.224
"7252" "Classic t-statistic" "Lin" 0.7
"7253" "Classic t-statistic" "Lin" 0.686
"7254" "Classic t-statistic" "Lin" 0.56
"7255" "Classic t-statistic" "Lin" 0.334
"7256" "Classic t-statistic" "Lin" 0.27
"7257" "Classic t-statistic" "Lin" 0
"7258" "Classic t-statistic" "Lin" 0.278
"7259" "Classic t-statistic" "Lin" 0.166
"7260" "Classic t-statistic" "Lin" 0.918
"7261" "Classic t-statistic" "Lin" 0.12
"7262" "Classic t-statistic" "Lin" 0.666
"7263" "Classic t-statistic" "Lin" 0.312
"7264" "Classic t-statistic" "Lin" 0.008
"7265" "Classic t-statistic" "Lin" 0.154
"7266" "Classic t-statistic" "Lin" 0.084
"7267" "Classic t-statistic" "Lin" 0.118
"7268" "Classic t-statistic" "Lin" 0.584
"7269" "Classic t-statistic" "Lin" 0.632
"7270" "Classic t-statistic" "Lin" 0.242
"7271" "Classic t-statistic" "Lin" 0.782
"7272" "Classic t-statistic" "Lin" 0.824
"7273" "Classic t-statistic" "Lin" 0.028
"7274" "Classic t-statistic" "Lin" 0.25
"7275" "Classic t-statistic" "Lin" 0.194
"7276" "Classic t-statistic" "Lin" 0.856
"7277" "Classic t-statistic" "Lin" 0.604
"7278" "Classic t-statistic" "Lin" 0.342
"7279" "Classic t-statistic" "Lin" 0.66
"7280" "Classic t-statistic" "Lin" 0.34
"7281" "Classic t-statistic" "Lin" 0.962
"7282" "Classic t-statistic" "Lin" 0.584
"7283" "Classic t-statistic" "Lin" 0.044
"7284" "Classic t-statistic" "Lin" 0.182
"7285" "Classic t-statistic" "Lin" 0.148
"7286" "Classic t-statistic" "Lin" 0.828
"7287" "Classic t-statistic" "Lin" 0.89
"7288" "Classic t-statistic" "Lin" 0.724
"7289" "Classic t-statistic" "Lin" 0.9
"7290" "Classic t-statistic" "Lin" 0.888
"7291" "Classic t-statistic" "Lin" 0.098
"7292" "Classic t-statistic" "Lin" 0.432
"7293" "Classic t-statistic" "Lin" 0.056
"7294" "Classic t-statistic" "Lin" 0.884
"7295" "Classic t-statistic" "Lin" 0.604
"7296" "Classic t-statistic" "Lin" 0.498
"7297" "Classic t-statistic" "Lin" 0.116
"7298" "Classic t-statistic" "Lin" 0.458
"7299" "Classic t-statistic" "Lin" 0.952
"7300" "Classic t-statistic" "Lin" 0.1
"7301" "Classic t-statistic" "Lin" 0.434
"7302" "Classic t-statistic" "Lin" 0.674
"7303" "Classic t-statistic" "Lin" 0.492
"7304" "Classic t-statistic" "Lin" 0.068
"7305" "Classic t-statistic" "Lin" 0.718
"7306" "Classic t-statistic" "Lin" 0.114
"7307" "Classic t-statistic" "Lin" 0.454
"7308" "Classic t-statistic" "Lin" 0.618
"7309" "Classic t-statistic" "Lin" 0.898
"7310" "Classic t-statistic" "Lin" 0.944
"7311" "Classic t-statistic" "Lin" 0.26
"7312" "Classic t-statistic" "Lin" 0.214
"7313" "Classic t-statistic" "Lin" 0.83
"7314" "Classic t-statistic" "Lin" 0.198
"7315" "Classic t-statistic" "Lin" 0.404
"7316" "Classic t-statistic" "Lin" 0.938
"7317" "Classic t-statistic" "Lin" 0.136
"7318" "Classic t-statistic" "Lin" 0.022
"7319" "Classic t-statistic" "Lin" 0.26
"7320" "Classic t-statistic" "Lin" 0.582
"7321" "Classic t-statistic" "Lin" 0.148
"7322" "Classic t-statistic" "Lin" 0.26
"7323" "Classic t-statistic" "Lin" 0.716
"7324" "Classic t-statistic" "Lin" 0.106
"7325" "Classic t-statistic" "Lin" 0.064
"7326" "Classic t-statistic" "Lin" 0.898
"7327" "Classic t-statistic" "Lin" 0.184
"7328" "Classic t-statistic" "Lin" 0.578
"7329" "Classic t-statistic" "Lin" 0.276
"7330" "Classic t-statistic" "Lin" 0.62
"7331" "Classic t-statistic" "Lin" 0.596
"7332" "Classic t-statistic" "Lin" 0.954
"7333" "Classic t-statistic" "Lin" 0.234
"7334" "Classic t-statistic" "Lin" 0.712
"7335" "Classic t-statistic" "Lin" 0.112
"7336" "Classic t-statistic" "Lin" 0.066
"7337" "Classic t-statistic" "Lin" 0.248
"7338" "Classic t-statistic" "Lin" 0.928
"7339" "Classic t-statistic" "Lin" 0.518
"7340" "Classic t-statistic" "Lin" 0.144
"7341" "Classic t-statistic" "Lin" 0.468
"7342" "Classic t-statistic" "Lin" 0.144
"7343" "Classic t-statistic" "Lin" 0.054
"7344" "Classic t-statistic" "Lin" 0.904
"7345" "Classic t-statistic" "Lin" 0.014
"7346" "Classic t-statistic" "Lin" 0.592
"7347" "Classic t-statistic" "Lin" 0.842
"7348" "Classic t-statistic" "Lin" 0.818
"7349" "Classic t-statistic" "Lin" 0.88
"7350" "Classic t-statistic" "Lin" 0.794
"7351" "Classic t-statistic" "Lin" 0.592
"7352" "Classic t-statistic" "Lin" 0.108
"7353" "Classic t-statistic" "Lin" 0.982
"7354" "Classic t-statistic" "Lin" 0.158
"7355" "Classic t-statistic" "Lin" 0.288
"7356" "Classic t-statistic" "Lin" 0.986
"7357" "Classic t-statistic" "Lin" 0.736
"7358" "Classic t-statistic" "Lin" 0.886
"7359" "Classic t-statistic" "Lin" 0.154
"7360" "Classic t-statistic" "Lin" 0.744
"7361" "Classic t-statistic" "Lin" 0.454
"7362" "Classic t-statistic" "Lin" 0.044
"7363" "Classic t-statistic" "Lin" 0.526
"7364" "Classic t-statistic" "Lin" 0.562
"7365" "Classic t-statistic" "Lin" 0.71
"7366" "Classic t-statistic" "Lin" 0.636
"7367" "Classic t-statistic" "Lin" 0.998
"7368" "Classic t-statistic" "Lin" 0.158
"7369" "Classic t-statistic" "Lin" 0.254
"7370" "Classic t-statistic" "Lin" 0.638
"7371" "Classic t-statistic" "Lin" 0.54
"7372" "Classic t-statistic" "Lin" 0.258
"7373" "Classic t-statistic" "Lin" 0.222
"7374" "Classic t-statistic" "Lin" 0.276
"7375" "Classic t-statistic" "Lin" 0.946
"7376" "Classic t-statistic" "Lin" 0.858
"7377" "Classic t-statistic" "Lin" 0.016
"7378" "Classic t-statistic" "Lin" 0.356
"7379" "Classic t-statistic" "Lin" 0.28
"7380" "Classic t-statistic" "Lin" 0.576
"7381" "Classic t-statistic" "Lin" 0.218
"7382" "Classic t-statistic" "Lin" 0.394
"7383" "Classic t-statistic" "Lin" 0.222
"7384" "Classic t-statistic" "Lin" 0.052
"7385" "Classic t-statistic" "Lin" 0.232
"7386" "Classic t-statistic" "Lin" 0.684
"7387" "Classic t-statistic" "Lin" 0.206
"7388" "Classic t-statistic" "Lin" 0.676
"7389" "Classic t-statistic" "Lin" 0.75
"7390" "Classic t-statistic" "Lin" 0.304
"7391" "Classic t-statistic" "Lin" 0.1
"7392" "Classic t-statistic" "Lin" 0.986
"7393" "Classic t-statistic" "Lin" 0.666
"7394" "Classic t-statistic" "Lin" 0.064
"7395" "Classic t-statistic" "Lin" 0.534
"7396" "Classic t-statistic" "Lin" 0.474
"7397" "Classic t-statistic" "Lin" 0.798
"7398" "Classic t-statistic" "Lin" 0.574
"7399" "Classic t-statistic" "Lin" 0.382
"7400" "Classic t-statistic" "Lin" 0.084
"7401" "Classic t-statistic" "Lin" 0.05
"7402" "Classic t-statistic" "Lin" 0.894
"7403" "Classic t-statistic" "Lin" 0.002
"7404" "Classic t-statistic" "Lin" 0.186
"7405" "Classic t-statistic" "Lin" 0.318
"7406" "Classic t-statistic" "Lin" 0.192
"7407" "Classic t-statistic" "Lin" 0.252
"7408" "Classic t-statistic" "Lin" 0.524
"7409" "Classic t-statistic" "Lin" 0.546
"7410" "Classic t-statistic" "Lin" 0.056
"7411" "Classic t-statistic" "Lin" 0.67
"7412" "Classic t-statistic" "Lin" 0.418
"7413" "Classic t-statistic" "Lin" 0.598
"7414" "Classic t-statistic" "Lin" 0.042
"7415" "Classic t-statistic" "Lin" 0.248
"7416" "Classic t-statistic" "Lin" 0.648
"7417" "Classic t-statistic" "Lin" 0.124
"7418" "Classic t-statistic" "Lin" 0.042
"7419" "Classic t-statistic" "Lin" 0.978
"7420" "Classic t-statistic" "Lin" 0.444
"7421" "Classic t-statistic" "Lin" 0.68
"7422" "Classic t-statistic" "Lin" 0.264
"7423" "Classic t-statistic" "Lin" 0.052
"7424" "Classic t-statistic" "Lin" 0.232
"7425" "Classic t-statistic" "Lin" 0.814
"7426" "Classic t-statistic" "Lin" 0.692
"7427" "Classic t-statistic" "Lin" 0.978
"7428" "Classic t-statistic" "Lin" 0.75
"7429" "Classic t-statistic" "Lin" 0.862
"7430" "Classic t-statistic" "Lin" 0.718
"7431" "Classic t-statistic" "Lin" 0.332
"7432" "Classic t-statistic" "Lin" 0.012
"7433" "Classic t-statistic" "Lin" 0.026
"7434" "Classic t-statistic" "Lin" 0.932
"7435" "Classic t-statistic" "Lin" 0.524
"7436" "Classic t-statistic" "Lin" 0.992
"7437" "Classic t-statistic" "Lin" 0.486
"7438" "Classic t-statistic" "Lin" 0.544
"7439" "Classic t-statistic" "Lin" 0.314
"7440" "Classic t-statistic" "Lin" 0.216
"7441" "Classic t-statistic" "Lin" 0.874
"7442" "Classic t-statistic" "Lin" 0.016
"7443" "Classic t-statistic" "Lin" 0.35
"7444" "Classic t-statistic" "Lin" 0.002
"7445" "Classic t-statistic" "Lin" 0.558
"7446" "Classic t-statistic" "Lin" 0.254
"7447" "Classic t-statistic" "Lin" 0.22
"7448" "Classic t-statistic" "Lin" 0.002
"7449" "Classic t-statistic" "Lin" 0.458
"7450" "Classic t-statistic" "Lin" 0.356
"7451" "Classic t-statistic" "Lin" 0.83
"7452" "Classic t-statistic" "Lin" 0.108
"7453" "Classic t-statistic" "Lin" 0.556
"7454" "Classic t-statistic" "Lin" 0.82
"7455" "Classic t-statistic" "Lin" 0.878
"7456" "Classic t-statistic" "Lin" 0.39
"7457" "Classic t-statistic" "Lin" 0.222
"7458" "Classic t-statistic" "Lin" 0.496
"7459" "Classic t-statistic" "Lin" 0.738
"7460" "Classic t-statistic" "Lin" 0.244
"7461" "Classic t-statistic" "Lin" 0.692
"7462" "Classic t-statistic" "Lin" 0
"7463" "Classic t-statistic" "Lin" 0.54
"7464" "Classic t-statistic" "Lin" 0.426
"7465" "Classic t-statistic" "Lin" 0.474
"7466" "Classic t-statistic" "Lin" 0.168
"7467" "Classic t-statistic" "Lin" 0.246
"7468" "Classic t-statistic" "Lin" 0.014
"7469" "Classic t-statistic" "Lin" 0.852
"7470" "Classic t-statistic" "Lin" 0.306
"7471" "Classic t-statistic" "Lin" 0.108
"7472" "Classic t-statistic" "Lin" 0.292
"7473" "Classic t-statistic" "Lin" 0.522
"7474" "Classic t-statistic" "Lin" 0.618
"7475" "Classic t-statistic" "Lin" 0.098
"7476" "Classic t-statistic" "Lin" 0.542
"7477" "Classic t-statistic" "Lin" 0.098
"7478" "Classic t-statistic" "Lin" 0.604
"7479" "Classic t-statistic" "Lin" 0.348
"7480" "Classic t-statistic" "Lin" 0.904
"7481" "Classic t-statistic" "Lin" 0.3
"7482" "Classic t-statistic" "Lin" 0.228
"7483" "Classic t-statistic" "Lin" 0.688
"7484" "Classic t-statistic" "Lin" 0.002
"7485" "Classic t-statistic" "Lin" 0.932
"7486" "Classic t-statistic" "Lin" 0.166
"7487" "Classic t-statistic" "Lin" 0.484
"7488" "Classic t-statistic" "Lin" 0.508
"7489" "Classic t-statistic" "Lin" 0.766
"7490" "Classic t-statistic" "Lin" 0.074
"7491" "Classic t-statistic" "Lin" 0.104
"7492" "Classic t-statistic" "Lin" 0.104
"7493" "Classic t-statistic" "Lin" 0.998
"7494" "Classic t-statistic" "Lin" 0.216
"7495" "Classic t-statistic" "Lin" 0.076
"7496" "Classic t-statistic" "Lin" 0.738
"7497" "Classic t-statistic" "Lin" 0.216
"7498" "Classic t-statistic" "Lin" 0.022
"7499" "Classic t-statistic" "Lin" 0.4
"7500" "Classic t-statistic" "Lin" 0.492
"7501" "Classic t-statistic" "Lin" 0.32
"7502" "Classic t-statistic" "Lin" 0.112
"7503" "Classic t-statistic" "Lin" 0.918
"7504" "Classic t-statistic" "Lin" 0.28
"7505" "Classic t-statistic" "Lin" 0.068
"7506" "Classic t-statistic" "Lin" 0.32
"7507" "Classic t-statistic" "Lin" 0.898
"7508" "Classic t-statistic" "Lin" 0.086
"7509" "Classic t-statistic" "Lin" 0.014
"7510" "Classic t-statistic" "Lin" 0.106
"7511" "Classic t-statistic" "Lin" 0.662
"7512" "Classic t-statistic" "Lin" 0.54
"7513" "Classic t-statistic" "Lin" 0.112
"7514" "Classic t-statistic" "Lin" 0.062
"7515" "Classic t-statistic" "Lin" 0.878
"7516" "Classic t-statistic" "Lin" 0.552
"7517" "Classic t-statistic" "Lin" 0.292
"7518" "Classic t-statistic" "Lin" 0.428
"7519" "Classic t-statistic" "Lin" 0.774
"7520" "Classic t-statistic" "Lin" 0.464
"7521" "Classic t-statistic" "Lin" 0.282
"7522" "Classic t-statistic" "Lin" 0.578
"7523" "Classic t-statistic" "Lin" 0.04
"7524" "Classic t-statistic" "Lin" 0.36
"7525" "Classic t-statistic" "Lin" 0.616
"7526" "Classic t-statistic" "Lin" 0.258
"7527" "Classic t-statistic" "Lin" 0.57
"7528" "Classic t-statistic" "Lin" 0.12
"7529" "Classic t-statistic" "Lin" 0.322
"7530" "Classic t-statistic" "Lin" 0.786
"7531" "Classic t-statistic" "Lin" 0.708
"7532" "Classic t-statistic" "Lin" 0.448
"7533" "Classic t-statistic" "Lin" 0.732
"7534" "Classic t-statistic" "Lin" 0.936
"7535" "Classic t-statistic" "Lin" 0.5
"7536" "Classic t-statistic" "Lin" 0.18
"7537" "Classic t-statistic" "Lin" 0.99
"7538" "Classic t-statistic" "Lin" 0.316
"7539" "Classic t-statistic" "Lin" 0.18
"7540" "Classic t-statistic" "Lin" 0.8
"7541" "Classic t-statistic" "Lin" 0.012
"7542" "Classic t-statistic" "Lin" 0.45
"7543" "Classic t-statistic" "Lin" 0.016
"7544" "Classic t-statistic" "Lin" 0.29
"7545" "Classic t-statistic" "Lin" 0.05
"7546" "Classic t-statistic" "Lin" 0.756
"7547" "Classic t-statistic" "Lin" 0.332
"7548" "Classic t-statistic" "Lin" 0.266
"7549" "Classic t-statistic" "Lin" 0.312
"7550" "Classic t-statistic" "Lin" 0.16
"7551" "Classic t-statistic" "Lin" 0.192
"7552" "Classic t-statistic" "Lin" 0.376
"7553" "Classic t-statistic" "Lin" 0.488
"7554" "Classic t-statistic" "Lin" 0.254
"7555" "Classic t-statistic" "Lin" 0
"7556" "Classic t-statistic" "Lin" 0.262
"7557" "Classic t-statistic" "Lin" 0.532
"7558" "Classic t-statistic" "Lin" 0.158
"7559" "Classic t-statistic" "Lin" 0.61
"7560" "Classic t-statistic" "Lin" 0.326
"7561" "Classic t-statistic" "Lin" 0.912
"7562" "Classic t-statistic" "Lin" 0.296
"7563" "Classic t-statistic" "Lin" 0.174
"7564" "Classic t-statistic" "Lin" 0.43
"7565" "Classic t-statistic" "Lin" 0.012
"7566" "Classic t-statistic" "Lin" 0.782
"7567" "Classic t-statistic" "Lin" 0.842
"7568" "Classic t-statistic" "Lin" 0.012
"7569" "Classic t-statistic" "Lin" 0.15
"7570" "Classic t-statistic" "Lin" 0.79
"7571" "Classic t-statistic" "Lin" 0.844
"7572" "Classic t-statistic" "Lin" 0.256
"7573" "Classic t-statistic" "Lin" 0.206
"7574" "Classic t-statistic" "Lin" 0.95
"7575" "Classic t-statistic" "Lin" 0.182
"7576" "Classic t-statistic" "Lin" 0.53
"7577" "Classic t-statistic" "Lin" 0.256
"7578" "Classic t-statistic" "Lin" 0.994
"7579" "Classic t-statistic" "Lin" 0.95
"7580" "Classic t-statistic" "Lin" 0.902
"7581" "Classic t-statistic" "Lin" 0.256
"7582" "Classic t-statistic" "Lin" 0.252
"7583" "Classic t-statistic" "Lin" 0.212
"7584" "Classic t-statistic" "Lin" 0.728
"7585" "Classic t-statistic" "Lin" 0.256
"7586" "Classic t-statistic" "Lin" 0.124
"7587" "Classic t-statistic" "Lin" 0.102
"7588" "Classic t-statistic" "Lin" 0.986
"7589" "Classic t-statistic" "Lin" 0.052
"7590" "Classic t-statistic" "Lin" 0.648
"7591" "Classic t-statistic" "Lin" 0.252
"7592" "Classic t-statistic" "Lin" 0.222
"7593" "Classic t-statistic" "Lin" 0.532
"7594" "Classic t-statistic" "Lin" 0.116
"7595" "Classic t-statistic" "Lin" 0.23
"7596" "Classic t-statistic" "Lin" 0.062
"7597" "Classic t-statistic" "Lin" 0.016
"7598" "Classic t-statistic" "Lin" 0
"7599" "Classic t-statistic" "Lin" 0.012
"7600" "Classic t-statistic" "Lin" 0.008
"7601" "Classic t-statistic" "Lin" 0.356
"7602" "Classic t-statistic" "Lin" 0.148
"7603" "Classic t-statistic" "Lin" 0.998
"7604" "Classic t-statistic" "Lin" 0.314
"7605" "Classic t-statistic" "Lin" 0.118
"7606" "Classic t-statistic" "Lin" 0.218
"7607" "Classic t-statistic" "Lin" 0.084
"7608" "Classic t-statistic" "Lin" 0.03
"7609" "Classic t-statistic" "Lin" 0.096
"7610" "Classic t-statistic" "Lin" 0.744
"7611" "Classic t-statistic" "Lin" 0.824
"7612" "Classic t-statistic" "Lin" 0.364
"7613" "Classic t-statistic" "Lin" 0.454
"7614" "Classic t-statistic" "Lin" 0.148
"7615" "Classic t-statistic" "Lin" 0.152
"7616" "Classic t-statistic" "Lin" 0.91
"7617" "Classic t-statistic" "Lin" 1
"7618" "Classic t-statistic" "Lin" 0.732
"7619" "Classic t-statistic" "Lin" 0.85
"7620" "Classic t-statistic" "Lin" 0.168
"7621" "Classic t-statistic" "Lin" 0.096
"7622" "Classic t-statistic" "Lin" 0.028
"7623" "Classic t-statistic" "Lin" 0.552
"7624" "Classic t-statistic" "Lin" 0.844
"7625" "Classic t-statistic" "Lin" 0.522
"7626" "Classic t-statistic" "Lin" 0.094
"7627" "Classic t-statistic" "Lin" 0.122
"7628" "Classic t-statistic" "Lin" 0.302
"7629" "Classic t-statistic" "Lin" 0.626
"7630" "Classic t-statistic" "Lin" 0.02
"7631" "Classic t-statistic" "Lin" 0.018
"7632" "Classic t-statistic" "Lin" 0.256
"7633" "Classic t-statistic" "Lin" 0.612
"7634" "Classic t-statistic" "Lin" 0.274
"7635" "Classic t-statistic" "Lin" 0.212
"7636" "Classic t-statistic" "Lin" 0.032
"7637" "Classic t-statistic" "Lin" 0.164
"7638" "Classic t-statistic" "Lin" 0.858
"7639" "Classic t-statistic" "Lin" 0.374
"7640" "Classic t-statistic" "Lin" 0.084
"7641" "Classic t-statistic" "Lin" 0.206
"7642" "Classic t-statistic" "Lin" 0.22
"7643" "Classic t-statistic" "Lin" 0.166
"7644" "Classic t-statistic" "Lin" 0.568
"7645" "Classic t-statistic" "Lin" 0.746
"7646" "Classic t-statistic" "Lin" 0.116
"7647" "Classic t-statistic" "Lin" 0.674
"7648" "Classic t-statistic" "Lin" 0.72
"7649" "Classic t-statistic" "Lin" 0.68
"7650" "Classic t-statistic" "Lin" 0.908
"7651" "Classic t-statistic" "Lin" 0.566
"7652" "Classic t-statistic" "Lin" 0.142
"7653" "Classic t-statistic" "Lin" 0.258
"7654" "Classic t-statistic" "Lin" 0.288
"7655" "Classic t-statistic" "Lin" 0.072
"7656" "Classic t-statistic" "Lin" 0.326
"7657" "Classic t-statistic" "Lin" 0.156
"7658" "Classic t-statistic" "Lin" 0.768
"7659" "Classic t-statistic" "Lin" 0.386
"7660" "Classic t-statistic" "Lin" 0.6
"7661" "Classic t-statistic" "Lin" 0.524
"7662" "Classic t-statistic" "Lin" 0.654
"7663" "Classic t-statistic" "Lin" 0.662
"7664" "Classic t-statistic" "Lin" 0.772
"7665" "Classic t-statistic" "Lin" 0.14
"7666" "Classic t-statistic" "Lin" 0
"7667" "Classic t-statistic" "Lin" 0.918
"7668" "Classic t-statistic" "Lin" 0.246
"7669" "Classic t-statistic" "Lin" 0.008
"7670" "Classic t-statistic" "Lin" 0.712
"7671" "Classic t-statistic" "Lin" 0.144
"7672" "Classic t-statistic" "Lin" 0.976
"7673" "Classic t-statistic" "Lin" 0.24
"7674" "Classic t-statistic" "Lin" 0.696
"7675" "Classic t-statistic" "Lin" 0.192
"7676" "Classic t-statistic" "Lin" 0.792
"7677" "Classic t-statistic" "Lin" 0.588
"7678" "Classic t-statistic" "Lin" 0.32
"7679" "Classic t-statistic" "Lin" 0.776
"7680" "Classic t-statistic" "Lin" 0
"7681" "Classic t-statistic" "Lin" 0.36
"7682" "Classic t-statistic" "Lin" 0.976
"7683" "Classic t-statistic" "Lin" 0.07
"7684" "Classic t-statistic" "Lin" 0.212
"7685" "Classic t-statistic" "Lin" 0.796
"7686" "Classic t-statistic" "Lin" 0.466
"7687" "Classic t-statistic" "Lin" 0.06
"7688" "Classic t-statistic" "Lin" 0.962
"7689" "Classic t-statistic" "Lin" 0.404
"7690" "Classic t-statistic" "Lin" 0.306
"7691" "Classic t-statistic" "Lin" 0.72
"7692" "Classic t-statistic" "Lin" 0.066
"7693" "Classic t-statistic" "Lin" 0.456
"7694" "Classic t-statistic" "Lin" 0.098
"7695" "Classic t-statistic" "Lin" 0.94
"7696" "Classic t-statistic" "Lin" 0.136
"7697" "Classic t-statistic" "Lin" 0.856
"7698" "Classic t-statistic" "Lin" 0.42
"7699" "Classic t-statistic" "Lin" 0.158
"7700" "Classic t-statistic" "Lin" 0.03
"7701" "Classic t-statistic" "Lin" 0.82
"7702" "Classic t-statistic" "Lin" 0.316
"7703" "Classic t-statistic" "Lin" 0.984
"7704" "Classic t-statistic" "Lin" 0.172
"7705" "Classic t-statistic" "Lin" 0.956
"7706" "Classic t-statistic" "Lin" 0.074
"7707" "Classic t-statistic" "Lin" 0.812
"7708" "Classic t-statistic" "Lin" 0.736
"7709" "Classic t-statistic" "Lin" 0.09
"7710" "Classic t-statistic" "Lin" 0.632
"7711" "Classic t-statistic" "Lin" 0.39
"7712" "Classic t-statistic" "Lin" 0.974
"7713" "Classic t-statistic" "Lin" 0.734
"7714" "Classic t-statistic" "Lin" 0.1
"7715" "Classic t-statistic" "Lin" 0.616
"7716" "Classic t-statistic" "Lin" 0.6
"7717" "Classic t-statistic" "Lin" 0.708
"7718" "Classic t-statistic" "Lin" 0.17
"7719" "Classic t-statistic" "Lin" 0.262
"7720" "Classic t-statistic" "Lin" 0.122
"7721" "Classic t-statistic" "Lin" 0.748
"7722" "Classic t-statistic" "Lin" 0.616
"7723" "Classic t-statistic" "Lin" 0.412
"7724" "Classic t-statistic" "Lin" 0.17
"7725" "Classic t-statistic" "Lin" 0.542
"7726" "Classic t-statistic" "Lin" 0.064
"7727" "Classic t-statistic" "Lin" 0.216
"7728" "Classic t-statistic" "Lin" 0.316
"7729" "Classic t-statistic" "Lin" 0.644
"7730" "Classic t-statistic" "Lin" 0.254
"7731" "Classic t-statistic" "Lin" 0.132
"7732" "Classic t-statistic" "Lin" 0.526
"7733" "Classic t-statistic" "Lin" 0.73
"7734" "Classic t-statistic" "Lin" 0.428
"7735" "Classic t-statistic" "Lin" 0.756
"7736" "Classic t-statistic" "Lin" 0.082
"7737" "Classic t-statistic" "Lin" 0.91
"7738" "Classic t-statistic" "Lin" 0.252
"7739" "Classic t-statistic" "Lin" 0.946
"7740" "Classic t-statistic" "Lin" 0.08
"7741" "Classic t-statistic" "Lin" 0.102
"7742" "Classic t-statistic" "Lin" 0.006
"7743" "Classic t-statistic" "Lin" 0.216
"7744" "Classic t-statistic" "Lin" 0.184
"7745" "Classic t-statistic" "Lin" 0.91
"7746" "Classic t-statistic" "Lin" 0.892
"7747" "Classic t-statistic" "Lin" 0.988
"7748" "Classic t-statistic" "Lin" 0.596
"7749" "Classic t-statistic" "Lin" 0.084
"7750" "Classic t-statistic" "Lin" 0.89
"7751" "Classic t-statistic" "Lin" 0.198
"7752" "Classic t-statistic" "Lin" 0.994
"7753" "Classic t-statistic" "Lin" 0.39
"7754" "Classic t-statistic" "Lin" 0.74
"7755" "Classic t-statistic" "Lin" 0.284
"7756" "Classic t-statistic" "Lin" 0.382
"7757" "Classic t-statistic" "Lin" 0.392
"7758" "Classic t-statistic" "Lin" 0.472
"7759" "Classic t-statistic" "Lin" 0.016
"7760" "Classic t-statistic" "Lin" 0.244
"7761" "Classic t-statistic" "Lin" 0.778
"7762" "Classic t-statistic" "Lin" 0.024
"7763" "Classic t-statistic" "Lin" 0.026
"7764" "Classic t-statistic" "Lin" 0.882
"7765" "Classic t-statistic" "Lin" 0.994
"7766" "Classic t-statistic" "Lin" 0.628
"7767" "Classic t-statistic" "Lin" 0.016
"7768" "Classic t-statistic" "Lin" 0.878
"7769" "Classic t-statistic" "Lin" 0.324
"7770" "Classic t-statistic" "Lin" 0.396
"7771" "Classic t-statistic" "Lin" 0.406
"7772" "Classic t-statistic" "Lin" 0.154
"7773" "Classic t-statistic" "Lin" 0.872
"7774" "Classic t-statistic" "Lin" 0.122
"7775" "Classic t-statistic" "Lin" 0.546
"7776" "Classic t-statistic" "Lin" 0.328
"7777" "Classic t-statistic" "Lin" 0.9
"7778" "Classic t-statistic" "Lin" 0.036
"7779" "Classic t-statistic" "Lin" 0.806
"7780" "Classic t-statistic" "Lin" 0.518
"7781" "Classic t-statistic" "Lin" 0.906
"7782" "Classic t-statistic" "Lin" 0.304
"7783" "Classic t-statistic" "Lin" 0.77
"7784" "Classic t-statistic" "Lin" 0.022
"7785" "Classic t-statistic" "Lin" 0
"7786" "Classic t-statistic" "Lin" 0.006
"7787" "Classic t-statistic" "Lin" 0.392
"7788" "Classic t-statistic" "Lin" 0.804
"7789" "Classic t-statistic" "Lin" 0.12
"7790" "Classic t-statistic" "Lin" 0.356
"7791" "Classic t-statistic" "Lin" 0.792
"7792" "Classic t-statistic" "Lin" 0.004
"7793" "Classic t-statistic" "Lin" 0.918
"7794" "Classic t-statistic" "Lin" 0.952
"7795" "Classic t-statistic" "Lin" 0.256
"7796" "Classic t-statistic" "Lin" 0.506
"7797" "Classic t-statistic" "Lin" 0.24
"7798" "Classic t-statistic" "Lin" 0.914
"7799" "Classic t-statistic" "Lin" 0.74
"7800" "Classic t-statistic" "Lin" 0.462
"7801" "Classic t-statistic" "Lin" 0.56
"7802" "Classic t-statistic" "Lin" 0.818
"7803" "Classic t-statistic" "Lin" 0.508
"7804" "Classic t-statistic" "Lin" 0.112
"7805" "Classic t-statistic" "Lin" 0.286
"7806" "Classic t-statistic" "Lin" 0.038
"7807" "Classic t-statistic" "Lin" 0.042
"7808" "Classic t-statistic" "Lin" 0.13
"7809" "Classic t-statistic" "Lin" 0.326
"7810" "Classic t-statistic" "Lin" 0.154
"7811" "Classic t-statistic" "Lin" 0.168
"7812" "Classic t-statistic" "Lin" 0.004
"7813" "Classic t-statistic" "Lin" 0.498
"7814" "Classic t-statistic" "Lin" 0.882
"7815" "Classic t-statistic" "Lin" 0.354
"7816" "Classic t-statistic" "Lin" 0.588
"7817" "Classic t-statistic" "Lin" 0.53
"7818" "Classic t-statistic" "Lin" 0.066
"7819" "Classic t-statistic" "Lin" 0.008
"7820" "Classic t-statistic" "Lin" 0.41
"7821" "Classic t-statistic" "Lin" 0.186
"7822" "Classic t-statistic" "Lin" 0.676
"7823" "Classic t-statistic" "Lin" 0.232
"7824" "Classic t-statistic" "Lin" 0.954
"7825" "Classic t-statistic" "Lin" 0.59
"7826" "Classic t-statistic" "Lin" 0.94
"7827" "Classic t-statistic" "Lin" 0.536
"7828" "Classic t-statistic" "Lin" 0.036
"7829" "Classic t-statistic" "Lin" 0.726
"7830" "Classic t-statistic" "Lin" 0.044
"7831" "Classic t-statistic" "Lin" 0.172
"7832" "Classic t-statistic" "Lin" 0.126
"7833" "Classic t-statistic" "Lin" 0.658
"7834" "Classic t-statistic" "Lin" 0.784
"7835" "Classic t-statistic" "Lin" 0.056
"7836" "Classic t-statistic" "Lin" 0.064
"7837" "Classic t-statistic" "Lin" 0.014
"7838" "Classic t-statistic" "Lin" 0.732
"7839" "Classic t-statistic" "Lin" 0.67
"7840" "Classic t-statistic" "Lin" 0.13
"7841" "Classic t-statistic" "Lin" 0.418
"7842" "Classic t-statistic" "Lin" 0.552
"7843" "Classic t-statistic" "Lin" 0.386
"7844" "Classic t-statistic" "Lin" 0.3
"7845" "Classic t-statistic" "Lin" 0.276
"7846" "Classic t-statistic" "Lin" 0.486
"7847" "Classic t-statistic" "Lin" 0.116
"7848" "Classic t-statistic" "Lin" 0.688
"7849" "Classic t-statistic" "Lin" 0.856
"7850" "Classic t-statistic" "Lin" 0.368
"7851" "Classic t-statistic" "Lin" 0.192
"7852" "Classic t-statistic" "Lin" 0.896
"7853" "Classic t-statistic" "Lin" 0.054
"7854" "Classic t-statistic" "Lin" 0.96
"7855" "Classic t-statistic" "Lin" 0.016
"7856" "Classic t-statistic" "Lin" 0.006
"7857" "Classic t-statistic" "Lin" 0.588
"7858" "Classic t-statistic" "Lin" 0.476
"7859" "Classic t-statistic" "Lin" 0.152
"7860" "Classic t-statistic" "Lin" 0.058
"7861" "Classic t-statistic" "Lin" 0.006
"7862" "Classic t-statistic" "Lin" 0.608
"7863" "Classic t-statistic" "Lin" 0.19
"7864" "Classic t-statistic" "Lin" 0.584
"7865" "Classic t-statistic" "Lin" 0.52
"7866" "Classic t-statistic" "Lin" 0.206
"7867" "Classic t-statistic" "Lin" 0.178
"7868" "Classic t-statistic" "Lin" 0.474
"7869" "Classic t-statistic" "Lin" 0.504
"7870" "Classic t-statistic" "Lin" 0.42
"7871" "Classic t-statistic" "Lin" 0.074
"7872" "Classic t-statistic" "Lin" 0.538
"7873" "Classic t-statistic" "Lin" 0.406
"7874" "Classic t-statistic" "Lin" 0.97
"7875" "Classic t-statistic" "Lin" 0.41
"7876" "Classic t-statistic" "Lin" 0.094
"7877" "Classic t-statistic" "Lin" 0.12
"7878" "Classic t-statistic" "Lin" 0.048
"7879" "Classic t-statistic" "Lin" 0.796
"7880" "Classic t-statistic" "Lin" 0.32
"7881" "Classic t-statistic" "Lin" 0.374
"7882" "Classic t-statistic" "Lin" 0.206
"7883" "Classic t-statistic" "Lin" 0.332
"7884" "Classic t-statistic" "Lin" 0.316
"7885" "Classic t-statistic" "Lin" 0.098
"7886" "Classic t-statistic" "Lin" 0.288
"7887" "Classic t-statistic" "Lin" 0.384
"7888" "Classic t-statistic" "Lin" 0.302
"7889" "Classic t-statistic" "Lin" 0.134
"7890" "Classic t-statistic" "Lin" 0.09
"7891" "Classic t-statistic" "Lin" 0.316
"7892" "Classic t-statistic" "Lin" 0.768
"7893" "Classic t-statistic" "Lin" 0.978
"7894" "Classic t-statistic" "Lin" 0.228
"7895" "Classic t-statistic" "Lin" 0.052
"7896" "Classic t-statistic" "Lin" 0.332
"7897" "Classic t-statistic" "Lin" 0.922
"7898" "Classic t-statistic" "Lin" 0.236
"7899" "Classic t-statistic" "Lin" 0.848
"7900" "Classic t-statistic" "Lin" 0.434
"7901" "Classic t-statistic" "Lin" 0.55
"7902" "Classic t-statistic" "Lin" 0.072
"7903" "Classic t-statistic" "Lin" 0.354
"7904" "Classic t-statistic" "Lin" 0.686
"7905" "Classic t-statistic" "Lin" 0.398
"7906" "Classic t-statistic" "Lin" 0.48
"7907" "Classic t-statistic" "Lin" 0.772
"7908" "Classic t-statistic" "Lin" 0.412
"7909" "Classic t-statistic" "Lin" 0.784
"7910" "Classic t-statistic" "Lin" 0.326
"7911" "Classic t-statistic" "Lin" 0.566
"7912" "Classic t-statistic" "Lin" 0.58
"7913" "Classic t-statistic" "Lin" 0.178
"7914" "Classic t-statistic" "Lin" 0.726
"7915" "Classic t-statistic" "Lin" 0.068
"7916" "Classic t-statistic" "Lin" 0.74
"7917" "Classic t-statistic" "Lin" 0.168
"7918" "Classic t-statistic" "Lin" 0.118
"7919" "Classic t-statistic" "Lin" 0.048
"7920" "Classic t-statistic" "Lin" 0.118
"7921" "Classic t-statistic" "Lin" 0.95
"7922" "Classic t-statistic" "Lin" 0.192
"7923" "Classic t-statistic" "Lin" 0.3
"7924" "Classic t-statistic" "Lin" 0.45
"7925" "Classic t-statistic" "Lin" 0.204
"7926" "Classic t-statistic" "Lin" 0.612
"7927" "Classic t-statistic" "Lin" 0.396
"7928" "Classic t-statistic" "Lin" 0.746
"7929" "Classic t-statistic" "Lin" 0.152
"7930" "Classic t-statistic" "Lin" 0.266
"7931" "Classic t-statistic" "Lin" 0.028
"7932" "Classic t-statistic" "Lin" 0.256
"7933" "Classic t-statistic" "Lin" 0.58
"7934" "Classic t-statistic" "Lin" 0.01
"7935" "Classic t-statistic" "Lin" 0.662
"7936" "Classic t-statistic" "Lin" 0.984
"7937" "Classic t-statistic" "Lin" 0.704
"7938" "Classic t-statistic" "Lin" 0.276
"7939" "Classic t-statistic" "Lin" 0.898
"7940" "Classic t-statistic" "Lin" 0.936
"7941" "Classic t-statistic" "Lin" 0.904
"7942" "Classic t-statistic" "Lin" 0.652
"7943" "Classic t-statistic" "Lin" 0.346
"7944" "Classic t-statistic" "Lin" 0.198
"7945" "Classic t-statistic" "Lin" 0.126
"7946" "Classic t-statistic" "Lin" 0.018
"7947" "Classic t-statistic" "Lin" 0.114
"7948" "Classic t-statistic" "Lin" 0.636
"7949" "Classic t-statistic" "Lin" 0.81
"7950" "Classic t-statistic" "Lin" 0.874
"7951" "Classic t-statistic" "Lin" 0.984
"7952" "Classic t-statistic" "Lin" 0.408
"7953" "Classic t-statistic" "Lin" 0.556
"7954" "Classic t-statistic" "Lin" 0.752
"7955" "Classic t-statistic" "Lin" 0.87
"7956" "Classic t-statistic" "Lin" 0.01
"7957" "Classic t-statistic" "Lin" 0.52
"7958" "Classic t-statistic" "Lin" 0.034
"7959" "Classic t-statistic" "Lin" 0.744
"7960" "Classic t-statistic" "Lin" 0.74
"7961" "Classic t-statistic" "Lin" 0.09
"7962" "Classic t-statistic" "Lin" 0.17
"7963" "Classic t-statistic" "Lin" 0.58
"7964" "Classic t-statistic" "Lin" 0.78
"7965" "Classic t-statistic" "Lin" 0.176
"7966" "Classic t-statistic" "Lin" 0.616
"7967" "Classic t-statistic" "Lin" 0.91
"7968" "Classic t-statistic" "Lin" 0.026
"7969" "Classic t-statistic" "Lin" 0.172
"7970" "Classic t-statistic" "Lin" 0.522
"7971" "Classic t-statistic" "Lin" 0.138
"7972" "Classic t-statistic" "Lin" 0.792
"7973" "Classic t-statistic" "Lin" 0.672
"7974" "Classic t-statistic" "Lin" 0.51
"7975" "Classic t-statistic" "Lin" 0.91
"7976" "Classic t-statistic" "Lin" 0.228
"7977" "Classic t-statistic" "Lin" 0.064
"7978" "Classic t-statistic" "Lin" 0.766
"7979" "Classic t-statistic" "Lin" 0.04
"7980" "Classic t-statistic" "Lin" 0.784
"7981" "Classic t-statistic" "Lin" 0.538
"7982" "Classic t-statistic" "Lin" 0.328
"7983" "Classic t-statistic" "Lin" 0.67
"7984" "Classic t-statistic" "Lin" 0.032
"7985" "Classic t-statistic" "Lin" 0.114
"7986" "Classic t-statistic" "Lin" 0.31
"7987" "Classic t-statistic" "Lin" 0.058
"7988" "Classic t-statistic" "Lin" 0.198
"7989" "Classic t-statistic" "Lin" 0.048
"7990" "Classic t-statistic" "Lin" 0.086
"7991" "Classic t-statistic" "Lin" 0.472
"7992" "Classic t-statistic" "Lin" 0.552
"7993" "Classic t-statistic" "Lin" 0.094
"7994" "Classic t-statistic" "Lin" 0.026
"7995" "Classic t-statistic" "Lin" 0.078
"7996" "Classic t-statistic" "Lin" 0.094
"7997" "Classic t-statistic" "Lin" 0.368
"7998" "Classic t-statistic" "Lin" 0.038
"7999" "Classic t-statistic" "Lin" 0.224
"8000" "Classic t-statistic" "Lin" 0.048
"8001" "Robust t-statistic" "Lin" 0.79
"8002" "Robust t-statistic" "Lin" 0.572
"8003" "Robust t-statistic" "Lin" 0.344
"8004" "Robust t-statistic" "Lin" 0.246
"8005" "Robust t-statistic" "Lin" 0.746
"8006" "Robust t-statistic" "Lin" 0.576
"8007" "Robust t-statistic" "Lin" 0.702
"8008" "Robust t-statistic" "Lin" 0.28
"8009" "Robust t-statistic" "Lin" 0.284
"8010" "Robust t-statistic" "Lin" 0.704
"8011" "Robust t-statistic" "Lin" 0.762
"8012" "Robust t-statistic" "Lin" 0.304
"8013" "Robust t-statistic" "Lin" 0.146
"8014" "Robust t-statistic" "Lin" 0.694
"8015" "Robust t-statistic" "Lin" 0.238
"8016" "Robust t-statistic" "Lin" 0.676
"8017" "Robust t-statistic" "Lin" 0.856
"8018" "Robust t-statistic" "Lin" 0.638
"8019" "Robust t-statistic" "Lin" 0.996
"8020" "Robust t-statistic" "Lin" 0.104
"8021" "Robust t-statistic" "Lin" 0.13
"8022" "Robust t-statistic" "Lin" 0.986
"8023" "Robust t-statistic" "Lin" 0.692
"8024" "Robust t-statistic" "Lin" 0.406
"8025" "Robust t-statistic" "Lin" 0.046
"8026" "Robust t-statistic" "Lin" 0.834
"8027" "Robust t-statistic" "Lin" 0.952
"8028" "Robust t-statistic" "Lin" 0
"8029" "Robust t-statistic" "Lin" 0.862
"8030" "Robust t-statistic" "Lin" 0.364
"8031" "Robust t-statistic" "Lin" 0.45
"8032" "Robust t-statistic" "Lin" 0.936
"8033" "Robust t-statistic" "Lin" 0.308
"8034" "Robust t-statistic" "Lin" 0.044
"8035" "Robust t-statistic" "Lin" 0.724
"8036" "Robust t-statistic" "Lin" 0.752
"8037" "Robust t-statistic" "Lin" 0.416
"8038" "Robust t-statistic" "Lin" 0.766
"8039" "Robust t-statistic" "Lin" 0.366
"8040" "Robust t-statistic" "Lin" 0.166
"8041" "Robust t-statistic" "Lin" 0.798
"8042" "Robust t-statistic" "Lin" 0.73
"8043" "Robust t-statistic" "Lin" 0.088
"8044" "Robust t-statistic" "Lin" 0.878
"8045" "Robust t-statistic" "Lin" 0.75
"8046" "Robust t-statistic" "Lin" 0.816
"8047" "Robust t-statistic" "Lin" 0.69
"8048" "Robust t-statistic" "Lin" 0.122
"8049" "Robust t-statistic" "Lin" 0.9
"8050" "Robust t-statistic" "Lin" 0.736
"8051" "Robust t-statistic" "Lin" 0.838
"8052" "Robust t-statistic" "Lin" 0.882
"8053" "Robust t-statistic" "Lin" 0.146
"8054" "Robust t-statistic" "Lin" 0.78
"8055" "Robust t-statistic" "Lin" 0.504
"8056" "Robust t-statistic" "Lin" 0.216
"8057" "Robust t-statistic" "Lin" 0.416
"8058" "Robust t-statistic" "Lin" 0.266
"8059" "Robust t-statistic" "Lin" 0.758
"8060" "Robust t-statistic" "Lin" 0.638
"8061" "Robust t-statistic" "Lin" 0.752
"8062" "Robust t-statistic" "Lin" 0.672
"8063" "Robust t-statistic" "Lin" 0.524
"8064" "Robust t-statistic" "Lin" 0.27
"8065" "Robust t-statistic" "Lin" 0.954
"8066" "Robust t-statistic" "Lin" 0.074
"8067" "Robust t-statistic" "Lin" 0.822
"8068" "Robust t-statistic" "Lin" 0.09
"8069" "Robust t-statistic" "Lin" 0.858
"8070" "Robust t-statistic" "Lin" 0.376
"8071" "Robust t-statistic" "Lin" 0.738
"8072" "Robust t-statistic" "Lin" 0.81
"8073" "Robust t-statistic" "Lin" 0.07
"8074" "Robust t-statistic" "Lin" 0.37
"8075" "Robust t-statistic" "Lin" 0.488
"8076" "Robust t-statistic" "Lin" 0.194
"8077" "Robust t-statistic" "Lin" 0.522
"8078" "Robust t-statistic" "Lin" 0.658
"8079" "Robust t-statistic" "Lin" 0.892
"8080" "Robust t-statistic" "Lin" 0.888
"8081" "Robust t-statistic" "Lin" 0.912
"8082" "Robust t-statistic" "Lin" 0.776
"8083" "Robust t-statistic" "Lin" 0.774
"8084" "Robust t-statistic" "Lin" 0.942
"8085" "Robust t-statistic" "Lin" 0.666
"8086" "Robust t-statistic" "Lin" 0.414
"8087" "Robust t-statistic" "Lin" 0.646
"8088" "Robust t-statistic" "Lin" 0.698
"8089" "Robust t-statistic" "Lin" 0.63
"8090" "Robust t-statistic" "Lin" 0.678
"8091" "Robust t-statistic" "Lin" 0.494
"8092" "Robust t-statistic" "Lin" 0.952
"8093" "Robust t-statistic" "Lin" 0.254
"8094" "Robust t-statistic" "Lin" 0.43
"8095" "Robust t-statistic" "Lin" 0.998
"8096" "Robust t-statistic" "Lin" 0.014
"8097" "Robust t-statistic" "Lin" 0.99
"8098" "Robust t-statistic" "Lin" 0.966
"8099" "Robust t-statistic" "Lin" 0.462
"8100" "Robust t-statistic" "Lin" 0.854
"8101" "Robust t-statistic" "Lin" 0.432
"8102" "Robust t-statistic" "Lin" 0.044
"8103" "Robust t-statistic" "Lin" 0.76
"8104" "Robust t-statistic" "Lin" 0.818
"8105" "Robust t-statistic" "Lin" 0.856
"8106" "Robust t-statistic" "Lin" 0.534
"8107" "Robust t-statistic" "Lin" 0.08
"8108" "Robust t-statistic" "Lin" 0.194
"8109" "Robust t-statistic" "Lin" 0.478
"8110" "Robust t-statistic" "Lin" 0.476
"8111" "Robust t-statistic" "Lin" 0.632
"8112" "Robust t-statistic" "Lin" 0.456
"8113" "Robust t-statistic" "Lin" 0.304
"8114" "Robust t-statistic" "Lin" 0.456
"8115" "Robust t-statistic" "Lin" 0.684
"8116" "Robust t-statistic" "Lin" 0.458
"8117" "Robust t-statistic" "Lin" 0.996
"8118" "Robust t-statistic" "Lin" 0.752
"8119" "Robust t-statistic" "Lin" 0.812
"8120" "Robust t-statistic" "Lin" 0.842
"8121" "Robust t-statistic" "Lin" 0.076
"8122" "Robust t-statistic" "Lin" 0.682
"8123" "Robust t-statistic" "Lin" 0.964
"8124" "Robust t-statistic" "Lin" 0.138
"8125" "Robust t-statistic" "Lin" 0.572
"8126" "Robust t-statistic" "Lin" 0.45
"8127" "Robust t-statistic" "Lin" 0.924
"8128" "Robust t-statistic" "Lin" 0.75
"8129" "Robust t-statistic" "Lin" 0.848
"8130" "Robust t-statistic" "Lin" 0.43
"8131" "Robust t-statistic" "Lin" 0.954
"8132" "Robust t-statistic" "Lin" 0.944
"8133" "Robust t-statistic" "Lin" 0.054
"8134" "Robust t-statistic" "Lin" 0.758
"8135" "Robust t-statistic" "Lin" 0.848
"8136" "Robust t-statistic" "Lin" 0.138
"8137" "Robust t-statistic" "Lin" 0.364
"8138" "Robust t-statistic" "Lin" 0.494
"8139" "Robust t-statistic" "Lin" 0.93
"8140" "Robust t-statistic" "Lin" 0.896
"8141" "Robust t-statistic" "Lin" 0.166
"8142" "Robust t-statistic" "Lin" 0.73
"8143" "Robust t-statistic" "Lin" 0.516
"8144" "Robust t-statistic" "Lin" 0.844
"8145" "Robust t-statistic" "Lin" 0.616
"8146" "Robust t-statistic" "Lin" 0.758
"8147" "Robust t-statistic" "Lin" 0.062
"8148" "Robust t-statistic" "Lin" 0.47
"8149" "Robust t-statistic" "Lin" 0.834
"8150" "Robust t-statistic" "Lin" 0.256
"8151" "Robust t-statistic" "Lin" 0.19
"8152" "Robust t-statistic" "Lin" 0.112
"8153" "Robust t-statistic" "Lin" 0.68
"8154" "Robust t-statistic" "Lin" 0.428
"8155" "Robust t-statistic" "Lin" 0.574
"8156" "Robust t-statistic" "Lin" 0.998
"8157" "Robust t-statistic" "Lin" 0.262
"8158" "Robust t-statistic" "Lin" 0.492
"8159" "Robust t-statistic" "Lin" 0.554
"8160" "Robust t-statistic" "Lin" 0.07
"8161" "Robust t-statistic" "Lin" 0.952
"8162" "Robust t-statistic" "Lin" 0.71
"8163" "Robust t-statistic" "Lin" 0.34
"8164" "Robust t-statistic" "Lin" 0.526
"8165" "Robust t-statistic" "Lin" 0.98
"8166" "Robust t-statistic" "Lin" 0.564
"8167" "Robust t-statistic" "Lin" 0.636
"8168" "Robust t-statistic" "Lin" 0.502
"8169" "Robust t-statistic" "Lin" 0.536
"8170" "Robust t-statistic" "Lin" 0.048
"8171" "Robust t-statistic" "Lin" 0.32
"8172" "Robust t-statistic" "Lin" 0.644
"8173" "Robust t-statistic" "Lin" 0.818
"8174" "Robust t-statistic" "Lin" 0.472
"8175" "Robust t-statistic" "Lin" 0.106
"8176" "Robust t-statistic" "Lin" 0.768
"8177" "Robust t-statistic" "Lin" 0.434
"8178" "Robust t-statistic" "Lin" 0.738
"8179" "Robust t-statistic" "Lin" 0.358
"8180" "Robust t-statistic" "Lin" 0.814
"8181" "Robust t-statistic" "Lin" 0.386
"8182" "Robust t-statistic" "Lin" 0.416
"8183" "Robust t-statistic" "Lin" 0.436
"8184" "Robust t-statistic" "Lin" 0.372
"8185" "Robust t-statistic" "Lin" 0.652
"8186" "Robust t-statistic" "Lin" 0.132
"8187" "Robust t-statistic" "Lin" 0.664
"8188" "Robust t-statistic" "Lin" 0.884
"8189" "Robust t-statistic" "Lin" 0.844
"8190" "Robust t-statistic" "Lin" 0.336
"8191" "Robust t-statistic" "Lin" 0.6
"8192" "Robust t-statistic" "Lin" 0.818
"8193" "Robust t-statistic" "Lin" 0.536
"8194" "Robust t-statistic" "Lin" 0.506
"8195" "Robust t-statistic" "Lin" 0.8
"8196" "Robust t-statistic" "Lin" 0.972
"8197" "Robust t-statistic" "Lin" 0.338
"8198" "Robust t-statistic" "Lin" 0.296
"8199" "Robust t-statistic" "Lin" 0.596
"8200" "Robust t-statistic" "Lin" 0.422
"8201" "Robust t-statistic" "Lin" 0.656
"8202" "Robust t-statistic" "Lin" 0.496
"8203" "Robust t-statistic" "Lin" 0.102
"8204" "Robust t-statistic" "Lin" 0.972
"8205" "Robust t-statistic" "Lin" 0.142
"8206" "Robust t-statistic" "Lin" 0.188
"8207" "Robust t-statistic" "Lin" 0.298
"8208" "Robust t-statistic" "Lin" 0.942
"8209" "Robust t-statistic" "Lin" 0.512
"8210" "Robust t-statistic" "Lin" 0.684
"8211" "Robust t-statistic" "Lin" 0.046
"8212" "Robust t-statistic" "Lin" 0.714
"8213" "Robust t-statistic" "Lin" 0.176
"8214" "Robust t-statistic" "Lin" 0.574
"8215" "Robust t-statistic" "Lin" 0.266
"8216" "Robust t-statistic" "Lin" 0.1
"8217" "Robust t-statistic" "Lin" 0.508
"8218" "Robust t-statistic" "Lin" 0.898
"8219" "Robust t-statistic" "Lin" 0.852
"8220" "Robust t-statistic" "Lin" 0.744
"8221" "Robust t-statistic" "Lin" 0.896
"8222" "Robust t-statistic" "Lin" 0.122
"8223" "Robust t-statistic" "Lin" 0.316
"8224" "Robust t-statistic" "Lin" 0.48
"8225" "Robust t-statistic" "Lin" 0.252
"8226" "Robust t-statistic" "Lin" 0.35
"8227" "Robust t-statistic" "Lin" 0.076
"8228" "Robust t-statistic" "Lin" 0.426
"8229" "Robust t-statistic" "Lin" 0.442
"8230" "Robust t-statistic" "Lin" 0.868
"8231" "Robust t-statistic" "Lin" 0.858
"8232" "Robust t-statistic" "Lin" 0.742
"8233" "Robust t-statistic" "Lin" 0.3
"8234" "Robust t-statistic" "Lin" 0.048
"8235" "Robust t-statistic" "Lin" 0.502
"8236" "Robust t-statistic" "Lin" 0.592
"8237" "Robust t-statistic" "Lin" 0.154
"8238" "Robust t-statistic" "Lin" 0.454
"8239" "Robust t-statistic" "Lin" 0.908
"8240" "Robust t-statistic" "Lin" 0.142
"8241" "Robust t-statistic" "Lin" 0.088
"8242" "Robust t-statistic" "Lin" 0.486
"8243" "Robust t-statistic" "Lin" 0.624
"8244" "Robust t-statistic" "Lin" 0.2
"8245" "Robust t-statistic" "Lin" 0.712
"8246" "Robust t-statistic" "Lin" 0.678
"8247" "Robust t-statistic" "Lin" 0.954
"8248" "Robust t-statistic" "Lin" 0.964
"8249" "Robust t-statistic" "Lin" 0.556
"8250" "Robust t-statistic" "Lin" 0.91
"8251" "Robust t-statistic" "Lin" 0.318
"8252" "Robust t-statistic" "Lin" 0.788
"8253" "Robust t-statistic" "Lin" 0.766
"8254" "Robust t-statistic" "Lin" 0.674
"8255" "Robust t-statistic" "Lin" 0.518
"8256" "Robust t-statistic" "Lin" 0.476
"8257" "Robust t-statistic" "Lin" 0.016
"8258" "Robust t-statistic" "Lin" 0.456
"8259" "Robust t-statistic" "Lin" 0.28
"8260" "Robust t-statistic" "Lin" 0.954
"8261" "Robust t-statistic" "Lin" 0.24
"8262" "Robust t-statistic" "Lin" 0.726
"8263" "Robust t-statistic" "Lin" 0.388
"8264" "Robust t-statistic" "Lin" 0.102
"8265" "Robust t-statistic" "Lin" 0.366
"8266" "Robust t-statistic" "Lin" 0.29
"8267" "Robust t-statistic" "Lin" 0.19
"8268" "Robust t-statistic" "Lin" 0.778
"8269" "Robust t-statistic" "Lin" 0.704
"8270" "Robust t-statistic" "Lin" 0.388
"8271" "Robust t-statistic" "Lin" 0.84
"8272" "Robust t-statistic" "Lin" 0.862
"8273" "Robust t-statistic" "Lin" 0.086
"8274" "Robust t-statistic" "Lin" 0.402
"8275" "Robust t-statistic" "Lin" 0.334
"8276" "Robust t-statistic" "Lin" 0.91
"8277" "Robust t-statistic" "Lin" 0.752
"8278" "Robust t-statistic" "Lin" 0.488
"8279" "Robust t-statistic" "Lin" 0.804
"8280" "Robust t-statistic" "Lin" 0.542
"8281" "Robust t-statistic" "Lin" 0.968
"8282" "Robust t-statistic" "Lin" 0.688
"8283" "Robust t-statistic" "Lin" 0.142
"8284" "Robust t-statistic" "Lin" 0.278
"8285" "Robust t-statistic" "Lin" 0.184
"8286" "Robust t-statistic" "Lin" 0.852
"8287" "Robust t-statistic" "Lin" 0.928
"8288" "Robust t-statistic" "Lin" 0.818
"8289" "Robust t-statistic" "Lin" 0.922
"8290" "Robust t-statistic" "Lin" 0.932
"8291" "Robust t-statistic" "Lin" 0.242
"8292" "Robust t-statistic" "Lin" 0.588
"8293" "Robust t-statistic" "Lin" 0.188
"8294" "Robust t-statistic" "Lin" 0.908
"8295" "Robust t-statistic" "Lin" 0.656
"8296" "Robust t-statistic" "Lin" 0.624
"8297" "Robust t-statistic" "Lin" 0.262
"8298" "Robust t-statistic" "Lin" 0.634
"8299" "Robust t-statistic" "Lin" 0.95
"8300" "Robust t-statistic" "Lin" 0.276
"8301" "Robust t-statistic" "Lin" 0.618
"8302" "Robust t-statistic" "Lin" 0.806
"8303" "Robust t-statistic" "Lin" 0.6
"8304" "Robust t-statistic" "Lin" 0.182
"8305" "Robust t-statistic" "Lin" 0.746
"8306" "Robust t-statistic" "Lin" 0.258
"8307" "Robust t-statistic" "Lin" 0.618
"8308" "Robust t-statistic" "Lin" 0.736
"8309" "Robust t-statistic" "Lin" 0.942
"8310" "Robust t-statistic" "Lin" 0.962
"8311" "Robust t-statistic" "Lin" 0.28
"8312" "Robust t-statistic" "Lin" 0.27
"8313" "Robust t-statistic" "Lin" 0.872
"8314" "Robust t-statistic" "Lin" 0.416
"8315" "Robust t-statistic" "Lin" 0.508
"8316" "Robust t-statistic" "Lin" 0.956
"8317" "Robust t-statistic" "Lin" 0.218
"8318" "Robust t-statistic" "Lin" 0.1
"8319" "Robust t-statistic" "Lin" 0.408
"8320" "Robust t-statistic" "Lin" 0.658
"8321" "Robust t-statistic" "Lin" 0.302
"8322" "Robust t-statistic" "Lin" 0.446
"8323" "Robust t-statistic" "Lin" 0.684
"8324" "Robust t-statistic" "Lin" 0.168
"8325" "Robust t-statistic" "Lin" 0.156
"8326" "Robust t-statistic" "Lin" 0.916
"8327" "Robust t-statistic" "Lin" 0.412
"8328" "Robust t-statistic" "Lin" 0.684
"8329" "Robust t-statistic" "Lin" 0.36
"8330" "Robust t-statistic" "Lin" 0.72
"8331" "Robust t-statistic" "Lin" 0.672
"8332" "Robust t-statistic" "Lin" 0.97
"8333" "Robust t-statistic" "Lin" 0.39
"8334" "Robust t-statistic" "Lin" 0.804
"8335" "Robust t-statistic" "Lin" 0.234
"8336" "Robust t-statistic" "Lin" 0.192
"8337" "Robust t-statistic" "Lin" 0.442
"8338" "Robust t-statistic" "Lin" 0.96
"8339" "Robust t-statistic" "Lin" 0.626
"8340" "Robust t-statistic" "Lin" 0.3
"8341" "Robust t-statistic" "Lin" 0.47
"8342" "Robust t-statistic" "Lin" 0.232
"8343" "Robust t-statistic" "Lin" 0.158
"8344" "Robust t-statistic" "Lin" 0.9
"8345" "Robust t-statistic" "Lin" 0.08
"8346" "Robust t-statistic" "Lin" 0.706
"8347" "Robust t-statistic" "Lin" 0.882
"8348" "Robust t-statistic" "Lin" 0.888
"8349" "Robust t-statistic" "Lin" 0.928
"8350" "Robust t-statistic" "Lin" 0.836
"8351" "Robust t-statistic" "Lin" 0.694
"8352" "Robust t-statistic" "Lin" 0.224
"8353" "Robust t-statistic" "Lin" 0.982
"8354" "Robust t-statistic" "Lin" 0.334
"8355" "Robust t-statistic" "Lin" 0.456
"8356" "Robust t-statistic" "Lin" 0.988
"8357" "Robust t-statistic" "Lin" 0.814
"8358" "Robust t-statistic" "Lin" 0.93
"8359" "Robust t-statistic" "Lin" 0.32
"8360" "Robust t-statistic" "Lin" 0.82
"8361" "Robust t-statistic" "Lin" 0.594
"8362" "Robust t-statistic" "Lin" 0.126
"8363" "Robust t-statistic" "Lin" 0.632
"8364" "Robust t-statistic" "Lin" 0.708
"8365" "Robust t-statistic" "Lin" 0.786
"8366" "Robust t-statistic" "Lin" 0.744
"8367" "Robust t-statistic" "Lin" 0.998
"8368" "Robust t-statistic" "Lin" 0.296
"8369" "Robust t-statistic" "Lin" 0.446
"8370" "Robust t-statistic" "Lin" 0.764
"8371" "Robust t-statistic" "Lin" 0.634
"8372" "Robust t-statistic" "Lin" 0.378
"8373" "Robust t-statistic" "Lin" 0.368
"8374" "Robust t-statistic" "Lin" 0.46
"8375" "Robust t-statistic" "Lin" 0.958
"8376" "Robust t-statistic" "Lin" 0.9
"8377" "Robust t-statistic" "Lin" 0.078
"8378" "Robust t-statistic" "Lin" 0.568
"8379" "Robust t-statistic" "Lin" 0.534
"8380" "Robust t-statistic" "Lin" 0.668
"8381" "Robust t-statistic" "Lin" 0.436
"8382" "Robust t-statistic" "Lin" 0.552
"8383" "Robust t-statistic" "Lin" 0.48
"8384" "Robust t-statistic" "Lin" 0.186
"8385" "Robust t-statistic" "Lin" 0.448
"8386" "Robust t-statistic" "Lin" 0.794
"8387" "Robust t-statistic" "Lin" 0.36
"8388" "Robust t-statistic" "Lin" 0.76
"8389" "Robust t-statistic" "Lin" 0.826
"8390" "Robust t-statistic" "Lin" 0.394
"8391" "Robust t-statistic" "Lin" 0.27
"8392" "Robust t-statistic" "Lin" 0.994
"8393" "Robust t-statistic" "Lin" 0.776
"8394" "Robust t-statistic" "Lin" 0.202
"8395" "Robust t-statistic" "Lin" 0.662
"8396" "Robust t-statistic" "Lin" 0.616
"8397" "Robust t-statistic" "Lin" 0.902
"8398" "Robust t-statistic" "Lin" 0.704
"8399" "Robust t-statistic" "Lin" 0.552
"8400" "Robust t-statistic" "Lin" 0.21
"8401" "Robust t-statistic" "Lin" 0.162
"8402" "Robust t-statistic" "Lin" 0.922
"8403" "Robust t-statistic" "Lin" 0.004
"8404" "Robust t-statistic" "Lin" 0.352
"8405" "Robust t-statistic" "Lin" 0.462
"8406" "Robust t-statistic" "Lin" 0.378
"8407" "Robust t-statistic" "Lin" 0.424
"8408" "Robust t-statistic" "Lin" 0.684
"8409" "Robust t-statistic" "Lin" 0.662
"8410" "Robust t-statistic" "Lin" 0.108
"8411" "Robust t-statistic" "Lin" 0.75
"8412" "Robust t-statistic" "Lin" 0.528
"8413" "Robust t-statistic" "Lin" 0.722
"8414" "Robust t-statistic" "Lin" 0.202
"8415" "Robust t-statistic" "Lin" 0.42
"8416" "Robust t-statistic" "Lin" 0.744
"8417" "Robust t-statistic" "Lin" 0.224
"8418" "Robust t-statistic" "Lin" 0.154
"8419" "Robust t-statistic" "Lin" 0.99
"8420" "Robust t-statistic" "Lin" 0.692
"8421" "Robust t-statistic" "Lin" 0.768
"8422" "Robust t-statistic" "Lin" 0.382
"8423" "Robust t-statistic" "Lin" 0.136
"8424" "Robust t-statistic" "Lin" 0.448
"8425" "Robust t-statistic" "Lin" 0.892
"8426" "Robust t-statistic" "Lin" 0.748
"8427" "Robust t-statistic" "Lin" 0.984
"8428" "Robust t-statistic" "Lin" 0.844
"8429" "Robust t-statistic" "Lin" 0.902
"8430" "Robust t-statistic" "Lin" 0.76
"8431" "Robust t-statistic" "Lin" 0.51
"8432" "Robust t-statistic" "Lin" 0.05
"8433" "Robust t-statistic" "Lin" 0.166
"8434" "Robust t-statistic" "Lin" 0.944
"8435" "Robust t-statistic" "Lin" 0.728
"8436" "Robust t-statistic" "Lin" 0.996
"8437" "Robust t-statistic" "Lin" 0.512
"8438" "Robust t-statistic" "Lin" 0.67
"8439" "Robust t-statistic" "Lin" 0.528
"8440" "Robust t-statistic" "Lin" 0.364
"8441" "Robust t-statistic" "Lin" 0.916
"8442" "Robust t-statistic" "Lin" 0.154
"8443" "Robust t-statistic" "Lin" 0.496
"8444" "Robust t-statistic" "Lin" 0.044
"8445" "Robust t-statistic" "Lin" 0.682
"8446" "Robust t-statistic" "Lin" 0.412
"8447" "Robust t-statistic" "Lin" 0.382
"8448" "Robust t-statistic" "Lin" 0.052
"8449" "Robust t-statistic" "Lin" 0.588
"8450" "Robust t-statistic" "Lin" 0.608
"8451" "Robust t-statistic" "Lin" 0.896
"8452" "Robust t-statistic" "Lin" 0.246
"8453" "Robust t-statistic" "Lin" 0.656
"8454" "Robust t-statistic" "Lin" 0.894
"8455" "Robust t-statistic" "Lin" 0.916
"8456" "Robust t-statistic" "Lin" 0.436
"8457" "Robust t-statistic" "Lin" 0.44
"8458" "Robust t-statistic" "Lin" 0.596
"8459" "Robust t-statistic" "Lin" 0.838
"8460" "Robust t-statistic" "Lin" 0.402
"8461" "Robust t-statistic" "Lin" 0.786
"8462" "Robust t-statistic" "Lin" 0.024
"8463" "Robust t-statistic" "Lin" 0.75
"8464" "Robust t-statistic" "Lin" 0.638
"8465" "Robust t-statistic" "Lin" 0.628
"8466" "Robust t-statistic" "Lin" 0.398
"8467" "Robust t-statistic" "Lin" 0.356
"8468" "Robust t-statistic" "Lin" 0.166
"8469" "Robust t-statistic" "Lin" 0.888
"8470" "Robust t-statistic" "Lin" 0.526
"8471" "Robust t-statistic" "Lin" 0.284
"8472" "Robust t-statistic" "Lin" 0.524
"8473" "Robust t-statistic" "Lin" 0.696
"8474" "Robust t-statistic" "Lin" 0.758
"8475" "Robust t-statistic" "Lin" 0.19
"8476" "Robust t-statistic" "Lin" 0.644
"8477" "Robust t-statistic" "Lin" 0.224
"8478" "Robust t-statistic" "Lin" 0.732
"8479" "Robust t-statistic" "Lin" 0.496
"8480" "Robust t-statistic" "Lin" 0.924
"8481" "Robust t-statistic" "Lin" 0.434
"8482" "Robust t-statistic" "Lin" 0.3
"8483" "Robust t-statistic" "Lin" 0.812
"8484" "Robust t-statistic" "Lin" 0.004
"8485" "Robust t-statistic" "Lin" 0.948
"8486" "Robust t-statistic" "Lin" 0.21
"8487" "Robust t-statistic" "Lin" 0.624
"8488" "Robust t-statistic" "Lin" 0.624
"8489" "Robust t-statistic" "Lin" 0.85
"8490" "Robust t-statistic" "Lin" 0.228
"8491" "Robust t-statistic" "Lin" 0.318
"8492" "Robust t-statistic" "Lin" 0.24
"8493" "Robust t-statistic" "Lin" 0.998
"8494" "Robust t-statistic" "Lin" 0.334
"8495" "Robust t-statistic" "Lin" 0.16
"8496" "Robust t-statistic" "Lin" 0.79
"8497" "Robust t-statistic" "Lin" 0.352
"8498" "Robust t-statistic" "Lin" 0.184
"8499" "Robust t-statistic" "Lin" 0.506
"8500" "Robust t-statistic" "Lin" 0.62
"8501" "Robust t-statistic" "Lin" 0.414
"8502" "Robust t-statistic" "Lin" 0.246
"8503" "Robust t-statistic" "Lin" 0.94
"8504" "Robust t-statistic" "Lin" 0.496
"8505" "Robust t-statistic" "Lin" 0.15
"8506" "Robust t-statistic" "Lin" 0.408
"8507" "Robust t-statistic" "Lin" 0.92
"8508" "Robust t-statistic" "Lin" 0.196
"8509" "Robust t-statistic" "Lin" 0.092
"8510" "Robust t-statistic" "Lin" 0.29
"8511" "Robust t-statistic" "Lin" 0.692
"8512" "Robust t-statistic" "Lin" 0.652
"8513" "Robust t-statistic" "Lin" 0.308
"8514" "Robust t-statistic" "Lin" 0.194
"8515" "Robust t-statistic" "Lin" 0.898
"8516" "Robust t-statistic" "Lin" 0.658
"8517" "Robust t-statistic" "Lin" 0.55
"8518" "Robust t-statistic" "Lin" 0.586
"8519" "Robust t-statistic" "Lin" 0.82
"8520" "Robust t-statistic" "Lin" 0.614
"8521" "Robust t-statistic" "Lin" 0.428
"8522" "Robust t-statistic" "Lin" 0.678
"8523" "Robust t-statistic" "Lin" 0.2
"8524" "Robust t-statistic" "Lin" 0.492
"8525" "Robust t-statistic" "Lin" 0.696
"8526" "Robust t-statistic" "Lin" 0.45
"8527" "Robust t-statistic" "Lin" 0.698
"8528" "Robust t-statistic" "Lin" 0.276
"8529" "Robust t-statistic" "Lin" 0.528
"8530" "Robust t-statistic" "Lin" 0.85
"8531" "Robust t-statistic" "Lin" 0.78
"8532" "Robust t-statistic" "Lin" 0.582
"8533" "Robust t-statistic" "Lin" 0.838
"8534" "Robust t-statistic" "Lin" 0.948
"8535" "Robust t-statistic" "Lin" 0.688
"8536" "Robust t-statistic" "Lin" 0.428
"8537" "Robust t-statistic" "Lin" 0.99
"8538" "Robust t-statistic" "Lin" 0.564
"8539" "Robust t-statistic" "Lin" 0.35
"8540" "Robust t-statistic" "Lin" 0.864
"8541" "Robust t-statistic" "Lin" 0.112
"8542" "Robust t-statistic" "Lin" 0.48
"8543" "Robust t-statistic" "Lin" 0.06
"8544" "Robust t-statistic" "Lin" 0.394
"8545" "Robust t-statistic" "Lin" 0.122
"8546" "Robust t-statistic" "Lin" 0.808
"8547" "Robust t-statistic" "Lin" 0.444
"8548" "Robust t-statistic" "Lin" 0.506
"8549" "Robust t-statistic" "Lin" 0.4
"8550" "Robust t-statistic" "Lin" 0.292
"8551" "Robust t-statistic" "Lin" 0.336
"8552" "Robust t-statistic" "Lin" 0.57
"8553" "Robust t-statistic" "Lin" 0.644
"8554" "Robust t-statistic" "Lin" 0.342
"8555" "Robust t-statistic" "Lin" 0.01
"8556" "Robust t-statistic" "Lin" 0.43
"8557" "Robust t-statistic" "Lin" 0.7
"8558" "Robust t-statistic" "Lin" 0.238
"8559" "Robust t-statistic" "Lin" 0.762
"8560" "Robust t-statistic" "Lin" 0.554
"8561" "Robust t-statistic" "Lin" 0.934
"8562" "Robust t-statistic" "Lin" 0.418
"8563" "Robust t-statistic" "Lin" 0.334
"8564" "Robust t-statistic" "Lin" 0.644
"8565" "Robust t-statistic" "Lin" 0.128
"8566" "Robust t-statistic" "Lin" 0.848
"8567" "Robust t-statistic" "Lin" 0.878
"8568" "Robust t-statistic" "Lin" 0.066
"8569" "Robust t-statistic" "Lin" 0.304
"8570" "Robust t-statistic" "Lin" 0.84
"8571" "Robust t-statistic" "Lin" 0.894
"8572" "Robust t-statistic" "Lin" 0.414
"8573" "Robust t-statistic" "Lin" 0.41
"8574" "Robust t-statistic" "Lin" 0.96
"8575" "Robust t-statistic" "Lin" 0.396
"8576" "Robust t-statistic" "Lin" 0.676
"8577" "Robust t-statistic" "Lin" 0.464
"8578" "Robust t-statistic" "Lin" 0.996
"8579" "Robust t-statistic" "Lin" 0.962
"8580" "Robust t-statistic" "Lin" 0.932
"8581" "Robust t-statistic" "Lin" 0.43
"8582" "Robust t-statistic" "Lin" 0.46
"8583" "Robust t-statistic" "Lin" 0.358
"8584" "Robust t-statistic" "Lin" 0.81
"8585" "Robust t-statistic" "Lin" 0.358
"8586" "Robust t-statistic" "Lin" 0.228
"8587" "Robust t-statistic" "Lin" 0.156
"8588" "Robust t-statistic" "Lin" 0.994
"8589" "Robust t-statistic" "Lin" 0.116
"8590" "Robust t-statistic" "Lin" 0.786
"8591" "Robust t-statistic" "Lin" 0.37
"8592" "Robust t-statistic" "Lin" 0.408
"8593" "Robust t-statistic" "Lin" 0.65
"8594" "Robust t-statistic" "Lin" 0.232
"8595" "Robust t-statistic" "Lin" 0.588
"8596" "Robust t-statistic" "Lin" 0.172
"8597" "Robust t-statistic" "Lin" 0.078
"8598" "Robust t-statistic" "Lin" 0.008
"8599" "Robust t-statistic" "Lin" 0.076
"8600" "Robust t-statistic" "Lin" 0.048
"8601" "Robust t-statistic" "Lin" 0.572
"8602" "Robust t-statistic" "Lin" 0.344
"8603" "Robust t-statistic" "Lin" 1
"8604" "Robust t-statistic" "Lin" 0.498
"8605" "Robust t-statistic" "Lin" 0.262
"8606" "Robust t-statistic" "Lin" 0.39
"8607" "Robust t-statistic" "Lin" 0.304
"8608" "Robust t-statistic" "Lin" 0.066
"8609" "Robust t-statistic" "Lin" 0.134
"8610" "Robust t-statistic" "Lin" 0.8
"8611" "Robust t-statistic" "Lin" 0.846
"8612" "Robust t-statistic" "Lin" 0.566
"8613" "Robust t-statistic" "Lin" 0.584
"8614" "Robust t-statistic" "Lin" 0.228
"8615" "Robust t-statistic" "Lin" 0.28
"8616" "Robust t-statistic" "Lin" 0.932
"8617" "Robust t-statistic" "Lin" 1
"8618" "Robust t-statistic" "Lin" 0.782
"8619" "Robust t-statistic" "Lin" 0.926
"8620" "Robust t-statistic" "Lin" 0.382
"8621" "Robust t-statistic" "Lin" 0.224
"8622" "Robust t-statistic" "Lin" 0.162
"8623" "Robust t-statistic" "Lin" 0.758
"8624" "Robust t-statistic" "Lin" 0.904
"8625" "Robust t-statistic" "Lin" 0.666
"8626" "Robust t-statistic" "Lin" 0.286
"8627" "Robust t-statistic" "Lin" 0.362
"8628" "Robust t-statistic" "Lin" 0.474
"8629" "Robust t-statistic" "Lin" 0.742
"8630" "Robust t-statistic" "Lin" 0.052
"8631" "Robust t-statistic" "Lin" 0.106
"8632" "Robust t-statistic" "Lin" 0.394
"8633" "Robust t-statistic" "Lin" 0.698
"8634" "Robust t-statistic" "Lin" 0.422
"8635" "Robust t-statistic" "Lin" 0.406
"8636" "Robust t-statistic" "Lin" 0.192
"8637" "Robust t-statistic" "Lin" 0.302
"8638" "Robust t-statistic" "Lin" 0.908
"8639" "Robust t-statistic" "Lin" 0.556
"8640" "Robust t-statistic" "Lin" 0.256
"8641" "Robust t-statistic" "Lin" 0.358
"8642" "Robust t-statistic" "Lin" 0.34
"8643" "Robust t-statistic" "Lin" 0.338
"8644" "Robust t-statistic" "Lin" 0.642
"8645" "Robust t-statistic" "Lin" 0.796
"8646" "Robust t-statistic" "Lin" 0.28
"8647" "Robust t-statistic" "Lin" 0.756
"8648" "Robust t-statistic" "Lin" 0.8
"8649" "Robust t-statistic" "Lin" 0.71
"8650" "Robust t-statistic" "Lin" 0.936
"8651" "Robust t-statistic" "Lin" 0.732
"8652" "Robust t-statistic" "Lin" 0.332
"8653" "Robust t-statistic" "Lin" 0.402
"8654" "Robust t-statistic" "Lin" 0.426
"8655" "Robust t-statistic" "Lin" 0.21
"8656" "Robust t-statistic" "Lin" 0.492
"8657" "Robust t-statistic" "Lin" 0.342
"8658" "Robust t-statistic" "Lin" 0.82
"8659" "Robust t-statistic" "Lin" 0.504
"8660" "Robust t-statistic" "Lin" 0.684
"8661" "Robust t-statistic" "Lin" 0.678
"8662" "Robust t-statistic" "Lin" 0.772
"8663" "Robust t-statistic" "Lin" 0.78
"8664" "Robust t-statistic" "Lin" 0.852
"8665" "Robust t-statistic" "Lin" 0.282
"8666" "Robust t-statistic" "Lin" 0.02
"8667" "Robust t-statistic" "Lin" 0.946
"8668" "Robust t-statistic" "Lin" 0.458
"8669" "Robust t-statistic" "Lin" 0.168
"8670" "Robust t-statistic" "Lin" 0.784
"8671" "Robust t-statistic" "Lin" 0.314
"8672" "Robust t-statistic" "Lin" 0.986
"8673" "Robust t-statistic" "Lin" 0.35
"8674" "Robust t-statistic" "Lin" 0.782
"8675" "Robust t-statistic" "Lin" 0.352
"8676" "Robust t-statistic" "Lin" 0.846
"8677" "Robust t-statistic" "Lin" 0.698
"8678" "Robust t-statistic" "Lin" 0.506
"8679" "Robust t-statistic" "Lin" 0.856
"8680" "Robust t-statistic" "Lin" 0.004
"8681" "Robust t-statistic" "Lin" 0.438
"8682" "Robust t-statistic" "Lin" 0.978
"8683" "Robust t-statistic" "Lin" 0.21
"8684" "Robust t-statistic" "Lin" 0.356
"8685" "Robust t-statistic" "Lin" 0.876
"8686" "Robust t-statistic" "Lin" 0.616
"8687" "Robust t-statistic" "Lin" 0.214
"8688" "Robust t-statistic" "Lin" 0.956
"8689" "Robust t-statistic" "Lin" 0.544
"8690" "Robust t-statistic" "Lin" 0.506
"8691" "Robust t-statistic" "Lin" 0.796
"8692" "Robust t-statistic" "Lin" 0.24
"8693" "Robust t-statistic" "Lin" 0.624
"8694" "Robust t-statistic" "Lin" 0.306
"8695" "Robust t-statistic" "Lin" 0.954
"8696" "Robust t-statistic" "Lin" 0.276
"8697" "Robust t-statistic" "Lin" 0.898
"8698" "Robust t-statistic" "Lin" 0.6
"8699" "Robust t-statistic" "Lin" 0.284
"8700" "Robust t-statistic" "Lin" 0.112
"8701" "Robust t-statistic" "Lin" 0.862
"8702" "Robust t-statistic" "Lin" 0.476
"8703" "Robust t-statistic" "Lin" 0.986
"8704" "Robust t-statistic" "Lin" 0.294
"8705" "Robust t-statistic" "Lin" 0.964
"8706" "Robust t-statistic" "Lin" 0.174
"8707" "Robust t-statistic" "Lin" 0.86
"8708" "Robust t-statistic" "Lin" 0.84
"8709" "Robust t-statistic" "Lin" 0.204
"8710" "Robust t-statistic" "Lin" 0.744
"8711" "Robust t-statistic" "Lin" 0.59
"8712" "Robust t-statistic" "Lin" 0.982
"8713" "Robust t-statistic" "Lin" 0.816
"8714" "Robust t-statistic" "Lin" 0.27
"8715" "Robust t-statistic" "Lin" 0.676
"8716" "Robust t-statistic" "Lin" 0.726
"8717" "Robust t-statistic" "Lin" 0.808
"8718" "Robust t-statistic" "Lin" 0.392
"8719" "Robust t-statistic" "Lin" 0.466
"8720" "Robust t-statistic" "Lin" 0.422
"8721" "Robust t-statistic" "Lin" 0.844
"8722" "Robust t-statistic" "Lin" 0.748
"8723" "Robust t-statistic" "Lin" 0.6
"8724" "Robust t-statistic" "Lin" 0.368
"8725" "Robust t-statistic" "Lin" 0.668
"8726" "Robust t-statistic" "Lin" 0.096
"8727" "Robust t-statistic" "Lin" 0.408
"8728" "Robust t-statistic" "Lin" 0.532
"8729" "Robust t-statistic" "Lin" 0.736
"8730" "Robust t-statistic" "Lin" 0.504
"8731" "Robust t-statistic" "Lin" 0.354
"8732" "Robust t-statistic" "Lin" 0.7
"8733" "Robust t-statistic" "Lin" 0.848
"8734" "Robust t-statistic" "Lin" 0.604
"8735" "Robust t-statistic" "Lin" 0.846
"8736" "Robust t-statistic" "Lin" 0.186
"8737" "Robust t-statistic" "Lin" 0.934
"8738" "Robust t-statistic" "Lin" 0.432
"8739" "Robust t-statistic" "Lin" 0.964
"8740" "Robust t-statistic" "Lin" 0.11
"8741" "Robust t-statistic" "Lin" 0.248
"8742" "Robust t-statistic" "Lin" 0.036
"8743" "Robust t-statistic" "Lin" 0.234
"8744" "Robust t-statistic" "Lin" 0.284
"8745" "Robust t-statistic" "Lin" 0.942
"8746" "Robust t-statistic" "Lin" 0.93
"8747" "Robust t-statistic" "Lin" 0.994
"8748" "Robust t-statistic" "Lin" 0.682
"8749" "Robust t-statistic" "Lin" 0.224
"8750" "Robust t-statistic" "Lin" 0.926
"8751" "Robust t-statistic" "Lin" 0.402
"8752" "Robust t-statistic" "Lin" 0.996
"8753" "Robust t-statistic" "Lin" 0.564
"8754" "Robust t-statistic" "Lin" 0.812
"8755" "Robust t-statistic" "Lin" 0.408
"8756" "Robust t-statistic" "Lin" 0.536
"8757" "Robust t-statistic" "Lin" 0.472
"8758" "Robust t-statistic" "Lin" 0.636
"8759" "Robust t-statistic" "Lin" 0.108
"8760" "Robust t-statistic" "Lin" 0.456
"8761" "Robust t-statistic" "Lin" 0.864
"8762" "Robust t-statistic" "Lin" 0.126
"8763" "Robust t-statistic" "Lin" 0.076
"8764" "Robust t-statistic" "Lin" 0.908
"8765" "Robust t-statistic" "Lin" 1
"8766" "Robust t-statistic" "Lin" 0.764
"8767" "Robust t-statistic" "Lin" 0.064
"8768" "Robust t-statistic" "Lin" 0.914
"8769" "Robust t-statistic" "Lin" 0.496
"8770" "Robust t-statistic" "Lin" 0.538
"8771" "Robust t-statistic" "Lin" 0.596
"8772" "Robust t-statistic" "Lin" 0.232
"8773" "Robust t-statistic" "Lin" 0.912
"8774" "Robust t-statistic" "Lin" 0.326
"8775" "Robust t-statistic" "Lin" 0.678
"8776" "Robust t-statistic" "Lin" 0.436
"8777" "Robust t-statistic" "Lin" 0.938
"8778" "Robust t-statistic" "Lin" 0.096
"8779" "Robust t-statistic" "Lin" 0.856
"8780" "Robust t-statistic" "Lin" 0.654
"8781" "Robust t-statistic" "Lin" 0.922
"8782" "Robust t-statistic" "Lin" 0.4
"8783" "Robust t-statistic" "Lin" 0.856
"8784" "Robust t-statistic" "Lin" 0.08
"8785" "Robust t-statistic" "Lin" 0.016
"8786" "Robust t-statistic" "Lin" 0.084
"8787" "Robust t-statistic" "Lin" 0.47
"8788" "Robust t-statistic" "Lin" 0.818
"8789" "Robust t-statistic" "Lin" 0.336
"8790" "Robust t-statistic" "Lin" 0.516
"8791" "Robust t-statistic" "Lin" 0.872
"8792" "Robust t-statistic" "Lin" 0.02
"8793" "Robust t-statistic" "Lin" 0.954
"8794" "Robust t-statistic" "Lin" 0.976
"8795" "Robust t-statistic" "Lin" 0.426
"8796" "Robust t-statistic" "Lin" 0.63
"8797" "Robust t-statistic" "Lin" 0.444
"8798" "Robust t-statistic" "Lin" 0.928
"8799" "Robust t-statistic" "Lin" 0.84
"8800" "Robust t-statistic" "Lin" 0.58
"8801" "Robust t-statistic" "Lin" 0.652
"8802" "Robust t-statistic" "Lin" 0.864
"8803" "Robust t-statistic" "Lin" 0.628
"8804" "Robust t-statistic" "Lin" 0.234
"8805" "Robust t-statistic" "Lin" 0.432
"8806" "Robust t-statistic" "Lin" 0.168
"8807" "Robust t-statistic" "Lin" 0.172
"8808" "Robust t-statistic" "Lin" 0.234
"8809" "Robust t-statistic" "Lin" 0.484
"8810" "Robust t-statistic" "Lin" 0.29
"8811" "Robust t-statistic" "Lin" 0.312
"8812" "Robust t-statistic" "Lin" 0.006
"8813" "Robust t-statistic" "Lin" 0.636
"8814" "Robust t-statistic" "Lin" 0.922
"8815" "Robust t-statistic" "Lin" 0.49
"8816" "Robust t-statistic" "Lin" 0.696
"8817" "Robust t-statistic" "Lin" 0.538
"8818" "Robust t-statistic" "Lin" 0.19
"8819" "Robust t-statistic" "Lin" 0.014
"8820" "Robust t-statistic" "Lin" 0.608
"8821" "Robust t-statistic" "Lin" 0.374
"8822" "Robust t-statistic" "Lin" 0.74
"8823" "Robust t-statistic" "Lin" 0.35
"8824" "Robust t-statistic" "Lin" 0.968
"8825" "Robust t-statistic" "Lin" 0.734
"8826" "Robust t-statistic" "Lin" 0.962
"8827" "Robust t-statistic" "Lin" 0.638
"8828" "Robust t-statistic" "Lin" 0.11
"8829" "Robust t-statistic" "Lin" 0.796
"8830" "Robust t-statistic" "Lin" 0.094
"8831" "Robust t-statistic" "Lin" 0.374
"8832" "Robust t-statistic" "Lin" 0.126
"8833" "Robust t-statistic" "Lin" 0.774
"8834" "Robust t-statistic" "Lin" 0.84
"8835" "Robust t-statistic" "Lin" 0.168
"8836" "Robust t-statistic" "Lin" 0.132
"8837" "Robust t-statistic" "Lin" 0.106
"8838" "Robust t-statistic" "Lin" 0.826
"8839" "Robust t-statistic" "Lin" 0.752
"8840" "Robust t-statistic" "Lin" 0.266
"8841" "Robust t-statistic" "Lin" 0.45
"8842" "Robust t-statistic" "Lin" 0.69
"8843" "Robust t-statistic" "Lin" 0.556
"8844" "Robust t-statistic" "Lin" 0.474
"8845" "Robust t-statistic" "Lin" 0.386
"8846" "Robust t-statistic" "Lin" 0.642
"8847" "Robust t-statistic" "Lin" 0.2
"8848" "Robust t-statistic" "Lin" 0.802
"8849" "Robust t-statistic" "Lin" 0.886
"8850" "Robust t-statistic" "Lin" 0.462
"8851" "Robust t-statistic" "Lin" 0.368
"8852" "Robust t-statistic" "Lin" 0.94
"8853" "Robust t-statistic" "Lin" 0.16
"8854" "Robust t-statistic" "Lin" 0.976
"8855" "Robust t-statistic" "Lin" 0.112
"8856" "Robust t-statistic" "Lin" 0.05
"8857" "Robust t-statistic" "Lin" 0.704
"8858" "Robust t-statistic" "Lin" 0.628
"8859" "Robust t-statistic" "Lin" 0.224
"8860" "Robust t-statistic" "Lin" 0.062
"8861" "Robust t-statistic" "Lin" 0.068
"8862" "Robust t-statistic" "Lin" 0.73
"8863" "Robust t-statistic" "Lin" 0.332
"8864" "Robust t-statistic" "Lin" 0.694
"8865" "Robust t-statistic" "Lin" 0.664
"8866" "Robust t-statistic" "Lin" 0.364
"8867" "Robust t-statistic" "Lin" 0.326
"8868" "Robust t-statistic" "Lin" 0.634
"8869" "Robust t-statistic" "Lin" 0.618
"8870" "Robust t-statistic" "Lin" 0.554
"8871" "Robust t-statistic" "Lin" 0.29
"8872" "Robust t-statistic" "Lin" 0.674
"8873" "Robust t-statistic" "Lin" 0.558
"8874" "Robust t-statistic" "Lin" 0.984
"8875" "Robust t-statistic" "Lin" 0.524
"8876" "Robust t-statistic" "Lin" 0.162
"8877" "Robust t-statistic" "Lin" 0.288
"8878" "Robust t-statistic" "Lin" 0.202
"8879" "Robust t-statistic" "Lin" 0.866
"8880" "Robust t-statistic" "Lin" 0.504
"8881" "Robust t-statistic" "Lin" 0.492
"8882" "Robust t-statistic" "Lin" 0.312
"8883" "Robust t-statistic" "Lin" 0.476
"8884" "Robust t-statistic" "Lin" 0.536
"8885" "Robust t-statistic" "Lin" 0.294
"8886" "Robust t-statistic" "Lin" 0.456
"8887" "Robust t-statistic" "Lin" 0.512
"8888" "Robust t-statistic" "Lin" 0.524
"8889" "Robust t-statistic" "Lin" 0.366
"8890" "Robust t-statistic" "Lin" 0.166
"8891" "Robust t-statistic" "Lin" 0.494
"8892" "Robust t-statistic" "Lin" 0.854
"8893" "Robust t-statistic" "Lin" 0.988
"8894" "Robust t-statistic" "Lin" 0.422
"8895" "Robust t-statistic" "Lin" 0.26
"8896" "Robust t-statistic" "Lin" 0.478
"8897" "Robust t-statistic" "Lin" 0.944
"8898" "Robust t-statistic" "Lin" 0.418
"8899" "Robust t-statistic" "Lin" 0.9
"8900" "Robust t-statistic" "Lin" 0.58
"8901" "Robust t-statistic" "Lin" 0.596
"8902" "Robust t-statistic" "Lin" 0.216
"8903" "Robust t-statistic" "Lin" 0.458
"8904" "Robust t-statistic" "Lin" 0.802
"8905" "Robust t-statistic" "Lin" 0.654
"8906" "Robust t-statistic" "Lin" 0.606
"8907" "Robust t-statistic" "Lin" 0.822
"8908" "Robust t-statistic" "Lin" 0.538
"8909" "Robust t-statistic" "Lin" 0.846
"8910" "Robust t-statistic" "Lin" 0.5
"8911" "Robust t-statistic" "Lin" 0.708
"8912" "Robust t-statistic" "Lin" 0.718
"8913" "Robust t-statistic" "Lin" 0.252
"8914" "Robust t-statistic" "Lin" 0.82
"8915" "Robust t-statistic" "Lin" 0.152
"8916" "Robust t-statistic" "Lin" 0.844
"8917" "Robust t-statistic" "Lin" 0.284
"8918" "Robust t-statistic" "Lin" 0.258
"8919" "Robust t-statistic" "Lin" 0.156
"8920" "Robust t-statistic" "Lin" 0.262
"8921" "Robust t-statistic" "Lin" 0.968
"8922" "Robust t-statistic" "Lin" 0.274
"8923" "Robust t-statistic" "Lin" 0.484
"8924" "Robust t-statistic" "Lin" 0.616
"8925" "Robust t-statistic" "Lin" 0.27
"8926" "Robust t-statistic" "Lin" 0.716
"8927" "Robust t-statistic" "Lin" 0.582
"8928" "Robust t-statistic" "Lin" 0.838
"8929" "Robust t-statistic" "Lin" 0.278
"8930" "Robust t-statistic" "Lin" 0.454
"8931" "Robust t-statistic" "Lin" 0.118
"8932" "Robust t-statistic" "Lin" 0.51
"8933" "Robust t-statistic" "Lin" 0.638
"8934" "Robust t-statistic" "Lin" 0.076
"8935" "Robust t-statistic" "Lin" 0.772
"8936" "Robust t-statistic" "Lin" 0.99
"8937" "Robust t-statistic" "Lin" 0.768
"8938" "Robust t-statistic" "Lin" 0.436
"8939" "Robust t-statistic" "Lin" 0.936
"8940" "Robust t-statistic" "Lin" 0.948
"8941" "Robust t-statistic" "Lin" 0.932
"8942" "Robust t-statistic" "Lin" 0.798
"8943" "Robust t-statistic" "Lin" 0.574
"8944" "Robust t-statistic" "Lin" 0.328
"8945" "Robust t-statistic" "Lin" 0.258
"8946" "Robust t-statistic" "Lin" 0.088
"8947" "Robust t-statistic" "Lin" 0.26
"8948" "Robust t-statistic" "Lin" 0.752
"8949" "Robust t-statistic" "Lin" 0.814
"8950" "Robust t-statistic" "Lin" 0.93
"8951" "Robust t-statistic" "Lin" 0.99
"8952" "Robust t-statistic" "Lin" 0.556
"8953" "Robust t-statistic" "Lin" 0.7
"8954" "Robust t-statistic" "Lin" 0.85
"8955" "Robust t-statistic" "Lin" 0.912
"8956" "Robust t-statistic" "Lin" 0.044
"8957" "Robust t-statistic" "Lin" 0.66
"8958" "Robust t-statistic" "Lin" 0.102
"8959" "Robust t-statistic" "Lin" 0.83
"8960" "Robust t-statistic" "Lin" 0.818
"8961" "Robust t-statistic" "Lin" 0.19
"8962" "Robust t-statistic" "Lin" 0.296
"8963" "Robust t-statistic" "Lin" 0.758
"8964" "Robust t-statistic" "Lin" 0.84
"8965" "Robust t-statistic" "Lin" 0.354
"8966" "Robust t-statistic" "Lin" 0.656
"8967" "Robust t-statistic" "Lin" 0.946
"8968" "Robust t-statistic" "Lin" 0.116
"8969" "Robust t-statistic" "Lin" 0.428
"8970" "Robust t-statistic" "Lin" 0.64
"8971" "Robust t-statistic" "Lin" 0.23
"8972" "Robust t-statistic" "Lin" 0.884
"8973" "Robust t-statistic" "Lin" 0.796
"8974" "Robust t-statistic" "Lin" 0.632
"8975" "Robust t-statistic" "Lin" 0.952
"8976" "Robust t-statistic" "Lin" 0.428
"8977" "Robust t-statistic" "Lin" 0.15
"8978" "Robust t-statistic" "Lin" 0.82
"8979" "Robust t-statistic" "Lin" 0.112
"8980" "Robust t-statistic" "Lin" 0.848
"8981" "Robust t-statistic" "Lin" 0.66
"8982" "Robust t-statistic" "Lin" 0.434
"8983" "Robust t-statistic" "Lin" 0.77
"8984" "Robust t-statistic" "Lin" 0.144
"8985" "Robust t-statistic" "Lin" 0.292
"8986" "Robust t-statistic" "Lin" 0.478
"8987" "Robust t-statistic" "Lin" 0.23
"8988" "Robust t-statistic" "Lin" 0.364
"8989" "Robust t-statistic" "Lin" 0.12
"8990" "Robust t-statistic" "Lin" 0.16
"8991" "Robust t-statistic" "Lin" 0.59
"8992" "Robust t-statistic" "Lin" 0.632
"8993" "Robust t-statistic" "Lin" 0.312
"8994" "Robust t-statistic" "Lin" 0.156
"8995" "Robust t-statistic" "Lin" 0.112
"8996" "Robust t-statistic" "Lin" 0.306
"8997" "Robust t-statistic" "Lin" 0.534
"8998" "Robust t-statistic" "Lin" 0.14
"8999" "Robust t-statistic" "Lin" 0.388
"9000" "Robust t-statistic" "Lin" 0.136
"9001" "Unstudentized" "Rosenbaum" 0.698
"9002" "Unstudentized" "Rosenbaum" 0.694
"9003" "Unstudentized" "Rosenbaum" 0.068
"9004" "Unstudentized" "Rosenbaum" 0.146
"9005" "Unstudentized" "Rosenbaum" 0.66
"9006" "Unstudentized" "Rosenbaum" 0.592
"9007" "Unstudentized" "Rosenbaum" 0.974
"9008" "Unstudentized" "Rosenbaum" 0.108
"9009" "Unstudentized" "Rosenbaum" 0.1
"9010" "Unstudentized" "Rosenbaum" 0.824
"9011" "Unstudentized" "Rosenbaum" 0.652
"9012" "Unstudentized" "Rosenbaum" 0.192
"9013" "Unstudentized" "Rosenbaum" 0.336
"9014" "Unstudentized" "Rosenbaum" 0.85
"9015" "Unstudentized" "Rosenbaum" 0.12
"9016" "Unstudentized" "Rosenbaum" 0.484
"9017" "Unstudentized" "Rosenbaum" 0.888
"9018" "Unstudentized" "Rosenbaum" 0.518
"9019" "Unstudentized" "Rosenbaum" 0.566
"9020" "Unstudentized" "Rosenbaum" 0.004
"9021" "Unstudentized" "Rosenbaum" 0.114
"9022" "Unstudentized" "Rosenbaum" 0.766
"9023" "Unstudentized" "Rosenbaum" 0.274
"9024" "Unstudentized" "Rosenbaum" 0.59
"9025" "Unstudentized" "Rosenbaum" 0.006
"9026" "Unstudentized" "Rosenbaum" 0.78
"9027" "Unstudentized" "Rosenbaum" 0.372
"9028" "Unstudentized" "Rosenbaum" 0.002
"9029" "Unstudentized" "Rosenbaum" 0.65
"9030" "Unstudentized" "Rosenbaum" 0.176
"9031" "Unstudentized" "Rosenbaum" 0.212
"9032" "Unstudentized" "Rosenbaum" 0.778
"9033" "Unstudentized" "Rosenbaum" 0.3
"9034" "Unstudentized" "Rosenbaum" 0.004
"9035" "Unstudentized" "Rosenbaum" 1
"9036" "Unstudentized" "Rosenbaum" 0.634
"9037" "Unstudentized" "Rosenbaum" 0.292
"9038" "Unstudentized" "Rosenbaum" 0.716
"9039" "Unstudentized" "Rosenbaum" 0.106
"9040" "Unstudentized" "Rosenbaum" 0.032
"9041" "Unstudentized" "Rosenbaum" 0.716
"9042" "Unstudentized" "Rosenbaum" 0.404
"9043" "Unstudentized" "Rosenbaum" 0
"9044" "Unstudentized" "Rosenbaum" 0.716
"9045" "Unstudentized" "Rosenbaum" 0.916
"9046" "Unstudentized" "Rosenbaum" 0.998
"9047" "Unstudentized" "Rosenbaum" 0.24
"9048" "Unstudentized" "Rosenbaum" 0.014
"9049" "Unstudentized" "Rosenbaum" 0.64
"9050" "Unstudentized" "Rosenbaum" 0.732
"9051" "Unstudentized" "Rosenbaum" 0.458
"9052" "Unstudentized" "Rosenbaum" 0.892
"9053" "Unstudentized" "Rosenbaum" 0.036
"9054" "Unstudentized" "Rosenbaum" 0.91
"9055" "Unstudentized" "Rosenbaum" 0.61
"9056" "Unstudentized" "Rosenbaum" 0.022
"9057" "Unstudentized" "Rosenbaum" 0.238
"9058" "Unstudentized" "Rosenbaum" 0.262
"9059" "Unstudentized" "Rosenbaum" 0.416
"9060" "Unstudentized" "Rosenbaum" 0.594
"9061" "Unstudentized" "Rosenbaum" 0.716
"9062" "Unstudentized" "Rosenbaum" 0.354
"9063" "Unstudentized" "Rosenbaum" 0.282
"9064" "Unstudentized" "Rosenbaum" 0.226
"9065" "Unstudentized" "Rosenbaum" 0.568
"9066" "Unstudentized" "Rosenbaum" 0.406
"9067" "Unstudentized" "Rosenbaum" 0.878
"9068" "Unstudentized" "Rosenbaum" 0.06
"9069" "Unstudentized" "Rosenbaum" 0.586
"9070" "Unstudentized" "Rosenbaum" 0.564
"9071" "Unstudentized" "Rosenbaum" 0.174
"9072" "Unstudentized" "Rosenbaum" 0.886
"9073" "Unstudentized" "Rosenbaum" 0
"9074" "Unstudentized" "Rosenbaum" 0.108
"9075" "Unstudentized" "Rosenbaum" 0.45
"9076" "Unstudentized" "Rosenbaum" 0.004
"9077" "Unstudentized" "Rosenbaum" 0.94
"9078" "Unstudentized" "Rosenbaum" 0.692
"9079" "Unstudentized" "Rosenbaum" 0.822
"9080" "Unstudentized" "Rosenbaum" 0.6
"9081" "Unstudentized" "Rosenbaum" 0.522
"9082" "Unstudentized" "Rosenbaum" 0.06
"9083" "Unstudentized" "Rosenbaum" 0.938
"9084" "Unstudentized" "Rosenbaum" 0.618
"9085" "Unstudentized" "Rosenbaum" 0.71
"9086" "Unstudentized" "Rosenbaum" 0.24
"9087" "Unstudentized" "Rosenbaum" 0.554
"9088" "Unstudentized" "Rosenbaum" 0.454
"9089" "Unstudentized" "Rosenbaum" 0.472
"9090" "Unstudentized" "Rosenbaum" 0.23
"9091" "Unstudentized" "Rosenbaum" 0.148
"9092" "Unstudentized" "Rosenbaum" 0.836
"9093" "Unstudentized" "Rosenbaum" 0.098
"9094" "Unstudentized" "Rosenbaum" 0.442
"9095" "Unstudentized" "Rosenbaum" 0.546
"9096" "Unstudentized" "Rosenbaum" 0.026
"9097" "Unstudentized" "Rosenbaum" 0.752
"9098" "Unstudentized" "Rosenbaum" 0.632
"9099" "Unstudentized" "Rosenbaum" 0.288
"9100" "Unstudentized" "Rosenbaum" 0.546
"9101" "Unstudentized" "Rosenbaum" 0.32
"9102" "Unstudentized" "Rosenbaum" 0.008
"9103" "Unstudentized" "Rosenbaum" 0.23
"9104" "Unstudentized" "Rosenbaum" 0.818
"9105" "Unstudentized" "Rosenbaum" 0.18
"9106" "Unstudentized" "Rosenbaum" 0.326
"9107" "Unstudentized" "Rosenbaum" 0.912
"9108" "Unstudentized" "Rosenbaum" 0.292
"9109" "Unstudentized" "Rosenbaum" 0.144
"9110" "Unstudentized" "Rosenbaum" 0.662
"9111" "Unstudentized" "Rosenbaum" 0.148
"9112" "Unstudentized" "Rosenbaum" 0.18
"9113" "Unstudentized" "Rosenbaum" 0.114
"9114" "Unstudentized" "Rosenbaum" 0.692
"9115" "Unstudentized" "Rosenbaum" 0.64
"9116" "Unstudentized" "Rosenbaum" 0.376
"9117" "Unstudentized" "Rosenbaum" 0.96
"9118" "Unstudentized" "Rosenbaum" 0.682
"9119" "Unstudentized" "Rosenbaum" 0.682
"9120" "Unstudentized" "Rosenbaum" 0.682
"9121" "Unstudentized" "Rosenbaum" 0.004
"9122" "Unstudentized" "Rosenbaum" 0.388
"9123" "Unstudentized" "Rosenbaum" 0.412
"9124" "Unstudentized" "Rosenbaum" 0.628
"9125" "Unstudentized" "Rosenbaum" 0.538
"9126" "Unstudentized" "Rosenbaum" 0.884
"9127" "Unstudentized" "Rosenbaum" 0.734
"9128" "Unstudentized" "Rosenbaum" 0.278
"9129" "Unstudentized" "Rosenbaum" 0.794
"9130" "Unstudentized" "Rosenbaum" 0.824
"9131" "Unstudentized" "Rosenbaum" 0.68
"9132" "Unstudentized" "Rosenbaum" 0.218
"9133" "Unstudentized" "Rosenbaum" 0.038
"9134" "Unstudentized" "Rosenbaum" 0.524
"9135" "Unstudentized" "Rosenbaum" 0.602
"9136" "Unstudentized" "Rosenbaum" 0.026
"9137" "Unstudentized" "Rosenbaum" 0.62
"9138" "Unstudentized" "Rosenbaum" 0.864
"9139" "Unstudentized" "Rosenbaum" 0.136
"9140" "Unstudentized" "Rosenbaum" 0.646
"9141" "Unstudentized" "Rosenbaum" 0.044
"9142" "Unstudentized" "Rosenbaum" 0.736
"9143" "Unstudentized" "Rosenbaum" 0.302
"9144" "Unstudentized" "Rosenbaum" 0.986
"9145" "Unstudentized" "Rosenbaum" 0.178
"9146" "Unstudentized" "Rosenbaum" 0.754
"9147" "Unstudentized" "Rosenbaum" 0.008
"9148" "Unstudentized" "Rosenbaum" 0.168
"9149" "Unstudentized" "Rosenbaum" 0.448
"9150" "Unstudentized" "Rosenbaum" 0.254
"9151" "Unstudentized" "Rosenbaum" 0.05
"9152" "Unstudentized" "Rosenbaum" 0.036
"9153" "Unstudentized" "Rosenbaum" 0.826
"9154" "Unstudentized" "Rosenbaum" 0.106
"9155" "Unstudentized" "Rosenbaum" 0.178
"9156" "Unstudentized" "Rosenbaum" 0.54
"9157" "Unstudentized" "Rosenbaum" 0.138
"9158" "Unstudentized" "Rosenbaum" 0.042
"9159" "Unstudentized" "Rosenbaum" 0.454
"9160" "Unstudentized" "Rosenbaum" 0.264
"9161" "Unstudentized" "Rosenbaum" 0.882
"9162" "Unstudentized" "Rosenbaum" 0.694
"9163" "Unstudentized" "Rosenbaum" 0.688
"9164" "Unstudentized" "Rosenbaum" 0.446
"9165" "Unstudentized" "Rosenbaum" 0.614
"9166" "Unstudentized" "Rosenbaum" 0.28
"9167" "Unstudentized" "Rosenbaum" 0.824
"9168" "Unstudentized" "Rosenbaum" 0.98
"9169" "Unstudentized" "Rosenbaum" 0.382
"9170" "Unstudentized" "Rosenbaum" 0
"9171" "Unstudentized" "Rosenbaum" 0.154
"9172" "Unstudentized" "Rosenbaum" 0.1
"9173" "Unstudentized" "Rosenbaum" 0.558
"9174" "Unstudentized" "Rosenbaum" 0.292
"9175" "Unstudentized" "Rosenbaum" 0.104
"9176" "Unstudentized" "Rosenbaum" 0.696
"9177" "Unstudentized" "Rosenbaum" 0.354
"9178" "Unstudentized" "Rosenbaum" 0.846
"9179" "Unstudentized" "Rosenbaum" 0.09
"9180" "Unstudentized" "Rosenbaum" 0.924
"9181" "Unstudentized" "Rosenbaum" 0.032
"9182" "Unstudentized" "Rosenbaum" 0.086
"9183" "Unstudentized" "Rosenbaum" 0.086
"9184" "Unstudentized" "Rosenbaum" 0.192
"9185" "Unstudentized" "Rosenbaum" 0.854
"9186" "Unstudentized" "Rosenbaum" 0.136
"9187" "Unstudentized" "Rosenbaum" 0.776
"9188" "Unstudentized" "Rosenbaum" 0.358
"9189" "Unstudentized" "Rosenbaum" 0.804
"9190" "Unstudentized" "Rosenbaum" 0.346
"9191" "Unstudentized" "Rosenbaum" 0.698
"9192" "Unstudentized" "Rosenbaum" 0.204
"9193" "Unstudentized" "Rosenbaum" 0.856
"9194" "Unstudentized" "Rosenbaum" 0.46
"9195" "Unstudentized" "Rosenbaum" 0.518
"9196" "Unstudentized" "Rosenbaum" 0.992
"9197" "Unstudentized" "Rosenbaum" 0.246
"9198" "Unstudentized" "Rosenbaum" 0.358
"9199" "Unstudentized" "Rosenbaum" 0.112
"9200" "Unstudentized" "Rosenbaum" 0.156
"9201" "Unstudentized" "Rosenbaum" 0.592
"9202" "Unstudentized" "Rosenbaum" 0.192
"9203" "Unstudentized" "Rosenbaum" 0.02
"9204" "Unstudentized" "Rosenbaum" 0.474
"9205" "Unstudentized" "Rosenbaum" 0.042
"9206" "Unstudentized" "Rosenbaum" 0.09
"9207" "Unstudentized" "Rosenbaum" 0.174
"9208" "Unstudentized" "Rosenbaum" 0.894
"9209" "Unstudentized" "Rosenbaum" 0.124
"9210" "Unstudentized" "Rosenbaum" 0.78
"9211" "Unstudentized" "Rosenbaum" 0.018
"9212" "Unstudentized" "Rosenbaum" 0.59
"9213" "Unstudentized" "Rosenbaum" 0.168
"9214" "Unstudentized" "Rosenbaum" 0.636
"9215" "Unstudentized" "Rosenbaum" 0.104
"9216" "Unstudentized" "Rosenbaum" 0.464
"9217" "Unstudentized" "Rosenbaum" 0.45
"9218" "Unstudentized" "Rosenbaum" 0.676
"9219" "Unstudentized" "Rosenbaum" 0.898
"9220" "Unstudentized" "Rosenbaum" 0.938
"9221" "Unstudentized" "Rosenbaum" 0.766
"9222" "Unstudentized" "Rosenbaum" 0.094
"9223" "Unstudentized" "Rosenbaum" 0.378
"9224" "Unstudentized" "Rosenbaum" 0.304
"9225" "Unstudentized" "Rosenbaum" 0.16
"9226" "Unstudentized" "Rosenbaum" 0.23
"9227" "Unstudentized" "Rosenbaum" 0.062
"9228" "Unstudentized" "Rosenbaum" 0.386
"9229" "Unstudentized" "Rosenbaum" 0.052
"9230" "Unstudentized" "Rosenbaum" 0.796
"9231" "Unstudentized" "Rosenbaum" 0.286
"9232" "Unstudentized" "Rosenbaum" 0.388
"9233" "Unstudentized" "Rosenbaum" 0.14
"9234" "Unstudentized" "Rosenbaum" 0.422
"9235" "Unstudentized" "Rosenbaum" 0.058
"9236" "Unstudentized" "Rosenbaum" 0.346
"9237" "Unstudentized" "Rosenbaum" 0.02
"9238" "Unstudentized" "Rosenbaum" 0.474
"9239" "Unstudentized" "Rosenbaum" 0.594
"9240" "Unstudentized" "Rosenbaum" 0.02
"9241" "Unstudentized" "Rosenbaum" 0.14
"9242" "Unstudentized" "Rosenbaum" 0.808
"9243" "Unstudentized" "Rosenbaum" 0.21
"9244" "Unstudentized" "Rosenbaum" 0.192
"9245" "Unstudentized" "Rosenbaum" 0.508
"9246" "Unstudentized" "Rosenbaum" 0.612
"9247" "Unstudentized" "Rosenbaum" 0.77
"9248" "Unstudentized" "Rosenbaum" 0.976
"9249" "Unstudentized" "Rosenbaum" 0.29
"9250" "Unstudentized" "Rosenbaum" 0.914
"9251" "Unstudentized" "Rosenbaum" 0.538
"9252" "Unstudentized" "Rosenbaum" 0.39
"9253" "Unstudentized" "Rosenbaum" 0.604
"9254" "Unstudentized" "Rosenbaum" 0.708
"9255" "Unstudentized" "Rosenbaum" 0.346
"9256" "Unstudentized" "Rosenbaum" 0.428
"9257" "Unstudentized" "Rosenbaum" 0.162
"9258" "Unstudentized" "Rosenbaum" 0.866
"9259" "Unstudentized" "Rosenbaum" 0.392
"9260" "Unstudentized" "Rosenbaum" 0.546
"9261" "Unstudentized" "Rosenbaum" 0.148
"9262" "Unstudentized" "Rosenbaum" 0.546
"9263" "Unstudentized" "Rosenbaum" 0.516
"9264" "Unstudentized" "Rosenbaum" 0.004
"9265" "Unstudentized" "Rosenbaum" 0.018
"9266" "Unstudentized" "Rosenbaum" 0.348
"9267" "Unstudentized" "Rosenbaum" 0.232
"9268" "Unstudentized" "Rosenbaum" 0.36
"9269" "Unstudentized" "Rosenbaum" 0.716
"9270" "Unstudentized" "Rosenbaum" 0.352
"9271" "Unstudentized" "Rosenbaum" 0.934
"9272" "Unstudentized" "Rosenbaum" 0.94
"9273" "Unstudentized" "Rosenbaum" 0.188
"9274" "Unstudentized" "Rosenbaum" 0.06
"9275" "Unstudentized" "Rosenbaum" 0.32
"9276" "Unstudentized" "Rosenbaum" 0.868
"9277" "Unstudentized" "Rosenbaum" 0.732
"9278" "Unstudentized" "Rosenbaum" 0.574
"9279" "Unstudentized" "Rosenbaum" 0.936
"9280" "Unstudentized" "Rosenbaum" 0.816
"9281" "Unstudentized" "Rosenbaum" 0.504
"9282" "Unstudentized" "Rosenbaum" 0.69
"9283" "Unstudentized" "Rosenbaum" 0.012
"9284" "Unstudentized" "Rosenbaum" 0.052
"9285" "Unstudentized" "Rosenbaum" 0.026
"9286" "Unstudentized" "Rosenbaum" 0.678
"9287" "Unstudentized" "Rosenbaum" 0.982
"9288" "Unstudentized" "Rosenbaum" 0.362
"9289" "Unstudentized" "Rosenbaum" 1
"9290" "Unstudentized" "Rosenbaum" 0.576
"9291" "Unstudentized" "Rosenbaum" 0.084
"9292" "Unstudentized" "Rosenbaum" 0.458
"9293" "Unstudentized" "Rosenbaum" 0.096
"9294" "Unstudentized" "Rosenbaum" 0.968
"9295" "Unstudentized" "Rosenbaum" 0.516
"9296" "Unstudentized" "Rosenbaum" 0.458
"9297" "Unstudentized" "Rosenbaum" 0.208
"9298" "Unstudentized" "Rosenbaum" 0.836
"9299" "Unstudentized" "Rosenbaum" 0.55
"9300" "Unstudentized" "Rosenbaum" 0.308
"9301" "Unstudentized" "Rosenbaum" 0.606
"9302" "Unstudentized" "Rosenbaum" 0.358
"9303" "Unstudentized" "Rosenbaum" 0.678
"9304" "Unstudentized" "Rosenbaum" 0.3
"9305" "Unstudentized" "Rosenbaum" 0.528
"9306" "Unstudentized" "Rosenbaum" 0.896
"9307" "Unstudentized" "Rosenbaum" 0.442
"9308" "Unstudentized" "Rosenbaum" 0.446
"9309" "Unstudentized" "Rosenbaum" 0.382
"9310" "Unstudentized" "Rosenbaum" 0.446
"9311" "Unstudentized" "Rosenbaum" 0.088
"9312" "Unstudentized" "Rosenbaum" 0.906
"9313" "Unstudentized" "Rosenbaum" 0.652
"9314" "Unstudentized" "Rosenbaum" 0.386
"9315" "Unstudentized" "Rosenbaum" 0.09
"9316" "Unstudentized" "Rosenbaum" 0.5
"9317" "Unstudentized" "Rosenbaum" 0.194
"9318" "Unstudentized" "Rosenbaum" 0.044
"9319" "Unstudentized" "Rosenbaum" 0.45
"9320" "Unstudentized" "Rosenbaum" 0.406
"9321" "Unstudentized" "Rosenbaum" 0.016
"9322" "Unstudentized" "Rosenbaum" 0.404
"9323" "Unstudentized" "Rosenbaum" 0.8
"9324" "Unstudentized" "Rosenbaum" 0.098
"9325" "Unstudentized" "Rosenbaum" 0.038
"9326" "Unstudentized" "Rosenbaum" 0.4
"9327" "Unstudentized" "Rosenbaum" 0.102
"9328" "Unstudentized" "Rosenbaum" 0.424
"9329" "Unstudentized" "Rosenbaum" 0.164
"9330" "Unstudentized" "Rosenbaum" 0.968
"9331" "Unstudentized" "Rosenbaum" 0.45
"9332" "Unstudentized" "Rosenbaum" 0.456
"9333" "Unstudentized" "Rosenbaum" 0.304
"9334" "Unstudentized" "Rosenbaum" 0.814
"9335" "Unstudentized" "Rosenbaum" 0.12
"9336" "Unstudentized" "Rosenbaum" 0.088
"9337" "Unstudentized" "Rosenbaum" 0.662
"9338" "Unstudentized" "Rosenbaum" 0.244
"9339" "Unstudentized" "Rosenbaum" 0.31
"9340" "Unstudentized" "Rosenbaum" 0.426
"9341" "Unstudentized" "Rosenbaum" 0.148
"9342" "Unstudentized" "Rosenbaum" 0.212
"9343" "Unstudentized" "Rosenbaum" 0.05
"9344" "Unstudentized" "Rosenbaum" 0.368
"9345" "Unstudentized" "Rosenbaum" 0.084
"9346" "Unstudentized" "Rosenbaum" 0.114
"9347" "Unstudentized" "Rosenbaum" 0.8
"9348" "Unstudentized" "Rosenbaum" 0.808
"9349" "Unstudentized" "Rosenbaum" 0.528
"9350" "Unstudentized" "Rosenbaum" 0.866
"9351" "Unstudentized" "Rosenbaum" 0.306
"9352" "Unstudentized" "Rosenbaum" 0.13
"9353" "Unstudentized" "Rosenbaum" 0.996
"9354" "Unstudentized" "Rosenbaum" 0.954
"9355" "Unstudentized" "Rosenbaum" 0.378
"9356" "Unstudentized" "Rosenbaum" 0.534
"9357" "Unstudentized" "Rosenbaum" 0.994
"9358" "Unstudentized" "Rosenbaum" 0.386
"9359" "Unstudentized" "Rosenbaum" 0.194
"9360" "Unstudentized" "Rosenbaum" 0.448
"9361" "Unstudentized" "Rosenbaum" 0.372
"9362" "Unstudentized" "Rosenbaum" 0
"9363" "Unstudentized" "Rosenbaum" 0.828
"9364" "Unstudentized" "Rosenbaum" 0.896
"9365" "Unstudentized" "Rosenbaum" 0.452
"9366" "Unstudentized" "Rosenbaum" 0.392
"9367" "Unstudentized" "Rosenbaum" 0.74
"9368" "Unstudentized" "Rosenbaum" 0.162
"9369" "Unstudentized" "Rosenbaum" 0.472
"9370" "Unstudentized" "Rosenbaum" 0.444
"9371" "Unstudentized" "Rosenbaum" 0.732
"9372" "Unstudentized" "Rosenbaum" 0.86
"9373" "Unstudentized" "Rosenbaum" 0.288
"9374" "Unstudentized" "Rosenbaum" 0.298
"9375" "Unstudentized" "Rosenbaum" 0.414
"9376" "Unstudentized" "Rosenbaum" 0.212
"9377" "Unstudentized" "Rosenbaum" 0.01
"9378" "Unstudentized" "Rosenbaum" 0.218
"9379" "Unstudentized" "Rosenbaum" 0.24
"9380" "Unstudentized" "Rosenbaum" 0.854
"9381" "Unstudentized" "Rosenbaum" 0.16
"9382" "Unstudentized" "Rosenbaum" 0.378
"9383" "Unstudentized" "Rosenbaum" 0.416
"9384" "Unstudentized" "Rosenbaum" 0.498
"9385" "Unstudentized" "Rosenbaum" 0.118
"9386" "Unstudentized" "Rosenbaum" 0.6
"9387" "Unstudentized" "Rosenbaum" 0.152
"9388" "Unstudentized" "Rosenbaum" 0.528
"9389" "Unstudentized" "Rosenbaum" 0.95
"9390" "Unstudentized" "Rosenbaum" 0.178
"9391" "Unstudentized" "Rosenbaum" 0.054
"9392" "Unstudentized" "Rosenbaum" 0.618
"9393" "Unstudentized" "Rosenbaum" 0.632
"9394" "Unstudentized" "Rosenbaum" 0.058
"9395" "Unstudentized" "Rosenbaum" 0.204
"9396" "Unstudentized" "Rosenbaum" 0.552
"9397" "Unstudentized" "Rosenbaum" 0.704
"9398" "Unstudentized" "Rosenbaum" 0.832
"9399" "Unstudentized" "Rosenbaum" 0.616
"9400" "Unstudentized" "Rosenbaum" 0.056
"9401" "Unstudentized" "Rosenbaum" 0.212
"9402" "Unstudentized" "Rosenbaum" 0.346
"9403" "Unstudentized" "Rosenbaum" 0.008
"9404" "Unstudentized" "Rosenbaum" 0.264
"9405" "Unstudentized" "Rosenbaum" 0.362
"9406" "Unstudentized" "Rosenbaum" 0.328
"9407" "Unstudentized" "Rosenbaum" 0.15
"9408" "Unstudentized" "Rosenbaum" 0.76
"9409" "Unstudentized" "Rosenbaum" 0.174
"9410" "Unstudentized" "Rosenbaum" 0.21
"9411" "Unstudentized" "Rosenbaum" 0.68
"9412" "Unstudentized" "Rosenbaum" 0.068
"9413" "Unstudentized" "Rosenbaum" 0.764
"9414" "Unstudentized" "Rosenbaum" 0.026
"9415" "Unstudentized" "Rosenbaum" 0.41
"9416" "Unstudentized" "Rosenbaum" 0.928
"9417" "Unstudentized" "Rosenbaum" 0.056
"9418" "Unstudentized" "Rosenbaum" 0.28
"9419" "Unstudentized" "Rosenbaum" 0.628
"9420" "Unstudentized" "Rosenbaum" 0.236
"9421" "Unstudentized" "Rosenbaum" 0.862
"9422" "Unstudentized" "Rosenbaum" 0.116
"9423" "Unstudentized" "Rosenbaum" 0.124
"9424" "Unstudentized" "Rosenbaum" 0.206
"9425" "Unstudentized" "Rosenbaum" 0.936
"9426" "Unstudentized" "Rosenbaum" 0.984
"9427" "Unstudentized" "Rosenbaum" 0.842
"9428" "Unstudentized" "Rosenbaum" 0.898
"9429" "Unstudentized" "Rosenbaum" 0.178
"9430" "Unstudentized" "Rosenbaum" 0.546
"9431" "Unstudentized" "Rosenbaum" 0.166
"9432" "Unstudentized" "Rosenbaum" 0
"9433" "Unstudentized" "Rosenbaum" 0.004
"9434" "Unstudentized" "Rosenbaum" 0.37
"9435" "Unstudentized" "Rosenbaum" 0.978
"9436" "Unstudentized" "Rosenbaum" 0.428
"9437" "Unstudentized" "Rosenbaum" 0.898
"9438" "Unstudentized" "Rosenbaum" 0.11
"9439" "Unstudentized" "Rosenbaum" 0.29
"9440" "Unstudentized" "Rosenbaum" 0.066
"9441" "Unstudentized" "Rosenbaum" 0.43
"9442" "Unstudentized" "Rosenbaum" 0.07
"9443" "Unstudentized" "Rosenbaum" 0.534
"9444" "Unstudentized" "Rosenbaum" 0
"9445" "Unstudentized" "Rosenbaum" 0.104
"9446" "Unstudentized" "Rosenbaum" 0.884
"9447" "Unstudentized" "Rosenbaum" 0.168
"9448" "Unstudentized" "Rosenbaum" 0
"9449" "Unstudentized" "Rosenbaum" 0.542
"9450" "Unstudentized" "Rosenbaum" 0.638
"9451" "Unstudentized" "Rosenbaum" 0.874
"9452" "Unstudentized" "Rosenbaum" 0.122
"9453" "Unstudentized" "Rosenbaum" 0.506
"9454" "Unstudentized" "Rosenbaum" 0.95
"9455" "Unstudentized" "Rosenbaum" 0.304
"9456" "Unstudentized" "Rosenbaum" 0.106
"9457" "Unstudentized" "Rosenbaum" 0.266
"9458" "Unstudentized" "Rosenbaum" 0.31
"9459" "Unstudentized" "Rosenbaum" 0.778
"9460" "Unstudentized" "Rosenbaum" 0.09
"9461" "Unstudentized" "Rosenbaum" 0.408
"9462" "Unstudentized" "Rosenbaum" 0
"9463" "Unstudentized" "Rosenbaum" 0.16
"9464" "Unstudentized" "Rosenbaum" 0.1
"9465" "Unstudentized" "Rosenbaum" 0.126
"9466" "Unstudentized" "Rosenbaum" 0.106
"9467" "Unstudentized" "Rosenbaum" 0.354
"9468" "Unstudentized" "Rosenbaum" 0.03
"9469" "Unstudentized" "Rosenbaum" 0.708
"9470" "Unstudentized" "Rosenbaum" 0.762
"9471" "Unstudentized" "Rosenbaum" 0.27
"9472" "Unstudentized" "Rosenbaum" 0.372
"9473" "Unstudentized" "Rosenbaum" 0.488
"9474" "Unstudentized" "Rosenbaum" 0.508
"9475" "Unstudentized" "Rosenbaum" 0.164
"9476" "Unstudentized" "Rosenbaum" 0.926
"9477" "Unstudentized" "Rosenbaum" 0.22
"9478" "Unstudentized" "Rosenbaum" 0.406
"9479" "Unstudentized" "Rosenbaum" 0.202
"9480" "Unstudentized" "Rosenbaum" 0.202
"9481" "Unstudentized" "Rosenbaum" 0.238
"9482" "Unstudentized" "Rosenbaum" 0.62
"9483" "Unstudentized" "Rosenbaum" 0.984
"9484" "Unstudentized" "Rosenbaum" 0
"9485" "Unstudentized" "Rosenbaum" 0.93
"9486" "Unstudentized" "Rosenbaum" 0.398
"9487" "Unstudentized" "Rosenbaum" 0.472
"9488" "Unstudentized" "Rosenbaum" 0.438
"9489" "Unstudentized" "Rosenbaum" 0.868
"9490" "Unstudentized" "Rosenbaum" 0.014
"9491" "Unstudentized" "Rosenbaum" 0.146
"9492" "Unstudentized" "Rosenbaum" 0.052
"9493" "Unstudentized" "Rosenbaum" 0.972
"9494" "Unstudentized" "Rosenbaum" 0.786
"9495" "Unstudentized" "Rosenbaum" 0.072
"9496" "Unstudentized" "Rosenbaum" 0.792
"9497" "Unstudentized" "Rosenbaum" 0.88
"9498" "Unstudentized" "Rosenbaum" 0.008
"9499" "Unstudentized" "Rosenbaum" 0.984
"9500" "Unstudentized" "Rosenbaum" 0.476
"9501" "Unstudentized" "Rosenbaum" 0.258
"9502" "Unstudentized" "Rosenbaum" 0.092
"9503" "Unstudentized" "Rosenbaum" 0.786
"9504" "Unstudentized" "Rosenbaum" 0.36
"9505" "Unstudentized" "Rosenbaum" 0.196
"9506" "Unstudentized" "Rosenbaum" 0.16
"9507" "Unstudentized" "Rosenbaum" 0.92
"9508" "Unstudentized" "Rosenbaum" 0.064
"9509" "Unstudentized" "Rosenbaum" 0.072
"9510" "Unstudentized" "Rosenbaum" 0.066
"9511" "Unstudentized" "Rosenbaum" 0.778
"9512" "Unstudentized" "Rosenbaum" 0.59
"9513" "Unstudentized" "Rosenbaum" 0.092
"9514" "Unstudentized" "Rosenbaum" 0.032
"9515" "Unstudentized" "Rosenbaum" 0.462
"9516" "Unstudentized" "Rosenbaum" 0.134
"9517" "Unstudentized" "Rosenbaum" 0.074
"9518" "Unstudentized" "Rosenbaum" 0.634
"9519" "Unstudentized" "Rosenbaum" 0.934
"9520" "Unstudentized" "Rosenbaum" 0.112
"9521" "Unstudentized" "Rosenbaum" 0.322
"9522" "Unstudentized" "Rosenbaum" 0.446
"9523" "Unstudentized" "Rosenbaum" 0.032
"9524" "Unstudentized" "Rosenbaum" 0.948
"9525" "Unstudentized" "Rosenbaum" 0.528
"9526" "Unstudentized" "Rosenbaum" 0.194
"9527" "Unstudentized" "Rosenbaum" 0.964
"9528" "Unstudentized" "Rosenbaum" 0.256
"9529" "Unstudentized" "Rosenbaum" 0.026
"9530" "Unstudentized" "Rosenbaum" 0.752
"9531" "Unstudentized" "Rosenbaum" 0.938
"9532" "Unstudentized" "Rosenbaum" 0.44
"9533" "Unstudentized" "Rosenbaum" 0.914
"9534" "Unstudentized" "Rosenbaum" 0.962
"9535" "Unstudentized" "Rosenbaum" 0.296
"9536" "Unstudentized" "Rosenbaum" 0.654
"9537" "Unstudentized" "Rosenbaum" 0.864
"9538" "Unstudentized" "Rosenbaum" 0.05
"9539" "Unstudentized" "Rosenbaum" 0.17
"9540" "Unstudentized" "Rosenbaum" 0.86
"9541" "Unstudentized" "Rosenbaum" 0.004
"9542" "Unstudentized" "Rosenbaum" 0.466
"9543" "Unstudentized" "Rosenbaum" 0.03
"9544" "Unstudentized" "Rosenbaum" 0.8
"9545" "Unstudentized" "Rosenbaum" 0.01
"9546" "Unstudentized" "Rosenbaum" 0.978
"9547" "Unstudentized" "Rosenbaum" 0.522
"9548" "Unstudentized" "Rosenbaum" 0.088
"9549" "Unstudentized" "Rosenbaum" 0.924
"9550" "Unstudentized" "Rosenbaum" 0.18
"9551" "Unstudentized" "Rosenbaum" 0.198
"9552" "Unstudentized" "Rosenbaum" 0.954
"9553" "Unstudentized" "Rosenbaum" 0.81
"9554" "Unstudentized" "Rosenbaum" 0.292
"9555" "Unstudentized" "Rosenbaum" 0
"9556" "Unstudentized" "Rosenbaum" 0.554
"9557" "Unstudentized" "Rosenbaum" 0.472
"9558" "Unstudentized" "Rosenbaum" 0.848
"9559" "Unstudentized" "Rosenbaum" 0.548
"9560" "Unstudentized" "Rosenbaum" 0.122
"9561" "Unstudentized" "Rosenbaum" 0.77
"9562" "Unstudentized" "Rosenbaum" 0.462
"9563" "Unstudentized" "Rosenbaum" 0.622
"9564" "Unstudentized" "Rosenbaum" 0.636
"9565" "Unstudentized" "Rosenbaum" 0
"9566" "Unstudentized" "Rosenbaum" 0.26
"9567" "Unstudentized" "Rosenbaum" 0.926
"9568" "Unstudentized" "Rosenbaum" 0.008
"9569" "Unstudentized" "Rosenbaum" 0.098
"9570" "Unstudentized" "Rosenbaum" 0.788
"9571" "Unstudentized" "Rosenbaum" 0.444
"9572" "Unstudentized" "Rosenbaum" 0.612
"9573" "Unstudentized" "Rosenbaum" 0.152
"9574" "Unstudentized" "Rosenbaum" 0.792
"9575" "Unstudentized" "Rosenbaum" 0.198
"9576" "Unstudentized" "Rosenbaum" 0.232
"9577" "Unstudentized" "Rosenbaum" 0.478
"9578" "Unstudentized" "Rosenbaum" 0.112
"9579" "Unstudentized" "Rosenbaum" 0.846
"9580" "Unstudentized" "Rosenbaum" 0.46
"9581" "Unstudentized" "Rosenbaum" 0.31
"9582" "Unstudentized" "Rosenbaum" 0.18
"9583" "Unstudentized" "Rosenbaum" 0.602
"9584" "Unstudentized" "Rosenbaum" 0.712
"9585" "Unstudentized" "Rosenbaum" 0.602
"9586" "Unstudentized" "Rosenbaum" 0.404
"9587" "Unstudentized" "Rosenbaum" 0.042
"9588" "Unstudentized" "Rosenbaum" 0.078
"9589" "Unstudentized" "Rosenbaum" 0.912
"9590" "Unstudentized" "Rosenbaum" 0.846
"9591" "Unstudentized" "Rosenbaum" 0.436
"9592" "Unstudentized" "Rosenbaum" 0.012
"9593" "Unstudentized" "Rosenbaum" 0.646
"9594" "Unstudentized" "Rosenbaum" 0.166
"9595" "Unstudentized" "Rosenbaum" 0.068
"9596" "Unstudentized" "Rosenbaum" 0.048
"9597" "Unstudentized" "Rosenbaum" 0.022
"9598" "Unstudentized" "Rosenbaum" 0
"9599" "Unstudentized" "Rosenbaum" 0.016
"9600" "Unstudentized" "Rosenbaum" 0.004
"9601" "Unstudentized" "Rosenbaum" 0.852
"9602" "Unstudentized" "Rosenbaum" 0.126
"9603" "Unstudentized" "Rosenbaum" 0.858
"9604" "Unstudentized" "Rosenbaum" 0.68
"9605" "Unstudentized" "Rosenbaum" 0.172
"9606" "Unstudentized" "Rosenbaum" 0.166
"9607" "Unstudentized" "Rosenbaum" 0.58
"9608" "Unstudentized" "Rosenbaum" 0.086
"9609" "Unstudentized" "Rosenbaum" 0.408
"9610" "Unstudentized" "Rosenbaum" 0.346
"9611" "Unstudentized" "Rosenbaum" 0.504
"9612" "Unstudentized" "Rosenbaum" 0.586
"9613" "Unstudentized" "Rosenbaum" 0.24
"9614" "Unstudentized" "Rosenbaum" 0.66
"9615" "Unstudentized" "Rosenbaum" 0.216
"9616" "Unstudentized" "Rosenbaum" 0.676
"9617" "Unstudentized" "Rosenbaum" 0.742
"9618" "Unstudentized" "Rosenbaum" 0.484
"9619" "Unstudentized" "Rosenbaum" 0.184
"9620" "Unstudentized" "Rosenbaum" 0.028
"9621" "Unstudentized" "Rosenbaum" 0.148
"9622" "Unstudentized" "Rosenbaum" 0.404
"9623" "Unstudentized" "Rosenbaum" 0.862
"9624" "Unstudentized" "Rosenbaum" 0.76
"9625" "Unstudentized" "Rosenbaum" 0.214
"9626" "Unstudentized" "Rosenbaum" 0.138
"9627" "Unstudentized" "Rosenbaum" 0.14
"9628" "Unstudentized" "Rosenbaum" 0.426
"9629" "Unstudentized" "Rosenbaum" 0.622
"9630" "Unstudentized" "Rosenbaum" 0.068
"9631" "Unstudentized" "Rosenbaum" 0.06
"9632" "Unstudentized" "Rosenbaum" 0.74
"9633" "Unstudentized" "Rosenbaum" 0.816
"9634" "Unstudentized" "Rosenbaum" 0.34
"9635" "Unstudentized" "Rosenbaum" 0.236
"9636" "Unstudentized" "Rosenbaum" 0.058
"9637" "Unstudentized" "Rosenbaum" 0
"9638" "Unstudentized" "Rosenbaum" 0.938
"9639" "Unstudentized" "Rosenbaum" 0.944
"9640" "Unstudentized" "Rosenbaum" 0.054
"9641" "Unstudentized" "Rosenbaum" 0.17
"9642" "Unstudentized" "Rosenbaum" 0.442
"9643" "Unstudentized" "Rosenbaum" 0.034
"9644" "Unstudentized" "Rosenbaum" 0.956
"9645" "Unstudentized" "Rosenbaum" 0.674
"9646" "Unstudentized" "Rosenbaum" 0.128
"9647" "Unstudentized" "Rosenbaum" 0.708
"9648" "Unstudentized" "Rosenbaum" 0.642
"9649" "Unstudentized" "Rosenbaum" 0.79
"9650" "Unstudentized" "Rosenbaum" 0.574
"9651" "Unstudentized" "Rosenbaum" 0.262
"9652" "Unstudentized" "Rosenbaum" 0.076
"9653" "Unstudentized" "Rosenbaum" 0.632
"9654" "Unstudentized" "Rosenbaum" 0.18
"9655" "Unstudentized" "Rosenbaum" 0.022
"9656" "Unstudentized" "Rosenbaum" 0.41
"9657" "Unstudentized" "Rosenbaum" 0.228
"9658" "Unstudentized" "Rosenbaum" 0.936
"9659" "Unstudentized" "Rosenbaum" 0.462
"9660" "Unstudentized" "Rosenbaum" 0.762
"9661" "Unstudentized" "Rosenbaum" 0.312
"9662" "Unstudentized" "Rosenbaum" 0.754
"9663" "Unstudentized" "Rosenbaum" 0.402
"9664" "Unstudentized" "Rosenbaum" 0.716
"9665" "Unstudentized" "Rosenbaum" 0.498
"9666" "Unstudentized" "Rosenbaum" 0.004
"9667" "Unstudentized" "Rosenbaum" 0.944
"9668" "Unstudentized" "Rosenbaum" 0.064
"9669" "Unstudentized" "Rosenbaum" 0.166
"9670" "Unstudentized" "Rosenbaum" 0.562
"9671" "Unstudentized" "Rosenbaum" 0.074
"9672" "Unstudentized" "Rosenbaum" 0.93
"9673" "Unstudentized" "Rosenbaum" 0.434
"9674" "Unstudentized" "Rosenbaum" 0.794
"9675" "Unstudentized" "Rosenbaum" 0.05
"9676" "Unstudentized" "Rosenbaum" 0.526
"9677" "Unstudentized" "Rosenbaum" 0.954
"9678" "Unstudentized" "Rosenbaum" 0.63
"9679" "Unstudentized" "Rosenbaum" 0.862
"9680" "Unstudentized" "Rosenbaum" 0.006
"9681" "Unstudentized" "Rosenbaum" 0.362
"9682" "Unstudentized" "Rosenbaum" 0.6
"9683" "Unstudentized" "Rosenbaum" 0.152
"9684" "Unstudentized" "Rosenbaum" 0.318
"9685" "Unstudentized" "Rosenbaum" 0.402
"9686" "Unstudentized" "Rosenbaum" 0.526
"9687" "Unstudentized" "Rosenbaum" 0.028
"9688" "Unstudentized" "Rosenbaum" 0.37
"9689" "Unstudentized" "Rosenbaum" 0.576
"9690" "Unstudentized" "Rosenbaum" 0.168
"9691" "Unstudentized" "Rosenbaum" 0.208
"9692" "Unstudentized" "Rosenbaum" 0.024
"9693" "Unstudentized" "Rosenbaum" 0.212
"9694" "Unstudentized" "Rosenbaum" 0.316
"9695" "Unstudentized" "Rosenbaum" 0.89
"9696" "Unstudentized" "Rosenbaum" 0.216
"9697" "Unstudentized" "Rosenbaum" 0.532
"9698" "Unstudentized" "Rosenbaum" 0.14
"9699" "Unstudentized" "Rosenbaum" 0.02
"9700" "Unstudentized" "Rosenbaum" 0.038
"9701" "Unstudentized" "Rosenbaum" 0.808
"9702" "Unstudentized" "Rosenbaum" 0.558
"9703" "Unstudentized" "Rosenbaum" 0.74
"9704" "Unstudentized" "Rosenbaum" 0.842
"9705" "Unstudentized" "Rosenbaum" 0.692
"9706" "Unstudentized" "Rosenbaum" 0.096
"9707" "Unstudentized" "Rosenbaum" 0.604
"9708" "Unstudentized" "Rosenbaum" 0.688
"9709" "Unstudentized" "Rosenbaum" 0.034
"9710" "Unstudentized" "Rosenbaum" 0.938
"9711" "Unstudentized" "Rosenbaum" 0.35
"9712" "Unstudentized" "Rosenbaum" 0.954
"9713" "Unstudentized" "Rosenbaum" 0.33
"9714" "Unstudentized" "Rosenbaum" 0.3
"9715" "Unstudentized" "Rosenbaum" 0.466
"9716" "Unstudentized" "Rosenbaum" 0.446
"9717" "Unstudentized" "Rosenbaum" 0.536
"9718" "Unstudentized" "Rosenbaum" 0.16
"9719" "Unstudentized" "Rosenbaum" 0.194
"9720" "Unstudentized" "Rosenbaum" 0.66
"9721" "Unstudentized" "Rosenbaum" 0.694
"9722" "Unstudentized" "Rosenbaum" 0.314
"9723" "Unstudentized" "Rosenbaum" 0.324
"9724" "Unstudentized" "Rosenbaum" 0.656
"9725" "Unstudentized" "Rosenbaum" 0.236
"9726" "Unstudentized" "Rosenbaum" 0.418
"9727" "Unstudentized" "Rosenbaum" 0.064
"9728" "Unstudentized" "Rosenbaum" 0.946
"9729" "Unstudentized" "Rosenbaum" 0.766
"9730" "Unstudentized" "Rosenbaum" 0.146
"9731" "Unstudentized" "Rosenbaum" 0.146
"9732" "Unstudentized" "Rosenbaum" 0.574
"9733" "Unstudentized" "Rosenbaum" 0.468
"9734" "Unstudentized" "Rosenbaum" 0.504
"9735" "Unstudentized" "Rosenbaum" 0.522
"9736" "Unstudentized" "Rosenbaum" 0.026
"9737" "Unstudentized" "Rosenbaum" 0.21
"9738" "Unstudentized" "Rosenbaum" 0.324
"9739" "Unstudentized" "Rosenbaum" 0.914
"9740" "Unstudentized" "Rosenbaum" 1
"9741" "Unstudentized" "Rosenbaum" 0.094
"9742" "Unstudentized" "Rosenbaum" 0.006
"9743" "Unstudentized" "Rosenbaum" 0.356
"9744" "Unstudentized" "Rosenbaum" 0.636
"9745" "Unstudentized" "Rosenbaum" 0.972
"9746" "Unstudentized" "Rosenbaum" 0.696
"9747" "Unstudentized" "Rosenbaum" 0.91
"9748" "Unstudentized" "Rosenbaum" 0.776
"9749" "Unstudentized" "Rosenbaum" 0.138
"9750" "Unstudentized" "Rosenbaum" 0.76
"9751" "Unstudentized" "Rosenbaum" 0.562
"9752" "Unstudentized" "Rosenbaum" 0.53
"9753" "Unstudentized" "Rosenbaum" 0.794
"9754" "Unstudentized" "Rosenbaum" 0.56
"9755" "Unstudentized" "Rosenbaum" 0.374
"9756" "Unstudentized" "Rosenbaum" 0.246
"9757" "Unstudentized" "Rosenbaum" 0.184
"9758" "Unstudentized" "Rosenbaum" 0.93
"9759" "Unstudentized" "Rosenbaum" 0.012
"9760" "Unstudentized" "Rosenbaum" 0.734
"9761" "Unstudentized" "Rosenbaum" 0.784
"9762" "Unstudentized" "Rosenbaum" 0.028
"9763" "Unstudentized" "Rosenbaum" 0.034
"9764" "Unstudentized" "Rosenbaum" 0.438
"9765" "Unstudentized" "Rosenbaum" 0.97
"9766" "Unstudentized" "Rosenbaum" 0.446
"9767" "Unstudentized" "Rosenbaum" 0
"9768" "Unstudentized" "Rosenbaum" 0.806
"9769" "Unstudentized" "Rosenbaum" 0.218
"9770" "Unstudentized" "Rosenbaum" 0.642
"9771" "Unstudentized" "Rosenbaum" 0.056
"9772" "Unstudentized" "Rosenbaum" 0.258
"9773" "Unstudentized" "Rosenbaum" 0.69
"9774" "Unstudentized" "Rosenbaum" 0.098
"9775" "Unstudentized" "Rosenbaum" 0.332
"9776" "Unstudentized" "Rosenbaum" 0.038
"9777" "Unstudentized" "Rosenbaum" 0.504
"9778" "Unstudentized" "Rosenbaum" 0.192
"9779" "Unstudentized" "Rosenbaum" 0.63
"9780" "Unstudentized" "Rosenbaum" 0.164
"9781" "Unstudentized" "Rosenbaum" 0.382
"9782" "Unstudentized" "Rosenbaum" 0.76
"9783" "Unstudentized" "Rosenbaum" 0.262
"9784" "Unstudentized" "Rosenbaum" 0.078
"9785" "Unstudentized" "Rosenbaum" 0.052
"9786" "Unstudentized" "Rosenbaum" 0.008
"9787" "Unstudentized" "Rosenbaum" 0.908
"9788" "Unstudentized" "Rosenbaum" 0.278
"9789" "Unstudentized" "Rosenbaum" 0.046
"9790" "Unstudentized" "Rosenbaum" 0.766
"9791" "Unstudentized" "Rosenbaum" 0.916
"9792" "Unstudentized" "Rosenbaum" 0.004
"9793" "Unstudentized" "Rosenbaum" 0.982
"9794" "Unstudentized" "Rosenbaum" 0.354
"9795" "Unstudentized" "Rosenbaum" 0.676
"9796" "Unstudentized" "Rosenbaum" 0.246
"9797" "Unstudentized" "Rosenbaum" 0.294
"9798" "Unstudentized" "Rosenbaum" 0.656
"9799" "Unstudentized" "Rosenbaum" 0.128
"9800" "Unstudentized" "Rosenbaum" 0.572
"9801" "Unstudentized" "Rosenbaum" 0.57
"9802" "Unstudentized" "Rosenbaum" 0.87
"9803" "Unstudentized" "Rosenbaum" 0.322
"9804" "Unstudentized" "Rosenbaum" 0.042
"9805" "Unstudentized" "Rosenbaum" 0.272
"9806" "Unstudentized" "Rosenbaum" 0.012
"9807" "Unstudentized" "Rosenbaum" 0.028
"9808" "Unstudentized" "Rosenbaum" 0.278
"9809" "Unstudentized" "Rosenbaum" 0.234
"9810" "Unstudentized" "Rosenbaum" 0.09
"9811" "Unstudentized" "Rosenbaum" 0.184
"9812" "Unstudentized" "Rosenbaum" 0.08
"9813" "Unstudentized" "Rosenbaum" 0.212
"9814" "Unstudentized" "Rosenbaum" 0.824
"9815" "Unstudentized" "Rosenbaum" 0.242
"9816" "Unstudentized" "Rosenbaum" 0.784
"9817" "Unstudentized" "Rosenbaum" 0.796
"9818" "Unstudentized" "Rosenbaum" 0.004
"9819" "Unstudentized" "Rosenbaum" 0.016
"9820" "Unstudentized" "Rosenbaum" 0.358
"9821" "Unstudentized" "Rosenbaum" 0.084
"9822" "Unstudentized" "Rosenbaum" 0.882
"9823" "Unstudentized" "Rosenbaum" 0.258
"9824" "Unstudentized" "Rosenbaum" 0.568
"9825" "Unstudentized" "Rosenbaum" 0.284
"9826" "Unstudentized" "Rosenbaum" 0.58
"9827" "Unstudentized" "Rosenbaum" 0.194
"9828" "Unstudentized" "Rosenbaum" 0.038
"9829" "Unstudentized" "Rosenbaum" 0.2
"9830" "Unstudentized" "Rosenbaum" 0.048
"9831" "Unstudentized" "Rosenbaum" 0.388
"9832" "Unstudentized" "Rosenbaum" 0.582
"9833" "Unstudentized" "Rosenbaum" 0.572
"9834" "Unstudentized" "Rosenbaum" 0.396
"9835" "Unstudentized" "Rosenbaum" 0.496
"9836" "Unstudentized" "Rosenbaum" 0.274
"9837" "Unstudentized" "Rosenbaum" 0.106
"9838" "Unstudentized" "Rosenbaum" 0.712
"9839" "Unstudentized" "Rosenbaum" 0.53
"9840" "Unstudentized" "Rosenbaum" 0.196
"9841" "Unstudentized" "Rosenbaum" 0.49
"9842" "Unstudentized" "Rosenbaum" 0.518
"9843" "Unstudentized" "Rosenbaum" 0.916
"9844" "Unstudentized" "Rosenbaum" 0.158
"9845" "Unstudentized" "Rosenbaum" 0.786
"9846" "Unstudentized" "Rosenbaum" 0.716
"9847" "Unstudentized" "Rosenbaum" 0.07
"9848" "Unstudentized" "Rosenbaum" 0.592
"9849" "Unstudentized" "Rosenbaum" 0.658
"9850" "Unstudentized" "Rosenbaum" 0.988
"9851" "Unstudentized" "Rosenbaum" 0.5
"9852" "Unstudentized" "Rosenbaum" 0.734
"9853" "Unstudentized" "Rosenbaum" 0.154
"9854" "Unstudentized" "Rosenbaum" 0.352
"9855" "Unstudentized" "Rosenbaum" 0.014
"9856" "Unstudentized" "Rosenbaum" 0.006
"9857" "Unstudentized" "Rosenbaum" 0.752
"9858" "Unstudentized" "Rosenbaum" 0.576
"9859" "Unstudentized" "Rosenbaum" 0.07
"9860" "Unstudentized" "Rosenbaum" 0.86
"9861" "Unstudentized" "Rosenbaum" 0.004
"9862" "Unstudentized" "Rosenbaum" 0.248
"9863" "Unstudentized" "Rosenbaum" 0.17
"9864" "Unstudentized" "Rosenbaum" 0.506
"9865" "Unstudentized" "Rosenbaum" 0.332
"9866" "Unstudentized" "Rosenbaum" 0.276
"9867" "Unstudentized" "Rosenbaum" 0.312
"9868" "Unstudentized" "Rosenbaum" 0.282
"9869" "Unstudentized" "Rosenbaum" 0.602
"9870" "Unstudentized" "Rosenbaum" 0.192
"9871" "Unstudentized" "Rosenbaum" 0.038
"9872" "Unstudentized" "Rosenbaum" 0.384
"9873" "Unstudentized" "Rosenbaum" 0.19
"9874" "Unstudentized" "Rosenbaum" 0.104
"9875" "Unstudentized" "Rosenbaum" 0.476
"9876" "Unstudentized" "Rosenbaum" 0.258
"9877" "Unstudentized" "Rosenbaum" 0.212
"9878" "Unstudentized" "Rosenbaum" 0.04
"9879" "Unstudentized" "Rosenbaum" 0.564
"9880" "Unstudentized" "Rosenbaum" 0.14
"9881" "Unstudentized" "Rosenbaum" 0.344
"9882" "Unstudentized" "Rosenbaum" 0.408
"9883" "Unstudentized" "Rosenbaum" 0.042
"9884" "Unstudentized" "Rosenbaum" 0.448
"9885" "Unstudentized" "Rosenbaum" 0.782
"9886" "Unstudentized" "Rosenbaum" 0.072
"9887" "Unstudentized" "Rosenbaum" 0.364
"9888" "Unstudentized" "Rosenbaum" 0.498
"9889" "Unstudentized" "Rosenbaum" 0.15
"9890" "Unstudentized" "Rosenbaum" 0.046
"9891" "Unstudentized" "Rosenbaum" 0.22
"9892" "Unstudentized" "Rosenbaum" 0.808
"9893" "Unstudentized" "Rosenbaum" 0.666
"9894" "Unstudentized" "Rosenbaum" 0.45
"9895" "Unstudentized" "Rosenbaum" 0.012
"9896" "Unstudentized" "Rosenbaum" 0.08
"9897" "Unstudentized" "Rosenbaum" 0.968
"9898" "Unstudentized" "Rosenbaum" 0.646
"9899" "Unstudentized" "Rosenbaum" 0.812
"9900" "Unstudentized" "Rosenbaum" 0.74
"9901" "Unstudentized" "Rosenbaum" 0.626
"9902" "Unstudentized" "Rosenbaum" 0.072
"9903" "Unstudentized" "Rosenbaum" 0.088
"9904" "Unstudentized" "Rosenbaum" 0.816
"9905" "Unstudentized" "Rosenbaum" 0.032
"9906" "Unstudentized" "Rosenbaum" 0.228
"9907" "Unstudentized" "Rosenbaum" 0.86
"9908" "Unstudentized" "Rosenbaum" 0.704
"9909" "Unstudentized" "Rosenbaum" 0.368
"9910" "Unstudentized" "Rosenbaum" 0.13
"9911" "Unstudentized" "Rosenbaum" 0.438
"9912" "Unstudentized" "Rosenbaum" 0.43
"9913" "Unstudentized" "Rosenbaum" 0.368
"9914" "Unstudentized" "Rosenbaum" 0.526
"9915" "Unstudentized" "Rosenbaum" 0.074
"9916" "Unstudentized" "Rosenbaum" 0.526
"9917" "Unstudentized" "Rosenbaum" 0.186
"9918" "Unstudentized" "Rosenbaum" 0.156
"9919" "Unstudentized" "Rosenbaum" 0.072
"9920" "Unstudentized" "Rosenbaum" 0.666
"9921" "Unstudentized" "Rosenbaum" 0.754
"9922" "Unstudentized" "Rosenbaum" 0.82
"9923" "Unstudentized" "Rosenbaum" 0.328
"9924" "Unstudentized" "Rosenbaum" 0.666
"9925" "Unstudentized" "Rosenbaum" 0.688
"9926" "Unstudentized" "Rosenbaum" 0.592
"9927" "Unstudentized" "Rosenbaum" 0.586
"9928" "Unstudentized" "Rosenbaum" 0.45
"9929" "Unstudentized" "Rosenbaum" 0.274
"9930" "Unstudentized" "Rosenbaum" 0.49
"9931" "Unstudentized" "Rosenbaum" 0.044
"9932" "Unstudentized" "Rosenbaum" 0.068
"9933" "Unstudentized" "Rosenbaum" 0.024
"9934" "Unstudentized" "Rosenbaum" 0.002
"9935" "Unstudentized" "Rosenbaum" 0.44
"9936" "Unstudentized" "Rosenbaum" 0.91
"9937" "Unstudentized" "Rosenbaum" 0.976
"9938" "Unstudentized" "Rosenbaum" 0.276
"9939" "Unstudentized" "Rosenbaum" 0.932
"9940" "Unstudentized" "Rosenbaum" 0.884
"9941" "Unstudentized" "Rosenbaum" 0.806
"9942" "Unstudentized" "Rosenbaum" 0.648
"9943" "Unstudentized" "Rosenbaum" 0.206
"9944" "Unstudentized" "Rosenbaum" 0.206
"9945" "Unstudentized" "Rosenbaum" 0.914
"9946" "Unstudentized" "Rosenbaum" 0.056
"9947" "Unstudentized" "Rosenbaum" 0.476
"9948" "Unstudentized" "Rosenbaum" 0.68
"9949" "Unstudentized" "Rosenbaum" 0.762
"9950" "Unstudentized" "Rosenbaum" 0.694
"9951" "Unstudentized" "Rosenbaum" 0.618
"9952" "Unstudentized" "Rosenbaum" 0.838
"9953" "Unstudentized" "Rosenbaum" 0.246
"9954" "Unstudentized" "Rosenbaum" 0.712
"9955" "Unstudentized" "Rosenbaum" 0.864
"9956" "Unstudentized" "Rosenbaum" 0.122
"9957" "Unstudentized" "Rosenbaum" 0.656
"9958" "Unstudentized" "Rosenbaum" 0.12
"9959" "Unstudentized" "Rosenbaum" 1
"9960" "Unstudentized" "Rosenbaum" 0.682
"9961" "Unstudentized" "Rosenbaum" 0.924
"9962" "Unstudentized" "Rosenbaum" 0.076
"9963" "Unstudentized" "Rosenbaum" 0.324
"9964" "Unstudentized" "Rosenbaum" 0.84
"9965" "Unstudentized" "Rosenbaum" 0
"9966" "Unstudentized" "Rosenbaum" 0.904
"9967" "Unstudentized" "Rosenbaum" 0.878
"9968" "Unstudentized" "Rosenbaum" 0.096
"9969" "Unstudentized" "Rosenbaum" 0.626
"9970" "Unstudentized" "Rosenbaum" 0.95
"9971" "Unstudentized" "Rosenbaum" 0.018
"9972" "Unstudentized" "Rosenbaum" 0.502
"9973" "Unstudentized" "Rosenbaum" 0.454
"9974" "Unstudentized" "Rosenbaum" 0.32
"9975" "Unstudentized" "Rosenbaum" 0.912
"9976" "Unstudentized" "Rosenbaum" 0.196
"9977" "Unstudentized" "Rosenbaum" 0.12
"9978" "Unstudentized" "Rosenbaum" 0.32
"9979" "Unstudentized" "Rosenbaum" 0.108
"9980" "Unstudentized" "Rosenbaum" 0.674
"9981" "Unstudentized" "Rosenbaum" 0.648
"9982" "Unstudentized" "Rosenbaum" 0.32
"9983" "Unstudentized" "Rosenbaum" 0.724
"9984" "Unstudentized" "Rosenbaum" 0.03
"9985" "Unstudentized" "Rosenbaum" 0.002
"9986" "Unstudentized" "Rosenbaum" 0.394
"9987" "Unstudentized" "Rosenbaum" 0.026
"9988" "Unstudentized" "Rosenbaum" 0.278
"9989" "Unstudentized" "Rosenbaum" 0.014
"9990" "Unstudentized" "Rosenbaum" 0.098
"9991" "Unstudentized" "Rosenbaum" 0.654
"9992" "Unstudentized" "Rosenbaum" 0.378
"9993" "Unstudentized" "Rosenbaum" 0.036
"9994" "Unstudentized" "Rosenbaum" 0.008
"9995" "Unstudentized" "Rosenbaum" 0.95
"9996" "Unstudentized" "Rosenbaum" 0.078
"9997" "Unstudentized" "Rosenbaum" 0.422
"9998" "Unstudentized" "Rosenbaum" 0.004
"9999" "Unstudentized" "Rosenbaum" 0.308
"10000" "Unstudentized" "Rosenbaum" 0.13
"10001" "Classic t-statistic" "Rosenbaum" 0.698
"10002" "Classic t-statistic" "Rosenbaum" 0.694
"10003" "Classic t-statistic" "Rosenbaum" 0.068
"10004" "Classic t-statistic" "Rosenbaum" 0.146
"10005" "Classic t-statistic" "Rosenbaum" 0.66
"10006" "Classic t-statistic" "Rosenbaum" 0.592
"10007" "Classic t-statistic" "Rosenbaum" 0.974
"10008" "Classic t-statistic" "Rosenbaum" 0.108
"10009" "Classic t-statistic" "Rosenbaum" 0.1
"10010" "Classic t-statistic" "Rosenbaum" 0.824
"10011" "Classic t-statistic" "Rosenbaum" 0.652
"10012" "Classic t-statistic" "Rosenbaum" 0.192
"10013" "Classic t-statistic" "Rosenbaum" 0.336
"10014" "Classic t-statistic" "Rosenbaum" 0.85
"10015" "Classic t-statistic" "Rosenbaum" 0.12
"10016" "Classic t-statistic" "Rosenbaum" 0.484
"10017" "Classic t-statistic" "Rosenbaum" 0.888
"10018" "Classic t-statistic" "Rosenbaum" 0.518
"10019" "Classic t-statistic" "Rosenbaum" 0.566
"10020" "Classic t-statistic" "Rosenbaum" 0.004
"10021" "Classic t-statistic" "Rosenbaum" 0.114
"10022" "Classic t-statistic" "Rosenbaum" 0.766
"10023" "Classic t-statistic" "Rosenbaum" 0.274
"10024" "Classic t-statistic" "Rosenbaum" 0.59
"10025" "Classic t-statistic" "Rosenbaum" 0.006
"10026" "Classic t-statistic" "Rosenbaum" 0.78
"10027" "Classic t-statistic" "Rosenbaum" 0.372
"10028" "Classic t-statistic" "Rosenbaum" 0.002
"10029" "Classic t-statistic" "Rosenbaum" 0.65
"10030" "Classic t-statistic" "Rosenbaum" 0.176
"10031" "Classic t-statistic" "Rosenbaum" 0.212
"10032" "Classic t-statistic" "Rosenbaum" 0.778
"10033" "Classic t-statistic" "Rosenbaum" 0.3
"10034" "Classic t-statistic" "Rosenbaum" 0.004
"10035" "Classic t-statistic" "Rosenbaum" 1
"10036" "Classic t-statistic" "Rosenbaum" 0.634
"10037" "Classic t-statistic" "Rosenbaum" 0.292
"10038" "Classic t-statistic" "Rosenbaum" 0.716
"10039" "Classic t-statistic" "Rosenbaum" 0.106
"10040" "Classic t-statistic" "Rosenbaum" 0.032
"10041" "Classic t-statistic" "Rosenbaum" 0.716
"10042" "Classic t-statistic" "Rosenbaum" 0.404
"10043" "Classic t-statistic" "Rosenbaum" 0
"10044" "Classic t-statistic" "Rosenbaum" 0.716
"10045" "Classic t-statistic" "Rosenbaum" 0.916
"10046" "Classic t-statistic" "Rosenbaum" 0.998
"10047" "Classic t-statistic" "Rosenbaum" 0.24
"10048" "Classic t-statistic" "Rosenbaum" 0.014
"10049" "Classic t-statistic" "Rosenbaum" 0.64
"10050" "Classic t-statistic" "Rosenbaum" 0.732
"10051" "Classic t-statistic" "Rosenbaum" 0.458
"10052" "Classic t-statistic" "Rosenbaum" 0.892
"10053" "Classic t-statistic" "Rosenbaum" 0.036
"10054" "Classic t-statistic" "Rosenbaum" 0.91
"10055" "Classic t-statistic" "Rosenbaum" 0.61
"10056" "Classic t-statistic" "Rosenbaum" 0.022
"10057" "Classic t-statistic" "Rosenbaum" 0.238
"10058" "Classic t-statistic" "Rosenbaum" 0.262
"10059" "Classic t-statistic" "Rosenbaum" 0.416
"10060" "Classic t-statistic" "Rosenbaum" 0.594
"10061" "Classic t-statistic" "Rosenbaum" 0.716
"10062" "Classic t-statistic" "Rosenbaum" 0.354
"10063" "Classic t-statistic" "Rosenbaum" 0.282
"10064" "Classic t-statistic" "Rosenbaum" 0.226
"10065" "Classic t-statistic" "Rosenbaum" 0.568
"10066" "Classic t-statistic" "Rosenbaum" 0.406
"10067" "Classic t-statistic" "Rosenbaum" 0.878
"10068" "Classic t-statistic" "Rosenbaum" 0.06
"10069" "Classic t-statistic" "Rosenbaum" 0.586
"10070" "Classic t-statistic" "Rosenbaum" 0.564
"10071" "Classic t-statistic" "Rosenbaum" 0.174
"10072" "Classic t-statistic" "Rosenbaum" 0.886
"10073" "Classic t-statistic" "Rosenbaum" 0
"10074" "Classic t-statistic" "Rosenbaum" 0.108
"10075" "Classic t-statistic" "Rosenbaum" 0.45
"10076" "Classic t-statistic" "Rosenbaum" 0.004
"10077" "Classic t-statistic" "Rosenbaum" 0.94
"10078" "Classic t-statistic" "Rosenbaum" 0.692
"10079" "Classic t-statistic" "Rosenbaum" 0.822
"10080" "Classic t-statistic" "Rosenbaum" 0.6
"10081" "Classic t-statistic" "Rosenbaum" 0.522
"10082" "Classic t-statistic" "Rosenbaum" 0.06
"10083" "Classic t-statistic" "Rosenbaum" 0.938
"10084" "Classic t-statistic" "Rosenbaum" 0.618
"10085" "Classic t-statistic" "Rosenbaum" 0.71
"10086" "Classic t-statistic" "Rosenbaum" 0.24
"10087" "Classic t-statistic" "Rosenbaum" 0.554
"10088" "Classic t-statistic" "Rosenbaum" 0.454
"10089" "Classic t-statistic" "Rosenbaum" 0.472
"10090" "Classic t-statistic" "Rosenbaum" 0.23
"10091" "Classic t-statistic" "Rosenbaum" 0.148
"10092" "Classic t-statistic" "Rosenbaum" 0.836
"10093" "Classic t-statistic" "Rosenbaum" 0.098
"10094" "Classic t-statistic" "Rosenbaum" 0.442
"10095" "Classic t-statistic" "Rosenbaum" 0.546
"10096" "Classic t-statistic" "Rosenbaum" 0.026
"10097" "Classic t-statistic" "Rosenbaum" 0.752
"10098" "Classic t-statistic" "Rosenbaum" 0.632
"10099" "Classic t-statistic" "Rosenbaum" 0.288
"10100" "Classic t-statistic" "Rosenbaum" 0.546
"10101" "Classic t-statistic" "Rosenbaum" 0.32
"10102" "Classic t-statistic" "Rosenbaum" 0.008
"10103" "Classic t-statistic" "Rosenbaum" 0.23
"10104" "Classic t-statistic" "Rosenbaum" 0.818
"10105" "Classic t-statistic" "Rosenbaum" 0.18
"10106" "Classic t-statistic" "Rosenbaum" 0.326
"10107" "Classic t-statistic" "Rosenbaum" 0.912
"10108" "Classic t-statistic" "Rosenbaum" 0.292
"10109" "Classic t-statistic" "Rosenbaum" 0.144
"10110" "Classic t-statistic" "Rosenbaum" 0.662
"10111" "Classic t-statistic" "Rosenbaum" 0.148
"10112" "Classic t-statistic" "Rosenbaum" 0.18
"10113" "Classic t-statistic" "Rosenbaum" 0.114
"10114" "Classic t-statistic" "Rosenbaum" 0.692
"10115" "Classic t-statistic" "Rosenbaum" 0.64
"10116" "Classic t-statistic" "Rosenbaum" 0.376
"10117" "Classic t-statistic" "Rosenbaum" 0.96
"10118" "Classic t-statistic" "Rosenbaum" 0.682
"10119" "Classic t-statistic" "Rosenbaum" 0.682
"10120" "Classic t-statistic" "Rosenbaum" 0.682
"10121" "Classic t-statistic" "Rosenbaum" 0.004
"10122" "Classic t-statistic" "Rosenbaum" 0.388
"10123" "Classic t-statistic" "Rosenbaum" 0.412
"10124" "Classic t-statistic" "Rosenbaum" 0.628
"10125" "Classic t-statistic" "Rosenbaum" 0.538
"10126" "Classic t-statistic" "Rosenbaum" 0.884
"10127" "Classic t-statistic" "Rosenbaum" 0.734
"10128" "Classic t-statistic" "Rosenbaum" 0.278
"10129" "Classic t-statistic" "Rosenbaum" 0.794
"10130" "Classic t-statistic" "Rosenbaum" 0.824
"10131" "Classic t-statistic" "Rosenbaum" 0.68
"10132" "Classic t-statistic" "Rosenbaum" 0.218
"10133" "Classic t-statistic" "Rosenbaum" 0.038
"10134" "Classic t-statistic" "Rosenbaum" 0.524
"10135" "Classic t-statistic" "Rosenbaum" 0.602
"10136" "Classic t-statistic" "Rosenbaum" 0.026
"10137" "Classic t-statistic" "Rosenbaum" 0.62
"10138" "Classic t-statistic" "Rosenbaum" 0.864
"10139" "Classic t-statistic" "Rosenbaum" 0.136
"10140" "Classic t-statistic" "Rosenbaum" 0.646
"10141" "Classic t-statistic" "Rosenbaum" 0.044
"10142" "Classic t-statistic" "Rosenbaum" 0.736
"10143" "Classic t-statistic" "Rosenbaum" 0.302
"10144" "Classic t-statistic" "Rosenbaum" 0.986
"10145" "Classic t-statistic" "Rosenbaum" 0.178
"10146" "Classic t-statistic" "Rosenbaum" 0.754
"10147" "Classic t-statistic" "Rosenbaum" 0.008
"10148" "Classic t-statistic" "Rosenbaum" 0.168
"10149" "Classic t-statistic" "Rosenbaum" 0.448
"10150" "Classic t-statistic" "Rosenbaum" 0.254
"10151" "Classic t-statistic" "Rosenbaum" 0.05
"10152" "Classic t-statistic" "Rosenbaum" 0.036
"10153" "Classic t-statistic" "Rosenbaum" 0.826
"10154" "Classic t-statistic" "Rosenbaum" 0.106
"10155" "Classic t-statistic" "Rosenbaum" 0.178
"10156" "Classic t-statistic" "Rosenbaum" 0.54
"10157" "Classic t-statistic" "Rosenbaum" 0.138
"10158" "Classic t-statistic" "Rosenbaum" 0.042
"10159" "Classic t-statistic" "Rosenbaum" 0.454
"10160" "Classic t-statistic" "Rosenbaum" 0.264
"10161" "Classic t-statistic" "Rosenbaum" 0.882
"10162" "Classic t-statistic" "Rosenbaum" 0.694
"10163" "Classic t-statistic" "Rosenbaum" 0.688
"10164" "Classic t-statistic" "Rosenbaum" 0.446
"10165" "Classic t-statistic" "Rosenbaum" 0.614
"10166" "Classic t-statistic" "Rosenbaum" 0.28
"10167" "Classic t-statistic" "Rosenbaum" 0.824
"10168" "Classic t-statistic" "Rosenbaum" 0.98
"10169" "Classic t-statistic" "Rosenbaum" 0.382
"10170" "Classic t-statistic" "Rosenbaum" 0
"10171" "Classic t-statistic" "Rosenbaum" 0.154
"10172" "Classic t-statistic" "Rosenbaum" 0.1
"10173" "Classic t-statistic" "Rosenbaum" 0.558
"10174" "Classic t-statistic" "Rosenbaum" 0.292
"10175" "Classic t-statistic" "Rosenbaum" 0.104
"10176" "Classic t-statistic" "Rosenbaum" 0.696
"10177" "Classic t-statistic" "Rosenbaum" 0.354
"10178" "Classic t-statistic" "Rosenbaum" 0.846
"10179" "Classic t-statistic" "Rosenbaum" 0.09
"10180" "Classic t-statistic" "Rosenbaum" 0.924
"10181" "Classic t-statistic" "Rosenbaum" 0.032
"10182" "Classic t-statistic" "Rosenbaum" 0.086
"10183" "Classic t-statistic" "Rosenbaum" 0.086
"10184" "Classic t-statistic" "Rosenbaum" 0.192
"10185" "Classic t-statistic" "Rosenbaum" 0.854
"10186" "Classic t-statistic" "Rosenbaum" 0.136
"10187" "Classic t-statistic" "Rosenbaum" 0.776
"10188" "Classic t-statistic" "Rosenbaum" 0.358
"10189" "Classic t-statistic" "Rosenbaum" 0.804
"10190" "Classic t-statistic" "Rosenbaum" 0.346
"10191" "Classic t-statistic" "Rosenbaum" 0.698
"10192" "Classic t-statistic" "Rosenbaum" 0.204
"10193" "Classic t-statistic" "Rosenbaum" 0.856
"10194" "Classic t-statistic" "Rosenbaum" 0.46
"10195" "Classic t-statistic" "Rosenbaum" 0.518
"10196" "Classic t-statistic" "Rosenbaum" 0.992
"10197" "Classic t-statistic" "Rosenbaum" 0.246
"10198" "Classic t-statistic" "Rosenbaum" 0.358
"10199" "Classic t-statistic" "Rosenbaum" 0.112
"10200" "Classic t-statistic" "Rosenbaum" 0.156
"10201" "Classic t-statistic" "Rosenbaum" 0.592
"10202" "Classic t-statistic" "Rosenbaum" 0.192
"10203" "Classic t-statistic" "Rosenbaum" 0.02
"10204" "Classic t-statistic" "Rosenbaum" 0.474
"10205" "Classic t-statistic" "Rosenbaum" 0.042
"10206" "Classic t-statistic" "Rosenbaum" 0.09
"10207" "Classic t-statistic" "Rosenbaum" 0.174
"10208" "Classic t-statistic" "Rosenbaum" 0.894
"10209" "Classic t-statistic" "Rosenbaum" 0.124
"10210" "Classic t-statistic" "Rosenbaum" 0.78
"10211" "Classic t-statistic" "Rosenbaum" 0.018
"10212" "Classic t-statistic" "Rosenbaum" 0.59
"10213" "Classic t-statistic" "Rosenbaum" 0.168
"10214" "Classic t-statistic" "Rosenbaum" 0.636
"10215" "Classic t-statistic" "Rosenbaum" 0.104
"10216" "Classic t-statistic" "Rosenbaum" 0.464
"10217" "Classic t-statistic" "Rosenbaum" 0.45
"10218" "Classic t-statistic" "Rosenbaum" 0.676
"10219" "Classic t-statistic" "Rosenbaum" 0.898
"10220" "Classic t-statistic" "Rosenbaum" 0.938
"10221" "Classic t-statistic" "Rosenbaum" 0.766
"10222" "Classic t-statistic" "Rosenbaum" 0.094
"10223" "Classic t-statistic" "Rosenbaum" 0.378
"10224" "Classic t-statistic" "Rosenbaum" 0.304
"10225" "Classic t-statistic" "Rosenbaum" 0.16
"10226" "Classic t-statistic" "Rosenbaum" 0.23
"10227" "Classic t-statistic" "Rosenbaum" 0.062
"10228" "Classic t-statistic" "Rosenbaum" 0.386
"10229" "Classic t-statistic" "Rosenbaum" 0.052
"10230" "Classic t-statistic" "Rosenbaum" 0.796
"10231" "Classic t-statistic" "Rosenbaum" 0.286
"10232" "Classic t-statistic" "Rosenbaum" 0.388
"10233" "Classic t-statistic" "Rosenbaum" 0.14
"10234" "Classic t-statistic" "Rosenbaum" 0.422
"10235" "Classic t-statistic" "Rosenbaum" 0.058
"10236" "Classic t-statistic" "Rosenbaum" 0.346
"10237" "Classic t-statistic" "Rosenbaum" 0.02
"10238" "Classic t-statistic" "Rosenbaum" 0.474
"10239" "Classic t-statistic" "Rosenbaum" 0.594
"10240" "Classic t-statistic" "Rosenbaum" 0.02
"10241" "Classic t-statistic" "Rosenbaum" 0.14
"10242" "Classic t-statistic" "Rosenbaum" 0.808
"10243" "Classic t-statistic" "Rosenbaum" 0.21
"10244" "Classic t-statistic" "Rosenbaum" 0.192
"10245" "Classic t-statistic" "Rosenbaum" 0.508
"10246" "Classic t-statistic" "Rosenbaum" 0.612
"10247" "Classic t-statistic" "Rosenbaum" 0.77
"10248" "Classic t-statistic" "Rosenbaum" 0.976
"10249" "Classic t-statistic" "Rosenbaum" 0.29
"10250" "Classic t-statistic" "Rosenbaum" 0.914
"10251" "Classic t-statistic" "Rosenbaum" 0.538
"10252" "Classic t-statistic" "Rosenbaum" 0.39
"10253" "Classic t-statistic" "Rosenbaum" 0.604
"10254" "Classic t-statistic" "Rosenbaum" 0.708
"10255" "Classic t-statistic" "Rosenbaum" 0.346
"10256" "Classic t-statistic" "Rosenbaum" 0.428
"10257" "Classic t-statistic" "Rosenbaum" 0.162
"10258" "Classic t-statistic" "Rosenbaum" 0.866
"10259" "Classic t-statistic" "Rosenbaum" 0.392
"10260" "Classic t-statistic" "Rosenbaum" 0.546
"10261" "Classic t-statistic" "Rosenbaum" 0.148
"10262" "Classic t-statistic" "Rosenbaum" 0.546
"10263" "Classic t-statistic" "Rosenbaum" 0.516
"10264" "Classic t-statistic" "Rosenbaum" 0.004
"10265" "Classic t-statistic" "Rosenbaum" 0.018
"10266" "Classic t-statistic" "Rosenbaum" 0.348
"10267" "Classic t-statistic" "Rosenbaum" 0.232
"10268" "Classic t-statistic" "Rosenbaum" 0.36
"10269" "Classic t-statistic" "Rosenbaum" 0.716
"10270" "Classic t-statistic" "Rosenbaum" 0.352
"10271" "Classic t-statistic" "Rosenbaum" 0.934
"10272" "Classic t-statistic" "Rosenbaum" 0.94
"10273" "Classic t-statistic" "Rosenbaum" 0.188
"10274" "Classic t-statistic" "Rosenbaum" 0.06
"10275" "Classic t-statistic" "Rosenbaum" 0.32
"10276" "Classic t-statistic" "Rosenbaum" 0.868
"10277" "Classic t-statistic" "Rosenbaum" 0.732
"10278" "Classic t-statistic" "Rosenbaum" 0.574
"10279" "Classic t-statistic" "Rosenbaum" 0.936
"10280" "Classic t-statistic" "Rosenbaum" 0.816
"10281" "Classic t-statistic" "Rosenbaum" 0.504
"10282" "Classic t-statistic" "Rosenbaum" 0.69
"10283" "Classic t-statistic" "Rosenbaum" 0.012
"10284" "Classic t-statistic" "Rosenbaum" 0.052
"10285" "Classic t-statistic" "Rosenbaum" 0.026
"10286" "Classic t-statistic" "Rosenbaum" 0.678
"10287" "Classic t-statistic" "Rosenbaum" 0.982
"10288" "Classic t-statistic" "Rosenbaum" 0.362
"10289" "Classic t-statistic" "Rosenbaum" 1
"10290" "Classic t-statistic" "Rosenbaum" 0.576
"10291" "Classic t-statistic" "Rosenbaum" 0.084
"10292" "Classic t-statistic" "Rosenbaum" 0.458
"10293" "Classic t-statistic" "Rosenbaum" 0.096
"10294" "Classic t-statistic" "Rosenbaum" 0.968
"10295" "Classic t-statistic" "Rosenbaum" 0.516
"10296" "Classic t-statistic" "Rosenbaum" 0.458
"10297" "Classic t-statistic" "Rosenbaum" 0.208
"10298" "Classic t-statistic" "Rosenbaum" 0.836
"10299" "Classic t-statistic" "Rosenbaum" 0.55
"10300" "Classic t-statistic" "Rosenbaum" 0.308
"10301" "Classic t-statistic" "Rosenbaum" 0.606
"10302" "Classic t-statistic" "Rosenbaum" 0.358
"10303" "Classic t-statistic" "Rosenbaum" 0.678
"10304" "Classic t-statistic" "Rosenbaum" 0.3
"10305" "Classic t-statistic" "Rosenbaum" 0.528
"10306" "Classic t-statistic" "Rosenbaum" 0.896
"10307" "Classic t-statistic" "Rosenbaum" 0.442
"10308" "Classic t-statistic" "Rosenbaum" 0.446
"10309" "Classic t-statistic" "Rosenbaum" 0.382
"10310" "Classic t-statistic" "Rosenbaum" 0.446
"10311" "Classic t-statistic" "Rosenbaum" 0.088
"10312" "Classic t-statistic" "Rosenbaum" 0.906
"10313" "Classic t-statistic" "Rosenbaum" 0.652
"10314" "Classic t-statistic" "Rosenbaum" 0.386
"10315" "Classic t-statistic" "Rosenbaum" 0.09
"10316" "Classic t-statistic" "Rosenbaum" 0.5
"10317" "Classic t-statistic" "Rosenbaum" 0.194
"10318" "Classic t-statistic" "Rosenbaum" 0.044
"10319" "Classic t-statistic" "Rosenbaum" 0.45
"10320" "Classic t-statistic" "Rosenbaum" 0.406
"10321" "Classic t-statistic" "Rosenbaum" 0.016
"10322" "Classic t-statistic" "Rosenbaum" 0.404
"10323" "Classic t-statistic" "Rosenbaum" 0.8
"10324" "Classic t-statistic" "Rosenbaum" 0.098
"10325" "Classic t-statistic" "Rosenbaum" 0.038
"10326" "Classic t-statistic" "Rosenbaum" 0.4
"10327" "Classic t-statistic" "Rosenbaum" 0.102
"10328" "Classic t-statistic" "Rosenbaum" 0.424
"10329" "Classic t-statistic" "Rosenbaum" 0.164
"10330" "Classic t-statistic" "Rosenbaum" 0.968
"10331" "Classic t-statistic" "Rosenbaum" 0.45
"10332" "Classic t-statistic" "Rosenbaum" 0.456
"10333" "Classic t-statistic" "Rosenbaum" 0.304
"10334" "Classic t-statistic" "Rosenbaum" 0.814
"10335" "Classic t-statistic" "Rosenbaum" 0.12
"10336" "Classic t-statistic" "Rosenbaum" 0.088
"10337" "Classic t-statistic" "Rosenbaum" 0.662
"10338" "Classic t-statistic" "Rosenbaum" 0.244
"10339" "Classic t-statistic" "Rosenbaum" 0.31
"10340" "Classic t-statistic" "Rosenbaum" 0.426
"10341" "Classic t-statistic" "Rosenbaum" 0.148
"10342" "Classic t-statistic" "Rosenbaum" 0.212
"10343" "Classic t-statistic" "Rosenbaum" 0.05
"10344" "Classic t-statistic" "Rosenbaum" 0.368
"10345" "Classic t-statistic" "Rosenbaum" 0.084
"10346" "Classic t-statistic" "Rosenbaum" 0.114
"10347" "Classic t-statistic" "Rosenbaum" 0.8
"10348" "Classic t-statistic" "Rosenbaum" 0.808
"10349" "Classic t-statistic" "Rosenbaum" 0.528
"10350" "Classic t-statistic" "Rosenbaum" 0.866
"10351" "Classic t-statistic" "Rosenbaum" 0.306
"10352" "Classic t-statistic" "Rosenbaum" 0.13
"10353" "Classic t-statistic" "Rosenbaum" 0.996
"10354" "Classic t-statistic" "Rosenbaum" 0.954
"10355" "Classic t-statistic" "Rosenbaum" 0.378
"10356" "Classic t-statistic" "Rosenbaum" 0.534
"10357" "Classic t-statistic" "Rosenbaum" 0.994
"10358" "Classic t-statistic" "Rosenbaum" 0.386
"10359" "Classic t-statistic" "Rosenbaum" 0.194
"10360" "Classic t-statistic" "Rosenbaum" 0.448
"10361" "Classic t-statistic" "Rosenbaum" 0.372
"10362" "Classic t-statistic" "Rosenbaum" 0
"10363" "Classic t-statistic" "Rosenbaum" 0.828
"10364" "Classic t-statistic" "Rosenbaum" 0.896
"10365" "Classic t-statistic" "Rosenbaum" 0.452
"10366" "Classic t-statistic" "Rosenbaum" 0.392
"10367" "Classic t-statistic" "Rosenbaum" 0.74
"10368" "Classic t-statistic" "Rosenbaum" 0.162
"10369" "Classic t-statistic" "Rosenbaum" 0.472
"10370" "Classic t-statistic" "Rosenbaum" 0.444
"10371" "Classic t-statistic" "Rosenbaum" 0.732
"10372" "Classic t-statistic" "Rosenbaum" 0.86
"10373" "Classic t-statistic" "Rosenbaum" 0.288
"10374" "Classic t-statistic" "Rosenbaum" 0.298
"10375" "Classic t-statistic" "Rosenbaum" 0.414
"10376" "Classic t-statistic" "Rosenbaum" 0.212
"10377" "Classic t-statistic" "Rosenbaum" 0.01
"10378" "Classic t-statistic" "Rosenbaum" 0.218
"10379" "Classic t-statistic" "Rosenbaum" 0.24
"10380" "Classic t-statistic" "Rosenbaum" 0.854
"10381" "Classic t-statistic" "Rosenbaum" 0.16
"10382" "Classic t-statistic" "Rosenbaum" 0.378
"10383" "Classic t-statistic" "Rosenbaum" 0.416
"10384" "Classic t-statistic" "Rosenbaum" 0.498
"10385" "Classic t-statistic" "Rosenbaum" 0.118
"10386" "Classic t-statistic" "Rosenbaum" 0.6
"10387" "Classic t-statistic" "Rosenbaum" 0.152
"10388" "Classic t-statistic" "Rosenbaum" 0.528
"10389" "Classic t-statistic" "Rosenbaum" 0.95
"10390" "Classic t-statistic" "Rosenbaum" 0.178
"10391" "Classic t-statistic" "Rosenbaum" 0.054
"10392" "Classic t-statistic" "Rosenbaum" 0.618
"10393" "Classic t-statistic" "Rosenbaum" 0.632
"10394" "Classic t-statistic" "Rosenbaum" 0.058
"10395" "Classic t-statistic" "Rosenbaum" 0.204
"10396" "Classic t-statistic" "Rosenbaum" 0.552
"10397" "Classic t-statistic" "Rosenbaum" 0.704
"10398" "Classic t-statistic" "Rosenbaum" 0.832
"10399" "Classic t-statistic" "Rosenbaum" 0.616
"10400" "Classic t-statistic" "Rosenbaum" 0.056
"10401" "Classic t-statistic" "Rosenbaum" 0.212
"10402" "Classic t-statistic" "Rosenbaum" 0.346
"10403" "Classic t-statistic" "Rosenbaum" 0.008
"10404" "Classic t-statistic" "Rosenbaum" 0.264
"10405" "Classic t-statistic" "Rosenbaum" 0.362
"10406" "Classic t-statistic" "Rosenbaum" 0.328
"10407" "Classic t-statistic" "Rosenbaum" 0.15
"10408" "Classic t-statistic" "Rosenbaum" 0.76
"10409" "Classic t-statistic" "Rosenbaum" 0.174
"10410" "Classic t-statistic" "Rosenbaum" 0.21
"10411" "Classic t-statistic" "Rosenbaum" 0.68
"10412" "Classic t-statistic" "Rosenbaum" 0.068
"10413" "Classic t-statistic" "Rosenbaum" 0.764
"10414" "Classic t-statistic" "Rosenbaum" 0.026
"10415" "Classic t-statistic" "Rosenbaum" 0.41
"10416" "Classic t-statistic" "Rosenbaum" 0.928
"10417" "Classic t-statistic" "Rosenbaum" 0.056
"10418" "Classic t-statistic" "Rosenbaum" 0.28
"10419" "Classic t-statistic" "Rosenbaum" 0.628
"10420" "Classic t-statistic" "Rosenbaum" 0.236
"10421" "Classic t-statistic" "Rosenbaum" 0.862
"10422" "Classic t-statistic" "Rosenbaum" 0.116
"10423" "Classic t-statistic" "Rosenbaum" 0.124
"10424" "Classic t-statistic" "Rosenbaum" 0.206
"10425" "Classic t-statistic" "Rosenbaum" 0.936
"10426" "Classic t-statistic" "Rosenbaum" 0.984
"10427" "Classic t-statistic" "Rosenbaum" 0.842
"10428" "Classic t-statistic" "Rosenbaum" 0.898
"10429" "Classic t-statistic" "Rosenbaum" 0.178
"10430" "Classic t-statistic" "Rosenbaum" 0.546
"10431" "Classic t-statistic" "Rosenbaum" 0.166
"10432" "Classic t-statistic" "Rosenbaum" 0
"10433" "Classic t-statistic" "Rosenbaum" 0.004
"10434" "Classic t-statistic" "Rosenbaum" 0.37
"10435" "Classic t-statistic" "Rosenbaum" 0.978
"10436" "Classic t-statistic" "Rosenbaum" 0.428
"10437" "Classic t-statistic" "Rosenbaum" 0.898
"10438" "Classic t-statistic" "Rosenbaum" 0.11
"10439" "Classic t-statistic" "Rosenbaum" 0.29
"10440" "Classic t-statistic" "Rosenbaum" 0.066
"10441" "Classic t-statistic" "Rosenbaum" 0.43
"10442" "Classic t-statistic" "Rosenbaum" 0.07
"10443" "Classic t-statistic" "Rosenbaum" 0.534
"10444" "Classic t-statistic" "Rosenbaum" 0
"10445" "Classic t-statistic" "Rosenbaum" 0.104
"10446" "Classic t-statistic" "Rosenbaum" 0.884
"10447" "Classic t-statistic" "Rosenbaum" 0.168
"10448" "Classic t-statistic" "Rosenbaum" 0
"10449" "Classic t-statistic" "Rosenbaum" 0.542
"10450" "Classic t-statistic" "Rosenbaum" 0.638
"10451" "Classic t-statistic" "Rosenbaum" 0.874
"10452" "Classic t-statistic" "Rosenbaum" 0.122
"10453" "Classic t-statistic" "Rosenbaum" 0.506
"10454" "Classic t-statistic" "Rosenbaum" 0.95
"10455" "Classic t-statistic" "Rosenbaum" 0.304
"10456" "Classic t-statistic" "Rosenbaum" 0.106
"10457" "Classic t-statistic" "Rosenbaum" 0.266
"10458" "Classic t-statistic" "Rosenbaum" 0.31
"10459" "Classic t-statistic" "Rosenbaum" 0.778
"10460" "Classic t-statistic" "Rosenbaum" 0.09
"10461" "Classic t-statistic" "Rosenbaum" 0.408
"10462" "Classic t-statistic" "Rosenbaum" 0
"10463" "Classic t-statistic" "Rosenbaum" 0.16
"10464" "Classic t-statistic" "Rosenbaum" 0.1
"10465" "Classic t-statistic" "Rosenbaum" 0.126
"10466" "Classic t-statistic" "Rosenbaum" 0.106
"10467" "Classic t-statistic" "Rosenbaum" 0.354
"10468" "Classic t-statistic" "Rosenbaum" 0.03
"10469" "Classic t-statistic" "Rosenbaum" 0.708
"10470" "Classic t-statistic" "Rosenbaum" 0.762
"10471" "Classic t-statistic" "Rosenbaum" 0.27
"10472" "Classic t-statistic" "Rosenbaum" 0.372
"10473" "Classic t-statistic" "Rosenbaum" 0.488
"10474" "Classic t-statistic" "Rosenbaum" 0.508
"10475" "Classic t-statistic" "Rosenbaum" 0.164
"10476" "Classic t-statistic" "Rosenbaum" 0.926
"10477" "Classic t-statistic" "Rosenbaum" 0.22
"10478" "Classic t-statistic" "Rosenbaum" 0.406
"10479" "Classic t-statistic" "Rosenbaum" 0.202
"10480" "Classic t-statistic" "Rosenbaum" 0.202
"10481" "Classic t-statistic" "Rosenbaum" 0.238
"10482" "Classic t-statistic" "Rosenbaum" 0.62
"10483" "Classic t-statistic" "Rosenbaum" 0.984
"10484" "Classic t-statistic" "Rosenbaum" 0
"10485" "Classic t-statistic" "Rosenbaum" 0.93
"10486" "Classic t-statistic" "Rosenbaum" 0.398
"10487" "Classic t-statistic" "Rosenbaum" 0.472
"10488" "Classic t-statistic" "Rosenbaum" 0.438
"10489" "Classic t-statistic" "Rosenbaum" 0.868
"10490" "Classic t-statistic" "Rosenbaum" 0.014
"10491" "Classic t-statistic" "Rosenbaum" 0.146
"10492" "Classic t-statistic" "Rosenbaum" 0.052
"10493" "Classic t-statistic" "Rosenbaum" 0.972
"10494" "Classic t-statistic" "Rosenbaum" 0.786
"10495" "Classic t-statistic" "Rosenbaum" 0.072
"10496" "Classic t-statistic" "Rosenbaum" 0.792
"10497" "Classic t-statistic" "Rosenbaum" 0.88
"10498" "Classic t-statistic" "Rosenbaum" 0.008
"10499" "Classic t-statistic" "Rosenbaum" 0.984
"10500" "Classic t-statistic" "Rosenbaum" 0.476
"10501" "Classic t-statistic" "Rosenbaum" 0.258
"10502" "Classic t-statistic" "Rosenbaum" 0.092
"10503" "Classic t-statistic" "Rosenbaum" 0.786
"10504" "Classic t-statistic" "Rosenbaum" 0.36
"10505" "Classic t-statistic" "Rosenbaum" 0.196
"10506" "Classic t-statistic" "Rosenbaum" 0.16
"10507" "Classic t-statistic" "Rosenbaum" 0.92
"10508" "Classic t-statistic" "Rosenbaum" 0.064
"10509" "Classic t-statistic" "Rosenbaum" 0.072
"10510" "Classic t-statistic" "Rosenbaum" 0.066
"10511" "Classic t-statistic" "Rosenbaum" 0.778
"10512" "Classic t-statistic" "Rosenbaum" 0.59
"10513" "Classic t-statistic" "Rosenbaum" 0.092
"10514" "Classic t-statistic" "Rosenbaum" 0.032
"10515" "Classic t-statistic" "Rosenbaum" 0.462
"10516" "Classic t-statistic" "Rosenbaum" 0.134
"10517" "Classic t-statistic" "Rosenbaum" 0.074
"10518" "Classic t-statistic" "Rosenbaum" 0.634
"10519" "Classic t-statistic" "Rosenbaum" 0.934
"10520" "Classic t-statistic" "Rosenbaum" 0.112
"10521" "Classic t-statistic" "Rosenbaum" 0.322
"10522" "Classic t-statistic" "Rosenbaum" 0.446
"10523" "Classic t-statistic" "Rosenbaum" 0.032
"10524" "Classic t-statistic" "Rosenbaum" 0.948
"10525" "Classic t-statistic" "Rosenbaum" 0.528
"10526" "Classic t-statistic" "Rosenbaum" 0.194
"10527" "Classic t-statistic" "Rosenbaum" 0.964
"10528" "Classic t-statistic" "Rosenbaum" 0.256
"10529" "Classic t-statistic" "Rosenbaum" 0.026
"10530" "Classic t-statistic" "Rosenbaum" 0.752
"10531" "Classic t-statistic" "Rosenbaum" 0.938
"10532" "Classic t-statistic" "Rosenbaum" 0.44
"10533" "Classic t-statistic" "Rosenbaum" 0.914
"10534" "Classic t-statistic" "Rosenbaum" 0.962
"10535" "Classic t-statistic" "Rosenbaum" 0.296
"10536" "Classic t-statistic" "Rosenbaum" 0.654
"10537" "Classic t-statistic" "Rosenbaum" 0.864
"10538" "Classic t-statistic" "Rosenbaum" 0.05
"10539" "Classic t-statistic" "Rosenbaum" 0.17
"10540" "Classic t-statistic" "Rosenbaum" 0.86
"10541" "Classic t-statistic" "Rosenbaum" 0.004
"10542" "Classic t-statistic" "Rosenbaum" 0.466
"10543" "Classic t-statistic" "Rosenbaum" 0.03
"10544" "Classic t-statistic" "Rosenbaum" 0.8
"10545" "Classic t-statistic" "Rosenbaum" 0.01
"10546" "Classic t-statistic" "Rosenbaum" 0.978
"10547" "Classic t-statistic" "Rosenbaum" 0.522
"10548" "Classic t-statistic" "Rosenbaum" 0.088
"10549" "Classic t-statistic" "Rosenbaum" 0.924
"10550" "Classic t-statistic" "Rosenbaum" 0.18
"10551" "Classic t-statistic" "Rosenbaum" 0.198
"10552" "Classic t-statistic" "Rosenbaum" 0.954
"10553" "Classic t-statistic" "Rosenbaum" 0.81
"10554" "Classic t-statistic" "Rosenbaum" 0.292
"10555" "Classic t-statistic" "Rosenbaum" 0
"10556" "Classic t-statistic" "Rosenbaum" 0.554
"10557" "Classic t-statistic" "Rosenbaum" 0.472
"10558" "Classic t-statistic" "Rosenbaum" 0.848
"10559" "Classic t-statistic" "Rosenbaum" 0.548
"10560" "Classic t-statistic" "Rosenbaum" 0.122
"10561" "Classic t-statistic" "Rosenbaum" 0.77
"10562" "Classic t-statistic" "Rosenbaum" 0.462
"10563" "Classic t-statistic" "Rosenbaum" 0.622
"10564" "Classic t-statistic" "Rosenbaum" 0.636
"10565" "Classic t-statistic" "Rosenbaum" 0
"10566" "Classic t-statistic" "Rosenbaum" 0.26
"10567" "Classic t-statistic" "Rosenbaum" 0.926
"10568" "Classic t-statistic" "Rosenbaum" 0.008
"10569" "Classic t-statistic" "Rosenbaum" 0.098
"10570" "Classic t-statistic" "Rosenbaum" 0.788
"10571" "Classic t-statistic" "Rosenbaum" 0.444
"10572" "Classic t-statistic" "Rosenbaum" 0.612
"10573" "Classic t-statistic" "Rosenbaum" 0.152
"10574" "Classic t-statistic" "Rosenbaum" 0.792
"10575" "Classic t-statistic" "Rosenbaum" 0.198
"10576" "Classic t-statistic" "Rosenbaum" 0.232
"10577" "Classic t-statistic" "Rosenbaum" 0.478
"10578" "Classic t-statistic" "Rosenbaum" 0.112
"10579" "Classic t-statistic" "Rosenbaum" 0.846
"10580" "Classic t-statistic" "Rosenbaum" 0.46
"10581" "Classic t-statistic" "Rosenbaum" 0.31
"10582" "Classic t-statistic" "Rosenbaum" 0.18
"10583" "Classic t-statistic" "Rosenbaum" 0.602
"10584" "Classic t-statistic" "Rosenbaum" 0.712
"10585" "Classic t-statistic" "Rosenbaum" 0.602
"10586" "Classic t-statistic" "Rosenbaum" 0.404
"10587" "Classic t-statistic" "Rosenbaum" 0.042
"10588" "Classic t-statistic" "Rosenbaum" 0.078
"10589" "Classic t-statistic" "Rosenbaum" 0.912
"10590" "Classic t-statistic" "Rosenbaum" 0.846
"10591" "Classic t-statistic" "Rosenbaum" 0.436
"10592" "Classic t-statistic" "Rosenbaum" 0.012
"10593" "Classic t-statistic" "Rosenbaum" 0.646
"10594" "Classic t-statistic" "Rosenbaum" 0.166
"10595" "Classic t-statistic" "Rosenbaum" 0.068
"10596" "Classic t-statistic" "Rosenbaum" 0.048
"10597" "Classic t-statistic" "Rosenbaum" 0.022
"10598" "Classic t-statistic" "Rosenbaum" 0
"10599" "Classic t-statistic" "Rosenbaum" 0.016
"10600" "Classic t-statistic" "Rosenbaum" 0.004
"10601" "Classic t-statistic" "Rosenbaum" 0.852
"10602" "Classic t-statistic" "Rosenbaum" 0.126
"10603" "Classic t-statistic" "Rosenbaum" 0.858
"10604" "Classic t-statistic" "Rosenbaum" 0.68
"10605" "Classic t-statistic" "Rosenbaum" 0.172
"10606" "Classic t-statistic" "Rosenbaum" 0.166
"10607" "Classic t-statistic" "Rosenbaum" 0.58
"10608" "Classic t-statistic" "Rosenbaum" 0.086
"10609" "Classic t-statistic" "Rosenbaum" 0.408
"10610" "Classic t-statistic" "Rosenbaum" 0.346
"10611" "Classic t-statistic" "Rosenbaum" 0.504
"10612" "Classic t-statistic" "Rosenbaum" 0.586
"10613" "Classic t-statistic" "Rosenbaum" 0.24
"10614" "Classic t-statistic" "Rosenbaum" 0.66
"10615" "Classic t-statistic" "Rosenbaum" 0.216
"10616" "Classic t-statistic" "Rosenbaum" 0.676
"10617" "Classic t-statistic" "Rosenbaum" 0.742
"10618" "Classic t-statistic" "Rosenbaum" 0.484
"10619" "Classic t-statistic" "Rosenbaum" 0.184
"10620" "Classic t-statistic" "Rosenbaum" 0.028
"10621" "Classic t-statistic" "Rosenbaum" 0.148
"10622" "Classic t-statistic" "Rosenbaum" 0.404
"10623" "Classic t-statistic" "Rosenbaum" 0.862
"10624" "Classic t-statistic" "Rosenbaum" 0.76
"10625" "Classic t-statistic" "Rosenbaum" 0.214
"10626" "Classic t-statistic" "Rosenbaum" 0.138
"10627" "Classic t-statistic" "Rosenbaum" 0.14
"10628" "Classic t-statistic" "Rosenbaum" 0.426
"10629" "Classic t-statistic" "Rosenbaum" 0.622
"10630" "Classic t-statistic" "Rosenbaum" 0.068
"10631" "Classic t-statistic" "Rosenbaum" 0.06
"10632" "Classic t-statistic" "Rosenbaum" 0.74
"10633" "Classic t-statistic" "Rosenbaum" 0.816
"10634" "Classic t-statistic" "Rosenbaum" 0.34
"10635" "Classic t-statistic" "Rosenbaum" 0.236
"10636" "Classic t-statistic" "Rosenbaum" 0.058
"10637" "Classic t-statistic" "Rosenbaum" 0
"10638" "Classic t-statistic" "Rosenbaum" 0.938
"10639" "Classic t-statistic" "Rosenbaum" 0.944
"10640" "Classic t-statistic" "Rosenbaum" 0.054
"10641" "Classic t-statistic" "Rosenbaum" 0.17
"10642" "Classic t-statistic" "Rosenbaum" 0.442
"10643" "Classic t-statistic" "Rosenbaum" 0.034
"10644" "Classic t-statistic" "Rosenbaum" 0.956
"10645" "Classic t-statistic" "Rosenbaum" 0.674
"10646" "Classic t-statistic" "Rosenbaum" 0.128
"10647" "Classic t-statistic" "Rosenbaum" 0.708
"10648" "Classic t-statistic" "Rosenbaum" 0.642
"10649" "Classic t-statistic" "Rosenbaum" 0.79
"10650" "Classic t-statistic" "Rosenbaum" 0.574
"10651" "Classic t-statistic" "Rosenbaum" 0.262
"10652" "Classic t-statistic" "Rosenbaum" 0.076
"10653" "Classic t-statistic" "Rosenbaum" 0.632
"10654" "Classic t-statistic" "Rosenbaum" 0.18
"10655" "Classic t-statistic" "Rosenbaum" 0.022
"10656" "Classic t-statistic" "Rosenbaum" 0.41
"10657" "Classic t-statistic" "Rosenbaum" 0.228
"10658" "Classic t-statistic" "Rosenbaum" 0.936
"10659" "Classic t-statistic" "Rosenbaum" 0.462
"10660" "Classic t-statistic" "Rosenbaum" 0.762
"10661" "Classic t-statistic" "Rosenbaum" 0.312
"10662" "Classic t-statistic" "Rosenbaum" 0.754
"10663" "Classic t-statistic" "Rosenbaum" 0.402
"10664" "Classic t-statistic" "Rosenbaum" 0.716
"10665" "Classic t-statistic" "Rosenbaum" 0.498
"10666" "Classic t-statistic" "Rosenbaum" 0.004
"10667" "Classic t-statistic" "Rosenbaum" 0.944
"10668" "Classic t-statistic" "Rosenbaum" 0.064
"10669" "Classic t-statistic" "Rosenbaum" 0.166
"10670" "Classic t-statistic" "Rosenbaum" 0.562
"10671" "Classic t-statistic" "Rosenbaum" 0.074
"10672" "Classic t-statistic" "Rosenbaum" 0.93
"10673" "Classic t-statistic" "Rosenbaum" 0.434
"10674" "Classic t-statistic" "Rosenbaum" 0.794
"10675" "Classic t-statistic" "Rosenbaum" 0.05
"10676" "Classic t-statistic" "Rosenbaum" 0.526
"10677" "Classic t-statistic" "Rosenbaum" 0.954
"10678" "Classic t-statistic" "Rosenbaum" 0.63
"10679" "Classic t-statistic" "Rosenbaum" 0.862
"10680" "Classic t-statistic" "Rosenbaum" 0.006
"10681" "Classic t-statistic" "Rosenbaum" 0.362
"10682" "Classic t-statistic" "Rosenbaum" 0.6
"10683" "Classic t-statistic" "Rosenbaum" 0.152
"10684" "Classic t-statistic" "Rosenbaum" 0.318
"10685" "Classic t-statistic" "Rosenbaum" 0.402
"10686" "Classic t-statistic" "Rosenbaum" 0.526
"10687" "Classic t-statistic" "Rosenbaum" 0.028
"10688" "Classic t-statistic" "Rosenbaum" 0.37
"10689" "Classic t-statistic" "Rosenbaum" 0.576
"10690" "Classic t-statistic" "Rosenbaum" 0.168
"10691" "Classic t-statistic" "Rosenbaum" 0.208
"10692" "Classic t-statistic" "Rosenbaum" 0.024
"10693" "Classic t-statistic" "Rosenbaum" 0.212
"10694" "Classic t-statistic" "Rosenbaum" 0.316
"10695" "Classic t-statistic" "Rosenbaum" 0.89
"10696" "Classic t-statistic" "Rosenbaum" 0.216
"10697" "Classic t-statistic" "Rosenbaum" 0.532
"10698" "Classic t-statistic" "Rosenbaum" 0.14
"10699" "Classic t-statistic" "Rosenbaum" 0.02
"10700" "Classic t-statistic" "Rosenbaum" 0.038
"10701" "Classic t-statistic" "Rosenbaum" 0.808
"10702" "Classic t-statistic" "Rosenbaum" 0.558
"10703" "Classic t-statistic" "Rosenbaum" 0.74
"10704" "Classic t-statistic" "Rosenbaum" 0.842
"10705" "Classic t-statistic" "Rosenbaum" 0.692
"10706" "Classic t-statistic" "Rosenbaum" 0.096
"10707" "Classic t-statistic" "Rosenbaum" 0.604
"10708" "Classic t-statistic" "Rosenbaum" 0.688
"10709" "Classic t-statistic" "Rosenbaum" 0.034
"10710" "Classic t-statistic" "Rosenbaum" 0.938
"10711" "Classic t-statistic" "Rosenbaum" 0.35
"10712" "Classic t-statistic" "Rosenbaum" 0.954
"10713" "Classic t-statistic" "Rosenbaum" 0.33
"10714" "Classic t-statistic" "Rosenbaum" 0.3
"10715" "Classic t-statistic" "Rosenbaum" 0.466
"10716" "Classic t-statistic" "Rosenbaum" 0.446
"10717" "Classic t-statistic" "Rosenbaum" 0.536
"10718" "Classic t-statistic" "Rosenbaum" 0.16
"10719" "Classic t-statistic" "Rosenbaum" 0.194
"10720" "Classic t-statistic" "Rosenbaum" 0.66
"10721" "Classic t-statistic" "Rosenbaum" 0.694
"10722" "Classic t-statistic" "Rosenbaum" 0.314
"10723" "Classic t-statistic" "Rosenbaum" 0.324
"10724" "Classic t-statistic" "Rosenbaum" 0.656
"10725" "Classic t-statistic" "Rosenbaum" 0.236
"10726" "Classic t-statistic" "Rosenbaum" 0.418
"10727" "Classic t-statistic" "Rosenbaum" 0.064
"10728" "Classic t-statistic" "Rosenbaum" 0.946
"10729" "Classic t-statistic" "Rosenbaum" 0.766
"10730" "Classic t-statistic" "Rosenbaum" 0.146
"10731" "Classic t-statistic" "Rosenbaum" 0.146
"10732" "Classic t-statistic" "Rosenbaum" 0.574
"10733" "Classic t-statistic" "Rosenbaum" 0.468
"10734" "Classic t-statistic" "Rosenbaum" 0.504
"10735" "Classic t-statistic" "Rosenbaum" 0.522
"10736" "Classic t-statistic" "Rosenbaum" 0.026
"10737" "Classic t-statistic" "Rosenbaum" 0.21
"10738" "Classic t-statistic" "Rosenbaum" 0.324
"10739" "Classic t-statistic" "Rosenbaum" 0.914
"10740" "Classic t-statistic" "Rosenbaum" 1
"10741" "Classic t-statistic" "Rosenbaum" 0.094
"10742" "Classic t-statistic" "Rosenbaum" 0.006
"10743" "Classic t-statistic" "Rosenbaum" 0.356
"10744" "Classic t-statistic" "Rosenbaum" 0.636
"10745" "Classic t-statistic" "Rosenbaum" 0.972
"10746" "Classic t-statistic" "Rosenbaum" 0.696
"10747" "Classic t-statistic" "Rosenbaum" 0.91
"10748" "Classic t-statistic" "Rosenbaum" 0.776
"10749" "Classic t-statistic" "Rosenbaum" 0.138
"10750" "Classic t-statistic" "Rosenbaum" 0.76
"10751" "Classic t-statistic" "Rosenbaum" 0.562
"10752" "Classic t-statistic" "Rosenbaum" 0.53
"10753" "Classic t-statistic" "Rosenbaum" 0.794
"10754" "Classic t-statistic" "Rosenbaum" 0.56
"10755" "Classic t-statistic" "Rosenbaum" 0.374
"10756" "Classic t-statistic" "Rosenbaum" 0.246
"10757" "Classic t-statistic" "Rosenbaum" 0.184
"10758" "Classic t-statistic" "Rosenbaum" 0.93
"10759" "Classic t-statistic" "Rosenbaum" 0.012
"10760" "Classic t-statistic" "Rosenbaum" 0.734
"10761" "Classic t-statistic" "Rosenbaum" 0.784
"10762" "Classic t-statistic" "Rosenbaum" 0.028
"10763" "Classic t-statistic" "Rosenbaum" 0.034
"10764" "Classic t-statistic" "Rosenbaum" 0.438
"10765" "Classic t-statistic" "Rosenbaum" 0.97
"10766" "Classic t-statistic" "Rosenbaum" 0.446
"10767" "Classic t-statistic" "Rosenbaum" 0
"10768" "Classic t-statistic" "Rosenbaum" 0.806
"10769" "Classic t-statistic" "Rosenbaum" 0.218
"10770" "Classic t-statistic" "Rosenbaum" 0.642
"10771" "Classic t-statistic" "Rosenbaum" 0.056
"10772" "Classic t-statistic" "Rosenbaum" 0.258
"10773" "Classic t-statistic" "Rosenbaum" 0.69
"10774" "Classic t-statistic" "Rosenbaum" 0.098
"10775" "Classic t-statistic" "Rosenbaum" 0.332
"10776" "Classic t-statistic" "Rosenbaum" 0.038
"10777" "Classic t-statistic" "Rosenbaum" 0.504
"10778" "Classic t-statistic" "Rosenbaum" 0.192
"10779" "Classic t-statistic" "Rosenbaum" 0.63
"10780" "Classic t-statistic" "Rosenbaum" 0.164
"10781" "Classic t-statistic" "Rosenbaum" 0.382
"10782" "Classic t-statistic" "Rosenbaum" 0.76
"10783" "Classic t-statistic" "Rosenbaum" 0.262
"10784" "Classic t-statistic" "Rosenbaum" 0.078
"10785" "Classic t-statistic" "Rosenbaum" 0.052
"10786" "Classic t-statistic" "Rosenbaum" 0.008
"10787" "Classic t-statistic" "Rosenbaum" 0.908
"10788" "Classic t-statistic" "Rosenbaum" 0.278
"10789" "Classic t-statistic" "Rosenbaum" 0.046
"10790" "Classic t-statistic" "Rosenbaum" 0.766
"10791" "Classic t-statistic" "Rosenbaum" 0.916
"10792" "Classic t-statistic" "Rosenbaum" 0.004
"10793" "Classic t-statistic" "Rosenbaum" 0.982
"10794" "Classic t-statistic" "Rosenbaum" 0.354
"10795" "Classic t-statistic" "Rosenbaum" 0.676
"10796" "Classic t-statistic" "Rosenbaum" 0.246
"10797" "Classic t-statistic" "Rosenbaum" 0.294
"10798" "Classic t-statistic" "Rosenbaum" 0.656
"10799" "Classic t-statistic" "Rosenbaum" 0.128
"10800" "Classic t-statistic" "Rosenbaum" 0.572
"10801" "Classic t-statistic" "Rosenbaum" 0.57
"10802" "Classic t-statistic" "Rosenbaum" 0.87
"10803" "Classic t-statistic" "Rosenbaum" 0.322
"10804" "Classic t-statistic" "Rosenbaum" 0.042
"10805" "Classic t-statistic" "Rosenbaum" 0.272
"10806" "Classic t-statistic" "Rosenbaum" 0.012
"10807" "Classic t-statistic" "Rosenbaum" 0.028
"10808" "Classic t-statistic" "Rosenbaum" 0.278
"10809" "Classic t-statistic" "Rosenbaum" 0.234
"10810" "Classic t-statistic" "Rosenbaum" 0.09
"10811" "Classic t-statistic" "Rosenbaum" 0.184
"10812" "Classic t-statistic" "Rosenbaum" 0.08
"10813" "Classic t-statistic" "Rosenbaum" 0.212
"10814" "Classic t-statistic" "Rosenbaum" 0.824
"10815" "Classic t-statistic" "Rosenbaum" 0.242
"10816" "Classic t-statistic" "Rosenbaum" 0.784
"10817" "Classic t-statistic" "Rosenbaum" 0.796
"10818" "Classic t-statistic" "Rosenbaum" 0.004
"10819" "Classic t-statistic" "Rosenbaum" 0.016
"10820" "Classic t-statistic" "Rosenbaum" 0.358
"10821" "Classic t-statistic" "Rosenbaum" 0.084
"10822" "Classic t-statistic" "Rosenbaum" 0.882
"10823" "Classic t-statistic" "Rosenbaum" 0.258
"10824" "Classic t-statistic" "Rosenbaum" 0.568
"10825" "Classic t-statistic" "Rosenbaum" 0.284
"10826" "Classic t-statistic" "Rosenbaum" 0.58
"10827" "Classic t-statistic" "Rosenbaum" 0.194
"10828" "Classic t-statistic" "Rosenbaum" 0.038
"10829" "Classic t-statistic" "Rosenbaum" 0.2
"10830" "Classic t-statistic" "Rosenbaum" 0.048
"10831" "Classic t-statistic" "Rosenbaum" 0.388
"10832" "Classic t-statistic" "Rosenbaum" 0.582
"10833" "Classic t-statistic" "Rosenbaum" 0.572
"10834" "Classic t-statistic" "Rosenbaum" 0.396
"10835" "Classic t-statistic" "Rosenbaum" 0.496
"10836" "Classic t-statistic" "Rosenbaum" 0.274
"10837" "Classic t-statistic" "Rosenbaum" 0.106
"10838" "Classic t-statistic" "Rosenbaum" 0.712
"10839" "Classic t-statistic" "Rosenbaum" 0.53
"10840" "Classic t-statistic" "Rosenbaum" 0.196
"10841" "Classic t-statistic" "Rosenbaum" 0.49
"10842" "Classic t-statistic" "Rosenbaum" 0.518
"10843" "Classic t-statistic" "Rosenbaum" 0.916
"10844" "Classic t-statistic" "Rosenbaum" 0.158
"10845" "Classic t-statistic" "Rosenbaum" 0.786
"10846" "Classic t-statistic" "Rosenbaum" 0.716
"10847" "Classic t-statistic" "Rosenbaum" 0.07
"10848" "Classic t-statistic" "Rosenbaum" 0.592
"10849" "Classic t-statistic" "Rosenbaum" 0.658
"10850" "Classic t-statistic" "Rosenbaum" 0.988
"10851" "Classic t-statistic" "Rosenbaum" 0.5
"10852" "Classic t-statistic" "Rosenbaum" 0.734
"10853" "Classic t-statistic" "Rosenbaum" 0.154
"10854" "Classic t-statistic" "Rosenbaum" 0.352
"10855" "Classic t-statistic" "Rosenbaum" 0.014
"10856" "Classic t-statistic" "Rosenbaum" 0.006
"10857" "Classic t-statistic" "Rosenbaum" 0.752
"10858" "Classic t-statistic" "Rosenbaum" 0.576
"10859" "Classic t-statistic" "Rosenbaum" 0.07
"10860" "Classic t-statistic" "Rosenbaum" 0.86
"10861" "Classic t-statistic" "Rosenbaum" 0.004
"10862" "Classic t-statistic" "Rosenbaum" 0.248
"10863" "Classic t-statistic" "Rosenbaum" 0.17
"10864" "Classic t-statistic" "Rosenbaum" 0.506
"10865" "Classic t-statistic" "Rosenbaum" 0.332
"10866" "Classic t-statistic" "Rosenbaum" 0.276
"10867" "Classic t-statistic" "Rosenbaum" 0.312
"10868" "Classic t-statistic" "Rosenbaum" 0.282
"10869" "Classic t-statistic" "Rosenbaum" 0.602
"10870" "Classic t-statistic" "Rosenbaum" 0.192
"10871" "Classic t-statistic" "Rosenbaum" 0.038
"10872" "Classic t-statistic" "Rosenbaum" 0.384
"10873" "Classic t-statistic" "Rosenbaum" 0.19
"10874" "Classic t-statistic" "Rosenbaum" 0.104
"10875" "Classic t-statistic" "Rosenbaum" 0.476
"10876" "Classic t-statistic" "Rosenbaum" 0.258
"10877" "Classic t-statistic" "Rosenbaum" 0.212
"10878" "Classic t-statistic" "Rosenbaum" 0.04
"10879" "Classic t-statistic" "Rosenbaum" 0.564
"10880" "Classic t-statistic" "Rosenbaum" 0.14
"10881" "Classic t-statistic" "Rosenbaum" 0.344
"10882" "Classic t-statistic" "Rosenbaum" 0.408
"10883" "Classic t-statistic" "Rosenbaum" 0.042
"10884" "Classic t-statistic" "Rosenbaum" 0.448
"10885" "Classic t-statistic" "Rosenbaum" 0.782
"10886" "Classic t-statistic" "Rosenbaum" 0.072
"10887" "Classic t-statistic" "Rosenbaum" 0.364
"10888" "Classic t-statistic" "Rosenbaum" 0.498
"10889" "Classic t-statistic" "Rosenbaum" 0.15
"10890" "Classic t-statistic" "Rosenbaum" 0.046
"10891" "Classic t-statistic" "Rosenbaum" 0.22
"10892" "Classic t-statistic" "Rosenbaum" 0.808
"10893" "Classic t-statistic" "Rosenbaum" 0.666
"10894" "Classic t-statistic" "Rosenbaum" 0.45
"10895" "Classic t-statistic" "Rosenbaum" 0.012
"10896" "Classic t-statistic" "Rosenbaum" 0.08
"10897" "Classic t-statistic" "Rosenbaum" 0.968
"10898" "Classic t-statistic" "Rosenbaum" 0.646
"10899" "Classic t-statistic" "Rosenbaum" 0.812
"10900" "Classic t-statistic" "Rosenbaum" 0.74
"10901" "Classic t-statistic" "Rosenbaum" 0.626
"10902" "Classic t-statistic" "Rosenbaum" 0.072
"10903" "Classic t-statistic" "Rosenbaum" 0.088
"10904" "Classic t-statistic" "Rosenbaum" 0.816
"10905" "Classic t-statistic" "Rosenbaum" 0.032
"10906" "Classic t-statistic" "Rosenbaum" 0.228
"10907" "Classic t-statistic" "Rosenbaum" 0.86
"10908" "Classic t-statistic" "Rosenbaum" 0.704
"10909" "Classic t-statistic" "Rosenbaum" 0.368
"10910" "Classic t-statistic" "Rosenbaum" 0.13
"10911" "Classic t-statistic" "Rosenbaum" 0.438
"10912" "Classic t-statistic" "Rosenbaum" 0.43
"10913" "Classic t-statistic" "Rosenbaum" 0.368
"10914" "Classic t-statistic" "Rosenbaum" 0.526
"10915" "Classic t-statistic" "Rosenbaum" 0.074
"10916" "Classic t-statistic" "Rosenbaum" 0.526
"10917" "Classic t-statistic" "Rosenbaum" 0.186
"10918" "Classic t-statistic" "Rosenbaum" 0.156
"10919" "Classic t-statistic" "Rosenbaum" 0.072
"10920" "Classic t-statistic" "Rosenbaum" 0.666
"10921" "Classic t-statistic" "Rosenbaum" 0.754
"10922" "Classic t-statistic" "Rosenbaum" 0.82
"10923" "Classic t-statistic" "Rosenbaum" 0.328
"10924" "Classic t-statistic" "Rosenbaum" 0.666
"10925" "Classic t-statistic" "Rosenbaum" 0.688
"10926" "Classic t-statistic" "Rosenbaum" 0.592
"10927" "Classic t-statistic" "Rosenbaum" 0.586
"10928" "Classic t-statistic" "Rosenbaum" 0.45
"10929" "Classic t-statistic" "Rosenbaum" 0.274
"10930" "Classic t-statistic" "Rosenbaum" 0.49
"10931" "Classic t-statistic" "Rosenbaum" 0.044
"10932" "Classic t-statistic" "Rosenbaum" 0.068
"10933" "Classic t-statistic" "Rosenbaum" 0.024
"10934" "Classic t-statistic" "Rosenbaum" 0.002
"10935" "Classic t-statistic" "Rosenbaum" 0.44
"10936" "Classic t-statistic" "Rosenbaum" 0.91
"10937" "Classic t-statistic" "Rosenbaum" 0.976
"10938" "Classic t-statistic" "Rosenbaum" 0.276
"10939" "Classic t-statistic" "Rosenbaum" 0.932
"10940" "Classic t-statistic" "Rosenbaum" 0.884
"10941" "Classic t-statistic" "Rosenbaum" 0.806
"10942" "Classic t-statistic" "Rosenbaum" 0.648
"10943" "Classic t-statistic" "Rosenbaum" 0.206
"10944" "Classic t-statistic" "Rosenbaum" 0.206
"10945" "Classic t-statistic" "Rosenbaum" 0.914
"10946" "Classic t-statistic" "Rosenbaum" 0.056
"10947" "Classic t-statistic" "Rosenbaum" 0.476
"10948" "Classic t-statistic" "Rosenbaum" 0.68
"10949" "Classic t-statistic" "Rosenbaum" 0.762
"10950" "Classic t-statistic" "Rosenbaum" 0.694
"10951" "Classic t-statistic" "Rosenbaum" 0.618
"10952" "Classic t-statistic" "Rosenbaum" 0.838
"10953" "Classic t-statistic" "Rosenbaum" 0.246
"10954" "Classic t-statistic" "Rosenbaum" 0.712
"10955" "Classic t-statistic" "Rosenbaum" 0.864
"10956" "Classic t-statistic" "Rosenbaum" 0.122
"10957" "Classic t-statistic" "Rosenbaum" 0.656
"10958" "Classic t-statistic" "Rosenbaum" 0.12
"10959" "Classic t-statistic" "Rosenbaum" 1
"10960" "Classic t-statistic" "Rosenbaum" 0.682
"10961" "Classic t-statistic" "Rosenbaum" 0.924
"10962" "Classic t-statistic" "Rosenbaum" 0.076
"10963" "Classic t-statistic" "Rosenbaum" 0.324
"10964" "Classic t-statistic" "Rosenbaum" 0.84
"10965" "Classic t-statistic" "Rosenbaum" 0
"10966" "Classic t-statistic" "Rosenbaum" 0.904
"10967" "Classic t-statistic" "Rosenbaum" 0.878
"10968" "Classic t-statistic" "Rosenbaum" 0.096
"10969" "Classic t-statistic" "Rosenbaum" 0.626
"10970" "Classic t-statistic" "Rosenbaum" 0.95
"10971" "Classic t-statistic" "Rosenbaum" 0.018
"10972" "Classic t-statistic" "Rosenbaum" 0.502
"10973" "Classic t-statistic" "Rosenbaum" 0.454
"10974" "Classic t-statistic" "Rosenbaum" 0.32
"10975" "Classic t-statistic" "Rosenbaum" 0.912
"10976" "Classic t-statistic" "Rosenbaum" 0.196
"10977" "Classic t-statistic" "Rosenbaum" 0.12
"10978" "Classic t-statistic" "Rosenbaum" 0.32
"10979" "Classic t-statistic" "Rosenbaum" 0.108
"10980" "Classic t-statistic" "Rosenbaum" 0.674
"10981" "Classic t-statistic" "Rosenbaum" 0.648
"10982" "Classic t-statistic" "Rosenbaum" 0.32
"10983" "Classic t-statistic" "Rosenbaum" 0.724
"10984" "Classic t-statistic" "Rosenbaum" 0.03
"10985" "Classic t-statistic" "Rosenbaum" 0.002
"10986" "Classic t-statistic" "Rosenbaum" 0.394
"10987" "Classic t-statistic" "Rosenbaum" 0.026
"10988" "Classic t-statistic" "Rosenbaum" 0.278
"10989" "Classic t-statistic" "Rosenbaum" 0.014
"10990" "Classic t-statistic" "Rosenbaum" 0.098
"10991" "Classic t-statistic" "Rosenbaum" 0.654
"10992" "Classic t-statistic" "Rosenbaum" 0.378
"10993" "Classic t-statistic" "Rosenbaum" 0.036
"10994" "Classic t-statistic" "Rosenbaum" 0.008
"10995" "Classic t-statistic" "Rosenbaum" 0.95
"10996" "Classic t-statistic" "Rosenbaum" 0.078
"10997" "Classic t-statistic" "Rosenbaum" 0.422
"10998" "Classic t-statistic" "Rosenbaum" 0.004
"10999" "Classic t-statistic" "Rosenbaum" 0.308
"11000" "Classic t-statistic" "Rosenbaum" 0.13
"11001" "Robust t-statistic" "Rosenbaum" 0.786
"11002" "Robust t-statistic" "Rosenbaum" 0.828
"11003" "Robust t-statistic" "Rosenbaum" 0.212
"11004" "Robust t-statistic" "Rosenbaum" 0.252
"11005" "Robust t-statistic" "Rosenbaum" 0.768
"11006" "Robust t-statistic" "Rosenbaum" 0.768
"11007" "Robust t-statistic" "Rosenbaum" 0.992
"11008" "Robust t-statistic" "Rosenbaum" 0.298
"11009" "Robust t-statistic" "Rosenbaum" 0.232
"11010" "Robust t-statistic" "Rosenbaum" 0.886
"11011" "Robust t-statistic" "Rosenbaum" 0.772
"11012" "Robust t-statistic" "Rosenbaum" 0.408
"11013" "Robust t-statistic" "Rosenbaum" 0.53
"11014" "Robust t-statistic" "Rosenbaum" 0.908
"11015" "Robust t-statistic" "Rosenbaum" 0.312
"11016" "Robust t-statistic" "Rosenbaum" 0.632
"11017" "Robust t-statistic" "Rosenbaum" 0.928
"11018" "Robust t-statistic" "Rosenbaum" 0.656
"11019" "Robust t-statistic" "Rosenbaum" 0.7
"11020" "Robust t-statistic" "Rosenbaum" 0.052
"11021" "Robust t-statistic" "Rosenbaum" 0.214
"11022" "Robust t-statistic" "Rosenbaum" 0.842
"11023" "Robust t-statistic" "Rosenbaum" 0.462
"11024" "Robust t-statistic" "Rosenbaum" 0.724
"11025" "Robust t-statistic" "Rosenbaum" 0.03
"11026" "Robust t-statistic" "Rosenbaum" 0.854
"11027" "Robust t-statistic" "Rosenbaum" 0.546
"11028" "Robust t-statistic" "Rosenbaum" 0.03
"11029" "Robust t-statistic" "Rosenbaum" 0.778
"11030" "Robust t-statistic" "Rosenbaum" 0.39
"11031" "Robust t-statistic" "Rosenbaum" 0.428
"11032" "Robust t-statistic" "Rosenbaum" 0.856
"11033" "Robust t-statistic" "Rosenbaum" 0.524
"11034" "Robust t-statistic" "Rosenbaum" 0.048
"11035" "Robust t-statistic" "Rosenbaum" 1
"11036" "Robust t-statistic" "Rosenbaum" 0.772
"11037" "Robust t-statistic" "Rosenbaum" 0.462
"11038" "Robust t-statistic" "Rosenbaum" 0.82
"11039" "Robust t-statistic" "Rosenbaum" 0.298
"11040" "Robust t-statistic" "Rosenbaum" 0.14
"11041" "Robust t-statistic" "Rosenbaum" 0.786
"11042" "Robust t-statistic" "Rosenbaum" 0.622
"11043" "Robust t-statistic" "Rosenbaum" 0.034
"11044" "Robust t-statistic" "Rosenbaum" 0.788
"11045" "Robust t-statistic" "Rosenbaum" 0.95
"11046" "Robust t-statistic" "Rosenbaum" 1
"11047" "Robust t-statistic" "Rosenbaum" 0.436
"11048" "Robust t-statistic" "Rosenbaum" 0.098
"11049" "Robust t-statistic" "Rosenbaum" 0.756
"11050" "Robust t-statistic" "Rosenbaum" 0.842
"11051" "Robust t-statistic" "Rosenbaum" 0.612
"11052" "Robust t-statistic" "Rosenbaum" 0.926
"11053" "Robust t-statistic" "Rosenbaum" 0.13
"11054" "Robust t-statistic" "Rosenbaum" 0.924
"11055" "Robust t-statistic" "Rosenbaum" 0.724
"11056" "Robust t-statistic" "Rosenbaum" 0.122
"11057" "Robust t-statistic" "Rosenbaum" 0.414
"11058" "Robust t-statistic" "Rosenbaum" 0.374
"11059" "Robust t-statistic" "Rosenbaum" 0.58
"11060" "Robust t-statistic" "Rosenbaum" 0.748
"11061" "Robust t-statistic" "Rosenbaum" 0.808
"11062" "Robust t-statistic" "Rosenbaum" 0.562
"11063" "Robust t-statistic" "Rosenbaum" 0.462
"11064" "Robust t-statistic" "Rosenbaum" 0.422
"11065" "Robust t-statistic" "Rosenbaum" 0.698
"11066" "Robust t-statistic" "Rosenbaum" 0.56
"11067" "Robust t-statistic" "Rosenbaum" 0.894
"11068" "Robust t-statistic" "Rosenbaum" 0.182
"11069" "Robust t-statistic" "Rosenbaum" 0.72
"11070" "Robust t-statistic" "Rosenbaum" 0.668
"11071" "Robust t-statistic" "Rosenbaum" 0.356
"11072" "Robust t-statistic" "Rosenbaum" 0.938
"11073" "Robust t-statistic" "Rosenbaum" 0.002
"11074" "Robust t-statistic" "Rosenbaum" 0.292
"11075" "Robust t-statistic" "Rosenbaum" 0.59
"11076" "Robust t-statistic" "Rosenbaum" 0.056
"11077" "Robust t-statistic" "Rosenbaum" 0.966
"11078" "Robust t-statistic" "Rosenbaum" 0.812
"11079" "Robust t-statistic" "Rosenbaum" 0.882
"11080" "Robust t-statistic" "Rosenbaum" 0.726
"11081" "Robust t-statistic" "Rosenbaum" 0.664
"11082" "Robust t-statistic" "Rosenbaum" 0.17
"11083" "Robust t-statistic" "Rosenbaum" 0.952
"11084" "Robust t-statistic" "Rosenbaum" 0.766
"11085" "Robust t-statistic" "Rosenbaum" 0.806
"11086" "Robust t-statistic" "Rosenbaum" 0.4
"11087" "Robust t-statistic" "Rosenbaum" 0.668
"11088" "Robust t-statistic" "Rosenbaum" 0.642
"11089" "Robust t-statistic" "Rosenbaum" 0.626
"11090" "Robust t-statistic" "Rosenbaum" 0.416
"11091" "Robust t-statistic" "Rosenbaum" 0.314
"11092" "Robust t-statistic" "Rosenbaum" 0.896
"11093" "Robust t-statistic" "Rosenbaum" 0.21
"11094" "Robust t-statistic" "Rosenbaum" 0.608
"11095" "Robust t-statistic" "Rosenbaum" 0.674
"11096" "Robust t-statistic" "Rosenbaum" 0.118
"11097" "Robust t-statistic" "Rosenbaum" 0.808
"11098" "Robust t-statistic" "Rosenbaum" 0.77
"11099" "Robust t-statistic" "Rosenbaum" 0.502
"11100" "Robust t-statistic" "Rosenbaum" 0.69
"11101" "Robust t-statistic" "Rosenbaum" 0.506
"11102" "Robust t-statistic" "Rosenbaum" 0.064
"11103" "Robust t-statistic" "Rosenbaum" 0.422
"11104" "Robust t-statistic" "Rosenbaum" 0.898
"11105" "Robust t-statistic" "Rosenbaum" 0.392
"11106" "Robust t-statistic" "Rosenbaum" 0.52
"11107" "Robust t-statistic" "Rosenbaum" 0.956
"11108" "Robust t-statistic" "Rosenbaum" 0.494
"11109" "Robust t-statistic" "Rosenbaum" 0.37
"11110" "Robust t-statistic" "Rosenbaum" 0.758
"11111" "Robust t-statistic" "Rosenbaum" 0.276
"11112" "Robust t-statistic" "Rosenbaum" 0.37
"11113" "Robust t-statistic" "Rosenbaum" 0.278
"11114" "Robust t-statistic" "Rosenbaum" 0.734
"11115" "Robust t-statistic" "Rosenbaum" 0.744
"11116" "Robust t-statistic" "Rosenbaum" 0.524
"11117" "Robust t-statistic" "Rosenbaum" 0.978
"11118" "Robust t-statistic" "Rosenbaum" 0.748
"11119" "Robust t-statistic" "Rosenbaum" 0.818
"11120" "Robust t-statistic" "Rosenbaum" 0.784
"11121" "Robust t-statistic" "Rosenbaum" 0.038
"11122" "Robust t-statistic" "Rosenbaum" 0.572
"11123" "Robust t-statistic" "Rosenbaum" 0.564
"11124" "Robust t-statistic" "Rosenbaum" 0.718
"11125" "Robust t-statistic" "Rosenbaum" 0.656
"11126" "Robust t-statistic" "Rosenbaum" 0.914
"11127" "Robust t-statistic" "Rosenbaum" 0.844
"11128" "Robust t-statistic" "Rosenbaum" 0.448
"11129" "Robust t-statistic" "Rosenbaum" 0.86
"11130" "Robust t-statistic" "Rosenbaum" 0.882
"11131" "Robust t-statistic" "Rosenbaum" 0.802
"11132" "Robust t-statistic" "Rosenbaum" 0.384
"11133" "Robust t-statistic" "Rosenbaum" 0.124
"11134" "Robust t-statistic" "Rosenbaum" 0.706
"11135" "Robust t-statistic" "Rosenbaum" 0.716
"11136" "Robust t-statistic" "Rosenbaum" 0.076
"11137" "Robust t-statistic" "Rosenbaum" 0.742
"11138" "Robust t-statistic" "Rosenbaum" 0.906
"11139" "Robust t-statistic" "Rosenbaum" 0.346
"11140" "Robust t-statistic" "Rosenbaum" 0.774
"11141" "Robust t-statistic" "Rosenbaum" 0.164
"11142" "Robust t-statistic" "Rosenbaum" 0.818
"11143" "Robust t-statistic" "Rosenbaum" 0.446
"11144" "Robust t-statistic" "Rosenbaum" 0.992
"11145" "Robust t-statistic" "Rosenbaum" 0.366
"11146" "Robust t-statistic" "Rosenbaum" 0.826
"11147" "Robust t-statistic" "Rosenbaum" 0.05
"11148" "Robust t-statistic" "Rosenbaum" 0.356
"11149" "Robust t-statistic" "Rosenbaum" 0.582
"11150" "Robust t-statistic" "Rosenbaum" 0.412
"11151" "Robust t-statistic" "Rosenbaum" 0.214
"11152" "Robust t-statistic" "Rosenbaum" 0.154
"11153" "Robust t-statistic" "Rosenbaum" 0.866
"11154" "Robust t-statistic" "Rosenbaum" 0.292
"11155" "Robust t-statistic" "Rosenbaum" 0.358
"11156" "Robust t-statistic" "Rosenbaum" 0.68
"11157" "Robust t-statistic" "Rosenbaum" 0.256
"11158" "Robust t-statistic" "Rosenbaum" 0.154
"11159" "Robust t-statistic" "Rosenbaum" 0.598
"11160" "Robust t-statistic" "Rosenbaum" 0.47
"11161" "Robust t-statistic" "Rosenbaum" 0.914
"11162" "Robust t-statistic" "Rosenbaum" 0.788
"11163" "Robust t-statistic" "Rosenbaum" 0.778
"11164" "Robust t-statistic" "Rosenbaum" 0.664
"11165" "Robust t-statistic" "Rosenbaum" 0.714
"11166" "Robust t-statistic" "Rosenbaum" 0.466
"11167" "Robust t-statistic" "Rosenbaum" 0.89
"11168" "Robust t-statistic" "Rosenbaum" 0.984
"11169" "Robust t-statistic" "Rosenbaum" 0.57
"11170" "Robust t-statistic" "Rosenbaum" 0.02
"11171" "Robust t-statistic" "Rosenbaum" 0.336
"11172" "Robust t-statistic" "Rosenbaum" 0.258
"11173" "Robust t-statistic" "Rosenbaum" 0.664
"11174" "Robust t-statistic" "Rosenbaum" 0.492
"11175" "Robust t-statistic" "Rosenbaum" 0.288
"11176" "Robust t-statistic" "Rosenbaum" 0.798
"11177" "Robust t-statistic" "Rosenbaum" 0.57
"11178" "Robust t-statistic" "Rosenbaum" 0.892
"11179" "Robust t-statistic" "Rosenbaum" 0.326
"11180" "Robust t-statistic" "Rosenbaum" 0.946
"11181" "Robust t-statistic" "Rosenbaum" 0.126
"11182" "Robust t-statistic" "Rosenbaum" 0.214
"11183" "Robust t-statistic" "Rosenbaum" 0.248
"11184" "Robust t-statistic" "Rosenbaum" 0.346
"11185" "Robust t-statistic" "Rosenbaum" 0.902
"11186" "Robust t-statistic" "Rosenbaum" 0.358
"11187" "Robust t-statistic" "Rosenbaum" 0.858
"11188" "Robust t-statistic" "Rosenbaum" 0.538
"11189" "Robust t-statistic" "Rosenbaum" 0.864
"11190" "Robust t-statistic" "Rosenbaum" 0.558
"11191" "Robust t-statistic" "Rosenbaum" 0.802
"11192" "Robust t-statistic" "Rosenbaum" 0.426
"11193" "Robust t-statistic" "Rosenbaum" 0.89
"11194" "Robust t-statistic" "Rosenbaum" 0.622
"11195" "Robust t-statistic" "Rosenbaum" 0.69
"11196" "Robust t-statistic" "Rosenbaum" 0.996
"11197" "Robust t-statistic" "Rosenbaum" 0.444
"11198" "Robust t-statistic" "Rosenbaum" 0.496
"11199" "Robust t-statistic" "Rosenbaum" 0.29
"11200" "Robust t-statistic" "Rosenbaum" 0.32
"11201" "Robust t-statistic" "Rosenbaum" 0.732
"11202" "Robust t-statistic" "Rosenbaum" 0.378
"11203" "Robust t-statistic" "Rosenbaum" 0.126
"11204" "Robust t-statistic" "Rosenbaum" 0.616
"11205" "Robust t-statistic" "Rosenbaum" 0.152
"11206" "Robust t-statistic" "Rosenbaum" 0.27
"11207" "Robust t-statistic" "Rosenbaum" 0.354
"11208" "Robust t-statistic" "Rosenbaum" 0.922
"11209" "Robust t-statistic" "Rosenbaum" 0.28
"11210" "Robust t-statistic" "Rosenbaum" 0.864
"11211" "Robust t-statistic" "Rosenbaum" 0.068
"11212" "Robust t-statistic" "Rosenbaum" 0.736
"11213" "Robust t-statistic" "Rosenbaum" 0.396
"11214" "Robust t-statistic" "Rosenbaum" 0.746
"11215" "Robust t-statistic" "Rosenbaum" 0.278
"11216" "Robust t-statistic" "Rosenbaum" 0.6
"11217" "Robust t-statistic" "Rosenbaum" 0.642
"11218" "Robust t-statistic" "Rosenbaum" 0.81
"11219" "Robust t-statistic" "Rosenbaum" 0.934
"11220" "Robust t-statistic" "Rosenbaum" 0.966
"11221" "Robust t-statistic" "Rosenbaum" 0.856
"11222" "Robust t-statistic" "Rosenbaum" 0.274
"11223" "Robust t-statistic" "Rosenbaum" 0.524
"11224" "Robust t-statistic" "Rosenbaum" 0.53
"11225" "Robust t-statistic" "Rosenbaum" 0.364
"11226" "Robust t-statistic" "Rosenbaum" 0.406
"11227" "Robust t-statistic" "Rosenbaum" 0.19
"11228" "Robust t-statistic" "Rosenbaum" 0.542
"11229" "Robust t-statistic" "Rosenbaum" 0.208
"11230" "Robust t-statistic" "Rosenbaum" 0.864
"11231" "Robust t-statistic" "Rosenbaum" 0.48
"11232" "Robust t-statistic" "Rosenbaum" 0.594
"11233" "Robust t-statistic" "Rosenbaum" 0.326
"11234" "Robust t-statistic" "Rosenbaum" 0.602
"11235" "Robust t-statistic" "Rosenbaum" 0.236
"11236" "Robust t-statistic" "Rosenbaum" 0.504
"11237" "Robust t-statistic" "Rosenbaum" 0.084
"11238" "Robust t-statistic" "Rosenbaum" 0.604
"11239" "Robust t-statistic" "Rosenbaum" 0.752
"11240" "Robust t-statistic" "Rosenbaum" 0.126
"11241" "Robust t-statistic" "Rosenbaum" 0.356
"11242" "Robust t-statistic" "Rosenbaum" 0.862
"11243" "Robust t-statistic" "Rosenbaum" 0.424
"11244" "Robust t-statistic" "Rosenbaum" 0.34
"11245" "Robust t-statistic" "Rosenbaum" 0.648
"11246" "Robust t-statistic" "Rosenbaum" 0.756
"11247" "Robust t-statistic" "Rosenbaum" 0.832
"11248" "Robust t-statistic" "Rosenbaum" 0.982
"11249" "Robust t-statistic" "Rosenbaum" 0.454
"11250" "Robust t-statistic" "Rosenbaum" 0.95
"11251" "Robust t-statistic" "Rosenbaum" 0.652
"11252" "Robust t-statistic" "Rosenbaum" 0.572
"11253" "Robust t-statistic" "Rosenbaum" 0.698
"11254" "Robust t-statistic" "Rosenbaum" 0.8
"11255" "Robust t-statistic" "Rosenbaum" 0.532
"11256" "Robust t-statistic" "Rosenbaum" 0.568
"11257" "Robust t-statistic" "Rosenbaum" 0.386
"11258" "Robust t-statistic" "Rosenbaum" 0.896
"11259" "Robust t-statistic" "Rosenbaum" 0.558
"11260" "Robust t-statistic" "Rosenbaum" 0.696
"11261" "Robust t-statistic" "Rosenbaum" 0.266
"11262" "Robust t-statistic" "Rosenbaum" 0.678
"11263" "Robust t-statistic" "Rosenbaum" 0.632
"11264" "Robust t-statistic" "Rosenbaum" 0.052
"11265" "Robust t-statistic" "Rosenbaum" 0.082
"11266" "Robust t-statistic" "Rosenbaum" 0.57
"11267" "Robust t-statistic" "Rosenbaum" 0.378
"11268" "Robust t-statistic" "Rosenbaum" 0.62
"11269" "Robust t-statistic" "Rosenbaum" 0.82
"11270" "Robust t-statistic" "Rosenbaum" 0.514
"11271" "Robust t-statistic" "Rosenbaum" 0.95
"11272" "Robust t-statistic" "Rosenbaum" 0.954
"11273" "Robust t-statistic" "Rosenbaum" 0.362
"11274" "Robust t-statistic" "Rosenbaum" 0.202
"11275" "Robust t-statistic" "Rosenbaum" 0.524
"11276" "Robust t-statistic" "Rosenbaum" 0.906
"11277" "Robust t-statistic" "Rosenbaum" 0.836
"11278" "Robust t-statistic" "Rosenbaum" 0.696
"11279" "Robust t-statistic" "Rosenbaum" 0.958
"11280" "Robust t-statistic" "Rosenbaum" 0.862
"11281" "Robust t-statistic" "Rosenbaum" 0.644
"11282" "Robust t-statistic" "Rosenbaum" 0.808
"11283" "Robust t-statistic" "Rosenbaum" 0.076
"11284" "Robust t-statistic" "Rosenbaum" 0.196
"11285" "Robust t-statistic" "Rosenbaum" 0.066
"11286" "Robust t-statistic" "Rosenbaum" 0.742
"11287" "Robust t-statistic" "Rosenbaum" 0.992
"11288" "Robust t-statistic" "Rosenbaum" 0.562
"11289" "Robust t-statistic" "Rosenbaum" 1
"11290" "Robust t-statistic" "Rosenbaum" 0.708
"11291" "Robust t-statistic" "Rosenbaum" 0.23
"11292" "Robust t-statistic" "Rosenbaum" 0.612
"11293" "Robust t-statistic" "Rosenbaum" 0.256
"11294" "Robust t-statistic" "Rosenbaum" 0.972
"11295" "Robust t-statistic" "Rosenbaum" 0.628
"11296" "Robust t-statistic" "Rosenbaum" 0.592
"11297" "Robust t-statistic" "Rosenbaum" 0.358
"11298" "Robust t-statistic" "Rosenbaum" 0.884
"11299" "Robust t-statistic" "Rosenbaum" 0.678
"11300" "Robust t-statistic" "Rosenbaum" 0.508
"11301" "Robust t-statistic" "Rosenbaum" 0.732
"11302" "Robust t-statistic" "Rosenbaum" 0.524
"11303" "Robust t-statistic" "Rosenbaum" 0.788
"11304" "Robust t-statistic" "Rosenbaum" 0.494
"11305" "Robust t-statistic" "Rosenbaum" 0.646
"11306" "Robust t-statistic" "Rosenbaum" 0.922
"11307" "Robust t-statistic" "Rosenbaum" 0.618
"11308" "Robust t-statistic" "Rosenbaum" 0.6
"11309" "Robust t-statistic" "Rosenbaum" 0.57
"11310" "Robust t-statistic" "Rosenbaum" 0.64
"11311" "Robust t-statistic" "Rosenbaum" 0.212
"11312" "Robust t-statistic" "Rosenbaum" 0.93
"11313" "Robust t-statistic" "Rosenbaum" 0.728
"11314" "Robust t-statistic" "Rosenbaum" 0.554
"11315" "Robust t-statistic" "Rosenbaum" 0.184
"11316" "Robust t-statistic" "Rosenbaum" 0.616
"11317" "Robust t-statistic" "Rosenbaum" 0.348
"11318" "Robust t-statistic" "Rosenbaum" 0.164
"11319" "Robust t-statistic" "Rosenbaum" 0.64
"11320" "Robust t-statistic" "Rosenbaum" 0.564
"11321" "Robust t-statistic" "Rosenbaum" 0.096
"11322" "Robust t-statistic" "Rosenbaum" 0.572
"11323" "Robust t-statistic" "Rosenbaum" 0.834
"11324" "Robust t-statistic" "Rosenbaum" 0.208
"11325" "Robust t-statistic" "Rosenbaum" 0.12
"11326" "Robust t-statistic" "Rosenbaum" 0.562
"11327" "Robust t-statistic" "Rosenbaum" 0.296
"11328" "Robust t-statistic" "Rosenbaum" 0.588
"11329" "Robust t-statistic" "Rosenbaum" 0.334
"11330" "Robust t-statistic" "Rosenbaum" 0.976
"11331" "Robust t-statistic" "Rosenbaum" 0.61
"11332" "Robust t-statistic" "Rosenbaum" 0.622
"11333" "Robust t-statistic" "Rosenbaum" 0.444
"11334" "Robust t-statistic" "Rosenbaum" 0.892
"11335" "Robust t-statistic" "Rosenbaum" 0.262
"11336" "Robust t-statistic" "Rosenbaum" 0.284
"11337" "Robust t-statistic" "Rosenbaum" 0.79
"11338" "Robust t-statistic" "Rosenbaum" 0.492
"11339" "Robust t-statistic" "Rosenbaum" 0.504
"11340" "Robust t-statistic" "Rosenbaum" 0.574
"11341" "Robust t-statistic" "Rosenbaum" 0.3
"11342" "Robust t-statistic" "Rosenbaum" 0.338
"11343" "Robust t-statistic" "Rosenbaum" 0.174
"11344" "Robust t-statistic" "Rosenbaum" 0.512
"11345" "Robust t-statistic" "Rosenbaum" 0.258
"11346" "Robust t-statistic" "Rosenbaum" 0.324
"11347" "Robust t-statistic" "Rosenbaum" 0.85
"11348" "Robust t-statistic" "Rosenbaum" 0.888
"11349" "Robust t-statistic" "Rosenbaum" 0.674
"11350" "Robust t-statistic" "Rosenbaum" 0.894
"11351" "Robust t-statistic" "Rosenbaum" 0.46
"11352" "Robust t-statistic" "Rosenbaum" 0.302
"11353" "Robust t-statistic" "Rosenbaum" 0.996
"11354" "Robust t-statistic" "Rosenbaum" 0.968
"11355" "Robust t-statistic" "Rosenbaum" 0.578
"11356" "Robust t-statistic" "Rosenbaum" 0.688
"11357" "Robust t-statistic" "Rosenbaum" 0.996
"11358" "Robust t-statistic" "Rosenbaum" 0.556
"11359" "Robust t-statistic" "Rosenbaum" 0.338
"11360" "Robust t-statistic" "Rosenbaum" 0.574
"11361" "Robust t-statistic" "Rosenbaum" 0.536
"11362" "Robust t-statistic" "Rosenbaum" 0.024
"11363" "Robust t-statistic" "Rosenbaum" 0.862
"11364" "Robust t-statistic" "Rosenbaum" 0.93
"11365" "Robust t-statistic" "Rosenbaum" 0.604
"11366" "Robust t-statistic" "Rosenbaum" 0.582
"11367" "Robust t-statistic" "Rosenbaum" 0.836
"11368" "Robust t-statistic" "Rosenbaum" 0.302
"11369" "Robust t-statistic" "Rosenbaum" 0.668
"11370" "Robust t-statistic" "Rosenbaum" 0.62
"11371" "Robust t-statistic" "Rosenbaum" 0.812
"11372" "Robust t-statistic" "Rosenbaum" 0.906
"11373" "Robust t-statistic" "Rosenbaum" 0.476
"11374" "Robust t-statistic" "Rosenbaum" 0.464
"11375" "Robust t-statistic" "Rosenbaum" 0.596
"11376" "Robust t-statistic" "Rosenbaum" 0.368
"11377" "Robust t-statistic" "Rosenbaum" 0.078
"11378" "Robust t-statistic" "Rosenbaum" 0.454
"11379" "Robust t-statistic" "Rosenbaum" 0.492
"11380" "Robust t-statistic" "Rosenbaum" 0.9
"11381" "Robust t-statistic" "Rosenbaum" 0.392
"11382" "Robust t-statistic" "Rosenbaum" 0.552
"11383" "Robust t-statistic" "Rosenbaum" 0.554
"11384" "Robust t-statistic" "Rosenbaum" 0.656
"11385" "Robust t-statistic" "Rosenbaum" 0.33
"11386" "Robust t-statistic" "Rosenbaum" 0.732
"11387" "Robust t-statistic" "Rosenbaum" 0.32
"11388" "Robust t-statistic" "Rosenbaum" 0.676
"11389" "Robust t-statistic" "Rosenbaum" 0.974
"11390" "Robust t-statistic" "Rosenbaum" 0.306
"11391" "Robust t-statistic" "Rosenbaum" 0.174
"11392" "Robust t-statistic" "Rosenbaum" 0.764
"11393" "Robust t-statistic" "Rosenbaum" 0.774
"11394" "Robust t-statistic" "Rosenbaum" 0.202
"11395" "Robust t-statistic" "Rosenbaum" 0.336
"11396" "Robust t-statistic" "Rosenbaum" 0.682
"11397" "Robust t-statistic" "Rosenbaum" 0.828
"11398" "Robust t-statistic" "Rosenbaum" 0.888
"11399" "Robust t-statistic" "Rosenbaum" 0.726
"11400" "Robust t-statistic" "Rosenbaum" 0.176
"11401" "Robust t-statistic" "Rosenbaum" 0.416
"11402" "Robust t-statistic" "Rosenbaum" 0.518
"11403" "Robust t-statistic" "Rosenbaum" 0.056
"11404" "Robust t-statistic" "Rosenbaum" 0.412
"11405" "Robust t-statistic" "Rosenbaum" 0.506
"11406" "Robust t-statistic" "Rosenbaum" 0.51
"11407" "Robust t-statistic" "Rosenbaum" 0.34
"11408" "Robust t-statistic" "Rosenbaum" 0.846
"11409" "Robust t-statistic" "Rosenbaum" 0.348
"11410" "Robust t-statistic" "Rosenbaum" 0.342
"11411" "Robust t-statistic" "Rosenbaum" 0.79
"11412" "Robust t-statistic" "Rosenbaum" 0.252
"11413" "Robust t-statistic" "Rosenbaum" 0.86
"11414" "Robust t-statistic" "Rosenbaum" 0.108
"11415" "Robust t-statistic" "Rosenbaum" 0.614
"11416" "Robust t-statistic" "Rosenbaum" 0.95
"11417" "Robust t-statistic" "Rosenbaum" 0.192
"11418" "Robust t-statistic" "Rosenbaum" 0.402
"11419" "Robust t-statistic" "Rosenbaum" 0.774
"11420" "Robust t-statistic" "Rosenbaum" 0.446
"11421" "Robust t-statistic" "Rosenbaum" 0.916
"11422" "Robust t-statistic" "Rosenbaum" 0.24
"11423" "Robust t-statistic" "Rosenbaum" 0.254
"11424" "Robust t-statistic" "Rosenbaum" 0.446
"11425" "Robust t-statistic" "Rosenbaum" 0.962
"11426" "Robust t-statistic" "Rosenbaum" 0.988
"11427" "Robust t-statistic" "Rosenbaum" 0.902
"11428" "Robust t-statistic" "Rosenbaum" 0.938
"11429" "Robust t-statistic" "Rosenbaum" 0.378
"11430" "Robust t-statistic" "Rosenbaum" 0.684
"11431" "Robust t-statistic" "Rosenbaum" 0.356
"11432" "Robust t-statistic" "Rosenbaum" 0.008
"11433" "Robust t-statistic" "Rosenbaum" 0.062
"11434" "Robust t-statistic" "Rosenbaum" 0.532
"11435" "Robust t-statistic" "Rosenbaum" 0.984
"11436" "Robust t-statistic" "Rosenbaum" 0.616
"11437" "Robust t-statistic" "Rosenbaum" 0.93
"11438" "Robust t-statistic" "Rosenbaum" 0.344
"11439" "Robust t-statistic" "Rosenbaum" 0.488
"11440" "Robust t-statistic" "Rosenbaum" 0.232
"11441" "Robust t-statistic" "Rosenbaum" 0.606
"11442" "Robust t-statistic" "Rosenbaum" 0.266
"11443" "Robust t-statistic" "Rosenbaum" 0.678
"11444" "Robust t-statistic" "Rosenbaum" 0.008
"11445" "Robust t-statistic" "Rosenbaum" 0.27
"11446" "Robust t-statistic" "Rosenbaum" 0.914
"11447" "Robust t-statistic" "Rosenbaum" 0.35
"11448" "Robust t-statistic" "Rosenbaum" 0.004
"11449" "Robust t-statistic" "Rosenbaum" 0.672
"11450" "Robust t-statistic" "Rosenbaum" 0.782
"11451" "Robust t-statistic" "Rosenbaum" 0.918
"11452" "Robust t-statistic" "Rosenbaum" 0.29
"11453" "Robust t-statistic" "Rosenbaum" 0.646
"11454" "Robust t-statistic" "Rosenbaum" 0.966
"11455" "Robust t-statistic" "Rosenbaum" 0.47
"11456" "Robust t-statistic" "Rosenbaum" 0.242
"11457" "Robust t-statistic" "Rosenbaum" 0.49
"11458" "Robust t-statistic" "Rosenbaum" 0.486
"11459" "Robust t-statistic" "Rosenbaum" 0.87
"11460" "Robust t-statistic" "Rosenbaum" 0.274
"11461" "Robust t-statistic" "Rosenbaum" 0.58
"11462" "Robust t-statistic" "Rosenbaum" 0.04
"11463" "Robust t-statistic" "Rosenbaum" 0.342
"11464" "Robust t-statistic" "Rosenbaum" 0.316
"11465" "Robust t-statistic" "Rosenbaum" 0.308
"11466" "Robust t-statistic" "Rosenbaum" 0.294
"11467" "Robust t-statistic" "Rosenbaum" 0.53
"11468" "Robust t-statistic" "Rosenbaum" 0.194
"11469" "Robust t-statistic" "Rosenbaum" 0.82
"11470" "Robust t-statistic" "Rosenbaum" 0.858
"11471" "Robust t-statistic" "Rosenbaum" 0.496
"11472" "Robust t-statistic" "Rosenbaum" 0.58
"11473" "Robust t-statistic" "Rosenbaum" 0.674
"11474" "Robust t-statistic" "Rosenbaum" 0.708
"11475" "Robust t-statistic" "Rosenbaum" 0.352
"11476" "Robust t-statistic" "Rosenbaum" 0.942
"11477" "Robust t-statistic" "Rosenbaum" 0.394
"11478" "Robust t-statistic" "Rosenbaum" 0.574
"11479" "Robust t-statistic" "Rosenbaum" 0.324
"11480" "Robust t-statistic" "Rosenbaum" 0.41
"11481" "Robust t-statistic" "Rosenbaum" 0.422
"11482" "Robust t-statistic" "Rosenbaum" 0.732
"11483" "Robust t-statistic" "Rosenbaum" 0.996
"11484" "Robust t-statistic" "Rosenbaum" 0.002
"11485" "Robust t-statistic" "Rosenbaum" 0.948
"11486" "Robust t-statistic" "Rosenbaum" 0.54
"11487" "Robust t-statistic" "Rosenbaum" 0.638
"11488" "Robust t-statistic" "Rosenbaum" 0.596
"11489" "Robust t-statistic" "Rosenbaum" 0.922
"11490" "Robust t-statistic" "Rosenbaum" 0.12
"11491" "Robust t-statistic" "Rosenbaum" 0.39
"11492" "Robust t-statistic" "Rosenbaum" 0.16
"11493" "Robust t-statistic" "Rosenbaum" 0.988
"11494" "Robust t-statistic" "Rosenbaum" 0.84
"11495" "Robust t-statistic" "Rosenbaum" 0.216
"11496" "Robust t-statistic" "Rosenbaum" 0.848
"11497" "Robust t-statistic" "Rosenbaum" 0.906
"11498" "Robust t-statistic" "Rosenbaum" 0.104
"11499" "Robust t-statistic" "Rosenbaum" 0.986
"11500" "Robust t-statistic" "Rosenbaum" 0.612
"11501" "Robust t-statistic" "Rosenbaum" 0.442
"11502" "Robust t-statistic" "Rosenbaum" 0.27
"11503" "Robust t-statistic" "Rosenbaum" 0.878
"11504" "Robust t-statistic" "Rosenbaum" 0.544
"11505" "Robust t-statistic" "Rosenbaum" 0.398
"11506" "Robust t-statistic" "Rosenbaum" 0.312
"11507" "Robust t-statistic" "Rosenbaum" 0.932
"11508" "Robust t-statistic" "Rosenbaum" 0.188
"11509" "Robust t-statistic" "Rosenbaum" 0.23
"11510" "Robust t-statistic" "Rosenbaum" 0.216
"11511" "Robust t-statistic" "Rosenbaum" 0.82
"11512" "Robust t-statistic" "Rosenbaum" 0.68
"11513" "Robust t-statistic" "Rosenbaum" 0.276
"11514" "Robust t-statistic" "Rosenbaum" 0.158
"11515" "Robust t-statistic" "Rosenbaum" 0.55
"11516" "Robust t-statistic" "Rosenbaum" 0.316
"11517" "Robust t-statistic" "Rosenbaum" 0.182
"11518" "Robust t-statistic" "Rosenbaum" 0.764
"11519" "Robust t-statistic" "Rosenbaum" 0.954
"11520" "Robust t-statistic" "Rosenbaum" 0.276
"11521" "Robust t-statistic" "Rosenbaum" 0.466
"11522" "Robust t-statistic" "Rosenbaum" 0.656
"11523" "Robust t-statistic" "Rosenbaum" 0.15
"11524" "Robust t-statistic" "Rosenbaum" 0.964
"11525" "Robust t-statistic" "Rosenbaum" 0.656
"11526" "Robust t-statistic" "Rosenbaum" 0.372
"11527" "Robust t-statistic" "Rosenbaum" 0.972
"11528" "Robust t-statistic" "Rosenbaum" 0.454
"11529" "Robust t-statistic" "Rosenbaum" 0.178
"11530" "Robust t-statistic" "Rosenbaum" 0.83
"11531" "Robust t-statistic" "Rosenbaum" 0.96
"11532" "Robust t-statistic" "Rosenbaum" 0.578
"11533" "Robust t-statistic" "Rosenbaum" 0.944
"11534" "Robust t-statistic" "Rosenbaum" 0.97
"11535" "Robust t-statistic" "Rosenbaum" 0.498
"11536" "Robust t-statistic" "Rosenbaum" 0.792
"11537" "Robust t-statistic" "Rosenbaum" 0.912
"11538" "Robust t-statistic" "Rosenbaum" 0.166
"11539" "Robust t-statistic" "Rosenbaum" 0.366
"11540" "Robust t-statistic" "Rosenbaum" 0.918
"11541" "Robust t-statistic" "Rosenbaum" 0.032
"11542" "Robust t-statistic" "Rosenbaum" 0.576
"11543" "Robust t-statistic" "Rosenbaum" 0.112
"11544" "Robust t-statistic" "Rosenbaum" 0.862
"11545" "Robust t-statistic" "Rosenbaum" 0.074
"11546" "Robust t-statistic" "Rosenbaum" 0.982
"11547" "Robust t-statistic" "Rosenbaum" 0.694
"11548" "Robust t-statistic" "Rosenbaum" 0.284
"11549" "Robust t-statistic" "Rosenbaum" 0.954
"11550" "Robust t-statistic" "Rosenbaum" 0.35
"11551" "Robust t-statistic" "Rosenbaum" 0.348
"11552" "Robust t-statistic" "Rosenbaum" 0.978
"11553" "Robust t-statistic" "Rosenbaum" 0.87
"11554" "Robust t-statistic" "Rosenbaum" 0.466
"11555" "Robust t-statistic" "Rosenbaum" 0.014
"11556" "Robust t-statistic" "Rosenbaum" 0.714
"11557" "Robust t-statistic" "Rosenbaum" 0.642
"11558" "Robust t-statistic" "Rosenbaum" 0.884
"11559" "Robust t-statistic" "Rosenbaum" 0.714
"11560" "Robust t-statistic" "Rosenbaum" 0.33
"11561" "Robust t-statistic" "Rosenbaum" 0.844
"11562" "Robust t-statistic" "Rosenbaum" 0.604
"11563" "Robust t-statistic" "Rosenbaum" 0.732
"11564" "Robust t-statistic" "Rosenbaum" 0.776
"11565" "Robust t-statistic" "Rosenbaum" 0.088
"11566" "Robust t-statistic" "Rosenbaum" 0.384
"11567" "Robust t-statistic" "Rosenbaum" 0.962
"11568" "Robust t-statistic" "Rosenbaum" 0.066
"11569" "Robust t-statistic" "Rosenbaum" 0.25
"11570" "Robust t-statistic" "Rosenbaum" 0.83
"11571" "Robust t-statistic" "Rosenbaum" 0.588
"11572" "Robust t-statistic" "Rosenbaum" 0.734
"11573" "Robust t-statistic" "Rosenbaum" 0.338
"11574" "Robust t-statistic" "Rosenbaum" 0.838
"11575" "Robust t-statistic" "Rosenbaum" 0.422
"11576" "Robust t-statistic" "Rosenbaum" 0.45
"11577" "Robust t-statistic" "Rosenbaum" 0.648
"11578" "Robust t-statistic" "Rosenbaum" 0.324
"11579" "Robust t-statistic" "Rosenbaum" 0.876
"11580" "Robust t-statistic" "Rosenbaum" 0.632
"11581" "Robust t-statistic" "Rosenbaum" 0.522
"11582" "Robust t-statistic" "Rosenbaum" 0.388
"11583" "Robust t-statistic" "Rosenbaum" 0.72
"11584" "Robust t-statistic" "Rosenbaum" 0.808
"11585" "Robust t-statistic" "Rosenbaum" 0.694
"11586" "Robust t-statistic" "Rosenbaum" 0.612
"11587" "Robust t-statistic" "Rosenbaum" 0.112
"11588" "Robust t-statistic" "Rosenbaum" 0.252
"11589" "Robust t-statistic" "Rosenbaum" 0.93
"11590" "Robust t-statistic" "Rosenbaum" 0.904
"11591" "Robust t-statistic" "Rosenbaum" 0.596
"11592" "Robust t-statistic" "Rosenbaum" 0.13
"11593" "Robust t-statistic" "Rosenbaum" 0.772
"11594" "Robust t-statistic" "Rosenbaum" 0.324
"11595" "Robust t-statistic" "Rosenbaum" 0.23
"11596" "Robust t-statistic" "Rosenbaum" 0.192
"11597" "Robust t-statistic" "Rosenbaum" 0.112
"11598" "Robust t-statistic" "Rosenbaum" 0.002
"11599" "Robust t-statistic" "Rosenbaum" 0.086
"11600" "Robust t-statistic" "Rosenbaum" 0.024
"11601" "Robust t-statistic" "Rosenbaum" 0.91
"11602" "Robust t-statistic" "Rosenbaum" 0.264
"11603" "Robust t-statistic" "Rosenbaum" 0.904
"11604" "Robust t-statistic" "Rosenbaum" 0.786
"11605" "Robust t-statistic" "Rosenbaum" 0.348
"11606" "Robust t-statistic" "Rosenbaum" 0.386
"11607" "Robust t-statistic" "Rosenbaum" 0.708
"11608" "Robust t-statistic" "Rosenbaum" 0.18
"11609" "Robust t-statistic" "Rosenbaum" 0.592
"11610" "Robust t-statistic" "Rosenbaum" 0.524
"11611" "Robust t-statistic" "Rosenbaum" 0.632
"11612" "Robust t-statistic" "Rosenbaum" 0.726
"11613" "Robust t-statistic" "Rosenbaum" 0.386
"11614" "Robust t-statistic" "Rosenbaum" 0.776
"11615" "Robust t-statistic" "Rosenbaum" 0.378
"11616" "Robust t-statistic" "Rosenbaum" 0.754
"11617" "Robust t-statistic" "Rosenbaum" 0.818
"11618" "Robust t-statistic" "Rosenbaum" 0.634
"11619" "Robust t-statistic" "Rosenbaum" 0.368
"11620" "Robust t-statistic" "Rosenbaum" 0.184
"11621" "Robust t-statistic" "Rosenbaum" 0.344
"11622" "Robust t-statistic" "Rosenbaum" 0.602
"11623" "Robust t-statistic" "Rosenbaum" 0.926
"11624" "Robust t-statistic" "Rosenbaum" 0.848
"11625" "Robust t-statistic" "Rosenbaum" 0.41
"11626" "Robust t-statistic" "Rosenbaum" 0.364
"11627" "Robust t-statistic" "Rosenbaum" 0.37
"11628" "Robust t-statistic" "Rosenbaum" 0.612
"11629" "Robust t-statistic" "Rosenbaum" 0.772
"11630" "Robust t-statistic" "Rosenbaum" 0.192
"11631" "Robust t-statistic" "Rosenbaum" 0.208
"11632" "Robust t-statistic" "Rosenbaum" 0.81
"11633" "Robust t-statistic" "Rosenbaum" 0.874
"11634" "Robust t-statistic" "Rosenbaum" 0.536
"11635" "Robust t-statistic" "Rosenbaum" 0.432
"11636" "Robust t-statistic" "Rosenbaum" 0.246
"11637" "Robust t-statistic" "Rosenbaum" 0.002
"11638" "Robust t-statistic" "Rosenbaum" 0.962
"11639" "Robust t-statistic" "Rosenbaum" 0.974
"11640" "Robust t-statistic" "Rosenbaum" 0.218
"11641" "Robust t-statistic" "Rosenbaum" 0.354
"11642" "Robust t-statistic" "Rosenbaum" 0.602
"11643" "Robust t-statistic" "Rosenbaum" 0.142
"11644" "Robust t-statistic" "Rosenbaum" 0.964
"11645" "Robust t-statistic" "Rosenbaum" 0.776
"11646" "Robust t-statistic" "Rosenbaum" 0.272
"11647" "Robust t-statistic" "Rosenbaum" 0.796
"11648" "Robust t-statistic" "Rosenbaum" 0.75
"11649" "Robust t-statistic" "Rosenbaum" 0.852
"11650" "Robust t-statistic" "Rosenbaum" 0.712
"11651" "Robust t-statistic" "Rosenbaum" 0.464
"11652" "Robust t-statistic" "Rosenbaum" 0.236
"11653" "Robust t-statistic" "Rosenbaum" 0.768
"11654" "Robust t-statistic" "Rosenbaum" 0.354
"11655" "Robust t-statistic" "Rosenbaum" 0.098
"11656" "Robust t-statistic" "Rosenbaum" 0.562
"11657" "Robust t-statistic" "Rosenbaum" 0.434
"11658" "Robust t-statistic" "Rosenbaum" 0.952
"11659" "Robust t-statistic" "Rosenbaum" 0.596
"11660" "Robust t-statistic" "Rosenbaum" 0.844
"11661" "Robust t-statistic" "Rosenbaum" 0.548
"11662" "Robust t-statistic" "Rosenbaum" 0.83
"11663" "Robust t-statistic" "Rosenbaum" 0.584
"11664" "Robust t-statistic" "Rosenbaum" 0.818
"11665" "Robust t-statistic" "Rosenbaum" 0.664
"11666" "Robust t-statistic" "Rosenbaum" 0.044
"11667" "Robust t-statistic" "Rosenbaum" 0.972
"11668" "Robust t-statistic" "Rosenbaum" 0.252
"11669" "Robust t-statistic" "Rosenbaum" 0.348
"11670" "Robust t-statistic" "Rosenbaum" 0.686
"11671" "Robust t-statistic" "Rosenbaum" 0.24
"11672" "Robust t-statistic" "Rosenbaum" 0.956
"11673" "Robust t-statistic" "Rosenbaum" 0.584
"11674" "Robust t-statistic" "Rosenbaum" 0.868
"11675" "Robust t-statistic" "Rosenbaum" 0.172
"11676" "Robust t-statistic" "Rosenbaum" 0.658
"11677" "Robust t-statistic" "Rosenbaum" 0.972
"11678" "Robust t-statistic" "Rosenbaum" 0.766
"11679" "Robust t-statistic" "Rosenbaum" 0.9
"11680" "Robust t-statistic" "Rosenbaum" 0.058
"11681" "Robust t-statistic" "Rosenbaum" 0.492
"11682" "Robust t-statistic" "Rosenbaum" 0.716
"11683" "Robust t-statistic" "Rosenbaum" 0.324
"11684" "Robust t-statistic" "Rosenbaum" 0.446
"11685" "Robust t-statistic" "Rosenbaum" 0.592
"11686" "Robust t-statistic" "Rosenbaum" 0.704
"11687" "Robust t-statistic" "Rosenbaum" 0.138
"11688" "Robust t-statistic" "Rosenbaum" 0.524
"11689" "Robust t-statistic" "Rosenbaum" 0.706
"11690" "Robust t-statistic" "Rosenbaum" 0.398
"11691" "Robust t-statistic" "Rosenbaum" 0.4
"11692" "Robust t-statistic" "Rosenbaum" 0.122
"11693" "Robust t-statistic" "Rosenbaum" 0.41
"11694" "Robust t-statistic" "Rosenbaum" 0.5
"11695" "Robust t-statistic" "Rosenbaum" 0.92
"11696" "Robust t-statistic" "Rosenbaum" 0.416
"11697" "Robust t-statistic" "Rosenbaum" 0.694
"11698" "Robust t-statistic" "Rosenbaum" 0.322
"11699" "Robust t-statistic" "Rosenbaum" 0.184
"11700" "Robust t-statistic" "Rosenbaum" 0.166
"11701" "Robust t-statistic" "Rosenbaum" 0.864
"11702" "Robust t-statistic" "Rosenbaum" 0.722
"11703" "Robust t-statistic" "Rosenbaum" 0.828
"11704" "Robust t-statistic" "Rosenbaum" 0.894
"11705" "Robust t-statistic" "Rosenbaum" 0.78
"11706" "Robust t-statistic" "Rosenbaum" 0.252
"11707" "Robust t-statistic" "Rosenbaum" 0.738
"11708" "Robust t-statistic" "Rosenbaum" 0.814
"11709" "Robust t-statistic" "Rosenbaum" 0.15
"11710" "Robust t-statistic" "Rosenbaum" 0.956
"11711" "Robust t-statistic" "Rosenbaum" 0.56
"11712" "Robust t-statistic" "Rosenbaum" 0.966
"11713" "Robust t-statistic" "Rosenbaum" 0.55
"11714" "Robust t-statistic" "Rosenbaum" 0.556
"11715" "Robust t-statistic" "Rosenbaum" 0.56
"11716" "Robust t-statistic" "Rosenbaum" 0.608
"11717" "Robust t-statistic" "Rosenbaum" 0.69
"11718" "Robust t-statistic" "Rosenbaum" 0.394
"11719" "Robust t-statistic" "Rosenbaum" 0.394
"11720" "Robust t-statistic" "Rosenbaum" 0.794
"11721" "Robust t-statistic" "Rosenbaum" 0.81
"11722" "Robust t-statistic" "Rosenbaum" 0.538
"11723" "Robust t-statistic" "Rosenbaum" 0.504
"11724" "Robust t-statistic" "Rosenbaum" 0.76
"11725" "Robust t-statistic" "Rosenbaum" 0.42
"11726" "Robust t-statistic" "Rosenbaum" 0.566
"11727" "Robust t-statistic" "Rosenbaum" 0.232
"11728" "Robust t-statistic" "Rosenbaum" 0.968
"11729" "Robust t-statistic" "Rosenbaum" 0.848
"11730" "Robust t-statistic" "Rosenbaum" 0.39
"11731" "Robust t-statistic" "Rosenbaum" 0.378
"11732" "Robust t-statistic" "Rosenbaum" 0.728
"11733" "Robust t-statistic" "Rosenbaum" 0.666
"11734" "Robust t-statistic" "Rosenbaum" 0.654
"11735" "Robust t-statistic" "Rosenbaum" 0.648
"11736" "Robust t-statistic" "Rosenbaum" 0.14
"11737" "Robust t-statistic" "Rosenbaum" 0.38
"11738" "Robust t-statistic" "Rosenbaum" 0.51
"11739" "Robust t-statistic" "Rosenbaum" 0.932
"11740" "Robust t-statistic" "Rosenbaum" 1
"11741" "Robust t-statistic" "Rosenbaum" 0.244
"11742" "Robust t-statistic" "Rosenbaum" 0.068
"11743" "Robust t-statistic" "Rosenbaum" 0.476
"11744" "Robust t-statistic" "Rosenbaum" 0.732
"11745" "Robust t-statistic" "Rosenbaum" 0.978
"11746" "Robust t-statistic" "Rosenbaum" 0.806
"11747" "Robust t-statistic" "Rosenbaum" 0.952
"11748" "Robust t-statistic" "Rosenbaum" 0.866
"11749" "Robust t-statistic" "Rosenbaum" 0.292
"11750" "Robust t-statistic" "Rosenbaum" 0.848
"11751" "Robust t-statistic" "Rosenbaum" 0.718
"11752" "Robust t-statistic" "Rosenbaum" 0.656
"11753" "Robust t-statistic" "Rosenbaum" 0.866
"11754" "Robust t-statistic" "Rosenbaum" 0.684
"11755" "Robust t-statistic" "Rosenbaum" 0.54
"11756" "Robust t-statistic" "Rosenbaum" 0.438
"11757" "Robust t-statistic" "Rosenbaum" 0.314
"11758" "Robust t-statistic" "Rosenbaum" 0.956
"11759" "Robust t-statistic" "Rosenbaum" 0.106
"11760" "Robust t-statistic" "Rosenbaum" 0.822
"11761" "Robust t-statistic" "Rosenbaum" 0.852
"11762" "Robust t-statistic" "Rosenbaum" 0.146
"11763" "Robust t-statistic" "Rosenbaum" 0.098
"11764" "Robust t-statistic" "Rosenbaum" 0.622
"11765" "Robust t-statistic" "Rosenbaum" 0.98
"11766" "Robust t-statistic" "Rosenbaum" 0.646
"11767" "Robust t-statistic" "Rosenbaum" 0.034
"11768" "Robust t-statistic" "Rosenbaum" 0.876
"11769" "Robust t-statistic" "Rosenbaum" 0.396
"11770" "Robust t-statistic" "Rosenbaum" 0.76
"11771" "Robust t-statistic" "Rosenbaum" 0.26
"11772" "Robust t-statistic" "Rosenbaum" 0.444
"11773" "Robust t-statistic" "Rosenbaum" 0.79
"11774" "Robust t-statistic" "Rosenbaum" 0.28
"11775" "Robust t-statistic" "Rosenbaum" 0.52
"11776" "Robust t-statistic" "Rosenbaum" 0.13
"11777" "Robust t-statistic" "Rosenbaum" 0.684
"11778" "Robust t-statistic" "Rosenbaum" 0.372
"11779" "Robust t-statistic" "Rosenbaum" 0.714
"11780" "Robust t-statistic" "Rosenbaum" 0.368
"11781" "Robust t-statistic" "Rosenbaum" 0.56
"11782" "Robust t-statistic" "Rosenbaum" 0.812
"11783" "Robust t-statistic" "Rosenbaum" 0.48
"11784" "Robust t-statistic" "Rosenbaum" 0.22
"11785" "Robust t-statistic" "Rosenbaum" 0.162
"11786" "Robust t-statistic" "Rosenbaum" 0.084
"11787" "Robust t-statistic" "Rosenbaum" 0.932
"11788" "Robust t-statistic" "Rosenbaum" 0.47
"11789" "Robust t-statistic" "Rosenbaum" 0.19
"11790" "Robust t-statistic" "Rosenbaum" 0.826
"11791" "Robust t-statistic" "Rosenbaum" 0.94
"11792" "Robust t-statistic" "Rosenbaum" 0.034
"11793" "Robust t-statistic" "Rosenbaum" 0.988
"11794" "Robust t-statistic" "Rosenbaum" 0.528
"11795" "Robust t-statistic" "Rosenbaum" 0.76
"11796" "Robust t-statistic" "Rosenbaum" 0.464
"11797" "Robust t-statistic" "Rosenbaum" 0.478
"11798" "Robust t-statistic" "Rosenbaum" 0.73
"11799" "Robust t-statistic" "Rosenbaum" 0.342
"11800" "Robust t-statistic" "Rosenbaum" 0.726
"11801" "Robust t-statistic" "Rosenbaum" 0.672
"11802" "Robust t-statistic" "Rosenbaum" 0.906
"11803" "Robust t-statistic" "Rosenbaum" 0.508
"11804" "Robust t-statistic" "Rosenbaum" 0.168
"11805" "Robust t-statistic" "Rosenbaum" 0.422
"11806" "Robust t-statistic" "Rosenbaum" 0.122
"11807" "Robust t-statistic" "Rosenbaum" 0.154
"11808" "Robust t-statistic" "Rosenbaum" 0.498
"11809" "Robust t-statistic" "Rosenbaum" 0.38
"11810" "Robust t-statistic" "Rosenbaum" 0.224
"11811" "Robust t-statistic" "Rosenbaum" 0.352
"11812" "Robust t-statistic" "Rosenbaum" 0.164
"11813" "Robust t-statistic" "Rosenbaum" 0.434
"11814" "Robust t-statistic" "Rosenbaum" 0.886
"11815" "Robust t-statistic" "Rosenbaum" 0.398
"11816" "Robust t-statistic" "Rosenbaum" 0.84
"11817" "Robust t-statistic" "Rosenbaum" 0.854
"11818" "Robust t-statistic" "Rosenbaum" 0.056
"11819" "Robust t-statistic" "Rosenbaum" 0.054
"11820" "Robust t-statistic" "Rosenbaum" 0.56
"11821" "Robust t-statistic" "Rosenbaum" 0.264
"11822" "Robust t-statistic" "Rosenbaum" 0.91
"11823" "Robust t-statistic" "Rosenbaum" 0.436
"11824" "Robust t-statistic" "Rosenbaum" 0.69
"11825" "Robust t-statistic" "Rosenbaum" 0.466
"11826" "Robust t-statistic" "Rosenbaum" 0.728
"11827" "Robust t-statistic" "Rosenbaum" 0.354
"11828" "Robust t-statistic" "Rosenbaum" 0.122
"11829" "Robust t-statistic" "Rosenbaum" 0.366
"11830" "Robust t-statistic" "Rosenbaum" 0.164
"11831" "Robust t-statistic" "Rosenbaum" 0.578
"11832" "Robust t-statistic" "Rosenbaum" 0.71
"11833" "Robust t-statistic" "Rosenbaum" 0.74
"11834" "Robust t-statistic" "Rosenbaum" 0.568
"11835" "Robust t-statistic" "Rosenbaum" 0.688
"11836" "Robust t-statistic" "Rosenbaum" 0.454
"11837" "Robust t-statistic" "Rosenbaum" 0.304
"11838" "Robust t-statistic" "Rosenbaum" 0.8
"11839" "Robust t-statistic" "Rosenbaum" 0.682
"11840" "Robust t-statistic" "Rosenbaum" 0.412
"11841" "Robust t-statistic" "Rosenbaum" 0.55
"11842" "Robust t-statistic" "Rosenbaum" 0.628
"11843" "Robust t-statistic" "Rosenbaum" 0.948
"11844" "Robust t-statistic" "Rosenbaum" 0.338
"11845" "Robust t-statistic" "Rosenbaum" 0.83
"11846" "Robust t-statistic" "Rosenbaum" 0.81
"11847" "Robust t-statistic" "Rosenbaum" 0.2
"11848" "Robust t-statistic" "Rosenbaum" 0.748
"11849" "Robust t-statistic" "Rosenbaum" 0.748
"11850" "Robust t-statistic" "Rosenbaum" 0.996
"11851" "Robust t-statistic" "Rosenbaum" 0.624
"11852" "Robust t-statistic" "Rosenbaum" 0.816
"11853" "Robust t-statistic" "Rosenbaum" 0.324
"11854" "Robust t-statistic" "Rosenbaum" 0.52
"11855" "Robust t-statistic" "Rosenbaum" 0.08
"11856" "Robust t-statistic" "Rosenbaum" 0.052
"11857" "Robust t-statistic" "Rosenbaum" 0.84
"11858" "Robust t-statistic" "Rosenbaum" 0.724
"11859" "Robust t-statistic" "Rosenbaum" 0.168
"11860" "Robust t-statistic" "Rosenbaum" 0.91
"11861" "Robust t-statistic" "Rosenbaum" 0.022
"11862" "Robust t-statistic" "Rosenbaum" 0.466
"11863" "Robust t-statistic" "Rosenbaum" 0.33
"11864" "Robust t-statistic" "Rosenbaum" 0.636
"11865" "Robust t-statistic" "Rosenbaum" 0.546
"11866" "Robust t-statistic" "Rosenbaum" 0.434
"11867" "Robust t-statistic" "Rosenbaum" 0.5
"11868" "Robust t-statistic" "Rosenbaum" 0.484
"11869" "Robust t-statistic" "Rosenbaum" 0.696
"11870" "Robust t-statistic" "Rosenbaum" 0.368
"11871" "Robust t-statistic" "Rosenbaum" 0.23
"11872" "Robust t-statistic" "Rosenbaum" 0.564
"11873" "Robust t-statistic" "Rosenbaum" 0.356
"11874" "Robust t-statistic" "Rosenbaum" 0.29
"11875" "Robust t-statistic" "Rosenbaum" 0.644
"11876" "Robust t-statistic" "Rosenbaum" 0.452
"11877" "Robust t-statistic" "Rosenbaum" 0.39
"11878" "Robust t-statistic" "Rosenbaum" 0.186
"11879" "Robust t-statistic" "Rosenbaum" 0.674
"11880" "Robust t-statistic" "Rosenbaum" 0.316
"11881" "Robust t-statistic" "Rosenbaum" 0.524
"11882" "Robust t-statistic" "Rosenbaum" 0.53
"11883" "Robust t-statistic" "Rosenbaum" 0.152
"11884" "Robust t-statistic" "Rosenbaum" 0.63
"11885" "Robust t-statistic" "Rosenbaum" 0.852
"11886" "Robust t-statistic" "Rosenbaum" 0.164
"11887" "Robust t-statistic" "Rosenbaum" 0.546
"11888" "Robust t-statistic" "Rosenbaum" 0.664
"11889" "Robust t-statistic" "Rosenbaum" 0.392
"11890" "Robust t-statistic" "Rosenbaum" 0.15
"11891" "Robust t-statistic" "Rosenbaum" 0.426
"11892" "Robust t-statistic" "Rosenbaum" 0.868
"11893" "Robust t-statistic" "Rosenbaum" 0.79
"11894" "Robust t-statistic" "Rosenbaum" 0.608
"11895" "Robust t-statistic" "Rosenbaum" 0.122
"11896" "Robust t-statistic" "Rosenbaum" 0.234
"11897" "Robust t-statistic" "Rosenbaum" 0.974
"11898" "Robust t-statistic" "Rosenbaum" 0.738
"11899" "Robust t-statistic" "Rosenbaum" 0.862
"11900" "Robust t-statistic" "Rosenbaum" 0.844
"11901" "Robust t-statistic" "Rosenbaum" 0.68
"11902" "Robust t-statistic" "Rosenbaum" 0.236
"11903" "Robust t-statistic" "Rosenbaum" 0.216
"11904" "Robust t-statistic" "Rosenbaum" 0.874
"11905" "Robust t-statistic" "Rosenbaum" 0.168
"11906" "Robust t-statistic" "Rosenbaum" 0.416
"11907" "Robust t-statistic" "Rosenbaum" 0.892
"11908" "Robust t-statistic" "Rosenbaum" 0.826
"11909" "Robust t-statistic" "Rosenbaum" 0.58
"11910" "Robust t-statistic" "Rosenbaum" 0.314
"11911" "Robust t-statistic" "Rosenbaum" 0.592
"11912" "Robust t-statistic" "Rosenbaum" 0.602
"11913" "Robust t-statistic" "Rosenbaum" 0.484
"11914" "Robust t-statistic" "Rosenbaum" 0.694
"11915" "Robust t-statistic" "Rosenbaum" 0.204
"11916" "Robust t-statistic" "Rosenbaum" 0.668
"11917" "Robust t-statistic" "Rosenbaum" 0.294
"11918" "Robust t-statistic" "Rosenbaum" 0.35
"11919" "Robust t-statistic" "Rosenbaum" 0.208
"11920" "Robust t-statistic" "Rosenbaum" 0.78
"11921" "Robust t-statistic" "Rosenbaum" 0.856
"11922" "Robust t-statistic" "Rosenbaum" 0.888
"11923" "Robust t-statistic" "Rosenbaum" 0.54
"11924" "Robust t-statistic" "Rosenbaum" 0.766
"11925" "Robust t-statistic" "Rosenbaum" 0.774
"11926" "Robust t-statistic" "Rosenbaum" 0.716
"11927" "Robust t-statistic" "Rosenbaum" 0.698
"11928" "Robust t-statistic" "Rosenbaum" 0.62
"11929" "Robust t-statistic" "Rosenbaum" 0.446
"11930" "Robust t-statistic" "Rosenbaum" 0.648
"11931" "Robust t-statistic" "Rosenbaum" 0.202
"11932" "Robust t-statistic" "Rosenbaum" 0.244
"11933" "Robust t-statistic" "Rosenbaum" 0.104
"11934" "Robust t-statistic" "Rosenbaum" 0.036
"11935" "Robust t-statistic" "Rosenbaum" 0.628
"11936" "Robust t-statistic" "Rosenbaum" 0.942
"11937" "Robust t-statistic" "Rosenbaum" 0.984
"11938" "Robust t-statistic" "Rosenbaum" 0.442
"11939" "Robust t-statistic" "Rosenbaum" 0.956
"11940" "Robust t-statistic" "Rosenbaum" 0.928
"11941" "Robust t-statistic" "Rosenbaum" 0.882
"11942" "Robust t-statistic" "Rosenbaum" 0.77
"11943" "Robust t-statistic" "Rosenbaum" 0.428
"11944" "Robust t-statistic" "Rosenbaum" 0.376
"11945" "Robust t-statistic" "Rosenbaum" 0.934
"11946" "Robust t-statistic" "Rosenbaum" 0.214
"11947" "Robust t-statistic" "Rosenbaum" 0.642
"11948" "Robust t-statistic" "Rosenbaum" 0.798
"11949" "Robust t-statistic" "Rosenbaum" 0.816
"11950" "Robust t-statistic" "Rosenbaum" 0.832
"11951" "Robust t-statistic" "Rosenbaum" 0.752
"11952" "Robust t-statistic" "Rosenbaum" 0.898
"11953" "Robust t-statistic" "Rosenbaum" 0.49
"11954" "Robust t-statistic" "Rosenbaum" 0.808
"11955" "Robust t-statistic" "Rosenbaum" 0.912
"11956" "Robust t-statistic" "Rosenbaum" 0.298
"11957" "Robust t-statistic" "Rosenbaum" 0.786
"11958" "Robust t-statistic" "Rosenbaum" 0.296
"11959" "Robust t-statistic" "Rosenbaum" 1
"11960" "Robust t-statistic" "Rosenbaum" 0.764
"11961" "Robust t-statistic" "Rosenbaum" 0.954
"11962" "Robust t-statistic" "Rosenbaum" 0.222
"11963" "Robust t-statistic" "Rosenbaum" 0.528
"11964" "Robust t-statistic" "Rosenbaum" 0.888
"11965" "Robust t-statistic" "Rosenbaum" 0.058
"11966" "Robust t-statistic" "Rosenbaum" 0.922
"11967" "Robust t-statistic" "Rosenbaum" 0.904
"11968" "Robust t-statistic" "Rosenbaum" 0.286
"11969" "Robust t-statistic" "Rosenbaum" 0.776
"11970" "Robust t-statistic" "Rosenbaum" 0.97
"11971" "Robust t-statistic" "Rosenbaum" 0.094
"11972" "Robust t-statistic" "Rosenbaum" 0.674
"11973" "Robust t-statistic" "Rosenbaum" 0.658
"11974" "Robust t-statistic" "Rosenbaum" 0.504
"11975" "Robust t-statistic" "Rosenbaum" 0.946
"11976" "Robust t-statistic" "Rosenbaum" 0.38
"11977" "Robust t-statistic" "Rosenbaum" 0.228
"11978" "Robust t-statistic" "Rosenbaum" 0.486
"11979" "Robust t-statistic" "Rosenbaum" 0.25
"11980" "Robust t-statistic" "Rosenbaum" 0.768
"11981" "Robust t-statistic" "Rosenbaum" 0.768
"11982" "Robust t-statistic" "Rosenbaum" 0.442
"11983" "Robust t-statistic" "Rosenbaum" 0.808
"11984" "Robust t-statistic" "Rosenbaum" 0.166
"11985" "Robust t-statistic" "Rosenbaum" 0.054
"11986" "Robust t-statistic" "Rosenbaum" 0.584
"11987" "Robust t-statistic" "Rosenbaum" 0.168
"11988" "Robust t-statistic" "Rosenbaum" 0.46
"11989" "Robust t-statistic" "Rosenbaum" 0.044
"11990" "Robust t-statistic" "Rosenbaum" 0.218
"11991" "Robust t-statistic" "Rosenbaum" 0.744
"11992" "Robust t-statistic" "Rosenbaum" 0.512
"11993" "Robust t-statistic" "Rosenbaum" 0.174
"11994" "Robust t-statistic" "Rosenbaum" 0.068
"11995" "Robust t-statistic" "Rosenbaum" 0.966
"11996" "Robust t-statistic" "Rosenbaum" 0.266
"11997" "Robust t-statistic" "Rosenbaum" 0.57
"11998" "Robust t-statistic" "Rosenbaum" 0.036
"11999" "Robust t-statistic" "Rosenbaum" 0.468
"12000" "Robust t-statistic" "Rosenbaum" 0.328
"12001" "Robust t-statistic, normal approx." "Neyman" 0.757709438421356
"12002" "Robust t-statistic, normal approx." "Neyman" 0.631726450889433
"12003" "Robust t-statistic, normal approx." "Neyman" 0.320338630010467
"12004" "Robust t-statistic, normal approx." "Neyman" 0.238694907999163
"12005" "Robust t-statistic, normal approx." "Neyman" 0.749792185004285
"12006" "Robust t-statistic, normal approx." "Neyman" 0.57436328918566
"12007" "Robust t-statistic, normal approx." "Neyman" 0.738177996074834
"12008" "Robust t-statistic, normal approx." "Neyman" 0.256162049446761
"12009" "Robust t-statistic, normal approx." "Neyman" 0.263554791650956
"12010" "Robust t-statistic, normal approx." "Neyman" 0.811356692395948
"12011" "Robust t-statistic, normal approx." "Neyman" 0.777325041814345
"12012" "Robust t-statistic, normal approx." "Neyman" 0.35085705629723
"12013" "Robust t-statistic, normal approx." "Neyman" 0.352520594101066
"12014" "Robust t-statistic, normal approx." "Neyman" 0.830564911076077
"12015" "Robust t-statistic, normal approx." "Neyman" 0.249274209198173
"12016" "Robust t-statistic, normal approx." "Neyman" 0.688450103632126
"12017" "Robust t-statistic, normal approx." "Neyman" 0.916814541267343
"12018" "Robust t-statistic, normal approx." "Neyman" 0.663027738335488
"12019" "Robust t-statistic, normal approx." "Neyman" 0.8569986611355
"12020" "Robust t-statistic, normal approx." "Neyman" 0.13121849172155
"12021" "Robust t-statistic, normal approx." "Neyman" 0.15041466511019
"12022" "Robust t-statistic, normal approx." "Neyman" 0.965849362622341
"12023" "Robust t-statistic, normal approx." "Neyman" 0.604662686369885
"12024" "Robust t-statistic, normal approx." "Neyman" 0.545709360132599
"12025" "Robust t-statistic, normal approx." "Neyman" 0.0527096663179119
"12026" "Robust t-statistic, normal approx." "Neyman" 0.83289372156583
"12027" "Robust t-statistic, normal approx." "Neyman" 0.769402455911714
"12028" "Robust t-statistic, normal approx." "Neyman" 0.00575607297798686
"12029" "Robust t-statistic, normal approx." "Neyman" 0.8290460391065
"12030" "Robust t-statistic, normal approx." "Neyman" 0.355264952905845
"12031" "Robust t-statistic, normal approx." "Neyman" 0.43648885192816
"12032" "Robust t-statistic, normal approx." "Neyman" 0.941346344055725
"12033" "Robust t-statistic, normal approx." "Neyman" 0.38352801181823
"12034" "Robust t-statistic, normal approx." "Neyman" 0.0182534171593656
"12035" "Robust t-statistic, normal approx." "Neyman" 0.83694982856056
"12036" "Robust t-statistic, normal approx." "Neyman" 0.757963279721509
"12037" "Robust t-statistic, normal approx." "Neyman" 0.405227337555563
"12038" "Robust t-statistic, normal approx." "Neyman" 0.780042399707611
"12039" "Robust t-statistic, normal approx." "Neyman" 0.296845279506393
"12040" "Robust t-statistic, normal approx." "Neyman" 0.130761321208057
"12041" "Robust t-statistic, normal approx." "Neyman" 0.810613143375748
"12042" "Robust t-statistic, normal approx." "Neyman" 0.640637956775028
"12043" "Robust t-statistic, normal approx." "Neyman" 0.0502621022191823
"12044" "Robust t-statistic, normal approx." "Neyman" 0.875778884563174
"12045" "Robust t-statistic, normal approx." "Neyman" 0.864672696620603
"12046" "Robust t-statistic, normal approx." "Neyman" 0.916132943416337
"12047" "Robust t-statistic, normal approx." "Neyman" 0.534382260685936
"12048" "Robust t-statistic, normal approx." "Neyman" 0.112416229010522
"12049" "Robust t-statistic, normal approx." "Neyman" 0.897988816152314
"12050" "Robust t-statistic, normal approx." "Neyman" 0.777740267536533
"12051" "Robust t-statistic, normal approx." "Neyman" 0.885605623106406
"12052" "Robust t-statistic, normal approx." "Neyman" 0.908154096244237
"12053" "Robust t-statistic, normal approx." "Neyman" 0.149691895572744
"12054" "Robust t-statistic, normal approx." "Neyman" 0.864541699145259
"12055" "Robust t-statistic, normal approx." "Neyman" 0.649499585416615
"12056" "Robust t-statistic, normal approx." "Neyman" 0.158157071869875
"12057" "Robust t-statistic, normal approx." "Neyman" 0.404596426125373
"12058" "Robust t-statistic, normal approx." "Neyman" 0.311814656795143
"12059" "Robust t-statistic, normal approx." "Neyman" 0.650668578728742
"12060" "Robust t-statistic, normal approx." "Neyman" 0.71519552586886
"12061" "Robust t-statistic, normal approx." "Neyman" 0.961026898378414
"12062" "Robust t-statistic, normal approx." "Neyman" 0.567991171231217
"12063" "Robust t-statistic, normal approx." "Neyman" 0.602851107229993
"12064" "Robust t-statistic, normal approx." "Neyman" 0.328549608187833
"12065" "Robust t-statistic, normal approx." "Neyman" 0.900856527484609
"12066" "Robust t-statistic, normal approx." "Neyman" 0.375202944308239
"12067" "Robust t-statistic, normal approx." "Neyman" 0.987918422843216
"12068" "Robust t-statistic, normal approx." "Neyman" 0.127446159718061
"12069" "Robust t-statistic, normal approx." "Neyman" 0.733455658104248
"12070" "Robust t-statistic, normal approx." "Neyman" 0.477914593473067
"12071" "Robust t-statistic, normal approx." "Neyman" 0.443257508615611
"12072" "Robust t-statistic, normal approx." "Neyman" 0.863360624842442
"12073" "Robust t-statistic, normal approx." "Neyman" 0.00714147043561408
"12074" "Robust t-statistic, normal approx." "Neyman" 0.399885013345724
"12075" "Robust t-statistic, normal approx." "Neyman" 0.549374055419463
"12076" "Robust t-statistic, normal approx." "Neyman" 0.12170187864258
"12077" "Robust t-statistic, normal approx." "Neyman" 0.753875939912894
"12078" "Robust t-statistic, normal approx." "Neyman" 0.679227890018604
"12079" "Robust t-statistic, normal approx." "Neyman" 0.879275526433621
"12080" "Robust t-statistic, normal approx." "Neyman" 0.846933950723318
"12081" "Robust t-statistic, normal approx." "Neyman" 0.76633932493671
"12082" "Robust t-statistic, normal approx." "Neyman" 0.366377844533301
"12083" "Robust t-statistic, normal approx." "Neyman" 0.881060017339242
"12084" "Robust t-statistic, normal approx." "Neyman" 0.996154911216238
"12085" "Robust t-statistic, normal approx." "Neyman" 0.895915610221213
"12086" "Robust t-statistic, normal approx." "Neyman" 0.412189044500758
"12087" "Robust t-statistic, normal approx." "Neyman" 0.697193847429076
"12088" "Robust t-statistic, normal approx." "Neyman" 0.639859692962796
"12089" "Robust t-statistic, normal approx." "Neyman" 0.629104094217183
"12090" "Robust t-statistic, normal approx." "Neyman" 0.628005246176226
"12091" "Robust t-statistic, normal approx." "Neyman" 0.39627619981344
"12092" "Robust t-statistic, normal approx." "Neyman" 0.921961806401439
"12093" "Robust t-statistic, normal approx." "Neyman" 0.238553910469017
"12094" "Robust t-statistic, normal approx." "Neyman" 0.523052886833212
"12095" "Robust t-statistic, normal approx." "Neyman" 0.74891984369825
"12096" "Robust t-statistic, normal approx." "Neyman" 0.0753166051926686
"12097" "Robust t-statistic, normal approx." "Neyman" 0.924451083814712
"12098" "Robust t-statistic, normal approx." "Neyman" 0.837823214315936
"12099" "Robust t-statistic, normal approx." "Neyman" 0.512462000151124
"12100" "Robust t-statistic, normal approx." "Neyman" 0.955010274833702
"12101" "Robust t-statistic, normal approx." "Neyman" 0.399280461988179
"12102" "Robust t-statistic, normal approx." "Neyman" 0.091584543872826
"12103" "Robust t-statistic, normal approx." "Neyman" 0.622671834219761
"12104" "Robust t-statistic, normal approx." "Neyman" 0.845561771176654
"12105" "Robust t-statistic, normal approx." "Neyman" 0.59838047217972
"12106" "Robust t-statistic, normal approx." "Neyman" 0.566145652702969
"12107" "Robust t-statistic, normal approx." "Neyman" 0.793168003538826
"12108" "Robust t-statistic, normal approx." "Neyman" 0.381407365658488
"12109" "Robust t-statistic, normal approx." "Neyman" 0.394803050502773
"12110" "Robust t-statistic, normal approx." "Neyman" 0.689881900171272
"12111" "Robust t-statistic, normal approx." "Neyman" 0.407360373084489
"12112" "Robust t-statistic, normal approx." "Neyman" 0.383937975475923
"12113" "Robust t-statistic, normal approx." "Neyman" 0.338083915172407
"12114" "Robust t-statistic, normal approx." "Neyman" 0.713160339371544
"12115" "Robust t-statistic, normal approx." "Neyman" 0.716333232333795
"12116" "Robust t-statistic, normal approx." "Neyman" 0.502182484235142
"12117" "Robust t-statistic, normal approx." "Neyman" 0.981447389169377
"12118" "Robust t-statistic, normal approx." "Neyman" 0.775662347348934
"12119" "Robust t-statistic, normal approx." "Neyman" 0.806021212137596
"12120" "Robust t-statistic, normal approx." "Neyman" 0.835364160935514
"12121" "Robust t-statistic, normal approx." "Neyman" 0.0657269968500793
"12122" "Robust t-statistic, normal approx." "Neyman" 0.651649943533748
"12123" "Robust t-statistic, normal approx." "Neyman" 0.684156086171269
"12124" "Robust t-statistic, normal approx." "Neyman" 0.363628400404165
"12125" "Robust t-statistic, normal approx." "Neyman" 0.821261984734796
"12126" "Robust t-statistic, normal approx." "Neyman" 0.841768913310716
"12127" "Robust t-statistic, normal approx." "Neyman" 0.822345199055569
"12128" "Robust t-statistic, normal approx." "Neyman" 0.550858780075566
"12129" "Robust t-statistic, normal approx." "Neyman" 0.840504232622577
"12130" "Robust t-statistic, normal approx." "Neyman" 0.703842100156781
"12131" "Robust t-statistic, normal approx." "Neyman" 0.852599062933885
"12132" "Robust t-statistic, normal approx." "Neyman" 0.850654201446028
"12133" "Robust t-statistic, normal approx." "Neyman" 0.0716427511182032
"12134" "Robust t-statistic, normal approx." "Neyman" 0.696772191657608
"12135" "Robust t-statistic, normal approx." "Neyman" 0.874456030378475
"12136" "Robust t-statistic, normal approx." "Neyman" 0.132676177364078
"12137" "Robust t-statistic, normal approx." "Neyman" 0.695421416138796
"12138" "Robust t-statistic, normal approx." "Neyman" 0.740235150974848
"12139" "Robust t-statistic, normal approx." "Neyman" 0.786146691211598
"12140" "Robust t-statistic, normal approx." "Neyman" 0.947567265653319
"12141" "Robust t-statistic, normal approx." "Neyman" 0.133577330334421
"12142" "Robust t-statistic, normal approx." "Neyman" 0.724061354536915
"12143" "Robust t-statistic, normal approx." "Neyman" 0.482220757149484
"12144" "Robust t-statistic, normal approx." "Neyman" 0.939509069743506
"12145" "Robust t-statistic, normal approx." "Neyman" 0.424378042150025
"12146" "Robust t-statistic, normal approx." "Neyman" 0.766995780903177
"12147" "Robust t-statistic, normal approx." "Neyman" 0.0531761574161365
"12148" "Robust t-statistic, normal approx." "Neyman" 0.379839402329249
"12149" "Robust t-statistic, normal approx." "Neyman" 0.90027310784533
"12150" "Robust t-statistic, normal approx." "Neyman" 0.39891185149973
"12151" "Robust t-statistic, normal approx." "Neyman" 0.174511696186721
"12152" "Robust t-statistic, normal approx." "Neyman" 0.103696190672207
"12153" "Robust t-statistic, normal approx." "Neyman" 0.711618581676799
"12154" "Robust t-statistic, normal approx." "Neyman" 0.408634215742484
"12155" "Robust t-statistic, normal approx." "Neyman" 0.518916113908321
"12156" "Robust t-statistic, normal approx." "Neyman" 0.786572825013813
"12157" "Robust t-statistic, normal approx." "Neyman" 0.283386848036861
"12158" "Robust t-statistic, normal approx." "Neyman" 0.293458855630962
"12159" "Robust t-statistic, normal approx." "Neyman" 0.577987099902315
"12160" "Robust t-statistic, normal approx." "Neyman" 0.29873188093452
"12161" "Robust t-statistic, normal approx." "Neyman" 0.935263021876919
"12162" "Robust t-statistic, normal approx." "Neyman" 0.724508200459504
"12163" "Robust t-statistic, normal approx." "Neyman" 0.675042342061224
"12164" "Robust t-statistic, normal approx." "Neyman" 0.538255569693958
"12165" "Robust t-statistic, normal approx." "Neyman" 0.797436774591477
"12166" "Robust t-statistic, normal approx." "Neyman" 0.532473921840378
"12167" "Robust t-statistic, normal approx." "Neyman" 0.85734899706284
"12168" "Robust t-statistic, normal approx." "Neyman" 0.747469045298899
"12169" "Robust t-statistic, normal approx." "Neyman" 0.530621882393078
"12170" "Robust t-statistic, normal approx." "Neyman" 0.0185228027804685
"12171" "Robust t-statistic, normal approx." "Neyman" 0.347513886743936
"12172" "Robust t-statistic, normal approx." "Neyman" 0.330037479933155
"12173" "Robust t-statistic, normal approx." "Neyman" 0.730290295980103
"12174" "Robust t-statistic, normal approx." "Neyman" 0.463383480423206
"12175" "Robust t-statistic, normal approx." "Neyman" 0.155027756565564
"12176" "Robust t-statistic, normal approx." "Neyman" 0.788399569542555
"12177" "Robust t-statistic, normal approx." "Neyman" 0.462717870559
"12178" "Robust t-statistic, normal approx." "Neyman" 0.789587546730424
"12179" "Robust t-statistic, normal approx." "Neyman" 0.315291042520547
"12180" "Robust t-statistic, normal approx." "Neyman" 0.902174266133019
"12181" "Robust t-statistic, normal approx." "Neyman" 0.150257764359223
"12182" "Robust t-statistic, normal approx." "Neyman" 0.320429795399567
"12183" "Robust t-statistic, normal approx." "Neyman" 0.357836962673045
"12184" "Robust t-statistic, normal approx." "Neyman" 0.376159632244362
"12185" "Robust t-statistic, normal approx." "Neyman" 0.824361636505752
"12186" "Robust t-statistic, normal approx." "Neyman" 0.26089038644385
"12187" "Robust t-statistic, normal approx." "Neyman" 0.673032662900134
"12188" "Robust t-statistic, normal approx." "Neyman" 0.766595005124615
"12189" "Robust t-statistic, normal approx." "Neyman" 0.883619739849126
"12190" "Robust t-statistic, normal approx." "Neyman" 0.423161503101589
"12191" "Robust t-statistic, normal approx." "Neyman" 0.763508694761552
"12192" "Robust t-statistic, normal approx." "Neyman" 0.499974229209688
"12193" "Robust t-statistic, normal approx." "Neyman" 0.820670230896954
"12194" "Robust t-statistic, normal approx." "Neyman" 0.551654591909037
"12195" "Robust t-statistic, normal approx." "Neyman" 0.743324639035763
"12196" "Robust t-statistic, normal approx." "Neyman" 0.982908626613761
"12197" "Robust t-statistic, normal approx." "Neyman" 0.431237750234526
"12198" "Robust t-statistic, normal approx." "Neyman" 0.434765643183136
"12199" "Robust t-statistic, normal approx." "Neyman" 0.40098403205836
"12200" "Robust t-statistic, normal approx." "Neyman" 0.375444331839773
"12201" "Robust t-statistic, normal approx." "Neyman" 0.942529977697041
"12202" "Robust t-statistic, normal approx." "Neyman" 0.449443462135269
"12203" "Robust t-statistic, normal approx." "Neyman" 0.0879887637054479
"12204" "Robust t-statistic, normal approx." "Neyman" 0.822858560569995
"12205" "Robust t-statistic, normal approx." "Neyman" 0.14789379966621
"12206" "Robust t-statistic, normal approx." "Neyman" 0.242882370310224
"12207" "Robust t-statistic, normal approx." "Neyman" 0.314032131830739
"12208" "Robust t-statistic, normal approx." "Neyman" 0.967806398330293
"12209" "Robust t-statistic, normal approx." "Neyman" 0.348404606912663
"12210" "Robust t-statistic, normal approx." "Neyman" 0.732600490755366
"12211" "Robust t-statistic, normal approx." "Neyman" 0.0542140085538576
"12212" "Robust t-statistic, normal approx." "Neyman" 0.934396279947587
"12213" "Robust t-statistic, normal approx." "Neyman" 0.284913196336037
"12214" "Robust t-statistic, normal approx." "Neyman" 0.633331598802328
"12215" "Robust t-statistic, normal approx." "Neyman" 0.264726457282128
"12216" "Robust t-statistic, normal approx." "Neyman" 0.301268284558155
"12217" "Robust t-statistic, normal approx." "Neyman" 0.528577769963209
"12218" "Robust t-statistic, normal approx." "Neyman" 0.871302497636586
"12219" "Robust t-statistic, normal approx." "Neyman" 0.949712033237312
"12220" "Robust t-statistic, normal approx." "Neyman" 0.855035871851821
"12221" "Robust t-statistic, normal approx." "Neyman" 0.919931530107219
"12222" "Robust t-statistic, normal approx." "Neyman" 0.210205346514042
"12223" "Robust t-statistic, normal approx." "Neyman" 0.442180832403206
"12224" "Robust t-statistic, normal approx." "Neyman" 0.485934130466695
"12225" "Robust t-statistic, normal approx." "Neyman" 0.311102841957394
"12226" "Robust t-statistic, normal approx." "Neyman" 0.377525839130516
"12227" "Robust t-statistic, normal approx." "Neyman" 0.13757431703981
"12228" "Robust t-statistic, normal approx." "Neyman" 0.538513514558046
"12229" "Robust t-statistic, normal approx." "Neyman" 0.357510427076263
"12230" "Robust t-statistic, normal approx." "Neyman" 0.951819305763216
"12231" "Robust t-statistic, normal approx." "Neyman" 0.573158296276791
"12232" "Robust t-statistic, normal approx." "Neyman" 0.631020161912846
"12233" "Robust t-statistic, normal approx." "Neyman" 0.307080801108944
"12234" "Robust t-statistic, normal approx." "Neyman" 0.371615299352051
"12235" "Robust t-statistic, normal approx." "Neyman" 0.333283722998819
"12236" "Robust t-statistic, normal approx." "Neyman" 0.582875290271459
"12237" "Robust t-statistic, normal approx." "Neyman" 0.0952642646992534
"12238" "Robust t-statistic, normal approx." "Neyman" 0.537837599013245
"12239" "Robust t-statistic, normal approx." "Neyman" 0.959936601753066
"12240" "Robust t-statistic, normal approx." "Neyman" 0.129480714296105
"12241" "Robust t-statistic, normal approx." "Neyman" 0.310035606582451
"12242" "Robust t-statistic, normal approx." "Neyman" 0.448278752350854
"12243" "Robust t-statistic, normal approx." "Neyman" 0.534489620230741
"12244" "Robust t-statistic, normal approx." "Neyman" 0.286643957685905
"12245" "Robust t-statistic, normal approx." "Neyman" 0.839652422357438
"12246" "Robust t-statistic, normal approx." "Neyman" 0.73905490165796
"12247" "Robust t-statistic, normal approx." "Neyman" 0.88602733916388
"12248" "Robust t-statistic, normal approx." "Neyman" 0.992854436283943
"12249" "Robust t-statistic, normal approx." "Neyman" 0.534489968288478
"12250" "Robust t-statistic, normal approx." "Neyman" 0.911422238794282
"12251" "Robust t-statistic, normal approx." "Neyman" 0.520970956116119
"12252" "Robust t-statistic, normal approx." "Neyman" 0.606367572917888
"12253" "Robust t-statistic, normal approx." "Neyman" 0.745155243594321
"12254" "Robust t-statistic, normal approx." "Neyman" 0.732975390449131
"12255" "Robust t-statistic, normal approx." "Neyman" 0.502641435891731
"12256" "Robust t-statistic, normal approx." "Neyman" 0.509620632093097
"12257" "Robust t-statistic, normal approx." "Neyman" 0.204607185714183
"12258" "Robust t-statistic, normal approx." "Neyman" 0.58856304465316
"12259" "Robust t-statistic, normal approx." "Neyman" 0.248221628155685
"12260" "Robust t-statistic, normal approx." "Neyman" 0.776881203868069
"12261" "Robust t-statistic, normal approx." "Neyman" 0.19969412301225
"12262" "Robust t-statistic, normal approx." "Neyman" 0.747101167049637
"12263" "Robust t-statistic, normal approx." "Neyman" 0.77144258811785
"12264" "Robust t-statistic, normal approx." "Neyman" 0.0499424452562569
"12265" "Robust t-statistic, normal approx." "Neyman" 0.199041327091112
"12266" "Robust t-statistic, normal approx." "Neyman" 0.365876715826396
"12267" "Robust t-statistic, normal approx." "Neyman" 0.340597939137999
"12268" "Robust t-statistic, normal approx." "Neyman" 0.669501476729166
"12269" "Robust t-statistic, normal approx." "Neyman" 0.815108122967024
"12270" "Robust t-statistic, normal approx." "Neyman" 0.467085473569571
"12271" "Robust t-statistic, normal approx." "Neyman" 0.906935823189519
"12272" "Robust t-statistic, normal approx." "Neyman" 0.887247417287994
"12273" "Robust t-statistic, normal approx." "Neyman" 0.225144080554153
"12274" "Robust t-statistic, normal approx." "Neyman" 0.25230444512275
"12275" "Robust t-statistic, normal approx." "Neyman" 0.451095738360529
"12276" "Robust t-statistic, normal approx." "Neyman" 0.895241897643843
"12277" "Robust t-statistic, normal approx." "Neyman" 0.788673810232989
"12278" "Robust t-statistic, normal approx." "Neyman" 0.551615030217808
"12279" "Robust t-statistic, normal approx." "Neyman" 0.831068266626152
"12280" "Robust t-statistic, normal approx." "Neyman" 0.571488734764483
"12281" "Robust t-statistic, normal approx." "Neyman" 0.69440543553639
"12282" "Robust t-statistic, normal approx." "Neyman" 0.714711203069881
"12283" "Robust t-statistic, normal approx." "Neyman" 0.0802299295799869
"12284" "Robust t-statistic, normal approx." "Neyman" 0.236218955750148
"12285" "Robust t-statistic, normal approx." "Neyman" 0.133242175406806
"12286" "Robust t-statistic, normal approx." "Neyman" 0.808420485162621
"12287" "Robust t-statistic, normal approx." "Neyman" 0.971789922320941
"12288" "Robust t-statistic, normal approx." "Neyman" 0.688991418738254
"12289" "Robust t-statistic, normal approx." "Neyman" 0.972869399326173
"12290" "Robust t-statistic, normal approx." "Neyman" 0.796038443615071
"12291" "Robust t-statistic, normal approx." "Neyman" 0.234939064531869
"12292" "Robust t-statistic, normal approx." "Neyman" 0.623381087474627
"12293" "Robust t-statistic, normal approx." "Neyman" 0.170703259226614
"12294" "Robust t-statistic, normal approx." "Neyman" 0.898753302725112
"12295" "Robust t-statistic, normal approx." "Neyman" 0.75220684265365
"12296" "Robust t-statistic, normal approx." "Neyman" 0.61722994477101
"12297" "Robust t-statistic, normal approx." "Neyman" 0.213682534509691
"12298" "Robust t-statistic, normal approx." "Neyman" 0.897400128537946
"12299" "Robust t-statistic, normal approx." "Neyman" 0.729011861131364
"12300" "Robust t-statistic, normal approx." "Neyman" 0.382619611446318
"12301" "Robust t-statistic, normal approx." "Neyman" 0.609449863516222
"12302" "Robust t-statistic, normal approx." "Neyman" 0.812001948905544
"12303" "Robust t-statistic, normal approx." "Neyman" 0.71711383493109
"12304" "Robust t-statistic, normal approx." "Neyman" 0.3887096458398
"12305" "Robust t-statistic, normal approx." "Neyman" 0.696345276850636
"12306" "Robust t-statistic, normal approx." "Neyman" 0.578741264151329
"12307" "Robust t-statistic, normal approx." "Neyman" 0.589029836353668
"12308" "Robust t-statistic, normal approx." "Neyman" 0.681785740147892
"12309" "Robust t-statistic, normal approx." "Neyman" 0.824250646776776
"12310" "Robust t-statistic, normal approx." "Neyman" 0.780274562790629
"12311" "Robust t-statistic, normal approx." "Neyman" 0.237412871899909
"12312" "Robust t-statistic, normal approx." "Neyman" 0.766486641359247
"12313" "Robust t-statistic, normal approx." "Neyman" 0.861013980182605
"12314" "Robust t-statistic, normal approx." "Neyman" 0.484916474739734
"12315" "Robust t-statistic, normal approx." "Neyman" 0.251499581051664
"12316" "Robust t-statistic, normal approx." "Neyman" 0.885439398623972
"12317" "Robust t-statistic, normal approx." "Neyman" 0.307664978811986
"12318" "Robust t-statistic, normal approx." "Neyman" 0.126966763624615
"12319" "Robust t-statistic, normal approx." "Neyman" 0.593694802260833
"12320" "Robust t-statistic, normal approx." "Neyman" 0.634610657037777
"12321" "Robust t-statistic, normal approx." "Neyman" 0.224989936740335
"12322" "Robust t-statistic, normal approx." "Neyman" 0.421255547205817
"12323" "Robust t-statistic, normal approx." "Neyman" 0.896626535793457
"12324" "Robust t-statistic, normal approx." "Neyman" 0.201942910959533
"12325" "Robust t-statistic, normal approx." "Neyman" 0.132060556237522
"12326" "Robust t-statistic, normal approx." "Neyman" 0.62019919698732
"12327" "Robust t-statistic, normal approx." "Neyman" 0.317139025048456
"12328" "Robust t-statistic, normal approx." "Neyman" 0.622634347198475
"12329" "Robust t-statistic, normal approx." "Neyman" 0.334142896849826
"12330" "Robust t-statistic, normal approx." "Neyman" 0.873819256070389
"12331" "Robust t-statistic, normal approx." "Neyman" 0.774660510809412
"12332" "Robust t-statistic, normal approx." "Neyman" 0.872075556567688
"12333" "Robust t-statistic, normal approx." "Neyman" 0.358791964186641
"12334" "Robust t-statistic, normal approx." "Neyman" 0.843066023919673
"12335" "Robust t-statistic, normal approx." "Neyman" 0.206132020666681
"12336" "Robust t-statistic, normal approx." "Neyman" 0.217120041060707
"12337" "Robust t-statistic, normal approx." "Neyman" 0.60327744613292
"12338" "Robust t-statistic, normal approx." "Neyman" 0.645686109501801
"12339" "Robust t-statistic, normal approx." "Neyman" 0.591244579993701
"12340" "Robust t-statistic, normal approx." "Neyman" 0.404266435625968
"12341" "Robust t-statistic, normal approx." "Neyman" 0.332816265234503
"12342" "Robust t-statistic, normal approx." "Neyman" 0.29471026617402
"12343" "Robust t-statistic, normal approx." "Neyman" 0.166929495940843
"12344" "Robust t-statistic, normal approx." "Neyman" 0.674505785548158
"12345" "Robust t-statistic, normal approx." "Neyman" 0.104960208498237
"12346" "Robust t-statistic, normal approx." "Neyman" 0.356469073506596
"12347" "Robust t-statistic, normal approx." "Neyman" 0.897229277587202
"12348" "Robust t-statistic, normal approx." "Neyman" 0.878134358006434
"12349" "Robust t-statistic, normal approx." "Neyman" 0.869604225950999
"12350" "Robust t-statistic, normal approx." "Neyman" 0.8917791620901
"12351" "Robust t-statistic, normal approx." "Neyman" 0.518676733204944
"12352" "Robust t-statistic, normal approx." "Neyman" 0.244787129114077
"12353" "Robust t-statistic, normal approx." "Neyman" 0.998545866256972
"12354" "Robust t-statistic, normal approx." "Neyman" 0.748002459178123
"12355" "Robust t-statistic, normal approx." "Neyman" 0.533021281722598
"12356" "Robust t-statistic, normal approx." "Neyman" 0.781808636566749
"12357" "Robust t-statistic, normal approx." "Neyman" 0.939131363719959
"12358" "Robust t-statistic, normal approx." "Neyman" 0.685485750727521
"12359" "Robust t-statistic, normal approx." "Neyman" 0.244607379964136
"12360" "Robust t-statistic, normal approx." "Neyman" 0.821524647156213
"12361" "Robust t-statistic, normal approx." "Neyman" 0.693173197716775
"12362" "Robust t-statistic, normal approx." "Neyman" 0.0240373475032813
"12363" "Robust t-statistic, normal approx." "Neyman" 0.678242658269345
"12364" "Robust t-statistic, normal approx." "Neyman" 0.760758046050505
"12365" "Robust t-statistic, normal approx." "Neyman" 0.670837955543212
"12366" "Robust t-statistic, normal approx." "Neyman" 0.639092218493948
"12367" "Robust t-statistic, normal approx." "Neyman" 0.940358063408941
"12368" "Robust t-statistic, normal approx." "Neyman" 0.279843739532213
"12369" "Robust t-statistic, normal approx." "Neyman" 0.815568749823669
"12370" "Robust t-statistic, normal approx." "Neyman" 0.679921676655764
"12371" "Robust t-statistic, normal approx." "Neyman" 0.744550568793419
"12372" "Robust t-statistic, normal approx." "Neyman" 0.593445887308893
"12373" "Robust t-statistic, normal approx." "Neyman" 0.420620605454584
"12374" "Robust t-statistic, normal approx." "Neyman" 0.476875720664637
"12375" "Robust t-statistic, normal approx." "Neyman" 0.688289061449976
"12376" "Robust t-statistic, normal approx." "Neyman" 0.536586026587963
"12377" "Robust t-statistic, normal approx." "Neyman" 0.130885597433616
"12378" "Robust t-statistic, normal approx." "Neyman" 0.488994439986682
"12379" "Robust t-statistic, normal approx." "Neyman" 0.558026274799799
"12380" "Robust t-statistic, normal approx." "Neyman" 0.780327818826689
"12381" "Robust t-statistic, normal approx." "Neyman" 0.398983446421346
"12382" "Robust t-statistic, normal approx." "Neyman" 0.568096717379798
"12383" "Robust t-statistic, normal approx." "Neyman" 0.964633884026209
"12384" "Robust t-statistic, normal approx." "Neyman" 0.526278578843517
"12385" "Robust t-statistic, normal approx." "Neyman" 0.384010688417761
"12386" "Robust t-statistic, normal approx." "Neyman" 0.761971405247405
"12387" "Robust t-statistic, normal approx." "Neyman" 0.349595056688971
"12388" "Robust t-statistic, normal approx." "Neyman" 0.750924877315136
"12389" "Robust t-statistic, normal approx." "Neyman" 0.973627597758265
"12390" "Robust t-statistic, normal approx." "Neyman" 0.365600513618862
"12391" "Robust t-statistic, normal approx." "Neyman" 0.203648106078411
"12392" "Robust t-statistic, normal approx." "Neyman" 0.993820565214514
"12393" "Robust t-statistic, normal approx." "Neyman" 0.907599484404018
"12394" "Robust t-statistic, normal approx." "Neyman" 0.204942896091926
"12395" "Robust t-statistic, normal approx." "Neyman" 0.647823271400645
"12396" "Robust t-statistic, normal approx." "Neyman" 0.64159144619413
"12397" "Robust t-statistic, normal approx." "Neyman" 0.836492394193333
"12398" "Robust t-statistic, normal approx." "Neyman" 0.80416738977906
"12399" "Robust t-statistic, normal approx." "Neyman" 0.584843853995837
"12400" "Robust t-statistic, normal approx." "Neyman" 0.189158910263389
"12401" "Robust t-statistic, normal approx." "Neyman" 0.326472463439001
"12402" "Robust t-statistic, normal approx." "Neyman" 0.708422078278538
"12403" "Robust t-statistic, normal approx." "Neyman" 0.0219322038065937
"12404" "Robust t-statistic, normal approx." "Neyman" 0.397917768769705
"12405" "Robust t-statistic, normal approx." "Neyman" 0.483600398783854
"12406" "Robust t-statistic, normal approx." "Neyman" 0.455779890173107
"12407" "Robust t-statistic, normal approx." "Neyman" 0.319812610949783
"12408" "Robust t-statistic, normal approx." "Neyman" 0.713247405039148
"12409" "Robust t-statistic, normal approx." "Neyman" 0.453167215895869
"12410" "Robust t-statistic, normal approx." "Neyman" 0.22034524673361
"12411" "Robust t-statistic, normal approx." "Neyman" 0.755014432222844
"12412" "Robust t-statistic, normal approx." "Neyman" 0.343702753171486
"12413" "Robust t-statistic, normal approx." "Neyman" 0.772626405628897
"12414" "Robust t-statistic, normal approx." "Neyman" 0.185522559139842
"12415" "Robust t-statistic, normal approx." "Neyman" 0.534123683522558
"12416" "Robust t-statistic, normal approx." "Neyman" 0.865980423692396
"12417" "Robust t-statistic, normal approx." "Neyman" 0.198141609136975
"12418" "Robust t-statistic, normal approx." "Neyman" 0.114021753098431
"12419" "Robust t-statistic, normal approx." "Neyman" 0.827536115172571
"12420" "Robust t-statistic, normal approx." "Neyman" 0.469401538742749
"12421" "Robust t-statistic, normal approx." "Neyman" 0.882326942007976
"12422" "Robust t-statistic, normal approx." "Neyman" 0.307954366603886
"12423" "Robust t-statistic, normal approx." "Neyman" 0.206862855568513
"12424" "Robust t-statistic, normal approx." "Neyman" 0.427775290125329
"12425" "Robust t-statistic, normal approx." "Neyman" 0.946636412813965
"12426" "Robust t-statistic, normal approx." "Neyman" 0.891415982859423
"12427" "Robust t-statistic, normal approx." "Neyman" 0.946856360739706
"12428" "Robust t-statistic, normal approx." "Neyman" 0.831065128233657
"12429" "Robust t-statistic, normal approx." "Neyman" 0.590385541751596
"12430" "Robust t-statistic, normal approx." "Neyman" 0.6953331791448
"12431" "Robust t-statistic, normal approx." "Neyman" 0.515452095959264
"12432" "Robust t-statistic, normal approx." "Neyman" 0.0179952016387708
"12433" "Robust t-statistic, normal approx." "Neyman" 0.0518889874746029
"12434" "Robust t-statistic, normal approx." "Neyman" 0.691626080682362
"12435" "Robust t-statistic, normal approx." "Neyman" 0.750887625987836
"12436" "Robust t-statistic, normal approx." "Neyman" 0.690722245738654
"12437" "Robust t-statistic, normal approx." "Neyman" 0.574947875138028
"12438" "Robust t-statistic, normal approx." "Neyman" 0.457740975177882
"12439" "Robust t-statistic, normal approx." "Neyman" 0.52168174761563
"12440" "Robust t-statistic, normal approx." "Neyman" 0.354628520048835
"12441" "Robust t-statistic, normal approx." "Neyman" 0.721049912453803
"12442" "Robust t-statistic, normal approx." "Neyman" 0.212431527923
"12443" "Robust t-statistic, normal approx." "Neyman" 0.579744448947843
"12444" "Robust t-statistic, normal approx." "Neyman" 0.0101435521094346
"12445" "Robust t-statistic, normal approx." "Neyman" 0.536584715106111
"12446" "Robust t-statistic, normal approx." "Neyman" 0.779538538525707
"12447" "Robust t-statistic, normal approx." "Neyman" 0.395097250328178
"12448" "Robust t-statistic, normal approx." "Neyman" 0.019424718085036
"12449" "Robust t-statistic, normal approx." "Neyman" 0.585641935931442
"12450" "Robust t-statistic, normal approx." "Neyman" 0.631354937753681
"12451" "Robust t-statistic, normal approx." "Neyman" 0.987003423372923
"12452" "Robust t-statistic, normal approx." "Neyman" 0.223418711233693
"12453" "Robust t-statistic, normal approx." "Neyman" 0.648575081990984
"12454" "Robust t-statistic, normal approx." "Neyman" 0.864229623898928
"12455" "Robust t-statistic, normal approx." "Neyman" 0.611846908840402
"12456" "Robust t-statistic, normal approx." "Neyman" 0.329719762763137
"12457" "Robust t-statistic, normal approx." "Neyman" 0.426592358379187
"12458" "Robust t-statistic, normal approx." "Neyman" 0.517594150010846
"12459" "Robust t-statistic, normal approx." "Neyman" 0.817206807273876
"12460" "Robust t-statistic, normal approx." "Neyman" 0.304378550831378
"12461" "Robust t-statistic, normal approx." "Neyman" 0.738129059390556
"12462" "Robust t-statistic, normal approx." "Neyman" 0.0350017843162191
"12463" "Robust t-statistic, normal approx." "Neyman" 0.482028469540011
"12464" "Robust t-statistic, normal approx." "Neyman" 0.616236981688688
"12465" "Robust t-statistic, normal approx." "Neyman" 0.493021163948002
"12466" "Robust t-statistic, normal approx." "Neyman" 0.302157690400222
"12467" "Robust t-statistic, normal approx." "Neyman" 0.499366396667126
"12468" "Robust t-statistic, normal approx." "Neyman" 0.177254486912162
"12469" "Robust t-statistic, normal approx." "Neyman" 0.918550350512194
"12470" "Robust t-statistic, normal approx." "Neyman" 0.518264320413384
"12471" "Robust t-statistic, normal approx." "Neyman" 0.418895528125488
"12472" "Robust t-statistic, normal approx." "Neyman" 0.535762633868919
"12473" "Robust t-statistic, normal approx." "Neyman" 0.699769070943931
"12474" "Robust t-statistic, normal approx." "Neyman" 0.688165316443576
"12475" "Robust t-statistic, normal approx." "Neyman" 0.302588716397383
"12476" "Robust t-statistic, normal approx." "Neyman" 0.924419724767459
"12477" "Robust t-statistic, normal approx." "Neyman" 0.362876733252536
"12478" "Robust t-statistic, normal approx." "Neyman" 0.730362041424544
"12479" "Robust t-statistic, normal approx." "Neyman" 0.745630359979506
"12480" "Robust t-statistic, normal approx." "Neyman" 0.429606364901847
"12481" "Robust t-statistic, normal approx." "Neyman" 0.407196349062379
"12482" "Robust t-statistic, normal approx." "Neyman" 0.472463722555351
"12483" "Robust t-statistic, normal approx." "Neyman" 0.878801206378393
"12484" "Robust t-statistic, normal approx." "Neyman" 0.00471884000300382
"12485" "Robust t-statistic, normal approx." "Neyman" 0.986882612961637
"12486" "Robust t-statistic, normal approx." "Neyman" 0.34077005582139
"12487" "Robust t-statistic, normal approx." "Neyman" 0.645743587108158
"12488" "Robust t-statistic, normal approx." "Neyman" 0.623579103389072
"12489" "Robust t-statistic, normal approx." "Neyman" 0.877216089170489
"12490" "Robust t-statistic, normal approx." "Neyman" 0.140449072458344
"12491" "Robust t-statistic, normal approx." "Neyman" 0.32283109763103
"12492" "Robust t-statistic, normal approx." "Neyman" 0.2083896104262
"12493" "Robust t-statistic, normal approx." "Neyman" 0.997073697796217
"12494" "Robust t-statistic, normal approx." "Neyman" 0.752421113263436
"12495" "Robust t-statistic, normal approx." "Neyman" 0.197862749130127
"12496" "Robust t-statistic, normal approx." "Neyman" 0.97078191736799
"12497" "Robust t-statistic, normal approx." "Neyman" 0.771536926586743
"12498" "Robust t-statistic, normal approx." "Neyman" 0.083553777557674
"12499" "Robust t-statistic, normal approx." "Neyman" 0.805225052539549
"12500" "Robust t-statistic, normal approx." "Neyman" 0.615410600769503
"12501" "Robust t-statistic, normal approx." "Neyman" 0.441357521537986
"12502" "Robust t-statistic, normal approx." "Neyman" 0.261262225732484
"12503" "Robust t-statistic, normal approx." "Neyman" 0.963175687683167
"12504" "Robust t-statistic, normal approx." "Neyman" 0.441000583065354
"12505" "Robust t-statistic, normal approx." "Neyman" 0.308045650487641
"12506" "Robust t-statistic, normal approx." "Neyman" 0.337949238686108
"12507" "Robust t-statistic, normal approx." "Neyman" 0.927379388464874
"12508" "Robust t-statistic, normal approx." "Neyman" 0.185324336108978
"12509" "Robust t-statistic, normal approx." "Neyman" 0.138711134840169
"12510" "Robust t-statistic, normal approx." "Neyman" 0.251697113115727
"12511" "Robust t-statistic, normal approx." "Neyman" 0.908052820436671
"12512" "Robust t-statistic, normal approx." "Neyman" 0.626067292434373
"12513" "Robust t-statistic, normal approx." "Neyman" 0.283800052674665
"12514" "Robust t-statistic, normal approx." "Neyman" 0.181470463266147
"12515" "Robust t-statistic, normal approx." "Neyman" 0.909473013758866
"12516" "Robust t-statistic, normal approx." "Neyman" 0.443886984571755
"12517" "Robust t-statistic, normal approx." "Neyman" 0.407701202683294
"12518" "Robust t-statistic, normal approx." "Neyman" 0.719077891434633
"12519" "Robust t-statistic, normal approx." "Neyman" 0.919403325346654
"12520" "Robust t-statistic, normal approx." "Neyman" 0.337584426539846
"12521" "Robust t-statistic, normal approx." "Neyman" 0.435638185421006
"12522" "Robust t-statistic, normal approx." "Neyman" 0.708113899997621
"12523" "Robust t-statistic, normal approx." "Neyman" 0.206710356070754
"12524" "Robust t-statistic, normal approx." "Neyman" 0.648976379841055
"12525" "Robust t-statistic, normal approx." "Neyman" 0.669356217340816
"12526" "Robust t-statistic, normal approx." "Neyman" 0.450776005519223
"12527" "Robust t-statistic, normal approx." "Neyman" 0.920886345795299
"12528" "Robust t-statistic, normal approx." "Neyman" 0.366323437036401
"12529" "Robust t-statistic, normal approx." "Neyman" 0.259033829574958
"12530" "Robust t-statistic, normal approx." "Neyman" 0.836508584675468
"12531" "Robust t-statistic, normal approx." "Neyman" 0.892044619604601
"12532" "Robust t-statistic, normal approx." "Neyman" 0.586156645980104
"12533" "Robust t-statistic, normal approx." "Neyman" 0.91665386168902
"12534" "Robust t-statistic, normal approx." "Neyman" 0.936594050403803
"12535" "Robust t-statistic, normal approx." "Neyman" 0.682712197335251
"12536" "Robust t-statistic, normal approx." "Neyman" 0.625225798421714
"12537" "Robust t-statistic, normal approx." "Neyman" 0.935151848011103
"12538" "Robust t-statistic, normal approx." "Neyman" 0.270545023910548
"12539" "Robust t-statistic, normal approx." "Neyman" 0.343278267690251
"12540" "Robust t-statistic, normal approx." "Neyman" 0.942128432476578
"12541" "Robust t-statistic, normal approx." "Neyman" 0.0536090949012522
"12542" "Robust t-statistic, normal approx." "Neyman" 0.580454714381184
"12543" "Robust t-statistic, normal approx." "Neyman" 0.037916578749047
"12544" "Robust t-statistic, normal approx." "Neyman" 0.806780361479977
"12545" "Robust t-statistic, normal approx." "Neyman" 0.136877561736469
"12546" "Robust t-statistic, normal approx." "Neyman" 0.909828099930776
"12547" "Robust t-statistic, normal approx." "Neyman" 0.523079054887384
"12548" "Robust t-statistic, normal approx." "Neyman" 0.4390197401259
"12549" "Robust t-statistic, normal approx." "Neyman" 0.765922914795263
"12550" "Robust t-statistic, normal approx." "Neyman" 0.34316909079979
"12551" "Robust t-statistic, normal approx." "Neyman" 0.35137797060396
"12552" "Robust t-statistic, normal approx." "Neyman" 0.661998544563309
"12553" "Robust t-statistic, normal approx." "Neyman" 0.746009977290591
"12554" "Robust t-statistic, normal approx." "Neyman" 0.447624760945464
"12555" "Robust t-statistic, normal approx." "Neyman" 0.0109185570181727
"12556" "Robust t-statistic, normal approx." "Neyman" 0.613263938130781
"12557" "Robust t-statistic, normal approx." "Neyman" 0.667229147117697
"12558" "Robust t-statistic, normal approx." "Neyman" 0.946298668830578
"12559" "Robust t-statistic, normal approx." "Neyman" 0.746093574016373
"12560" "Robust t-statistic, normal approx." "Neyman" 0.388885836403533
"12561" "Robust t-statistic, normal approx." "Neyman" 0.935324948924242
"12562" "Robust t-statistic, normal approx." "Neyman" 0.536193119267839
"12563" "Robust t-statistic, normal approx." "Neyman" 0.472862674562384
"12564" "Robust t-statistic, normal approx." "Neyman" 0.653236433810887
"12565" "Robust t-statistic, normal approx." "Neyman" 0.0650197278728402
"12566" "Robust t-statistic, normal approx." "Neyman" 0.521231001860068
"12567" "Robust t-statistic, normal approx." "Neyman" 0.998839720464781
"12568" "Robust t-statistic, normal approx." "Neyman" 0.0512827690742561
"12569" "Robust t-statistic, normal approx." "Neyman" 0.298152381387016
"12570" "Robust t-statistic, normal approx." "Neyman" 0.769860142748205
"12571" "Robust t-statistic, normal approx." "Neyman" 0.852087321095597
"12572" "Robust t-statistic, normal approx." "Neyman" 0.544731597206821
"12573" "Robust t-statistic, normal approx." "Neyman" 0.393596667611011
"12574" "Robust t-statistic, normal approx." "Neyman" 0.901123252526835
"12575" "Robust t-statistic, normal approx." "Neyman" 0.399765957817245
"12576" "Robust t-statistic, normal approx." "Neyman" 0.534836144206503
"12577" "Robust t-statistic, normal approx." "Neyman" 0.434675992217525
"12578" "Robust t-statistic, normal approx." "Neyman" 0.525620464093047
"12579" "Robust t-statistic, normal approx." "Neyman" 0.998962007713878
"12580" "Robust t-statistic, normal approx." "Neyman" 0.656840859958955
"12581" "Robust t-statistic, normal approx." "Neyman" 0.468020955281629
"12582" "Robust t-statistic, normal approx." "Neyman" 0.429100773975726
"12583" "Robust t-statistic, normal approx." "Neyman" 0.609686375077506
"12584" "Robust t-statistic, normal approx." "Neyman" 0.891830470908574
"12585" "Robust t-statistic, normal approx." "Neyman" 0.4920045332862
"12586" "Robust t-statistic, normal approx." "Neyman" 0.407105430089056
"12587" "Robust t-statistic, normal approx." "Neyman" 0.115476584382381
"12588" "Robust t-statistic, normal approx." "Neyman" 0.576390645567641
"12589" "Robust t-statistic, normal approx." "Neyman" 0.43929547369678
"12590" "Robust t-statistic, normal approx." "Neyman" 0.827925503872338
"12591" "Robust t-statistic, normal approx." "Neyman" 0.475989689405444
"12592" "Robust t-statistic, normal approx." "Neyman" 0.151051943132855
"12593" "Robust t-statistic, normal approx." "Neyman" 0.70031388788858
"12594" "Robust t-statistic, normal approx." "Neyman" 0.314982930033472
"12595" "Robust t-statistic, normal approx." "Neyman" 0.315288580603613
"12596" "Robust t-statistic, normal approx." "Neyman" 0.16276211172229
"12597" "Robust t-statistic, normal approx." "Neyman" 0.103799594256273
"12598" "Robust t-statistic, normal approx." "Neyman" 0.000536176694799773
"12599" "Robust t-statistic, normal approx." "Neyman" 0.0639707934611784
"12600" "Robust t-statistic, normal approx." "Neyman" 0.0410479859805817
"12601" "Robust t-statistic, normal approx." "Neyman" 0.699185868999997
"12602" "Robust t-statistic, normal approx." "Neyman" 0.315801751292818
"12603" "Robust t-statistic, normal approx." "Neyman" 0.697732201732665
"12604" "Robust t-statistic, normal approx." "Neyman" 0.669813043478773
"12605" "Robust t-statistic, normal approx." "Neyman" 0.358029883638474
"12606" "Robust t-statistic, normal approx." "Neyman" 0.427488469147591
"12607" "Robust t-statistic, normal approx." "Neyman" 0.503827071698709
"12608" "Robust t-statistic, normal approx." "Neyman" 0.0790329309979168
"12609" "Robust t-statistic, normal approx." "Neyman" 0.487461080056953
"12610" "Robust t-statistic, normal approx." "Neyman" 0.595656429798313
"12611" "Robust t-statistic, normal approx." "Neyman" 0.719386282192288
"12612" "Robust t-statistic, normal approx." "Neyman" 0.609639277330298
"12613" "Robust t-statistic, normal approx." "Neyman" 0.515024635218457
"12614" "Robust t-statistic, normal approx." "Neyman" 0.71115213540795
"12615" "Robust t-statistic, normal approx." "Neyman" 0.354530015507096
"12616" "Robust t-statistic, normal approx." "Neyman" 0.847345577662503
"12617" "Robust t-statistic, normal approx." "Neyman" 0.909988955786248
"12618" "Robust t-statistic, normal approx." "Neyman" 0.637837805176283
"12619" "Robust t-statistic, normal approx." "Neyman" 0.708936060681362
"12620" "Robust t-statistic, normal approx." "Neyman" 0.232759927323333
"12621" "Robust t-statistic, normal approx." "Neyman" 0.320761863530444
"12622" "Robust t-statistic, normal approx." "Neyman" 0.276561207375794
"12623" "Robust t-statistic, normal approx." "Neyman" 0.701245368909443
"12624" "Robust t-statistic, normal approx." "Neyman" 0.878824240926499
"12625" "Robust t-statistic, normal approx." "Neyman" 0.641764012222684
"12626" "Robust t-statistic, normal approx." "Neyman" 0.302303671540126
"12627" "Robust t-statistic, normal approx." "Neyman" 0.336149406171725
"12628" "Robust t-statistic, normal approx." "Neyman" 0.49948847804833
"12629" "Robust t-statistic, normal approx." "Neyman" 0.724264934898284
"12630" "Robust t-statistic, normal approx." "Neyman" 0.108542599942518
"12631" "Robust t-statistic, normal approx." "Neyman" 0.141685281951073
"12632" "Robust t-statistic, normal approx." "Neyman" 0.977192906524779
"12633" "Robust t-statistic, normal approx." "Neyman" 0.927746150172125
"12634" "Robust t-statistic, normal approx." "Neyman" 0.457781174410905
"12635" "Robust t-statistic, normal approx." "Neyman" 0.420501489329312
"12636" "Robust t-statistic, normal approx." "Neyman" 0.223134476468335
"12637" "Robust t-statistic, normal approx." "Neyman" 0.0196252994498192
"12638" "Robust t-statistic, normal approx." "Neyman" 0.9156736242213
"12639" "Robust t-statistic, normal approx." "Neyman" 0.84254253145009
"12640" "Robust t-statistic, normal approx." "Neyman" 0.26275051922134
"12641" "Robust t-statistic, normal approx." "Neyman" 0.352718650936252
"12642" "Robust t-statistic, normal approx." "Neyman" 0.57239834345783
"12643" "Robust t-statistic, normal approx." "Neyman" 0.292981206015859
"12644" "Robust t-statistic, normal approx." "Neyman" 0.812440205293017
"12645" "Robust t-statistic, normal approx." "Neyman" 0.774620749732956
"12646" "Robust t-statistic, normal approx." "Neyman" 0.27637084980394
"12647" "Robust t-statistic, normal approx." "Neyman" 0.771151229131797
"12648" "Robust t-statistic, normal approx." "Neyman" 0.843832424333548
"12649" "Robust t-statistic, normal approx." "Neyman" 0.842831485362667
"12650" "Robust t-statistic, normal approx." "Neyman" 0.877813431100432
"12651" "Robust t-statistic, normal approx." "Neyman" 0.592799390117209
"12652" "Robust t-statistic, normal approx." "Neyman" 0.275917083466165
"12653" "Robust t-statistic, normal approx." "Neyman" 0.676296730689503
"12654" "Robust t-statistic, normal approx." "Neyman" 0.404974961320384
"12655" "Robust t-statistic, normal approx." "Neyman" 0.265240285042783
"12656" "Robust t-statistic, normal approx." "Neyman" 0.461479277142572
"12657" "Robust t-statistic, normal approx." "Neyman" 0.343189460568276
"12658" "Robust t-statistic, normal approx." "Neyman" 0.983699749182641
"12659" "Robust t-statistic, normal approx." "Neyman" 0.550463193414258
"12660" "Robust t-statistic, normal approx." "Neyman" 0.924788779420258
"12661" "Robust t-statistic, normal approx." "Neyman" 0.617122588892679
"12662" "Robust t-statistic, normal approx." "Neyman" 0.793037464444169
"12663" "Robust t-statistic, normal approx." "Neyman" 0.761014894724886
"12664" "Robust t-statistic, normal approx." "Neyman" 0.855875090310192
"12665" "Robust t-statistic, normal approx." "Neyman" 0.525110700178292
"12666" "Robust t-statistic, normal approx." "Neyman" 0.0148944254878873
"12667" "Robust t-statistic, normal approx." "Neyman" 0.948028462269577
"12668" "Robust t-statistic, normal approx." "Neyman" 0.297772142570584
"12669" "Robust t-statistic, normal approx." "Neyman" 0.189559027864499
"12670" "Robust t-statistic, normal approx." "Neyman" 0.711951180357663
"12671" "Robust t-statistic, normal approx." "Neyman" 0.260996839992494
"12672" "Robust t-statistic, normal approx." "Neyman" 0.982474878029832
"12673" "Robust t-statistic, normal approx." "Neyman" 0.452552519555665
"12674" "Robust t-statistic, normal approx." "Neyman" 0.761273128630276
"12675" "Robust t-statistic, normal approx." "Neyman" 0.204336776527745
"12676" "Robust t-statistic, normal approx." "Neyman" 0.925347021773031
"12677" "Robust t-statistic, normal approx." "Neyman" 0.894861593513686
"12678" "Robust t-statistic, normal approx." "Neyman" 0.622638186420095
"12679" "Robust t-statistic, normal approx." "Neyman" 0.894049760236148
"12680" "Robust t-statistic, normal approx." "Neyman" 0.0122524499242533
"12681" "Robust t-statistic, normal approx." "Neyman" 0.446542566008582
"12682" "Robust t-statistic, normal approx." "Neyman" 0.766440731399245
"12683" "Robust t-statistic, normal approx." "Neyman" 0.251920161622457
"12684" "Robust t-statistic, normal approx." "Neyman" 0.354273921122582
"12685" "Robust t-statistic, normal approx." "Neyman" 0.769074979199175
"12686" "Robust t-statistic, normal approx." "Neyman" 0.654628528226786
"12687" "Robust t-statistic, normal approx." "Neyman" 0.218292153114241
"12688" "Robust t-statistic, normal approx." "Neyman" 0.551254701489726
"12689" "Robust t-statistic, normal approx." "Neyman" 0.592806540771269
"12690" "Robust t-statistic, normal approx." "Neyman" 0.463992876289752
"12691" "Robust t-statistic, normal approx." "Neyman" 0.543132098789806
"12692" "Robust t-statistic, normal approx." "Neyman" 0.172191283364798
"12693" "Robust t-statistic, normal approx." "Neyman" 0.50500385880693
"12694" "Robust t-statistic, normal approx." "Neyman" 0.38568899802127
"12695" "Robust t-statistic, normal approx." "Neyman" 0.951305051756323
"12696" "Robust t-statistic, normal approx." "Neyman" 0.344057052932731
"12697" "Robust t-statistic, normal approx." "Neyman" 0.734356709057697
"12698" "Robust t-statistic, normal approx." "Neyman" 0.383793875717463
"12699" "Robust t-statistic, normal approx." "Neyman" 0.207754627141677
"12700" "Robust t-statistic, normal approx." "Neyman" 0.157798297739846
"12701" "Robust t-statistic, normal approx." "Neyman" 0.865743523036151
"12702" "Robust t-statistic, normal approx." "Neyman" 0.62402075443675
"12703" "Robust t-statistic, normal approx." "Neyman" 0.849949586430002
"12704" "Robust t-statistic, normal approx." "Neyman" 0.558123275640435
"12705" "Robust t-statistic, normal approx." "Neyman" 0.866025340139066
"12706" "Robust t-statistic, normal approx." "Neyman" 0.197817839975493
"12707" "Robust t-statistic, normal approx." "Neyman" 0.744261172504647
"12708" "Robust t-statistic, normal approx." "Neyman" 0.81611932343327
"12709" "Robust t-statistic, normal approx." "Neyman" 0.164263062816663
"12710" "Robust t-statistic, normal approx." "Neyman" 0.844328524685839
"12711" "Robust t-statistic, normal approx." "Neyman" 0.559774720565175
"12712" "Robust t-statistic, normal approx." "Neyman" 0.995424973203431
"12713" "Robust t-statistic, normal approx." "Neyman" 0.609373117963182
"12714" "Robust t-statistic, normal approx." "Neyman" 0.305755628855139
"12715" "Robust t-statistic, normal approx." "Neyman" 0.644159396008038
"12716" "Robust t-statistic, normal approx." "Neyman" 0.698263656270057
"12717" "Robust t-statistic, normal approx." "Neyman" 0.768230134565454
"12718" "Robust t-statistic, normal approx." "Neyman" 0.36193368557523
"12719" "Robust t-statistic, normal approx." "Neyman" 0.437142644375251
"12720" "Robust t-statistic, normal approx." "Neyman" 0.575069519015982
"12721" "Robust t-statistic, normal approx." "Neyman" 0.783567461788157
"12722" "Robust t-statistic, normal approx." "Neyman" 0.697269401253433
"12723" "Robust t-statistic, normal approx." "Neyman" 0.653381126185202
"12724" "Robust t-statistic, normal approx." "Neyman" 0.601816432220651
"12725" "Robust t-statistic, normal approx." "Neyman" 0.459476563658983
"12726" "Robust t-statistic, normal approx." "Neyman" 0.435584849038705
"12727" "Robust t-statistic, normal approx." "Neyman" 0.337957275501981
"12728" "Robust t-statistic, normal approx." "Neyman" 0.69432479127479
"12729" "Robust t-statistic, normal approx." "Neyman" 0.994243914771204
"12730" "Robust t-statistic, normal approx." "Neyman" 0.470283024413529
"12731" "Robust t-statistic, normal approx." "Neyman" 0.362318857334771
"12732" "Robust t-statistic, normal approx." "Neyman" 0.703831167817645
"12733" "Robust t-statistic, normal approx." "Neyman" 0.792484015832869
"12734" "Robust t-statistic, normal approx." "Neyman" 0.649363873442766
"12735" "Robust t-statistic, normal approx." "Neyman" 0.865663974835118
"12736" "Robust t-statistic, normal approx." "Neyman" 0.152244616984028
"12737" "Robust t-statistic, normal approx." "Neyman" 0.505941193080212
"12738" "Robust t-statistic, normal approx." "Neyman" 0.464245371935333
"12739" "Robust t-statistic, normal approx." "Neyman" 0.996792844780791
"12740" "Robust t-statistic, normal approx." "Neyman" 0.735153538767062
"12741" "Robust t-statistic, normal approx." "Neyman" 0.217293897146505
"12742" "Robust t-statistic, normal approx." "Neyman" 0.0533983478418589
"12743" "Robust t-statistic, normal approx." "Neyman" 0.376071775539581
"12744" "Robust t-statistic, normal approx." "Neyman" 0.555314671401587
"12745" "Robust t-statistic, normal approx." "Neyman" 0.99475010358509
"12746" "Robust t-statistic, normal approx." "Neyman" 0.810926558797448
"12747" "Robust t-statistic, normal approx." "Neyman" 0.939650001664477
"12748" "Robust t-statistic, normal approx." "Neyman" 0.787135521779421
"12749" "Robust t-statistic, normal approx." "Neyman" 0.21278734295411
"12750" "Robust t-statistic, normal approx." "Neyman" 0.923143485844113
"12751" "Robust t-statistic, normal approx." "Neyman" 0.614518837170373
"12752" "Robust t-statistic, normal approx." "Neyman" 0.778735947888494
"12753" "Robust t-statistic, normal approx." "Neyman" 0.693802830987807
"12754" "Robust t-statistic, normal approx." "Neyman" 0.748241302207439
"12755" "Robust t-statistic, normal approx." "Neyman" 0.479200518295674
"12756" "Robust t-statistic, normal approx." "Neyman" 0.494784257635254
"12757" "Robust t-statistic, normal approx." "Neyman" 0.347030784164375
"12758" "Robust t-statistic, normal approx." "Neyman" 0.855644185237139
"12759" "Robust t-statistic, normal approx." "Neyman" 0.0898658012129865
"12760" "Robust t-statistic, normal approx." "Neyman" 0.616770028069854
"12761" "Robust t-statistic, normal approx." "Neyman" 0.844564129827126
"12762" "Robust t-statistic, normal approx." "Neyman" 0.139738978897449
"12763" "Robust t-statistic, normal approx." "Neyman" 0.0767072573483487
"12764" "Robust t-statistic, normal approx." "Neyman" 0.773470902492062
"12765" "Robust t-statistic, normal approx." "Neyman" 0.989019299774541
"12766" "Robust t-statistic, normal approx." "Neyman" 0.718318822475907
"12767" "Robust t-statistic, normal approx." "Neyman" 0.0533049330325552
"12768" "Robust t-statistic, normal approx." "Neyman" 0.945676524505224
"12769" "Robust t-statistic, normal approx." "Neyman" 0.874529716536377
"12770" "Robust t-statistic, normal approx." "Neyman" 0.669591787539317
"12771" "Robust t-statistic, normal approx." "Neyman" 0.354392067472318
"12772" "Robust t-statistic, normal approx." "Neyman" 0.230233191581196
"12773" "Robust t-statistic, normal approx." "Neyman" 0.98537783536547
"12774" "Robust t-statistic, normal approx." "Neyman" 0.284287233308162
"12775" "Robust t-statistic, normal approx." "Neyman" 0.728851994828736
"12776" "Robust t-statistic, normal approx." "Neyman" 0.223357880908585
"12777" "Robust t-statistic, normal approx." "Neyman" 0.810949004081885
"12778" "Robust t-statistic, normal approx." "Neyman" 0.319152939674046
"12779" "Robust t-statistic, normal approx." "Neyman" 0.829106554446989
"12780" "Robust t-statistic, normal approx." "Neyman" 0.486224559747341
"12781" "Robust t-statistic, normal approx." "Neyman" 0.795890549056034
"12782" "Robust t-statistic, normal approx." "Neyman" 0.662007855840044
"12783" "Robust t-statistic, normal approx." "Neyman" 0.760891885258908
"12784" "Robust t-statistic, normal approx." "Neyman" 0.116792958227637
"12785" "Robust t-statistic, normal approx." "Neyman" 0.0841334634502484
"12786" "Robust t-statistic, normal approx." "Neyman" 0.0809871039580545
"12787" "Robust t-statistic, normal approx." "Neyman" 0.83783395401148
"12788" "Robust t-statistic, normal approx." "Neyman" 0.773662875858263
"12789" "Robust t-statistic, normal approx." "Neyman" 0.386845917506744
"12790" "Robust t-statistic, normal approx." "Neyman" 0.666670092496489
"12791" "Robust t-statistic, normal approx." "Neyman" 0.909027733129964
"12792" "Robust t-statistic, normal approx." "Neyman" 0.0184548001022484
"12793" "Robust t-statistic, normal approx." "Neyman" 0.94596582816845
"12794" "Robust t-statistic, normal approx." "Neyman" 0.652464214270934
"12795" "Robust t-statistic, normal approx." "Neyman" 0.58441386288316
"12796" "Robust t-statistic, normal approx." "Neyman" 0.67216299337451
"12797" "Robust t-statistic, normal approx." "Neyman" 0.423948819875081
"12798" "Robust t-statistic, normal approx." "Neyman" 0.916075097423673
"12799" "Robust t-statistic, normal approx." "Neyman" 0.560471325089686
"12800" "Robust t-statistic, normal approx." "Neyman" 0.633495748846446
"12801" "Robust t-statistic, normal approx." "Neyman" 0.65249183151493
"12802" "Robust t-statistic, normal approx." "Neyman" 0.888095138021348
"12803" "Robust t-statistic, normal approx." "Neyman" 0.557878298091869
"12804" "Robust t-statistic, normal approx." "Neyman" 0.182744904284159
"12805" "Robust t-statistic, normal approx." "Neyman" 0.420763506649501
"12806" "Robust t-statistic, normal approx." "Neyman" 0.146305096084761
"12807" "Robust t-statistic, normal approx." "Neyman" 0.148617622151698
"12808" "Robust t-statistic, normal approx." "Neyman" 0.417854060184853
"12809" "Robust t-statistic, normal approx." "Neyman" 0.485907398230702
"12810" "Robust t-statistic, normal approx." "Neyman" 0.252814102468633
"12811" "Robust t-statistic, normal approx." "Neyman" 0.334887695074681
"12812" "Robust t-statistic, normal approx." "Neyman" 0.0970526471592152
"12813" "Robust t-statistic, normal approx." "Neyman" 0.460846703356781
"12814" "Robust t-statistic, normal approx." "Neyman" 0.895440060791363
"12815" "Robust t-statistic, normal approx." "Neyman" 0.423281396072787
"12816" "Robust t-statistic, normal approx." "Neyman" 0.98408772774902
"12817" "Robust t-statistic, normal approx." "Neyman" 0.983081868348727
"12818" "Robust t-statistic, normal approx." "Neyman" 0.130566630366199
"12819" "Robust t-statistic, normal approx." "Neyman" 0.0333844510962102
"12820" "Robust t-statistic, normal approx." "Neyman" 0.585643680486268
"12821" "Robust t-statistic, normal approx." "Neyman" 0.280975304644531
"12822" "Robust t-statistic, normal approx." "Neyman" 0.762310557593491
"12823" "Robust t-statistic, normal approx." "Neyman" 0.404331251481587
"12824" "Robust t-statistic, normal approx." "Neyman" 0.775672365951423
"12825" "Robust t-statistic, normal approx." "Neyman" 0.622888251527338
"12826" "Robust t-statistic, normal approx." "Neyman" 0.812015319188672
"12827" "Robust t-statistic, normal approx." "Neyman" 0.424686575530926
"12828" "Robust t-statistic, normal approx." "Neyman" 0.0915538550504111
"12829" "Robust t-statistic, normal approx." "Neyman" 0.535609875991472
"12830" "Robust t-statistic, normal approx." "Neyman" 0.134796194556327
"12831" "Robust t-statistic, normal approx." "Neyman" 0.505097256918219
"12832" "Robust t-statistic, normal approx." "Neyman" 0.905396634217506
"12833" "Robust t-statistic, normal approx." "Neyman" 0.727352925269312
"12834" "Robust t-statistic, normal approx." "Neyman" 0.808018877679723
"12835" "Robust t-statistic, normal approx." "Neyman" 0.489931696054412
"12836" "Robust t-statistic, normal approx." "Neyman" 0.3725060699791
"12837" "Robust t-statistic, normal approx." "Neyman" 0.155496957668867
"12838" "Robust t-statistic, normal approx." "Neyman" 0.957818304690115
"12839" "Robust t-statistic, normal approx." "Neyman" 0.857419784947638
"12840" "Robust t-statistic, normal approx." "Neyman" 0.341244286406802
"12841" "Robust t-statistic, normal approx." "Neyman" 0.439303157134475
"12842" "Robust t-statistic, normal approx." "Neyman" 0.713209879888982
"12843" "Robust t-statistic, normal approx." "Neyman" 0.804268450024008
"12844" "Robust t-statistic, normal approx." "Neyman" 0.392522082354401
"12845" "Robust t-statistic, normal approx." "Neyman" 0.616132013280373
"12846" "Robust t-statistic, normal approx." "Neyman" 0.524189687558006
"12847" "Robust t-statistic, normal approx." "Neyman" 0.200131151263327
"12848" "Robust t-statistic, normal approx." "Neyman" 0.913944085545908
"12849" "Robust t-statistic, normal approx." "Neyman" 0.941260669664592
"12850" "Robust t-statistic, normal approx." "Neyman" 0.805522179313101
"12851" "Robust t-statistic, normal approx." "Neyman" 0.517518980446793
"12852" "Robust t-statistic, normal approx." "Neyman" 0.942967735596504
"12853" "Robust t-statistic, normal approx." "Neyman" 0.195039975579299
"12854" "Robust t-statistic, normal approx." "Neyman" 0.679281557546857
"12855" "Robust t-statistic, normal approx." "Neyman" 0.104307526617756
"12856" "Robust t-statistic, normal approx." "Neyman" 0.0426012136514431
"12857" "Robust t-statistic, normal approx." "Neyman" 0.77145468026876
"12858" "Robust t-statistic, normal approx." "Neyman" 0.672523308602794
"12859" "Robust t-statistic, normal approx." "Neyman" 0.219024938417255
"12860" "Robust t-statistic, normal approx." "Neyman" 0.665354483375369
"12861" "Robust t-statistic, normal approx." "Neyman" 0.0969663896666559
"12862" "Robust t-statistic, normal approx." "Neyman" 0.617270111018426
"12863" "Robust t-statistic, normal approx." "Neyman" 0.320141200440217
"12864" "Robust t-statistic, normal approx." "Neyman" 0.668256443782422
"12865" "Robust t-statistic, normal approx." "Neyman" 0.56545103587857
"12866" "Robust t-statistic, normal approx." "Neyman" 0.34112907281792
"12867" "Robust t-statistic, normal approx." "Neyman" 0.476186580720603
"12868" "Robust t-statistic, normal approx." "Neyman" 0.649096237254813
"12869" "Robust t-statistic, normal approx." "Neyman" 0.611840999055176
"12870" "Robust t-statistic, normal approx." "Neyman" 0.596950081287972
"12871" "Robust t-statistic, normal approx." "Neyman" 0.212565089547392
"12872" "Robust t-statistic, normal approx." "Neyman" 0.686483156717935
"12873" "Robust t-statistic, normal approx." "Neyman" 0.463883742329124
"12874" "Robust t-statistic, normal approx." "Neyman" 0.541847690745201
"12875" "Robust t-statistic, normal approx." "Neyman" 0.902948126028542
"12876" "Robust t-statistic, normal approx." "Neyman" 0.415166409892946
"12877" "Robust t-statistic, normal approx." "Neyman" 0.314460227208521
"12878" "Robust t-statistic, normal approx." "Neyman" 0.162386341620706
"12879" "Robust t-statistic, normal approx." "Neyman" 0.898521250613615
"12880" "Robust t-statistic, normal approx." "Neyman" 0.365354854458137
"12881" "Robust t-statistic, normal approx." "Neyman" 0.505504350884685
"12882" "Robust t-statistic, normal approx." "Neyman" 0.350515485010077
"12883" "Robust t-statistic, normal approx." "Neyman" 0.207811357905846
"12884" "Robust t-statistic, normal approx." "Neyman" 0.5345614845324
"12885" "Robust t-statistic, normal approx." "Neyman" 0.548685212174265
"12886" "Robust t-statistic, normal approx." "Neyman" 0.308430610362269
"12887" "Robust t-statistic, normal approx." "Neyman" 0.502936062181439
"12888" "Robust t-statistic, normal approx." "Neyman" 0.42085495751776
"12889" "Robust t-statistic, normal approx." "Neyman" 0.350687029118925
"12890" "Robust t-statistic, normal approx." "Neyman" 0.173593488719872
"12891" "Robust t-statistic, normal approx." "Neyman" 0.519839854211747
"12892" "Robust t-statistic, normal approx." "Neyman" 0.887987146703816
"12893" "Robust t-statistic, normal approx." "Neyman" 0.91508704801084
"12894" "Robust t-statistic, normal approx." "Neyman" 0.511010724455993
"12895" "Robust t-statistic, normal approx." "Neyman" 0.141344857625044
"12896" "Robust t-statistic, normal approx." "Neyman" 0.381658160769906
"12897" "Robust t-statistic, normal approx." "Neyman" 0.958917228754112
"12898" "Robust t-statistic, normal approx." "Neyman" 0.62288014520752
"12899" "Robust t-statistic, normal approx." "Neyman" 0.883388877618555
"12900" "Robust t-statistic, normal approx." "Neyman" 0.689689719909916
"12901" "Robust t-statistic, normal approx." "Neyman" 0.58174734239619
"12902" "Robust t-statistic, normal approx." "Neyman" 0.203369637190313
"12903" "Robust t-statistic, normal approx." "Neyman" 0.326590670056301
"12904" "Robust t-statistic, normal approx." "Neyman" 0.935051948530129
"12905" "Robust t-statistic, normal approx." "Neyman" 0.323229622417391
"12906" "Robust t-statistic, normal approx." "Neyman" 0.472888910293073
"12907" "Robust t-statistic, normal approx." "Neyman" 0.685711480826946
"12908" "Robust t-statistic, normal approx." "Neyman" 0.7270519433031
"12909" "Robust t-statistic, normal approx." "Neyman" 0.700575255864337
"12910" "Robust t-statistic, normal approx." "Neyman" 0.401156905842631
"12911" "Robust t-statistic, normal approx." "Neyman" 0.700248827277566
"12912" "Robust t-statistic, normal approx." "Neyman" 0.634789865996321
"12913" "Robust t-statistic, normal approx." "Neyman" 0.332215595084675
"12914" "Robust t-statistic, normal approx." "Neyman" 0.772269958032271
"12915" "Robust t-statistic, normal approx." "Neyman" 0.170928068679409
"12916" "Robust t-statistic, normal approx." "Neyman" 0.788398038886775
"12917" "Robust t-statistic, normal approx." "Neyman" 0.262594145607891
"12918" "Robust t-statistic, normal approx." "Neyman" 0.300806643218793
"12919" "Robust t-statistic, normal approx." "Neyman" 0.237321094659321
"12920" "Robust t-statistic, normal approx." "Neyman" 0.484304272026078
"12921" "Robust t-statistic, normal approx." "Neyman" 0.926477322474053
"12922" "Robust t-statistic, normal approx." "Neyman" 0.817062717209178
"12923" "Robust t-statistic, normal approx." "Neyman" 0.506766013404623
"12924" "Robust t-statistic, normal approx." "Neyman" 0.719121029683667
"12925" "Robust t-statistic, normal approx." "Neyman" 0.648936354707731
"12926" "Robust t-statistic, normal approx." "Neyman" 0.729928697615579
"12927" "Robust t-statistic, normal approx." "Neyman" 0.633624185654192
"12928" "Robust t-statistic, normal approx." "Neyman" 0.664942658358436
"12929" "Robust t-statistic, normal approx." "Neyman" 0.37405030025591
"12930" "Robust t-statistic, normal approx." "Neyman" 0.524926398093054
"12931" "Robust t-statistic, normal approx." "Neyman" 0.18095118260166
"12932" "Robust t-statistic, normal approx." "Neyman" 0.340322042689261
"12933" "Robust t-statistic, normal approx." "Neyman" 0.261590770262311
"12934" "Robust t-statistic, normal approx." "Neyman" 0.0683849826133218
"12935" "Robust t-statistic, normal approx." "Neyman" 0.713749681510004
"12936" "Robust t-statistic, normal approx." "Neyman" 0.960910303299175
"12937" "Robust t-statistic, normal approx." "Neyman" 0.967160310312782
"12938" "Robust t-statistic, normal approx." "Neyman" 0.414715342713322
"12939" "Robust t-statistic, normal approx." "Neyman" 0.908149074706436
"12940" "Robust t-statistic, normal approx." "Neyman" 0.970206796603124
"12941" "Robust t-statistic, normal approx." "Neyman" 0.918483789732678
"12942" "Robust t-statistic, normal approx." "Neyman" 0.963117675995415
"12943" "Robust t-statistic, normal approx." "Neyman" 0.558038685690069
"12944" "Robust t-statistic, normal approx." "Neyman" 0.346887532743933
"12945" "Robust t-statistic, normal approx." "Neyman" 0.638452414092797
"12946" "Robust t-statistic, normal approx." "Neyman" 0.164516174736958
"12947" "Robust t-statistic, normal approx." "Neyman" 0.522654347012138
"12948" "Robust t-statistic, normal approx." "Neyman" 0.736037733763569
"12949" "Robust t-statistic, normal approx." "Neyman" 0.923335452247702
"12950" "Robust t-statistic, normal approx." "Neyman" 0.81862354470147
"12951" "Robust t-statistic, normal approx." "Neyman" 0.879688804372911
"12952" "Robust t-statistic, normal approx." "Neyman" 0.985819777102914
"12953" "Robust t-statistic, normal approx." "Neyman" 0.568425510256228
"12954" "Robust t-statistic, normal approx." "Neyman" 0.995237530305382
"12955" "Robust t-statistic, normal approx." "Neyman" 0.918367541354514
"12956" "Robust t-statistic, normal approx." "Neyman" 0.211734353444716
"12957" "Robust t-statistic, normal approx." "Neyman" 0.638659346002834
"12958" "Robust t-statistic, normal approx." "Neyman" 0.223846543105694
"12959" "Robust t-statistic, normal approx." "Neyman" 0.906922427266242
"12960" "Robust t-statistic, normal approx." "Neyman" 0.81717593899835
"12961" "Robust t-statistic, normal approx." "Neyman" 0.760138481475355
"12962" "Robust t-statistic, normal approx." "Neyman" 0.274392370193516
"12963" "Robust t-statistic, normal approx." "Neyman" 0.841964514997597
"12964" "Robust t-statistic, normal approx." "Neyman" 0.857160208159619
"12965" "Robust t-statistic, normal approx." "Neyman" 0.0828823251543225
"12966" "Robust t-statistic, normal approx." "Neyman" 0.862097008374109
"12967" "Robust t-statistic, normal approx." "Neyman" 0.990250414207065
"12968" "Robust t-statistic, normal approx." "Neyman" 0.206206254036233
"12969" "Robust t-statistic, normal approx." "Neyman" 0.957672742636583
"12970" "Robust t-statistic, normal approx." "Neyman" 0.882153223498951
"12971" "Robust t-statistic, normal approx." "Neyman" 0.144951467171487
"12972" "Robust t-statistic, normal approx." "Neyman" 0.813301034104972
"12973" "Robust t-statistic, normal approx." "Neyman" 0.6388638432096
"12974" "Robust t-statistic, normal approx." "Neyman" 0.581366293275189
"12975" "Robust t-statistic, normal approx." "Neyman" 0.915092179821812
"12976" "Robust t-statistic, normal approx." "Neyman" 0.444505278460107
"12977" "Robust t-statistic, normal approx." "Neyman" 0.16101227854563
"12978" "Robust t-statistic, normal approx." "Neyman" 0.725942517306579
"12979" "Robust t-statistic, normal approx." "Neyman" 0.146592119892023
"12980" "Robust t-statistic, normal approx." "Neyman" 0.793984612544816
"12981" "Robust t-statistic, normal approx." "Neyman" 0.728089802599001
"12982" "Robust t-statistic, normal approx." "Neyman" 0.426369264348317
"12983" "Robust t-statistic, normal approx." "Neyman" 0.795593059218939
"12984" "Robust t-statistic, normal approx." "Neyman" 0.161668925635807
"12985" "Robust t-statistic, normal approx." "Neyman" 0.094713659524974
"12986" "Robust t-statistic, normal approx." "Neyman" 0.510615082205502
"12987" "Robust t-statistic, normal approx." "Neyman" 0.184113416705174
"12988" "Robust t-statistic, normal approx." "Neyman" 0.428358646769068
"12989" "Robust t-statistic, normal approx." "Neyman" 0.169552293787833
"12990" "Robust t-statistic, normal approx." "Neyman" 0.184908549512377
"12991" "Robust t-statistic, normal approx." "Neyman" 0.635943919635272
"12992" "Robust t-statistic, normal approx." "Neyman" 0.592047499124582
"12993" "Robust t-statistic, normal approx." "Neyman" 0.233946859897766
"12994" "Robust t-statistic, normal approx." "Neyman" 0.115307499066047
"12995" "Robust t-statistic, normal approx." "Neyman" 0.894273942351703
"12996" "Robust t-statistic, normal approx." "Neyman" 0.355669738539914
"12997" "Robust t-statistic, normal approx." "Neyman" 0.54085538113725
"12998" "Robust t-statistic, normal approx." "Neyman" 0.0715442626869702
"12999" "Robust t-statistic, normal approx." "Neyman" 0.465872997459911
"13000" "Robust t-statistic, normal approx." "Neyman" 0.309979642016493
"13001" "Robust t-statistic, normal approx." "Fisher" 0.764157524124747
"13002" "Robust t-statistic, normal approx." "Fisher" 0.798846909151186
"13003" "Robust t-statistic, normal approx." "Fisher" 0.262653098039448
"13004" "Robust t-statistic, normal approx." "Fisher" 0.257973602505351
"13005" "Robust t-statistic, normal approx." "Fisher" 0.773594142586757
"13006" "Robust t-statistic, normal approx." "Fisher" 0.734132338573447
"13007" "Robust t-statistic, normal approx." "Fisher" 0.979571887910375
"13008" "Robust t-statistic, normal approx." "Fisher" 0.280882381943616
"13009" "Robust t-statistic, normal approx." "Fisher" 0.246776628916334
"13010" "Robust t-statistic, normal approx." "Fisher" 0.869868800698268
"13011" "Robust t-statistic, normal approx." "Fisher" 0.783230425177229
"13012" "Robust t-statistic, normal approx." "Fisher" 0.417245396350709
"13013" "Robust t-statistic, normal approx." "Fisher" 0.508451404084207
"13014" "Robust t-statistic, normal approx." "Fisher" 0.904436285154628
"13015" "Robust t-statistic, normal approx." "Fisher" 0.292516395736294
"13016" "Robust t-statistic, normal approx." "Fisher" 0.662287494801325
"13017" "Robust t-statistic, normal approx." "Fisher" 0.918890449696571
"13018" "Robust t-statistic, normal approx." "Fisher" 0.677931697021291
"13019" "Robust t-statistic, normal approx." "Fisher" 0.664514249231389
"13020" "Robust t-statistic, normal approx." "Fisher" 0.0634310880465139
"13021" "Robust t-statistic, normal approx." "Fisher" 0.257021381511033
"13022" "Robust t-statistic, normal approx." "Fisher" 0.852563331357751
"13023" "Robust t-statistic, normal approx." "Fisher" 0.485859242047957
"13024" "Robust t-statistic, normal approx." "Fisher" 0.710503669457474
"13025" "Robust t-statistic, normal approx." "Fisher" 0.0208418939543329
"13026" "Robust t-statistic, normal approx." "Fisher" 0.844641975383347
"13027" "Robust t-statistic, normal approx." "Fisher" 0.582142194823663
"13028" "Robust t-statistic, normal approx." "Fisher" 0.0249669634675043
"13029" "Robust t-statistic, normal approx." "Fisher" 0.776795656112807
"13030" "Robust t-statistic, normal approx." "Fisher" 0.393117111485479
"13031" "Robust t-statistic, normal approx." "Fisher" 0.420881499816652
"13032" "Robust t-statistic, normal approx." "Fisher" 0.858690273539713
"13033" "Robust t-statistic, normal approx." "Fisher" 0.499287278626366
"13034" "Robust t-statistic, normal approx." "Fisher" 0.0438962229081228
"13035" "Robust t-statistic, normal approx." "Fisher" 0.999610530067758
"13036" "Robust t-statistic, normal approx." "Fisher" 0.766517001329471
"13037" "Robust t-statistic, normal approx." "Fisher" 0.473408932049964
"13038" "Robust t-statistic, normal approx." "Fisher" 0.817941811491882
"13039" "Robust t-statistic, normal approx." "Fisher" 0.290102464498804
"13040" "Robust t-statistic, normal approx." "Fisher" 0.14205831806711
"13041" "Robust t-statistic, normal approx." "Fisher" 0.79759462679797
"13042" "Robust t-statistic, normal approx." "Fisher" 0.620753462704544
"13043" "Robust t-statistic, normal approx." "Fisher" 0.0333220830099366
"13044" "Robust t-statistic, normal approx." "Fisher" 0.799742403221051
"13045" "Robust t-statistic, normal approx." "Fisher" 0.944074208006572
"13046" "Robust t-statistic, normal approx." "Fisher" 0.992173238600617
"13047" "Robust t-statistic, normal approx." "Fisher" 0.448110981864249
"13048" "Robust t-statistic, normal approx." "Fisher" 0.101251865694723
"13049" "Robust t-statistic, normal approx." "Fisher" 0.74852746242043
"13050" "Robust t-statistic, normal approx." "Fisher" 0.853804737389551
"13051" "Robust t-statistic, normal approx." "Fisher" 0.605283697031048
"13052" "Robust t-statistic, normal approx." "Fisher" 0.924174909295634
"13053" "Robust t-statistic, normal approx." "Fisher" 0.140629649816612
"13054" "Robust t-statistic, normal approx." "Fisher" 0.945402455461879
"13055" "Robust t-statistic, normal approx." "Fisher" 0.769158151629326
"13056" "Robust t-statistic, normal approx." "Fisher" 0.111078129315925
"13057" "Robust t-statistic, normal approx." "Fisher" 0.408687651543634
"13058" "Robust t-statistic, normal approx." "Fisher" 0.410366006782886
"13059" "Robust t-statistic, normal approx." "Fisher" 0.607014474320223
"13060" "Robust t-statistic, normal approx." "Fisher" 0.734325397847537
"13061" "Robust t-statistic, normal approx." "Fisher" 0.804798261366959
"13062" "Robust t-statistic, normal approx." "Fisher" 0.536586845658805
"13063" "Robust t-statistic, normal approx." "Fisher" 0.494957251679364
"13064" "Robust t-statistic, normal approx." "Fisher" 0.405383734126553
"13065" "Robust t-statistic, normal approx." "Fisher" 0.704144709046504
"13066" "Robust t-statistic, normal approx." "Fisher" 0.542532984959209
"13067" "Robust t-statistic, normal approx." "Fisher" 0.915012880814999
"13068" "Robust t-statistic, normal approx." "Fisher" 0.196637422210622
"13069" "Robust t-statistic, normal approx." "Fisher" 0.721814090408706
"13070" "Robust t-statistic, normal approx." "Fisher" 0.678330954579093
"13071" "Robust t-statistic, normal approx." "Fisher" 0.343347276688446
"13072" "Robust t-statistic, normal approx." "Fisher" 0.929764121644713
"13073" "Robust t-statistic, normal approx." "Fisher" 0.00665548768155899
"13074" "Robust t-statistic, normal approx." "Fisher" 0.349834701974358
"13075" "Robust t-statistic, normal approx." "Fisher" 0.604177693167252
"13076" "Robust t-statistic, normal approx." "Fisher" 0.0438215427415807
"13077" "Robust t-statistic, normal approx." "Fisher" 0.957005719275352
"13078" "Robust t-statistic, normal approx." "Fisher" 0.810980861027581
"13079" "Robust t-statistic, normal approx." "Fisher" 0.878979698370323
"13080" "Robust t-statistic, normal approx." "Fisher" 0.747755830550886
"13081" "Robust t-statistic, normal approx." "Fisher" 0.677558479870431
"13082" "Robust t-statistic, normal approx." "Fisher" 0.164332896228504
"13083" "Robust t-statistic, normal approx." "Fisher" 0.962174038476208
"13084" "Robust t-statistic, normal approx." "Fisher" 0.745665911190412
"13085" "Robust t-statistic, normal approx." "Fisher" 0.804309583740957
"13086" "Robust t-statistic, normal approx." "Fisher" 0.418580243958054
"13087" "Robust t-statistic, normal approx." "Fisher" 0.717166592369127
"13088" "Robust t-statistic, normal approx." "Fisher" 0.63814075809473
"13089" "Robust t-statistic, normal approx." "Fisher" 0.637609755048138
"13090" "Robust t-statistic, normal approx." "Fisher" 0.406694503092089
"13091" "Robust t-statistic, normal approx." "Fisher" 0.341398660626015
"13092" "Robust t-statistic, normal approx." "Fisher" 0.880297239025382
"13093" "Robust t-statistic, normal approx." "Fisher" 0.201998058216287
"13094" "Robust t-statistic, normal approx." "Fisher" 0.631841019983124
"13095" "Robust t-statistic, normal approx." "Fisher" 0.659253061351582
"13096" "Robust t-statistic, normal approx." "Fisher" 0.132164566786488
"13097" "Robust t-statistic, normal approx." "Fisher" 0.826056217817125
"13098" "Robust t-statistic, normal approx." "Fisher" 0.740475550549509
"13099" "Robust t-statistic, normal approx." "Fisher" 0.534738433219326
"13100" "Robust t-statistic, normal approx." "Fisher" 0.68733704131002
"13101" "Robust t-statistic, normal approx." "Fisher" 0.498135594298543
"13102" "Robust t-statistic, normal approx." "Fisher" 0.0684783390413573
"13103" "Robust t-statistic, normal approx." "Fisher" 0.422987897548974
"13104" "Robust t-statistic, normal approx." "Fisher" 0.884432431372788
"13105" "Robust t-statistic, normal approx." "Fisher" 0.384219295226523
"13106" "Robust t-statistic, normal approx." "Fisher" 0.572883213245104
"13107" "Robust t-statistic, normal approx." "Fisher" 0.938891733508554
"13108" "Robust t-statistic, normal approx." "Fisher" 0.491626448637945
"13109" "Robust t-statistic, normal approx." "Fisher" 0.336462996583741
"13110" "Robust t-statistic, normal approx." "Fisher" 0.793304116179187
"13111" "Robust t-statistic, normal approx." "Fisher" 0.298468079197613
"13112" "Robust t-statistic, normal approx." "Fisher" 0.361057262530009
"13113" "Robust t-statistic, normal approx." "Fisher" 0.30980682513938
"13114" "Robust t-statistic, normal approx." "Fisher" 0.785817165514311
"13115" "Robust t-statistic, normal approx." "Fisher" 0.776287047581794
"13116" "Robust t-statistic, normal approx." "Fisher" 0.551695272013081
"13117" "Robust t-statistic, normal approx." "Fisher" 0.968283256671274
"13118" "Robust t-statistic, normal approx." "Fisher" 0.779442706211207
"13119" "Robust t-statistic, normal approx." "Fisher" 0.796269088497475
"13120" "Robust t-statistic, normal approx." "Fisher" 0.804248177796137
"13121" "Robust t-statistic, normal approx." "Fisher" 0.035788426272412
"13122" "Robust t-statistic, normal approx." "Fisher" 0.582080481167473
"13123" "Robust t-statistic, normal approx." "Fisher" 0.553493376736557
"13124" "Robust t-statistic, normal approx." "Fisher" 0.734630316245277
"13125" "Robust t-statistic, normal approx." "Fisher" 0.679320768794492
"13126" "Robust t-statistic, normal approx." "Fisher" 0.932591869248172
"13127" "Robust t-statistic, normal approx." "Fisher" 0.794878033734072
"13128" "Robust t-statistic, normal approx." "Fisher" 0.449999074304876
"13129" "Robust t-statistic, normal approx." "Fisher" 0.855560338630911
"13130" "Robust t-statistic, normal approx." "Fisher" 0.864679179566025
"13131" "Robust t-statistic, normal approx." "Fisher" 0.78551412849574
"13132" "Robust t-statistic, normal approx." "Fisher" 0.315566562044515
"13133" "Robust t-statistic, normal approx." "Fisher" 0.135182529991061
"13134" "Robust t-statistic, normal approx." "Fisher" 0.67358194387064
"13135" "Robust t-statistic, normal approx." "Fisher" 0.696003313742473
"13136" "Robust t-statistic, normal approx." "Fisher" 0.102425740141126
"13137" "Robust t-statistic, normal approx." "Fisher" 0.773156557731094
"13138" "Robust t-statistic, normal approx." "Fisher" 0.885808291387578
"13139" "Robust t-statistic, normal approx." "Fisher" 0.308888534004106
"13140" "Robust t-statistic, normal approx." "Fisher" 0.767337464202044
"13141" "Robust t-statistic, normal approx." "Fisher" 0.170497279096866
"13142" "Robust t-statistic, normal approx." "Fisher" 0.816273206248968
"13143" "Robust t-statistic, normal approx." "Fisher" 0.459752512416305
"13144" "Robust t-statistic, normal approx." "Fisher" 0.994897505723592
"13145" "Robust t-statistic, normal approx." "Fisher" 0.358809425060144
"13146" "Robust t-statistic, normal approx." "Fisher" 0.861374642018626
"13147" "Robust t-statistic, normal approx." "Fisher" 0.050034739385401
"13148" "Robust t-statistic, normal approx." "Fisher" 0.33969734349986
"13149" "Robust t-statistic, normal approx." "Fisher" 0.597232411771276
"13150" "Robust t-statistic, normal approx." "Fisher" 0.451886731249215
"13151" "Robust t-statistic, normal approx." "Fisher" 0.206611790615362
"13152" "Robust t-statistic, normal approx." "Fisher" 0.154938963351596
"13153" "Robust t-statistic, normal approx." "Fisher" 0.876879918610859
"13154" "Robust t-statistic, normal approx." "Fisher" 0.298623187095942
"13155" "Robust t-statistic, normal approx." "Fisher" 0.376762041543983
"13156" "Robust t-statistic, normal approx." "Fisher" 0.715434035967049
"13157" "Robust t-statistic, normal approx." "Fisher" 0.298599640294351
"13158" "Robust t-statistic, normal approx." "Fisher" 0.160191097374865
"13159" "Robust t-statistic, normal approx." "Fisher" 0.607932950583875
"13160" "Robust t-statistic, normal approx." "Fisher" 0.432860809045377
"13161" "Robust t-statistic, normal approx." "Fisher" 0.913213375638489
"13162" "Robust t-statistic, normal approx." "Fisher" 0.776151661907539
"13163" "Robust t-statistic, normal approx." "Fisher" 0.793056702465067
"13164" "Robust t-statistic, normal approx." "Fisher" 0.621275052631617
"13165" "Robust t-statistic, normal approx." "Fisher" 0.717532238016781
"13166" "Robust t-statistic, normal approx." "Fisher" 0.502961052788316
"13167" "Robust t-statistic, normal approx." "Fisher" 0.89447592099091
"13168" "Robust t-statistic, normal approx." "Fisher" 0.984272052072816
"13169" "Robust t-statistic, normal approx." "Fisher" 0.547943645378166
"13170" "Robust t-statistic, normal approx." "Fisher" 0.0179679217543092
"13171" "Robust t-statistic, normal approx." "Fisher" 0.365235269015123
"13172" "Robust t-statistic, normal approx." "Fisher" 0.275809060547475
"13173" "Robust t-statistic, normal approx." "Fisher" 0.655514034512334
"13174" "Robust t-statistic, normal approx." "Fisher" 0.472635262525162
"13175" "Robust t-statistic, normal approx." "Fisher" 0.311467588117066
"13176" "Robust t-statistic, normal approx." "Fisher" 0.797914710870741
"13177" "Robust t-statistic, normal approx." "Fisher" 0.56740446888393
"13178" "Robust t-statistic, normal approx." "Fisher" 0.88741867612612
"13179" "Robust t-statistic, normal approx." "Fisher" 0.319574650172942
"13180" "Robust t-statistic, normal approx." "Fisher" 0.937982903537488
"13181" "Robust t-statistic, normal approx." "Fisher" 0.118412888560096
"13182" "Robust t-statistic, normal approx." "Fisher" 0.202774925970394
"13183" "Robust t-statistic, normal approx." "Fisher" 0.236235110835348
"13184" "Robust t-statistic, normal approx." "Fisher" 0.340741651155519
"13185" "Robust t-statistic, normal approx." "Fisher" 0.915355786438226
"13186" "Robust t-statistic, normal approx." "Fisher" 0.342606888014407
"13187" "Robust t-statistic, normal approx." "Fisher" 0.84840571022609
"13188" "Robust t-statistic, normal approx." "Fisher" 0.537397493949682
"13189" "Robust t-statistic, normal approx." "Fisher" 0.867993826885664
"13190" "Robust t-statistic, normal approx." "Fisher" 0.567921647397148
"13191" "Robust t-statistic, normal approx." "Fisher" 0.813022612070646
"13192" "Robust t-statistic, normal approx." "Fisher" 0.398640135316198
"13193" "Robust t-statistic, normal approx." "Fisher" 0.897656541830246
"13194" "Robust t-statistic, normal approx." "Fisher" 0.597033783399809
"13195" "Robust t-statistic, normal approx." "Fisher" 0.700881589825844
"13196" "Robust t-statistic, normal approx." "Fisher" 0.990674284388132
"13197" "Robust t-statistic, normal approx." "Fisher" 0.494293281811316
"13198" "Robust t-statistic, normal approx." "Fisher" 0.527087701883569
"13199" "Robust t-statistic, normal approx." "Fisher" 0.308946102544831
"13200" "Robust t-statistic, normal approx." "Fisher" 0.343502067974945
"13201" "Robust t-statistic, normal approx." "Fisher" 0.726293774394433
"13202" "Robust t-statistic, normal approx." "Fisher" 0.422522218911541
"13203" "Robust t-statistic, normal approx." "Fisher" 0.111932278194391
"13204" "Robust t-statistic, normal approx." "Fisher" 0.636130753941772
"13205" "Robust t-statistic, normal approx." "Fisher" 0.16788105459051
"13206" "Robust t-statistic, normal approx." "Fisher" 0.283525417423135
"13207" "Robust t-statistic, normal approx." "Fisher" 0.361004114787226
"13208" "Robust t-statistic, normal approx." "Fisher" 0.918142600029234
"13209" "Robust t-statistic, normal approx." "Fisher" 0.306109622479583
"13210" "Robust t-statistic, normal approx." "Fisher" 0.857391789500189
"13211" "Robust t-statistic, normal approx." "Fisher" 0.0811449655657153
"13212" "Robust t-statistic, normal approx." "Fisher" 0.731268809625145
"13213" "Robust t-statistic, normal approx." "Fisher" 0.410022765498973
"13214" "Robust t-statistic, normal approx." "Fisher" 0.789583645358452
"13215" "Robust t-statistic, normal approx." "Fisher" 0.287508576769833
"13216" "Robust t-statistic, normal approx." "Fisher" 0.576277653030471
"13217" "Robust t-statistic, normal approx." "Fisher" 0.630412772025591
"13218" "Robust t-statistic, normal approx." "Fisher" 0.763958106694307
"13219" "Robust t-statistic, normal approx." "Fisher" 0.93968655265019
"13220" "Robust t-statistic, normal approx." "Fisher" 0.964006302051684
"13221" "Robust t-statistic, normal approx." "Fisher" 0.852018726274802
"13222" "Robust t-statistic, normal approx." "Fisher" 0.27646621853608
"13223" "Robust t-statistic, normal approx." "Fisher" 0.566494077684747
"13224" "Robust t-statistic, normal approx." "Fisher" 0.506024132892497
"13225" "Robust t-statistic, normal approx." "Fisher" 0.387260085912634
"13226" "Robust t-statistic, normal approx." "Fisher" 0.420224941756465
"13227" "Robust t-statistic, normal approx." "Fisher" 0.181646202439128
"13228" "Robust t-statistic, normal approx." "Fisher" 0.598460659980279
"13229" "Robust t-statistic, normal approx." "Fisher" 0.216489064206947
"13230" "Robust t-statistic, normal approx." "Fisher" 0.868312915736369
"13231" "Robust t-statistic, normal approx." "Fisher" 0.504846206046708
"13232" "Robust t-statistic, normal approx." "Fisher" 0.603655228574994
"13233" "Robust t-statistic, normal approx." "Fisher" 0.34599600251079
"13234" "Robust t-statistic, normal approx." "Fisher" 0.554874959775022
"13235" "Robust t-statistic, normal approx." "Fisher" 0.209268749614062
"13236" "Robust t-statistic, normal approx." "Fisher" 0.528231036973043
"13237" "Robust t-statistic, normal approx." "Fisher" 0.0740417048457396
"13238" "Robust t-statistic, normal approx." "Fisher" 0.613876381087533
"13239" "Robust t-statistic, normal approx." "Fisher" 0.744817622845731
"13240" "Robust t-statistic, normal approx." "Fisher" 0.130214416731174
"13241" "Robust t-statistic, normal approx." "Fisher" 0.395073459489969
"13242" "Robust t-statistic, normal approx." "Fisher" 0.860766418429878
"13243" "Robust t-statistic, normal approx." "Fisher" 0.434677710363689
"13244" "Robust t-statistic, normal approx." "Fisher" 0.34440293138016
"13245" "Robust t-statistic, normal approx." "Fisher" 0.660695812103233
"13246" "Robust t-statistic, normal approx." "Fisher" 0.765082954627843
"13247" "Robust t-statistic, normal approx." "Fisher" 0.852550119670245
"13248" "Robust t-statistic, normal approx." "Fisher" 0.989235752635546
"13249" "Robust t-statistic, normal approx." "Fisher" 0.468117892845847
"13250" "Robust t-statistic, normal approx." "Fisher" 0.943569697599697
"13251" "Robust t-statistic, normal approx." "Fisher" 0.673279074900973
"13252" "Robust t-statistic, normal approx." "Fisher" 0.55246030642279
"13253" "Robust t-statistic, normal approx." "Fisher" 0.708038577978056
"13254" "Robust t-statistic, normal approx." "Fisher" 0.797179482445937
"13255" "Robust t-statistic, normal approx." "Fisher" 0.52984272694537
"13256" "Robust t-statistic, normal approx." "Fisher" 0.591997078903166
"13257" "Robust t-statistic, normal approx." "Fisher" 0.355830013492855
"13258" "Robust t-statistic, normal approx." "Fisher" 0.897442362631899
"13259" "Robust t-statistic, normal approx." "Fisher" 0.550183609635761
"13260" "Robust t-statistic, normal approx." "Fisher" 0.701423335653625
"13261" "Robust t-statistic, normal approx." "Fisher" 0.268194716213483
"13262" "Robust t-statistic, normal approx." "Fisher" 0.669121879946327
"13263" "Robust t-statistic, normal approx." "Fisher" 0.683018784356014
"13264" "Robust t-statistic, normal approx." "Fisher" 0.0520733464748542
"13265" "Robust t-statistic, normal approx." "Fisher" 0.0762027800866374
"13266" "Robust t-statistic, normal approx." "Fisher" 0.56319836322114
"13267" "Robust t-statistic, normal approx." "Fisher" 0.395676605523046
"13268" "Robust t-statistic, normal approx." "Fisher" 0.600635030605965
"13269" "Robust t-statistic, normal approx." "Fisher" 0.840706229501625
"13270" "Robust t-statistic, normal approx." "Fisher" 0.550577591103247
"13271" "Robust t-statistic, normal approx." "Fisher" 0.956443625535207
"13272" "Robust t-statistic, normal approx." "Fisher" 0.958824020431919
"13273" "Robust t-statistic, normal approx." "Fisher" 0.360521880329521
"13274" "Robust t-statistic, normal approx." "Fisher" 0.212016965832574
"13275" "Robust t-statistic, normal approx." "Fisher" 0.507436183790717
"13276" "Robust t-statistic, normal approx." "Fisher" 0.900712334508537
"13277" "Robust t-statistic, normal approx." "Fisher" 0.841716201499805
"13278" "Robust t-statistic, normal approx." "Fisher" 0.698737762008206
"13279" "Robust t-statistic, normal approx." "Fisher" 0.962314858596175
"13280" "Robust t-statistic, normal approx." "Fisher" 0.870301782434723
"13281" "Robust t-statistic, normal approx." "Fisher" 0.653680292157242
"13282" "Robust t-statistic, normal approx." "Fisher" 0.805224940349556
"13283" "Robust t-statistic, normal approx." "Fisher" 0.0596416508261395
"13284" "Robust t-statistic, normal approx." "Fisher" 0.168600554159904
"13285" "Robust t-statistic, normal approx." "Fisher" 0.084871081548727
"13286" "Robust t-statistic, normal approx." "Fisher" 0.775059414259627
"13287" "Robust t-statistic, normal approx." "Fisher" 0.985655240222723
"13288" "Robust t-statistic, normal approx." "Fisher" 0.558178060847485
"13289" "Robust t-statistic, normal approx." "Fisher" 0.999797037800084
"13290" "Robust t-statistic, normal approx." "Fisher" 0.710050059278087
"13291" "Robust t-statistic, normal approx." "Fisher" 0.240438707891991
"13292" "Robust t-statistic, normal approx." "Fisher" 0.643506226902041
"13293" "Robust t-statistic, normal approx." "Fisher" 0.228980909019918
"13294" "Robust t-statistic, normal approx." "Fisher" 0.978882492395633
"13295" "Robust t-statistic, normal approx." "Fisher" 0.676425155850181
"13296" "Robust t-statistic, normal approx." "Fisher" 0.606198413431838
"13297" "Robust t-statistic, normal approx." "Fisher" 0.30823277506208
"13298" "Robust t-statistic, normal approx." "Fisher" 0.88856752523973
"13299" "Robust t-statistic, normal approx." "Fisher" 0.690617816208565
"13300" "Robust t-statistic, normal approx." "Fisher" 0.539793020211838
"13301" "Robust t-statistic, normal approx." "Fisher" 0.715775887628384
"13302" "Robust t-statistic, normal approx." "Fisher" 0.540175165930017
"13303" "Robust t-statistic, normal approx." "Fisher" 0.786677286231888
"13304" "Robust t-statistic, normal approx." "Fisher" 0.486853395581491
"13305" "Robust t-statistic, normal approx." "Fisher" 0.631847851489302
"13306" "Robust t-statistic, normal approx." "Fisher" 0.929683994235675
"13307" "Robust t-statistic, normal approx." "Fisher" 0.604493317296159
"13308" "Robust t-statistic, normal approx." "Fisher" 0.606309234091257
"13309" "Robust t-statistic, normal approx." "Fisher" 0.576186557026175
"13310" "Robust t-statistic, normal approx." "Fisher" 0.618962194794554
"13311" "Robust t-statistic, normal approx." "Fisher" 0.24057108127411
"13312" "Robust t-statistic, normal approx." "Fisher" 0.920816145785954
"13313" "Robust t-statistic, normal approx." "Fisher" 0.731088422026608
"13314" "Robust t-statistic, normal approx." "Fisher" 0.569375247966664
"13315" "Robust t-statistic, normal approx." "Fisher" 0.177452772348419
"13316" "Robust t-statistic, normal approx." "Fisher" 0.644885102954745
"13317" "Robust t-statistic, normal approx." "Fisher" 0.367773060796682
"13318" "Robust t-statistic, normal approx." "Fisher" 0.179965832545471
"13319" "Robust t-statistic, normal approx." "Fisher" 0.631989340278456
"13320" "Robust t-statistic, normal approx." "Fisher" 0.510373216190925
"13321" "Robust t-statistic, normal approx." "Fisher" 0.0808828113217819
"13322" "Robust t-statistic, normal approx." "Fisher" 0.523204325014657
"13323" "Robust t-statistic, normal approx." "Fisher" 0.841822970863967
"13324" "Robust t-statistic, normal approx." "Fisher" 0.234217684042805
"13325" "Robust t-statistic, normal approx." "Fisher" 0.112140438217347
"13326" "Robust t-statistic, normal approx." "Fisher" 0.556993038751297
"13327" "Robust t-statistic, normal approx." "Fisher" 0.307033042705376
"13328" "Robust t-statistic, normal approx." "Fisher" 0.557358966566834
"13329" "Robust t-statistic, normal approx." "Fisher" 0.334011460027998
"13330" "Robust t-statistic, normal approx." "Fisher" 0.985508100579143
"13331" "Robust t-statistic, normal approx." "Fisher" 0.595802388014042
"13332" "Robust t-statistic, normal approx." "Fisher" 0.652364775078406
"13333" "Robust t-statistic, normal approx." "Fisher" 0.437543194303823
"13334" "Robust t-statistic, normal approx." "Fisher" 0.881820195959635
"13335" "Robust t-statistic, normal approx." "Fisher" 0.237364071469823
"13336" "Robust t-statistic, normal approx." "Fisher" 0.276201102150888
"13337" "Robust t-statistic, normal approx." "Fisher" 0.778797891643214
"13338" "Robust t-statistic, normal approx." "Fisher" 0.495723473785927
"13339" "Robust t-statistic, normal approx." "Fisher" 0.489523835341828
"13340" "Robust t-statistic, normal approx." "Fisher" 0.599383491937061
"13341" "Robust t-statistic, normal approx." "Fisher" 0.317151935869619
"13342" "Robust t-statistic, normal approx." "Fisher" 0.358352914333342
"13343" "Robust t-statistic, normal approx." "Fisher" 0.190703607399991
"13344" "Robust t-statistic, normal approx." "Fisher" 0.521468524536025
"13345" "Robust t-statistic, normal approx." "Fisher" 0.237002389281002
"13346" "Robust t-statistic, normal approx." "Fisher" 0.306893763176
"13347" "Robust t-statistic, normal approx." "Fisher" 0.856553089649396
"13348" "Robust t-statistic, normal approx." "Fisher" 0.877472197252738
"13349" "Robust t-statistic, normal approx." "Fisher" 0.708017746692241
"13350" "Robust t-statistic, normal approx." "Fisher" 0.909903016751658
"13351" "Robust t-statistic, normal approx." "Fisher" 0.496511784487382
"13352" "Robust t-statistic, normal approx." "Fisher" 0.275634636009296
"13353" "Robust t-statistic, normal approx." "Fisher" 0.99785176849252
"13354" "Robust t-statistic, normal approx." "Fisher" 0.966674756451896
"13355" "Robust t-statistic, normal approx." "Fisher" 0.578028186755343
"13356" "Robust t-statistic, normal approx." "Fisher" 0.685271789474705
"13357" "Robust t-statistic, normal approx." "Fisher" 0.998912020945454
"13358" "Robust t-statistic, normal approx." "Fisher" 0.565537088183381
"13359" "Robust t-statistic, normal approx." "Fisher" 0.346879385449748
"13360" "Robust t-statistic, normal approx." "Fisher" 0.606563025818455
"13361" "Robust t-statistic, normal approx." "Fisher" 0.520553932608421
"13362" "Robust t-statistic, normal approx." "Fisher" 0.0123981985767807
"13363" "Robust t-statistic, normal approx." "Fisher" 0.844277195507563
"13364" "Robust t-statistic, normal approx." "Fisher" 0.930109038256165
"13365" "Robust t-statistic, normal approx." "Fisher" 0.596881943429318
"13366" "Robust t-statistic, normal approx." "Fisher" 0.56514205848218
"13367" "Robust t-statistic, normal approx." "Fisher" 0.843294237298367
"13368" "Robust t-statistic, normal approx." "Fisher" 0.300570916071391
"13369" "Robust t-statistic, normal approx." "Fisher" 0.646576339248402
"13370" "Robust t-statistic, normal approx." "Fisher" 0.642799048857222
"13371" "Robust t-statistic, normal approx." "Fisher" 0.816320046338346
"13372" "Robust t-statistic, normal approx." "Fisher" 0.911972684391969
"13373" "Robust t-statistic, normal approx." "Fisher" 0.476236223904298
"13374" "Robust t-statistic, normal approx." "Fisher" 0.49265733984927
"13375" "Robust t-statistic, normal approx." "Fisher" 0.552599806465948
"13376" "Robust t-statistic, normal approx." "Fisher" 0.384384984555161
"13377" "Robust t-statistic, normal approx." "Fisher" 0.079708933449163
"13378" "Robust t-statistic, normal approx." "Fisher" 0.444323727675486
"13379" "Robust t-statistic, normal approx." "Fisher" 0.501830582827701
"13380" "Robust t-statistic, normal approx." "Fisher" 0.896430570988344
"13381" "Robust t-statistic, normal approx." "Fisher" 0.3938402199449
"13382" "Robust t-statistic, normal approx." "Fisher" 0.586895504564189
"13383" "Robust t-statistic, normal approx." "Fisher" 0.573235174314271
"13384" "Robust t-statistic, normal approx." "Fisher" 0.679024927170985
"13385" "Robust t-statistic, normal approx." "Fisher" 0.345285139449873
"13386" "Robust t-statistic, normal approx." "Fisher" 0.747471351260572
"13387" "Robust t-statistic, normal approx." "Fisher" 0.359398524280737
"13388" "Robust t-statistic, normal approx." "Fisher" 0.661373219250278
"13389" "Robust t-statistic, normal approx." "Fisher" 0.96936387729578
"13390" "Robust t-statistic, normal approx." "Fisher" 0.314123422323952
"13391" "Robust t-statistic, normal approx." "Fisher" 0.155358103975326
"13392" "Robust t-statistic, normal approx." "Fisher" 0.743129445130269
"13393" "Robust t-statistic, normal approx." "Fisher" 0.789915252660312
"13394" "Robust t-statistic, normal approx." "Fisher" 0.229326369220961
"13395" "Robust t-statistic, normal approx." "Fisher" 0.394327321514876
"13396" "Robust t-statistic, normal approx." "Fisher" 0.688520839247858
"13397" "Robust t-statistic, normal approx." "Fisher" 0.82046942325102
"13398" "Robust t-statistic, normal approx." "Fisher" 0.897074220069737
"13399" "Robust t-statistic, normal approx." "Fisher" 0.756376167353738
"13400" "Robust t-statistic, normal approx." "Fisher" 0.18571732994836
"13401" "Robust t-statistic, normal approx." "Fisher" 0.432087208580185
"13402" "Robust t-statistic, normal approx." "Fisher" 0.522087245130428
"13403" "Robust t-statistic, normal approx." "Fisher" 0.0504978512401588
"13404" "Robust t-statistic, normal approx." "Fisher" 0.475769863169469
"13405" "Robust t-statistic, normal approx." "Fisher" 0.532714205469345
"13406" "Robust t-statistic, normal approx." "Fisher" 0.505693511541885
"13407" "Robust t-statistic, normal approx." "Fisher" 0.322363257430045
"13408" "Robust t-statistic, normal approx." "Fisher" 0.835392744973414
"13409" "Robust t-statistic, normal approx." "Fisher" 0.38461234312211
"13410" "Robust t-statistic, normal approx." "Fisher" 0.33968039771271
"13411" "Robust t-statistic, normal approx." "Fisher" 0.778212587574182
"13412" "Robust t-statistic, normal approx." "Fisher" 0.243698490419159
"13413" "Robust t-statistic, normal approx." "Fisher" 0.844070614532495
"13414" "Robust t-statistic, normal approx." "Fisher" 0.122493975133782
"13415" "Robust t-statistic, normal approx." "Fisher" 0.60346879422991
"13416" "Robust t-statistic, normal approx." "Fisher" 0.953771806898069
"13417" "Robust t-statistic, normal approx." "Fisher" 0.205216235010285
"13418" "Robust t-statistic, normal approx." "Fisher" 0.439328128299473
"13419" "Robust t-statistic, normal approx." "Fisher" 0.735340069731856
"13420" "Robust t-statistic, normal approx." "Fisher" 0.4141059201016
"13421" "Robust t-statistic, normal approx." "Fisher" 0.897251240046734
"13422" "Robust t-statistic, normal approx." "Fisher" 0.256120847955768
"13423" "Robust t-statistic, normal approx." "Fisher" 0.295994486974112
"13424" "Robust t-statistic, normal approx." "Fisher" 0.439190422014335
"13425" "Robust t-statistic, normal approx." "Fisher" 0.961788179570427
"13426" "Robust t-statistic, normal approx." "Fisher" 0.982784013912645
"13427" "Robust t-statistic, normal approx." "Fisher" 0.894724327099828
"13428" "Robust t-statistic, normal approx." "Fisher" 0.941870686577533
"13429" "Robust t-statistic, normal approx." "Fisher" 0.365384555410637
"13430" "Robust t-statistic, normal approx." "Fisher" 0.690816938072364
"13431" "Robust t-statistic, normal approx." "Fisher" 0.333908126166873
"13432" "Robust t-statistic, normal approx." "Fisher" 0.0230962882436112
"13433" "Robust t-statistic, normal approx." "Fisher" 0.0461047403161783
"13434" "Robust t-statistic, normal approx." "Fisher" 0.521054178231182
"13435" "Robust t-statistic, normal approx." "Fisher" 0.98345250511761
"13436" "Robust t-statistic, normal approx." "Fisher" 0.61308482658314
"13437" "Robust t-statistic, normal approx." "Fisher" 0.915409658626926
"13438" "Robust t-statistic, normal approx." "Fisher" 0.336145040317507
"13439" "Robust t-statistic, normal approx." "Fisher" 0.506203043498305
"13440" "Robust t-statistic, normal approx." "Fisher" 0.259893879314596
"13441" "Robust t-statistic, normal approx." "Fisher" 0.589913140278698
"13442" "Robust t-statistic, normal approx." "Fisher" 0.291484493396636
"13443" "Robust t-statistic, normal approx." "Fisher" 0.675412121873836
"13444" "Robust t-statistic, normal approx." "Fisher" 0.0119560079917882
"13445" "Robust t-statistic, normal approx." "Fisher" 0.286083795655492
"13446" "Robust t-statistic, normal approx." "Fisher" 0.939269907666961
"13447" "Robust t-statistic, normal approx." "Fisher" 0.38008220302033
"13448" "Robust t-statistic, normal approx." "Fisher" 0.010744645937125
"13449" "Robust t-statistic, normal approx." "Fisher" 0.684157495096591
"13450" "Robust t-statistic, normal approx." "Fisher" 0.77574341966734
"13451" "Robust t-statistic, normal approx." "Fisher" 0.930625046405244
"13452" "Robust t-statistic, normal approx." "Fisher" 0.270150382977459
"13453" "Robust t-statistic, normal approx." "Fisher" 0.631116066697636
"13454" "Robust t-statistic, normal approx." "Fisher" 0.951934639155888
"13455" "Robust t-statistic, normal approx." "Fisher" 0.520723924887419
"13456" "Robust t-statistic, normal approx." "Fisher" 0.241647252889867
"13457" "Robust t-statistic, normal approx." "Fisher" 0.468396331287629
"13458" "Robust t-statistic, normal approx." "Fisher" 0.508753203931076
"13459" "Robust t-statistic, normal approx." "Fisher" 0.89010442965634
"13460" "Robust t-statistic, normal approx." "Fisher" 0.284700455724552
"13461" "Robust t-statistic, normal approx." "Fisher" 0.618752674088984
"13462" "Robust t-statistic, normal approx." "Fisher" 0.0509153217168621
"13463" "Robust t-statistic, normal approx." "Fisher" 0.384026855069085
"13464" "Robust t-statistic, normal approx." "Fisher" 0.304622118318566
"13465" "Robust t-statistic, normal approx." "Fisher" 0.300824709574725
"13466" "Robust t-statistic, normal approx." "Fisher" 0.295017007821633
"13467" "Robust t-statistic, normal approx." "Fisher" 0.573130710501539
"13468" "Robust t-statistic, normal approx." "Fisher" 0.217640682587318
"13469" "Robust t-statistic, normal approx." "Fisher" 0.788610240178486
"13470" "Robust t-statistic, normal approx." "Fisher" 0.839802170517687
"13471" "Robust t-statistic, normal approx." "Fisher" 0.489126774247403
"13472" "Robust t-statistic, normal approx." "Fisher" 0.594534098742334
"13473" "Robust t-statistic, normal approx." "Fisher" 0.664711732376225
"13474" "Robust t-statistic, normal approx." "Fisher" 0.668418662691022
"13475" "Robust t-statistic, normal approx." "Fisher" 0.347808154854689
"13476" "Robust t-statistic, normal approx." "Fisher" 0.957962259117925
"13477" "Robust t-statistic, normal approx." "Fisher" 0.4103940713908
"13478" "Robust t-statistic, normal approx." "Fisher" 0.562234989531112
"13479" "Robust t-statistic, normal approx." "Fisher" 0.334586908313319
"13480" "Robust t-statistic, normal approx." "Fisher" 0.420080033559446
"13481" "Robust t-statistic, normal approx." "Fisher" 0.411193239827828
"13482" "Robust t-statistic, normal approx." "Fisher" 0.710529373941857
"13483" "Robust t-statistic, normal approx." "Fisher" 0.98840085419949
"13484" "Robust t-statistic, normal approx." "Fisher" 0.0013407243292578
"13485" "Robust t-statistic, normal approx." "Fisher" 0.953329094033232
"13486" "Robust t-statistic, normal approx." "Fisher" 0.530047321464663
"13487" "Robust t-statistic, normal approx." "Fisher" 0.658174678216843
"13488" "Robust t-statistic, normal approx." "Fisher" 0.590302643091801
"13489" "Robust t-statistic, normal approx." "Fisher" 0.932056874667595
"13490" "Robust t-statistic, normal approx." "Fisher" 0.135428075688419
"13491" "Robust t-statistic, normal approx." "Fisher" 0.361195420002023
"13492" "Robust t-statistic, normal approx." "Fisher" 0.158109662692542
"13493" "Robust t-statistic, normal approx." "Fisher" 0.982216198219348
"13494" "Robust t-statistic, normal approx." "Fisher" 0.865655744820764
"13495" "Robust t-statistic, normal approx." "Fisher" 0.212949798638636
"13496" "Robust t-statistic, normal approx." "Fisher" 0.837819002154577
"13497" "Robust t-statistic, normal approx." "Fisher" 0.918147817588724
"13498" "Robust t-statistic, normal approx." "Fisher" 0.0865732065858482
"13499" "Robust t-statistic, normal approx." "Fisher" 0.986975536619296
"13500" "Robust t-statistic, normal approx." "Fisher" 0.619136757810433
"13501" "Robust t-statistic, normal approx." "Fisher" 0.456834094324538
"13502" "Robust t-statistic, normal approx." "Fisher" 0.281882203506077
"13503" "Robust t-statistic, normal approx." "Fisher" 0.838420762371811
"13504" "Robust t-statistic, normal approx." "Fisher" 0.540222452695475
"13505" "Robust t-statistic, normal approx." "Fisher" 0.38430600822679
"13506" "Robust t-statistic, normal approx." "Fisher" 0.320016527439665
"13507" "Robust t-statistic, normal approx." "Fisher" 0.941036231743952
"13508" "Robust t-statistic, normal approx." "Fisher" 0.192190766868151
"13509" "Robust t-statistic, normal approx." "Fisher" 0.224546334592125
"13510" "Robust t-statistic, normal approx." "Fisher" 0.208292371763224
"13511" "Robust t-statistic, normal approx." "Fisher" 0.846367506597379
"13512" "Robust t-statistic, normal approx." "Fisher" 0.67828762182608
"13513" "Robust t-statistic, normal approx." "Fisher" 0.291661547207142
"13514" "Robust t-statistic, normal approx." "Fisher" 0.172616529048335
"13515" "Robust t-statistic, normal approx." "Fisher" 0.574618055461994
"13516" "Robust t-statistic, normal approx." "Fisher" 0.286942251205764
"13517" "Robust t-statistic, normal approx." "Fisher" 0.193704631715562
"13518" "Robust t-statistic, normal approx." "Fisher" 0.773382260409524
"13519" "Robust t-statistic, normal approx." "Fisher" 0.962857243127361
"13520" "Robust t-statistic, normal approx." "Fisher" 0.266715352077034
"13521" "Robust t-statistic, normal approx." "Fisher" 0.498519940601793
"13522" "Robust t-statistic, normal approx." "Fisher" 0.647371239024402
"13523" "Robust t-statistic, normal approx." "Fisher" 0.163838542424277
"13524" "Robust t-statistic, normal approx." "Fisher" 0.962226254825156
"13525" "Robust t-statistic, normal approx." "Fisher" 0.656046572057346
"13526" "Robust t-statistic, normal approx." "Fisher" 0.393882666990418
"13527" "Robust t-statistic, normal approx." "Fisher" 0.973868504383336
"13528" "Robust t-statistic, normal approx." "Fisher" 0.449211710594459
"13529" "Robust t-statistic, normal approx." "Fisher" 0.177812267618773
"13530" "Robust t-statistic, normal approx." "Fisher" 0.831981790034106
"13531" "Robust t-statistic, normal approx." "Fisher" 0.935475764145523
"13532" "Robust t-statistic, normal approx." "Fisher" 0.566079406537347
"13533" "Robust t-statistic, normal approx." "Fisher" 0.939420462906609
"13534" "Robust t-statistic, normal approx." "Fisher" 0.970123988120227
"13535" "Robust t-statistic, normal approx." "Fisher" 0.524556982391648
"13536" "Robust t-statistic, normal approx." "Fisher" 0.78510261757169
"13537" "Robust t-statistic, normal approx." "Fisher" 0.893154748946826
"13538" "Robust t-statistic, normal approx." "Fisher" 0.167891479558905
"13539" "Robust t-statistic, normal approx." "Fisher" 0.35179106404105
"13540" "Robust t-statistic, normal approx." "Fisher" 0.907999343666662
"13541" "Robust t-statistic, normal approx." "Fisher" 0.0395107469006157
"13542" "Robust t-statistic, normal approx." "Fisher" 0.623131595799235
"13543" "Robust t-statistic, normal approx." "Fisher" 0.11535031271053
"13544" "Robust t-statistic, normal approx." "Fisher" 0.890126560514753
"13545" "Robust t-statistic, normal approx." "Fisher" 0.0537185208077293
"13546" "Robust t-statistic, normal approx." "Fisher" 0.981217297083502
"13547" "Robust t-statistic, normal approx." "Fisher" 0.689904196051159
"13548" "Robust t-statistic, normal approx." "Fisher" 0.301239427272235
"13549" "Robust t-statistic, normal approx." "Fisher" 0.935555792164138
"13550" "Robust t-statistic, normal approx." "Fisher" 0.369080783019187
"13551" "Robust t-statistic, normal approx." "Fisher" 0.374858971000136
"13552" "Robust t-statistic, normal approx." "Fisher" 0.966297134688687
"13553" "Robust t-statistic, normal approx." "Fisher" 0.874630294837442
"13554" "Robust t-statistic, normal approx." "Fisher" 0.491794200357484
"13555" "Robust t-statistic, normal approx." "Fisher" 0.0108486184137206
"13556" "Robust t-statistic, normal approx." "Fisher" 0.701581729146451
"13557" "Robust t-statistic, normal approx." "Fisher" 0.65342483921595
"13558" "Robust t-statistic, normal approx." "Fisher" 0.897744636890033
"13559" "Robust t-statistic, normal approx." "Fisher" 0.711916023797267
"13560" "Robust t-statistic, normal approx." "Fisher" 0.363466556971613
"13561" "Robust t-statistic, normal approx." "Fisher" 0.852925358044289
"13562" "Robust t-statistic, normal approx." "Fisher" 0.607629387683688
"13563" "Robust t-statistic, normal approx." "Fisher" 0.751961923625539
"13564" "Robust t-statistic, normal approx." "Fisher" 0.762208660942872
"13565" "Robust t-statistic, normal approx." "Fisher" 0.0554239408258062
"13566" "Robust t-statistic, normal approx." "Fisher" 0.45952395265956
"13567" "Robust t-statistic, normal approx." "Fisher" 0.947539734188708
"13568" "Robust t-statistic, normal approx." "Fisher" 0.0496366854864083
"13569" "Robust t-statistic, normal approx." "Fisher" 0.263165751124768
"13570" "Robust t-statistic, normal approx." "Fisher" 0.814974842968405
"13571" "Robust t-statistic, normal approx." "Fisher" 0.610221278445019
"13572" "Robust t-statistic, normal approx." "Fisher" 0.73313500165502
"13573" "Robust t-statistic, normal approx." "Fisher" 0.371665055149413
"13574" "Robust t-statistic, normal approx." "Fisher" 0.829198191144863
"13575" "Robust t-statistic, normal approx." "Fisher" 0.427245995547933
"13576" "Robust t-statistic, normal approx." "Fisher" 0.482238797435809
"13577" "Robust t-statistic, normal approx." "Fisher" 0.656750804797187
"13578" "Robust t-statistic, normal approx." "Fisher" 0.298948208699044
"13579" "Robust t-statistic, normal approx." "Fisher" 0.903558274302632
"13580" "Robust t-statistic, normal approx." "Fisher" 0.635622053290101
"13581" "Robust t-statistic, normal approx." "Fisher" 0.507530227188678
"13582" "Robust t-statistic, normal approx." "Fisher" 0.391378262292719
"13583" "Robust t-statistic, normal approx." "Fisher" 0.710518824048937
"13584" "Robust t-statistic, normal approx." "Fisher" 0.819153245504167
"13585" "Robust t-statistic, normal approx." "Fisher" 0.719774306542973
"13586" "Robust t-statistic, normal approx." "Fisher" 0.544327594130778
"13587" "Robust t-statistic, normal approx." "Fisher" 0.0943817995088625
"13588" "Robust t-statistic, normal approx." "Fisher" 0.247644306320121
"13589" "Robust t-statistic, normal approx." "Fisher" 0.927557646108861
"13590" "Robust t-statistic, normal approx." "Fisher" 0.892621128845116
"13591" "Robust t-statistic, normal approx." "Fisher" 0.592713934129947
"13592" "Robust t-statistic, normal approx." "Fisher" 0.113264758020244
"13593" "Robust t-statistic, normal approx." "Fisher" 0.758681211706106
"13594" "Robust t-statistic, normal approx." "Fisher" 0.361646899654405
"13595" "Robust t-statistic, normal approx." "Fisher" 0.262043064329511
"13596" "Robust t-statistic, normal approx." "Fisher" 0.17019602548048
"13597" "Robust t-statistic, normal approx." "Fisher" 0.147700115772723
"13598" "Robust t-statistic, normal approx." "Fisher" 0.000580548241740031
"13599" "Robust t-statistic, normal approx." "Fisher" 0.0792359227624599
"13600" "Robust t-statistic, normal approx." "Fisher" 0.0299543608000927
"13601" "Robust t-statistic, normal approx." "Fisher" 0.910044416369837
"13602" "Robust t-statistic, normal approx." "Fisher" 0.299109837623752
"13603" "Robust t-statistic, normal approx." "Fisher" 0.899705485752433
"13604" "Robust t-statistic, normal approx." "Fisher" 0.757482043800322
"13605" "Robust t-statistic, normal approx." "Fisher" 0.407878968051781
"13606" "Robust t-statistic, normal approx." "Fisher" 0.385045222405056
"13607" "Robust t-statistic, normal approx." "Fisher" 0.705269787619492
"13608" "Robust t-statistic, normal approx." "Fisher" 0.182846407113135
"13609" "Robust t-statistic, normal approx." "Fisher" 0.576403083500754
"13610" "Robust t-statistic, normal approx." "Fisher" 0.510147539955008
"13611" "Robust t-statistic, normal approx." "Fisher" 0.653308959739956
"13612" "Robust t-statistic, normal approx." "Fisher" 0.740096485358799
"13613" "Robust t-statistic, normal approx." "Fisher" 0.415588725811519
"13614" "Robust t-statistic, normal approx." "Fisher" 0.791717749227077
"13615" "Robust t-statistic, normal approx." "Fisher" 0.407281536049133
"13616" "Robust t-statistic, normal approx." "Fisher" 0.757159473442112
"13617" "Robust t-statistic, normal approx." "Fisher" 0.841248130206814
"13618" "Robust t-statistic, normal approx." "Fisher" 0.602949915501305
"13619" "Robust t-statistic, normal approx." "Fisher" 0.408118228859153
"13620" "Robust t-statistic, normal approx." "Fisher" 0.166307409079993
"13621" "Robust t-statistic, normal approx." "Fisher" 0.372510359472606
"13622" "Robust t-statistic, normal approx." "Fisher" 0.570341768665377
"13623" "Robust t-statistic, normal approx." "Fisher" 0.893560165217931
"13624" "Robust t-statistic, normal approx." "Fisher" 0.85873054932049
"13625" "Robust t-statistic, normal approx." "Fisher" 0.42304196131857
"13626" "Robust t-statistic, normal approx." "Fisher" 0.338851678083254
"13627" "Robust t-statistic, normal approx." "Fisher" 0.358646686807663
"13628" "Robust t-statistic, normal approx." "Fisher" 0.596246502708947
"13629" "Robust t-statistic, normal approx." "Fisher" 0.735370880281877
"13630" "Robust t-statistic, normal approx." "Fisher" 0.1987897293055
"13631" "Robust t-statistic, normal approx." "Fisher" 0.213267952360066
"13632" "Robust t-statistic, normal approx." "Fisher" 0.825011621329029
"13633" "Robust t-statistic, normal approx." "Fisher" 0.87124249831538
"13634" "Robust t-statistic, normal approx." "Fisher" 0.510393513828749
"13635" "Robust t-statistic, normal approx." "Fisher" 0.450967401817526
"13636" "Robust t-statistic, normal approx." "Fisher" 0.252369307744955
"13637" "Robust t-statistic, normal approx." "Fisher" 0.00237753315042455
"13638" "Robust t-statistic, normal approx." "Fisher" 0.962839321006243
"13639" "Robust t-statistic, normal approx." "Fisher" 0.965693260904309
"13640" "Robust t-statistic, normal approx." "Fisher" 0.258776466694107
"13641" "Robust t-statistic, normal approx." "Fisher" 0.360550066436666
"13642" "Robust t-statistic, normal approx." "Fisher" 0.641572034227616
"13643" "Robust t-statistic, normal approx." "Fisher" 0.147272035618284
"13644" "Robust t-statistic, normal approx." "Fisher" 0.964865756080824
"13645" "Robust t-statistic, normal approx." "Fisher" 0.775743635508534
"13646" "Robust t-statistic, normal approx." "Fisher" 0.276294454691229
"13647" "Robust t-statistic, normal approx." "Fisher" 0.798737646429353
"13648" "Robust t-statistic, normal approx." "Fisher" 0.753294643941708
"13649" "Robust t-statistic, normal approx." "Fisher" 0.861470003343165
"13650" "Robust t-statistic, normal approx." "Fisher" 0.717463454212381
"13651" "Robust t-statistic, normal approx." "Fisher" 0.496968564909692
"13652" "Robust t-statistic, normal approx." "Fisher" 0.26685949686467
"13653" "Robust t-statistic, normal approx." "Fisher" 0.749706627178252
"13654" "Robust t-statistic, normal approx." "Fisher" 0.342694135409761
"13655" "Robust t-statistic, normal approx." "Fisher" 0.109491389116248
"13656" "Robust t-statistic, normal approx." "Fisher" 0.565964160576165
"13657" "Robust t-statistic, normal approx." "Fisher" 0.408839991215427
"13658" "Robust t-statistic, normal approx." "Fisher" 0.946938959200755
"13659" "Robust t-statistic, normal approx." "Fisher" 0.605271606337945
"13660" "Robust t-statistic, normal approx." "Fisher" 0.850388993832939
"13661" "Robust t-statistic, normal approx." "Fisher" 0.565718136699791
"13662" "Robust t-statistic, normal approx." "Fisher" 0.822869501526228
"13663" "Robust t-statistic, normal approx." "Fisher" 0.587784630836993
"13664" "Robust t-statistic, normal approx." "Fisher" 0.82899656399659
"13665" "Robust t-statistic, normal approx." "Fisher" 0.686313093738611
"13666" "Robust t-statistic, normal approx." "Fisher" 0.0312218290602639
"13667" "Robust t-statistic, normal approx." "Fisher" 0.953519894864769
"13668" "Robust t-statistic, normal approx." "Fisher" 0.241693313143955
"13669" "Robust t-statistic, normal approx." "Fisher" 0.373265956151997
"13670" "Robust t-statistic, normal approx." "Fisher" 0.700313145150055
"13671" "Robust t-statistic, normal approx." "Fisher" 0.252353856847858
"13672" "Robust t-statistic, normal approx." "Fisher" 0.947969132764214
"13673" "Robust t-statistic, normal approx." "Fisher" 0.584469438488625
"13674" "Robust t-statistic, normal approx." "Fisher" 0.87249800674175
"13675" "Robust t-statistic, normal approx." "Fisher" 0.161284939440874
"13676" "Robust t-statistic, normal approx." "Fisher" 0.675459972749726
"13677" "Robust t-statistic, normal approx." "Fisher" 0.980657239972344
"13678" "Robust t-statistic, normal approx." "Fisher" 0.769371464344111
"13679" "Robust t-statistic, normal approx." "Fisher" 0.912614651377573
"13680" "Robust t-statistic, normal approx." "Fisher" 0.0337802160650678
"13681" "Robust t-statistic, normal approx." "Fisher" 0.486443325868127
"13682" "Robust t-statistic, normal approx." "Fisher" 0.697706383924686
"13683" "Robust t-statistic, normal approx." "Fisher" 0.315665873906381
"13684" "Robust t-statistic, normal approx." "Fisher" 0.441965152511906
"13685" "Robust t-statistic, normal approx." "Fisher" 0.592452673848753
"13686" "Robust t-statistic, normal approx." "Fisher" 0.68514796683917
"13687" "Robust t-statistic, normal approx." "Fisher" 0.163882217963673
"13688" "Robust t-statistic, normal approx." "Fisher" 0.522878404418011
"13689" "Robust t-statistic, normal approx." "Fisher" 0.678863433544474
"13690" "Robust t-statistic, normal approx." "Fisher" 0.373805606155777
"13691" "Robust t-statistic, normal approx." "Fisher" 0.421045798426077
"13692" "Robust t-statistic, normal approx." "Fisher" 0.110507486508743
"13693" "Robust t-statistic, normal approx." "Fisher" 0.455082763908743
"13694" "Robust t-statistic, normal approx." "Fisher" 0.507888240533029
"13695" "Robust t-statistic, normal approx." "Fisher" 0.93004674035085
"13696" "Robust t-statistic, normal approx." "Fisher" 0.447754511417635
"13697" "Robust t-statistic, normal approx." "Fisher" 0.70478255879032
"13698" "Robust t-statistic, normal approx." "Fisher" 0.323881700526591
"13699" "Robust t-statistic, normal approx." "Fisher" 0.169059441669865
"13700" "Robust t-statistic, normal approx." "Fisher" 0.185477857911262
"13701" "Robust t-statistic, normal approx." "Fisher" 0.869685337206318
"13702" "Robust t-statistic, normal approx." "Fisher" 0.675514252643008
"13703" "Robust t-statistic, normal approx." "Fisher" 0.808368651884264
"13704" "Robust t-statistic, normal approx." "Fisher" 0.91490275646897
"13705" "Robust t-statistic, normal approx." "Fisher" 0.820977336208754
"13706" "Robust t-statistic, normal approx." "Fisher" 0.248280564852369
"13707" "Robust t-statistic, normal approx." "Fisher" 0.699332336083707
"13708" "Robust t-statistic, normal approx." "Fisher" 0.809747030953906
"13709" "Robust t-statistic, normal approx." "Fisher" 0.139326702066326
"13710" "Robust t-statistic, normal approx." "Fisher" 0.960288635703445
"13711" "Robust t-statistic, normal approx." "Fisher" 0.549171332000005
"13712" "Robust t-statistic, normal approx." "Fisher" 0.967649082078733
"13713" "Robust t-statistic, normal approx." "Fisher" 0.530665580177088
"13714" "Robust t-statistic, normal approx." "Fisher" 0.52572106252701
"13715" "Robust t-statistic, normal approx." "Fisher" 0.588446875506244
"13716" "Robust t-statistic, normal approx." "Fisher" 0.591333419196601
"13717" "Robust t-statistic, normal approx." "Fisher" 0.702739925361651
"13718" "Robust t-statistic, normal approx." "Fisher" 0.377323601760703
"13719" "Robust t-statistic, normal approx." "Fisher" 0.426623740172809
"13720" "Robust t-statistic, normal approx." "Fisher" 0.785412953222664
"13721" "Robust t-statistic, normal approx." "Fisher" 0.782054423151117
"13722" "Robust t-statistic, normal approx." "Fisher" 0.529641682706994
"13723" "Robust t-statistic, normal approx." "Fisher" 0.516172921439804
"13724" "Robust t-statistic, normal approx." "Fisher" 0.768970756248082
"13725" "Robust t-statistic, normal approx." "Fisher" 0.419210542954133
"13726" "Robust t-statistic, normal approx." "Fisher" 0.554957295072602
"13727" "Robust t-statistic, normal approx." "Fisher" 0.233499474635777
"13728" "Robust t-statistic, normal approx." "Fisher" 0.960577345005235
"13729" "Robust t-statistic, normal approx." "Fisher" 0.858146516058277
"13730" "Robust t-statistic, normal approx." "Fisher" 0.385993132554768
"13731" "Robust t-statistic, normal approx." "Fisher" 0.380860936259789
"13732" "Robust t-statistic, normal approx." "Fisher" 0.719559693112509
"13733" "Robust t-statistic, normal approx." "Fisher" 0.682279685011387
"13734" "Robust t-statistic, normal approx." "Fisher" 0.671646721930341
"13735" "Robust t-statistic, normal approx." "Fisher" 0.68627112415993
"13736" "Robust t-statistic, normal approx." "Fisher" 0.144940568616498
"13737" "Robust t-statistic, normal approx." "Fisher" 0.382124312897554
"13738" "Robust t-statistic, normal approx." "Fisher" 0.521016753180737
"13739" "Robust t-statistic, normal approx." "Fisher" 0.953698232339652
"13740" "Robust t-statistic, normal approx." "Fisher" 0.995033236803115
"13741" "Robust t-statistic, normal approx." "Fisher" 0.228596036568959
"13742" "Robust t-statistic, normal approx." "Fisher" 0.0716102537422414
"13743" "Robust t-statistic, normal approx." "Fisher" 0.496588894509203
"13744" "Robust t-statistic, normal approx." "Fisher" 0.747558412544369
"13745" "Robust t-statistic, normal approx." "Fisher" 0.986843222440429
"13746" "Robust t-statistic, normal approx." "Fisher" 0.788693368413188
"13747" "Robust t-statistic, normal approx." "Fisher" 0.927428282544734
"13748" "Robust t-statistic, normal approx." "Fisher" 0.875268163314125
"13749" "Robust t-statistic, normal approx." "Fisher" 0.312729203478449
"13750" "Robust t-statistic, normal approx." "Fisher" 0.854583292968943
"13751" "Robust t-statistic, normal approx." "Fisher" 0.743143065050311
"13752" "Robust t-statistic, normal approx." "Fisher" 0.708266730795624
"13753" "Robust t-statistic, normal approx." "Fisher" 0.877025262887362
"13754" "Robust t-statistic, normal approx." "Fisher" 0.709260827697234
"13755" "Robust t-statistic, normal approx." "Fisher" 0.53284671903039
"13756" "Robust t-statistic, normal approx." "Fisher" 0.436331208588189
"13757" "Robust t-statistic, normal approx." "Fisher" 0.310518584241231
"13758" "Robust t-statistic, normal approx." "Fisher" 0.954425715906438
"13759" "Robust t-statistic, normal approx." "Fisher" 0.0984464310767064
"13760" "Robust t-statistic, normal approx." "Fisher" 0.843204143237386
"13761" "Robust t-statistic, normal approx." "Fisher" 0.85667176449483
"13762" "Robust t-statistic, normal approx." "Fisher" 0.157109912481862
"13763" "Robust t-statistic, normal approx." "Fisher" 0.107218839895936
"13764" "Robust t-statistic, normal approx." "Fisher" 0.591323933071652
"13765" "Robust t-statistic, normal approx." "Fisher" 0.971880477156233
"13766" "Robust t-statistic, normal approx." "Fisher" 0.627695969256674
"13767" "Robust t-statistic, normal approx." "Fisher" 0.0415250656652764
"13768" "Robust t-statistic, normal approx." "Fisher" 0.861406811898277
"13769" "Robust t-statistic, normal approx." "Fisher" 0.330020366095447
"13770" "Robust t-statistic, normal approx." "Fisher" 0.763142913784703
"13771" "Robust t-statistic, normal approx." "Fisher" 0.24102229181274
"13772" "Robust t-statistic, normal approx." "Fisher" 0.421442332697459
"13773" "Robust t-statistic, normal approx." "Fisher" 0.79289636921691
"13774" "Robust t-statistic, normal approx." "Fisher" 0.264050108069792
"13775" "Robust t-statistic, normal approx." "Fisher" 0.525091233717823
"13776" "Robust t-statistic, normal approx." "Fisher" 0.113337677354237
"13777" "Robust t-statistic, normal approx." "Fisher" 0.685286921792023
"13778" "Robust t-statistic, normal approx." "Fisher" 0.397251418560909
"13779" "Robust t-statistic, normal approx." "Fisher" 0.750149603173784
"13780" "Robust t-statistic, normal approx." "Fisher" 0.373016671129483
"13781" "Robust t-statistic, normal approx." "Fisher" 0.55151608329084
"13782" "Robust t-statistic, normal approx." "Fisher" 0.855274559782168
"13783" "Robust t-statistic, normal approx." "Fisher" 0.450694323445535
"13784" "Robust t-statistic, normal approx." "Fisher" 0.202188126185827
"13785" "Robust t-statistic, normal approx." "Fisher" 0.155527204939429
"13786" "Robust t-statistic, normal approx." "Fisher" 0.103592203874203
"13787" "Robust t-statistic, normal approx." "Fisher" 0.933444422938176
"13788" "Robust t-statistic, normal approx." "Fisher" 0.451714942987245
"13789" "Robust t-statistic, normal approx." "Fisher" 0.180735907737011
"13790" "Robust t-statistic, normal approx." "Fisher" 0.81644010558211
"13791" "Robust t-statistic, normal approx." "Fisher" 0.942102995430701
"13792" "Robust t-statistic, normal approx." "Fisher" 0.0307345161287713
"13793" "Robust t-statistic, normal approx." "Fisher" 0.986562082268782
"13794" "Robust t-statistic, normal approx." "Fisher" 0.529711005961881
"13795" "Robust t-statistic, normal approx." "Fisher" 0.762211765825079
"13796" "Robust t-statistic, normal approx." "Fisher" 0.447894903959959
"13797" "Robust t-statistic, normal approx." "Fisher" 0.47376879166046
"13798" "Robust t-statistic, normal approx." "Fisher" 0.727463913301318
"13799" "Robust t-statistic, normal approx." "Fisher" 0.336025250795572
"13800" "Robust t-statistic, normal approx." "Fisher" 0.696743427648708
"13801" "Robust t-statistic, normal approx." "Fisher" 0.673990297890633
"13802" "Robust t-statistic, normal approx." "Fisher" 0.90319713716205
"13803" "Robust t-statistic, normal approx." "Fisher" 0.549408140327238
"13804" "Robust t-statistic, normal approx." "Fisher" 0.175826030682977
"13805" "Robust t-statistic, normal approx." "Fisher" 0.425830284724839
"13806" "Robust t-statistic, normal approx." "Fisher" 0.104399389830816
"13807" "Robust t-statistic, normal approx." "Fisher" 0.151175840375769
"13808" "Robust t-statistic, normal approx." "Fisher" 0.516872906136792
"13809" "Robust t-statistic, normal approx." "Fisher" 0.436437401964654
"13810" "Robust t-statistic, normal approx." "Fisher" 0.2040299682743
"13811" "Robust t-statistic, normal approx." "Fisher" 0.368518304299455
"13812" "Robust t-statistic, normal approx." "Fisher" 0.19455637749689
"13813" "Robust t-statistic, normal approx." "Fisher" 0.406677060508453
"13814" "Robust t-statistic, normal approx." "Fisher" 0.883002125360239
"13815" "Robust t-statistic, normal approx." "Fisher" 0.412145014877821
"13816" "Robust t-statistic, normal approx." "Fisher" 0.83266179828381
"13817" "Robust t-statistic, normal approx." "Fisher" 0.876519401639233
"13818" "Robust t-statistic, normal approx." "Fisher" 0.0439203925743898
"13819" "Robust t-statistic, normal approx." "Fisher" 0.0607872407338939
"13820" "Robust t-statistic, normal approx." "Fisher" 0.558905263690889
"13821" "Robust t-statistic, normal approx." "Fisher" 0.248555938515836
"13822" "Robust t-statistic, normal approx." "Fisher" 0.928501684850445
"13823" "Robust t-statistic, normal approx." "Fisher" 0.439443237972552
"13824" "Robust t-statistic, normal approx." "Fisher" 0.695713727484222
"13825" "Robust t-statistic, normal approx." "Fisher" 0.510729360207315
"13826" "Robust t-statistic, normal approx." "Fisher" 0.736642365645863
"13827" "Robust t-statistic, normal approx." "Fisher" 0.376967233083688
"13828" "Robust t-statistic, normal approx." "Fisher" 0.115604306323453
"13829" "Robust t-statistic, normal approx." "Fisher" 0.341989413770841
"13830" "Robust t-statistic, normal approx." "Fisher" 0.169215668834891
"13831" "Robust t-statistic, normal approx." "Fisher" 0.594072436971201
"13832" "Robust t-statistic, normal approx." "Fisher" 0.70536483576226
"13833" "Robust t-statistic, normal approx." "Fisher" 0.727795081858431
"13834" "Robust t-statistic, normal approx." "Fisher" 0.58860397238346
"13835" "Robust t-statistic, normal approx." "Fisher" 0.675029257794457
"13836" "Robust t-statistic, normal approx." "Fisher" 0.461120430435599
"13837" "Robust t-statistic, normal approx." "Fisher" 0.295211160371363
"13838" "Robust t-statistic, normal approx." "Fisher" 0.798718696373066
"13839" "Robust t-statistic, normal approx." "Fisher" 0.698712890183462
"13840" "Robust t-statistic, normal approx." "Fisher" 0.418770727823313
"13841" "Robust t-statistic, normal approx." "Fisher" 0.553828475681929
"13842" "Robust t-statistic, normal approx." "Fisher" 0.692716403604986
"13843" "Robust t-statistic, normal approx." "Fisher" 0.952775575360047
"13844" "Robust t-statistic, normal approx." "Fisher" 0.339254868901638
"13845" "Robust t-statistic, normal approx." "Fisher" 0.817371207314251
"13846" "Robust t-statistic, normal approx." "Fisher" 0.79996246491635
"13847" "Robust t-statistic, normal approx." "Fisher" 0.1938399283601
"13848" "Robust t-statistic, normal approx." "Fisher" 0.719312391773294
"13849" "Robust t-statistic, normal approx." "Fisher" 0.733161543190369
"13850" "Robust t-statistic, normal approx." "Fisher" 0.992336014678366
"13851" "Robust t-statistic, normal approx." "Fisher" 0.650673962262915
"13852" "Robust t-statistic, normal approx." "Fisher" 0.805607210573626
"13853" "Robust t-statistic, normal approx." "Fisher" 0.301590930975066
"13854" "Robust t-statistic, normal approx." "Fisher" 0.565452803671867
"13855" "Robust t-statistic, normal approx." "Fisher" 0.0913551479512256
"13856" "Robust t-statistic, normal approx." "Fisher" 0.0527863025423141
"13857" "Robust t-statistic, normal approx." "Fisher" 0.834977896986313
"13858" "Robust t-statistic, normal approx." "Fisher" 0.717240748478908
"13859" "Robust t-statistic, normal approx." "Fisher" 0.186857696845895
"13860" "Robust t-statistic, normal approx." "Fisher" 0.919332838597668
"13861" "Robust t-statistic, normal approx." "Fisher" 0.0255755504198365
"13862" "Robust t-statistic, normal approx." "Fisher" 0.47807622732785
"13863" "Robust t-statistic, normal approx." "Fisher" 0.312041099512166
"13864" "Robust t-statistic, normal approx." "Fisher" 0.646511844159347
"13865" "Robust t-statistic, normal approx." "Fisher" 0.53336787658128
"13866" "Robust t-statistic, normal approx." "Fisher" 0.452015844264023
"13867" "Robust t-statistic, normal approx." "Fisher" 0.540445364039652
"13868" "Robust t-statistic, normal approx." "Fisher" 0.487920174013812
"13869" "Robust t-statistic, normal approx." "Fisher" 0.704748566277251
"13870" "Robust t-statistic, normal approx." "Fisher" 0.355687237672569
"13871" "Robust t-statistic, normal approx." "Fisher" 0.209856929680104
"13872" "Robust t-statistic, normal approx." "Fisher" 0.590017204021467
"13873" "Robust t-statistic, normal approx." "Fisher" 0.41235688932457
"13874" "Robust t-statistic, normal approx." "Fisher" 0.30528700319682
"13875" "Robust t-statistic, normal approx." "Fisher" 0.657493022693014
"13876" "Robust t-statistic, normal approx." "Fisher" 0.478087890230335
"13877" "Robust t-statistic, normal approx." "Fisher" 0.399638102276234
"13878" "Robust t-statistic, normal approx." "Fisher" 0.171924752090312
"13879" "Robust t-statistic, normal approx." "Fisher" 0.67503417094809
"13880" "Robust t-statistic, normal approx." "Fisher" 0.33877320718266
"13881" "Robust t-statistic, normal approx." "Fisher" 0.522106599750817
"13882" "Robust t-statistic, normal approx." "Fisher" 0.528287904484781
"13883" "Robust t-statistic, normal approx." "Fisher" 0.159770506383587
"13884" "Robust t-statistic, normal approx." "Fisher" 0.601003768844398
"13885" "Robust t-statistic, normal approx." "Fisher" 0.860606775878841
"13886" "Robust t-statistic, normal approx." "Fisher" 0.178109620220598
"13887" "Robust t-statistic, normal approx." "Fisher" 0.526052878796656
"13888" "Robust t-statistic, normal approx." "Fisher" 0.624785644029514
"13889" "Robust t-statistic, normal approx." "Fisher" 0.380219238627452
"13890" "Robust t-statistic, normal approx." "Fisher" 0.178443062447917
"13891" "Robust t-statistic, normal approx." "Fisher" 0.418358316752412
"13892" "Robust t-statistic, normal approx." "Fisher" 0.864376563309261
"13893" "Robust t-statistic, normal approx." "Fisher" 0.802577628597803
"13894" "Robust t-statistic, normal approx." "Fisher" 0.623890416203389
"13895" "Robust t-statistic, normal approx." "Fisher" 0.0976955626559795
"13896" "Robust t-statistic, normal approx." "Fisher" 0.240880482664777
"13897" "Robust t-statistic, normal approx." "Fisher" 0.975696651202553
"13898" "Robust t-statistic, normal approx." "Fisher" 0.750094872036116
"13899" "Robust t-statistic, normal approx." "Fisher" 0.85043201756739
"13900" "Robust t-statistic, normal approx." "Fisher" 0.836434804695191
"13901" "Robust t-statistic, normal approx." "Fisher" 0.684650879823851
"13902" "Robust t-statistic, normal approx." "Fisher" 0.228402112943235
"13903" "Robust t-statistic, normal approx." "Fisher" 0.218600533273131
"13904" "Robust t-statistic, normal approx." "Fisher" 0.877965343409992
"13905" "Robust t-statistic, normal approx." "Fisher" 0.204524576448196
"13906" "Robust t-statistic, normal approx." "Fisher" 0.460429276154187
"13907" "Robust t-statistic, normal approx." "Fisher" 0.910299079508067
"13908" "Robust t-statistic, normal approx." "Fisher" 0.829102444911063
"13909" "Robust t-statistic, normal approx." "Fisher" 0.543118529877585
"13910" "Robust t-statistic, normal approx." "Fisher" 0.28030702057387
"13911" "Robust t-statistic, normal approx." "Fisher" 0.63004723354564
"13912" "Robust t-statistic, normal approx." "Fisher" 0.605569323759018
"13913" "Robust t-statistic, normal approx." "Fisher" 0.490137423186195
"13914" "Robust t-statistic, normal approx." "Fisher" 0.708307534819544
"13915" "Robust t-statistic, normal approx." "Fisher" 0.20754314337932
"13916" "Robust t-statistic, normal approx." "Fisher" 0.65989699721574
"13917" "Robust t-statistic, normal approx." "Fisher" 0.302294320387819
"13918" "Robust t-statistic, normal approx." "Fisher" 0.352312423137046
"13919" "Robust t-statistic, normal approx." "Fisher" 0.263870478686729
"13920" "Robust t-statistic, normal approx." "Fisher" 0.793771623060484
"13921" "Robust t-statistic, normal approx." "Fisher" 0.848346518404458
"13922" "Robust t-statistic, normal approx." "Fisher" 0.881519537007234
"13923" "Robust t-statistic, normal approx." "Fisher" 0.541209694439723
"13924" "Robust t-statistic, normal approx." "Fisher" 0.763806892128669
"13925" "Robust t-statistic, normal approx." "Fisher" 0.778324645213335
"13926" "Robust t-statistic, normal approx." "Fisher" 0.737721104194335
"13927" "Robust t-statistic, normal approx." "Fisher" 0.715121797667544
"13928" "Robust t-statistic, normal approx." "Fisher" 0.619199690359542
"13929" "Robust t-statistic, normal approx." "Fisher" 0.492864780239274
"13930" "Robust t-statistic, normal approx." "Fisher" 0.63215158362554
"13931" "Robust t-statistic, normal approx." "Fisher" 0.225527441859784
"13932" "Robust t-statistic, normal approx." "Fisher" 0.291207557927452
"13933" "Robust t-statistic, normal approx." "Fisher" 0.0993228248610512
"13934" "Robust t-statistic, normal approx." "Fisher" 0.0314458849666042
"13935" "Robust t-statistic, normal approx." "Fisher" 0.576182586562374
"13936" "Robust t-statistic, normal approx." "Fisher" 0.936945702946964
"13937" "Robust t-statistic, normal approx." "Fisher" 0.983298243345694
"13938" "Robust t-statistic, normal approx." "Fisher" 0.440741216497655
"13939" "Robust t-statistic, normal approx." "Fisher" 0.948261441674848
"13940" "Robust t-statistic, normal approx." "Fisher" 0.934483710122967
"13941" "Robust t-statistic, normal approx." "Fisher" 0.876792088271046
"13942" "Robust t-statistic, normal approx." "Fisher" 0.760499030894953
"13943" "Robust t-statistic, normal approx." "Fisher" 0.411594873926163
"13944" "Robust t-statistic, normal approx." "Fisher" 0.380810137675738
"13945" "Robust t-statistic, normal approx." "Fisher" 0.950235200393005
"13946" "Robust t-statistic, normal approx." "Fisher" 0.215311965971484
"13947" "Robust t-statistic, normal approx." "Fisher" 0.650559406881296
"13948" "Robust t-statistic, normal approx." "Fisher" 0.774468750281123
"13949" "Robust t-statistic, normal approx." "Fisher" 0.819716073784637
"13950" "Robust t-statistic, normal approx." "Fisher" 0.772254523262969
"13951" "Robust t-statistic, normal approx." "Fisher" 0.743096697994218
"13952" "Robust t-statistic, normal approx." "Fisher" 0.880455099053814
"13953" "Robust t-statistic, normal approx." "Fisher" 0.473921646615775
"13954" "Robust t-statistic, normal approx." "Fisher" 0.81909282559626
"13955" "Robust t-statistic, normal approx." "Fisher" 0.926330042360007
"13956" "Robust t-statistic, normal approx." "Fisher" 0.330467186962911
"13957" "Robust t-statistic, normal approx." "Fisher" 0.763912719561081
"13958" "Robust t-statistic, normal approx." "Fisher" 0.297778071336662
"13959" "Robust t-statistic, normal approx." "Fisher" 0.999873439126543
"13960" "Robust t-statistic, normal approx." "Fisher" 0.798067033412767
"13961" "Robust t-statistic, normal approx." "Fisher" 0.962049361601823
"13962" "Robust t-statistic, normal approx." "Fisher" 0.217011083735348
"13963" "Robust t-statistic, normal approx." "Fisher" 0.539684651642496
"13964" "Robust t-statistic, normal approx." "Fisher" 0.885062914332729
"13965" "Robust t-statistic, normal approx." "Fisher" 0.0450679980245314
"13966" "Robust t-statistic, normal approx." "Fisher" 0.931162206020353
"13967" "Robust t-statistic, normal approx." "Fisher" 0.921999515628391
"13968" "Robust t-statistic, normal approx." "Fisher" 0.277319763686436
"13969" "Robust t-statistic, normal approx." "Fisher" 0.777231189146752
"13970" "Robust t-statistic, normal approx." "Fisher" 0.963078961550793
"13971" "Robust t-statistic, normal approx." "Fisher" 0.0816812953655992
"13972" "Robust t-statistic, normal approx." "Fisher" 0.700950775288005
"13973" "Robust t-statistic, normal approx." "Fisher" 0.632473334020064
"13974" "Robust t-statistic, normal approx." "Fisher" 0.504386456648616
"13975" "Robust t-statistic, normal approx." "Fisher" 0.924727153749986
"13976" "Robust t-statistic, normal approx." "Fisher" 0.371730427929151
"13977" "Robust t-statistic, normal approx." "Fisher" 0.22618412492237
"13978" "Robust t-statistic, normal approx." "Fisher" 0.464158703272734
"13979" "Robust t-statistic, normal approx." "Fisher" 0.244758397068653
"13980" "Robust t-statistic, normal approx." "Fisher" 0.75748613783428
"13981" "Robust t-statistic, normal approx." "Fisher" 0.767350826221513
"13982" "Robust t-statistic, normal approx." "Fisher" 0.449605925455728
"13983" "Robust t-statistic, normal approx." "Fisher" 0.822898523483165
"13984" "Robust t-statistic, normal approx." "Fisher" 0.18334505916208
"13985" "Robust t-statistic, normal approx." "Fisher" 0.0349691339132807
"13986" "Robust t-statistic, normal approx." "Fisher" 0.558224192240561
"13987" "Robust t-statistic, normal approx." "Fisher" 0.167575953803792
"13988" "Robust t-statistic, normal approx." "Fisher" 0.471062802640377
"13989" "Robust t-statistic, normal approx." "Fisher" 0.0233165038139345
"13990" "Robust t-statistic, normal approx." "Fisher" 0.22628751614073
"13991" "Robust t-statistic, normal approx." "Fisher" 0.756661829527886
"13992" "Robust t-statistic, normal approx." "Fisher" 0.52290142292111
"13993" "Robust t-statistic, normal approx." "Fisher" 0.190394391987549
"13994" "Robust t-statistic, normal approx." "Fisher" 0.0721634065828782
"13995" "Robust t-statistic, normal approx." "Fisher" 0.963510149490248
"13996" "Robust t-statistic, normal approx." "Fisher" 0.269352077064782
"13997" "Robust t-statistic, normal approx." "Fisher" 0.580755167796381
"13998" "Robust t-statistic, normal approx." "Fisher" 0.0656948984013925
"13999" "Robust t-statistic, normal approx." "Fisher" 0.517035460451791
"14000" "Robust t-statistic, normal approx." "Fisher" 0.343238645713379
"14001" "Robust t-statistic, normal approx." "Lin" 0.763809619926469
"14002" "Robust t-statistic, normal approx." "Lin" 0.541332945657596
"14003" "Robust t-statistic, normal approx." "Lin" 0.398362325561901
"14004" "Robust t-statistic, normal approx." "Lin" 0.254039239268088
"14005" "Robust t-statistic, normal approx." "Lin" 0.744794025182412
"14006" "Robust t-statistic, normal approx." "Lin" 0.581253064829871
"14007" "Robust t-statistic, normal approx." "Lin" 0.677433302117368
"14008" "Robust t-statistic, normal approx." "Lin" 0.26852071756211
"14009" "Robust t-statistic, normal approx." "Lin" 0.299232324727517
"14010" "Robust t-statistic, normal approx." "Lin" 0.721103161273489
"14011" "Robust t-statistic, normal approx." "Lin" 0.780092490066383
"14012" "Robust t-statistic, normal approx." "Lin" 0.321508322135194
"14013" "Robust t-statistic, normal approx." "Lin" 0.150490293129356
"14014" "Robust t-statistic, normal approx." "Lin" 0.720024264740305
"14015" "Robust t-statistic, normal approx." "Lin" 0.238394875777858
"14016" "Robust t-statistic, normal approx." "Lin" 0.695299145845115
"14017" "Robust t-statistic, normal approx." "Lin" 0.854058548274055
"14018" "Robust t-statistic, normal approx." "Lin" 0.670323099859734
"14019" "Robust t-statistic, normal approx." "Lin" 0.986219563196641
"14020" "Robust t-statistic, normal approx." "Lin" 0.121849336998108
"14021" "Robust t-statistic, normal approx." "Lin" 0.149068567823129
"14022" "Robust t-statistic, normal approx." "Lin" 0.990176009928877
"14023" "Robust t-statistic, normal approx." "Lin" 0.721748241589355
"14024" "Robust t-statistic, normal approx." "Lin" 0.427722294695876
"14025" "Robust t-statistic, normal approx." "Lin" 0.0419216219773324
"14026" "Robust t-statistic, normal approx." "Lin" 0.809485443751266
"14027" "Robust t-statistic, normal approx." "Lin" 0.966754168073745
"14028" "Robust t-statistic, normal approx." "Lin" 0.000727461807502161
"14029" "Robust t-statistic, normal approx." "Lin" 0.847473865037754
"14030" "Robust t-statistic, normal approx." "Lin" 0.384776164125858
"14031" "Robust t-statistic, normal approx." "Lin" 0.448472572772681
"14032" "Robust t-statistic, normal approx." "Lin" 0.943317693187551
"14033" "Robust t-statistic, normal approx." "Lin" 0.306582646478017
"14034" "Robust t-statistic, normal approx." "Lin" 0.044982907638681
"14035" "Robust t-statistic, normal approx." "Lin" 0.744584892543894
"14036" "Robust t-statistic, normal approx." "Lin" 0.763669413704802
"14037" "Robust t-statistic, normal approx." "Lin" 0.421249821083175
"14038" "Robust t-statistic, normal approx." "Lin" 0.757509465741755
"14039" "Robust t-statistic, normal approx." "Lin" 0.348583628094278
"14040" "Robust t-statistic, normal approx." "Lin" 0.172128719427997
"14041" "Robust t-statistic, normal approx." "Lin" 0.807151512859708
"14042" "Robust t-statistic, normal approx." "Lin" 0.729017763367731
"14043" "Robust t-statistic, normal approx." "Lin" 0.0911196976649551
"14044" "Robust t-statistic, normal approx." "Lin" 0.877230794048979
"14045" "Robust t-statistic, normal approx." "Lin" 0.765203089245909
"14046" "Robust t-statistic, normal approx." "Lin" 0.829141411759722
"14047" "Robust t-statistic, normal approx." "Lin" 0.689631833819306
"14048" "Robust t-statistic, normal approx." "Lin" 0.137730049263143
"14049" "Robust t-statistic, normal approx." "Lin" 0.886415393343144
"14050" "Robust t-statistic, normal approx." "Lin" 0.74643289683136
"14051" "Robust t-statistic, normal approx." "Lin" 0.835070431489182
"14052" "Robust t-statistic, normal approx." "Lin" 0.895748561747827
"14053" "Robust t-statistic, normal approx." "Lin" 0.158856897659474
"14054" "Robust t-statistic, normal approx." "Lin" 0.789911027653661
"14055" "Robust t-statistic, normal approx." "Lin" 0.541730810110006
"14056" "Robust t-statistic, normal approx." "Lin" 0.222243844919928
"14057" "Robust t-statistic, normal approx." "Lin" 0.4087863693254
"14058" "Robust t-statistic, normal approx." "Lin" 0.298041983035225
"14059" "Robust t-statistic, normal approx." "Lin" 0.785001798266629
"14060" "Robust t-statistic, normal approx." "Lin" 0.670395642081103
"14061" "Robust t-statistic, normal approx." "Lin" 0.752770449308118
"14062" "Robust t-statistic, normal approx." "Lin" 0.677366456518452
"14063" "Robust t-statistic, normal approx." "Lin" 0.555828334832117
"14064" "Robust t-statistic, normal approx." "Lin" 0.26323291842995
"14065" "Robust t-statistic, normal approx." "Lin" 0.951630724183648
"14066" "Robust t-statistic, normal approx." "Lin" 0.0766573186574584
"14067" "Robust t-statistic, normal approx." "Lin" 0.802730508721194
"14068" "Robust t-statistic, normal approx." "Lin" 0.114395080486347
"14069" "Robust t-statistic, normal approx." "Lin" 0.867262989940025
"14070" "Robust t-statistic, normal approx." "Lin" 0.360040666043412
"14071" "Robust t-statistic, normal approx." "Lin" 0.735941688023168
"14072" "Robust t-statistic, normal approx." "Lin" 0.782429129462868
"14073" "Robust t-statistic, normal approx." "Lin" 0.082560411200171
"14074" "Robust t-statistic, normal approx." "Lin" 0.421178282076967
"14075" "Robust t-statistic, normal approx." "Lin" 0.521495734494056
"14076" "Robust t-statistic, normal approx." "Lin" 0.178882883313704
"14077" "Robust t-statistic, normal approx." "Lin" 0.508634795706007
"14078" "Robust t-statistic, normal approx." "Lin" 0.644574397051614
"14079" "Robust t-statistic, normal approx." "Lin" 0.892108032598221
"14080" "Robust t-statistic, normal approx." "Lin" 0.908589055870825
"14081" "Robust t-statistic, normal approx." "Lin" 0.912259097690088
"14082" "Robust t-statistic, normal approx." "Lin" 0.769153105964564
"14083" "Robust t-statistic, normal approx." "Lin" 0.774230952729312
"14084" "Robust t-statistic, normal approx." "Lin" 0.942124720905507
"14085" "Robust t-statistic, normal approx." "Lin" 0.683386613220732
"14086" "Robust t-statistic, normal approx." "Lin" 0.431224219970418
"14087" "Robust t-statistic, normal approx." "Lin" 0.708618347877951
"14088" "Robust t-statistic, normal approx." "Lin" 0.706792287149782
"14089" "Robust t-statistic, normal approx." "Lin" 0.64147386447895
"14090" "Robust t-statistic, normal approx." "Lin" 0.64142626571644
"14091" "Robust t-statistic, normal approx." "Lin" 0.493180405075989
"14092" "Robust t-statistic, normal approx." "Lin" 0.950128355419058
"14093" "Robust t-statistic, normal approx." "Lin" 0.256803912308838
"14094" "Robust t-statistic, normal approx." "Lin" 0.466568753448194
"14095" "Robust t-statistic, normal approx." "Lin" 0.989968919075843
"14096" "Robust t-statistic, normal approx." "Lin" 0.0140796595921735
"14097" "Robust t-statistic, normal approx." "Lin" 0.99510917143235
"14098" "Robust t-statistic, normal approx." "Lin" 0.941827687477604
"14099" "Robust t-statistic, normal approx." "Lin" 0.502209571003375
"14100" "Robust t-statistic, normal approx." "Lin" 0.851954359095436
"14101" "Robust t-statistic, normal approx." "Lin" 0.441416940694644
"14102" "Robust t-statistic, normal approx." "Lin" 0.0720578729048447
"14103" "Robust t-statistic, normal approx." "Lin" 0.768248170069155
"14104" "Robust t-statistic, normal approx." "Lin" 0.82439404735924
"14105" "Robust t-statistic, normal approx." "Lin" 0.8504486875209
"14106" "Robust t-statistic, normal approx." "Lin" 0.585739436843753
"14107" "Robust t-statistic, normal approx." "Lin" 0.0761240324226515
"14108" "Robust t-statistic, normal approx." "Lin" 0.22552115551119
"14109" "Robust t-statistic, normal approx." "Lin" 0.468615219922391
"14110" "Robust t-statistic, normal approx." "Lin" 0.493086717067929
"14111" "Robust t-statistic, normal approx." "Lin" 0.66005624533387
"14112" "Robust t-statistic, normal approx." "Lin" 0.436479656761185
"14113" "Robust t-statistic, normal approx." "Lin" 0.339043856163693
"14114" "Robust t-statistic, normal approx." "Lin" 0.519048064192014
"14115" "Robust t-statistic, normal approx." "Lin" 0.727815000099853
"14116" "Robust t-statistic, normal approx." "Lin" 0.481384654220692
"14117" "Robust t-statistic, normal approx." "Lin" 0.993732689505769
"14118" "Robust t-statistic, normal approx." "Lin" 0.779546958201815
"14119" "Robust t-statistic, normal approx." "Lin" 0.823672439596947
"14120" "Robust t-statistic, normal approx." "Lin" 0.87736310613347
"14121" "Robust t-statistic, normal approx." "Lin" 0.0851921040039028
"14122" "Robust t-statistic, normal approx." "Lin" 0.683320215159865
"14123" "Robust t-statistic, normal approx." "Lin" 0.972965289995778
"14124" "Robust t-statistic, normal approx." "Lin" 0.162322375564308
"14125" "Robust t-statistic, normal approx." "Lin" 0.580210828416195
"14126" "Robust t-statistic, normal approx." "Lin" 0.472095675593128
"14127" "Robust t-statistic, normal approx." "Lin" 0.897794556041359
"14128" "Robust t-statistic, normal approx." "Lin" 0.747389630935275
"14129" "Robust t-statistic, normal approx." "Lin" 0.836451700108748
"14130" "Robust t-statistic, normal approx." "Lin" 0.432301200915579
"14131" "Robust t-statistic, normal approx." "Lin" 0.950665245459235
"14132" "Robust t-statistic, normal approx." "Lin" 0.939487913728847
"14133" "Robust t-statistic, normal approx." "Lin" 0.0649405615996534
"14134" "Robust t-statistic, normal approx." "Lin" 0.744205535893409
"14135" "Robust t-statistic, normal approx." "Lin" 0.835490585907934
"14136" "Robust t-statistic, normal approx." "Lin" 0.189117984098875
"14137" "Robust t-statistic, normal approx." "Lin" 0.407149709072112
"14138" "Robust t-statistic, normal approx." "Lin" 0.507774622743614
"14139" "Robust t-statistic, normal approx." "Lin" 0.917063637750598
"14140" "Robust t-statistic, normal approx." "Lin" 0.892543809562645
"14141" "Robust t-statistic, normal approx." "Lin" 0.16979201101615
"14142" "Robust t-statistic, normal approx." "Lin" 0.736452431179346
"14143" "Robust t-statistic, normal approx." "Lin" 0.544664178435962
"14144" "Robust t-statistic, normal approx." "Lin" 0.864736502504674
"14145" "Robust t-statistic, normal approx." "Lin" 0.628208251480473
"14146" "Robust t-statistic, normal approx." "Lin" 0.780948075292872
"14147" "Robust t-statistic, normal approx." "Lin" 0.0608421139327417
"14148" "Robust t-statistic, normal approx." "Lin" 0.454890544109113
"14149" "Robust t-statistic, normal approx." "Lin" 0.837727625360362
"14150" "Robust t-statistic, normal approx." "Lin" 0.29718967162671
"14151" "Robust t-statistic, normal approx." "Lin" 0.18715093265064
"14152" "Robust t-statistic, normal approx." "Lin" 0.0886880829009553
"14153" "Robust t-statistic, normal approx." "Lin" 0.734555262954642
"14154" "Robust t-statistic, normal approx." "Lin" 0.458065507098381
"14155" "Robust t-statistic, normal approx." "Lin" 0.619204603749322
"14156" "Robust t-statistic, normal approx." "Lin" 0.998266312252791
"14157" "Robust t-statistic, normal approx." "Lin" 0.296438883986064
"14158" "Robust t-statistic, normal approx." "Lin" 0.478232180659505
"14159" "Robust t-statistic, normal approx." "Lin" 0.580771774483735
"14160" "Robust t-statistic, normal approx." "Lin" 0.0709207524921487
"14161" "Robust t-statistic, normal approx." "Lin" 0.949715577633383
"14162" "Robust t-statistic, normal approx." "Lin" 0.718633674485092
"14163" "Robust t-statistic, normal approx." "Lin" 0.355436183687596
"14164" "Robust t-statistic, normal approx." "Lin" 0.504685988743082
"14165" "Robust t-statistic, normal approx." "Lin" 0.977824668094965
"14166" "Robust t-statistic, normal approx." "Lin" 0.602499405140107
"14167" "Robust t-statistic, normal approx." "Lin" 0.634254570705081
"14168" "Robust t-statistic, normal approx." "Lin" 0.507329870152379
"14169" "Robust t-statistic, normal approx." "Lin" 0.526818485464612
"14170" "Robust t-statistic, normal approx." "Lin" 0.0471824273978776
"14171" "Robust t-statistic, normal approx." "Lin" 0.334425249581325
"14172" "Robust t-statistic, normal approx." "Lin" 0.667699227865875
"14173" "Robust t-statistic, normal approx." "Lin" 0.811757859793505
"14174" "Robust t-statistic, normal approx." "Lin" 0.470696458719279
"14175" "Robust t-statistic, normal approx." "Lin" 0.109943664888762
"14176" "Robust t-statistic, normal approx." "Lin" 0.779276500913834
"14177" "Robust t-statistic, normal approx." "Lin" 0.449864714139991
"14178" "Robust t-statistic, normal approx." "Lin" 0.736002753461682
"14179" "Robust t-statistic, normal approx." "Lin" 0.345807432260653
"14180" "Robust t-statistic, normal approx." "Lin" 0.807214142394977
"14181" "Robust t-statistic, normal approx." "Lin" 0.390569612381863
"14182" "Robust t-statistic, normal approx." "Lin" 0.44884728608763
"14183" "Robust t-statistic, normal approx." "Lin" 0.403603036591919
"14184" "Robust t-statistic, normal approx." "Lin" 0.374141773198054
"14185" "Robust t-statistic, normal approx." "Lin" 0.660843822838068
"14186" "Robust t-statistic, normal approx." "Lin" 0.132076951246189
"14187" "Robust t-statistic, normal approx." "Lin" 0.654684431758136
"14188" "Robust t-statistic, normal approx." "Lin" 0.90996879665751
"14189" "Robust t-statistic, normal approx." "Lin" 0.851047531911207
"14190" "Robust t-statistic, normal approx." "Lin" 0.346928027996409
"14191" "Robust t-statistic, normal approx." "Lin" 0.578927157885127
"14192" "Robust t-statistic, normal approx." "Lin" 0.821563426480316
"14193" "Robust t-statistic, normal approx." "Lin" 0.557784549275226
"14194" "Robust t-statistic, normal approx." "Lin" 0.503801474935705
"14195" "Robust t-statistic, normal approx." "Lin" 0.791711569286758
"14196" "Robust t-statistic, normal approx." "Lin" 0.965828206137818
"14197" "Robust t-statistic, normal approx." "Lin" 0.394402592191277
"14198" "Robust t-statistic, normal approx." "Lin" 0.330649653445181
"14199" "Robust t-statistic, normal approx." "Lin" 0.611144869314814
"14200" "Robust t-statistic, normal approx." "Lin" 0.466223974373427
"14201" "Robust t-statistic, normal approx." "Lin" 0.664477314980703
"14202" "Robust t-statistic, normal approx." "Lin" 0.539257296476672
"14203" "Robust t-statistic, normal approx." "Lin" 0.093922737008006
"14204" "Robust t-statistic, normal approx." "Lin" 0.974568295167719
"14205" "Robust t-statistic, normal approx." "Lin" 0.152797118440922
"14206" "Robust t-statistic, normal approx." "Lin" 0.213369833575388
"14207" "Robust t-statistic, normal approx." "Lin" 0.316299686065145
"14208" "Robust t-statistic, normal approx." "Lin" 0.942517771254465
"14209" "Robust t-statistic, normal approx." "Lin" 0.520762336808356
"14210" "Robust t-statistic, normal approx." "Lin" 0.686167621873184
"14211" "Robust t-statistic, normal approx." "Lin" 0.0384769332579222
"14212" "Robust t-statistic, normal approx." "Lin" 0.724605771406159
"14213" "Robust t-statistic, normal approx." "Lin" 0.197173185195322
"14214" "Robust t-statistic, normal approx." "Lin" 0.61254984512979
"14215" "Robust t-statistic, normal approx." "Lin" 0.280703508394739
"14216" "Robust t-statistic, normal approx." "Lin" 0.0763209461092871
"14217" "Robust t-statistic, normal approx." "Lin" 0.514017594895288
"14218" "Robust t-statistic, normal approx." "Lin" 0.865620652840007
"14219" "Robust t-statistic, normal approx." "Lin" 0.854333520703541
"14220" "Robust t-statistic, normal approx." "Lin" 0.725571118380807
"14221" "Robust t-statistic, normal approx." "Lin" 0.892768948196112
"14222" "Robust t-statistic, normal approx." "Lin" 0.123222192070741
"14223" "Robust t-statistic, normal approx." "Lin" 0.348674223844914
"14224" "Robust t-statistic, normal approx." "Lin" 0.44624549515056
"14225" "Robust t-statistic, normal approx." "Lin" 0.27327578464782
"14226" "Robust t-statistic, normal approx." "Lin" 0.370169880912872
"14227" "Robust t-statistic, normal approx." "Lin" 0.0838404777197688
"14228" "Robust t-statistic, normal approx." "Lin" 0.490376313520533
"14229" "Robust t-statistic, normal approx." "Lin" 0.472957067709606
"14230" "Robust t-statistic, normal approx." "Lin" 0.881780888707524
"14231" "Robust t-statistic, normal approx." "Lin" 0.850567050253324
"14232" "Robust t-statistic, normal approx." "Lin" 0.757269452619464
"14233" "Robust t-statistic, normal approx." "Lin" 0.293290028689889
"14234" "Robust t-statistic, normal approx." "Lin" 0.0560427467804754
"14235" "Robust t-statistic, normal approx." "Lin" 0.501431330244649
"14236" "Robust t-statistic, normal approx." "Lin" 0.615223990819672
"14237" "Robust t-statistic, normal approx." "Lin" 0.152992194326959
"14238" "Robust t-statistic, normal approx." "Lin" 0.511962431354035
"14239" "Robust t-statistic, normal approx." "Lin" 0.901906261403941
"14240" "Robust t-statistic, normal approx." "Lin" 0.142310979554945
"14241" "Robust t-statistic, normal approx." "Lin" 0.095847716891291
"14242" "Robust t-statistic, normal approx." "Lin" 0.519691588438945
"14243" "Robust t-statistic, normal approx." "Lin" 0.62252631461521
"14244" "Robust t-statistic, normal approx." "Lin" 0.205471675815211
"14245" "Robust t-statistic, normal approx." "Lin" 0.719552466463275
"14246" "Robust t-statistic, normal approx." "Lin" 0.698976430282414
"14247" "Robust t-statistic, normal approx." "Lin" 0.962464265384453
"14248" "Robust t-statistic, normal approx." "Lin" 0.969432321011669
"14249" "Robust t-statistic, normal approx." "Lin" 0.561337616395126
"14250" "Robust t-statistic, normal approx." "Lin" 0.904481075835413
"14251" "Robust t-statistic, normal approx." "Lin" 0.366942398983153
"14252" "Robust t-statistic, normal approx." "Lin" 0.798286865625223
"14253" "Robust t-statistic, normal approx." "Lin" 0.77226556951951
"14254" "Robust t-statistic, normal approx." "Lin" 0.694497679299568
"14255" "Robust t-statistic, normal approx." "Lin" 0.499240891025079
"14256" "Robust t-statistic, normal approx." "Lin" 0.470768341366661
"14257" "Robust t-statistic, normal approx." "Lin" 0.0192491826795254
"14258" "Robust t-statistic, normal approx." "Lin" 0.439705371540422
"14259" "Robust t-statistic, normal approx." "Lin" 0.311003780057595
"14260" "Robust t-statistic, normal approx." "Lin" 0.931046239961374
"14261" "Robust t-statistic, normal approx." "Lin" 0.237912916186372
"14262" "Robust t-statistic, normal approx." "Lin" 0.745150895707955
"14263" "Robust t-statistic, normal approx." "Lin" 0.426638509972152
"14264" "Robust t-statistic, normal approx." "Lin" 0.111299573493079
"14265" "Robust t-statistic, normal approx." "Lin" 0.386627022842682
"14266" "Robust t-statistic, normal approx." "Lin" 0.303577676461509
"14267" "Robust t-statistic, normal approx." "Lin" 0.191150599716048
"14268" "Robust t-statistic, normal approx." "Lin" 0.748301104789709
"14269" "Robust t-statistic, normal approx." "Lin" 0.735132502455553
"14270" "Robust t-statistic, normal approx." "Lin" 0.425375907001837
"14271" "Robust t-statistic, normal approx." "Lin" 0.835090571785213
"14272" "Robust t-statistic, normal approx." "Lin" 0.855757639672527
"14273" "Robust t-statistic, normal approx." "Lin" 0.0942428931120052
"14274" "Robust t-statistic, normal approx." "Lin" 0.429853174065181
"14275" "Robust t-statistic, normal approx." "Lin" 0.353753140776084
"14276" "Robust t-statistic, normal approx." "Lin" 0.89679709717913
"14277" "Robust t-statistic, normal approx." "Lin" 0.765676416630372
"14278" "Robust t-statistic, normal approx." "Lin" 0.480669155632909
"14279" "Robust t-statistic, normal approx." "Lin" 0.778285438962456
"14280" "Robust t-statistic, normal approx." "Lin" 0.524479368528687
"14281" "Robust t-statistic, normal approx." "Lin" 0.965000369811714
"14282" "Robust t-statistic, normal approx." "Lin" 0.71661561496159
"14283" "Robust t-statistic, normal approx." "Lin" 0.132088546040371
"14284" "Robust t-statistic, normal approx." "Lin" 0.263182515424405
"14285" "Robust t-statistic, normal approx." "Lin" 0.206946897992277
"14286" "Robust t-statistic, normal approx." "Lin" 0.889667047104481
"14287" "Robust t-statistic, normal approx." "Lin" 0.936107988004443
"14288" "Robust t-statistic, normal approx." "Lin" 0.832947729244602
"14289" "Robust t-statistic, normal approx." "Lin" 0.920104214840089
"14290" "Robust t-statistic, normal approx." "Lin" 0.929681694070581
"14291" "Robust t-statistic, normal approx." "Lin" 0.259894712899301
"14292" "Robust t-statistic, normal approx." "Lin" 0.626810407605677
"14293" "Robust t-statistic, normal approx." "Lin" 0.166169276581833
"14294" "Robust t-statistic, normal approx." "Lin" 0.893901964916302
"14295" "Robust t-statistic, normal approx." "Lin" 0.700628851685088
"14296" "Robust t-statistic, normal approx." "Lin" 0.642314683077928
"14297" "Robust t-statistic, normal approx." "Lin" 0.220839171007319
"14298" "Robust t-statistic, normal approx." "Lin" 0.61796490326011
"14299" "Robust t-statistic, normal approx." "Lin" 0.931593797178544
"14300" "Robust t-statistic, normal approx." "Lin" 0.311945160201595
"14301" "Robust t-statistic, normal approx." "Lin" 0.596176404275396
"14302" "Robust t-statistic, normal approx." "Lin" 0.81306022474858
"14303" "Robust t-statistic, normal approx." "Lin" 0.605098508522838
"14304" "Robust t-statistic, normal approx." "Lin" 0.204402974764888
"14305" "Robust t-statistic, normal approx." "Lin" 0.760424029068959
"14306" "Robust t-statistic, normal approx." "Lin" 0.239757850243167
"14307" "Robust t-statistic, normal approx." "Lin" 0.607316658954351
"14308" "Robust t-statistic, normal approx." "Lin" 0.7402559711292
"14309" "Robust t-statistic, normal approx." "Lin" 0.949531075643176
"14310" "Robust t-statistic, normal approx." "Lin" 0.960573089034196
"14311" "Robust t-statistic, normal approx." "Lin" 0.29961567677669
"14312" "Robust t-statistic, normal approx." "Lin" 0.286234370901811
"14313" "Robust t-statistic, normal approx." "Lin" 0.875570493172329
"14314" "Robust t-statistic, normal approx." "Lin" 0.407597420540547
"14315" "Robust t-statistic, normal approx." "Lin" 0.480006965896535
"14316" "Robust t-statistic, normal approx." "Lin" 0.955717263166019
"14317" "Robust t-statistic, normal approx." "Lin" 0.233163970017674
"14318" "Robust t-statistic, normal approx." "Lin" 0.114706763386334
"14319" "Robust t-statistic, normal approx." "Lin" 0.43006065488612
"14320" "Robust t-statistic, normal approx." "Lin" 0.637204163012408
"14321" "Robust t-statistic, normal approx." "Lin" 0.3038917616872
"14322" "Robust t-statistic, normal approx." "Lin" 0.41825189038031
"14323" "Robust t-statistic, normal approx." "Lin" 0.661519790133017
"14324" "Robust t-statistic, normal approx." "Lin" 0.170552807633253
"14325" "Robust t-statistic, normal approx." "Lin" 0.14939180348219
"14326" "Robust t-statistic, normal approx." "Lin" 0.917223287215861
"14327" "Robust t-statistic, normal approx." "Lin" 0.396979410535493
"14328" "Robust t-statistic, normal approx." "Lin" 0.655905975769494
"14329" "Robust t-statistic, normal approx." "Lin" 0.376196202836427
"14330" "Robust t-statistic, normal approx." "Lin" 0.750817506941515
"14331" "Robust t-statistic, normal approx." "Lin" 0.657862923420779
"14332" "Robust t-statistic, normal approx." "Lin" 0.98203631942607
"14333" "Robust t-statistic, normal approx." "Lin" 0.392556256434178
"14334" "Robust t-statistic, normal approx." "Lin" 0.812995168604106
"14335" "Robust t-statistic, normal approx." "Lin" 0.194269755122908
"14336" "Robust t-statistic, normal approx." "Lin" 0.207796193788266
"14337" "Robust t-statistic, normal approx." "Lin" 0.477018173767623
"14338" "Robust t-statistic, normal approx." "Lin" 0.953652836925498
"14339" "Robust t-statistic, normal approx." "Lin" 0.646923844372594
"14340" "Robust t-statistic, normal approx." "Lin" 0.320667673422848
"14341" "Robust t-statistic, normal approx." "Lin" 0.507281100161033
"14342" "Robust t-statistic, normal approx." "Lin" 0.242775626211971
"14343" "Robust t-statistic, normal approx." "Lin" 0.172322402188002
"14344" "Robust t-statistic, normal approx." "Lin" 0.903204279551864
"14345" "Robust t-statistic, normal approx." "Lin" 0.0877426925458265
"14346" "Robust t-statistic, normal approx." "Lin" 0.69167952962617
"14347" "Robust t-statistic, normal approx." "Lin" 0.887056686419105
"14348" "Robust t-statistic, normal approx." "Lin" 0.888114520238671
"14349" "Robust t-statistic, normal approx." "Lin" 0.94135471405332
"14350" "Robust t-statistic, normal approx." "Lin" 0.877302817218663
"14351" "Robust t-statistic, normal approx." "Lin" 0.682792423950193
"14352" "Robust t-statistic, normal approx." "Lin" 0.212512670547484
"14353" "Robust t-statistic, normal approx." "Lin" 0.987404714119016
"14354" "Robust t-statistic, normal approx." "Lin" 0.359478273101185
"14355" "Robust t-statistic, normal approx." "Lin" 0.484871462693794
"14356" "Robust t-statistic, normal approx." "Lin" 0.993581755075714
"14357" "Robust t-statistic, normal approx." "Lin" 0.837611608673337
"14358" "Robust t-statistic, normal approx." "Lin" 0.933945172906889
"14359" "Robust t-statistic, normal approx." "Lin" 0.326558206208869
"14360" "Robust t-statistic, normal approx." "Lin" 0.852282882301935
"14361" "Robust t-statistic, normal approx." "Lin" 0.592212404682203
"14362" "Robust t-statistic, normal approx." "Lin" 0.128020709922759
"14363" "Robust t-statistic, normal approx." "Lin" 0.625439778182383
"14364" "Robust t-statistic, normal approx." "Lin" 0.716371036011492
"14365" "Robust t-statistic, normal approx." "Lin" 0.770706079314212
"14366" "Robust t-statistic, normal approx." "Lin" 0.746392190003397
"14367" "Robust t-statistic, normal approx." "Lin" 0.998864234065175
"14368" "Robust t-statistic, normal approx." "Lin" 0.292040107356253
"14369" "Robust t-statistic, normal approx." "Lin" 0.452562946673839
"14370" "Robust t-statistic, normal approx." "Lin" 0.776502374662888
"14371" "Robust t-statistic, normal approx." "Lin" 0.661596628318612
"14372" "Robust t-statistic, normal approx." "Lin" 0.39619691667985
"14373" "Robust t-statistic, normal approx." "Lin" 0.401689620858568
"14374" "Robust t-statistic, normal approx." "Lin" 0.498625586912114
"14375" "Robust t-statistic, normal approx." "Lin" 0.960609067019712
"14376" "Robust t-statistic, normal approx." "Lin" 0.868647669630378
"14377" "Robust t-statistic, normal approx." "Lin" 0.0933429559762777
"14378" "Robust t-statistic, normal approx." "Lin" 0.554205860515154
"14379" "Robust t-statistic, normal approx." "Lin" 0.546019255761901
"14380" "Robust t-statistic, normal approx." "Lin" 0.677024690670153
"14381" "Robust t-statistic, normal approx." "Lin" 0.443139378926196
"14382" "Robust t-statistic, normal approx." "Lin" 0.575965303197896
"14383" "Robust t-statistic, normal approx." "Lin" 0.498382549318104
"14384" "Robust t-statistic, normal approx." "Lin" 0.212127780657477
"14385" "Robust t-statistic, normal approx." "Lin" 0.467630248659082
"14386" "Robust t-statistic, normal approx." "Lin" 0.803391834704097
"14387" "Robust t-statistic, normal approx." "Lin" 0.389850602808438
"14388" "Robust t-statistic, normal approx." "Lin" 0.754328539074659
"14389" "Robust t-statistic, normal approx." "Lin" 0.817698930279456
"14390" "Robust t-statistic, normal approx." "Lin" 0.424965720353635
"14391" "Robust t-statistic, normal approx." "Lin" 0.255806527870334
"14392" "Robust t-statistic, normal approx." "Lin" 0.987215140511798
"14393" "Robust t-statistic, normal approx." "Lin" 0.803572519451304
"14394" "Robust t-statistic, normal approx." "Lin" 0.206560823649703
"14395" "Robust t-statistic, normal approx." "Lin" 0.703924912711241
"14396" "Robust t-statistic, normal approx." "Lin" 0.619412825902028
"14397" "Robust t-statistic, normal approx." "Lin" 0.880919060682767
"14398" "Robust t-statistic, normal approx." "Lin" 0.716271538827554
"14399" "Robust t-statistic, normal approx." "Lin" 0.58933073705344
"14400" "Robust t-statistic, normal approx." "Lin" 0.237263023768086
"14401" "Robust t-statistic, normal approx." "Lin" 0.164670959842541
"14402" "Robust t-statistic, normal approx." "Lin" 0.919268746606934
"14403" "Robust t-statistic, normal approx." "Lin" 0.000908311823750285
"14404" "Robust t-statistic, normal approx." "Lin" 0.392823733223646
"14405" "Robust t-statistic, normal approx." "Lin" 0.477747991816774
"14406" "Robust t-statistic, normal approx." "Lin" 0.35333432463747
"14407" "Robust t-statistic, normal approx." "Lin" 0.409293252824487
"14408" "Robust t-statistic, normal approx." "Lin" 0.674988561656761
"14409" "Robust t-statistic, normal approx." "Lin" 0.674909321021907
"14410" "Robust t-statistic, normal approx." "Lin" 0.117191725982648
"14411" "Robust t-statistic, normal approx." "Lin" 0.747517210590376
"14412" "Robust t-statistic, normal approx." "Lin" 0.547326752075258
"14413" "Robust t-statistic, normal approx." "Lin" 0.708950413041667
"14414" "Robust t-statistic, normal approx." "Lin" 0.210923438484693
"14415" "Robust t-statistic, normal approx." "Lin" 0.421838006560234
"14416" "Robust t-statistic, normal approx." "Lin" 0.771039491812314
"14417" "Robust t-statistic, normal approx." "Lin" 0.244804529782122
"14418" "Robust t-statistic, normal approx." "Lin" 0.168891449472345
"14419" "Robust t-statistic, normal approx." "Lin" 0.985438897669073
"14420" "Robust t-statistic, normal approx." "Lin" 0.652677432813046
"14421" "Robust t-statistic, normal approx." "Lin" 0.759282717263615
"14422" "Robust t-statistic, normal approx." "Lin" 0.387835210170572
"14423" "Robust t-statistic, normal approx." "Lin" 0.171082439722453
"14424" "Robust t-statistic, normal approx." "Lin" 0.445206407509922
"14425" "Robust t-statistic, normal approx." "Lin" 0.887231664364146
"14426" "Robust t-statistic, normal approx." "Lin" 0.750996805791211
"14427" "Robust t-statistic, normal approx." "Lin" 0.989468824569092
"14428" "Robust t-statistic, normal approx." "Lin" 0.848471502185435
"14429" "Robust t-statistic, normal approx." "Lin" 0.891539495525697
"14430" "Robust t-statistic, normal approx." "Lin" 0.776852306784169
"14431" "Robust t-statistic, normal approx." "Lin" 0.496891440826269
"14432" "Robust t-statistic, normal approx." "Lin" 0.0663414829070745
"14433" "Robust t-statistic, normal approx." "Lin" 0.149329489060567
"14434" "Robust t-statistic, normal approx." "Lin" 0.928250948643961
"14435" "Robust t-statistic, normal approx." "Lin" 0.713081129899849
"14436" "Robust t-statistic, normal approx." "Lin" 0.995934068447392
"14437" "Robust t-statistic, normal approx." "Lin" 0.522594914773027
"14438" "Robust t-statistic, normal approx." "Lin" 0.7026419695867
"14439" "Robust t-statistic, normal approx." "Lin" 0.529091310360036
"14440" "Robust t-statistic, normal approx." "Lin" 0.381960868319592
"14441" "Robust t-statistic, normal approx." "Lin" 0.895712100884206
"14442" "Robust t-statistic, normal approx." "Lin" 0.175847354507998
"14443" "Robust t-statistic, normal approx." "Lin" 0.492894675064027
"14444" "Robust t-statistic, normal approx." "Lin" 0.0518570822394973
"14445" "Robust t-statistic, normal approx." "Lin" 0.71184834201933
"14446" "Robust t-statistic, normal approx." "Lin" 0.464858363775347
"14447" "Robust t-statistic, normal approx." "Lin" 0.43267413566812
"14448" "Robust t-statistic, normal approx." "Lin" 0.0536073109461888
"14449" "Robust t-statistic, normal approx." "Lin" 0.618176708137257
"14450" "Robust t-statistic, normal approx." "Lin" 0.62714987187326
"14451" "Robust t-statistic, normal approx." "Lin" 0.888684323343507
"14452" "Robust t-statistic, normal approx." "Lin" 0.246097943886024
"14453" "Robust t-statistic, normal approx." "Lin" 0.658301868077862
"14454" "Robust t-statistic, normal approx." "Lin" 0.859384380098177
"14455" "Robust t-statistic, normal approx." "Lin" 0.915975979203048
"14456" "Robust t-statistic, normal approx." "Lin" 0.480363155737508
"14457" "Robust t-statistic, normal approx." "Lin" 0.423152971477321
"14458" "Robust t-statistic, normal approx." "Lin" 0.613803542411379
"14459" "Robust t-statistic, normal approx." "Lin" 0.869017478882062
"14460" "Robust t-statistic, normal approx." "Lin" 0.42665862185482
"14461" "Robust t-statistic, normal approx." "Lin" 0.82741880058073
"14462" "Robust t-statistic, normal approx." "Lin" 0.03974227296403
"14463" "Robust t-statistic, normal approx." "Lin" 0.73280649234912
"14464" "Robust t-statistic, normal approx." "Lin" 0.647210246337059
"14465" "Robust t-statistic, normal approx." "Lin" 0.617510183064605
"14466" "Robust t-statistic, normal approx." "Lin" 0.388978405482481
"14467" "Robust t-statistic, normal approx." "Lin" 0.407643718993076
"14468" "Robust t-statistic, normal approx." "Lin" 0.192096861831719
"14469" "Robust t-statistic, normal approx." "Lin" 0.873349489227952
"14470" "Robust t-statistic, normal approx." "Lin" 0.534825623595288
"14471" "Robust t-statistic, normal approx." "Lin" 0.289420098785206
"14472" "Robust t-statistic, normal approx." "Lin" 0.541871572565781
"14473" "Robust t-statistic, normal approx." "Lin" 0.693219656882227
"14474" "Robust t-statistic, normal approx." "Lin" 0.723314357417677
"14475" "Robust t-statistic, normal approx." "Lin" 0.221608749333359
"14476" "Robust t-statistic, normal approx." "Lin" 0.658575543201626
"14477" "Robust t-statistic, normal approx." "Lin" 0.256620317029625
"14478" "Robust t-statistic, normal approx." "Lin" 0.743294280734193
"14479" "Robust t-statistic, normal approx." "Lin" 0.555555848246833
"14480" "Robust t-statistic, normal approx." "Lin" 0.903075816475882
"14481" "Robust t-statistic, normal approx." "Lin" 0.439642516606511
"14482" "Robust t-statistic, normal approx." "Lin" 0.310782237229152
"14483" "Robust t-statistic, normal approx." "Lin" 0.790601605079534
"14484" "Robust t-statistic, normal approx." "Lin" 0.00411183082494948
"14485" "Robust t-statistic, normal approx." "Lin" 0.944164144910678
"14486" "Robust t-statistic, normal approx." "Lin" 0.216912315615108
"14487" "Robust t-statistic, normal approx." "Lin" 0.649183742186994
"14488" "Robust t-statistic, normal approx." "Lin" 0.647432111914097
"14489" "Robust t-statistic, normal approx." "Lin" 0.874214085976425
"14490" "Robust t-statistic, normal approx." "Lin" 0.242285145435356
"14491" "Robust t-statistic, normal approx." "Lin" 0.316203654861586
"14492" "Robust t-statistic, normal approx." "Lin" 0.273699104054701
"14493" "Robust t-statistic, normal approx." "Lin" 0.997885983571421
"14494" "Robust t-statistic, normal approx." "Lin" 0.352910249635492
"14495" "Robust t-statistic, normal approx." "Lin" 0.183635985050792
"14496" "Robust t-statistic, normal approx." "Lin" 0.766053378510734
"14497" "Robust t-statistic, normal approx." "Lin" 0.379506900330152
"14498" "Robust t-statistic, normal approx." "Lin" 0.148458556337774
"14499" "Robust t-statistic, normal approx." "Lin" 0.530928257012302
"14500" "Robust t-statistic, normal approx." "Lin" 0.631152918016138
"14501" "Robust t-statistic, normal approx." "Lin" 0.449305696868587
"14502" "Robust t-statistic, normal approx." "Lin" 0.264380402984866
"14503" "Robust t-statistic, normal approx." "Lin" 0.944998011260106
"14504" "Robust t-statistic, normal approx." "Lin" 0.476790286972874
"14505" "Robust t-statistic, normal approx." "Lin" 0.16019409030735
"14506" "Robust t-statistic, normal approx." "Lin" 0.417807175610662
"14507" "Robust t-statistic, normal approx." "Lin" 0.921774949625757
"14508" "Robust t-statistic, normal approx." "Lin" 0.209707301209709
"14509" "Robust t-statistic, normal approx." "Lin" 0.0939843513373593
"14510" "Robust t-statistic, normal approx." "Lin" 0.29099899460387
"14511" "Robust t-statistic, normal approx." "Lin" 0.706571305448594
"14512" "Robust t-statistic, normal approx." "Lin" 0.643399280895682
"14513" "Robust t-statistic, normal approx." "Lin" 0.330652361913386
"14514" "Robust t-statistic, normal approx." "Lin" 0.226193841106124
"14515" "Robust t-statistic, normal approx." "Lin" 0.903053032103332
"14516" "Robust t-statistic, normal approx." "Lin" 0.658124377460383
"14517" "Robust t-statistic, normal approx." "Lin" 0.543898390576106
"14518" "Robust t-statistic, normal approx." "Lin" 0.604807699882536
"14519" "Robust t-statistic, normal approx." "Lin" 0.833497588385601
"14520" "Robust t-statistic, normal approx." "Lin" 0.579804405428623
"14521" "Robust t-statistic, normal approx." "Lin" 0.448099627386394
"14522" "Robust t-statistic, normal approx." "Lin" 0.698596212703792
"14523" "Robust t-statistic, normal approx." "Lin" 0.215232319915161
"14524" "Robust t-statistic, normal approx." "Lin" 0.518391571013272
"14525" "Robust t-statistic, normal approx." "Lin" 0.711849428849979
"14526" "Robust t-statistic, normal approx." "Lin" 0.480222121240473
"14527" "Robust t-statistic, normal approx." "Lin" 0.713031587144315
"14528" "Robust t-statistic, normal approx." "Lin" 0.267173488713224
"14529" "Robust t-statistic, normal approx." "Lin" 0.522220402657259
"14530" "Robust t-statistic, normal approx." "Lin" 0.860533087994728
"14531" "Robust t-statistic, normal approx." "Lin" 0.751798619628119
"14532" "Robust t-statistic, normal approx." "Lin" 0.59145673737515
"14533" "Robust t-statistic, normal approx." "Lin" 0.849527000689119
"14534" "Robust t-statistic, normal approx." "Lin" 0.954034433382214
"14535" "Robust t-statistic, normal approx." "Lin" 0.697052603453942
"14536" "Robust t-statistic, normal approx." "Lin" 0.426506517392596
"14537" "Robust t-statistic, normal approx." "Lin" 0.984850633901842
"14538" "Robust t-statistic, normal approx." "Lin" 0.555383807399034
"14539" "Robust t-statistic, normal approx." "Lin" 0.359703334219647
"14540" "Robust t-statistic, normal approx." "Lin" 0.861282010833953
"14541" "Robust t-statistic, normal approx." "Lin" 0.139404061840387
"14542" "Robust t-statistic, normal approx." "Lin" 0.531621247200964
"14543" "Robust t-statistic, normal approx." "Lin" 0.0498540078841443
"14544" "Robust t-statistic, normal approx." "Lin" 0.43577476897815
"14545" "Robust t-statistic, normal approx." "Lin" 0.1404018450505
"14546" "Robust t-statistic, normal approx." "Lin" 0.819275404705776
"14547" "Robust t-statistic, normal approx." "Lin" 0.504820317786579
"14548" "Robust t-statistic, normal approx." "Lin" 0.508683500505398
"14549" "Robust t-statistic, normal approx." "Lin" 0.407985702829299
"14550" "Robust t-statistic, normal approx." "Lin" 0.299358952486541
"14551" "Robust t-statistic, normal approx." "Lin" 0.35715332751255
"14552" "Robust t-statistic, normal approx." "Lin" 0.572373021499357
"14553" "Robust t-statistic, normal approx." "Lin" 0.663855575177679
"14554" "Robust t-statistic, normal approx." "Lin" 0.363243875101259
"14555" "Robust t-statistic, normal approx." "Lin" 0.00887111868505053
"14556" "Robust t-statistic, normal approx." "Lin" 0.422804075297114
"14557" "Robust t-statistic, normal approx." "Lin" 0.691311768704975
"14558" "Robust t-statistic, normal approx." "Lin" 0.244373124706922
"14559" "Robust t-statistic, normal approx." "Lin" 0.764537509465173
"14560" "Robust t-statistic, normal approx." "Lin" 0.573692152314669
"14561" "Robust t-statistic, normal approx." "Lin" 0.940739769787787
"14562" "Robust t-statistic, normal approx." "Lin" 0.440769596947788
"14563" "Robust t-statistic, normal approx." "Lin" 0.342267417242305
"14564" "Robust t-statistic, normal approx." "Lin" 0.622309530339673
"14565" "Robust t-statistic, normal approx." "Lin" 0.102600424437698
"14566" "Robust t-statistic, normal approx." "Lin" 0.870467693152846
"14567" "Robust t-statistic, normal approx." "Lin" 0.882005350992622
"14568" "Robust t-statistic, normal approx." "Lin" 0.0525120814712094
"14569" "Robust t-statistic, normal approx." "Lin" 0.357272485563899
"14570" "Robust t-statistic, normal approx." "Lin" 0.812566256014046
"14571" "Robust t-statistic, normal approx." "Lin" 0.90748806096106
"14572" "Robust t-statistic, normal approx." "Lin" 0.407999612119145
"14573" "Robust t-statistic, normal approx." "Lin" 0.442103003801219
"14574" "Robust t-statistic, normal approx." "Lin" 0.959632336013843
"14575" "Robust t-statistic, normal approx." "Lin" 0.413094824016339
"14576" "Robust t-statistic, normal approx." "Lin" 0.691351512050475
"14577" "Robust t-statistic, normal approx." "Lin" 0.468187303519148
"14578" "Robust t-statistic, normal approx." "Lin" 0.992979174010416
"14579" "Robust t-statistic, normal approx." "Lin" 0.959826972421002
"14580" "Robust t-statistic, normal approx." "Lin" 0.911998503023382
"14581" "Robust t-statistic, normal approx." "Lin" 0.448668545660145
"14582" "Robust t-statistic, normal approx." "Lin" 0.474881398071477
"14583" "Robust t-statistic, normal approx." "Lin" 0.345047761741018
"14584" "Robust t-statistic, normal approx." "Lin" 0.814886874054586
"14585" "Robust t-statistic, normal approx." "Lin" 0.369372209042192
"14586" "Robust t-statistic, normal approx." "Lin" 0.232909053360411
"14587" "Robust t-statistic, normal approx." "Lin" 0.155530050791979
"14588" "Robust t-statistic, normal approx." "Lin" 0.992889552046538
"14589" "Robust t-statistic, normal approx." "Lin" 0.119579349083055
"14590" "Robust t-statistic, normal approx." "Lin" 0.763867076496211
"14591" "Robust t-statistic, normal approx." "Lin" 0.387972525968144
"14592" "Robust t-statistic, normal approx." "Lin" 0.407413385546898
"14593" "Robust t-statistic, normal approx." "Lin" 0.65026343378989
"14594" "Robust t-statistic, normal approx." "Lin" 0.271841988978696
"14595" "Robust t-statistic, normal approx." "Lin" 0.569395624004761
"14596" "Robust t-statistic, normal approx." "Lin" 0.170805608299766
"14597" "Robust t-statistic, normal approx." "Lin" 0.107484516090415
"14598" "Robust t-statistic, normal approx." "Lin" 0.00191018882361815
"14599" "Robust t-statistic, normal approx." "Lin" 0.0695991706497903
"14600" "Robust t-statistic, normal approx." "Lin" 0.0580954327854539
"14601" "Robust t-statistic, normal approx." "Lin" 0.564702381622256
"14602" "Robust t-statistic, normal approx." "Lin" 0.369889539431778
"14603" "Robust t-statistic, normal approx." "Lin" 0.998323482800469
"14604" "Robust t-statistic, normal approx." "Lin" 0.438892739082004
"14605" "Robust t-statistic, normal approx." "Lin" 0.317732112721187
"14606" "Robust t-statistic, normal approx." "Lin" 0.413708354501668
"14607" "Robust t-statistic, normal approx." "Lin" 0.273174085427535
"14608" "Robust t-statistic, normal approx." "Lin" 0.0661196929135088
"14609" "Robust t-statistic, normal approx." "Lin" 0.132258834269369
"14610" "Robust t-statistic, normal approx." "Lin" 0.790575882156033
"14611" "Robust t-statistic, normal approx." "Lin" 0.864163132171355
"14612" "Robust t-statistic, normal approx." "Lin" 0.596168734824848
"14613" "Robust t-statistic, normal approx." "Lin" 0.594337153080727
"14614" "Robust t-statistic, normal approx." "Lin" 0.248519418550741
"14615" "Robust t-statistic, normal approx." "Lin" 0.318942181532923
"14616" "Robust t-statistic, normal approx." "Lin" 0.936590860463267
"14617" "Robust t-statistic, normal approx." "Lin" 0.999805258354376
"14618" "Robust t-statistic, normal approx." "Lin" 0.77346938005094
"14619" "Robust t-statistic, normal approx." "Lin" 0.921401184860655
"14620" "Robust t-statistic, normal approx." "Lin" 0.356670098898791
"14621" "Robust t-statistic, normal approx." "Lin" 0.277278098921433
"14622" "Robust t-statistic, normal approx." "Lin" 0.156322215871523
"14623" "Robust t-statistic, normal approx." "Lin" 0.725211579166174
"14624" "Robust t-statistic, normal approx." "Lin" 0.909734135085851
"14625" "Robust t-statistic, normal approx." "Lin" 0.692653033606128
"14626" "Robust t-statistic, normal approx." "Lin" 0.280399698859135
"14627" "Robust t-statistic, normal approx." "Lin" 0.349164587483363
"14628" "Robust t-statistic, normal approx." "Lin" 0.48421434184636
"14629" "Robust t-statistic, normal approx." "Lin" 0.720666822527992
"14630" "Robust t-statistic, normal approx." "Lin" 0.0562810777714218
"14631" "Robust t-statistic, normal approx." "Lin" 0.13481673117702
"14632" "Robust t-statistic, normal approx." "Lin" 0.382700712266772
"14633" "Robust t-statistic, normal approx." "Lin" 0.725804256752142
"14634" "Robust t-statistic, normal approx." "Lin" 0.412654620632888
"14635" "Robust t-statistic, normal approx." "Lin" 0.431215687033203
"14636" "Robust t-statistic, normal approx." "Lin" 0.192208830967512
"14637" "Robust t-statistic, normal approx." "Lin" 0.290187961118427
"14638" "Robust t-statistic, normal approx." "Lin" 0.910779263482443
"14639" "Robust t-statistic, normal approx." "Lin" 0.548145474842575
"14640" "Robust t-statistic, normal approx." "Lin" 0.309604491622248
"14641" "Robust t-statistic, normal approx." "Lin" 0.374976918942642
"14642" "Robust t-statistic, normal approx." "Lin" 0.378655159368137
"14643" "Robust t-statistic, normal approx." "Lin" 0.36726766564574
"14644" "Robust t-statistic, normal approx." "Lin" 0.654580546859838
"14645" "Robust t-statistic, normal approx." "Lin" 0.803418302407572
"14646" "Robust t-statistic, normal approx." "Lin" 0.291759961742906
"14647" "Robust t-statistic, normal approx." "Lin" 0.766001489797164
"14648" "Robust t-statistic, normal approx." "Lin" 0.819958516207384
"14649" "Robust t-statistic, normal approx." "Lin" 0.733898820343551
"14650" "Robust t-statistic, normal approx." "Lin" 0.945964897492583
"14651" "Robust t-statistic, normal approx." "Lin" 0.756705571999012
"14652" "Robust t-statistic, normal approx." "Lin" 0.342401087559241
"14653" "Robust t-statistic, normal approx." "Lin" 0.409477338940096
"14654" "Robust t-statistic, normal approx." "Lin" 0.432418286508363
"14655" "Robust t-statistic, normal approx." "Lin" 0.231533746712239
"14656" "Robust t-statistic, normal approx." "Lin" 0.496315738685466
"14657" "Robust t-statistic, normal approx." "Lin" 0.334004287370451
"14658" "Robust t-statistic, normal approx." "Lin" 0.836278975801372
"14659" "Robust t-statistic, normal approx." "Lin" 0.522702910376102
"14660" "Robust t-statistic, normal approx." "Lin" 0.70957745253676
"14661" "Robust t-statistic, normal approx." "Lin" 0.716028436299978
"14662" "Robust t-statistic, normal approx." "Lin" 0.776117908769969
"14663" "Robust t-statistic, normal approx." "Lin" 0.784221712672262
"14664" "Robust t-statistic, normal approx." "Lin" 0.864263875967692
"14665" "Robust t-statistic, normal approx." "Lin" 0.272337086124774
"14666" "Robust t-statistic, normal approx." "Lin" 0.0117505194946115
"14667" "Robust t-statistic, normal approx." "Lin" 0.949176591897612
"14668" "Robust t-statistic, normal approx." "Lin" 0.459523224557338
"14669" "Robust t-statistic, normal approx." "Lin" 0.186972256774817
"14670" "Robust t-statistic, normal approx." "Lin" 0.797773763092333
"14671" "Robust t-statistic, normal approx." "Lin" 0.326873693751646
"14672" "Robust t-statistic, normal approx." "Lin" 0.987528242185079
"14673" "Robust t-statistic, normal approx." "Lin" 0.377329127212443
"14674" "Robust t-statistic, normal approx." "Lin" 0.802871518902704
"14675" "Robust t-statistic, normal approx." "Lin" 0.349762190850953
"14676" "Robust t-statistic, normal approx." "Lin" 0.859631586468515
"14677" "Robust t-statistic, normal approx." "Lin" 0.68696180897658
"14678" "Robust t-statistic, normal approx." "Lin" 0.51948294744197
"14679" "Robust t-statistic, normal approx." "Lin" 0.867748137751336
"14680" "Robust t-statistic, normal approx." "Lin" 0.00253955841586984
"14681" "Robust t-statistic, normal approx." "Lin" 0.418139342508959
"14682" "Robust t-statistic, normal approx." "Lin" 0.985259942282157
"14683" "Robust t-statistic, normal approx." "Lin" 0.219766242219585
"14684" "Robust t-statistic, normal approx." "Lin" 0.344362303197982
"14685" "Robust t-statistic, normal approx." "Lin" 0.873151323022571
"14686" "Robust t-statistic, normal approx." "Lin" 0.632037878699071
"14687" "Robust t-statistic, normal approx." "Lin" 0.236717360342243
"14688" "Robust t-statistic, normal approx." "Lin" 0.96749567699263
"14689" "Robust t-statistic, normal approx." "Lin" 0.534623224827856
"14690" "Robust t-statistic, normal approx." "Lin" 0.494342337501551
"14691" "Robust t-statistic, normal approx." "Lin" 0.80790511497085
"14692" "Robust t-statistic, normal approx." "Lin" 0.225195193584941
"14693" "Robust t-statistic, normal approx." "Lin" 0.655014291959843
"14694" "Robust t-statistic, normal approx." "Lin" 0.284889892391359
"14695" "Robust t-statistic, normal approx." "Lin" 0.966185154426096
"14696" "Robust t-statistic, normal approx." "Lin" 0.33086836943571
"14697" "Robust t-statistic, normal approx." "Lin" 0.892579198542706
"14698" "Robust t-statistic, normal approx." "Lin" 0.602673192430509
"14699" "Robust t-statistic, normal approx." "Lin" 0.290248536089678
"14700" "Robust t-statistic, normal approx." "Lin" 0.129612172708623
"14701" "Robust t-statistic, normal approx." "Lin" 0.861520358409679
"14702" "Robust t-statistic, normal approx." "Lin" 0.451222825522339
"14703" "Robust t-statistic, normal approx." "Lin" 0.986260395066509
"14704" "Robust t-statistic, normal approx." "Lin" 0.336199133211473
"14705" "Robust t-statistic, normal approx." "Lin" 0.956024102648029
"14706" "Robust t-statistic, normal approx." "Lin" 0.166386562224016
"14707" "Robust t-statistic, normal approx." "Lin" 0.875275466185943
"14708" "Robust t-statistic, normal approx." "Lin" 0.838654785687386
"14709" "Robust t-statistic, normal approx." "Lin" 0.208845651667463
"14710" "Robust t-statistic, normal approx." "Lin" 0.744096697777967
"14711" "Robust t-statistic, normal approx." "Lin" 0.572948423921682
"14712" "Robust t-statistic, normal approx." "Lin" 0.979641032563517
"14713" "Robust t-statistic, normal approx." "Lin" 0.807232622925301
"14714" "Robust t-statistic, normal approx." "Lin" 0.310166020030427
"14715" "Robust t-statistic, normal approx." "Lin" 0.707449818857822
"14716" "Robust t-statistic, normal approx." "Lin" 0.71454926319108
"14717" "Robust t-statistic, normal approx." "Lin" 0.8232748203526
"14718" "Robust t-statistic, normal approx." "Lin" 0.391385474265951
"14719" "Robust t-statistic, normal approx." "Lin" 0.495469716085546
"14720" "Robust t-statistic, normal approx." "Lin" 0.424185678402829
"14721" "Robust t-statistic, normal approx." "Lin" 0.802040899693053
"14722" "Robust t-statistic, normal approx." "Lin" 0.76245475576062
"14723" "Robust t-statistic, normal approx." "Lin" 0.606002862920715
"14724" "Robust t-statistic, normal approx." "Lin" 0.373512249605633
"14725" "Robust t-statistic, normal approx." "Lin" 0.670734069271518
"14726" "Robust t-statistic, normal approx." "Lin" 0.0918179588270067
"14727" "Robust t-statistic, normal approx." "Lin" 0.447851592482064
"14728" "Robust t-statistic, normal approx." "Lin" 0.566600542820029
"14729" "Robust t-statistic, normal approx." "Lin" 0.742819203111375
"14730" "Robust t-statistic, normal approx." "Lin" 0.513359851208004
"14731" "Robust t-statistic, normal approx." "Lin" 0.374350659697482
"14732" "Robust t-statistic, normal approx." "Lin" 0.699197287504569
"14733" "Robust t-statistic, normal approx." "Lin" 0.859338581022774
"14734" "Robust t-statistic, normal approx." "Lin" 0.59953479424895
"14735" "Robust t-statistic, normal approx." "Lin" 0.872972806048924
"14736" "Robust t-statistic, normal approx." "Lin" 0.18357050700157
"14737" "Robust t-statistic, normal approx." "Lin" 0.922639507922439
"14738" "Robust t-statistic, normal approx." "Lin" 0.457169900159522
"14739" "Robust t-statistic, normal approx." "Lin" 0.971829640907332
"14740" "Robust t-statistic, normal approx." "Lin" 0.134724365125804
"14741" "Robust t-statistic, normal approx." "Lin" 0.236253913437895
"14742" "Robust t-statistic, normal approx." "Lin" 0.0412822900233001
"14743" "Robust t-statistic, normal approx." "Lin" 0.236383396883828
"14744" "Robust t-statistic, normal approx." "Lin" 0.285173664342663
"14745" "Robust t-statistic, normal approx." "Lin" 0.931493154402519
"14746" "Robust t-statistic, normal approx." "Lin" 0.920973922193455
"14747" "Robust t-statistic, normal approx." "Lin" 0.989809149099772
"14748" "Robust t-statistic, normal approx." "Lin" 0.70739697144268
"14749" "Robust t-statistic, normal approx." "Lin" 0.245035254652325
"14750" "Robust t-statistic, normal approx." "Lin" 0.941513323630855
"14751" "Robust t-statistic, normal approx." "Lin" 0.464433956707048
"14752" "Robust t-statistic, normal approx." "Lin" 0.989633945493082
"14753" "Robust t-statistic, normal approx." "Lin" 0.584491328405375
"14754" "Robust t-statistic, normal approx." "Lin" 0.826204044255913
"14755" "Robust t-statistic, normal approx." "Lin" 0.416156066334193
"14756" "Robust t-statistic, normal approx." "Lin" 0.539823953296783
"14757" "Robust t-statistic, normal approx." "Lin" 0.46829246669795
"14758" "Robust t-statistic, normal approx." "Lin" 0.629217069618712
"14759" "Robust t-statistic, normal approx." "Lin" 0.102951880019746
"14760" "Robust t-statistic, normal approx." "Lin" 0.475833194750404
"14761" "Robust t-statistic, normal approx." "Lin" 0.843365362295099
"14762" "Robust t-statistic, normal approx." "Lin" 0.137928523027757
"14763" "Robust t-statistic, normal approx." "Lin" 0.0799124835010123
"14764" "Robust t-statistic, normal approx." "Lin" 0.910826180100435
"14765" "Robust t-statistic, normal approx." "Lin" 0.99366093211571
"14766" "Robust t-statistic, normal approx." "Lin" 0.743222755728068
"14767" "Robust t-statistic, normal approx." "Lin" 0.0714425325917942
"14768" "Robust t-statistic, normal approx." "Lin" 0.891761076261654
"14769" "Robust t-statistic, normal approx." "Lin" 0.488867519556878
"14770" "Robust t-statistic, normal approx." "Lin" 0.540881731925763
"14771" "Robust t-statistic, normal approx." "Lin" 0.574808545786601
"14772" "Robust t-statistic, normal approx." "Lin" 0.247744173511728
"14773" "Robust t-statistic, normal approx." "Lin" 0.920029856652378
"14774" "Robust t-statistic, normal approx." "Lin" 0.326421018573438
"14775" "Robust t-statistic, normal approx." "Lin" 0.687185395601311
"14776" "Robust t-statistic, normal approx." "Lin" 0.431080284669127
"14777" "Robust t-statistic, normal approx." "Lin" 0.92817353684482
"14778" "Robust t-statistic, normal approx." "Lin" 0.108490396078893
"14779" "Robust t-statistic, normal approx." "Lin" 0.870771212405747
"14780" "Robust t-statistic, normal approx." "Lin" 0.653035868260972
"14781" "Robust t-statistic, normal approx." "Lin" 0.921069082534036
"14782" "Robust t-statistic, normal approx." "Lin" 0.440677973517583
"14783" "Robust t-statistic, normal approx." "Lin" 0.837715936665281
"14784" "Robust t-statistic, normal approx." "Lin" 0.0689465066006398
"14785" "Robust t-statistic, normal approx." "Lin" 0.00720331181774592
"14786" "Robust t-statistic, normal approx." "Lin" 0.0909946596581026
"14787" "Robust t-statistic, normal approx." "Lin" 0.517462051391602
"14788" "Robust t-statistic, normal approx." "Lin" 0.845381355627181
"14789" "Robust t-statistic, normal approx." "Lin" 0.309988975119825
"14790" "Robust t-statistic, normal approx." "Lin" 0.486710874021468
"14791" "Robust t-statistic, normal approx." "Lin" 0.854699624085161
"14792" "Robust t-statistic, normal approx." "Lin" 0.0148339166027152
"14793" "Robust t-statistic, normal approx." "Lin" 0.945036295193913
"14794" "Robust t-statistic, normal approx." "Lin" 0.961990490383142
"14795" "Robust t-statistic, normal approx." "Lin" 0.43554958133299
"14796" "Robust t-statistic, normal approx." "Lin" 0.646947668301533
"14797" "Robust t-statistic, normal approx." "Lin" 0.437612487801872
"14798" "Robust t-statistic, normal approx." "Lin" 0.927252956826286
"14799" "Robust t-statistic, normal approx." "Lin" 0.829779162925612
"14800" "Robust t-statistic, normal approx." "Lin" 0.592197906755867
"14801" "Robust t-statistic, normal approx." "Lin" 0.664181090285426
"14802" "Robust t-statistic, normal approx." "Lin" 0.87605336032183
"14803" "Robust t-statistic, normal approx." "Lin" 0.672215246310214
"14804" "Robust t-statistic, normal approx." "Lin" 0.236675711960007
"14805" "Robust t-statistic, normal approx." "Lin" 0.445932688949429
"14806" "Robust t-statistic, normal approx." "Lin" 0.173982945950509
"14807" "Robust t-statistic, normal approx." "Lin" 0.175194630856182
"14808" "Robust t-statistic, normal approx." "Lin" 0.265543019095741
"14809" "Robust t-statistic, normal approx." "Lin" 0.540151776334659
"14810" "Robust t-statistic, normal approx." "Lin" 0.288217622546638
"14811" "Robust t-statistic, normal approx." "Lin" 0.326634314622996
"14812" "Robust t-statistic, normal approx." "Lin" 0.00393644077084021
"14813" "Robust t-statistic, normal approx." "Lin" 0.617691993701104
"14814" "Robust t-statistic, normal approx." "Lin" 0.918090647802473
"14815" "Robust t-statistic, normal approx." "Lin" 0.513392070566215
"14816" "Robust t-statistic, normal approx." "Lin" 0.701127507512339
"14817" "Robust t-statistic, normal approx." "Lin" 0.559091208710624
"14818" "Robust t-statistic, normal approx." "Lin" 0.211328127545748
"14819" "Robust t-statistic, normal approx." "Lin" 0.0203781093875848
"14820" "Robust t-statistic, normal approx." "Lin" 0.611367346821378
"14821" "Robust t-statistic, normal approx." "Lin" 0.384411669709139
"14822" "Robust t-statistic, normal approx." "Lin" 0.762461040737942
"14823" "Robust t-statistic, normal approx." "Lin" 0.353614177726699
"14824" "Robust t-statistic, normal approx." "Lin" 0.96941086352821
"14825" "Robust t-statistic, normal approx." "Lin" 0.764419745167346
"14826" "Robust t-statistic, normal approx." "Lin" 0.961457239067087
"14827" "Robust t-statistic, normal approx." "Lin" 0.63144594973603
"14828" "Robust t-statistic, normal approx." "Lin" 0.100622600553741
"14829" "Robust t-statistic, normal approx." "Lin" 0.796643397369915
"14830" "Robust t-statistic, normal approx." "Lin" 0.099817340377194
"14831" "Robust t-statistic, normal approx." "Lin" 0.386578715797943
"14832" "Robust t-statistic, normal approx." "Lin" 0.109925989530984
"14833" "Robust t-statistic, normal approx." "Lin" 0.753031560637918
"14834" "Robust t-statistic, normal approx." "Lin" 0.862791662804429
"14835" "Robust t-statistic, normal approx." "Lin" 0.166220539327271
"14836" "Robust t-statistic, normal approx." "Lin" 0.129493787931865
"14837" "Robust t-statistic, normal approx." "Lin" 0.110449080924876
"14838" "Robust t-statistic, normal approx." "Lin" 0.820576916255367
"14839" "Robust t-statistic, normal approx." "Lin" 0.76243739264252
"14840" "Robust t-statistic, normal approx." "Lin" 0.284630788361584
"14841" "Robust t-statistic, normal approx." "Lin" 0.449725386213004
"14842" "Robust t-statistic, normal approx." "Lin" 0.732480998138449
"14843" "Robust t-statistic, normal approx." "Lin" 0.58330373508529
"14844" "Robust t-statistic, normal approx." "Lin" 0.469644707711515
"14845" "Robust t-statistic, normal approx." "Lin" 0.379929895889537
"14846" "Robust t-statistic, normal approx." "Lin" 0.625337872674973
"14847" "Robust t-statistic, normal approx." "Lin" 0.221749908214656
"14848" "Robust t-statistic, normal approx." "Lin" 0.772126062396782
"14849" "Robust t-statistic, normal approx." "Lin" 0.8869719074172
"14850" "Robust t-statistic, normal approx." "Lin" 0.477331764546495
"14851" "Robust t-statistic, normal approx." "Lin" 0.379399189099466
"14852" "Robust t-statistic, normal approx." "Lin" 0.932389126483687
"14853" "Robust t-statistic, normal approx." "Lin" 0.163636210250639
"14854" "Robust t-statistic, normal approx." "Lin" 0.972019514549102
"14855" "Robust t-statistic, normal approx." "Lin" 0.120531472752704
"14856" "Robust t-statistic, normal approx." "Lin" 0.0450800850215018
"14857" "Robust t-statistic, normal approx." "Lin" 0.702953607793299
"14858" "Robust t-statistic, normal approx." "Lin" 0.637667825790259
"14859" "Robust t-statistic, normal approx." "Lin" 0.255970278755486
"14860" "Robust t-statistic, normal approx." "Lin" 0.0624729873552241
"14861" "Robust t-statistic, normal approx." "Lin" 0.0835887023317112
"14862" "Robust t-statistic, normal approx." "Lin" 0.753494553877698
"14863" "Robust t-statistic, normal approx." "Lin" 0.318569758792918
"14864" "Robust t-statistic, normal approx." "Lin" 0.6937852916775
"14865" "Robust t-statistic, normal approx." "Lin" 0.656504274583253
"14866" "Robust t-statistic, normal approx." "Lin" 0.383905573236581
"14867" "Robust t-statistic, normal approx." "Lin" 0.361842552301267
"14868" "Robust t-statistic, normal approx." "Lin" 0.640072196997001
"14869" "Robust t-statistic, normal approx." "Lin" 0.639528022864457
"14870" "Robust t-statistic, normal approx." "Lin" 0.569788364290297
"14871" "Robust t-statistic, normal approx." "Lin" 0.263817149669625
"14872" "Robust t-statistic, normal approx." "Lin" 0.70117081890793
"14873" "Robust t-statistic, normal approx." "Lin" 0.610576619329975
"14874" "Robust t-statistic, normal approx." "Lin" 0.975632722626811
"14875" "Robust t-statistic, normal approx." "Lin" 0.556423013275079
"14876" "Robust t-statistic, normal approx." "Lin" 0.210381266562434
"14877" "Robust t-statistic, normal approx." "Lin" 0.297931175178185
"14878" "Robust t-statistic, normal approx." "Lin" 0.180578019771248
"14879" "Robust t-statistic, normal approx." "Lin" 0.847091309021477
"14880" "Robust t-statistic, normal approx." "Lin" 0.510345136517913
"14881" "Robust t-statistic, normal approx." "Lin" 0.517138816385315
"14882" "Robust t-statistic, normal approx." "Lin" 0.330212262230788
"14883" "Robust t-statistic, normal approx." "Lin" 0.520048401397116
"14884" "Robust t-statistic, normal approx." "Lin" 0.520373789103894
"14885" "Robust t-statistic, normal approx." "Lin" 0.281612429121866
"14886" "Robust t-statistic, normal approx." "Lin" 0.475028748392508
"14887" "Robust t-statistic, normal approx." "Lin" 0.489029447090383
"14888" "Robust t-statistic, normal approx." "Lin" 0.493105132811881
"14889" "Robust t-statistic, normal approx." "Lin" 0.350749125713816
"14890" "Robust t-statistic, normal approx." "Lin" 0.205715097494611
"14891" "Robust t-statistic, normal approx." "Lin" 0.51828696452482
"14892" "Robust t-statistic, normal approx." "Lin" 0.841542373236355
"14893" "Robust t-statistic, normal approx." "Lin" 0.992799623109096
"14894" "Robust t-statistic, normal approx." "Lin" 0.434641284414423
"14895" "Robust t-statistic, normal approx." "Lin" 0.224916892164979
"14896" "Robust t-statistic, normal approx." "Lin" 0.517942920764107
"14897" "Robust t-statistic, normal approx." "Lin" 0.937099331654984
"14898" "Robust t-statistic, normal approx." "Lin" 0.396678141047268
"14899" "Robust t-statistic, normal approx." "Lin" 0.898181213465625
"14900" "Robust t-statistic, normal approx." "Lin" 0.582287333321512
"14901" "Robust t-statistic, normal approx." "Lin" 0.594169341047075
"14902" "Robust t-statistic, normal approx." "Lin" 0.21287068371044
"14903" "Robust t-statistic, normal approx." "Lin" 0.483402707810353
"14904" "Robust t-statistic, normal approx." "Lin" 0.796026140364186
"14905" "Robust t-statistic, normal approx." "Lin" 0.693583050184285
"14906" "Robust t-statistic, normal approx." "Lin" 0.646908379648329
"14907" "Robust t-statistic, normal approx." "Lin" 0.830326439149665
"14908" "Robust t-statistic, normal approx." "Lin" 0.582987774860161
"14909" "Robust t-statistic, normal approx." "Lin" 0.828814047704604
"14910" "Robust t-statistic, normal approx." "Lin" 0.483377563067734
"14911" "Robust t-statistic, normal approx." "Lin" 0.738761213210726
"14912" "Robust t-statistic, normal approx." "Lin" 0.723602832817212
"14913" "Robust t-statistic, normal approx." "Lin" 0.288981990709602
"14914" "Robust t-statistic, normal approx." "Lin" 0.838937132553548
"14915" "Robust t-statistic, normal approx." "Lin" 0.158150321196739
"14916" "Robust t-statistic, normal approx." "Lin" 0.825064664738999
"14917" "Robust t-statistic, normal approx." "Lin" 0.293104558406725
"14918" "Robust t-statistic, normal approx." "Lin" 0.254919048975061
"14919" "Robust t-statistic, normal approx." "Lin" 0.182795951129668
"14920" "Robust t-statistic, normal approx." "Lin" 0.282200865188491
"14921" "Robust t-statistic, normal approx." "Lin" 0.970450878281852
"14922" "Robust t-statistic, normal approx." "Lin" 0.269395247453595
"14923" "Robust t-statistic, normal approx." "Lin" 0.499659730245094
"14924" "Robust t-statistic, normal approx." "Lin" 0.597080778372991
"14925" "Robust t-statistic, normal approx." "Lin" 0.27296920888407
"14926" "Robust t-statistic, normal approx." "Lin" 0.738485066769841
"14927" "Robust t-statistic, normal approx." "Lin" 0.566080308849078
"14928" "Robust t-statistic, normal approx." "Lin" 0.812932921552109
"14929" "Robust t-statistic, normal approx." "Lin" 0.326258327467908
"14930" "Robust t-statistic, normal approx." "Lin" 0.450545330714582
"14931" "Robust t-statistic, normal approx." "Lin" 0.152309727738158
"14932" "Robust t-statistic, normal approx." "Lin" 0.55564505158507
"14933" "Robust t-statistic, normal approx." "Lin" 0.690969779950765
"14934" "Robust t-statistic, normal approx." "Lin" 0.0808929294752021
"14935" "Robust t-statistic, normal approx." "Lin" 0.738743790857968
"14936" "Robust t-statistic, normal approx." "Lin" 0.979959880392585
"14937" "Robust t-statistic, normal approx." "Lin" 0.802312314460598
"14938" "Robust t-statistic, normal approx." "Lin" 0.42800228513955
"14939" "Robust t-statistic, normal approx." "Lin" 0.925456268862982
"14940" "Robust t-statistic, normal approx." "Lin" 0.970528882112994
"14941" "Robust t-statistic, normal approx." "Lin" 0.937722254155158
"14942" "Robust t-statistic, normal approx." "Lin" 0.79251800266239
"14943" "Robust t-statistic, normal approx." "Lin" 0.553310923878036
"14944" "Robust t-statistic, normal approx." "Lin" 0.340516142942513
"14945" "Robust t-statistic, normal approx." "Lin" 0.271813997420499
"14946" "Robust t-statistic, normal approx." "Lin" 0.0894275165375535
"14947" "Robust t-statistic, normal approx." "Lin" 0.295109693647524
"14948" "Robust t-statistic, normal approx." "Lin" 0.734131608765922
"14949" "Robust t-statistic, normal approx." "Lin" 0.836500480934262
"14950" "Robust t-statistic, normal approx." "Lin" 0.916129486505898
"14951" "Robust t-statistic, normal approx." "Lin" 0.987883978410249
"14952" "Robust t-statistic, normal approx." "Lin" 0.557636018249847
"14953" "Robust t-statistic, normal approx." "Lin" 0.696704129531412
"14954" "Robust t-statistic, normal approx." "Lin" 0.857176701086914
"14955" "Robust t-statistic, normal approx." "Lin" 0.910582110150456
"14956" "Robust t-statistic, normal approx." "Lin" 0.0500633980166714
"14957" "Robust t-statistic, normal approx." "Lin" 0.665190487812886
"14958" "Robust t-statistic, normal approx." "Lin" 0.115942954923177
"14959" "Robust t-statistic, normal approx." "Lin" 0.832636555966887
"14960" "Robust t-statistic, normal approx." "Lin" 0.819916300310196
"14961" "Robust t-statistic, normal approx." "Lin" 0.220315292874681
"14962" "Robust t-statistic, normal approx." "Lin" 0.314411860178197
"14963" "Robust t-statistic, normal approx." "Lin" 0.783488973095624
"14964" "Robust t-statistic, normal approx." "Lin" 0.838339223040083
"14965" "Robust t-statistic, normal approx." "Lin" 0.349214742492369
"14966" "Robust t-statistic, normal approx." "Lin" 0.672382609434166
"14967" "Robust t-statistic, normal approx." "Lin" 0.939643161639794
"14968" "Robust t-statistic, normal approx." "Lin" 0.130743467178978
"14969" "Robust t-statistic, normal approx." "Lin" 0.464009347667812
"14970" "Robust t-statistic, normal approx." "Lin" 0.639306695623339
"14971" "Robust t-statistic, normal approx." "Lin" 0.234118831542966
"14972" "Robust t-statistic, normal approx." "Lin" 0.906475876916305
"14973" "Robust t-statistic, normal approx." "Lin" 0.780552050163148
"14974" "Robust t-statistic, normal approx." "Lin" 0.656554686443022
"14975" "Robust t-statistic, normal approx." "Lin" 0.927603909757823
"14976" "Robust t-statistic, normal approx." "Lin" 0.43294767721056
"14977" "Robust t-statistic, normal approx." "Lin" 0.144486616840288
"14978" "Robust t-statistic, normal approx." "Lin" 0.821561367647418
"14979" "Robust t-statistic, normal approx." "Lin" 0.1135646569187
"14980" "Robust t-statistic, normal approx." "Lin" 0.834622529668478
"14981" "Robust t-statistic, normal approx." "Lin" 0.689819524285203
"14982" "Robust t-statistic, normal approx." "Lin" 0.43682803141308
"14983" "Robust t-statistic, normal approx." "Lin" 0.775765078892532
"14984" "Robust t-statistic, normal approx." "Lin" 0.162090331045314
"14985" "Robust t-statistic, normal approx." "Lin" 0.285839054368562
"14986" "Robust t-statistic, normal approx." "Lin" 0.453699361127235
"14987" "Robust t-statistic, normal approx." "Lin" 0.226218718871559
"14988" "Robust t-statistic, normal approx." "Lin" 0.377345783424593
"14989" "Robust t-statistic, normal approx." "Lin" 0.108607767919144
"14990" "Robust t-statistic, normal approx." "Lin" 0.166875038555265
"14991" "Robust t-statistic, normal approx." "Lin" 0.59564041019774
"14992" "Robust t-statistic, normal approx." "Lin" 0.634809112943194
"14993" "Robust t-statistic, normal approx." "Lin" 0.327465168445302
"14994" "Robust t-statistic, normal approx." "Lin" 0.151531053306189
"14995" "Robust t-statistic, normal approx." "Lin" 0.141932422295636
"14996" "Robust t-statistic, normal approx." "Lin" 0.32218563067572
"14997" "Robust t-statistic, normal approx." "Lin" 0.544584731427702
"14998" "Robust t-statistic, normal approx." "Lin" 0.148182809786504
"14999" "Robust t-statistic, normal approx." "Lin" 0.418468952508177
"15000" "Robust t-statistic, normal approx." "Lin" 0.16510277184868
"15001" "Robust t-statistic, normal approx." "Rosenbaum" 0.760891878028457
"15002" "Robust t-statistic, normal approx." "Rosenbaum" 0.794896241383156
"15003" "Robust t-statistic, normal approx." "Rosenbaum" 0.248966031350132
"15004" "Robust t-statistic, normal approx." "Rosenbaum" 0.252665601384303
"15005" "Robust t-statistic, normal approx." "Rosenbaum" 0.7707583372355
"15006" "Robust t-statistic, normal approx." "Rosenbaum" 0.732207754351266
"15007" "Robust t-statistic, normal approx." "Rosenbaum" 0.978387608328993
"15008" "Robust t-statistic, normal approx." "Rosenbaum" 0.275273056331613
"15009" "Robust t-statistic, normal approx." "Rosenbaum" 0.241896199085415
"15010" "Robust t-statistic, normal approx." "Rosenbaum" 0.869378611635163
"15011" "Robust t-statistic, normal approx." "Rosenbaum" 0.780509681419135
"15012" "Robust t-statistic, normal approx." "Rosenbaum" 0.410752675701572
"15013" "Robust t-statistic, normal approx." "Rosenbaum" 0.518310825450824
"15014" "Robust t-statistic, normal approx." "Rosenbaum" 0.904159862893208
"15015" "Robust t-statistic, normal approx." "Rosenbaum" 0.287714129359164
"15016" "Robust t-statistic, normal approx." "Rosenbaum" 0.658806040962923
"15017" "Robust t-statistic, normal approx." "Rosenbaum" 0.919272313507508
"15018" "Robust t-statistic, normal approx." "Rosenbaum" 0.674053675325534
"15019" "Robust t-statistic, normal approx." "Rosenbaum" 0.660535431922846
"15020" "Robust t-statistic, normal approx." "Rosenbaum" 0.0654489174569686
"15021" "Robust t-statistic, normal approx." "Rosenbaum" 0.246388170121552
"15022" "Robust t-statistic, normal approx." "Rosenbaum" 0.850828030291274
"15023" "Robust t-statistic, normal approx." "Rosenbaum" 0.477662568198189
"15024" "Robust t-statistic, normal approx." "Rosenbaum" 0.702292550680979
"15025" "Robust t-statistic, normal approx." "Rosenbaum" 0.0196180789163594
"15026" "Robust t-statistic, normal approx." "Rosenbaum" 0.842467837151692
"15027" "Robust t-statistic, normal approx." "Rosenbaum" 0.579161928471506
"15028" "Robust t-statistic, normal approx." "Rosenbaum" 0.0271974069128307
"15029" "Robust t-statistic, normal approx." "Rosenbaum" 0.775270378833219
"15030" "Robust t-statistic, normal approx." "Rosenbaum" 0.388561146188312
"15031" "Robust t-statistic, normal approx." "Rosenbaum" 0.418953995017382
"15032" "Robust t-statistic, normal approx." "Rosenbaum" 0.858853486465713
"15033" "Robust t-statistic, normal approx." "Rosenbaum" 0.492532228695536
"15034" "Robust t-statistic, normal approx." "Rosenbaum" 0.0402118896994175
"15035" "Robust t-statistic, normal approx." "Rosenbaum" 0.999603761756287
"15036" "Robust t-statistic, normal approx." "Rosenbaum" 0.762653023042929
"15037" "Robust t-statistic, normal approx." "Rosenbaum" 0.46887280146125
"15038" "Robust t-statistic, normal approx." "Rosenbaum" 0.815236665119856
"15039" "Robust t-statistic, normal approx." "Rosenbaum" 0.277079405231476
"15040" "Robust t-statistic, normal approx." "Rosenbaum" 0.1326243966034
"15041" "Robust t-statistic, normal approx." "Rosenbaum" 0.796124694641521
"15042" "Robust t-statistic, normal approx." "Rosenbaum" 0.614918607508485
"15043" "Robust t-statistic, normal approx." "Rosenbaum" 0.0294078894943395
"15044" "Robust t-statistic, normal approx." "Rosenbaum" 0.796270812048551
"15045" "Robust t-statistic, normal approx." "Rosenbaum" 0.943336499261381
"15046" "Robust t-statistic, normal approx." "Rosenbaum" 0.992096352051092
"15047" "Robust t-statistic, normal approx." "Rosenbaum" 0.441334821382453
"15048" "Robust t-statistic, normal approx." "Rosenbaum" 0.0956152503947245
"15049" "Robust t-statistic, normal approx." "Rosenbaum" 0.739205108952413
"15050" "Robust t-statistic, normal approx." "Rosenbaum" 0.851726160267882
"15051" "Robust t-statistic, normal approx." "Rosenbaum" 0.624151110724983
"15052" "Robust t-statistic, normal approx." "Rosenbaum" 0.923170059466675
"15053" "Robust t-statistic, normal approx." "Rosenbaum" 0.135974073431676
"15054" "Robust t-statistic, normal approx." "Rosenbaum" 0.944639094202335
"15055" "Robust t-statistic, normal approx." "Rosenbaum" 0.767155937046287
"15056" "Robust t-statistic, normal approx." "Rosenbaum" 0.107370544358052
"15057" "Robust t-statistic, normal approx." "Rosenbaum" 0.404504222569421
"15058" "Robust t-statistic, normal approx." "Rosenbaum" 0.408919669951873
"15059" "Robust t-statistic, normal approx." "Rosenbaum" 0.603071666020132
"15060" "Robust t-statistic, normal approx." "Rosenbaum" 0.729083332097708
"15061" "Robust t-statistic, normal approx." "Rosenbaum" 0.801774322461657
"15062" "Robust t-statistic, normal approx." "Rosenbaum" 0.525222092675609
"15063" "Robust t-statistic, normal approx." "Rosenbaum" 0.490162331745861
"15064" "Robust t-statistic, normal approx." "Rosenbaum" 0.400819226448127
"15065" "Robust t-statistic, normal approx." "Rosenbaum" 0.700546514781567
"15066" "Robust t-statistic, normal approx." "Rosenbaum" 0.531944178083358
"15067" "Robust t-statistic, normal approx." "Rosenbaum" 0.914298872576895
"15068" "Robust t-statistic, normal approx." "Rosenbaum" 0.193796823892409
"15069" "Robust t-statistic, normal approx." "Rosenbaum" 0.718433110527507
"15070" "Robust t-statistic, normal approx." "Rosenbaum" 0.684871787828463
"15071" "Robust t-statistic, normal approx." "Rosenbaum" 0.332392259928126
"15072" "Robust t-statistic, normal approx." "Rosenbaum" 0.92935076675481
"15073" "Robust t-statistic, normal approx." "Rosenbaum" 0.0033887369860135
"15074" "Robust t-statistic, normal approx." "Rosenbaum" 0.342362999094902
"15075" "Robust t-statistic, normal approx." "Rosenbaum" 0.599294381360118
"15076" "Robust t-statistic, normal approx." "Rosenbaum" 0.0532082405556566
"15077" "Robust t-statistic, normal approx." "Rosenbaum" 0.958220745979455
"15078" "Robust t-statistic, normal approx." "Rosenbaum" 0.807425592164943
"15079" "Robust t-statistic, normal approx." "Rosenbaum" 0.876044790470751
"15080" "Robust t-statistic, normal approx." "Rosenbaum" 0.743091622992904
"15081" "Robust t-statistic, normal approx." "Rosenbaum" 0.668563080558501
"15082" "Robust t-statistic, normal approx." "Rosenbaum" 0.174220479723403
"15083" "Robust t-statistic, normal approx." "Rosenbaum" 0.961613198708794
"15084" "Robust t-statistic, normal approx." "Rosenbaum" 0.745368211271729
"15085" "Robust t-statistic, normal approx." "Rosenbaum" 0.797409469829099
"15086" "Robust t-statistic, normal approx." "Rosenbaum" 0.411530821008594
"15087" "Robust t-statistic, normal approx." "Rosenbaum" 0.715168861492046
"15088" "Robust t-statistic, normal approx." "Rosenbaum" 0.630319722946904
"15089" "Robust t-statistic, normal approx." "Rosenbaum" 0.63111728955163
"15090" "Robust t-statistic, normal approx." "Rosenbaum" 0.400496387588041
"15091" "Robust t-statistic, normal approx." "Rosenbaum" 0.337406668726642
"15092" "Robust t-statistic, normal approx." "Rosenbaum" 0.879305046818292
"15093" "Robust t-statistic, normal approx." "Rosenbaum" 0.201419753669923
"15094" "Robust t-statistic, normal approx." "Rosenbaum" 0.626232206678055
"15095" "Robust t-statistic, normal approx." "Rosenbaum" 0.659361488947453
"15096" "Robust t-statistic, normal approx." "Rosenbaum" 0.138900682461012
"15097" "Robust t-statistic, normal approx." "Rosenbaum" 0.823930150334869
"15098" "Robust t-statistic, normal approx." "Rosenbaum" 0.740893809322073
"15099" "Robust t-statistic, normal approx." "Rosenbaum" 0.528333867866935
"15100" "Robust t-statistic, normal approx." "Rosenbaum" 0.687112286697923
"15101" "Robust t-statistic, normal approx." "Rosenbaum" 0.497990302459661
"15102" "Robust t-statistic, normal approx." "Rosenbaum" 0.0706230670012205
"15103" "Robust t-statistic, normal approx." "Rosenbaum" 0.421743726848398
"15104" "Robust t-statistic, normal approx." "Rosenbaum" 0.88296968236748
"15105" "Robust t-statistic, normal approx." "Rosenbaum" 0.398002052849185
"15106" "Robust t-statistic, normal approx." "Rosenbaum" 0.566277708588742
"15107" "Robust t-statistic, normal approx." "Rosenbaum" 0.9387431552231
"15108" "Robust t-statistic, normal approx." "Rosenbaum" 0.494977433699659
"15109" "Robust t-statistic, normal approx." "Rosenbaum" 0.328616076269479
"15110" "Robust t-statistic, normal approx." "Rosenbaum" 0.790825309973775
"15111" "Robust t-statistic, normal approx." "Rosenbaum" 0.286016551970058
"15112" "Robust t-statistic, normal approx." "Rosenbaum" 0.3461935758293
"15113" "Robust t-statistic, normal approx." "Rosenbaum" 0.304024911827618
"15114" "Robust t-statistic, normal approx." "Rosenbaum" 0.780925138583775
"15115" "Robust t-statistic, normal approx." "Rosenbaum" 0.772986261929958
"15116" "Robust t-statistic, normal approx." "Rosenbaum" 0.546643747491741
"15117" "Robust t-statistic, normal approx." "Rosenbaum" 0.967804240597667
"15118" "Robust t-statistic, normal approx." "Rosenbaum" 0.777945306200029
"15119" "Robust t-statistic, normal approx." "Rosenbaum" 0.793352928478484
"15120" "Robust t-statistic, normal approx." "Rosenbaum" 0.802758684102605
"15121" "Robust t-statistic, normal approx." "Rosenbaum" 0.0364297753214278
"15122" "Robust t-statistic, normal approx." "Rosenbaum" 0.577023744760678
"15123" "Robust t-statistic, normal approx." "Rosenbaum" 0.553647071041422
"15124" "Robust t-statistic, normal approx." "Rosenbaum" 0.731606139742381
"15125" "Robust t-statistic, normal approx." "Rosenbaum" 0.681572333263363
"15126" "Robust t-statistic, normal approx." "Rosenbaum" 0.931385626907059
"15127" "Robust t-statistic, normal approx." "Rosenbaum" 0.799695053634352
"15128" "Robust t-statistic, normal approx." "Rosenbaum" 0.442571561145592
"15129" "Robust t-statistic, normal approx." "Rosenbaum" 0.85344115454225
"15130" "Robust t-statistic, normal approx." "Rosenbaum" 0.866617982633319
"15131" "Robust t-statistic, normal approx." "Rosenbaum" 0.782430586923037
"15132" "Robust t-statistic, normal approx." "Rosenbaum" 0.342132814546391
"15133" "Robust t-statistic, normal approx." "Rosenbaum" 0.129921430549509
"15134" "Robust t-statistic, normal approx." "Rosenbaum" 0.666676416184528
"15135" "Robust t-statistic, normal approx." "Rosenbaum" 0.700257018036095
"15136" "Robust t-statistic, normal approx." "Rosenbaum" 0.100846086210737
"15137" "Robust t-statistic, normal approx." "Rosenbaum" 0.770649544920798
"15138" "Robust t-statistic, normal approx." "Rosenbaum" 0.885948823701727
"15139" "Robust t-statistic, normal approx." "Rosenbaum" 0.339180921466971
"15140" "Robust t-statistic, normal approx." "Rosenbaum" 0.765583567109694
"15141" "Robust t-statistic, normal approx." "Rosenbaum" 0.165936514001744
"15142" "Robust t-statistic, normal approx." "Rosenbaum" 0.811930345360873
"15143" "Robust t-statistic, normal approx." "Rosenbaum" 0.456054387425742
"15144" "Robust t-statistic, normal approx." "Rosenbaum" 0.994819153015223
"15145" "Robust t-statistic, normal approx." "Rosenbaum" 0.361096572688318
"15146" "Robust t-statistic, normal approx." "Rosenbaum" 0.859660595838049
"15147" "Robust t-statistic, normal approx." "Rosenbaum" 0.0451822115940035
"15148" "Robust t-statistic, normal approx." "Rosenbaum" 0.335605173437756
"15149" "Robust t-statistic, normal approx." "Rosenbaum" 0.597563182404219
"15150" "Robust t-statistic, normal approx." "Rosenbaum" 0.445509516813483
"15151" "Robust t-statistic, normal approx." "Rosenbaum" 0.199140876787615
"15152" "Robust t-statistic, normal approx." "Rosenbaum" 0.157690063006358
"15153" "Robust t-statistic, normal approx." "Rosenbaum" 0.874521808923386
"15154" "Robust t-statistic, normal approx." "Rosenbaum" 0.294243368154203
"15155" "Robust t-statistic, normal approx." "Rosenbaum" 0.387854687522995
"15156" "Robust t-statistic, normal approx." "Rosenbaum" 0.715590716184224
"15157" "Robust t-statistic, normal approx." "Rosenbaum" 0.291010804291621
"15158" "Robust t-statistic, normal approx." "Rosenbaum" 0.1591912695837
"15159" "Robust t-statistic, normal approx." "Rosenbaum" 0.602541105805461
"15160" "Robust t-statistic, normal approx." "Rosenbaum" 0.435630955082581
"15161" "Robust t-statistic, normal approx." "Rosenbaum" 0.911903618520231
"15162" "Robust t-statistic, normal approx." "Rosenbaum" 0.785656494356961
"15163" "Robust t-statistic, normal approx." "Rosenbaum" 0.793202954560414
"15164" "Robust t-statistic, normal approx." "Rosenbaum" 0.616409399387248
"15165" "Robust t-statistic, normal approx." "Rosenbaum" 0.71398977029344
"15166" "Robust t-statistic, normal approx." "Rosenbaum" 0.495015209468029
"15167" "Robust t-statistic, normal approx." "Rosenbaum" 0.892098661929991
"15168" "Robust t-statistic, normal approx." "Rosenbaum" 0.984743609983779
"15169" "Robust t-statistic, normal approx." "Rosenbaum" 0.541056232644123
"15170" "Robust t-statistic, normal approx." "Rosenbaum" 0.0152267928156682
"15171" "Robust t-statistic, normal approx." "Rosenbaum" 0.352788609106445
"15172" "Robust t-statistic, normal approx." "Rosenbaum" 0.257215898391426
"15173" "Robust t-statistic, normal approx." "Rosenbaum" 0.652528023977381
"15174" "Robust t-statistic, normal approx." "Rosenbaum" 0.469177199576843
"15175" "Robust t-statistic, normal approx." "Rosenbaum" 0.305539462373182
"15176" "Robust t-statistic, normal approx." "Rosenbaum" 0.795121233655239
"15177" "Robust t-statistic, normal approx." "Rosenbaum" 0.558606671460998
"15178" "Robust t-statistic, normal approx." "Rosenbaum" 0.886062397945897
"15179" "Robust t-statistic, normal approx." "Rosenbaum" 0.313021209841123
"15180" "Robust t-statistic, normal approx." "Rosenbaum" 0.937469540940903
"15181" "Robust t-statistic, normal approx." "Rosenbaum" 0.115511428842317
"15182" "Robust t-statistic, normal approx." "Rosenbaum" 0.199407897328498
"15183" "Robust t-statistic, normal approx." "Rosenbaum" 0.23840976771849
"15184" "Robust t-statistic, normal approx." "Rosenbaum" 0.332188967794146
"15185" "Robust t-statistic, normal approx." "Rosenbaum" 0.915347090138299
"15186" "Robust t-statistic, normal approx." "Rosenbaum" 0.335589322997186
"15187" "Robust t-statistic, normal approx." "Rosenbaum" 0.848773452681317
"15188" "Robust t-statistic, normal approx." "Rosenbaum" 0.544804446160492
"15189" "Robust t-statistic, normal approx." "Rosenbaum" 0.86894422881097
"15190" "Robust t-statistic, normal approx." "Rosenbaum" 0.561235562414619
"15191" "Robust t-statistic, normal approx." "Rosenbaum" 0.810430505283106
"15192" "Robust t-statistic, normal approx." "Rosenbaum" 0.402563765961021
"15193" "Robust t-statistic, normal approx." "Rosenbaum" 0.898600993861374
"15194" "Robust t-statistic, normal approx." "Rosenbaum" 0.59220900241429
"15195" "Robust t-statistic, normal approx." "Rosenbaum" 0.697943077530711
"15196" "Robust t-statistic, normal approx." "Rosenbaum" 0.990539045130667
"15197" "Robust t-statistic, normal approx." "Rosenbaum" 0.487538101831287
"15198" "Robust t-statistic, normal approx." "Rosenbaum" 0.525097636870654
"15199" "Robust t-statistic, normal approx." "Rosenbaum" 0.313027972293397
"15200" "Robust t-statistic, normal approx." "Rosenbaum" 0.326682936015296
"15201" "Robust t-statistic, normal approx." "Rosenbaum" 0.73303302101772
"15202" "Robust t-statistic, normal approx." "Rosenbaum" 0.40843923922796
"15203" "Robust t-statistic, normal approx." "Rosenbaum" 0.109738885412054
"15204" "Robust t-statistic, normal approx." "Rosenbaum" 0.633215548075797
"15205" "Robust t-statistic, normal approx." "Rosenbaum" 0.162164905030532
"15206" "Robust t-statistic, normal approx." "Rosenbaum" 0.276579376536187
"15207" "Robust t-statistic, normal approx." "Rosenbaum" 0.357184597682738
"15208" "Robust t-statistic, normal approx." "Rosenbaum" 0.917218355977949
"15209" "Robust t-statistic, normal approx." "Rosenbaum" 0.287852926831219
"15210" "Robust t-statistic, normal approx." "Rosenbaum" 0.854572170489239
"15211" "Robust t-statistic, normal approx." "Rosenbaum" 0.0764677052182263
"15212" "Robust t-statistic, normal approx." "Rosenbaum" 0.726197191383956
"15213" "Robust t-statistic, normal approx." "Rosenbaum" 0.406141957043796
"15214" "Robust t-statistic, normal approx." "Rosenbaum" 0.787736110346021
"15215" "Robust t-statistic, normal approx." "Rosenbaum" 0.279346790215045
"15216" "Robust t-statistic, normal approx." "Rosenbaum" 0.580899064388159
"15217" "Robust t-statistic, normal approx." "Rosenbaum" 0.627890506831021
"15218" "Robust t-statistic, normal approx." "Rosenbaum" 0.763809718889159
"15219" "Robust t-statistic, normal approx." "Rosenbaum" 0.938474146148025
"15220" "Robust t-statistic, normal approx." "Rosenbaum" 0.963491545710522
"15221" "Robust t-statistic, normal approx." "Rosenbaum" 0.850004788687301
"15222" "Robust t-statistic, normal approx." "Rosenbaum" 0.277831713317291
"15223" "Robust t-statistic, normal approx." "Rosenbaum" 0.563363512315299
"15224" "Robust t-statistic, normal approx." "Rosenbaum" 0.499816973705534
"15225" "Robust t-statistic, normal approx." "Rosenbaum" 0.383268990558362
"15226" "Robust t-statistic, normal approx." "Rosenbaum" 0.415224735036743
"15227" "Robust t-statistic, normal approx." "Rosenbaum" 0.178328963502524
"15228" "Robust t-statistic, normal approx." "Rosenbaum" 0.597035189485413
"15229" "Robust t-statistic, normal approx." "Rosenbaum" 0.23047418580838
"15230" "Robust t-statistic, normal approx." "Rosenbaum" 0.867494513282182
"15231" "Robust t-statistic, normal approx." "Rosenbaum" 0.487132127325577
"15232" "Robust t-statistic, normal approx." "Rosenbaum" 0.592660623271647
"15233" "Robust t-statistic, normal approx." "Rosenbaum" 0.339275868393678
"15234" "Robust t-statistic, normal approx." "Rosenbaum" 0.580118437407405
"15235" "Robust t-statistic, normal approx." "Rosenbaum" 0.214398154421697
"15236" "Robust t-statistic, normal approx." "Rosenbaum" 0.521581411007054
"15237" "Robust t-statistic, normal approx." "Rosenbaum" 0.0733377559415984
"15238" "Robust t-statistic, normal approx." "Rosenbaum" 0.609854141307438
"15239" "Robust t-statistic, normal approx." "Rosenbaum" 0.750957948645044
"15240" "Robust t-statistic, normal approx." "Rosenbaum" 0.124687323541441
"15241" "Robust t-statistic, normal approx." "Rosenbaum" 0.39264300251109
"15242" "Robust t-statistic, normal approx." "Rosenbaum" 0.862760829890217
"15243" "Robust t-statistic, normal approx." "Rosenbaum" 0.424498057995808
"15244" "Robust t-statistic, normal approx." "Rosenbaum" 0.338217369358925
"15245" "Robust t-statistic, normal approx." "Rosenbaum" 0.668135174830051
"15246" "Robust t-statistic, normal approx." "Rosenbaum" 0.761640565820942
"15247" "Robust t-statistic, normal approx." "Rosenbaum" 0.849197575215587
"15248" "Robust t-statistic, normal approx." "Rosenbaum" 0.989156501897359
"15249" "Robust t-statistic, normal approx." "Rosenbaum" 0.463116746732136
"15250" "Robust t-statistic, normal approx." "Rosenbaum" 0.942575155867576
"15251" "Robust t-statistic, normal approx." "Rosenbaum" 0.672240240561813
"15252" "Robust t-statistic, normal approx." "Rosenbaum" 0.550542021688221
"15253" "Robust t-statistic, normal approx." "Rosenbaum" 0.705610296858238
"15254" "Robust t-statistic, normal approx." "Rosenbaum" 0.794936586840317
"15255" "Robust t-statistic, normal approx." "Rosenbaum" 0.523779992135167
"15256" "Robust t-statistic, normal approx." "Rosenbaum" 0.587822598131226
"15257" "Robust t-statistic, normal approx." "Rosenbaum" 0.389038281221578
"15258" "Robust t-statistic, normal approx." "Rosenbaum" 0.895481709459866
"15259" "Robust t-statistic, normal approx." "Rosenbaum" 0.54738366768228
"15260" "Robust t-statistic, normal approx." "Rosenbaum" 0.696965693934389
"15261" "Robust t-statistic, normal approx." "Rosenbaum" 0.265055169208202
"15262" "Robust t-statistic, normal approx." "Rosenbaum" 0.669533612361471
"15263" "Robust t-statistic, normal approx." "Rosenbaum" 0.676029402643771
"15264" "Robust t-statistic, normal approx." "Rosenbaum" 0.0429045958249676
"15265" "Robust t-statistic, normal approx." "Rosenbaum" 0.0907225964102558
"15266" "Robust t-statistic, normal approx." "Rosenbaum" 0.557874183214364
"15267" "Robust t-statistic, normal approx." "Rosenbaum" 0.390994574427193
"15268" "Robust t-statistic, normal approx." "Rosenbaum" 0.595214653751333
"15269" "Robust t-statistic, normal approx." "Rosenbaum" 0.838726651634908
"15270" "Robust t-statistic, normal approx." "Rosenbaum" 0.547219228122999
"15271" "Robust t-statistic, normal approx." "Rosenbaum" 0.956674768052906
"15272" "Robust t-statistic, normal approx." "Rosenbaum" 0.958427952647893
"15273" "Robust t-statistic, normal approx." "Rosenbaum" 0.363400836621057
"15274" "Robust t-statistic, normal approx." "Rosenbaum" 0.210839264661925
"15275" "Robust t-statistic, normal approx." "Rosenbaum" 0.504178849779015
"15276" "Robust t-statistic, normal approx." "Rosenbaum" 0.89913885581325
"15277" "Robust t-statistic, normal approx." "Rosenbaum" 0.840105111406576
"15278" "Robust t-statistic, normal approx." "Rosenbaum" 0.689622349774886
"15279" "Robust t-statistic, normal approx." "Rosenbaum" 0.961148583962847
"15280" "Robust t-statistic, normal approx." "Rosenbaum" 0.86517274818443
"15281" "Robust t-statistic, normal approx." "Rosenbaum" 0.64204899736409
"15282" "Robust t-statistic, normal approx." "Rosenbaum" 0.802997434501188
"15283" "Robust t-statistic, normal approx." "Rosenbaum" 0.0586840257276957
"15284" "Robust t-statistic, normal approx." "Rosenbaum" 0.166124420854941
"15285" "Robust t-statistic, normal approx." "Rosenbaum" 0.0783513601547436
"15286" "Robust t-statistic, normal approx." "Rosenbaum" 0.771887047394866
"15287" "Robust t-statistic, normal approx." "Rosenbaum" 0.985469078360961
"15288" "Robust t-statistic, normal approx." "Rosenbaum" 0.552302186033647
"15289" "Robust t-statistic, normal approx." "Rosenbaum" 0.999794499542597
"15290" "Robust t-statistic, normal approx." "Rosenbaum" 0.70966576178622
"15291" "Robust t-statistic, normal approx." "Rosenbaum" 0.233039218309498
"15292" "Robust t-statistic, normal approx." "Rosenbaum" 0.638996068290393
"15293" "Robust t-statistic, normal approx." "Rosenbaum" 0.227223257161581
"15294" "Robust t-statistic, normal approx." "Rosenbaum" 0.978963072006229
"15295" "Robust t-statistic, normal approx." "Rosenbaum" 0.677918518000136
"15296" "Robust t-statistic, normal approx." "Rosenbaum" 0.602963281816714
"15297" "Robust t-statistic, normal approx." "Rosenbaum" 0.309148230883133
"15298" "Robust t-statistic, normal approx." "Rosenbaum" 0.887912362474533
"15299" "Robust t-statistic, normal approx." "Rosenbaum" 0.686757357815142
"15300" "Robust t-statistic, normal approx." "Rosenbaum" 0.544174429372307
"15301" "Robust t-statistic, normal approx." "Rosenbaum" 0.714789391659503
"15302" "Robust t-statistic, normal approx." "Rosenbaum" 0.538588937664795
"15303" "Robust t-statistic, normal approx." "Rosenbaum" 0.785315917462812
"15304" "Robust t-statistic, normal approx." "Rosenbaum" 0.475990025415314
"15305" "Robust t-statistic, normal approx." "Rosenbaum" 0.628102699778963
"15306" "Robust t-statistic, normal approx." "Rosenbaum" 0.929600458226629
"15307" "Robust t-statistic, normal approx." "Rosenbaum" 0.597099081978241
"15308" "Robust t-statistic, normal approx." "Rosenbaum" 0.599608514114639
"15309" "Robust t-statistic, normal approx." "Rosenbaum" 0.566997664817506
"15310" "Robust t-statistic, normal approx." "Rosenbaum" 0.614525946211423
"15311" "Robust t-statistic, normal approx." "Rosenbaum" 0.233449732181414
"15312" "Robust t-statistic, normal approx." "Rosenbaum" 0.92135900485612
"15313" "Robust t-statistic, normal approx." "Rosenbaum" 0.728869740232772
"15314" "Robust t-statistic, normal approx." "Rosenbaum" 0.567633996198555
"15315" "Robust t-statistic, normal approx." "Rosenbaum" 0.178485448324299
"15316" "Robust t-statistic, normal approx." "Rosenbaum" 0.641806422603645
"15317" "Robust t-statistic, normal approx." "Rosenbaum" 0.360801477916698
"15318" "Robust t-statistic, normal approx." "Rosenbaum" 0.181830334702001
"15319" "Robust t-statistic, normal approx." "Rosenbaum" 0.626663797518492
"15320" "Robust t-statistic, normal approx." "Rosenbaum" 0.509034574399306
"15321" "Robust t-statistic, normal approx." "Rosenbaum" 0.0931485704358432
"15322" "Robust t-statistic, normal approx." "Rosenbaum" 0.521769834321337
"15323" "Robust t-statistic, normal approx." "Rosenbaum" 0.838130895166865
"15324" "Robust t-statistic, normal approx." "Rosenbaum" 0.222433427846633
"15325" "Robust t-statistic, normal approx." "Rosenbaum" 0.105891502741188
"15326" "Robust t-statistic, normal approx." "Rosenbaum" 0.535838915488353
"15327" "Robust t-statistic, normal approx." "Rosenbaum" 0.296092026500346
"15328" "Robust t-statistic, normal approx." "Rosenbaum" 0.556468624285321
"15329" "Robust t-statistic, normal approx." "Rosenbaum" 0.328349138244932
"15330" "Robust t-statistic, normal approx." "Rosenbaum" 0.985415505954053
"15331" "Robust t-statistic, normal approx." "Rosenbaum" 0.592467013831131
"15332" "Robust t-statistic, normal approx." "Rosenbaum" 0.648389103309683
"15333" "Robust t-statistic, normal approx." "Rosenbaum" 0.433558058104666
"15334" "Robust t-statistic, normal approx." "Rosenbaum" 0.880544175655809
"15335" "Robust t-statistic, normal approx." "Rosenbaum" 0.229475439794561
"15336" "Robust t-statistic, normal approx." "Rosenbaum" 0.273612852686924
"15337" "Robust t-statistic, normal approx." "Rosenbaum" 0.776898410676615
"15338" "Robust t-statistic, normal approx." "Rosenbaum" 0.498485091089781
"15339" "Robust t-statistic, normal approx." "Rosenbaum" 0.479230246895525
"15340" "Robust t-statistic, normal approx." "Rosenbaum" 0.602340318499817
"15341" "Robust t-statistic, normal approx." "Rosenbaum" 0.311579990904761
"15342" "Robust t-statistic, normal approx." "Rosenbaum" 0.352162723390669
"15343" "Robust t-statistic, normal approx." "Rosenbaum" 0.184418465757394
"15344" "Robust t-statistic, normal approx." "Rosenbaum" 0.524414877910918
"15345" "Robust t-statistic, normal approx." "Rosenbaum" 0.241525409822354
"15346" "Robust t-statistic, normal approx." "Rosenbaum" 0.295768026771543
"15347" "Robust t-statistic, normal approx." "Rosenbaum" 0.854829120411115
"15348" "Robust t-statistic, normal approx." "Rosenbaum" 0.876070702372286
"15349" "Robust t-statistic, normal approx." "Rosenbaum" 0.700349137297926
"15350" "Robust t-statistic, normal approx." "Rosenbaum" 0.909218091574818
"15351" "Robust t-statistic, normal approx." "Rosenbaum" 0.488470409932015
"15352" "Robust t-statistic, normal approx." "Rosenbaum" 0.268353263400804
"15353" "Robust t-statistic, normal approx." "Rosenbaum" 0.997818646938067
"15354" "Robust t-statistic, normal approx." "Rosenbaum" 0.968057481142204
"15355" "Robust t-statistic, normal approx." "Rosenbaum" 0.574010879089376
"15356" "Robust t-statistic, normal approx." "Rosenbaum" 0.673737590689509
"15357" "Robust t-statistic, normal approx." "Rosenbaum" 0.998890203766022
"15358" "Robust t-statistic, normal approx." "Rosenbaum" 0.565694451346986
"15359" "Robust t-statistic, normal approx." "Rosenbaum" 0.346680545445236
"15360" "Robust t-statistic, normal approx." "Rosenbaum" 0.604617933555515
"15361" "Robust t-statistic, normal approx." "Rosenbaum" 0.521965155388374
"15362" "Robust t-statistic, normal approx." "Rosenbaum" 0.013062416108587
"15363" "Robust t-statistic, normal approx." "Rosenbaum" 0.842583508351451
"15364" "Robust t-statistic, normal approx." "Rosenbaum" 0.931350584700396
"15365" "Robust t-statistic, normal approx." "Rosenbaum" 0.592489893191785
"15366" "Robust t-statistic, normal approx." "Rosenbaum" 0.566250192056055
"15367" "Robust t-statistic, normal approx." "Rosenbaum" 0.843799742576921
"15368" "Robust t-statistic, normal approx." "Rosenbaum" 0.294926686424413
"15369" "Robust t-statistic, normal approx." "Rosenbaum" 0.645902291932089
"15370" "Robust t-statistic, normal approx." "Rosenbaum" 0.637984408443715
"15371" "Robust t-statistic, normal approx." "Rosenbaum" 0.813557325007142
"15372" "Robust t-statistic, normal approx." "Rosenbaum" 0.912542059527012
"15373" "Robust t-statistic, normal approx." "Rosenbaum" 0.472179088197328
"15374" "Robust t-statistic, normal approx." "Rosenbaum" 0.488265566585805
"15375" "Robust t-statistic, normal approx." "Rosenbaum" 0.548522035290046
"15376" "Robust t-statistic, normal approx." "Rosenbaum" 0.378597125834551
"15377" "Robust t-statistic, normal approx." "Rosenbaum" 0.0851575817964414
"15378" "Robust t-statistic, normal approx." "Rosenbaum" 0.440386918587504
"15379" "Robust t-statistic, normal approx." "Rosenbaum" 0.498359364852066
"15380" "Robust t-statistic, normal approx." "Rosenbaum" 0.897614439860616
"15381" "Robust t-statistic, normal approx." "Rosenbaum" 0.380297968462986
"15382" "Robust t-statistic, normal approx." "Rosenbaum" 0.579855522721037
"15383" "Robust t-statistic, normal approx." "Rosenbaum" 0.564524875865242
"15384" "Robust t-statistic, normal approx." "Rosenbaum" 0.669011220049279
"15385" "Robust t-statistic, normal approx." "Rosenbaum" 0.333618464818396
"15386" "Robust t-statistic, normal approx." "Rosenbaum" 0.744509017459488
"15387" "Robust t-statistic, normal approx." "Rosenbaum" 0.348673929708286
"15388" "Robust t-statistic, normal approx." "Rosenbaum" 0.66047556013658
"15389" "Robust t-statistic, normal approx." "Rosenbaum" 0.969230433277065
"15390" "Robust t-statistic, normal approx." "Rosenbaum" 0.305259066216508
"15391" "Robust t-statistic, normal approx." "Rosenbaum" 0.150760812702766
"15392" "Robust t-statistic, normal approx." "Rosenbaum" 0.740067486826059
"15393" "Robust t-statistic, normal approx." "Rosenbaum" 0.78880498496931
"15394" "Robust t-statistic, normal approx." "Rosenbaum" 0.21110539298934
"15395" "Robust t-statistic, normal approx." "Rosenbaum" 0.381504288351509
"15396" "Robust t-statistic, normal approx." "Rosenbaum" 0.685561658743215
"15397" "Robust t-statistic, normal approx." "Rosenbaum" 0.817764948086168
"15398" "Robust t-statistic, normal approx." "Rosenbaum" 0.895942089061892
"15399" "Robust t-statistic, normal approx." "Rosenbaum" 0.752737448688002
"15400" "Robust t-statistic, normal approx." "Rosenbaum" 0.176908423311486
"15401" "Robust t-statistic, normal approx." "Rosenbaum" 0.433579082836876
"15402" "Robust t-statistic, normal approx." "Rosenbaum" 0.516081762609736
"15403" "Robust t-statistic, normal approx." "Rosenbaum" 0.0504451872251497
"15404" "Robust t-statistic, normal approx." "Rosenbaum" 0.470083139298827
"15405" "Robust t-statistic, normal approx." "Rosenbaum" 0.527112961806348
"15406" "Robust t-statistic, normal approx." "Rosenbaum" 0.500044492206045
"15407" "Robust t-statistic, normal approx." "Rosenbaum" 0.31322274457369
"15408" "Robust t-statistic, normal approx." "Rosenbaum" 0.835191354047705
"15409" "Robust t-statistic, normal approx." "Rosenbaum" 0.37682914835042
"15410" "Robust t-statistic, normal approx." "Rosenbaum" 0.345426011294165
"15411" "Robust t-statistic, normal approx." "Rosenbaum" 0.775287345985306
"15412" "Robust t-statistic, normal approx." "Rosenbaum" 0.246937120597461
"15413" "Robust t-statistic, normal approx." "Rosenbaum" 0.841691762085567
"15414" "Robust t-statistic, normal approx." "Rosenbaum" 0.114244206824086
"15415" "Robust t-statistic, normal approx." "Rosenbaum" 0.600841009992064
"15416" "Robust t-statistic, normal approx." "Rosenbaum" 0.9531707754122
"15417" "Robust t-statistic, normal approx." "Rosenbaum" 0.1940542232062
"15418" "Robust t-statistic, normal approx." "Rosenbaum" 0.43305536637463
"15419" "Robust t-statistic, normal approx." "Rosenbaum" 0.734076422479805
"15420" "Robust t-statistic, normal approx." "Rosenbaum" 0.391396578645325
"15421" "Robust t-statistic, normal approx." "Rosenbaum" 0.898152868308034
"15422" "Robust t-statistic, normal approx." "Rosenbaum" 0.247188679772448
"15423" "Robust t-statistic, normal approx." "Rosenbaum" 0.30005690671469
"15424" "Robust t-statistic, normal approx." "Rosenbaum" 0.433268311698784
"15425" "Robust t-statistic, normal approx." "Rosenbaum" 0.961236527985927
"15426" "Robust t-statistic, normal approx." "Rosenbaum" 0.982720334009118
"15427" "Robust t-statistic, normal approx." "Rosenbaum" 0.894496113278589
"15428" "Robust t-statistic, normal approx." "Rosenbaum" 0.941640265200047
"15429" "Robust t-statistic, normal approx." "Rosenbaum" 0.383600377145439
"15430" "Robust t-statistic, normal approx." "Rosenbaum" 0.684575312474069
"15431" "Robust t-statistic, normal approx." "Rosenbaum" 0.331546931918857
"15432" "Robust t-statistic, normal approx." "Rosenbaum" 0.0157457454356269
"15433" "Robust t-statistic, normal approx." "Rosenbaum" 0.0376056212586939
"15434" "Robust t-statistic, normal approx." "Rosenbaum" 0.52619059444754
"15435" "Robust t-statistic, normal approx." "Rosenbaum" 0.983459837913673
"15436" "Robust t-statistic, normal approx." "Rosenbaum" 0.602895374980283
"15437" "Robust t-statistic, normal approx." "Rosenbaum" 0.918076510472736
"15438" "Robust t-statistic, normal approx." "Rosenbaum" 0.338259060885785
"15439" "Robust t-statistic, normal approx." "Rosenbaum" 0.503174700331158
"15440" "Robust t-statistic, normal approx." "Rosenbaum" 0.254168108630051
"15441" "Robust t-statistic, normal approx." "Rosenbaum" 0.589846078154524
"15442" "Robust t-statistic, normal approx." "Rosenbaum" 0.28794335871099
"15443" "Robust t-statistic, normal approx." "Rosenbaum" 0.670379478542005
"15444" "Robust t-statistic, normal approx." "Rosenbaum" 0.00761030188462652
"15445" "Robust t-statistic, normal approx." "Rosenbaum" 0.286412692944904
"15446" "Robust t-statistic, normal approx." "Rosenbaum" 0.939949407789857
"15447" "Robust t-statistic, normal approx." "Rosenbaum" 0.376651556511741
"15448" "Robust t-statistic, normal approx." "Rosenbaum" 0.00713600214636201
"15449" "Robust t-statistic, normal approx." "Rosenbaum" 0.683893719775986
"15450" "Robust t-statistic, normal approx." "Rosenbaum" 0.769264837767746
"15451" "Robust t-statistic, normal approx." "Rosenbaum" 0.930282779464736
"15452" "Robust t-statistic, normal approx." "Rosenbaum" 0.267322098089778
"15453" "Robust t-statistic, normal approx." "Rosenbaum" 0.626257721175478
"15454" "Robust t-statistic, normal approx." "Rosenbaum" 0.951253147372231
"15455" "Robust t-statistic, normal approx." "Rosenbaum" 0.505052714395639
"15456" "Robust t-statistic, normal approx." "Rosenbaum" 0.244955349406984
"15457" "Robust t-statistic, normal approx." "Rosenbaum" 0.464105799323454
"15458" "Robust t-statistic, normal approx." "Rosenbaum" 0.50034443249692
"15459" "Robust t-statistic, normal approx." "Rosenbaum" 0.891417109074018
"15460" "Robust t-statistic, normal approx." "Rosenbaum" 0.276072065632207
"15461" "Robust t-statistic, normal approx." "Rosenbaum" 0.610331685493017
"15462" "Robust t-statistic, normal approx." "Rosenbaum" 0.0505472827337199
"15463" "Robust t-statistic, normal approx." "Rosenbaum" 0.377048266007215
"15464" "Robust t-statistic, normal approx." "Rosenbaum" 0.305177020853393
"15465" "Robust t-statistic, normal approx." "Rosenbaum" 0.305862349887894
"15466" "Robust t-statistic, normal approx." "Rosenbaum" 0.286677923292807
"15467" "Robust t-statistic, normal approx." "Rosenbaum" 0.569755436084415
"15468" "Robust t-statistic, normal approx." "Rosenbaum" 0.212048727675627
"15469" "Robust t-statistic, normal approx." "Rosenbaum" 0.790026392158531
"15470" "Robust t-statistic, normal approx." "Rosenbaum" 0.840565003551595
"15471" "Robust t-statistic, normal approx." "Rosenbaum" 0.487152141554312
"15472" "Robust t-statistic, normal approx." "Rosenbaum" 0.590521563788898
"15473" "Robust t-statistic, normal approx." "Rosenbaum" 0.66123570503259
"15474" "Robust t-statistic, normal approx." "Rosenbaum" 0.66654962782229
"15475" "Robust t-statistic, normal approx." "Rosenbaum" 0.34284230030875
"15476" "Robust t-statistic, normal approx." "Rosenbaum" 0.958387080041111
"15477" "Robust t-statistic, normal approx." "Rosenbaum" 0.40507833199788
"15478" "Robust t-statistic, normal approx." "Rosenbaum" 0.558202948269283
"15479" "Robust t-statistic, normal approx." "Rosenbaum" 0.336905377392746
"15480" "Robust t-statistic, normal approx." "Rosenbaum" 0.3917410980993
"15481" "Robust t-statistic, normal approx." "Rosenbaum" 0.405529030722764
"15482" "Robust t-statistic, normal approx." "Rosenbaum" 0.716740746564844
"15483" "Robust t-statistic, normal approx." "Rosenbaum" 0.988433687013984
"15484" "Robust t-statistic, normal approx." "Rosenbaum" 0.00153086596809682
"15485" "Robust t-statistic, normal approx." "Rosenbaum" 0.953129752568962
"15486" "Robust t-statistic, normal approx." "Rosenbaum" 0.524206483805101
"15487" "Robust t-statistic, normal approx." "Rosenbaum" 0.65453987077349
"15488" "Robust t-statistic, normal approx." "Rosenbaum" 0.587463892650512
"15489" "Robust t-statistic, normal approx." "Rosenbaum" 0.930440320016372
"15490" "Robust t-statistic, normal approx." "Rosenbaum" 0.132073214080829
"15491" "Robust t-statistic, normal approx." "Rosenbaum" 0.353215490844476
"15492" "Robust t-statistic, normal approx." "Rosenbaum" 0.157301259099378
"15493" "Robust t-statistic, normal approx." "Rosenbaum" 0.982016279775387
"15494" "Robust t-statistic, normal approx." "Rosenbaum" 0.86142560180646
"15495" "Robust t-statistic, normal approx." "Rosenbaum" 0.20504560488573
"15496" "Robust t-statistic, normal approx." "Rosenbaum" 0.83614626276612
"15497" "Robust t-statistic, normal approx." "Rosenbaum" 0.920703108628459
"15498" "Robust t-statistic, normal approx." "Rosenbaum" 0.0787881413857043
"15499" "Robust t-statistic, normal approx." "Rosenbaum" 0.986516417380177
"15500" "Robust t-statistic, normal approx." "Rosenbaum" 0.613715207344192
"15501" "Robust t-statistic, normal approx." "Rosenbaum" 0.447972024097142
"15502" "Robust t-statistic, normal approx." "Rosenbaum" 0.270327657894167
"15503" "Robust t-statistic, normal approx." "Rosenbaum" 0.838195706922162
"15504" "Robust t-statistic, normal approx." "Rosenbaum" 0.534660136103317
"15505" "Robust t-statistic, normal approx." "Rosenbaum" 0.377935732774427
"15506" "Robust t-statistic, normal approx." "Rosenbaum" 0.315252176458412
"15507" "Robust t-statistic, normal approx." "Rosenbaum" 0.940502801042236
"15508" "Robust t-statistic, normal approx." "Rosenbaum" 0.183604180614123
"15509" "Robust t-statistic, normal approx." "Rosenbaum" 0.225339147371515
"15510" "Robust t-statistic, normal approx." "Rosenbaum" 0.206791545553508
"15511" "Robust t-statistic, normal approx." "Rosenbaum" 0.843996870190498
"15512" "Robust t-statistic, normal approx." "Rosenbaum" 0.673904069722788
"15513" "Robust t-statistic, normal approx." "Rosenbaum" 0.281900238731253
"15514" "Robust t-statistic, normal approx." "Rosenbaum" 0.169478603287906
"15515" "Robust t-statistic, normal approx." "Rosenbaum" 0.56563914336708
"15516" "Robust t-statistic, normal approx." "Rosenbaum" 0.29681692378599
"15517" "Robust t-statistic, normal approx." "Rosenbaum" 0.181724311197198
"15518" "Robust t-statistic, normal approx." "Rosenbaum" 0.77102634583808
"15519" "Robust t-statistic, normal approx." "Rosenbaum" 0.962001113725304
"15520" "Robust t-statistic, normal approx." "Rosenbaum" 0.266110378526471
"15521" "Robust t-statistic, normal approx." "Rosenbaum" 0.49511383343557
"15522" "Robust t-statistic, normal approx." "Rosenbaum" 0.638714030736358
"15523" "Robust t-statistic, normal approx." "Rosenbaum" 0.157470366012921
"15524" "Robust t-statistic, normal approx." "Rosenbaum" 0.962705387881547
"15525" "Robust t-statistic, normal approx." "Rosenbaum" 0.652429233958082
"15526" "Robust t-statistic, normal approx." "Rosenbaum" 0.388971912041701
"15527" "Robust t-statistic, normal approx." "Rosenbaum" 0.973634658957574
"15528" "Robust t-statistic, normal approx." "Rosenbaum" 0.448396634806647
"15529" "Robust t-statistic, normal approx." "Rosenbaum" 0.162002833337507
"15530" "Robust t-statistic, normal approx." "Rosenbaum" 0.829417828675089
"15531" "Robust t-statistic, normal approx." "Rosenbaum" 0.934780801996964
"15532" "Robust t-statistic, normal approx." "Rosenbaum" 0.561577874241052
"15533" "Robust t-statistic, normal approx." "Rosenbaum" 0.939271474812645
"15534" "Robust t-statistic, normal approx." "Rosenbaum" 0.970026578886978
"15535" "Robust t-statistic, normal approx." "Rosenbaum" 0.526534801671539
"15536" "Robust t-statistic, normal approx." "Rosenbaum" 0.781928029341475
"15537" "Robust t-statistic, normal approx." "Rosenbaum" 0.891598318357609
"15538" "Robust t-statistic, normal approx." "Rosenbaum" 0.156097468233119
"15539" "Robust t-statistic, normal approx." "Rosenbaum" 0.348517565158503
"15540" "Robust t-statistic, normal approx." "Rosenbaum" 0.906213208654858
"15541" "Robust t-statistic, normal approx." "Rosenbaum" 0.0305038365190433
"15542" "Robust t-statistic, normal approx." "Rosenbaum" 0.617799042979259
"15543" "Robust t-statistic, normal approx." "Rosenbaum" 0.11115861926185
"15544" "Robust t-statistic, normal approx." "Rosenbaum" 0.891453522980914
"15545" "Robust t-statistic, normal approx." "Rosenbaum" 0.0608807824659925
"15546" "Robust t-statistic, normal approx." "Rosenbaum" 0.981078301962193
"15547" "Robust t-statistic, normal approx." "Rosenbaum" 0.692485598421281
"15548" "Robust t-statistic, normal approx." "Rosenbaum" 0.298063730431782
"15549" "Robust t-statistic, normal approx." "Rosenbaum" 0.938107988557164
"15550" "Robust t-statistic, normal approx." "Rosenbaum" 0.362421076699865
"15551" "Robust t-statistic, normal approx." "Rosenbaum" 0.367138941432578
"15552" "Robust t-statistic, normal approx." "Rosenbaum" 0.967213751488867
"15553" "Robust t-statistic, normal approx." "Rosenbaum" 0.872084999273421
"15554" "Robust t-statistic, normal approx." "Rosenbaum" 0.484369673156025
"15555" "Robust t-statistic, normal approx." "Rosenbaum" 0.0105720122981012
"15556" "Robust t-statistic, normal approx." "Rosenbaum" 0.6984379916154
"15557" "Robust t-statistic, normal approx." "Rosenbaum" 0.647612663682646
"15558" "Robust t-statistic, normal approx." "Rosenbaum" 0.895935047693055
"15559" "Robust t-statistic, normal approx." "Rosenbaum" 0.709297023891785
"15560" "Robust t-statistic, normal approx." "Rosenbaum" 0.342713115513923
"15561" "Robust t-statistic, normal approx." "Rosenbaum" 0.850308068563889
"15562" "Robust t-statistic, normal approx." "Rosenbaum" 0.606985530016962
"15563" "Robust t-statistic, normal approx." "Rosenbaum" 0.746657039334033
"15564" "Robust t-statistic, normal approx." "Rosenbaum" 0.760760386129412
"15565" "Robust t-statistic, normal approx." "Rosenbaum" 0.049241426956756
"15566" "Robust t-statistic, normal approx." "Rosenbaum" 0.441920127606884
"15567" "Robust t-statistic, normal approx." "Rosenbaum" 0.946992655377265
"15568" "Robust t-statistic, normal approx." "Rosenbaum" 0.0476654414151236
"15569" "Robust t-statistic, normal approx." "Rosenbaum" 0.260319729860856
"15570" "Robust t-statistic, normal approx." "Rosenbaum" 0.821691632030369
"15571" "Robust t-statistic, normal approx." "Rosenbaum" 0.607568322762073
"15572" "Robust t-statistic, normal approx." "Rosenbaum" 0.740564568505081
"15573" "Robust t-statistic, normal approx." "Rosenbaum" 0.362912363407756
"15574" "Robust t-statistic, normal approx." "Rosenbaum" 0.826700068953008
"15575" "Robust t-statistic, normal approx." "Rosenbaum" 0.421469506370065
"15576" "Robust t-statistic, normal approx." "Rosenbaum" 0.469728871554808
"15577" "Robust t-statistic, normal approx." "Rosenbaum" 0.666004741446097
"15578" "Robust t-statistic, normal approx." "Rosenbaum" 0.30577469133769
"15579" "Robust t-statistic, normal approx." "Rosenbaum" 0.902431209504122
"15580" "Robust t-statistic, normal approx." "Rosenbaum" 0.630250601904021
"15581" "Robust t-statistic, normal approx." "Rosenbaum" 0.50119615551236
"15582" "Robust t-statistic, normal approx." "Rosenbaum" 0.388626540055986
"15583" "Robust t-statistic, normal approx." "Rosenbaum" 0.712329338082431
"15584" "Robust t-statistic, normal approx." "Rosenbaum" 0.819414400814045
"15585" "Robust t-statistic, normal approx." "Rosenbaum" 0.720901018375273
"15586" "Robust t-statistic, normal approx." "Rosenbaum" 0.545803841248728
"15587" "Robust t-statistic, normal approx." "Rosenbaum" 0.092170529611453
"15588" "Robust t-statistic, normal approx." "Rosenbaum" 0.270261004113107
"15589" "Robust t-statistic, normal approx." "Rosenbaum" 0.930613371929085
"15590" "Robust t-statistic, normal approx." "Rosenbaum" 0.88998822165622
"15591" "Robust t-statistic, normal approx." "Rosenbaum" 0.586157176169386
"15592" "Robust t-statistic, normal approx." "Rosenbaum" 0.114528384518065
"15593" "Robust t-statistic, normal approx." "Rosenbaum" 0.756902416811207
"15594" "Robust t-statistic, normal approx." "Rosenbaum" 0.355632390481427
"15595" "Robust t-statistic, normal approx." "Rosenbaum" 0.224465409287837
"15596" "Robust t-statistic, normal approx." "Rosenbaum" 0.164080898363412
"15597" "Robust t-statistic, normal approx." "Rosenbaum" 0.141919585879641
"15598" "Robust t-statistic, normal approx." "Rosenbaum" 0.000402322759816887
"15599" "Robust t-statistic, normal approx." "Rosenbaum" 0.0748052755447088
"15600" "Robust t-statistic, normal approx." "Rosenbaum" 0.0264412877682256
"15601" "Robust t-statistic, normal approx." "Rosenbaum" 0.908447207684248
"15602" "Robust t-statistic, normal approx." "Rosenbaum" 0.286673019079607
"15603" "Robust t-statistic, normal approx." "Rosenbaum" 0.900667553489491
"15604" "Robust t-statistic, normal approx." "Rosenbaum" 0.758581950776537
"15605" "Robust t-statistic, normal approx." "Rosenbaum" 0.402328751560761
"15606" "Robust t-statistic, normal approx." "Rosenbaum" 0.384158740095309
"15607" "Robust t-statistic, normal approx." "Rosenbaum" 0.706877565443903
"15608" "Robust t-statistic, normal approx." "Rosenbaum" 0.183949948976379
"15609" "Robust t-statistic, normal approx." "Rosenbaum" 0.572139037813078
"15610" "Robust t-statistic, normal approx." "Rosenbaum" 0.510194326889456
"15611" "Robust t-statistic, normal approx." "Rosenbaum" 0.64796222098269
"15612" "Robust t-statistic, normal approx." "Rosenbaum" 0.736957664995434
"15613" "Robust t-statistic, normal approx." "Rosenbaum" 0.405152193680359
"15614" "Robust t-statistic, normal approx." "Rosenbaum" 0.79065342663787
"15615" "Robust t-statistic, normal approx." "Rosenbaum" 0.400261595915723
"15616" "Robust t-statistic, normal approx." "Rosenbaum" 0.755116098594389
"15617" "Robust t-statistic, normal approx." "Rosenbaum" 0.839273467522001
"15618" "Robust t-statistic, normal approx." "Rosenbaum" 0.597305543813856
"15619" "Robust t-statistic, normal approx." "Rosenbaum" 0.387190929732399
"15620" "Robust t-statistic, normal approx." "Rosenbaum" 0.165983974633192
"15621" "Robust t-statistic, normal approx." "Rosenbaum" 0.36745096134982
"15622" "Robust t-statistic, normal approx." "Rosenbaum" 0.579099989050445
"15623" "Robust t-statistic, normal approx." "Rosenbaum" 0.893484561951805
"15624" "Robust t-statistic, normal approx." "Rosenbaum" 0.858022446756278
"15625" "Robust t-statistic, normal approx." "Rosenbaum" 0.421883102758917
"15626" "Robust t-statistic, normal approx." "Rosenbaum" 0.332585741940545
"15627" "Robust t-statistic, normal approx." "Rosenbaum" 0.35016722535387
"15628" "Robust t-statistic, normal approx." "Rosenbaum" 0.592999108818425
"15629" "Robust t-statistic, normal approx." "Rosenbaum" 0.732296597991835
"15630" "Robust t-statistic, normal approx." "Rosenbaum" 0.19078872922706
"15631" "Robust t-statistic, normal approx." "Rosenbaum" 0.215337357036545
"15632" "Robust t-statistic, normal approx." "Rosenbaum" 0.829966506874356
"15633" "Robust t-statistic, normal approx." "Rosenbaum" 0.873017457344308
"15634" "Robust t-statistic, normal approx." "Rosenbaum" 0.50296126588854
"15635" "Robust t-statistic, normal approx." "Rosenbaum" 0.449318988950045
"15636" "Robust t-statistic, normal approx." "Rosenbaum" 0.246161981737136
"15637" "Robust t-statistic, normal approx." "Rosenbaum" 0.00346072807953046
"15638" "Robust t-statistic, normal approx." "Rosenbaum" 0.962442473718417
"15639" "Robust t-statistic, normal approx." "Rosenbaum" 0.965679638946213
"15640" "Robust t-statistic, normal approx." "Rosenbaum" 0.250374090797831
"15641" "Robust t-statistic, normal approx." "Rosenbaum" 0.356588111744965
"15642" "Robust t-statistic, normal approx." "Rosenbaum" 0.635227493014135
"15643" "Robust t-statistic, normal approx." "Rosenbaum" 0.143541353679064
"15644" "Robust t-statistic, normal approx." "Rosenbaum" 0.964803436557226
"15645" "Robust t-statistic, normal approx." "Rosenbaum" 0.771258806550558
"15646" "Robust t-statistic, normal approx." "Rosenbaum" 0.271286461437682
"15647" "Robust t-statistic, normal approx." "Rosenbaum" 0.797164894947543
"15648" "Robust t-statistic, normal approx." "Rosenbaum" 0.750700298473275
"15649" "Robust t-statistic, normal approx." "Rosenbaum" 0.859545419633333
"15650" "Robust t-statistic, normal approx." "Rosenbaum" 0.711454064979255
"15651" "Robust t-statistic, normal approx." "Rosenbaum" 0.486644371002895
"15652" "Robust t-statistic, normal approx." "Rosenbaum" 0.258235302029481
"15653" "Robust t-statistic, normal approx." "Rosenbaum" 0.74826935771131
"15654" "Robust t-statistic, normal approx." "Rosenbaum" 0.340635415731124
"15655" "Robust t-statistic, normal approx." "Rosenbaum" 0.107573305316756
"15656" "Robust t-statistic, normal approx." "Rosenbaum" 0.565311035344733
"15657" "Robust t-statistic, normal approx." "Rosenbaum" 0.403305587734957
"15658" "Robust t-statistic, normal approx." "Rosenbaum" 0.946493161556889
"15659" "Robust t-statistic, normal approx." "Rosenbaum" 0.602179767994441
"15660" "Robust t-statistic, normal approx." "Rosenbaum" 0.850847076836515
"15661" "Robust t-statistic, normal approx." "Rosenbaum" 0.560904269491528
"15662" "Robust t-statistic, normal approx." "Rosenbaum" 0.819973842802367
"15663" "Robust t-statistic, normal approx." "Rosenbaum" 0.577669626652704
"15664" "Robust t-statistic, normal approx." "Rosenbaum" 0.828090002920129
"15665" "Robust t-statistic, normal approx." "Rosenbaum" 0.677872263824236
"15666" "Robust t-statistic, normal approx." "Rosenbaum" 0.0293012513350743
"15667" "Robust t-statistic, normal approx." "Rosenbaum" 0.952890857249614
"15668" "Robust t-statistic, normal approx." "Rosenbaum" 0.230714877535856
"15669" "Robust t-statistic, normal approx." "Rosenbaum" 0.362241936995877
"15670" "Robust t-statistic, normal approx." "Rosenbaum" 0.696440015844407
"15671" "Robust t-statistic, normal approx." "Rosenbaum" 0.243112162209654
"15672" "Robust t-statistic, normal approx." "Rosenbaum" 0.947629884440264
"15673" "Robust t-statistic, normal approx." "Rosenbaum" 0.580632502882527
"15674" "Robust t-statistic, normal approx." "Rosenbaum" 0.869678920235974
"15675" "Robust t-statistic, normal approx." "Rosenbaum" 0.148587482149455
"15676" "Robust t-statistic, normal approx." "Rosenbaum" 0.678995347450389
"15677" "Robust t-statistic, normal approx." "Rosenbaum" 0.980605019740082
"15678" "Robust t-statistic, normal approx." "Rosenbaum" 0.768266311683687
"15679" "Robust t-statistic, normal approx." "Rosenbaum" 0.911403729508765
"15680" "Robust t-statistic, normal approx." "Rosenbaum" 0.0347918076932823
"15681" "Robust t-statistic, normal approx." "Rosenbaum" 0.480399049560242
"15682" "Robust t-statistic, normal approx." "Rosenbaum" 0.696704520793431
"15683" "Robust t-statistic, normal approx." "Rosenbaum" 0.311791912271826
"15684" "Robust t-statistic, normal approx." "Rosenbaum" 0.440351118319218
"15685" "Robust t-statistic, normal approx." "Rosenbaum" 0.586086667949867
"15686" "Robust t-statistic, normal approx." "Rosenbaum" 0.682005778579475
"15687" "Robust t-statistic, normal approx." "Rosenbaum" 0.163410267661768
"15688" "Robust t-statistic, normal approx." "Rosenbaum" 0.521729041845776
"15689" "Robust t-statistic, normal approx." "Rosenbaum" 0.676733881781405
"15690" "Robust t-statistic, normal approx." "Rosenbaum" 0.372706790872136
"15691" "Robust t-statistic, normal approx." "Rosenbaum" 0.422653092448569
"15692" "Robust t-statistic, normal approx." "Rosenbaum" 0.105222520488677
"15693" "Robust t-statistic, normal approx." "Rosenbaum" 0.44331521638514
"15694" "Robust t-statistic, normal approx." "Rosenbaum" 0.501278662152139
"15695" "Robust t-statistic, normal approx." "Rosenbaum" 0.929198887814649
"15696" "Robust t-statistic, normal approx." "Rosenbaum" 0.449970862166151
"15697" "Robust t-statistic, normal approx." "Rosenbaum" 0.700557169554609
"15698" "Robust t-statistic, normal approx." "Rosenbaum" 0.318155338865433
"15699" "Robust t-statistic, normal approx." "Rosenbaum" 0.167844545736479
"15700" "Robust t-statistic, normal approx." "Rosenbaum" 0.17802243170485
"15701" "Robust t-statistic, normal approx." "Rosenbaum" 0.867869050829933
"15702" "Robust t-statistic, normal approx." "Rosenbaum" 0.673367554439567
"15703" "Robust t-statistic, normal approx." "Rosenbaum" 0.806319091728543
"15704" "Robust t-statistic, normal approx." "Rosenbaum" 0.918217720331539
"15705" "Robust t-statistic, normal approx." "Rosenbaum" 0.817512024283196
"15706" "Robust t-statistic, normal approx." "Rosenbaum" 0.241539973030931
"15707" "Robust t-statistic, normal approx." "Rosenbaum" 0.690624601950824
"15708" "Robust t-statistic, normal approx." "Rosenbaum" 0.807459508886068
"15709" "Robust t-statistic, normal approx." "Rosenbaum" 0.131524148859572
"15710" "Robust t-statistic, normal approx." "Rosenbaum" 0.959854594609088
"15711" "Robust t-statistic, normal approx." "Rosenbaum" 0.547600491118283
"15712" "Robust t-statistic, normal approx." "Rosenbaum" 0.967383311739044
"15713" "Robust t-statistic, normal approx." "Rosenbaum" 0.521526907552262
"15714" "Robust t-statistic, normal approx." "Rosenbaum" 0.53331790928011
"15715" "Robust t-statistic, normal approx." "Rosenbaum" 0.584767581056581
"15716" "Robust t-statistic, normal approx." "Rosenbaum" 0.593477672061998
"15717" "Robust t-statistic, normal approx." "Rosenbaum" 0.701172079291159
"15718" "Robust t-statistic, normal approx." "Rosenbaum" 0.368115504364663
"15719" "Robust t-statistic, normal approx." "Rosenbaum" 0.420142373448494
"15720" "Robust t-statistic, normal approx." "Rosenbaum" 0.781602311778395
"15721" "Robust t-statistic, normal approx." "Rosenbaum" 0.779418736024728
"15722" "Robust t-statistic, normal approx." "Rosenbaum" 0.52711708300048
"15723" "Robust t-statistic, normal approx." "Rosenbaum" 0.513661645281644
"15724" "Robust t-statistic, normal approx." "Rosenbaum" 0.774675324061386
"15725" "Robust t-statistic, normal approx." "Rosenbaum" 0.410516344223417
"15726" "Robust t-statistic, normal approx." "Rosenbaum" 0.543453979100615
"15727" "Robust t-statistic, normal approx." "Rosenbaum" 0.24068729225095
"15728" "Robust t-statistic, normal approx." "Rosenbaum" 0.96136141648995
"15729" "Robust t-statistic, normal approx." "Rosenbaum" 0.859763803568157
"15730" "Robust t-statistic, normal approx." "Rosenbaum" 0.381102994767367
"15731" "Robust t-statistic, normal approx." "Rosenbaum" 0.373980287927389
"15732" "Robust t-statistic, normal approx." "Rosenbaum" 0.717139921298282
"15733" "Robust t-statistic, normal approx." "Rosenbaum" 0.677227470985927
"15734" "Robust t-statistic, normal approx." "Rosenbaum" 0.667658602087781
"15735" "Robust t-statistic, normal approx." "Rosenbaum" 0.682666626400789
"15736" "Robust t-statistic, normal approx." "Rosenbaum" 0.138910106588681
"15737" "Robust t-statistic, normal approx." "Rosenbaum" 0.368882976169603
"15738" "Robust t-statistic, normal approx." "Rosenbaum" 0.515670226930385
"15739" "Robust t-statistic, normal approx." "Rosenbaum" 0.952854466565212
"15740" "Robust t-statistic, normal approx." "Rosenbaum" 0.995085506833574
"15741" "Robust t-statistic, normal approx." "Rosenbaum" 0.224453968774396
"15742" "Robust t-statistic, normal approx." "Rosenbaum" 0.0668139876025422
"15743" "Robust t-statistic, normal approx." "Rosenbaum" 0.488486113363686
"15744" "Robust t-statistic, normal approx." "Rosenbaum" 0.740369150898427
"15745" "Robust t-statistic, normal approx." "Rosenbaum" 0.986568847699616
"15746" "Robust t-statistic, normal approx." "Rosenbaum" 0.787862677488919
"15747" "Robust t-statistic, normal approx." "Rosenbaum" 0.926314951956507
"15748" "Robust t-statistic, normal approx." "Rosenbaum" 0.874724839659183
"15749" "Robust t-statistic, normal approx." "Rosenbaum" 0.302142644077448
"15750" "Robust t-statistic, normal approx." "Rosenbaum" 0.854104626056267
"15751" "Robust t-statistic, normal approx." "Rosenbaum" 0.742355279510038
"15752" "Robust t-statistic, normal approx." "Rosenbaum" 0.69996102790992
"15753" "Robust t-statistic, normal approx." "Rosenbaum" 0.878021176630053
"15754" "Robust t-statistic, normal approx." "Rosenbaum" 0.703606188481718
"15755" "Robust t-statistic, normal approx." "Rosenbaum" 0.526977583108914
"15756" "Robust t-statistic, normal approx." "Rosenbaum" 0.437106404379414
"15757" "Robust t-statistic, normal approx." "Rosenbaum" 0.307742826999444
"15758" "Robust t-statistic, normal approx." "Rosenbaum" 0.953246456088571
"15759" "Robust t-statistic, normal approx." "Rosenbaum" 0.0940468865518638
"15760" "Robust t-statistic, normal approx." "Rosenbaum" 0.839856859557853
"15761" "Robust t-statistic, normal approx." "Rosenbaum" 0.855016543311076
"15762" "Robust t-statistic, normal approx." "Rosenbaum" 0.15328453954976
"15763" "Robust t-statistic, normal approx." "Rosenbaum" 0.103470681156187
"15764" "Robust t-statistic, normal approx." "Rosenbaum" 0.58132790977351
"15765" "Robust t-statistic, normal approx." "Rosenbaum" 0.97146557108374
"15766" "Robust t-statistic, normal approx." "Rosenbaum" 0.620753310214364
"15767" "Robust t-statistic, normal approx." "Rosenbaum" 0.0378094302082179
"15768" "Robust t-statistic, normal approx." "Rosenbaum" 0.860186838757235
"15769" "Robust t-statistic, normal approx." "Rosenbaum" 0.365552656660558
"15770" "Robust t-statistic, normal approx." "Rosenbaum" 0.758080770389054
"15771" "Robust t-statistic, normal approx." "Rosenbaum" 0.245591727699062
"15772" "Robust t-statistic, normal approx." "Rosenbaum" 0.432913364177832
"15773" "Robust t-statistic, normal approx." "Rosenbaum" 0.79360475972326
"15774" "Robust t-statistic, normal approx." "Rosenbaum" 0.251524218723124
"15775" "Robust t-statistic, normal approx." "Rosenbaum" 0.52232392252387
"15776" "Robust t-statistic, normal approx." "Rosenbaum" 0.119926793640407
"15777" "Robust t-statistic, normal approx." "Rosenbaum" 0.687242605864685
"15778" "Robust t-statistic, normal approx." "Rosenbaum" 0.387817928806724
"15779" "Robust t-statistic, normal approx." "Rosenbaum" 0.746996158804068
"15780" "Robust t-statistic, normal approx." "Rosenbaum" 0.363288797940544
"15781" "Robust t-statistic, normal approx." "Rosenbaum" 0.553960524627509
"15782" "Robust t-statistic, normal approx." "Rosenbaum" 0.854900330446422
"15783" "Robust t-statistic, normal approx." "Rosenbaum" 0.485999829928151
"15784" "Robust t-statistic, normal approx." "Rosenbaum" 0.202926327025278
"15785" "Robust t-statistic, normal approx." "Rosenbaum" 0.153478115127364
"15786" "Robust t-statistic, normal approx." "Rosenbaum" 0.0941781563966702
"15787" "Robust t-statistic, normal approx." "Rosenbaum" 0.93228311194769
"15788" "Robust t-statistic, normal approx." "Rosenbaum" 0.466953382430833
"15789" "Robust t-statistic, normal approx." "Rosenbaum" 0.185968350179211
"15790" "Robust t-statistic, normal approx." "Rosenbaum" 0.816993867867285
"15791" "Robust t-statistic, normal approx." "Rosenbaum" 0.942379928851223
"15792" "Robust t-statistic, normal approx." "Rosenbaum" 0.0277438892908259
"15793" "Robust t-statistic, normal approx." "Rosenbaum" 0.98643459600156
"15794" "Robust t-statistic, normal approx." "Rosenbaum" 0.512510066362605
"15795" "Robust t-statistic, normal approx." "Rosenbaum" 0.764990425432987
"15796" "Robust t-statistic, normal approx." "Rosenbaum" 0.465841330851439
"15797" "Robust t-statistic, normal approx." "Rosenbaum" 0.469029173607347
"15798" "Robust t-statistic, normal approx." "Rosenbaum" 0.727457773727554
"15799" "Robust t-statistic, normal approx." "Rosenbaum" 0.358297073617212
"15800" "Robust t-statistic, normal approx." "Rosenbaum" 0.691902012945702
"15801" "Robust t-statistic, normal approx." "Rosenbaum" 0.670734028177283
"15802" "Robust t-statistic, normal approx." "Rosenbaum" 0.902048864237245
"15803" "Robust t-statistic, normal approx." "Rosenbaum" 0.541063961024434
"15804" "Robust t-statistic, normal approx." "Rosenbaum" 0.1634728709799
"15805" "Robust t-statistic, normal approx." "Rosenbaum" 0.417309973625626
"15806" "Robust t-statistic, normal approx." "Rosenbaum" 0.105914077839998
"15807" "Robust t-statistic, normal approx." "Rosenbaum" 0.144696789357795
"15808" "Robust t-statistic, normal approx." "Rosenbaum" 0.51297959471692
"15809" "Robust t-statistic, normal approx." "Rosenbaum" 0.426992137406216
"15810" "Robust t-statistic, normal approx." "Rosenbaum" 0.196067906706043
"15811" "Robust t-statistic, normal approx." "Rosenbaum" 0.361957439267087
"15812" "Robust t-statistic, normal approx." "Rosenbaum" 0.197398499383741
"15813" "Robust t-statistic, normal approx." "Rosenbaum" 0.402618531108929
"15814" "Robust t-statistic, normal approx." "Rosenbaum" 0.881676795682611
"15815" "Robust t-statistic, normal approx." "Rosenbaum" 0.40589033240044
"15816" "Robust t-statistic, normal approx." "Rosenbaum" 0.830661254932259
"15817" "Robust t-statistic, normal approx." "Rosenbaum" 0.876748830501582
"15818" "Robust t-statistic, normal approx." "Rosenbaum" 0.0429562820711111
"15819" "Robust t-statistic, normal approx." "Rosenbaum" 0.0584664519367377
"15820" "Robust t-statistic, normal approx." "Rosenbaum" 0.554982584544842
"15821" "Robust t-statistic, normal approx." "Rosenbaum" 0.244756219862256
"15822" "Robust t-statistic, normal approx." "Rosenbaum" 0.927672256508157
"15823" "Robust t-statistic, normal approx." "Rosenbaum" 0.433114646604464
"15824" "Robust t-statistic, normal approx." "Rosenbaum" 0.69283274172352
"15825" "Robust t-statistic, normal approx." "Rosenbaum" 0.511489937164942
"15826" "Robust t-statistic, normal approx." "Rosenbaum" 0.73301437484628
"15827" "Robust t-statistic, normal approx." "Rosenbaum" 0.361435779977892
"15828" "Robust t-statistic, normal approx." "Rosenbaum" 0.111509637423386
"15829" "Robust t-statistic, normal approx." "Rosenbaum" 0.343865412783438
"15830" "Robust t-statistic, normal approx." "Rosenbaum" 0.157788113995676
"15831" "Robust t-statistic, normal approx." "Rosenbaum" 0.591197243468625
"15832" "Robust t-statistic, normal approx." "Rosenbaum" 0.702372173986089
"15833" "Robust t-statistic, normal approx." "Rosenbaum" 0.725052580776211
"15834" "Robust t-statistic, normal approx." "Rosenbaum" 0.589416326336402
"15835" "Robust t-statistic, normal approx." "Rosenbaum" 0.684685332270728
"15836" "Robust t-statistic, normal approx." "Rosenbaum" 0.452514520056081
"15837" "Robust t-statistic, normal approx." "Rosenbaum" 0.296503115111321
"15838" "Robust t-statistic, normal approx." "Rosenbaum" 0.797785640972584
"15839" "Robust t-statistic, normal approx." "Rosenbaum" 0.699330334699449
"15840" "Robust t-statistic, normal approx." "Rosenbaum" 0.416131558798595
"15841" "Robust t-statistic, normal approx." "Rosenbaum" 0.545574250999782
"15842" "Robust t-statistic, normal approx." "Rosenbaum" 0.688465879757539
"15843" "Robust t-statistic, normal approx." "Rosenbaum" 0.953137409103421
"15844" "Robust t-statistic, normal approx." "Rosenbaum" 0.335001707617266
"15845" "Robust t-statistic, normal approx." "Rosenbaum" 0.816862628436111
"15846" "Robust t-statistic, normal approx." "Rosenbaum" 0.79974399027793
"15847" "Robust t-statistic, normal approx." "Rosenbaum" 0.187973023535682
"15848" "Robust t-statistic, normal approx." "Rosenbaum" 0.726403059705143
"15849" "Robust t-statistic, normal approx." "Rosenbaum" 0.728939043702911
"15850" "Robust t-statistic, normal approx." "Rosenbaum" 0.992360729375621
"15851" "Robust t-statistic, normal approx." "Rosenbaum" 0.643882485791546
"15852" "Robust t-statistic, normal approx." "Rosenbaum" 0.805088268541073
"15853" "Robust t-statistic, normal approx." "Rosenbaum" 0.296467345053238
"15854" "Robust t-statistic, normal approx." "Rosenbaum" 0.560109923277844
"15855" "Robust t-statistic, normal approx." "Rosenbaum" 0.0879991246014058
"15856" "Robust t-statistic, normal approx." "Rosenbaum" 0.0508241738741344
"15857" "Robust t-statistic, normal approx." "Rosenbaum" 0.833047801919657
"15858" "Robust t-statistic, normal approx." "Rosenbaum" 0.715212046041153
"15859" "Robust t-statistic, normal approx." "Rosenbaum" 0.179690439150968
"15860" "Robust t-statistic, normal approx." "Rosenbaum" 0.923099684061251
"15861" "Robust t-statistic, normal approx." "Rosenbaum" 0.0260752654018976
"15862" "Robust t-statistic, normal approx." "Rosenbaum" 0.484361583506344
"15863" "Robust t-statistic, normal approx." "Rosenbaum" 0.312184027234078
"15864" "Robust t-statistic, normal approx." "Rosenbaum" 0.645220751583237
"15865" "Robust t-statistic, normal approx." "Rosenbaum" 0.528693231018666
"15866" "Robust t-statistic, normal approx." "Rosenbaum" 0.449588104176412
"15867" "Robust t-statistic, normal approx." "Rosenbaum" 0.537723591908549
"15868" "Robust t-statistic, normal approx." "Rosenbaum" 0.488561581255923
"15869" "Robust t-statistic, normal approx." "Rosenbaum" 0.702771567968635
"15870" "Robust t-statistic, normal approx." "Rosenbaum" 0.371435178951845
"15871" "Robust t-statistic, normal approx." "Rosenbaum" 0.200285984210758
"15872" "Robust t-statistic, normal approx." "Rosenbaum" 0.591355201477043
"15873" "Robust t-statistic, normal approx." "Rosenbaum" 0.405932609454058
"15874" "Robust t-statistic, normal approx." "Rosenbaum" 0.290688563502685
"15875" "Robust t-statistic, normal approx." "Rosenbaum" 0.669372415514461
"15876" "Robust t-statistic, normal approx." "Rosenbaum" 0.473270229057479
"15877" "Robust t-statistic, normal approx." "Rosenbaum" 0.399310056979396
"15878" "Robust t-statistic, normal approx." "Rosenbaum" 0.168165572610857
"15879" "Robust t-statistic, normal approx." "Rosenbaum" 0.670240518751907
"15880" "Robust t-statistic, normal approx." "Rosenbaum" 0.325672130240265
"15881" "Robust t-statistic, normal approx." "Rosenbaum" 0.515341661147918
"15882" "Robust t-statistic, normal approx." "Rosenbaum" 0.523999999795837
"15883" "Robust t-statistic, normal approx." "Rosenbaum" 0.151633359506998
"15884" "Robust t-statistic, normal approx." "Rosenbaum" 0.599056759915334
"15885" "Robust t-statistic, normal approx." "Rosenbaum" 0.865995206910837
"15886" "Robust t-statistic, normal approx." "Rosenbaum" 0.181543153571169
"15887" "Robust t-statistic, normal approx." "Rosenbaum" 0.521191785112355
"15888" "Robust t-statistic, normal approx." "Rosenbaum" 0.619227559511258
"15889" "Robust t-statistic, normal approx." "Rosenbaum" 0.375812339607711
"15890" "Robust t-statistic, normal approx." "Rosenbaum" 0.167808064721286
"15891" "Robust t-statistic, normal approx." "Rosenbaum" 0.410852082384732
"15892" "Robust t-statistic, normal approx." "Rosenbaum" 0.864435387517726
"15893" "Robust t-statistic, normal approx." "Rosenbaum" 0.801424620442397
"15894" "Robust t-statistic, normal approx." "Rosenbaum" 0.620213878459426
"15895" "Robust t-statistic, normal approx." "Rosenbaum" 0.0912189965416874
"15896" "Robust t-statistic, normal approx." "Rosenbaum" 0.248255346877461
"15897" "Robust t-statistic, normal approx." "Rosenbaum" 0.975564480514795
"15898" "Robust t-statistic, normal approx." "Rosenbaum" 0.740370375437538
"15899" "Robust t-statistic, normal approx." "Rosenbaum" 0.847112047103889
"15900" "Robust t-statistic, normal approx." "Rosenbaum" 0.838032456467627
"15901" "Robust t-statistic, normal approx." "Rosenbaum" 0.679079160194392
"15902" "Robust t-statistic, normal approx." "Rosenbaum" 0.221603648196879
"15903" "Robust t-statistic, normal approx." "Rosenbaum" 0.2121457730627
"15904" "Robust t-statistic, normal approx." "Rosenbaum" 0.875986296235373
"15905" "Robust t-statistic, normal approx." "Rosenbaum" 0.208782009385534
"15906" "Robust t-statistic, normal approx." "Rosenbaum" 0.44728724613206
"15907" "Robust t-statistic, normal approx." "Rosenbaum" 0.910862150047883
"15908" "Robust t-statistic, normal approx." "Rosenbaum" 0.828406253159989
"15909" "Robust t-statistic, normal approx." "Rosenbaum" 0.54085793210318
"15910" "Robust t-statistic, normal approx." "Rosenbaum" 0.283282538002823
"15911" "Robust t-statistic, normal approx." "Rosenbaum" 0.621503899032442
"15912" "Robust t-statistic, normal approx." "Rosenbaum" 0.597138597548805
"15913" "Robust t-statistic, normal approx." "Rosenbaum" 0.486882465256604
"15914" "Robust t-statistic, normal approx." "Rosenbaum" 0.704542382098226
"15915" "Robust t-statistic, normal approx." "Rosenbaum" 0.202974208977347
"15916" "Robust t-statistic, normal approx." "Rosenbaum" 0.651290869478621
"15917" "Robust t-statistic, normal approx." "Rosenbaum" 0.293709609332768
"15918" "Robust t-statistic, normal approx." "Rosenbaum" 0.347443973093074
"15919" "Robust t-statistic, normal approx." "Rosenbaum" 0.257354003923083
"15920" "Robust t-statistic, normal approx." "Rosenbaum" 0.802240771555892
"15921" "Robust t-statistic, normal approx." "Rosenbaum" 0.846299978292311
"15922" "Robust t-statistic, normal approx." "Rosenbaum" 0.880565370839564
"15923" "Robust t-statistic, normal approx." "Rosenbaum" 0.536623005812931
"15924" "Robust t-statistic, normal approx." "Rosenbaum" 0.762708456154934
"15925" "Robust t-statistic, normal approx." "Rosenbaum" 0.779030427258429
"15926" "Robust t-statistic, normal approx." "Rosenbaum" 0.73481308261651
"15927" "Robust t-statistic, normal approx." "Rosenbaum" 0.711806316030127
"15928" "Robust t-statistic, normal approx." "Rosenbaum" 0.612998467140522
"15929" "Robust t-statistic, normal approx." "Rosenbaum" 0.485615010840287
"15930" "Robust t-statistic, normal approx." "Rosenbaum" 0.627392667451629
"15931" "Robust t-statistic, normal approx." "Rosenbaum" 0.222186234449718
"15932" "Robust t-statistic, normal approx." "Rosenbaum" 0.272299903489321
"15933" "Robust t-statistic, normal approx." "Rosenbaum" 0.0940319064082182
"15934" "Robust t-statistic, normal approx." "Rosenbaum" 0.034906090971236
"15935" "Robust t-statistic, normal approx." "Rosenbaum" 0.575222717588269
"15936" "Robust t-statistic, normal approx." "Rosenbaum" 0.936519699175564
"15937" "Robust t-statistic, normal approx." "Rosenbaum" 0.983082190521242
"15938" "Robust t-statistic, normal approx." "Rosenbaum" 0.430452086907661
"15939" "Robust t-statistic, normal approx." "Rosenbaum" 0.947641052094797
"15940" "Robust t-statistic, normal approx." "Rosenbaum" 0.933385533896312
"15941" "Robust t-statistic, normal approx." "Rosenbaum" 0.876417522529185
"15942" "Robust t-statistic, normal approx." "Rosenbaum" 0.755801913450556
"15943" "Robust t-statistic, normal approx." "Rosenbaum" 0.408128190011575
"15944" "Robust t-statistic, normal approx." "Rosenbaum" 0.3748289417281
"15945" "Robust t-statistic, normal approx." "Rosenbaum" 0.949879458974852
"15946" "Robust t-statistic, normal approx." "Rosenbaum" 0.216576695036678
"15947" "Robust t-statistic, normal approx." "Rosenbaum" 0.65075294942843
"15948" "Robust t-statistic, normal approx." "Rosenbaum" 0.771351193643453
"15949" "Robust t-statistic, normal approx." "Rosenbaum" 0.816426361495784
"15950" "Robust t-statistic, normal approx." "Rosenbaum" 0.771838468076225
"15951" "Robust t-statistic, normal approx." "Rosenbaum" 0.739450924925975
"15952" "Robust t-statistic, normal approx." "Rosenbaum" 0.881925452138618
"15953" "Robust t-statistic, normal approx." "Rosenbaum" 0.472991980026305
"15954" "Robust t-statistic, normal approx." "Rosenbaum" 0.817652263320353
"15955" "Robust t-statistic, normal approx." "Rosenbaum" 0.925327573313146
"15956" "Robust t-statistic, normal approx." "Rosenbaum" 0.332114650383131
"15957" "Robust t-statistic, normal approx." "Rosenbaum" 0.765032493253157
"15958" "Robust t-statistic, normal approx." "Rosenbaum" 0.297360065115307
"15959" "Robust t-statistic, normal approx." "Rosenbaum" 0.999873040166491
"15960" "Robust t-statistic, normal approx." "Rosenbaum" 0.795645650247524
"15961" "Robust t-statistic, normal approx." "Rosenbaum" 0.963007553267601
"15962" "Robust t-statistic, normal approx." "Rosenbaum" 0.215580921315211
"15963" "Robust t-statistic, normal approx." "Rosenbaum" 0.558470607955544
"15964" "Robust t-statistic, normal approx." "Rosenbaum" 0.884092715629502
"15965" "Robust t-statistic, normal approx." "Rosenbaum" 0.0416611588801024
"15966" "Robust t-statistic, normal approx." "Rosenbaum" 0.930349601241905
"15967" "Robust t-statistic, normal approx." "Rosenbaum" 0.92151684740943
"15968" "Robust t-statistic, normal approx." "Rosenbaum" 0.276479523309471
"15969" "Robust t-statistic, normal approx." "Rosenbaum" 0.766347756465072
"15970" "Robust t-statistic, normal approx." "Rosenbaum" 0.963045522088869
"15971" "Robust t-statistic, normal approx." "Rosenbaum" 0.0854600010256186
"15972" "Robust t-statistic, normal approx." "Rosenbaum" 0.693457101126107
"15973" "Robust t-statistic, normal approx." "Rosenbaum" 0.623211816281299
"15974" "Robust t-statistic, normal approx." "Rosenbaum" 0.499374756703897
"15975" "Robust t-statistic, normal approx." "Rosenbaum" 0.924059716396129
"15976" "Robust t-statistic, normal approx." "Rosenbaum" 0.362757165123941
"15977" "Robust t-statistic, normal approx." "Rosenbaum" 0.22156462636063
"15978" "Robust t-statistic, normal approx." "Rosenbaum" 0.473328984226014
"15979" "Robust t-statistic, normal approx." "Rosenbaum" 0.252231804927053
"15980" "Robust t-statistic, normal approx." "Rosenbaum" 0.752464275881538
"15981" "Robust t-statistic, normal approx." "Rosenbaum" 0.76234647765574
"15982" "Robust t-statistic, normal approx." "Rosenbaum" 0.444218170370486
"15983" "Robust t-statistic, normal approx." "Rosenbaum" 0.820909584979614
"15984" "Robust t-statistic, normal approx." "Rosenbaum" 0.180071490586474
"15985" "Robust t-statistic, normal approx." "Rosenbaum" 0.0399503105155437
"15986" "Robust t-statistic, normal approx." "Rosenbaum" 0.554324326313814
"15987" "Robust t-statistic, normal approx." "Rosenbaum" 0.165443688213207
"15988" "Robust t-statistic, normal approx." "Rosenbaum" 0.465941095895871
"15989" "Robust t-statistic, normal approx." "Rosenbaum" 0.0283732317284033
"15990" "Robust t-statistic, normal approx." "Rosenbaum" 0.21866429843777
"15991" "Robust t-statistic, normal approx." "Rosenbaum" 0.75567915601611
"15992" "Robust t-statistic, normal approx." "Rosenbaum" 0.518927734979624
"15993" "Robust t-statistic, normal approx." "Rosenbaum" 0.180554000046991
"15994" "Robust t-statistic, normal approx." "Rosenbaum" 0.0699354239304604
"15995" "Robust t-statistic, normal approx." "Rosenbaum" 0.961829117426341
"15996" "Robust t-statistic, normal approx." "Rosenbaum" 0.266643877169251
"15997" "Robust t-statistic, normal approx." "Rosenbaum" 0.576526111946397
"15998" "Robust t-statistic, normal approx." "Rosenbaum" 0.0556252357419644
"15999" "Robust t-statistic, normal approx." "Rosenbaum" 0.511207723037971
"16000" "Robust t-statistic, normal approx." "Rosenbaum" 0.336369384249178
"16001" NA "Neyman" 0.687388859139351
"16002" NA "Neyman" 0.462119411094327
"16003" NA "Neyman" 0.189112034046221
"16004" NA "Neyman" 0.197508370463892
"16005" NA "Neyman" 0.683720401708443
"16006" NA "Neyman" 0.422677918031369
"16007" NA "Neyman" 0.649488945385791
"16008" NA "Neyman" 0.125522019091477
"16009" NA "Neyman" 0.182601118436811
"16010" NA "Neyman" 0.748648014158453
"16011" NA "Neyman" 0.675442269514364
"16012" NA "Neyman" 0.185249733997838
"16013" NA "Neyman" 0.204738387425046
"16014" NA "Neyman" 0.755542449999175
"16015" NA "Neyman" 0.117131543691311
"16016" NA "Neyman" 0.59895762192441
"16017" NA "Neyman" 0.878018897348289
"16018" NA "Neyman" 0.564773493154484
"16019" NA "Neyman" 0.820892604792621
"16020" NA "Neyman" 0.0407182702761464
"16021" NA "Neyman" 0.128218620140469
"16022" NA "Neyman" 0.949580989109994
"16023" NA "Neyman" 0.479081366060561
"16024" NA "Neyman" 0.438158803907164
"16025" NA "Neyman" 0.0225704751607596
"16026" NA "Neyman" 0.758950421533651
"16027" NA "Neyman" 0.682256412166861
"16028" NA "Neyman" 0.000354323064784445
"16029" NA "Neyman" 0.768507622299481
"16030" NA "Neyman" 0.198997230611955
"16031" NA "Neyman" 0.246374546270022
"16032" NA "Neyman" 0.917729790767356
"16033" NA "Neyman" 0.244184542874785
"16034" NA "Neyman" 0.0017428650836584
"16035" NA "Neyman" 0.777488636723275
"16036" NA "Neyman" 0.655035831272136
"16037" NA "Neyman" 0.281331112319974
"16038" NA "Neyman" 0.69873503635073
"16039" NA "Neyman" 0.153671078976298
"16040" NA "Neyman" 0.0486357964092539
"16041" NA "Neyman" 0.762155715021667
"16042" NA "Neyman" 0.495651210337412
"16043" NA "Neyman" 0.00798348984667463
"16044" NA "Neyman" 0.83742305776364
"16045" NA "Neyman" 0.816432152928561
"16046" NA "Neyman" 0.882706682695478
"16047" NA "Neyman" 0.405711933230584
"16048" NA "Neyman" 0.0484837400454905
"16049" NA "Neyman" 0.860689487329774
"16050" NA "Neyman" 0.646495254559428
"16051" NA "Neyman" 0.840680077116199
"16052" NA "Neyman" 0.878982036559873
"16053" NA "Neyman" 0.0628439335254101
"16054" NA "Neyman" 0.844481777931554
"16055" NA "Neyman" 0.523916894096245
"16056" NA "Neyman" 0.0683738392524846
"16057" NA "Neyman" 0.328059431179093
"16058" NA "Neyman" 0.263842451865947
"16059" NA "Neyman" 0.528351292957824
"16060" NA "Neyman" 0.60288352948694
"16061" NA "Neyman" 0.948542797775239
"16062" NA "Neyman" 0.445634331248978
"16063" NA "Neyman" 0.48077454868895
"16064" NA "Neyman" 0.210897825701996
"16065" NA "Neyman" 0.873645208115022
"16066" NA "Neyman" 0.239176094463238
"16067" NA "Neyman" 0.981784781226888
"16068" NA "Neyman" 0.0791803060887792
"16069" NA "Neyman" 0.603299759753904
"16070" NA "Neyman" 0.352870543482117
"16071" NA "Neyman" 0.321715484293239
"16072" NA "Neyman" 0.814943933313666
"16073" NA "Neyman" 0.000764700527736473
"16074" NA "Neyman" 0.207640819391474
"16075" NA "Neyman" 0.446384370777995
"16076" NA "Neyman" 0.0244512033331445
"16077" NA "Neyman" 0.660275913304629
"16078" NA "Neyman" 0.539153259917576
"16079" NA "Neyman" 0.838427090443991
"16080" NA "Neyman" 0.798767893889924
"16081" NA "Neyman" 0.670200985378672
"16082" NA "Neyman" 0.258107509062221
"16083" NA "Neyman" 0.848430043099424
"16084" NA "Neyman" 0.994397528515405
"16085" NA "Neyman" 0.859059582186141
"16086" NA "Neyman" 0.305986114728759
"16087" NA "Neyman" 0.625028856909195
"16088" NA "Neyman" 0.474743332149099
"16089" NA "Neyman" 0.484423025143546
"16090" NA "Neyman" 0.51680458422336
"16091" NA "Neyman" 0.237340244373912
"16092" NA "Neyman" 0.893897291904333
"16093" NA "Neyman" 0.130068861369206
"16094" NA "Neyman" 0.377259252445686
"16095" NA "Neyman" 0.669604292742371
"16096" NA "Neyman" 0.0150559569831956
"16097" NA "Neyman" 0.896047816971895
"16098" NA "Neyman" 0.756186797520249
"16099" NA "Neyman" 0.32453190902099
"16100" NA "Neyman" 0.935674424579244
"16101" NA "Neyman" 0.255720511115393
"16102" NA "Neyman" 0.0346999187211545
"16103" NA "Neyman" 0.547065834712559
"16104" NA "Neyman" 0.756530347742669
"16105" NA "Neyman" 0.456461505079495
"16106" NA "Neyman" 0.415329088518039
"16107" NA "Neyman" 0.693357790193825
"16108" NA "Neyman" 0.243989835956853
"16109" NA "Neyman" 0.20709727372238
"16110" NA "Neyman" 0.549741716060974
"16111" NA "Neyman" 0.34103087636062
"16112" NA "Neyman" 0.236064990702924
"16113" NA "Neyman" 0.209506388966413
"16114" NA "Neyman" 0.669847009632731
"16115" NA "Neyman" 0.635167557035821
"16116" NA "Neyman" 0.40507583625935
"16117" NA "Neyman" 0.974045173667676
"16118" NA "Neyman" 0.739675893394721
"16119" NA "Neyman" 0.710066078010351
"16120" NA "Neyman" 0.781361387220758
"16121" NA "Neyman" 0.0189850850787825
"16122" NA "Neyman" 0.544155219265499
"16123" NA "Neyman" 0.597907220533485
"16124" NA "Neyman" 0.268375535278795
"16125" NA "Neyman" 0.75817706240491
"16126" NA "Neyman" 0.804069650000028
"16127" NA "Neyman" 0.741637850842022
"16128" NA "Neyman" 0.453844724026256
"16129" NA "Neyman" 0.764973741528029
"16130" NA "Neyman" 0.59907645936591
"16131" NA "Neyman" 0.782026762760754
"16132" NA "Neyman" 0.813413873503759
"16133" NA "Neyman" 0.0382798509974434
"16134" NA "Neyman" 0.581659423980517
"16135" NA "Neyman" 0.837614575273045
"16136" NA "Neyman" 0.0580132654035816
"16137" NA "Neyman" 0.571151964689274
"16138" NA "Neyman" 0.677076611326926
"16139" NA "Neyman" 0.704202128715159
"16140" NA "Neyman" 0.921381339991703
"16141" NA "Neyman" 0.0499110476651854
"16142" NA "Neyman" 0.643522633068558
"16143" NA "Neyman" 0.381670273129101
"16144" NA "Neyman" 0.918047103004404
"16145" NA "Neyman" 0.288949474258759
"16146" NA "Neyman" 0.67954927893362
"16147" NA "Neyman" 0.0277932237450655
"16148" NA "Neyman" 0.224393264734173
"16149" NA "Neyman" 0.870012106979628
"16150" NA "Neyman" 0.2655015879924
"16151" NA "Neyman" 0.0516992614912297
"16152" NA "Neyman" 0.0225293626711398
"16153" NA "Neyman" 0.626565323238196
"16154" NA "Neyman" 0.25471561927444
"16155" NA "Neyman" 0.389951576284142
"16156" NA "Neyman" 0.700827005975517
"16157" NA "Neyman" 0.177505548533131
"16158" NA "Neyman" 0.157246819764115
"16159" NA "Neyman" 0.473024135145919
"16160" NA "Neyman" 0.18094615798415
"16161" NA "Neyman" 0.915239068844881
"16162" NA "Neyman" 0.641902231706459
"16163" NA "Neyman" 0.550982337970146
"16164" NA "Neyman" 0.371621481945059
"16165" NA "Neyman" 0.742281372115209
"16166" NA "Neyman" 0.360346446951621
"16167" NA "Neyman" 0.790968405328021
"16168" NA "Neyman" 0.640315734052213
"16169" NA "Neyman" 0.376724532682112
"16170" NA "Neyman" 0.00544072067383738
"16171" NA "Neyman" 0.188041438078459
"16172" NA "Neyman" 0.183146162078873
"16173" NA "Neyman" 0.679655448873874
"16174" NA "Neyman" 0.323299296551636
"16175" NA "Neyman" 0.0543828084243809
"16176" NA "Neyman" 0.714806993534215
"16177" NA "Neyman" 0.304845792955055
"16178" NA "Neyman" 0.728206349609694
"16179" NA "Neyman" 0.116849209011249
"16180" NA "Neyman" 0.877522837119147
"16181" NA "Neyman" 0.0649151486311963
"16182" NA "Neyman" 0.198387185413978
"16183" NA "Neyman" 0.200084903571503
"16184" NA "Neyman" 0.281157237029267
"16185" NA "Neyman" 0.747539849745416
"16186" NA "Neyman" 0.12603525190846
"16187" NA "Neyman" 0.559949422695045
"16188" NA "Neyman" 0.68768179023564
"16189" NA "Neyman" 0.859135923624108
"16190" NA "Neyman" 0.227457961334178
"16191" NA "Neyman" 0.630916562236808
"16192" NA "Neyman" 0.337997932050722
"16193" NA "Neyman" 0.782660953889323
"16194" NA "Neyman" 0.453851027646218
"16195" NA "Neyman" 0.633203417009075
"16196" NA "Neyman" 0.978245360749651
"16197" NA "Neyman" 0.251486610421616
"16198" NA "Neyman" 0.315406523483466
"16199" NA "Neyman" 0.284668456753374
"16200" NA "Neyman" 0.251455735047039
"16201" NA "Neyman" 0.919183715893193
"16202" NA "Neyman" 0.347480836774118
"16203" NA "Neyman" 0.0186429834163266
"16204" NA "Neyman" 0.764864348181273
"16205" NA "Neyman" 0.0566332632641915
"16206" NA "Neyman" 0.10119046601479
"16207" NA "Neyman" 0.180595439902453
"16208" NA "Neyman" 0.954043191376305
"16209" NA "Neyman" 0.239685327809935
"16210" NA "Neyman" 0.635780370673656
"16211" NA "Neyman" 0.0186797301898367
"16212" NA "Neyman" 0.911122192833996
"16213" NA "Neyman" 0.135616893484707
"16214" NA "Neyman" 0.482521370310527
"16215" NA "Neyman" 0.129911414532905
"16216" NA "Neyman" 0.220494793539349
"16217" NA "Neyman" 0.381312685820826
"16218" NA "Neyman" 0.798350547363733
"16219" NA "Neyman" 0.93817045210715
"16220" NA "Neyman" 0.790485606445028
"16221" NA "Neyman" 0.887780301941975
"16222" NA "Neyman" 0.0743579829743197
"16223" NA "Neyman" 0.333290653054453
"16224" NA "Neyman" 0.279143047320879
"16225" NA "Neyman" 0.144373052820804
"16226" NA "Neyman" 0.268961984418868
"16227" NA "Neyman" 0.0649480554969728
"16228" NA "Neyman" 0.391640516428476
"16229" NA "Neyman" 0.205196605481289
"16230" NA "Neyman" 0.927801612298932
"16231" NA "Neyman" 0.423252421704428
"16232" NA "Neyman" 0.506944784187641
"16233" NA "Neyman" 0.164013863939574
"16234" NA "Neyman" 0.220406070537655
"16235" NA "Neyman" 0.165844989600051
"16236" NA "Neyman" 0.509871311831852
"16237" NA "Neyman" 0.0379171345810827
"16238" NA "Neyman" 0.451040533814553
"16239" NA "Neyman" 0.943097551083731
"16240" NA "Neyman" 0.0352598300770735
"16241" NA "Neyman" 0.126928726788157
"16242" NA "Neyman" 0.358467953416104
"16243" NA "Neyman" 0.39893124716243
"16244" NA "Neyman" 0.172977269108277
"16245" NA "Neyman" 0.751695546113119
"16246" NA "Neyman" 0.631466545274873
"16247" NA "Neyman" 0.842454936821037
"16248" NA "Neyman" 0.98946253061884
"16249" NA "Neyman" 0.427887874322499
"16250" NA "Neyman" 0.883366669135566
"16251" NA "Neyman" 0.431232893094045
"16252" NA "Neyman" 0.449881347066338
"16253" NA "Neyman" 0.675663521866613
"16254" NA "Neyman" 0.671322304652498
"16255" NA "Neyman" 0.347548598324049
"16256" NA "Neyman" 0.3581211227957
"16257" NA "Neyman" 0.0671672707942339
"16258" NA "Neyman" 0.484958916477039
"16259" NA "Neyman" 0.155681645733752
"16260" NA "Neyman" 0.680441174519824
"16261" NA "Neyman" 0.117739971563724
"16262" NA "Neyman" 0.692222409018502
"16263" NA "Neyman" 0.700813003891091
"16264" NA "Neyman" 0.00865429972331233
"16265" NA "Neyman" 0.090420692811825
"16266" NA "Neyman" 0.21179097995494
"16267" NA "Neyman" 0.211557613313634
"16268" NA "Neyman" 0.505136269884105
"16269" NA "Neyman" 0.73538946524463
"16270" NA "Neyman" 0.325930814808992
"16271" NA "Neyman" 0.876293929109823
"16272" NA "Neyman" 0.865443372554307
"16273" NA "Neyman" 0.12497688061308
"16274" NA "Neyman" 0.110167429458592
"16275" NA "Neyman" 0.296620233525577
"16276" NA "Neyman" 0.85427584678629
"16277" NA "Neyman" 0.690490191367267
"16278" NA "Neyman" 0.456021159357479
"16279" NA "Neyman" 0.751212815233332
"16280" NA "Neyman" 0.478194748478505
"16281" NA "Neyman" 0.626161448622879
"16282" NA "Neyman" 0.608387403919667
"16283" NA "Neyman" 0.0363791880861017
"16284" NA "Neyman" 0.142072579195157
"16285" NA "Neyman" 0.13591886388449
"16286" NA "Neyman" 0.772906340900577
"16287" NA "Neyman" 0.959314630486691
"16288" NA "Neyman" 0.538587683231847
"16289" NA "Neyman" 0.962398234757817
"16290" NA "Neyman" 0.719181110982507
"16291" NA "Neyman" 0.131940379795016
"16292" NA "Neyman" 0.491596821999188
"16293" NA "Neyman" 0.0692478859523615
"16294" NA "Neyman" 0.876039851352059
"16295" NA "Neyman" 0.664716403247702
"16296" NA "Neyman" 0.534129439062242
"16297" NA "Neyman" 0.142242342288014
"16298" NA "Neyman" 0.865324481443429
"16299" NA "Neyman" 0.662654530435938
"16300" NA "Neyman" 0.224278937223434
"16301" NA "Neyman" 0.485120386308052
"16302" NA "Neyman" 0.764873180932246
"16303" NA "Neyman" 0.636806344443829
"16304" NA "Neyman" 0.257363471418035
"16305" NA "Neyman" 0.659224850114365
"16306" NA "Neyman" 0.483354680867483
"16307" NA "Neyman" 0.463216022171377
"16308" NA "Neyman" 0.578076812529547
"16309" NA "Neyman" 0.762122361028887
"16310" NA "Neyman" 0.695498983568241
"16311" NA "Neyman" 0.11829308532353
"16312" NA "Neyman" 0.708780887932268
"16313" NA "Neyman" 0.831668291679852
"16314" NA "Neyman" 0.305822887860835
"16315" NA "Neyman" 0.206051272218905
"16316" NA "Neyman" 0.850322099435361
"16317" NA "Neyman" 0.22207997061737
"16318" NA "Neyman" 0.0485084983779327
"16319" NA "Neyman" 0.430730182652125
"16320" NA "Neyman" 0.562305568770633
"16321" NA "Neyman" 0.127346614514756
"16322" NA "Neyman" 0.297141378846752
"16323" NA "Neyman" 0.876378433464051
"16324" NA "Neyman" 0.118019459951697
"16325" NA "Neyman" 0.0736888528767659
"16326" NA "Neyman" 0.541926897915391
"16327" NA "Neyman" 0.159875742670635
"16328" NA "Neyman" 0.533922800471255
"16329" NA "Neyman" 0.227523807167645
"16330" NA "Neyman" 0.834290913297222
"16331" NA "Neyman" 0.688499847629798
"16332" NA "Neyman" 0.821505543709362
"16333" NA "Neyman" 0.27419289362085
"16334" NA "Neyman" 0.786868642567224
"16335" NA "Neyman" 0.122584994990944
"16336" NA "Neyman" 0.102723483145714
"16337" NA "Neyman" 0.472391430104969
"16338" NA "Neyman" 0.472150275752489
"16339" NA "Neyman" 0.506654782752211
"16340" NA "Neyman" 0.248886483993845
"16341" NA "Neyman" 0.213297595798652
"16342" NA "Neyman" 0.203992665568729
"16343" NA "Neyman" 0.0883431715768328
"16344" NA "Neyman" 0.587998842378345
"16345" NA "Neyman" 0.0320614824705951
"16346" NA "Neyman" 0.211230672992721
"16347" NA "Neyman" 0.861429410555207
"16348" NA "Neyman" 0.81555447911809
"16349" NA "Neyman" 0.822311660590693
"16350" NA "Neyman" 0.855899873615019
"16351" NA "Neyman" 0.383908522355651
"16352" NA "Neyman" 0.122040503144426
"16353" NA "Neyman" 0.998020558596318
"16354" NA "Neyman" 0.655800620929891
"16355" NA "Neyman" 0.382277095806552
"16356" NA "Neyman" 0.715733491959333
"16357" NA "Neyman" 0.913854310481083
"16358" NA "Neyman" 0.563423759068125
"16359" NA "Neyman" 0.153404343777026
"16360" NA "Neyman" 0.767098158178752
"16361" NA "Neyman" 0.607829265296656
"16362" NA "Neyman" 0.00236417535023303
"16363" NA "Neyman" 0.593121671995259
"16364" NA "Neyman" 0.651822116075425
"16365" NA "Neyman" 0.592776270163348
"16366" NA "Neyman" 0.520811397150148
"16367" NA "Neyman" 0.91827533128793
"16368" NA "Neyman" 0.198587287161227
"16369" NA "Neyman" 0.741691320455207
"16370" NA "Neyman" 0.54071569336261
"16371" NA "Neyman" 0.672634797705646
"16372" NA "Neyman" 0.453878513327893
"16373" NA "Neyman" 0.320120798715662
"16374" NA "Neyman" 0.362021605803236
"16375" NA "Neyman" 0.592885743651628
"16376" NA "Neyman" 0.421535635639719
"16377" NA "Neyman" 0.0321309223774284
"16378" NA "Neyman" 0.340822540182387
"16379" NA "Neyman" 0.34139268581253
"16380" NA "Neyman" 0.713426125948094
"16381" NA "Neyman" 0.209339335534968
"16382" NA "Neyman" 0.435796181453775
"16383" NA "Neyman" 0.957138805099952
"16384" NA "Neyman" 0.382222562388728
"16385" NA "Neyman" 0.203485232057867
"16386" NA "Neyman" 0.662631073728186
"16387" NA "Neyman" 0.233295283632291
"16388" NA "Neyman" 0.658798175178951
"16389" NA "Neyman" 0.963661482461882
"16390" NA "Neyman" 0.304726949250394
"16391" NA "Neyman" 0.0766271884430951
"16392" NA "Neyman" 0.99094537836083
"16393" NA "Neyman" 0.863029834106862
"16394" NA "Neyman" 0.0592858002063306
"16395" NA "Neyman" 0.577105686409849
"16396" NA "Neyman" 0.523922187455624
"16397" NA "Neyman" 0.747562927848143
"16398" NA "Neyman" 0.734008035244673
"16399" NA "Neyman" 0.485102780164572
"16400" NA "Neyman" 0.100320624083607
"16401" NA "Neyman" 0.179995906530289
"16402" NA "Neyman" 0.632015529579215
"16403" NA "Neyman" 0.0069917247677096
"16404" NA "Neyman" 0.229158684853563
"16405" NA "Neyman" 0.370670319010815
"16406" NA "Neyman" 0.293374300428438
"16407" NA "Neyman" 0.178317388287851
"16408" NA "Neyman" 0.613400779298163
"16409" NA "Neyman" 0.313255767188275
"16410" NA "Neyman" 0.133462180902257
"16411" NA "Neyman" 0.675787059236502
"16412" NA "Neyman" 0.210783232838565
"16413" NA "Neyman" 0.683155294350777
"16414" NA "Neyman" 0.0858100857683015
"16415" NA "Neyman" 0.368114838222984
"16416" NA "Neyman" 0.82522111666257
"16417" NA "Neyman" 0.0742409109051188
"16418" NA "Neyman" 0.0588570587498667
"16419" NA "Neyman" 0.762774178205338
"16420" NA "Neyman" 0.346170728203476
"16421" NA "Neyman" 0.843989603465267
"16422" NA "Neyman" 0.23236052256764
"16423" NA "Neyman" 0.120930299674343
"16424" NA "Neyman" 0.253104152198114
"16425" NA "Neyman" 0.925246101954031
"16426" NA "Neyman" 0.868237168641027
"16427" NA "Neyman" 0.920674635443576
"16428" NA "Neyman" 0.772048411681324
"16429" NA "Neyman" 0.424684345169659
"16430" NA "Neyman" 0.599789895592412
"16431" NA "Neyman" 0.397536974942656
"16432" NA "Neyman" 0.0124421673398372
"16433" NA "Neyman" 0.00670868175227279
"16434" NA "Neyman" 0.615720783274771
"16435" NA "Neyman" 0.64923698095772
"16436" NA "Neyman" 0.56291466672138
"16437" NA "Neyman" 0.497197800968314
"16438" NA "Neyman" 0.255142523469602
"16439" NA "Neyman" 0.354580211912674
"16440" NA "Neyman" 0.221066683606981
"16441" NA "Neyman" 0.640913044935632
"16442" NA "Neyman" 0.0629412363673048
"16443" NA "Neyman" 0.465310052227538
"16444" NA "Neyman" 0.000563549525090856
"16445" NA "Neyman" 0.401953632426736
"16446" NA "Neyman" 0.69883768757391
"16447" NA "Neyman" 0.235685018967233
"16448" NA "Neyman" 0.00349788041802657
"16449" NA "Neyman" 0.479996171890888
"16450" NA "Neyman" 0.450464898849946
"16451" NA "Neyman" 0.981390028228624
"16452" NA "Neyman" 0.109308371795812
"16453" NA "Neyman" 0.578303606798457
"16454" NA "Neyman" 0.814668999240753
"16455" NA "Neyman" 0.505641895432767
"16456" NA "Neyman" 0.184914610269616
"16457" NA "Neyman" 0.268705445389194
"16458" NA "Neyman" 0.386330880824658
"16459" NA "Neyman" 0.72548402714114
"16460" NA "Neyman" 0.166795220727283
"16461" NA "Neyman" 0.652513426815607
"16462" NA "Neyman" 0.00830596735585898
"16463" NA "Neyman" 0.299582066992
"16464" NA "Neyman" 0.467626682584499
"16465" NA "Neyman" 0.359782792524566
"16466" NA "Neyman" 0.115614990696872
"16467" NA "Neyman" 0.377109464637693
"16468" NA "Neyman" 0.0482451612889563
"16469" NA "Neyman" 0.883123019393915
"16470" NA "Neyman" 0.371741002143616
"16471" NA "Neyman" 0.232276782102787
"16472" NA "Neyman" 0.3568035307249
"16473" NA "Neyman" 0.598902917032683
"16474" NA "Neyman" 0.541442061672972
"16475" NA "Neyman" 0.164040781085368
"16476" NA "Neyman" 0.891409670048341
"16477" NA "Neyman" 0.202949246983079
"16478" NA "Neyman" 0.641105057721336
"16479" NA "Neyman" 0.691033010548707
"16480" NA "Neyman" 0.275083422099029
"16481" NA "Neyman" 0.272193711454561
"16482" NA "Neyman" 0.356946667839075
"16483" NA "Neyman" 0.815304050304248
"16484" NA "Neyman" 0.000180141718107096
"16485" NA "Neyman" 0.98296069195444
"16486" NA "Neyman" 0.292199141408513
"16487" NA "Neyman" 0.506335233603956
"16488" NA "Neyman" 0.533406063113819
"16489" NA "Neyman" 0.822896559837093
"16490" NA "Neyman" 0.0300402368471413
"16491" NA "Neyman" 0.140081436760273
"16492" NA "Neyman" 0.106308014700776
"16493" NA "Neyman" 0.995749550889179
"16494" NA "Neyman" 0.720685719722529
"16495" NA "Neyman" 0.0897519535005553
"16496" NA "Neyman" 0.963858754934392
"16497" NA "Neyman" 0.697981514459078
"16498" NA "Neyman" 0.0125850212475147
"16499" NA "Neyman" 0.764585607996848
"16500" NA "Neyman" 0.550332901815428
"16501" NA "Neyman" 0.323200866551582
"16502" NA "Neyman" 0.120445383391586
"16503" NA "Neyman" 0.951470683545968
"16504" NA "Neyman" 0.295538515208861
"16505" NA "Neyman" 0.188081252366501
"16506" NA "Neyman" 0.229880489290644
"16507" NA "Neyman" 0.901894253408671
"16508" NA "Neyman" 0.0970035024586684
"16509" NA "Neyman" 0.0562372720572055
"16510" NA "Neyman" 0.0957315258583891
"16511" NA "Neyman" 0.899517391394187
"16512" NA "Neyman" 0.564235138512571
"16513" NA "Neyman" 0.10128437832916
"16514" NA "Neyman" 0.0498836904301372
"16515" NA "Neyman" 0.901951877999843
"16516" NA "Neyman" 0.283927473075928
"16517" NA "Neyman" 0.293005427200517
"16518" NA "Neyman" 0.581790650301457
"16519" NA "Neyman" 0.898066731338004
"16520" NA "Neyman" 0.209981625044077
"16521" NA "Neyman" 0.319865647664723
"16522" NA "Neyman" 0.587450633627942
"16523" NA "Neyman" 0.0802732039747065
"16524" NA "Neyman" 0.560904341340793
"16525" NA "Neyman" 0.590421215998233
"16526" NA "Neyman" 0.310786315434668
"16527" NA "Neyman" 0.886976653837692
"16528" NA "Neyman" 0.216190791436366
"16529" NA "Neyman" 0.11221250721972
"16530" NA "Neyman" 0.777624395478442
"16531" NA "Neyman" 0.85782870117283
"16532" NA "Neyman" 0.486642541610074
"16533" NA "Neyman" 0.869072136239254
"16534" NA "Neyman" 0.913617627080184
"16535" NA "Neyman" 0.565799990302855
"16536" NA "Neyman" 0.470586288065152
"16537" NA "Neyman" 0.91781719884495
"16538" NA "Neyman" 0.161639441023831
"16539" NA "Neyman" 0.200123510058042
"16540" NA "Neyman" 0.915279661470686
"16541" NA "Neyman" 0.014536825721797
"16542" NA "Neyman" 0.544249595679902
"16543" NA "Neyman" 0.0179680298832245
"16544" NA "Neyman" 0.730579871354442
"16545" NA "Neyman" 0.0475623199902822
"16546" NA "Neyman" 0.884702452509476
"16547" NA "Neyman" 0.404628432395366
"16548" NA "Neyman" 0.246756860315811
"16549" NA "Neyman" 0.669158620872863
"16550" NA "Neyman" 0.184683419534967
"16551" NA "Neyman" 0.22120006882555
"16552" NA "Neyman" 0.556343539690157
"16553" NA "Neyman" 0.683200546344106
"16554" NA "Neyman" 0.34049648847603
"16555" NA "Neyman" 0.000849172995701641
"16556" NA "Neyman" 0.481689686337409
"16557" NA "Neyman" 0.538799366908929
"16558" NA "Neyman" 0.928615649064526
"16559" NA "Neyman" 0.636239867417479
"16560" NA "Neyman" 0.22716510218404
"16561" NA "Neyman" 0.913568830800684
"16562" NA "Neyman" 0.392701188002752
"16563" NA "Neyman" 0.35509370955521
"16564" NA "Neyman" 0.526660090136094
"16565" NA "Neyman" 0.0132322783039545
"16566" NA "Neyman" 0.412980441139803
"16567" NA "Neyman" 0.998459740137229
"16568" NA "Neyman" 0.0205772800584878
"16569" NA "Neyman" 0.174046787952653
"16570" NA "Neyman" 0.740823965047511
"16571" NA "Neyman" 0.813763014991509
"16572" NA "Neyman" 0.395613183299668
"16573" NA "Neyman" 0.235021040795203
"16574" NA "Neyman" 0.883985288258924
"16575" NA "Neyman" 0.222009652103951
"16576" NA "Neyman" 0.39570097956695
"16577" NA "Neyman" 0.249468705115584
"16578" NA "Neyman" 0.40530589485129
"16579" NA "Neyman" 0.998754353742367
"16580" NA "Neyman" 0.526794004204112
"16581" NA "Neyman" 0.329968886395987
"16582" NA "Neyman" 0.252210231715905
"16583" NA "Neyman" 0.469323279256823
"16584" NA "Neyman" 0.848014838924824
"16585" NA "Neyman" 0.387695385988105
"16586" NA "Neyman" 0.267786906707661
"16587" NA "Neyman" 0.0961109881021558
"16588" NA "Neyman" 0.454806939458819
"16589" NA "Neyman" 0.385367425192778
"16590" NA "Neyman" 0.775873090984234
"16591" NA "Neyman" 0.367778639325654
"16592" NA "Neyman" 0.040098060841451
"16593" NA "Neyman" 0.60662972296379
"16594" NA "Neyman" 0.201704355440049
"16595" NA "Neyman" 0.147026529668302
"16596" NA "Neyman" 0.0624735574198916
"16597" NA "Neyman" 0.0268599147916926
"16598" NA "Neyman" 7.0938370269058e-06
"16599" NA "Neyman" 0.0140397317802801
"16600" NA "Neyman" 0.0138566951764501
"16601" NA "Neyman" 0.568707749518913
"16602" NA "Neyman" 0.174083205223484
"16603" NA "Neyman" 0.604347376506174
"16604" NA "Neyman" 0.532323341057113
"16605" NA "Neyman" 0.201609451757501
"16606" NA "Neyman" 0.277805555694585
"16607" NA "Neyman" 0.337192404656251
"16608" NA "Neyman" 0.0404515142760369
"16609" NA "Neyman" 0.351376685446837
"16610" NA "Neyman" 0.459648827293522
"16611" NA "Neyman" 0.653915274130638
"16612" NA "Neyman" 0.449051009285849
"16613" NA "Neyman" 0.41448467250659
"16614" NA "Neyman" 0.607146583054317
"16615" NA "Neyman" 0.241515766006941
"16616" NA "Neyman" 0.818657200742886
"16617" NA "Neyman" 0.872810043778169
"16618" NA "Neyman" 0.557682602866943
"16619" NA "Neyman" 0.620708219611283
"16620" NA "Neyman" 0.109851134484769
"16621" NA "Neyman" 0.171663869969353
"16622" NA "Neyman" 0.113510132347602
"16623" NA "Neyman" 0.560785185837342
"16624" NA "Neyman" 0.827551266641686
"16625" NA "Neyman" 0.518514185402232
"16626" NA "Neyman" 0.11348756189106
"16627" NA "Neyman" 0.164144149538393
"16628" NA "Neyman" 0.355308937224801
"16629" NA "Neyman" 0.640068061556679
"16630" NA "Neyman" 0.0601002667809927
"16631" NA "Neyman" 0.0443862501069812
"16632" NA "Neyman" 0.96691180803042
"16633" NA "Neyman" 0.9059941861146
"16634" NA "Neyman" 0.317458170265421
"16635" NA "Neyman" 0.235486341231796
"16636" NA "Neyman" 0.0797640452648729
"16637" NA "Neyman" 0.00300755123212171
"16638" NA "Neyman" 0.891042388405713
"16639" NA "Neyman" 0.775089648557522
"16640" NA "Neyman" 0.0947958261992672
"16641" NA "Neyman" 0.201605670233007
"16642" NA "Neyman" 0.437289134396978
"16643" NA "Neyman" 0.203669799913854
"16644" NA "Neyman" 0.774358351829884
"16645" NA "Neyman" 0.708850823384998
"16646" NA "Neyman" 0.151215551478483
"16647" NA "Neyman" 0.730109824502172
"16648" NA "Neyman" 0.796512322190803
"16649" NA "Neyman" 0.793996939037498
"16650" NA "Neyman" 0.839010767116317
"16651" NA "Neyman" 0.445709958019503
"16652" NA "Neyman" 0.134622510240458
"16653" NA "Neyman" 0.556783325836742
"16654" NA "Neyman" 0.287174266236317
"16655" NA "Neyman" 0.16427306714978
"16656" NA "Neyman" 0.344780866905197
"16657" NA "Neyman" 0.219852475690037
"16658" NA "Neyman" 0.977484170941763
"16659" NA "Neyman" 0.470035984221633
"16660" NA "Neyman" 0.904178435569511
"16661" NA "Neyman" 0.450431041694311
"16662" NA "Neyman" 0.71120081934722
"16663" NA "Neyman" 0.682087858372553
"16664" NA "Neyman" 0.788796466325259
"16665" NA "Neyman" 0.405247235536431
"16666" NA "Neyman" 0.00243818281529551
"16667" NA "Neyman" 0.92602953021499
"16668" NA "Neyman" 0.131086416204997
"16669" NA "Neyman" 0.0711630617380803
"16670" NA "Neyman" 0.594513049362538
"16671" NA "Neyman" 0.135336552241356
"16672" NA "Neyman" 0.975788760796821
"16673" NA "Neyman" 0.346378519527468
"16674" NA "Neyman" 0.687641016501356
"16675" NA "Neyman" 0.110992366640881
"16676" NA "Neyman" 0.900576172349606
"16677" NA "Neyman" 0.850795445994236
"16678" NA "Neyman" 0.496862097150224
"16679" NA "Neyman" 0.842056707473749
"16680" NA "Neyman" 0.0024862808110413
"16681" NA "Neyman" 0.370622948376497
"16682" NA "Neyman" 0.690879458109778
"16683" NA "Neyman" 0.141663686290148
"16684" NA "Neyman" 0.260441878649693
"16685" NA "Neyman" 0.707263244855595
"16686" NA "Neyman" 0.524962338898042
"16687" NA "Neyman" 0.0712281938843484
"16688" NA "Neyman" 0.421033022464127
"16689" NA "Neyman" 0.500658835657464
"16690" NA "Neyman" 0.311097159091989
"16691" NA "Neyman" 0.398617586986046
"16692" NA "Neyman" 0.0746472314518605
"16693" NA "Neyman" 0.327843732143249
"16694" NA "Neyman" 0.20943795770411
"16695" NA "Neyman" 0.933396319183043
"16696" NA "Neyman" 0.183078266301228
"16697" NA "Neyman" 0.611460559303082
"16698" NA "Neyman" 0.210561434401158
"16699" NA "Neyman" 0.082579316436149
"16700" NA "Neyman" 0.0488510349993516
"16701" NA "Neyman" 0.810907679561861
"16702" NA "Neyman" 0.477483254455451
"16703" NA "Neyman" 0.798859263238879
"16704" NA "Neyman" 0.476411783325714
"16705" NA "Neyman" 0.811198123879964
"16706" NA "Neyman" 0.107183898664189
"16707" NA "Neyman" 0.656181945186215
"16708" NA "Neyman" 0.714960366087167
"16709" NA "Neyman" 0.0754337186726384
"16710" NA "Neyman" 0.792387377405858
"16711" NA "Neyman" 0.413491600985233
"16712" NA "Neyman" 0.994322241531606
"16713" NA "Neyman" 0.481311244206592
"16714" NA "Neyman" 0.141508548125557
"16715" NA "Neyman" 0.60614787820398
"16716" NA "Neyman" 0.60017497621938
"16717" NA "Neyman" 0.669818390013347
"16718" NA "Neyman" 0.206330140128945
"16719" NA "Neyman" 0.252183825713013
"16720" NA "Neyman" 0.398880936342465
"16721" NA "Neyman" 0.690762277191985
"16722" NA "Neyman" 0.586860605819946
"16723" NA "Neyman" 0.524939570421425
"16724" NA "Neyman" 0.439082436983997
"16725" NA "Neyman" 0.307826768326958
"16726" NA "Neyman" 0.320481494189092
"16727" NA "Neyman" 0.165689971281531
"16728" NA "Neyman" 0.569228941320203
"16729" NA "Neyman" 0.99196846955693
"16730" NA "Neyman" 0.271331424175401
"16731" NA "Neyman" 0.169629364682494
"16732" NA "Neyman" 0.591846575574177
"16733" NA "Neyman" 0.673904330744861
"16734" NA "Neyman" 0.501790657294176
"16735" NA "Neyman" 0.807203608439177
"16736" NA "Neyman" 0.0517860070161222
"16737" NA "Neyman" 0.390497513321581
"16738" NA "Neyman" 0.3262333817914
"16739" NA "Neyman" 0.995406466256867
"16740" NA "Neyman" 0.664834675936689
"16741" NA "Neyman" 0.111124519740756
"16742" NA "Neyman" 0.00398113193053584
"16743" NA "Neyman" 0.345820957314955
"16744" NA "Neyman" 0.471251243270375
"16745" NA "Neyman" 0.992769209823718
"16746" NA "Neyman" 0.726675347067484
"16747" NA "Neyman" 0.909398111644955
"16748" NA "Neyman" 0.721460750456771
"16749" NA "Neyman" 0.110213609846957
"16750" NA "Neyman" 0.88698074284726
"16751" NA "Neyman" 0.465703090433698
"16752" NA "Neyman" 0.710851605422738
"16753" NA "Neyman" 0.556512112732704
"16754" NA "Neyman" 0.661509193328278
"16755" NA "Neyman" 0.37301573417575
"16756" NA "Neyman" 0.34471847671894
"16757" NA "Neyman" 0.283762069325316
"16758" NA "Neyman" 0.800856620038682
"16759" NA "Neyman" 0.020556129214832
"16760" NA "Neyman" 0.469302702284393
"16761" NA "Neyman" 0.783281468985655
"16762" NA "Neyman" 0.0317330839156673
"16763" NA "Neyman" 0.0372792398872626
"16764" NA "Neyman" 0.710020588422261
"16765" NA "Neyman" 0.985154638879314
"16766" NA "Neyman" 0.626074473030261
"16767" NA "Neyman" 0.015887686001139
"16768" NA "Neyman" 0.924046390410189
"16769" NA "Neyman" 0.831384540927912
"16770" NA "Neyman" 0.572842119138434
"16771" NA "Neyman" 0.164149210991201
"16772" NA "Neyman" 0.137976848232981
"16773" NA "Neyman" 0.979356730276349
"16774" NA "Neyman" 0.128574922987173
"16775" NA "Neyman" 0.634558323640769
"16776" NA "Neyman" 0.11321764287649
"16777" NA "Neyman" 0.726813268262541
"16778" NA "Neyman" 0.17930199176652
"16779" NA "Neyman" 0.78020591385404
"16780" NA "Neyman" 0.348028858793251
"16781" NA "Neyman" 0.735963001538649
"16782" NA "Neyman" 0.607271204405382
"16783" NA "Neyman" 0.645347490851752
"16784" NA "Neyman" 0.0571040439800539
"16785" NA "Neyman" 0.0231884040381367
"16786" NA "Neyman" 0.0205835497889932
"16787" NA "Neyman" 0.796138235727815
"16788" NA "Neyman" 0.70675703106379
"16789" NA "Neyman" 0.239280036755716
"16790" NA "Neyman" 0.567322530509063
"16791" NA "Neyman" 0.880728749676514
"16792" NA "Neyman" 0.00481067413258995
"16793" NA "Neyman" 0.92297022370656
"16794" NA "Neyman" 0.557079308351337
"16795" NA "Neyman" 0.447860536027293
"16796" NA "Neyman" 0.537372078062243
"16797" NA "Neyman" 0.303387521661001
"16798" NA "Neyman" 0.911667314210398
"16799" NA "Neyman" 0.410030959080276
"16800" NA "Neyman" 0.549005010661517
"16801" NA "Neyman" 0.602577975715755
"16802" NA "Neyman" 0.849455726222242
"16803" NA "Neyman" 0.419096321077308
"16804" NA "Neyman" 0.0842390838979867
"16805" NA "Neyman" 0.316788883933222
"16806" NA "Neyman" 0.0294309848775702
"16807" NA "Neyman" 0.0574151661704705
"16808" NA "Neyman" 0.300520342192576
"16809" NA "Neyman" 0.367912215122548
"16810" NA "Neyman" 0.141717416786727
"16811" NA "Neyman" 0.225385204270818
"16812" NA "Neyman" 0.0462028874359439
"16813" NA "Neyman" 0.282732726133033
"16814" NA "Neyman" 0.849556770562586
"16815" NA "Neyman" 0.304143620386649
"16816" NA "Neyman" 0.979213405612881
"16817" NA "Neyman" 0.978997856472407
"16818" NA "Neyman" 0.0504630638253984
"16819" NA "Neyman" 0.0242690342879992
"16820" NA "Neyman" 0.438494294734239
"16821" NA "Neyman" 0.115788301933162
"16822" NA "Neyman" 0.684513384120297
"16823" NA "Neyman" 0.269219647342963
"16824" NA "Neyman" 0.704892394215075
"16825" NA "Neyman" 0.462560355760036
"16826" NA "Neyman" 0.724422566815691
"16827" NA "Neyman" 0.330693160055886
"16828" NA "Neyman" 0.0381681695819474
"16829" NA "Neyman" 0.452915975289875
"16830" NA "Neyman" 0.0581869525276908
"16831" NA "Neyman" 0.326620072612355
"16832" NA "Neyman" 0.877091001221082
"16833" NA "Neyman" 0.602723331331461
"16834" NA "Neyman" 0.735102849088316
"16835" NA "Neyman" 0.310744291795259
"16836" NA "Neyman" 0.239001840739193
"16837" NA "Neyman" 0.0660673508219494
"16838" NA "Neyman" 0.945979472347775
"16839" NA "Neyman" 0.804552002588732
"16840" NA "Neyman" 0.170849571940054
"16841" NA "Neyman" 0.446624555578641
"16842" NA "Neyman" 0.602755045911081
"16843" NA "Neyman" 0.728235395571603
"16844" NA "Neyman" 0.271992076261402
"16845" NA "Neyman" 0.551027012253488
"16846" NA "Neyman" 0.404831193598056
"16847" NA "Neyman" 0.117129926212665
"16848" NA "Neyman" 0.875150714597252
"16849" NA "Neyman" 0.933845739220352
"16850" NA "Neyman" 0.753024593706473
"16851" NA "Neyman" 0.400520402378714
"16852" NA "Neyman" 0.923175817125168
"16853" NA "Neyman" 0.105745384983743
"16854" NA "Neyman" 0.571776234440684
"16855" NA "Neyman" 0.0335182554197548
"16856" NA "Neyman" 0.0131223909932658
"16857" NA "Neyman" 0.696096325355267
"16858" NA "Neyman" 0.547959327496588
"16859" NA "Neyman" 0.1556476437201
"16860" NA "Neyman" 0.568974379006623
"16861" NA "Neyman" 0.0483594140959172
"16862" NA "Neyman" 0.459429102441508
"16863" NA "Neyman" 0.18507861579381
"16864" NA "Neyman" 0.591169827104931
"16865" NA "Neyman" 0.400791128635412
"16866" NA "Neyman" 0.236141878224984
"16867" NA "Neyman" 0.330565702588346
"16868" NA "Neyman" 0.532082956400021
"16869" NA "Neyman" 0.537329702000137
"16870" NA "Neyman" 0.466830616174654
"16871" NA "Neyman" 0.0619624387091557
"16872" NA "Neyman" 0.585601034554448
"16873" NA "Neyman" 0.328334692423106
"16874" NA "Neyman" 0.417252602609402
"16875" NA "Neyman" 0.854148279887811
"16876" NA "Neyman" 0.274894249630043
"16877" NA "Neyman" 0.160773932268203
"16878" NA "Neyman" 0.0477290955766811
"16879" NA "Neyman" 0.881401993883861
"16880" NA "Neyman" 0.209864402513443
"16881" NA "Neyman" 0.387036109137541
"16882" NA "Neyman" 0.288527799840785
"16883" NA "Neyman" 0.120554328395101
"16884" NA "Neyman" 0.407599577835821
"16885" NA "Neyman" 0.379472107090777
"16886" NA "Neyman" 0.19901901624256
"16887" NA "Neyman" 0.406887873137678
"16888" NA "Neyman" 0.27168215689876
"16889" NA "Neyman" 0.183127707909251
"16890" NA "Neyman" 0.0801181216408722
"16891" NA "Neyman" 0.370013615201725
"16892" NA "Neyman" 0.848333180271827
"16893" NA "Neyman" 0.873559931759977
"16894" NA "Neyman" 0.367613346233054
"16895" NA "Neyman" 0.0348993080834763
"16896" NA "Neyman" 0.221483068572921
"16897" NA "Neyman" 0.943012409896607
"16898" NA "Neyman" 0.500634776973287
"16899" NA "Neyman" 0.848819416524299
"16900" NA "Neyman" 0.568844599400914
"16901" NA "Neyman" 0.563237767952184
"16902" NA "Neyman" 0.0949683033230238
"16903" NA "Neyman" 0.244131138882239
"16904" NA "Neyman" 0.913377723786745
"16905" NA "Neyman" 0.124931730366761
"16906" NA "Neyman" 0.303712965513428
"16907" NA "Neyman" 0.60335543376349
"16908" NA "Neyman" 0.628089731903223
"16909" NA "Neyman" 0.605244598127222
"16910" NA "Neyman" 0.273796787146789
"16911" NA "Neyman" 0.607757075799493
"16912" NA "Neyman" 0.51221807015835
"16913" NA "Neyman" 0.277639571388184
"16914" NA "Neyman" 0.661091055540632
"16915" NA "Neyman" 0.0945154694981685
"16916" NA "Neyman" 0.714163115050877
"16917" NA "Neyman" 0.201628901424029
"16918" NA "Neyman" 0.200259297560143
"16919" NA "Neyman" 0.0778829785929702
"16920" NA "Neyman" 0.34686805649817
"16921" NA "Neyman" 0.900266177363505
"16922" NA "Neyman" 0.735416731785904
"16923" NA "Neyman" 0.357226964395984
"16924" NA "Neyman" 0.598033274299452
"16925" NA "Neyman" 0.569796946395519
"16926" NA "Neyman" 0.642638049296704
"16927" NA "Neyman" 0.506194430134499
"16928" NA "Neyman" 0.544752485051304
"16929" NA "Neyman" 0.251173720657495
"16930" NA "Neyman" 0.39884645066394
"16931" NA "Neyman" 0.0660185530607353
"16932" NA "Neyman" 0.144971732494623
"16933" NA "Neyman" 0.196028957483582
"16934" NA "Neyman" 0.0097390252442997
"16935" NA "Neyman" 0.616989790418405
"16936" NA "Neyman" 0.945701682254637
"16937" NA "Neyman" 0.954466069797162
"16938" NA "Neyman" 0.311149680491781
"16939" NA "Neyman" 0.883992107911006
"16940" NA "Neyman" 0.954777587208083
"16941" NA "Neyman" 0.881087345924451
"16942" NA "Neyman" 0.949927910071019
"16943" NA "Neyman" 0.383500458887106
"16944" NA "Neyman" 0.237776444859491
"16945" NA "Neyman" 0.538274775521985
"16946" NA "Neyman" 0.0391667198086705
"16947" NA "Neyman" 0.352405138453884
"16948" NA "Neyman" 0.64715795087887
"16949" NA "Neyman" 0.912144535148841
"16950" NA "Neyman" 0.710076522573937
"16951" NA "Neyman" 0.830985194327019
"16952" NA "Neyman" 0.979463638499878
"16953" NA "Neyman" 0.399701538112224
"16954" NA "Neyman" 0.993505546278363
"16955" NA "Neyman" 0.890808065268907
"16956" NA "Neyman" 0.0866592830483377
"16957" NA "Neyman" 0.512212879127825
"16958" NA "Neyman" 0.106550209950161
"16959" NA "Neyman" 0.878941711660376
"16960" NA "Neyman" 0.758080245214305
"16961" NA "Neyman" 0.665626689152928
"16962" NA "Neyman" 0.15391291872773
"16963" NA "Neyman" 0.771219442824111
"16964" NA "Neyman" 0.820004042225125
"16965" NA "Neyman" 0.0285912194030531
"16966" NA "Neyman" 0.823851260944233
"16967" NA "Neyman" 0.98567482067149
"16968" NA "Neyman" 0.0782511260814889
"16969" NA "Neyman" 0.93468881023879
"16970" NA "Neyman" 0.837899036131072
"16971" NA "Neyman" 0.0719878743697531
"16972" NA "Neyman" 0.725447325134202
"16973" NA "Neyman" 0.47534659006164
"16974" NA "Neyman" 0.448791003594571
"16975" NA "Neyman" 0.884559808190445
"16976" NA "Neyman" 0.280873674151348
"16977" NA "Neyman" 0.104840631330538
"16978" NA "Neyman" 0.664825634017223
"16979" NA "Neyman" 0.0616943329184778
"16980" NA "Neyman" 0.734653909455482
"16981" NA "Neyman" 0.632829627174597
"16982" NA "Neyman" 0.366447946813322
"16983" NA "Neyman" 0.71055245397188
"16984" NA "Neyman" 0.0519977159437648
"16985" NA "Neyman" 0.0292208066667996
"16986" NA "Neyman" 0.361459056672487
"16987" NA "Neyman" 0.0593300575855065
"16988" NA "Neyman" 0.276564468534106
"16989" NA "Neyman" 0.116910044470326
"16990" NA "Neyman" 0.118010742104764
"16991" NA "Neyman" 0.543816513263665
"16992" NA "Neyman" 0.520300964582745
"16993" NA "Neyman" 0.087454839060346
"16994" NA "Neyman" 0.0233115920109952
"16995" NA "Neyman" 0.852604039790498
"16996" NA "Neyman" 0.187264995269841
"16997" NA "Neyman" 0.41411708555404
"16998" NA "Neyman" 0.0282008909463498
"16999" NA "Neyman" 0.324653532688318
"17000" NA "Neyman" 0.146003302771703
"17001" NA "Fisher" 0.660181144522266
"17002" NA "Fisher" 0.659183786233317
"17003" NA "Fisher" 0.0857191206807129
"17004" NA "Fisher" 0.148467088108414
"17005" NA "Fisher" 0.66311690855153
"17006" NA "Fisher" 0.591353829231868
"17007" NA "Fisher" 0.967477553684051
"17008" NA "Fisher" 0.101190495253716
"17009" NA "Fisher" 0.113583749726271
"17010" NA "Fisher" 0.806548279461201
"17011" NA "Fisher" 0.659092930999347
"17012" NA "Fisher" 0.198567591146567
"17013" NA "Fisher" 0.331743838781953
"17014" NA "Fisher" 0.84916040293536
"17015" NA "Fisher" 0.106517608073313
"17016" NA "Fisher" 0.514831815718787
"17017" NA "Fisher" 0.870885987388028
"17018" NA "Fisher" 0.535163984905085
"17019" NA "Fisher" 0.529092095081367
"17020" NA "Fisher" 0.00598845059413056
"17021" NA "Fisher" 0.123532177752089
"17022" NA "Fisher" 0.766277973304477
"17023" NA "Fisher" 0.272549470827835
"17024" NA "Fisher" 0.57088621237506
"17025" NA "Fisher" 0.00167061064811302
"17026" NA "Fisher" 0.759917817686374
"17027" NA "Fisher" 0.393552296779784
"17028" NA "Fisher" 0.000995453931597501
"17029" NA "Fisher" 0.660652422907002
"17030" NA "Fisher" 0.192182550579703
"17031" NA "Fisher" 0.194385782455719
"17032" NA "Fisher" 0.781615692099789
"17033" NA "Fisher" 0.297409330352007
"17034" NA "Fisher" 0.00288680138984065
"17035" NA "Fisher" 0.999387133885677
"17036" NA "Fisher" 0.63943681983198
"17037" NA "Fisher" 0.303637374267978
"17038" NA "Fisher" 0.720359415481554
"17039" NA "Fisher" 0.0941246663492949
"17040" NA "Fisher" 0.0311628966710089
"17041" NA "Fisher" 0.718718786491761
"17042" NA "Fisher" 0.42507808955765
"17043" NA "Fisher" 0.00110708880881272
"17044" NA "Fisher" 0.712524895255756
"17045" NA "Fisher" 0.915361855469101
"17046" NA "Fisher" 0.987953955171804
"17047" NA "Fisher" 0.249206843784417
"17048" NA "Fisher" 0.0217202850578473
"17049" NA "Fisher" 0.603690953098907
"17050" NA "Fisher" 0.744826203712633
"17051" NA "Fisher" 0.44793197439583
"17052" NA "Fisher" 0.88946731073468
"17053" NA "Fisher" 0.0345945666736367
"17054" NA "Fisher" 0.926624913057221
"17055" NA "Fisher" 0.644388390160653
"17056" NA "Fisher" 0.0191216384548789
"17057" NA "Fisher" 0.235254438369681
"17058" NA "Fisher" 0.281288590425294
"17059" NA "Fisher" 0.427728301469741
"17060" NA "Fisher" 0.598055457646041
"17061" NA "Fisher" 0.713051888844723
"17062" NA "Fisher" 0.352324015080085
"17063" NA "Fisher" 0.300636783366237
"17064" NA "Fisher" 0.212327591829975
"17065" NA "Fisher" 0.580927508847076
"17066" NA "Fisher" 0.36098864439246
"17067" NA "Fisher" 0.863239958894304
"17068" NA "Fisher" 0.0740610380308768
"17069" NA "Fisher" 0.568658566571431
"17070" NA "Fisher" 0.547536164490131
"17071" NA "Fisher" 0.153182135778279
"17072" NA "Fisher" 0.892813700179281
"17073" NA "Fisher" 4.04605184793905e-05
"17074" NA "Fisher" 0.124104060480132
"17075" NA "Fisher" 0.451998025996315
"17076" NA "Fisher" 0.00179555949037957
"17077" NA "Fisher" 0.935356021441376
"17078" NA "Fisher" 0.691521591132489
"17079" NA "Fisher" 0.813723823609923
"17080" NA "Fisher" 0.625342030558893
"17081" NA "Fisher" 0.499406668073998
"17082" NA "Fisher" 0.0506238565891495
"17083" NA "Fisher" 0.945279555076803
"17084" NA "Fisher" 0.605885955842464
"17085" NA "Fisher" 0.700544211160534
"17086" NA "Fisher" 0.247004153146244
"17087" NA "Fisher" 0.614547868168291
"17088" NA "Fisher" 0.43915125426359
"17089" NA "Fisher" 0.461638880081925
"17090" NA "Fisher" 0.212834186087973
"17091" NA "Fisher" 0.140680499238797
"17092" NA "Fisher" 0.821171880392889
"17093" NA "Fisher" 0.069436231546733
"17094" NA "Fisher" 0.45131377932269
"17095" NA "Fisher" 0.518662985562662
"17096" NA "Fisher" 0.0266446523470178
"17097" NA "Fisher" 0.735700006402545
"17098" NA "Fisher" 0.578612140268315
"17099" NA "Fisher" 0.316350669187897
"17100" NA "Fisher" 0.520263479980256
"17101" NA "Fisher" 0.321234773202525
"17102" NA "Fisher" 0.00995891174044505
"17103" NA "Fisher" 0.248890142316568
"17104" NA "Fisher" 0.802465903641898
"17105" NA "Fisher" 0.180384345350082
"17106" NA "Fisher" 0.369801093756329
"17107" NA "Fisher" 0.90073699781839
"17108" NA "Fisher" 0.308602325450059
"17109" NA "Fisher" 0.117721296406336
"17110" NA "Fisher" 0.662752618772782
"17111" NA "Fisher" 0.146428349858019
"17112" NA "Fisher" 0.159640895130647
"17113" NA "Fisher" 0.135146257951063
"17114" NA "Fisher" 0.723122482703638
"17115" NA "Fisher" 0.6738895389133
"17116" NA "Fisher" 0.390202758209565
"17117" NA "Fisher" 0.951039877934996
"17118" NA "Fisher" 0.701949004594481
"17119" NA "Fisher" 0.674565134383935
"17120" NA "Fisher" 0.712915595748605
"17121" NA "Fisher" 0.00274833483374848
"17122" NA "Fisher" 0.402005816816979
"17123" NA "Fisher" 0.384755051533749
"17124" NA "Fisher" 0.627732712287004
"17125" NA "Fisher" 0.542548739333168
"17126" NA "Fisher" 0.901556584262384
"17127" NA "Fisher" 0.68418888596133
"17128" NA "Fisher" 0.276541021448404
"17129" NA "Fisher" 0.768962586510137
"17130" NA "Fisher" 0.799241697446886
"17131" NA "Fisher" 0.656613072984618
"17132" NA "Fisher" 0.165011309564044
"17133" NA "Fisher" 0.0420439556388914
"17134" NA "Fisher" 0.509288118359799
"17135" NA "Fisher" 0.581039313515066
"17136" NA "Fisher" 0.0211352659839013
"17137" NA "Fisher" 0.652337693387438
"17138" NA "Fisher" 0.836810164243661
"17139" NA "Fisher" 0.115816988570991
"17140" NA "Fisher" 0.62160772058438
"17141" NA "Fisher" 0.0465751023807048
"17142" NA "Fisher" 0.729062998810318
"17143" NA "Fisher" 0.292127578541248
"17144" NA "Fisher" 0.992368129951642
"17145" NA "Fisher" 0.181366182807452
"17146" NA "Fisher" 0.786092138316188
"17147" NA "Fisher" 0.00675599036876751
"17148" NA "Fisher" 0.140003953340352
"17149" NA "Fisher" 0.442589967380425
"17150" NA "Fisher" 0.274203070038366
"17151" NA "Fisher" 0.0482461158022411
"17152" NA "Fisher" 0.0280283445216474
"17153" NA "Fisher" 0.816198393047212
"17154" NA "Fisher" 0.0978739978146557
"17155" NA "Fisher" 0.199581646784361
"17156" NA "Fisher" 0.575436797180151
"17157" NA "Fisher" 0.138167152669504
"17158" NA "Fisher" 0.0300372343512354
"17159" NA "Fisher" 0.458088359303757
"17160" NA "Fisher" 0.255168574031057
"17161" NA "Fisher" 0.871506202002344
"17162" NA "Fisher" 0.684466379263206
"17163" NA "Fisher" 0.689966520025868
"17164" NA "Fisher" 0.430473282986159
"17165" NA "Fisher" 0.597066125667789
"17166" NA "Fisher" 0.288236234533428
"17167" NA "Fisher" 0.832357334267618
"17168" NA "Fisher" 0.975504018762436
"17169" NA "Fisher" 0.341771090425735
"17170" NA "Fisher" 0.0011677010216975
"17171" NA "Fisher" 0.169610190026903
"17172" NA "Fisher" 0.0869413235293031
"17173" NA "Fisher" 0.533071870582721
"17174" NA "Fisher" 0.27539955231828
"17175" NA "Fisher" 0.112023640694386
"17176" NA "Fisher" 0.701759438541917
"17177" NA "Fisher" 0.369301646653638
"17178" NA "Fisher" 0.832579859873504
"17179" NA "Fisher" 0.0989703576963503
"17180" NA "Fisher" 0.912912534106921
"17181" NA "Fisher" 0.0214817585601386
"17182" NA "Fisher" 0.0591976291240435
"17183" NA "Fisher" 0.0640769832810568
"17184" NA "Fisher" 0.192753482564748
"17185" NA "Fisher" 0.868096418556179
"17186" NA "Fisher" 0.137383519710515
"17187" NA "Fisher" 0.769890809698319
"17188" NA "Fisher" 0.357283488949986
"17189" NA "Fisher" 0.819712317679909
"17190" NA "Fisher" 0.344879470401733
"17191" NA "Fisher" 0.692471203464901
"17192" NA "Fisher" 0.187265054861018
"17193" NA "Fisher" 0.856602809530313
"17194" NA "Fisher" 0.433861321062957
"17195" NA "Fisher" 0.536444062263709
"17196" NA "Fisher" 0.986138620588721
"17197" NA "Fisher" 0.270703257475772
"17198" NA "Fisher" 0.353870480098011
"17199" NA "Fisher" 0.140505223580454
"17200" NA "Fisher" 0.15898284568635
"17201" NA "Fisher" 0.588235538120347
"17202" NA "Fisher" 0.22228053607461
"17203" NA "Fisher" 0.0170674948078162
"17204" NA "Fisher" 0.476495507041652
"17205" NA "Fisher" 0.0417135581148367
"17206" NA "Fisher" 0.0981672025031946
"17207" NA "Fisher" 0.173356406028972
"17208" NA "Fisher" 0.872858721133094
"17209" NA "Fisher" 0.130907310171284
"17210" NA "Fisher" 0.776232160487529
"17211" NA "Fisher" 0.0137368173424182
"17212" NA "Fisher" 0.591991608361808
"17213" NA "Fisher" 0.183086667052444
"17214" NA "Fisher" 0.670275298721994
"17215" NA "Fisher" 0.105206510562756
"17216" NA "Fisher" 0.448377801036871
"17217" NA "Fisher" 0.459227241172242
"17218" NA "Fisher" 0.61557712564932
"17219" NA "Fisher" 0.9119888002991
"17220" NA "Fisher" 0.942060235795972
"17221" NA "Fisher" 0.775093289164712
"17222" NA "Fisher" 0.0910761231154549
"17223" NA "Fisher" 0.408234967644821
"17224" NA "Fisher" 0.273599379766837
"17225" NA "Fisher" 0.173098552736933
"17226" NA "Fisher" 0.248398173753854
"17227" NA "Fisher" 0.0561080631458506
"17228" NA "Fisher" 0.421053268800535
"17229" NA "Fisher" 0.0628300171431464
"17230" NA "Fisher" 0.788580010786103
"17231" NA "Fisher" 0.280626756052807
"17232" NA "Fisher" 0.424042891604999
"17233" NA "Fisher" 0.148468476249724
"17234" NA "Fisher" 0.400422960603148
"17235" NA "Fisher" 0.0506278328240073
"17236" NA "Fisher" 0.363745665567437
"17237" NA "Fisher" 0.0122984507703607
"17238" NA "Fisher" 0.489193411249621
"17239" NA "Fisher" 0.614574862028519
"17240" NA "Fisher" 0.017588679757363
"17241" NA "Fisher" 0.170716567690793
"17242" NA "Fisher" 0.811566096330426
"17243" NA "Fisher" 0.224685480765434
"17244" NA "Fisher" 0.166252533595532
"17245" NA "Fisher" 0.471820207044633
"17246" NA "Fisher" 0.633873013810859
"17247" NA "Fisher" 0.776037283282803
"17248" NA "Fisher" 0.982657788475241
"17249" NA "Fisher" 0.291557733854285
"17250" NA "Fisher" 0.913487203842751
"17251" NA "Fisher" 0.545636296244063
"17252" NA "Fisher" 0.352674463446705
"17253" NA "Fisher" 0.586961570110869
"17254" NA "Fisher" 0.707244083197017
"17255" NA "Fisher" 0.334370287697986
"17256" NA "Fisher" 0.406137818851668
"17257" NA "Fisher" 0.165858868184177
"17258" NA "Fisher" 0.842582077501855
"17259" NA "Fisher" 0.407951207922566
"17260" NA "Fisher" 0.542096142370613
"17261" NA "Fisher" 0.127346753722722
"17262" NA "Fisher" 0.547565983751884
"17263" NA "Fisher" 0.548164897143821
"17264" NA "Fisher" 0.00225668379821231
"17265" NA "Fisher" 0.0101470393901177
"17266" NA "Fisher" 0.364898405605763
"17267" NA "Fisher" 0.2196758555015
"17268" NA "Fisher" 0.360640994074814
"17269" NA "Fisher" 0.756570980549012
"17270" NA "Fisher" 0.368275078766072
"17271" NA "Fisher" 0.935517319136246
"17272" NA "Fisher" 0.943188193185209
"17273" NA "Fisher" 0.190553802563696
"17274" NA "Fisher" 0.0557258117938695
"17275" NA "Fisher" 0.306998720668559
"17276" NA "Fisher" 0.846757178146453
"17277" NA "Fisher" 0.737954243513573
"17278" NA "Fisher" 0.568015066246345
"17279" NA "Fisher" 0.937570754876242
"17280" NA "Fisher" 0.807724781183445
"17281" NA "Fisher" 0.513985699985057
"17282" NA "Fisher" 0.70606998437689
"17283" NA "Fisher" 0.00947851874857419
"17284" NA "Fisher" 0.0503474705808777
"17285" NA "Fisher" 0.0326865548861439
"17286" NA "Fisher" 0.679763616951711
"17287" NA "Fisher" 0.977254812675717
"17288" NA "Fisher" 0.321042402139115
"17289" NA "Fisher" 0.999685076497407
"17290" NA "Fisher" 0.565049527831836
"17291" NA "Fisher" 0.083089064222758
"17292" NA "Fisher" 0.467779183248832
"17293" NA "Fisher" 0.078448485197298
"17294" NA "Fisher" 0.971796499324177
"17295" NA "Fisher" 0.537675526996496
"17296" NA "Fisher" 0.461639991774042
"17297" NA "Fisher" 0.164790290420846
"17298" NA "Fisher" 0.832211475272964
"17299" NA "Fisher" 0.573258696145888
"17300" NA "Fisher" 0.33491756019059
"17301" NA "Fisher" 0.577606103635528
"17302" NA "Fisher" 0.375278127122453
"17303" NA "Fisher" 0.691589847879194
"17304" NA "Fisher" 0.302419439124068
"17305" NA "Fisher" 0.502973778642341
"17306" NA "Fisher" 0.896060886005614
"17307" NA "Fisher" 0.423443776258017
"17308" NA "Fisher" 0.436618387932819
"17309" NA "Fisher" 0.382128400590179
"17310" NA "Fisher" 0.424698175037057
"17311" NA "Fisher" 0.0958943298267929
"17312" NA "Fisher" 0.886787026217868
"17313" NA "Fisher" 0.645462139611793
"17314" NA "Fisher" 0.372707094217598
"17315" NA "Fisher" 0.0796720764996217
"17316" NA "Fisher" 0.497389449201564
"17317" NA "Fisher" 0.200962822292837
"17318" NA "Fisher" 0.0551279521100208
"17319" NA "Fisher" 0.445786644973664
"17320" NA "Fisher" 0.365112019761157
"17321" NA "Fisher" 0.017221759749769
"17322" NA "Fisher" 0.34805950721884
"17323" NA "Fisher" 0.791087019459124
"17324" NA "Fisher" 0.0850210540938874
"17325" NA "Fisher" 0.0255261872725889
"17326" NA "Fisher" 0.384138350614345
"17327" NA "Fisher" 0.107872523544688
"17328" NA "Fisher" 0.392157262509111
"17329" NA "Fisher" 0.17687051754162
"17330" NA "Fisher" 0.97856635185407
"17331" NA "Fisher" 0.411485321745985
"17332" NA "Fisher" 0.484810346532524
"17333" NA "Fisher" 0.289411128481978
"17334" NA "Fisher" 0.813489729590704
"17335" NA "Fisher" 0.09653453248584
"17336" NA "Fisher" 0.0997028426990754
"17337" NA "Fisher" 0.656232599374821
"17338" NA "Fisher" 0.255220638641784
"17339" NA "Fisher" 0.314699275957667
"17340" NA "Fisher" 0.421759137379611
"17341" NA "Fisher" 0.158581946500512
"17342" NA "Fisher" 0.204522141485477
"17343" NA "Fisher" 0.0589672644267671
"17344" NA "Fisher" 0.353823070592974
"17345" NA "Fisher" 0.0764879080109402
"17346" NA "Fisher" 0.111468370536274
"17347" NA "Fisher" 0.787895252115323
"17348" NA "Fisher" 0.800005755427074
"17349" NA "Fisher" 0.554511267758256
"17350" NA "Fisher" 0.864065248285894
"17351" NA "Fisher" 0.309221284970739
"17352" NA "Fisher" 0.104120870696313
"17353" NA "Fisher" 0.996760896898404
"17354" NA "Fisher" 0.950491681669739
"17355" NA "Fisher" 0.369773583305891
"17356" NA "Fisher" 0.536765678830043
"17357" NA "Fisher" 0.998284061192923
"17358" NA "Fisher" 0.371340300862663
"17359" NA "Fisher" 0.19886256425902
"17360" NA "Fisher" 0.444835134697756
"17361" NA "Fisher" 0.353297597681802
"17362" NA "Fisher" 0.000201413073883439
"17363" NA "Fisher" 0.777565206819469
"17364" NA "Fisher" 0.888045999959437
"17365" NA "Fisher" 0.443079829940562
"17366" NA "Fisher" 0.387955669721808
"17367" NA "Fisher" 0.76450723914417
"17368" NA "Fisher" 0.158997114636587
"17369" NA "Fisher" 0.468881917337098
"17370" NA "Fisher" 0.45695912066975
"17371" NA "Fisher" 0.72852971425757
"17372" NA "Fisher" 0.863904194610766
"17373" NA "Fisher" 0.299354007808291
"17374" NA "Fisher" 0.318044512496213
"17375" NA "Fisher" 0.36979042176015
"17376" NA "Fisher" 0.200241055366337
"17377" NA "Fisher" 0.00689072851756212
"17378" NA "Fisher" 0.230372130514918
"17379" NA "Fisher" 0.249131283851966
"17380" NA "Fisher" 0.848301528880016
"17381" NA "Fisher" 0.161219282556407
"17382" NA "Fisher" 0.402838582960528
"17383" NA "Fisher" 0.399706268820746
"17384" NA "Fisher" 0.514780423250007
"17385" NA "Fisher" 0.121975148686108
"17386" NA "Fisher" 0.612429853399112
"17387" NA "Fisher" 0.179782888094709
"17388" NA "Fisher" 0.508484053121277
"17389" NA "Fisher" 0.953756646726726
"17390" NA "Fisher" 0.1717532768418
"17391" NA "Fisher" 0.0295875798580134
"17392" NA "Fisher" 0.601586522557914
"17393" NA "Fisher" 0.664176878369571
"17394" NA "Fisher" 0.0509182299729189
"17395" NA "Fisher" 0.228379689839396
"17396" NA "Fisher" 0.545791512207974
"17397" NA "Fisher" 0.701785978657386
"17398" NA "Fisher" 0.840267537708083
"17399" NA "Fisher" 0.642224820579145
"17400" NA "Fisher" 0.050543368358928
"17401" NA "Fisher" 0.224923206905804
"17402" NA "Fisher" 0.342393211061906
"17403" NA "Fisher" 0.00810800712503235
"17404" NA "Fisher" 0.268465701592806
"17405" NA "Fisher" 0.363066743570294
"17406" NA "Fisher" 0.293758234126241
"17407" NA "Fisher" 0.140405516635587
"17408" NA "Fisher" 0.750178642876209
"17409" NA "Fisher" 0.188145917833376
"17410" NA "Fisher" 0.189028392838165
"17411" NA "Fisher" 0.671891790927638
"17412" NA "Fisher" 0.0807289718440019
"17413" NA "Fisher" 0.751272829609341
"17414" NA "Fisher" 0.021138050062004
"17415" NA "Fisher" 0.411265058836837
"17416" NA "Fisher" 0.930202271918354
"17417" NA "Fisher" 0.0536754107698059
"17418" NA "Fisher" 0.279317511896211
"17419" NA "Fisher" 0.599788610979495
"17420" NA "Fisher" 0.206311284570152
"17421" NA "Fisher" 0.839829708183584
"17422" NA "Fisher" 0.120365994323431
"17423" NA "Fisher" 0.154251902112021
"17424" NA "Fisher" 0.215550294392266
"17425" NA "Fisher" 0.941831368689701
"17426" NA "Fisher" 0.976384822367471
"17427" NA "Fisher" 0.829766669057272
"17428" NA "Fisher" 0.912097915204598
"17429" NA "Fisher" 0.154739975511645
"17430" NA "Fisher" 0.548833378752379
"17431" NA "Fisher" 0.152451202815169
"17432" NA "Fisher" 0.00341232720359641
"17433" NA "Fisher" 0.00151239612694742
"17434" NA "Fisher" 0.351240291528189
"17435" NA "Fisher" 0.974175375285961
"17436" NA "Fisher" 0.408991523100944
"17437" NA "Fisher" 0.885949093116976
"17438" NA "Fisher" 0.114774076916966
"17439" NA "Fisher" 0.301772218019288
"17440" NA "Fisher" 0.092910746078686
"17441" NA "Fisher" 0.424234917650253
"17442" NA "Fisher" 0.0841415138178341
"17443" NA "Fisher" 0.534419602406657
"17444" NA "Fisher" 9.36203354733323e-05
"17445" NA "Fisher" 0.103141150944934
"17446" NA "Fisher" 0.906986750308369
"17447" NA "Fisher" 0.176816739779337
"17448" NA "Fisher" 5.80886129042391e-05
"17449" NA "Fisher" 0.560687798514799
"17450" NA "Fisher" 0.626893085933806
"17451" NA "Fisher" 0.889051834018121
"17452" NA "Fisher" 0.10864018721079
"17453" NA "Fisher" 0.506374935410782
"17454" NA "Fisher" 0.927549945383921
"17455" NA "Fisher" 0.321479556651359
"17456" NA "Fisher" 0.0875002596861105
"17457" NA "Fisher" 0.247655637958975
"17458" NA "Fisher" 0.328843328760541
"17459" NA "Fisher" 0.820950713591546
"17460" NA "Fisher" 0.105725210778931
"17461" NA "Fisher" 0.435591912391947
"17462" NA "Fisher" 0.00729452886336812
"17463" NA "Fisher" 0.156999210345811
"17464" NA "Fisher" 0.0959235402753664
"17465" NA "Fisher" 0.114440401307834
"17466" NA "Fisher" 0.0890699114913194
"17467" NA "Fisher" 0.40480440533584
"17468" NA "Fisher" 0.0447199208757436
"17469" NA "Fisher" 0.682342845231395
"17470" NA "Fisher" 0.756581011643884
"17471" NA "Fisher" 0.273373642776333
"17472" NA "Fisher" 0.384703055841876
"17473" NA "Fisher" 0.515214472234501
"17474" NA "Fisher" 0.486701084423504
"17475" NA "Fisher" 0.167487174188574
"17476" NA "Fisher" 0.935893792440175
"17477" NA "Fisher" 0.218635639789439
"17478" NA "Fisher" 0.393389633720489
"17479" NA "Fisher" 0.194755742873913
"17480" NA "Fisher" 0.205082446643885
"17481" NA "Fisher" 0.212926529897422
"17482" NA "Fisher" 0.597070822947625
"17483" NA "Fisher" 0.98098841375891
"17484" NA "Fisher" 4.87457810005587e-06
"17485" NA "Fisher" 0.932033908910417
"17486" NA "Fisher" 0.395258010943066
"17487" NA "Fisher" 0.483556461258079
"17488" NA "Fisher" 0.442985072344281
"17489" NA "Fisher" 0.892379534754268
"17490" NA "Fisher" 0.0208980313062841
"17491" NA "Fisher" 0.142220216550541
"17492" NA "Fisher" 0.0415794628245261
"17493" NA "Fisher" 0.971761671010521
"17494" NA "Fisher" 0.811281204076363
"17495" NA "Fisher" 0.0696833248218971
"17496" NA "Fisher" 0.770363316349755
"17497" NA "Fisher" 0.880475781210731
"17498" NA "Fisher" 0.00667849870464066
"17499" NA "Fisher" 0.981167030688434
"17500" NA "Fisher" 0.495470789333297
"17501" NA "Fisher" 0.272502525416327
"17502" NA "Fisher" 0.094180260576503
"17503" NA "Fisher" 0.764103459105277
"17504" NA "Fisher" 0.341953155151677
"17505" NA "Fisher" 0.200395319330203
"17506" NA "Fisher" 0.152175874272633
"17507" NA "Fisher" 0.911435133953755
"17508" NA "Fisher" 0.0610057853354373
"17509" NA "Fisher" 0.0774643847023042
"17510" NA "Fisher" 0.0472611908706579
"17511" NA "Fisher" 0.796261658044431
"17512" NA "Fisher" 0.574282636635111
"17513" NA "Fisher" 0.0835897147472886
"17514" NA "Fisher" 0.0293807772217176
"17515" NA "Fisher" 0.476139332119419
"17516" NA "Fisher" 0.103295764232863
"17517" NA "Fisher" 0.0519921932923009
"17518" NA "Fisher" 0.634592720657694
"17519" NA "Fisher" 0.94473802958768
"17520" NA "Fisher" 0.106134623342904
"17521" NA "Fisher" 0.331399596719189
"17522" NA "Fisher" 0.462054695762796
"17523" NA "Fisher" 0.0289530630575383
"17524" NA "Fisher" 0.945233053358361
"17525" NA "Fisher" 0.526910760234149
"17526" NA "Fisher" 0.206086814844365
"17527" NA "Fisher" 0.959605275381233
"17528" NA "Fisher" 0.243980302496314
"17529" NA "Fisher" 0.0281559695375819
"17530" NA "Fisher" 0.744906140689635
"17531" NA "Fisher" 0.903184229962545
"17532" NA "Fisher" 0.418059280513682
"17533" NA "Fisher" 0.898341809000385
"17534" NA "Fisher" 0.955692673009695
"17535" NA "Fisher" 0.324923858811514
"17536" NA "Fisher" 0.651447336282764
"17537" NA "Fisher" 0.846812418163796
"17538" NA "Fisher" 0.0426440254625613
"17539" NA "Fisher" 0.153195009958933
"17540" NA "Fisher" 0.855706975962292
"17541" NA "Fisher" 0.00229206071476074
"17542" NA "Fisher" 0.505012216640487
"17543" NA "Fisher" 0.0342476005661001
"17544" NA "Fisher" 0.838001649593812
"17545" NA "Fisher" 0.00501559249822536
"17546" NA "Fisher" 0.972953939878186
"17547" NA "Fisher" 0.564695227500351
"17548" NA "Fisher" 0.0809919172564388
"17549" NA "Fisher" 0.901877112894146
"17550" NA "Fisher" 0.166487645614966
"17551" NA "Fisher" 0.183207777153777
"17552" NA "Fisher" 0.950179347295751
"17553" NA "Fisher" 0.815489659689903
"17554" NA "Fisher" 0.315615423937035
"17555" NA "Fisher" 0.000217991409412699
"17556" NA "Fisher" 0.548485512544387
"17557" NA "Fisher" 0.481236166534184
"17558" NA "Fisher" 0.847087227975853
"17559" NA "Fisher" 0.547984226637973
"17560" NA "Fisher" 0.143342198408341
"17561" NA "Fisher" 0.776811761487966
"17562" NA "Fisher" 0.447049778794201
"17563" NA "Fisher" 0.633761953412485
"17564" NA "Fisher" 0.63139408468673
"17565" NA "Fisher" 0.00239282631269155
"17566" NA "Fisher" 0.274245947108205
"17567" NA "Fisher" 0.920535025055401
"17568" NA "Fisher" 0.00777139840943764
"17569" NA "Fisher" 0.0916924800402028
"17570" NA "Fisher" 0.768477760554376
"17571" NA "Fisher" 0.462340086662319
"17572" NA "Fisher" 0.608242092876907
"17573" NA "Fisher" 0.166234129635287
"17574" NA "Fisher" 0.771171575858348
"17575" NA "Fisher" 0.202615723316021
"17576" NA "Fisher" 0.265875122780821
"17577" NA "Fisher" 0.487356569827232
"17578" NA "Fisher" 0.122405821416313
"17579" NA "Fisher" 0.86609497368142
"17580" NA "Fisher" 0.475359074928838
"17581" NA "Fisher" 0.307330545923974
"17582" NA "Fisher" 0.175214102710958
"17583" NA "Fisher" 0.577314456749715
"17584" NA "Fisher" 0.729011855441452
"17585" NA "Fisher" 0.616937407382703
"17586" NA "Fisher" 0.366433600591265
"17587" NA "Fisher" 0.0331847641504146
"17588" NA "Fisher" 0.0839693083507491
"17589" NA "Fisher" 0.905283966243146
"17590" NA "Fisher" 0.83895673618547
"17591" NA "Fisher" 0.432142744843009
"17592" NA "Fisher" 0.0138141910454566
"17593" NA "Fisher" 0.640086227580299
"17594" NA "Fisher" 0.183907631130984
"17595" NA "Fisher" 0.0569270276160434
"17596" NA "Fisher" 0.0460650105212974
"17597" NA "Fisher" 0.027498492680206
"17598" NA "Fisher" 3.50729099318769e-07
"17599" NA "Fisher" 0.00696494179313278
"17600" NA "Fisher" 0.00226218424819002
"17601" NA "Fisher" 0.849419844946023
"17602" NA "Fisher" 0.110430300341219
"17603" NA "Fisher" 0.856255574215173
"17604" NA "Fisher" 0.628973252504579
"17605" NA "Fisher" 0.189068203752928
"17606" NA "Fisher" 0.187543063721118
"17607" NA "Fisher" 0.547890780700508
"17608" NA "Fisher" 0.0735772552502134
"17609" NA "Fisher" 0.399294171489968
"17610" NA "Fisher" 0.31875449795235
"17611" NA "Fisher" 0.526426451070739
"17612" NA "Fisher" 0.594103277933405
"17613" NA "Fisher" 0.23591960373438
"17614" NA "Fisher" 0.684508380525461
"17615" NA "Fisher" 0.222142561126806
"17616" NA "Fisher" 0.671725427380873
"17617" NA "Fisher" 0.752062017801542
"17618" NA "Fisher" 0.444823821950058
"17619" NA "Fisher" 0.191571986785833
"17620" NA "Fisher" 0.0339543393134596
"17621" NA "Fisher" 0.174399519733025
"17622" NA "Fisher" 0.358969498107755
"17623" NA "Fisher" 0.8263569214752
"17624" NA "Fisher" 0.777925538334863
"17625" NA "Fisher" 0.217178540008257
"17626" NA "Fisher" 0.105368656444022
"17627" NA "Fisher" 0.138509225979599
"17628" NA "Fisher" 0.41022865845455
"17629" NA "Fisher" 0.619990546884906
"17630" NA "Fisher" 0.0709459618595756
"17631" NA "Fisher" 0.0638534768797634
"17632" NA "Fisher" 0.735329067485789
"17633" NA "Fisher" 0.808643146753324
"17634" NA "Fisher" 0.328428420079891
"17635" NA "Fisher" 0.228147115104743
"17636" NA "Fisher" 0.0657977604383948
"17637" NA "Fisher" 7.88380468197403e-06
"17638" NA "Fisher" 0.946140882591692
"17639" NA "Fisher" 0.945653197431134
"17640" NA "Fisher" 0.0694587111499048
"17641" NA "Fisher" 0.159124358230964
"17642" NA "Fisher" 0.475455772500069
"17643" NA "Fisher" 0.0388283496987831
"17644" NA "Fisher" 0.950442147663457
"17645" NA "Fisher" 0.675049515142243
"17646" NA "Fisher" 0.116490023165323
"17647" NA "Fisher" 0.721583227365061
"17648" NA "Fisher" 0.643815191470541
"17649" NA "Fisher" 0.803095569168102
"17650" NA "Fisher" 0.589180149126274
"17651" NA "Fisher" 0.276525871665068
"17652" NA "Fisher" 0.0834325607956743
"17653" NA "Fisher" 0.619534278855299
"17654" NA "Fisher" 0.171196078710028
"17655" NA "Fisher" 0.0223148976064935
"17656" NA "Fisher" 0.417639826203792
"17657" NA "Fisher" 0.216075015683411
"17658" NA "Fisher" 0.92209832583766
"17659" NA "Fisher" 0.472122682393289
"17660" NA "Fisher" 0.780390976058979
"17661" NA "Fisher" 0.340807380784242
"17662" NA "Fisher" 0.730232359491887
"17663" NA "Fisher" 0.403708045072789
"17664" NA "Fisher" 0.728197502522167
"17665" NA "Fisher" 0.520087605982942
"17666" NA "Fisher" 0.0012912110246166
"17667" NA "Fisher" 0.928055269235007
"17668" NA "Fisher" 0.0616739579804342
"17669" NA "Fisher" 0.163525312876413
"17670" NA "Fisher" 0.54866380341603
"17671" NA "Fisher" 0.0845752832923585
"17672" NA "Fisher" 0.919436731094666
"17673" NA "Fisher" 0.43239725854453
"17674" NA "Fisher" 0.813350131155937
"17675" NA "Fisher" 0.0399796018358862
"17676" NA "Fisher" 0.54314024346065
"17677" NA "Fisher" 0.969551661323111
"17678" NA "Fisher" 0.64463908598134
"17679" NA "Fisher" 0.857747920388588
"17680" NA "Fisher" 0.0028820815507391
"17681" NA "Fisher" 0.319520025327928
"17682" NA "Fisher" 0.567819171796538
"17683" NA "Fisher" 0.137856995483484
"17684" NA "Fisher" 0.288962511933241
"17685" NA "Fisher" 0.417569653677689
"17686" NA "Fisher" 0.522952701892205
"17687" NA "Fisher" 0.0288045167762365
"17688" NA "Fisher" 0.365576675045245
"17689" NA "Fisher" 0.547829859032969
"17690" NA "Fisher" 0.157279999404355
"17691" NA "Fisher" 0.219198007860014
"17692" NA "Fisher" 0.0176774226381677
"17693" NA "Fisher" 0.225551876565413
"17694" NA "Fisher" 0.28950736112845
"17695" NA "Fisher" 0.892312534774952
"17696" NA "Fisher" 0.253281484726032
"17697" NA "Fisher" 0.546103644588712
"17698" NA "Fisher" 0.118490329794552
"17699" NA "Fisher" 0.0342786765130783
"17700" NA "Fisher" 0.0404357959913284
"17701" NA "Fisher" 0.804484393631536
"17702" NA "Fisher" 0.514661340773417
"17703" NA "Fisher" 0.719315759372713
"17704" NA "Fisher" 0.878656392028777
"17705" NA "Fisher" 0.724112425025789
"17706" NA "Fisher" 0.0870787397351773
"17707" NA "Fisher" 0.55217248614268
"17708" NA "Fisher" 0.683411102969493
"17709" NA "Fisher" 0.0300806278734573
"17710" NA "Fisher" 0.940123925374444
"17711" NA "Fisher" 0.361785960404602
"17712" NA "Fisher" 0.952923924844665
"17713" NA "Fisher" 0.336927221245078
"17714" NA "Fisher" 0.312153924855178
"17715" NA "Fisher" 0.473775510495461
"17716" NA "Fisher" 0.422517463746706
"17717" NA "Fisher" 0.539122358971441
"17718" NA "Fisher" 0.161563395569525
"17719" NA "Fisher" 0.197916370857239
"17720" NA "Fisher" 0.648089726160253
"17721" NA "Fisher" 0.662819149661196
"17722" NA "Fisher" 0.322155636511658
"17723" NA "Fisher" 0.31023149155815
"17724" NA "Fisher" 0.646258853623265
"17725" NA "Fisher" 0.219525200456602
"17726" NA "Fisher" 0.387588816943493
"17727" NA "Fisher" 0.0684593879889057
"17728" NA "Fisher" 0.937978409522117
"17729" NA "Fisher" 0.783550652116451
"17730" NA "Fisher" 0.143443771760105
"17731" NA "Fisher" 0.146720195959751
"17732" NA "Fisher" 0.573286320067458
"17733" NA "Fisher" 0.476722565666911
"17734" NA "Fisher" 0.492852209695291
"17735" NA "Fisher" 0.518653915288041
"17736" NA "Fisher" 0.027462157266489
"17737" NA "Fisher" 0.191193515579793
"17738" NA "Fisher" 0.326245058919095
"17739" NA "Fisher" 0.92669030310131
"17740" NA "Fisher" 0.99285842693627
"17741" NA "Fisher" 0.074424698130187
"17742" NA "Fisher" 0.00337130180792533
"17743" NA "Fisher" 0.374527674898918
"17744" NA "Fisher" 0.645961375919127
"17745" NA "Fisher" 0.979648360010347
"17746" NA "Fisher" 0.679458965311939
"17747" NA "Fisher" 0.879113515712467
"17748" NA "Fisher" 0.817041339819168
"17749" NA "Fisher" 0.142062162575505
"17750" NA "Fisher" 0.769568372563956
"17751" NA "Fisher" 0.601318934722071
"17752" NA "Fisher" 0.564525476201128
"17753" NA "Fisher" 0.80111774417937
"17754" NA "Fisher" 0.575444890620689
"17755" NA "Fisher" 0.368686133444067
"17756" NA "Fisher" 0.235223428367751
"17757" NA "Fisher" 0.174333832908186
"17758" NA "Fisher" 0.928250661554858
"17759" NA "Fisher" 0.00975843381183616
"17760" NA "Fisher" 0.74698699771498
"17761" NA "Fisher" 0.775183485159838
"17762" NA "Fisher" 0.0219194993956529
"17763" NA "Fisher" 0.0273788309420657
"17764" NA "Fisher" 0.420368472415047
"17765" NA "Fisher" 0.958168481676058
"17766" NA "Fisher" 0.44828407305987
"17767" NA "Fisher" 0.00227301687639225
"17768" NA "Fisher" 0.78541436487096
"17769" NA "Fisher" 0.14990899217672
"17770" NA "Fisher" 0.649107160996915
"17771" NA "Fisher" 0.0560907137156206
"17772" NA "Fisher" 0.282834112157935
"17773" NA "Fisher" 0.677858783240706
"17774" NA "Fisher" 0.0776278264939638
"17775" NA "Fisher" 0.339463508882628
"17776" NA "Fisher" 0.0234297565563957
"17777" NA "Fisher" 0.516572425808145
"17778" NA "Fisher" 0.204105726139973
"17779" NA "Fisher" 0.63723394768655
"17780" NA "Fisher" 0.177153702700311
"17781" NA "Fisher" 0.368545832983576
"17782" NA "Fisher" 0.801878116894971
"17783" NA "Fisher" 0.245328170134023
"17784" NA "Fisher" 0.0743188358824722
"17785" NA "Fisher" 0.0335106889603247
"17786" NA "Fisher" 0.0116569864506371
"17787" NA "Fisher" 0.90495267643745
"17788" NA "Fisher" 0.282490124513799
"17789" NA "Fisher" 0.0446528527680174
"17790" NA "Fisher" 0.733667427171796
"17791" NA "Fisher" 0.913983306253216
"17792" NA "Fisher" 0.00264188172871616
"17793" NA "Fisher" 0.978472708428583
"17794" NA "Fisher" 0.332737553755422
"17795" NA "Fisher" 0.642219815611374
"17796" NA "Fisher" 0.239132401816883
"17797" NA "Fisher" 0.289009339080929
"17798" NA "Fisher" 0.650856706370243
"17799" NA "Fisher" 0.141087730179144
"17800" NA "Fisher" 0.569379328308637
"17801" NA "Fisher" 0.58294469530978
"17802" NA "Fisher" 0.852750272189024
"17803" NA "Fisher" 0.360373909042604
"17804" NA "Fisher" 0.0424650515343798
"17805" NA "Fisher" 0.257265566369356
"17806" NA "Fisher" 0.00893958133944883
"17807" NA "Fisher" 0.0342083952443781
"17808" NA "Fisher" 0.333492507859182
"17809" NA "Fisher" 0.253148704441051
"17810" NA "Fisher" 0.0633660378965002
"17811" NA "Fisher" 0.194240793212921
"17812" NA "Fisher" 0.0791876086225902
"17813" NA "Fisher" 0.188121849570626
"17814" NA "Fisher" 0.817492854134796
"17815" NA "Fisher" 0.23961973615705
"17816" NA "Fisher" 0.754441302505119
"17817" NA "Fisher" 0.826559412970049
"17818" NA "Fisher" 0.00309955472135592
"17819" NA "Fisher" 0.0113484090272906
"17820" NA "Fisher" 0.356625792391739
"17821" NA "Fisher" 0.0699185199913164
"17822" NA "Fisher" 0.893631946730724
"17823" NA "Fisher" 0.238738526045114
"17824" NA "Fisher" 0.564871687993041
"17825" NA "Fisher" 0.292640342642818
"17826" NA "Fisher" 0.578741697418875
"17827" NA "Fisher" 0.20863665721804
"17828" NA "Fisher" 0.0304929282626798
"17829" NA "Fisher" 0.192293704475188
"17830" NA "Fisher" 0.0498934257366845
"17831" NA "Fisher" 0.395134818051612
"17832" NA "Fisher" 0.572994901003097
"17833" NA "Fisher" 0.570146398278263
"17834" NA "Fisher" 0.398491942532568
"17835" NA "Fisher" 0.508945866898972
"17836" NA "Fisher" 0.274007203773647
"17837" NA "Fisher" 0.111712969979892
"17838" NA "Fisher" 0.712149188265723
"17839" NA "Fisher" 0.552029807473229
"17840" NA "Fisher" 0.197647382766375
"17841" NA "Fisher" 0.47563099373661
"17842" NA "Fisher" 0.525368479010521
"17843" NA "Fisher" 0.927858733807443
"17844" NA "Fisher" 0.150944669979053
"17845" NA "Fisher" 0.7452780286511
"17846" NA "Fisher" 0.709715130388388
"17847" NA "Fisher" 0.0669613434159648
"17848" NA "Fisher" 0.580307950778482
"17849" NA "Fisher" 0.638100702509936
"17850" NA "Fisher" 0.988679869216615
"17851" NA "Fisher" 0.504265785359488
"17852" NA "Fisher" 0.712103443419294
"17853" NA "Fisher" 0.140162665734323
"17854" NA "Fisher" 0.374820156388217
"17855" NA "Fisher" 0.0156925247650375
"17856" NA "Fisher" 0.00706043413163027
"17857" NA "Fisher" 0.749921408788094
"17858" NA "Fisher" 0.582410164562094
"17859" NA "Fisher" 0.0657567869924847
"17860" NA "Fisher" 0.880537023438774
"17861" NA "Fisher" 0.00283979656749511
"17862" NA "Fisher" 0.263049293086125
"17863" NA "Fisher" 0.136457008710182
"17864" NA "Fisher" 0.503674561804132
"17865" NA "Fisher" 0.315455052209551
"17866" NA "Fisher" 0.286118633959993
"17867" NA "Fisher" 0.354174296663424
"17868" NA "Fisher" 0.295421156296681
"17869" NA "Fisher" 0.596293398698094
"17870" NA "Fisher" 0.184214872009621
"17871" NA "Fisher" 0.0389289333890044
"17872" NA "Fisher" 0.421837175991138
"17873" NA "Fisher" 0.216847435729141
"17874" NA "Fisher" 0.10217440608037
"17875" NA "Fisher" 0.476525845361256
"17876" NA "Fisher" 0.293041781021015
"17877" NA "Fisher" 0.193274836035053
"17878" NA "Fisher" 0.031121341394073
"17879" NA "Fisher" 0.564832253414753
"17880" NA "Fisher" 0.142328344944106
"17881" NA "Fisher" 0.34769665501095
"17882" NA "Fisher" 0.399010315664847
"17883" NA "Fisher" 0.0431792175965187
"17884" NA "Fisher" 0.43682877630739
"17885" NA "Fisher" 0.781964250319306
"17886" NA "Fisher" 0.0571058476613218
"17887" NA "Fisher" 0.358743410501809
"17888" NA "Fisher" 0.449191675138296
"17889" NA "Fisher" 0.157841539808145
"17890" NA "Fisher" 0.048471393563206
"17891" NA "Fisher" 0.207172473346346
"17892" NA "Fisher" 0.797929950227915
"17893" NA "Fisher" 0.685889246662435
"17894" NA "Fisher" 0.454578028623765
"17895" NA "Fisher" 0.00712139879563956
"17896" NA "Fisher" 0.0767993222083667
"17897" NA "Fisher" 0.962801793734409
"17898" NA "Fisher" 0.619651462428918
"17899" NA "Fisher" 0.778268909856388
"17900" NA "Fisher" 0.749457674671187
"17901" NA "Fisher" 0.615536853622665
"17902" NA "Fisher" 0.0660883380546824
"17903" NA "Fisher" 0.0820711924389186
"17904" NA "Fisher" 0.81195881864817
"17905" NA "Fisher" 0.034083884808219
"17906" NA "Fisher" 0.23882361079155
"17907" NA "Fisher" 0.874357780870142
"17908" NA "Fisher" 0.735800724094572
"17909" NA "Fisher" 0.367402344247978
"17910" NA "Fisher" 0.115248318642132
"17911" NA "Fisher" 0.465648821016328
"17912" NA "Fisher" 0.418889978739761
"17913" NA "Fisher" 0.37357493762936
"17914" NA "Fisher" 0.537580564138507
"17915" NA "Fisher" 0.0718481970950704
"17916" NA "Fisher" 0.493947856557723
"17917" NA "Fisher" 0.189723031735694
"17918" NA "Fisher" 0.178399428738685
"17919" NA "Fisher" 0.0718901935235641
"17920" NA "Fisher" 0.702081125621091
"17921" NA "Fisher" 0.771607835122298
"17922" NA "Fisher" 0.815911097513719
"17923" NA "Fisher" 0.343304649944982
"17924" NA "Fisher" 0.637400667914853
"17925" NA "Fisher" 0.698667376879041
"17926" NA "Fisher" 0.613471445591544
"17927" NA "Fisher" 0.57266946403696
"17928" NA "Fisher" 0.438509266408025
"17929" NA "Fisher" 0.311553994755353
"17930" NA "Fisher" 0.470824266224287
"17931" NA "Fisher" 0.0603254312199319
"17932" NA "Fisher" 0.073940552836538
"17933" NA "Fisher" 0.0204865147264943
"17934" NA "Fisher" 0.000787351250704837
"17935" NA "Fisher" 0.391299284066727
"17936" NA "Fisher" 0.902387079348653
"17937" NA "Fisher" 0.975016228425708
"17938" NA "Fisher" 0.255025847103112
"17939" NA "Fisher" 0.925892323466011
"17940" NA "Fisher" 0.891149404461593
"17941" NA "Fisher" 0.804134374175216
"17942" NA "Fisher" 0.636367039401333
"17943" NA "Fisher" 0.184958737204545
"17944" NA "Fisher" 0.197834205249856
"17945" NA "Fisher" 0.923591225028575
"17946" NA "Fisher" 0.0462945556430903
"17947" NA "Fisher" 0.47332977719672
"17948" NA "Fisher" 0.663151745813033
"17949" NA "Fisher" 0.761477857287467
"17950" NA "Fisher" 0.620915792063083
"17951" NA "Fisher" 0.601581812876125
"17952" NA "Fisher" 0.812997324219744
"17953" NA "Fisher" 0.247188234927485
"17954" NA "Fisher" 0.723884934888183
"17955" NA "Fisher" 0.885723283553342
"17956" NA "Fisher" 0.136046355766901
"17957" NA "Fisher" 0.65444140853553
"17958" NA "Fisher" 0.129768911663308
"17959" NA "Fisher" 0.999810167679529
"17960" NA "Fisher" 0.70245276576079
"17961" NA "Fisher" 0.942773122060554
"17962" NA "Fisher" 0.0752402761278277
"17963" NA "Fisher" 0.323304645667705
"17964" NA "Fisher" 0.830802397191746
"17965" NA "Fisher" 0.00261244192195731
"17966" NA "Fisher" 0.900260476673869
"17967" NA "Fisher" 0.876315895784542
"17968" NA "Fisher" 0.093128395357384
"17969" NA "Fisher" 0.618859398807924
"17970" NA "Fisher" 0.943600399978659
"17971" NA "Fisher" 0.0197459163232967
"17972" NA "Fisher" 0.51478370678832
"17973" NA "Fisher" 0.433247712383407
"17974" NA "Fisher" 0.304857671980897
"17975" NA "Fisher" 0.890928944113629
"17976" NA "Fisher" 0.158570696727906
"17977" NA "Fisher" 0.102995379684757
"17978" NA "Fisher" 0.312513487964035
"17979" NA "Fisher" 0.103528344027517
"17980" NA "Fisher" 0.645325607189509
"17981" NA "Fisher" 0.658362999726409
"17982" NA "Fisher" 0.328928039021004
"17983" NA "Fisher" 0.727250097871058
"17984" NA "Fisher" 0.0375710156214601
"17985" NA "Fisher" 0.0024169716220146
"17986" NA "Fisher" 0.371125282165833
"17987" NA "Fisher" 0.0304172542286645
"17988" NA "Fisher" 0.275192649737495
"17989" NA "Fisher" 0.00450214055913123
"17990" NA "Fisher" 0.102182206491987
"17991" NA "Fisher" 0.652640518597727
"17992" NA "Fisher" 0.372167150110094
"17993" NA "Fisher" 0.0392488303031207
"17994" NA "Fisher" 0.00448449619336611
"17995" NA "Fisher" 0.944081970003459
"17996" NA "Fisher" 0.0819717337016808
"17997" NA "Fisher" 0.409930564400224
"17998" NA "Fisher" 0.00902041422609856
"17999" NA "Fisher" 0.323325661090275
"18000" NA "Fisher" 0.152870343913655
"18001" NA "Lin" 0.694078877770295
"18002" NA "Lin" 0.263345647694456
"18003" NA "Lin" 0.18727016036127
"18004" NA "Lin" 0.14873565496564
"18005" NA "Lin" 0.634335053531987
"18006" NA "Lin" 0.368409495688073
"18007" NA "Lin" 0.419372566196899
"18008" NA "Lin" 0.0935511475920645
"18009" NA "Lin" 0.161480639792152
"18010" NA "Lin" 0.609005433144303
"18011" NA "Lin" 0.668904806099074
"18012" NA "Lin" 0.113830668047124
"18013" NA "Lin" 0.0544752564891491
"18014" NA "Lin" 0.584481930976084
"18015" NA "Lin" 0.075724017151984
"18016" NA "Lin" 0.553462689307308
"18017" NA "Lin" 0.77210269202252
"18018" NA "Lin" 0.52644628978703
"18019" NA "Lin" 0.981405167264232
"18020" NA "Lin" 0.0195858435644236
"18021" NA "Lin" 0.062438061188592
"18022" NA "Lin" 0.9837341984615
"18023" NA "Lin" 0.56885471132125
"18024" NA "Lin" 0.219911804564877
"18025" NA "Lin" 0.00483734217961551
"18026" NA "Lin" 0.718925249704744
"18027" NA "Lin" 0.952926580821308
"18028" NA "Lin" 4.68843749179548e-06
"18029" NA "Lin" 0.770728781484565
"18030" NA "Lin" 0.17294874882158
"18031" NA "Lin" 0.224087840405774
"18032" NA "Lin" 0.914427117969595
"18033" NA "Lin" 0.116699243162039
"18034" NA "Lin" 0.00138594790709523
"18035" NA "Lin" 0.60871117588707
"18036" NA "Lin" 0.641466848411318
"18037" NA "Lin" 0.252550285230722
"18038" NA "Lin" 0.637322547085751
"18039" NA "Lin" 0.129764664242387
"18040" NA "Lin" 0.0424987689815786
"18041" NA "Lin" 0.726497983759949
"18042" NA "Lin" 0.58180490345539
"18043" NA "Lin" 0.0037054546927624
"18044" NA "Lin" 0.815818185128403
"18045" NA "Lin" 0.663713471804663
"18046" NA "Lin" 0.744130585728068
"18047" NA "Lin" 0.555582584784601
"18048" NA "Lin" 0.0292719167081295
"18049" NA "Lin" 0.80639005779352
"18050" NA "Lin" 0.544820896416878
"18051" NA "Lin" 0.760381389948275
"18052" NA "Lin" 0.852009374595157
"18053" NA "Lin" 0.0387935024201105
"18054" NA "Lin" 0.746290906243799
"18055" NA "Lin" 0.323287549036607
"18056" NA "Lin" 0.0846946445968264
"18057" NA "Lin" 0.329516150101999
"18058" NA "Lin" 0.197640097420851
"18059" NA "Lin" 0.699525672742656
"18060" NA "Lin" 0.540856777965382
"18061" NA "Lin" 0.665530803581556
"18062" NA "Lin" 0.545318732067665
"18063" NA "Lin" 0.344891840557368
"18064" NA "Lin" 0.115701619646208
"18065" NA "Lin" 0.934711274951671
"18066" NA "Lin" 0.0169649510772969
"18067" NA "Lin" 0.682363082519018
"18068" NA "Lin" 0.039266209878019
"18069" NA "Lin" 0.797921599438596
"18070" NA "Lin" 0.1917661579587
"18071" NA "Lin" 0.586518421430309
"18072" NA "Lin" 0.689523979507925
"18073" NA "Lin" 0.000814864909733481
"18074" NA "Lin" 0.176371000590795
"18075" NA "Lin" 0.369279259388907
"18076" NA "Lin" 0.0466292258583654
"18077" NA "Lin" 0.330739952915337
"18078" NA "Lin" 0.43346944491119
"18079" NA "Lin" 0.837157008409072
"18080" NA "Lin" 0.863342927571374
"18081" NA "Lin" 0.844550679492281
"18082" NA "Lin" 0.716844948993372
"18083" NA "Lin" 0.707027821277298
"18084" NA "Lin" 0.90300194725459
"18085" NA "Lin" 0.543351436333239
"18086" NA "Lin" 0.264777871362568
"18087" NA "Lin" 0.598502442993117
"18088" NA "Lin" 0.532082369513734
"18089" NA "Lin" 0.517560946238379
"18090" NA "Lin" 0.471764743140903
"18091" NA "Lin" 0.289214403132305
"18092" NA "Lin" 0.933184467505235
"18093" NA "Lin" 0.10390719391434
"18094" NA "Lin" 0.258613118859141
"18095" NA "Lin" 0.986111773173948
"18096" NA "Lin" 0.000694297655049692
"18097" NA "Lin" 0.9926658633181
"18098" NA "Lin" 0.901951533768813
"18099" NA "Lin" 0.28187361207735
"18100" NA "Lin" 0.744731165074856
"18101" NA "Lin" 0.249878981432109
"18102" NA "Lin" 0.015113429545544
"18103" NA "Lin" 0.670799897875658
"18104" NA "Lin" 0.69621067510651
"18105" NA "Lin" 0.786090217063501
"18106" NA "Lin" 0.395503634334054
"18107" NA "Lin" 0.0289555989878756
"18108" NA "Lin" 0.0949294100692353
"18109" NA "Lin" 0.216613455994245
"18110" NA "Lin" 0.278089916802729
"18111" NA "Lin" 0.572445564036371
"18112" NA "Lin" 0.227221382842816
"18113" NA "Lin" 0.145075641578233
"18114" NA "Lin" 0.471175359017289
"18115" NA "Lin" 0.604449860522813
"18116" NA "Lin" 0.328796822297686
"18117" NA "Lin" 0.990698763969948
"18118" NA "Lin" 0.70873147639857
"18119" NA "Lin" 0.708843496800076
"18120" NA "Lin" 0.828264036300825
"18121" NA "Lin" 0.01802891867218
"18122" NA "Lin" 0.530307495860565
"18123" NA "Lin" 0.959650698658153
"18124" NA "Lin" 0.0853207373753884
"18125" NA "Lin" 0.47798262081709
"18126" NA "Lin" 0.306008583080976
"18127" NA "Lin" 0.835115418895918
"18128" NA "Lin" 0.663694125720196
"18129" NA "Lin" 0.73766847103309
"18130" NA "Lin" 0.22949361376288
"18131" NA "Lin" 0.916654321306643
"18132" NA "Lin" 0.911594289919124
"18133" NA "Lin" 0.0173035783581299
"18134" NA "Lin" 0.600484502753741
"18135" NA "Lin" 0.776672445154604
"18136" NA "Lin" 0.0786747945104673
"18137" NA "Lin" 0.237799292019151
"18138" NA "Lin" 0.410539299117481
"18139" NA "Lin" 0.825955535666775
"18140" NA "Lin" 0.817499151636453
"18141" NA "Lin" 0.0377511481923594
"18142" NA "Lin" 0.613114421798825
"18143" NA "Lin" 0.411439891183805
"18144" NA "Lin" 0.80222837161518
"18145" NA "Lin" 0.502453083784338
"18146" NA "Lin" 0.653075139680193
"18147" NA "Lin" 0.0099550005533362
"18148" NA "Lin" 0.24677795983676
"18149" NA "Lin" 0.774127992343372
"18150" NA "Lin" 0.165314194292107
"18151" NA "Lin" 0.0350267724535369
"18152" NA "Lin" 0.00908501770976367
"18153" NA "Lin" 0.595896884179345
"18154" NA "Lin" 0.213041489241959
"18155" NA "Lin" 0.535555202324884
"18156" NA "Lin" 0.997547604931909
"18157" NA "Lin" 0.169703280848034
"18158" NA "Lin" 0.253023943850185
"18159" NA "Lin" 0.430399644710984
"18160" NA "Lin" 0.0268885623861594
"18161" NA "Lin" 0.927222238026488
"18162" NA "Lin" 0.565876177624156
"18163" NA "Lin" 0.201115796416167
"18164" NA "Lin" 0.269194865356888
"18165" NA "Lin" 0.970872732750316
"18166" NA "Lin" 0.405731094456247
"18167" NA "Lin" 0.499367050669366
"18168" NA "Lin" 0.313518279500718
"18169" NA "Lin" 0.35300942365399
"18170" NA "Lin" 0.00430985357243219
"18171" NA "Lin" 0.211068237179552
"18172" NA "Lin" 0.488439892470641
"18173" NA "Lin" 0.752873922701914
"18174" NA "Lin" 0.280747080579174
"18175" NA "Lin" 0.0155525309754985
"18176" NA "Lin" 0.695183921576551
"18177" NA "Lin" 0.20630846400121
"18178" NA "Lin" 0.618370334694897
"18179" NA "Lin" 0.11796339324502
"18180" NA "Lin" 0.720166693351225
"18181" NA "Lin" 0.267967636973395
"18182" NA "Lin" 0.304690984939204
"18183" NA "Lin" 0.178192820876105
"18184" NA "Lin" 0.207885047234468
"18185" NA "Lin" 0.518689175776432
"18186" NA "Lin" 0.0342101546832156
"18187" NA "Lin" 0.496590129582093
"18188" NA "Lin" 0.855653903836745
"18189" NA "Lin" 0.800357026276643
"18190" NA "Lin" 0.10837357897874
"18191" NA "Lin" 0.355861193473595
"18192" NA "Lin" 0.753163472721646
"18193" NA "Lin" 0.480247158135416
"18194" NA "Lin" 0.368684629157713
"18195" NA "Lin" 0.672268141572067
"18196" NA "Lin" 0.950964402278531
"18197" NA "Lin" 0.162082717144332
"18198" NA "Lin" 0.176447830069776
"18199" NA "Lin" 0.545520492938862
"18200" NA "Lin" 0.292021012933757
"18201" NA "Lin" 0.391181247515045
"18202" NA "Lin" 0.404085499072695
"18203" NA "Lin" 0.0119032322822181
"18204" NA "Lin" 0.960175807787413
"18205" NA "Lin" 0.0397343057661754
"18206" NA "Lin" 0.0627368848812497
"18207" NA "Lin" 0.13312664542835
"18208" NA "Lin" 0.911614515490822
"18209" NA "Lin" 0.361427407843647
"18210" NA "Lin" 0.518170222807679
"18211" NA "Lin" 0.00757171844601001
"18212" NA "Lin" 0.630214374935117
"18213" NA "Lin" 0.045134953859431
"18214" NA "Lin" 0.40839963622594
"18215" NA "Lin" 0.100338310038808
"18216" NA "Lin" 0.0457458764028493
"18217" NA "Lin" 0.297582648647653
"18218" NA "Lin" 0.768063735031243
"18219" NA "Lin" 0.794384547455881
"18220" NA "Lin" 0.578358587858559
"18221" NA "Lin" 0.830859535468656
"18222" NA "Lin" 0.0262988200325007
"18223" NA "Lin" 0.203691292634903
"18224" NA "Lin" 0.223702890348222
"18225" NA "Lin" 0.0877218846457593
"18226" NA "Lin" 0.2157574104574
"18227" NA "Lin" 0.0277657121362154
"18228" NA "Lin" 0.300821052455498
"18229" NA "Lin" 0.276165599513524
"18230" NA "Lin" 0.810324058097858
"18231" NA "Lin" 0.743698340612879
"18232" NA "Lin" 0.660159781125893
"18233" NA "Lin" 0.118172649391385
"18234" NA "Lin" 0.0227869238942653
"18235" NA "Lin" 0.262012228906162
"18236" NA "Lin" 0.476856773433088
"18237" NA "Lin" 0.0462083242633022
"18238" NA "Lin" 0.380326116458066
"18239" NA "Lin" 0.843976418958484
"18240" NA "Lin" 0.0219385469846305
"18241" NA "Lin" 0.0126202860309295
"18242" NA "Lin" 0.420967659003395
"18243" NA "Lin" 0.427617514753177
"18244" NA "Lin" 0.097387490636142
"18245" NA "Lin" 0.568698328798174
"18246" NA "Lin" 0.555298491770062
"18247" NA "Lin" 0.942607224590686
"18248" NA "Lin" 0.951604689769613
"18249" NA "Lin" 0.400607041994456
"18250" NA "Lin" 0.854797659389478
"18251" NA "Lin" 0.238507712272765
"18252" NA "Lin" 0.699602457502212
"18253" NA "Lin" 0.68215216255195
"18254" NA "Lin" 0.585972167415027
"18255" NA "Lin" 0.303281464917192
"18256" NA "Lin" 0.264706531026312
"18257" NA "Lin" 0.000998408141036577
"18258" NA "Lin" 0.236011897860063
"18259" NA "Lin" 0.168656095520269
"18260" NA "Lin" 0.890290956455902
"18261" NA "Lin" 0.0902235737428894
"18262" NA "Lin" 0.650741111200616
"18263" NA "Lin" 0.317880923846816
"18264" NA "Lin" 0.00706865232049392
"18265" NA "Lin" 0.174663504465802
"18266" NA "Lin" 0.0818910537059738
"18267" NA "Lin" 0.105017702924159
"18268" NA "Lin" 0.568029191213635
"18269" NA "Lin" 0.618201989617529
"18270" NA "Lin" 0.250002847286177
"18271" NA "Lin" 0.766906698154329
"18272" NA "Lin" 0.81165995464958
"18273" NA "Lin" 0.0302807918967485
"18274" NA "Lin" 0.284619420910987
"18275" NA "Lin" 0.185055559947487
"18276" NA "Lin" 0.842109464815009
"18277" NA "Lin" 0.619210776079271
"18278" NA "Lin" 0.31153774101323
"18279" NA "Lin" 0.622399242072381
"18280" NA "Lin" 0.298881204028443
"18281" NA "Lin" 0.960853075180132
"18282" NA "Lin" 0.571343052965428
"18283" NA "Lin" 0.0342666294567675
"18284" NA "Lin" 0.163110197855619
"18285" NA "Lin" 0.153452968823873
"18286" NA "Lin" 0.856360665889994
"18287" NA "Lin" 0.900192278515648
"18288" NA "Lin" 0.720130147994088
"18289" NA "Lin" 0.882940973783488
"18290" NA "Lin" 0.894804618196151
"18291" NA "Lin" 0.104486623502577
"18292" NA "Lin" 0.448251979793024
"18293" NA "Lin" 0.0432660062146089
"18294" NA "Lin" 0.858147377822966
"18295" NA "Lin" 0.62951334498907
"18296" NA "Lin" 0.505532771785719
"18297" NA "Lin" 0.0965867805527361
"18298" NA "Lin" 0.463490669561532
"18299" NA "Lin" 0.928936996611325
"18300" NA "Lin" 0.123853459717935
"18301" NA "Lin" 0.421369797349827
"18302" NA "Lin" 0.695728959516312
"18303" NA "Lin" 0.48726815426825
"18304" NA "Lin" 0.077921511923962
"18305" NA "Lin" 0.714639430286045
"18306" NA "Lin" 0.094579700291467
"18307" NA "Lin" 0.445592934366322
"18308" NA "Lin" 0.622627866147601
"18309" NA "Lin" 0.913363842025004
"18310" NA "Lin" 0.931050503352064
"18311" NA "Lin" 0.26206954111213
"18312" NA "Lin" 0.226284901102223
"18313" NA "Lin" 0.826267670282271
"18314" NA "Lin" 0.172366093754991
"18315" NA "Lin" 0.3648587576636
"18316" NA "Lin" 0.932238765467294
"18317" NA "Lin" 0.144088693868657
"18318" NA "Lin" 0.0284407486525637
"18319" NA "Lin" 0.257479218926568
"18320" NA "Lin" 0.514226233172848
"18321" NA "Lin" 0.139854973472486
"18322" NA "Lin" 0.237370258196446
"18323" NA "Lin" 0.677468738134428
"18324" NA "Lin" 0.103687404212211
"18325" NA "Lin" 0.047445166439257
"18326" NA "Lin" 0.880246733232801
"18327" NA "Lin" 0.174664259997135
"18328" NA "Lin" 0.527797073813938
"18329" NA "Lin" 0.281381909354569
"18330" NA "Lin" 0.654267906055387
"18331" NA "Lin" 0.592293250293109
"18332" NA "Lin" 0.96916525938817
"18333" NA "Lin" 0.23650742602418
"18334" NA "Lin" 0.713479750818014
"18335" NA "Lin" 0.0924341406416462
"18336" NA "Lin" 0.0624989367040434
"18337" NA "Lin" 0.265845448185743
"18338" NA "Lin" 0.913375022248584
"18339" NA "Lin" 0.501350152907414
"18340" NA "Lin" 0.137066318104999
"18341" NA "Lin" 0.493805393261146
"18342" NA "Lin" 0.137174747822463
"18343" NA "Lin" 0.0599251642152785
"18344" NA "Lin" 0.891990635764722
"18345" NA "Lin" 0.0116359891379059
"18346" NA "Lin" 0.540215660234724
"18347" NA "Lin" 0.831689578804929
"18348" NA "Lin" 0.821719564882977
"18349" NA "Lin" 0.89486382848771
"18350" NA "Lin" 0.819911623496787
"18351" NA "Lin" 0.593229752774343
"18352" NA "Lin" 0.0903477544645745
"18353" NA "Lin" 0.982564443242263
"18354" NA "Lin" 0.159818860259038
"18355" NA "Lin" 0.283636500979091
"18356" NA "Lin" 0.990916157032852
"18357" NA "Lin" 0.744893224366065
"18358" NA "Lin" 0.888604810832705
"18359" NA "Lin" 0.152000621921988
"18360" NA "Lin" 0.776961268943026
"18361" NA "Lin" 0.441081854452894
"18362" NA "Lin" 0.0367036058207337
"18363" NA "Lin" 0.49676966564197
"18364" NA "Lin" 0.558879901689101
"18365" NA "Lin" 0.685452701735759
"18366" NA "Lin" 0.626965663110311
"18367" NA "Lin" 0.998283377054282
"18368" NA "Lin" 0.157332599364794
"18369" NA "Lin" 0.252710967026248
"18370" NA "Lin" 0.655472926236496
"18371" NA "Lin" 0.541478597914886
"18372" NA "Lin" 0.219945461745198
"18373" NA "Lin" 0.241749865807723
"18374" NA "Lin" 0.308328146457085
"18375" NA "Lin" 0.945872847252995
"18376" NA "Lin" 0.82721199257805
"18377" NA "Lin" 0.0130465624082425
"18378" NA "Lin" 0.334766100536907
"18379" NA "Lin" 0.280242076748884
"18380" NA "Lin" 0.572445291509691
"18381" NA "Lin" 0.201342598867736
"18382" NA "Lin" 0.408658469635369
"18383" NA "Lin" 0.202637360976374
"18384" NA "Lin" 0.0529580194829369
"18385" NA "Lin" 0.229550538379338
"18386" NA "Lin" 0.704345709623209
"18387" NA "Lin" 0.227379196624599
"18388" NA "Lin" 0.674031176464684
"18389" NA "Lin" 0.744658149082773
"18390" NA "Lin" 0.293455660604172
"18391" NA "Lin" 0.0668577575216132
"18392" NA "Lin" 0.977118787413335
"18393" NA "Lin" 0.692224093010499
"18394" NA "Lin" 0.055297103650219
"18395" NA "Lin" 0.58272826695304
"18396" NA "Lin" 0.457536573072424
"18397" NA "Lin" 0.799246986011865
"18398" NA "Lin" 0.582497211264265
"18399" NA "Lin" 0.375040546257679
"18400" NA "Lin" 0.0790055295656413
"18401" NA "Lin" 0.0497504813373502
"18402" NA "Lin" 0.871259166771398
"18403" NA "Lin" 0.000418481803914794
"18404" NA "Lin" 0.182503896965297
"18405" NA "Lin" 0.30609856530356
"18406" NA "Lin" 0.179703076885277
"18407" NA "Lin" 0.248771490035648
"18408" NA "Lin" 0.525826453667168
"18409" NA "Lin" 0.551563815910035
"18410" NA "Lin" 0.0464293797050346
"18411" NA "Lin" 0.636535030214826
"18412" NA "Lin" 0.420287603492611
"18413" NA "Lin" 0.555822631261952
"18414" NA "Lin" 0.0501578491468282
"18415" NA "Lin" 0.220694067803735
"18416" NA "Lin" 0.67265689228396
"18417" NA "Lin" 0.129581002264604
"18418" NA "Lin" 0.0495594134607289
"18419" NA "Lin" 0.977423040993809
"18420" NA "Lin" 0.426327799582617
"18421" NA "Lin" 0.647620130168801
"18422" NA "Lin" 0.250487627314725
"18423" NA "Lin" 0.0707538417103566
"18424" NA "Lin" 0.23990346513816
"18425" NA "Lin" 0.825296405958355
"18426" NA "Lin" 0.69703562939106
"18427" NA "Lin" 0.98294497926158
"18428" NA "Lin" 0.766066190306394
"18429" NA "Lin" 0.843073767550823
"18430" NA "Lin" 0.724967362997225
"18431" NA "Lin" 0.30521663569997
"18432" NA "Lin" 0.0218715909803944
"18433" NA "Lin" 0.013902958725567
"18434" NA "Lin" 0.90808950342448
"18435" NA "Lin" 0.518530328083563
"18436" NA "Lin" 0.993607425525767
"18437" NA "Lin" 0.464215165115332
"18438" NA "Lin" 0.545766491303447
"18439" NA "Lin" 0.316682947545734
"18440" NA "Lin" 0.228416904148483
"18441" NA "Lin" 0.850781389278166
"18442" NA "Lin" 0.022408977090449
"18443" NA "Lin" 0.323885318851811
"18444" NA "Lin" 0.00195969665753704
"18445" NA "Lin" 0.594279735648914
"18446" NA "Lin" 0.266685120278481
"18447" NA "Lin" 0.24218803490231
"18448" NA "Lin" 0.00107436620741397
"18449" NA "Lin" 0.471362806045057
"18450" NA "Lin" 0.353688013483715
"18451" NA "Lin" 0.827318827254748
"18452" NA "Lin" 0.0909109505329602
"18453" NA "Lin" 0.548718179011305
"18454" NA "Lin" 0.788184399868723
"18455" NA "Lin" 0.877002549810669
"18456" NA "Lin" 0.39748537204256
"18457" NA "Lin" 0.203636520213819
"18458" NA "Lin" 0.508622253982184
"18459" NA "Lin" 0.785157039404516
"18460" NA "Lin" 0.258860344511398
"18461" NA "Lin" 0.730613357892776
"18462" NA "Lin" 0.00470622245917607
"18463" NA "Lin" 0.576040591386932
"18464" NA "Lin" 0.419650964306723
"18465" NA "Lin" 0.464386993310187
"18466" NA "Lin" 0.158012425102039
"18467" NA "Lin" 0.253454575446454
"18468" NA "Lin" 0.0301013659535807
"18469" NA "Lin" 0.827638530177269
"18470" NA "Lin" 0.283369644386074
"18471" NA "Lin" 0.112301786359975
"18472" NA "Lin" 0.314098003398291
"18473" NA "Lin" 0.53246497136242
"18474" NA "Lin" 0.573668495865835
"18475" NA "Lin" 0.0963196238543269
"18476" NA "Lin" 0.541713141041448
"18477" NA "Lin" 0.0995052959686997
"18478" NA "Lin" 0.608286020955125
"18479" NA "Lin" 0.361703953547007
"18480" NA "Lin" 0.873062235503515
"18481" NA "Lin" 0.267337041330448
"18482" NA "Lin" 0.204438756579801
"18483" NA "Lin" 0.663573398893681
"18484" NA "Lin" 6.58329463232299e-05
"18485" NA "Lin" 0.921889508350664
"18486" NA "Lin" 0.15727028342657
"18487" NA "Lin" 0.479458391928726
"18488" NA "Lin" 0.512142791735699
"18489" NA "Lin" 0.793540658495375
"18490" NA "Lin" 0.0776892988570481
"18491" NA "Lin" 0.1028025427437
"18492" NA "Lin" 0.105181771782421
"18493" NA "Lin" 0.996588878345067
"18494" NA "Lin" 0.224299407108195
"18495" NA "Lin" 0.0985429803303248
"18496" NA "Lin" 0.709528215323718
"18497" NA "Lin" 0.230921051609453
"18498" NA "Lin" 0.0245744739022289
"18499" NA "Lin" 0.409660161417157
"18500" NA "Lin" 0.517170077971691
"18501" NA "Lin" 0.343573014021876
"18502" NA "Lin" 0.108721288352313
"18503" NA "Lin" 0.918266587432353
"18504" NA "Lin" 0.256203247384426
"18505" NA "Lin" 0.0714169495975814
"18506" NA "Lin" 0.31511496461549
"18507" NA "Lin" 0.884564849269027
"18508" NA "Lin" 0.076005848007815
"18509" NA "Lin" 0.0168566946782194
"18510" NA "Lin" 0.0947738840353458
"18511" NA "Lin" 0.664656901240116
"18512" NA "Lin" 0.526963595795074
"18513" NA "Lin" 0.109941138283746
"18514" NA "Lin" 0.05380863384123
"18515" NA "Lin" 0.882225896141439
"18516" NA "Lin" 0.54774000585215
"18517" NA "Lin" 0.281642107726056
"18518" NA "Lin" 0.412409734639233
"18519" NA "Lin" 0.75905720782724
"18520" NA "Lin" 0.425146855529349
"18521" NA "Lin" 0.27248625631456
"18522" NA "Lin" 0.606321616180233
"18523" NA "Lin" 0.0421296564729658
"18524" NA "Lin" 0.366175879840596
"18525" NA "Lin" 0.622554129996582
"18526" NA "Lin" 0.278644122600462
"18527" NA "Lin" 0.596726421707513
"18528" NA "Lin" 0.107904443246088
"18529" NA "Lin" 0.298424028100792
"18530" NA "Lin" 0.79798426261341
"18531" NA "Lin" 0.676969412211679
"18532" NA "Lin" 0.432325844326649
"18533" NA "Lin" 0.744574849036113
"18534" NA "Lin" 0.931167373983899
"18535" NA "Lin" 0.535810188906018
"18536" NA "Lin" 0.166195488529954
"18537" NA "Lin" 0.979917909430801
"18538" NA "Lin" 0.290640666955171
"18539" NA "Lin" 0.164889573552649
"18540" NA "Lin" 0.79963662513749
"18541" NA "Lin" 0.0119413586033195
"18542" NA "Lin" 0.482621857518131
"18543" NA "Lin" 0.0105723652208864
"18544" NA "Lin" 0.273301932582672
"18545" NA "Lin" 0.0488159900080241
"18546" NA "Lin" 0.737988556083085
"18547" NA "Lin" 0.346631920419807
"18548" NA "Lin" 0.250527345469632
"18549" NA "Lin" 0.299356231995269
"18550" NA "Lin" 0.150932622582191
"18551" NA "Lin" 0.184134594255891
"18552" NA "Lin" 0.363858658779152
"18553" NA "Lin" 0.521207774782469
"18554" NA "Lin" 0.265444567337722
"18555" NA "Lin" 0.000581071959879331
"18556" NA "Lin" 0.243706320364687
"18557" NA "Lin" 0.529509759946096
"18558" NA "Lin" 0.164630924226147
"18559" NA "Lin" 0.62587130632936
"18560" NA "Lin" 0.337676700439544
"18561" NA "Lin" 0.914432984646194
"18562" NA "Lin" 0.282020801965087
"18563" NA "Lin" 0.165212012078396
"18564" NA "Lin" 0.437745065529381
"18565" NA "Lin" 0.00772299039071678
"18566" NA "Lin" 0.807349992275657
"18567" NA "Lin" 0.837439706611054
"18568" NA "Lin" 0.00901855643784621
"18569" NA "Lin" 0.153843684743944
"18570" NA "Lin" 0.761161175049133
"18571" NA "Lin" 0.858336210129015
"18572" NA "Lin" 0.246954717223788
"18573" NA "Lin" 0.236972768985757
"18574" NA "Lin" 0.949803137883994
"18575" NA "Lin" 0.180399126616283
"18576" NA "Lin" 0.531027888703505
"18577" NA "Lin" 0.256664621572961
"18578" NA "Lin" 0.990942620475554
"18579" NA "Lin" 0.946670114911999
"18580" NA "Lin" 0.886002467096336
"18581" NA "Lin" 0.262150881162263
"18582" NA "Lin" 0.248769432861523
"18583" NA "Lin" 0.187695908263368
"18584" NA "Lin" 0.750196841514595
"18585" NA "Lin" 0.27648494070102
"18586" NA "Lin" 0.115492354712908
"18587" NA "Lin" 0.0924992969537681
"18588" NA "Lin" 0.988302921706887
"18589" NA "Lin" 0.0555362274057831
"18590" NA "Lin" 0.633874680118985
"18591" NA "Lin" 0.237148702201585
"18592" NA "Lin" 0.19325330851635
"18593" NA "Lin" 0.509764414788471
"18594" NA "Lin" 0.139438626089659
"18595" NA "Lin" 0.227664084815329
"18596" NA "Lin" 0.0534653767054045
"18597" NA "Lin" 0.00970398544457352
"18598" NA "Lin" 1.89047555454458e-06
"18599" NA "Lin" 0.00588505486204038
"18600" NA "Lin" 0.0130110468055253
"18601" NA "Lin" 0.318057680612065
"18602" NA "Lin" 0.14671684038112
"18603" NA "Lin" 0.997428921420153
"18604" NA "Lin" 0.250760615381275
"18605" NA "Lin" 0.127955120784736
"18606" NA "Lin" 0.21511021570646
"18607" NA "Lin" 0.0825447009895417
"18608" NA "Lin" 0.0225009985703231
"18609" NA "Lin" 0.083410967559993
"18610" NA "Lin" 0.726310763199323
"18611" NA "Lin" 0.834314108017441
"18612" NA "Lin" 0.362002576255754
"18613" NA "Lin" 0.454544998193415
"18614" NA "Lin" 0.15856104843158
"18615" NA "Lin" 0.171283474670523
"18616" NA "Lin" 0.91654108245328
"18617" NA "Lin" 0.99970158050248
"18618" NA "Lin" 0.705341275520464
"18619" NA "Lin" 0.854066947618062
"18620" NA "Lin" 0.162807994587954
"18621" NA "Lin" 0.108192778084194
"18622" NA "Lin" 0.0149101716842401
"18623" NA "Lin" 0.537835922813258
"18624" NA "Lin" 0.861635036404523
"18625" NA "Lin" 0.551729251347906
"18626" NA "Lin" 0.0697950780656933
"18627" NA "Lin" 0.132545388512711
"18628" NA "Lin" 0.275657362473503
"18629" NA "Lin" 0.623212788871454
"18630" NA "Lin" 0.0169833920650513
"18631" NA "Lin" 0.0276054578865688
"18632" NA "Lin" 0.236941351701653
"18633" NA "Lin" 0.619491477052582
"18634" NA "Lin" 0.24126399880597
"18635" NA "Lin" 0.204369932276467
"18636" NA "Lin" 0.047510005807097
"18637" NA "Lin" 0.153202696749515
"18638" NA "Lin" 0.870136751852483
"18639" NA "Lin" 0.371147515987583
"18640" NA "Lin" 0.104348249130285
"18641" NA "Lin" 0.190714819174379
"18642" NA "Lin" 0.228281967865762
"18643" NA "Lin" 0.155217340853167
"18644" NA "Lin" 0.578231675038686
"18645" NA "Lin" 0.749133779395726
"18646" NA "Lin" 0.118584185333405
"18647" NA "Lin" 0.689366415740782
"18648" NA "Lin" 0.736852851264366
"18649" NA "Lin" 0.693556506773188
"18650" NA "Lin" 0.916582524495297
"18651" NA "Lin" 0.591379188932675
"18652" NA "Lin" 0.156430747019109
"18653" NA "Lin" 0.2535674216367
"18654" NA "Lin" 0.273568197854348
"18655" NA "Lin" 0.0723248231381879
"18656" NA "Lin" 0.323210742121096
"18657" NA "Lin" 0.154592364937045
"18658" NA "Lin" 0.78655107961615
"18659" NA "Lin" 0.396645942681927
"18660" NA "Lin" 0.617069191757859
"18661" NA "Lin" 0.552613660214953
"18662" NA "Lin" 0.65840445442976
"18663" NA "Lin" 0.660264254997882
"18664" NA "Lin" 0.782652932551431
"18665" NA "Lin" 0.127295339936471
"18666" NA "Lin" 0.000323515718190004
"18667" NA "Lin" 0.919931328820956
"18668" NA "Lin" 0.242289598025962
"18669" NA "Lin" 0.0141891951057784
"18670" NA "Lin" 0.703454083705586
"18671" NA "Lin" 0.162562269712573
"18672" NA "Lin" 0.980470958327394
"18673" NA "Lin" 0.23248175333821
"18674" NA "Lin" 0.707659800715723
"18675" NA "Lin" 0.176056709770911
"18676" NA "Lin" 0.800552576539289
"18677" NA "Lin" 0.5562164563929
"18678" NA "Lin" 0.316826037337976
"18679" NA "Lin" 0.788170604482287
"18680" NA "Lin" 0.00023295777464627
"18681" NA "Lin" 0.305980067758945
"18682" NA "Lin" 0.978715715183279
"18683" NA "Lin" 0.080634450075928
"18684" NA "Lin" 0.196823611402439
"18685" NA "Lin" 0.791472384518622
"18686" NA "Lin" 0.463952543712372
"18687" NA "Lin" 0.0611893113406488
"18688" NA "Lin" 0.965824659828707
"18689" NA "Lin" 0.395892155296022
"18690" NA "Lin" 0.28589386966695
"18691" NA "Lin" 0.724936213394239
"18692" NA "Lin" 0.0590548565726532
"18693" NA "Lin" 0.478308719001409
"18694" NA "Lin" 0.0782287120291698
"18695" NA "Lin" 0.948111028542752
"18696" NA "Lin" 0.141457733030877
"18697" NA "Lin" 0.840293163622715
"18698" NA "Lin" 0.40551494768596
"18699" NA "Lin" 0.1512138021309
"18700" NA "Lin" 0.0286297237027699
"18701" NA "Lin" 0.810010375325097
"18702" NA "Lin" 0.279300277262543
"18703" NA "Lin" 0.982396143942105
"18704" NA "Lin" 0.167716415051093
"18705" NA "Lin" 0.938264923594724
"18706" NA "Lin" 0.0579371190159297
"18707" NA "Lin" 0.796901952639165
"18708" NA "Lin" 0.72530144721355
"18709" NA "Lin" 0.0716359176809847
"18710" NA "Lin" 0.618340076278205
"18711" NA "Lin" 0.390743517791827
"18712" NA "Lin" 0.971032659483248
"18713" NA "Lin" 0.68724045737688
"18714" NA "Lin" 0.111774948532066
"18715" NA "Lin" 0.645790457766915
"18716" NA "Lin" 0.581140038517297
"18717" NA "Lin" 0.712352196530763
"18718" NA "Lin" 0.178687047395637
"18719" NA "Lin" 0.285539914759275
"18720" NA "Lin" 0.13787606771046
"18721" NA "Lin" 0.698579581659013
"18722" NA "Lin" 0.627224809865841
"18723" NA "Lin" 0.407270089756622
"18724" NA "Lin" 0.183642198107086
"18725" NA "Lin" 0.541587661334246
"18726" NA "Lin" 0.0494397726770084
"18727" NA "Lin" 0.219012069800219
"18728" NA "Lin" 0.35918426451552
"18729" NA "Lin" 0.641571745023915
"18730" NA "Lin" 0.260846902133842
"18731" NA "Lin" 0.139312697612316
"18732" NA "Lin" 0.553481442465004
"18733" NA "Lin" 0.746904382339885
"18734" NA "Lin" 0.42734897597438
"18735" NA "Lin" 0.782200438675769
"18736" NA "Lin" 0.0782396955319216
"18737" NA "Lin" 0.897593435881137
"18738" NA "Lin" 0.257991184042505
"18739" NA "Lin" 0.954796243306976
"18740" NA "Lin" 0.100192865688763
"18741" NA "Lin" 0.0802149326572332
"18742" NA "Lin" 0.00105546883545515
"18743" NA "Lin" 0.207948140277836
"18744" NA "Lin" 0.160381570713792
"18745" NA "Lin" 0.900919239500852
"18746" NA "Lin" 0.883872454399165
"18747" NA "Lin" 0.983818995573432
"18748" NA "Lin" 0.589587688617206
"18749" NA "Lin" 0.0836731678236859
"18750" NA "Lin" 0.906071554403787
"18751" NA "Lin" 0.250564953485136
"18752" NA "Lin" 0.986151705832909
"18753" NA "Lin" 0.356536427074858
"18754" NA "Lin" 0.747400588664629
"18755" NA "Lin" 0.286205815080441
"18756" NA "Lin" 0.386232634271061
"18757" NA "Lin" 0.372835264153806
"18758" NA "Lin" 0.453567743061576
"18759" NA "Lin" 0.0131934126061857
"18760" NA "Lin" 0.24195266905606
"18761" NA "Lin" 0.755889970022711
"18762" NA "Lin" 0.0185923377687423
"18763" NA "Lin" 0.0190461541701836
"18764" NA "Lin" 0.869637114004712
"18765" NA "Lin" 0.990485348388354
"18766" NA "Lin" 0.610316457104109
"18767" NA "Lin" 0.0126374763630894
"18768" NA "Lin" 0.845061113048646
"18769" NA "Lin" 0.2954858256219
"18770" NA "Lin" 0.388555137057379
"18771" NA "Lin" 0.369307069204326
"18772" NA "Lin" 0.163853513757135
"18773" NA "Lin" 0.871939168251615
"18774" NA "Lin" 0.109412479779686
"18775" NA "Lin" 0.54220911647259
"18776" NA "Lin" 0.309971112333567
"18777" NA "Lin" 0.890553490321744
"18778" NA "Lin" 0.0380814680399182
"18779" NA "Lin" 0.809710136770707
"18780" NA "Lin" 0.510569482874825
"18781" NA "Lin" 0.898210914192596
"18782" NA "Lin" 0.308370365065618
"18783" NA "Lin" 0.742202908315487
"18784" NA "Lin" 0.0176381144629709
"18785" NA "Lin" 0.000603119235037308
"18786" NA "Lin" 0.0105466052774166
"18787" NA "Lin" 0.409710121213295
"18788" NA "Lin" 0.823913192299697
"18789" NA "Lin" 0.110595625259153
"18790" NA "Lin" 0.326979360637528
"18791" NA "Lin" 0.79413632653452
"18792" NA "Lin" 0.00169424268209895
"18793" NA "Lin" 0.910808403662177
"18794" NA "Lin" 0.942194128494065
"18795" NA "Lin" 0.237044781962932
"18796" NA "Lin" 0.511789722245597
"18797" NA "Lin" 0.248032220118545
"18798" NA "Lin" 0.912015944289595
"18799" NA "Lin" 0.723988727620247
"18800" NA "Lin" 0.459092694020218
"18801" NA "Lin" 0.568835203189285
"18802" NA "Lin" 0.816741269472279
"18803" NA "Lin" 0.539002028895356
"18804" NA "Lin" 0.10675959729646
"18805" NA "Lin" 0.28650730725176
"18806" NA "Lin" 0.0308549445370663
"18807" NA "Lin" 0.0461061756837138
"18808" NA "Lin" 0.141415653829992
"18809" NA "Lin" 0.354513578271944
"18810" NA "Lin" 0.123113673327067
"18811" NA "Lin" 0.181084483601261
"18812" NA "Lin" 0.00379452338886543
"18813" NA "Lin" 0.478425136155099
"18814" NA "Lin" 0.873900768669677
"18815" NA "Lin" 0.356574345285934
"18816" NA "Lin" 0.570439491383513
"18817" NA "Lin" 0.529082065008668
"18818" NA "Lin" 0.0528973754924005
"18819" NA "Lin" 0.00675888948487025
"18820" NA "Lin" 0.415033828478918
"18821" NA "Lin" 0.170085326009847
"18822" NA "Lin" 0.649569957554181
"18823" NA "Lin" 0.205598787096827
"18824" NA "Lin" 0.960167072136708
"18825" NA "Lin" 0.62185162616348
"18826" NA "Lin" 0.937625221805921
"18827" NA "Lin" 0.500885263786984
"18828" NA "Lin" 0.0241182254813603
"18829" NA "Lin" 0.699961844163147
"18830" NA "Lin" 0.0353910712548191
"18831" NA "Lin" 0.183048241000754
"18832" NA "Lin" 0.103255101882943
"18833" NA "Lin" 0.621501409473783
"18834" NA "Lin" 0.775075530438626
"18835" NA "Lin" 0.0611238476373699
"18836" NA "Lin" 0.0564995564475372
"18837" NA "Lin" 0.0192858947805616
"18838" NA "Lin" 0.733847863902998
"18839" NA "Lin" 0.679145027483892
"18840" NA "Lin" 0.0997500419499562
"18841" NA "Lin" 0.380524988086695
"18842" NA "Lin" 0.575944533745083
"18843" NA "Lin" 0.385733536094798
"18844" NA "Lin" 0.294356686070696
"18845" NA "Lin" 0.244041314579239
"18846" NA "Lin" 0.463442448592782
"18847" NA "Lin" 0.106488401527358
"18848" NA "Lin" 0.672202778636848
"18849" NA "Lin" 0.859452792161772
"18850" NA "Lin" 0.359516342915471
"18851" NA "Lin" 0.190283822190912
"18852" NA "Lin" 0.896789340819158
"18853" NA "Lin" 0.058230551697334
"18854" NA "Lin" 0.955481865910965
"18855" NA "Lin" 0.0234983240499103
"18856" NA "Lin" 0.00606944590376735
"18857" NA "Lin" 0.576209963826933
"18858" NA "Lin" 0.481564457836386
"18859" NA "Lin" 0.150847315376336
"18860" NA "Lin" 0.050138639590249
"18861" NA "Lin" 0.0113264243326019
"18862" NA "Lin" 0.610577552188733
"18863" NA "Lin" 0.150436519996135
"18864" NA "Lin" 0.581932723432353
"18865" NA "Lin" 0.486847103566904
"18866" NA "Lin" 0.212954833986217
"18867" NA "Lin" 0.192924543866001
"18868" NA "Lin" 0.479600162019862
"18869" NA "Lin" 0.506951804862455
"18870" NA "Lin" 0.413338138210101
"18871" NA "Lin" 0.0641264726915032
"18872" NA "Lin" 0.586683776743371
"18873" NA "Lin" 0.459553324018364
"18874" NA "Lin" 0.956529634718488
"18875" NA "Lin" 0.407421531495582
"18876" NA "Lin" 0.114634261982066
"18877" NA "Lin" 0.103520183432392
"18878" NA "Lin" 0.0325106409499849
"18879" NA "Lin" 0.786112625269324
"18880" NA "Lin" 0.311150765391093
"18881" NA "Lin" 0.378398672004023
"18882" NA "Lin" 0.224119678234286
"18883" NA "Lin" 0.355462040448449
"18884" NA "Lin" 0.316997117151628
"18885" NA "Lin" 0.0754355373183657
"18886" NA "Lin" 0.301605169396852
"18887" NA "Lin" 0.366113645605085
"18888" NA "Lin" 0.255472322113894
"18889" NA "Lin" 0.136093577522414
"18890" NA "Lin" 0.0945629055117374
"18891" NA "Lin" 0.29420124100631
"18892" NA "Lin" 0.749744362926967
"18893" NA "Lin" 0.988429167537212
"18894" NA "Lin" 0.241658601268499
"18895" NA "Lin" 0.0348870009335822
"18896" NA "Lin" 0.366508736255926
"18897" NA "Lin" 0.90204116297142
"18898" NA "Lin" 0.196405352941534
"18899" NA "Lin" 0.841952182251226
"18900" NA "Lin" 0.431206691537647
"18901" NA "Lin" 0.514133176484592
"18902" NA "Lin" 0.0591946860691117
"18903" NA "Lin" 0.353567073836577
"18904" NA "Lin" 0.66663731451254
"18905" NA "Lin" 0.417039872133952
"18906" NA "Lin" 0.493988055405387
"18907" NA "Lin" 0.75766038120718
"18908" NA "Lin" 0.420391588700912
"18909" NA "Lin" 0.761596576318503
"18910" NA "Lin" 0.303194544646712
"18911" NA "Lin" 0.599417518794895
"18912" NA "Lin" 0.579003651197632
"18913" NA "Lin" 0.209366804325589
"18914" NA "Lin" 0.731609103900127
"18915" NA "Lin" 0.05764884460516
"18916" NA "Lin" 0.722869042911095
"18917" NA "Lin" 0.172756153719756
"18918" NA "Lin" 0.132451907105916
"18919" NA "Lin" 0.0442355783907267
"18920" NA "Lin" 0.119421495159044
"18921" NA "Lin" 0.956238511300977
"18922" NA "Lin" 0.185973092648487
"18923" NA "Lin" 0.303631969321692
"18924" NA "Lin" 0.429004627390555
"18925" NA "Lin" 0.196854313975864
"18926" NA "Lin" 0.617721067764087
"18927" NA "Lin" 0.380443385337364
"18928" NA "Lin" 0.720923146716864
"18929" NA "Lin" 0.165708773052657
"18930" NA "Lin" 0.268932368945635
"18931" NA "Lin" 0.0323016899744708
"18932" NA "Lin" 0.292644759297861
"18933" NA "Lin" 0.606713747028478
"18934" NA "Lin" 0.00894870654073299
"18935" NA "Lin" 0.597472083490477
"18936" NA "Lin" 0.969338536686373
"18937" NA "Lin" 0.716220792402438
"18938" NA "Lin" 0.261887352526636
"18939" NA "Lin" 0.892721675116345
"18940" NA "Lin" 0.951296382467621
"18941" NA "Lin" 0.899980761137721
"18942" NA "Lin" 0.655632933674457
"18943" NA "Lin" 0.309346843732583
"18944" NA "Lin" 0.184503628923311
"18945" NA "Lin" 0.115605723622275
"18946" NA "Lin" 0.0097610552423415
"18947" NA "Lin" 0.123533060365544
"18948" NA "Lin" 0.603840178779746
"18949" NA "Lin" 0.819271633286863
"18950" NA "Lin" 0.857317355370174
"18951" NA "Lin" 0.981188700450138
"18952" NA "Lin" 0.400248407819259
"18953" NA "Lin" 0.531662302306738
"18954" NA "Lin" 0.773490029176103
"18955" NA "Lin" 0.87011230638714
"18956" NA "Lin" 0.00958689548840708
"18957" NA "Lin" 0.529856512027341
"18958" NA "Lin" 0.0339171699754477
"18959" NA "Lin" 0.757941613485979
"18960" NA "Lin" 0.726929212560232
"18961" NA "Lin" 0.111373044621382
"18962" NA "Lin" 0.172244026176245
"18963" NA "Lin" 0.610113082216961
"18964" NA "Lin" 0.77091191220822
"18965" NA "Lin" 0.157275648548004
"18966" NA "Lin" 0.598388020789419
"18967" NA "Lin" 0.903172120829564
"18968" NA "Lin" 0.0252210116619207
"18969" NA "Lin" 0.155941028895743
"18970" NA "Lin" 0.487163498392751
"18971" NA "Lin" 0.12478806208995
"18972" NA "Lin" 0.834631473794077
"18973" NA "Lin" 0.655162583945179
"18974" NA "Lin" 0.521924149019125
"18975" NA "Lin" 0.890172268472265
"18976" NA "Lin" 0.192145124202053
"18977" NA "Lin" 0.0595252529072763
"18978" NA "Lin" 0.758830908287354
"18979" NA "Lin" 0.0410570907612016
"18980" NA "Lin" 0.758899646110065
"18981" NA "Lin" 0.545378937603191
"18982" NA "Lin" 0.32720446348411
"18983" NA "Lin" 0.658959409035939
"18984" NA "Lin" 0.0308061189583906
"18985" NA "Lin" 0.0795980301382815
"18986" NA "Lin" 0.2753093311219
"18987" NA "Lin" 0.0623111675240575
"18988" NA "Lin" 0.20028327353955
"18989" NA "Lin" 0.0352025564782847
"18990" NA "Lin" 0.0837562214723979
"18991" NA "Lin" 0.453313208935759
"18992" NA "Lin" 0.532091007015122
"18993" NA "Lin" 0.0916668187781542
"18994" NA "Lin" 0.0174077398907848
"18995" NA "Lin" 0.0568293769118897
"18996" NA "Lin" 0.109761761074259
"18997" NA "Lin" 0.362142722350428
"18998" NA "Lin" 0.063955138026246
"18999" NA "Lin" 0.237488410649386
"19000" NA "Lin" 0.0588049340799148
"19001" NA "Rosenbaum" 0.658571280329615
"19002" NA "Rosenbaum" 0.659138920985194
"19003" NA "Rosenbaum" 0.0853447343455613
"19004" NA "Rosenbaum" 0.14642351952537
"19005" NA "Rosenbaum" 0.661492461073696
"19006" NA "Rosenbaum" 0.590738498764448
"19007" NA "Rosenbaum" 0.967858327326218
"19008" NA "Rosenbaum" 0.0994748359744908
"19009" NA "Rosenbaum" 0.112240487240225
"19010" NA "Rosenbaum" 0.805667769303809
"19011" NA "Rosenbaum" 0.657472332999418
"19012" NA "Rosenbaum" 0.196476715102844
"19013" NA "Rosenbaum" 0.332928676155119
"19014" NA "Rosenbaum" 0.848608303864538
"19015" NA "Rosenbaum" 0.104743077941986
"19016" NA "Rosenbaum" 0.512744387765399
"19017" NA "Rosenbaum" 0.870794676720913
"19018" NA "Rosenbaum" 0.53306918805473
"19019" NA "Rosenbaum" 0.52891924448528
"19020" NA "Rosenbaum" 0.00616727479338919
"19021" NA "Rosenbaum" 0.121828542992367
"19022" NA "Rosenbaum" 0.765929316149019
"19023" NA "Rosenbaum" 0.27308624357606
"19024" NA "Rosenbaum" 0.569924641051001
"19025" NA "Rosenbaum" 0.00170183288984327
"19026" NA "Rosenbaum" 0.758722174961305
"19027" NA "Rosenbaum" 0.396962906981775
"19028" NA "Rosenbaum" 0.00105637399459391
"19029" NA "Rosenbaum" 0.659164719635523
"19030" NA "Rosenbaum" 0.189997381347213
"19031" NA "Rosenbaum" 0.192250772636145
"19032" NA "Rosenbaum" 0.780865500336787
"19033" NA "Rosenbaum" 0.295665342495605
"19034" NA "Rosenbaum" 0.00287471897144309
"19035" NA "Rosenbaum" 0.999385984163203
"19036" NA "Rosenbaum" 0.637726763232572
"19037" NA "Rosenbaum" 0.301393859394992
"19038" NA "Rosenbaum" 0.719013400660759
"19039" NA "Rosenbaum" 0.0927383758244893
"19040" NA "Rosenbaum" 0.0305154565474999
"19041" NA "Rosenbaum" 0.717337856925915
"19042" NA "Rosenbaum" 0.423172925234964
"19043" NA "Rosenbaum" 0.0010976694240572
"19044" NA "Rosenbaum" 0.711376661974701
"19045" NA "Rosenbaum" 0.915031294723308
"19046" NA "Rosenbaum" 0.987910580285344
"19047" NA "Rosenbaum" 0.248972271257202
"19048" NA "Rosenbaum" 0.0211562311395725
"19049" NA "Rosenbaum" 0.604165451740266
"19050" NA "Rosenbaum" 0.743914992722024
"19051" NA "Rosenbaum" 0.454495840337674
"19052" NA "Rosenbaum" 0.88890531191345
"19053" NA "Rosenbaum" 0.0337238324509039
"19054" NA "Rosenbaum" 0.926298378845741
"19055" NA "Rosenbaum" 0.643363636166657
"19056" NA "Rosenbaum" 0.0196716708903544
"19057" NA "Rosenbaum" 0.233223103124347
"19058" NA "Rosenbaum" 0.279075419582873
"19059" NA "Rosenbaum" 0.426246052422887
"19060" NA "Rosenbaum" 0.596176236158284
"19061" NA "Rosenbaum" 0.713669919981279
"19062" NA "Rosenbaum" 0.35098587130279
"19063" NA "Rosenbaum" 0.298688271577555
"19064" NA "Rosenbaum" 0.210074642416347
"19065" NA "Rosenbaum" 0.581988256010915
"19066" NA "Rosenbaum" 0.364297351507053
"19067" NA "Rosenbaum" 0.863202265175617
"19068" NA "Rosenbaum" 0.0727283366400737
"19069" NA "Rosenbaum" 0.567269534897811
"19070" NA "Rosenbaum" 0.547850909934259
"19071" NA "Rosenbaum" 0.155268583438448
"19072" NA "Rosenbaum" 0.892342409670732
"19073" NA "Rosenbaum" 4.75827284944774e-05
"19074" NA "Rosenbaum" 0.122917191752657
"19075" NA "Rosenbaum" 0.449724084794533
"19076" NA "Rosenbaum" 0.00227824079596739
"19077" NA "Rosenbaum" 0.935806137866166
"19078" NA "Rosenbaum" 0.690838196922085
"19079" NA "Rosenbaum" 0.812793090947327
"19080" NA "Rosenbaum" 0.624194527604706
"19081" NA "Rosenbaum" 0.498455082082249
"19082" NA "Rosenbaum" 0.0617197982922044
"19083" NA "Rosenbaum" 0.945068463209673
"19084" NA "Rosenbaum" 0.607081365134209
"19085" NA "Rosenbaum" 0.701308393251439
"19086" NA "Rosenbaum" 0.244655210040157
"19087" NA "Rosenbaum" 0.612735819409666
"19088" NA "Rosenbaum" 0.437223650178225
"19089" NA "Rosenbaum" 0.459506447576482
"19090" NA "Rosenbaum" 0.215641467305997
"19091" NA "Rosenbaum" 0.140242008611532
"19092" NA "Rosenbaum" 0.820436727590096
"19093" NA "Rosenbaum" 0.0684632910784333
"19094" NA "Rosenbaum" 0.449639428700379
"19095" NA "Rosenbaum" 0.518346545645137
"19096" NA "Rosenbaum" 0.0271552017551158
"19097" NA "Rosenbaum" 0.734852709602488
"19098" NA "Rosenbaum" 0.577693856455021
"19099" NA "Rosenbaum" 0.31387368227043
"19100" NA "Rosenbaum" 0.52367523521205
"19101" NA "Rosenbaum" 0.319544097229769
"19102" NA "Rosenbaum" 0.00968405111053561
"19103" NA "Rosenbaum" 0.250685902253112
"19104" NA "Rosenbaum" 0.801533424734386
"19105" NA "Rosenbaum" 0.18596539431908
"19106" NA "Rosenbaum" 0.367434417265611
"19107" NA "Rosenbaum" 0.90205449644908
"19108" NA "Rosenbaum" 0.307144907116428
"19109" NA "Rosenbaum" 0.116983397613096
"19110" NA "Rosenbaum" 0.66201563848265
"19111" NA "Rosenbaum" 0.147430271461908
"19112" NA "Rosenbaum" 0.158196453841166
"19113" NA "Rosenbaum" 0.133220011051182
"19114" NA "Rosenbaum" 0.722039520758311
"19115" NA "Rosenbaum" 0.672385441304826
"19116" NA "Rosenbaum" 0.387775842388757
"19117" NA "Rosenbaum" 0.950792167806879
"19118" NA "Rosenbaum" 0.700492331450051
"19119" NA "Rosenbaum" 0.673017947237789
"19120" NA "Rosenbaum" 0.711650441601373
"19121" NA "Rosenbaum" 0.00288522865292729
"19122" NA "Rosenbaum" 0.400240813431755
"19123" NA "Rosenbaum" 0.385106874986683
"19124" NA "Rosenbaum" 0.632165344974573
"19125" NA "Rosenbaum" 0.547461689967697
"19126" NA "Rosenbaum" 0.901996435882075
"19127" NA "Rosenbaum" 0.690025465455322
"19128" NA "Rosenbaum" 0.276817268934288
"19129" NA "Rosenbaum" 0.767811823297829
"19130" NA "Rosenbaum" 0.799742692742602
"19131" NA "Rosenbaum" 0.655591690960078
"19132" NA "Rosenbaum" 0.186787242770745
"19133" NA "Rosenbaum" 0.0412189189499772
"19134" NA "Rosenbaum" 0.507418578454961
"19135" NA "Rosenbaum" 0.580494840258976
"19136" NA "Rosenbaum" 0.0216156601175181
"19137" NA "Rosenbaum" 0.651698225533758
"19138" NA "Rosenbaum" 0.836536130536901
"19139" NA "Rosenbaum" 0.131440407480901
"19140" NA "Rosenbaum" 0.623000431081911
"19141" NA "Rosenbaum" 0.0456014598697716
"19142" NA "Rosenbaum" 0.727941762072405
"19143" NA "Rosenbaum" 0.290286216528444
"19144" NA "Rosenbaum" 0.992334956343247
"19145" NA "Rosenbaum" 0.180975697093307
"19146" NA "Rosenbaum" 0.785237104994311
"19147" NA "Rosenbaum" 0.00653656077956044
"19148" NA "Rosenbaum" 0.138998142206058
"19149" NA "Rosenbaum" 0.445861734880841
"19150" NA "Rosenbaum" 0.271821903240277
"19151" NA "Rosenbaum" 0.0471206521947809
"19152" NA "Rosenbaum" 0.0275383124890012
"19153" NA "Rosenbaum" 0.815750337785293
"19154" NA "Rosenbaum" 0.0976843976133852
"19155" NA "Rosenbaum" 0.200385506490778
"19156" NA "Rosenbaum" 0.574798764103062
"19157" NA "Rosenbaum" 0.136479783272541
"19158" NA "Rosenbaum" 0.032497843045769
"19159" NA "Rosenbaum" 0.455780560974226
"19160" NA "Rosenbaum" 0.254913164198247
"19161" NA "Rosenbaum" 0.870869135863401
"19162" NA "Rosenbaum" 0.690306094509217
"19163" NA "Rosenbaum" 0.690886627971602
"19164" NA "Rosenbaum" 0.428677754461074
"19165" NA "Rosenbaum" 0.595997158629503
"19166" NA "Rosenbaum" 0.286602462419332
"19167" NA "Rosenbaum" 0.831642794689149
"19168" NA "Rosenbaum" 0.97566454216202
"19169" NA "Rosenbaum" 0.339423266439986
"19170" NA "Rosenbaum" 0.001136672856348
"19171" NA "Rosenbaum" 0.167947993197868
"19172" NA "Rosenbaum" 0.0884320120058439
"19173" NA "Rosenbaum" 0.531568707259034
"19174" NA "Rosenbaum" 0.272977337734005
"19175" NA "Rosenbaum" 0.11300305617355
"19176" NA "Rosenbaum" 0.700311505996578
"19177" NA "Rosenbaum" 0.36756674994135
"19178" NA "Rosenbaum" 0.831897633957609
"19179" NA "Rosenbaum" 0.0975071475850284
"19180" NA "Rosenbaum" 0.912829041251851
"19181" NA "Rosenbaum" 0.0225828665071313
"19182" NA "Rosenbaum" 0.061680433254204
"19183" NA "Rosenbaum" 0.0644099739311421
"19184" NA "Rosenbaum" 0.190587966790075
"19185" NA "Rosenbaum" 0.867808246857565
"19186" NA "Rosenbaum" 0.135599152626935
"19187" NA "Rosenbaum" 0.76948830693625
"19188" NA "Rosenbaum" 0.36292975577352
"19189" NA "Rosenbaum" 0.819696737383171
"19190" NA "Rosenbaum" 0.346243043462471
"19191" NA "Rosenbaum" 0.691950153410702
"19192" NA "Rosenbaum" 0.188146760675187
"19193" NA "Rosenbaum" 0.857187250219326
"19194" NA "Rosenbaum" 0.431501568448243
"19195" NA "Rosenbaum" 0.534789698972102
"19196" NA "Rosenbaum" 0.986068762284938
"19197" NA "Rosenbaum" 0.268465645566299
"19198" NA "Rosenbaum" 0.351768089579848
"19199" NA "Rosenbaum" 0.141887081051949
"19200" NA "Rosenbaum" 0.158238009933888
"19201" NA "Rosenbaum" 0.593249680067029
"19202" NA "Rosenbaum" 0.220968695290686
"19203" NA "Rosenbaum" 0.0165480651842915
"19204" NA "Rosenbaum" 0.477993832940338
"19205" NA "Rosenbaum" 0.0407289162909956
"19206" NA "Rosenbaum" 0.0964636098434206
"19207" NA "Rosenbaum" 0.171219863395817
"19208" NA "Rosenbaum" 0.872378140868389
"19209" NA "Rosenbaum" 0.130876702035964
"19210" NA "Rosenbaum" 0.775505713764459
"19211" NA "Rosenbaum" 0.0132612594989538
"19212" NA "Rosenbaum" 0.593890295777406
"19213" NA "Rosenbaum" 0.181973400035459
"19214" NA "Rosenbaum" 0.670418134896596
"19215" NA "Rosenbaum" 0.10346664779179
"19216" NA "Rosenbaum" 0.452317315784496
"19217" NA "Rosenbaum" 0.45756738907111
"19218" NA "Rosenbaum" 0.617088384582002
"19219" NA "Rosenbaum" 0.911666856811093
"19220" NA "Rosenbaum" 0.941947868378608
"19221" NA "Rosenbaum" 0.774094347332116
"19222" NA "Rosenbaum" 0.0899563227604891
"19223" NA "Rosenbaum" 0.406590204429469
"19224" NA "Rosenbaum" 0.271154007195154
"19225" NA "Rosenbaum" 0.171505075965846
"19226" NA "Rosenbaum" 0.245978846686483
"19227" NA "Rosenbaum" 0.0548623151007732
"19228" NA "Rosenbaum" 0.418869244380023
"19229" NA "Rosenbaum" 0.0641351930093343
"19230" NA "Rosenbaum" 0.788378623110789
"19231" NA "Rosenbaum" 0.282058560697868
"19232" NA "Rosenbaum" 0.422698124086767
"19233" NA "Rosenbaum" 0.146393116071589
"19234" NA "Rosenbaum" 0.406366181288986
"19235" NA "Rosenbaum" 0.0539649403540792
"19236" NA "Rosenbaum" 0.361741178944428
"19237" NA "Rosenbaum" 0.012312822111908
"19238" NA "Rosenbaum" 0.487168860914134
"19239" NA "Rosenbaum" 0.616112297700842
"19240" NA "Rosenbaum" 0.0171665310351052
"19241" NA "Rosenbaum" 0.171048277245439
"19242" NA "Rosenbaum" 0.81291800165971
"19243" NA "Rosenbaum" 0.224047716351723
"19244" NA "Rosenbaum" 0.164096485053686
"19245" NA "Rosenbaum" 0.476688440697508
"19246" NA "Rosenbaum" 0.632136155685288
"19247" NA "Rosenbaum" 0.775116031438158
"19248" NA "Rosenbaum" 0.982570033568935
"19249" NA "Rosenbaum" 0.28980452627413
"19250" NA "Rosenbaum" 0.913050863005028
"19251" NA "Rosenbaum" 0.54437483672591
"19252" NA "Rosenbaum" 0.352540317078601
"19253" NA "Rosenbaum" 0.585239658590698
"19254" NA "Rosenbaum" 0.705867968387769
"19255" NA "Rosenbaum" 0.331892519452621
"19256" NA "Rosenbaum" 0.40412013791166
"19257" NA "Rosenbaum" 0.174921912926544
"19258" NA "Rosenbaum" 0.843144581728991
"19259" NA "Rosenbaum" 0.412819377735683
"19260" NA "Rosenbaum" 0.541303399170567
"19261" NA "Rosenbaum" 0.125728592140262
"19262" NA "Rosenbaum" 0.545788703336785
"19263" NA "Rosenbaum" 0.55179624493331
"19264" NA "Rosenbaum" 0.00223720534159888
"19265" NA "Rosenbaum" 0.0119360443536045
"19266" NA "Rosenbaum" 0.366617198632125
"19267" NA "Rosenbaum" 0.217405999111937
"19268" NA "Rosenbaum" 0.359227957543768
"19269" NA "Rosenbaum" 0.755416295672596
"19270" NA "Rosenbaum" 0.366195939090313
"19271" NA "Rosenbaum" 0.935357537623004
"19272" NA "Rosenbaum" 0.942922656747434
"19273" NA "Rosenbaum" 0.190450189093751
"19274" NA "Rosenbaum" 0.056626627328465
"19275" NA "Rosenbaum" 0.304613558589879
"19276" NA "Rosenbaum" 0.845979345513081
"19277" NA "Rosenbaum" 0.736730089579112
"19278" NA "Rosenbaum" 0.566828162551622
"19279" NA "Rosenbaum" 0.937524366461551
"19280" NA "Rosenbaum" 0.808956599670001
"19281" NA "Rosenbaum" 0.512980531679318
"19282" NA "Rosenbaum" 0.704990317163245
"19283" NA "Rosenbaum" 0.00962460445119073
"19284" NA "Rosenbaum" 0.0504114866592553
"19285" NA "Rosenbaum" 0.0335697044271528
"19286" NA "Rosenbaum" 0.678354857894689
"19287" NA "Rosenbaum" 0.977150748650432
"19288" NA "Rosenbaum" 0.322757394975542
"19289" NA "Rosenbaum" 0.999683513155416
"19290" NA "Rosenbaum" 0.563923199207245
"19291" NA "Rosenbaum" 0.0817554044775148
"19292" NA "Rosenbaum" 0.465496307186325
"19293" NA "Rosenbaum" 0.0772137375421438
"19294" NA "Rosenbaum" 0.971707448998119
"19295" NA "Rosenbaum" 0.538682319830239
"19296" NA "Rosenbaum" 0.459422135687979
"19297" NA "Rosenbaum" 0.163121573507329
"19298" NA "Rosenbaum" 0.832604267175614
"19299" NA "Rosenbaum" 0.572471997015727
"19300" NA "Rosenbaum" 0.334313610341219
"19301" NA "Rosenbaum" 0.576072403169461
"19302" NA "Rosenbaum" 0.380864293125519
"19303" NA "Rosenbaum" 0.690265136552745
"19304" NA "Rosenbaum" 0.300886813542719
"19305" NA "Rosenbaum" 0.501342604458916
"19306" NA "Rosenbaum" 0.897097079988899
"19307" NA "Rosenbaum" 0.421130426050266
"19308" NA "Rosenbaum" 0.435398151975757
"19309" NA "Rosenbaum" 0.387754790294841
"19310" NA "Rosenbaum" 0.426304033827538
"19311" NA "Rosenbaum" 0.0957889839000929
"19312" NA "Rosenbaum" 0.886669526613999
"19313" NA "Rosenbaum" 0.644646720171158
"19314" NA "Rosenbaum" 0.371646228867476
"19315" NA "Rosenbaum" 0.0807423796880604
"19316" NA "Rosenbaum" 0.499062052339296
"19317" NA "Rosenbaum" 0.198664700703756
"19318" NA "Rosenbaum" 0.0541572959782588
"19319" NA "Rosenbaum" 0.443552256130949
"19320" NA "Rosenbaum" 0.363870098678399
"19321" NA "Rosenbaum" 0.0193179879083525
"19322" NA "Rosenbaum" 0.346075001389675
"19323" NA "Rosenbaum" 0.79088821142943
"19324" NA "Rosenbaum" 0.0837247386927675
"19325" NA "Rosenbaum" 0.0251310613907827
"19326" NA "Rosenbaum" 0.383641295049942
"19327" NA "Rosenbaum" 0.106696346729562
"19328" NA "Rosenbaum" 0.390538522396871
"19329" NA "Rosenbaum" 0.17553934275343
"19330" NA "Rosenbaum" 0.97850500759205
"19331" NA "Rosenbaum" 0.420662092883653
"19332" NA "Rosenbaum" 0.486953920782549
"19333" NA "Rosenbaum" 0.287184077490078
"19334" NA "Rosenbaum" 0.812567300348358
"19335" NA "Rosenbaum" 0.0949073835723899
"19336" NA "Rosenbaum" 0.0980888842978866
"19337" NA "Rosenbaum" 0.655946686638152
"19338" NA "Rosenbaum" 0.263951107994017
"19339" NA "Rosenbaum" 0.313306455225251
"19340" NA "Rosenbaum" 0.422998790528994
"19341" NA "Rosenbaum" 0.158392006472291
"19342" NA "Rosenbaum" 0.202257272461413
"19343" NA "Rosenbaum" 0.0577429077721794
"19344" NA "Rosenbaum" 0.358703028156066
"19345" NA "Rosenbaum" 0.0777090443131758
"19346" NA "Rosenbaum" 0.113497811449575
"19347" NA "Rosenbaum" 0.786884420004245
"19348" NA "Rosenbaum" 0.799006829649397
"19349" NA "Rosenbaum" 0.554020976825208
"19350" NA "Rosenbaum" 0.863375527761457
"19351" NA "Rosenbaum" 0.308369696712463
"19352" NA "Rosenbaum" 0.102422307458671
"19353" NA "Rosenbaum" 0.996744263019443
"19354" NA "Rosenbaum" 0.951279899018795
"19355" NA "Rosenbaum" 0.367322291114751
"19356" NA "Rosenbaum" 0.536624757228305
"19357" NA "Rosenbaum" 0.998277013532769
"19358" NA "Rosenbaum" 0.373026154655465
"19359" NA "Rosenbaum" 0.197414740907591
"19360" NA "Rosenbaum" 0.445754118994709
"19361" NA "Rosenbaum" 0.35202760606892
"19362" NA "Rosenbaum" 0.000297410630039741
"19363" NA "Rosenbaum" 0.777205251070234
"19364" NA "Rosenbaum" 0.887923444673575
"19365" NA "Rosenbaum" 0.441738615768159
"19366" NA "Rosenbaum" 0.387022669405213
"19367" NA "Rosenbaum" 0.763787069534724
"19368" NA "Rosenbaum" 0.156895324104835
"19369" NA "Rosenbaum" 0.472665552755197
"19370" NA "Rosenbaum" 0.455410441392746
"19371" NA "Rosenbaum" 0.727307750592617
"19372" NA "Rosenbaum" 0.86595740900199
"19373" NA "Rosenbaum" 0.296888497393041
"19374" NA "Rosenbaum" 0.315563344812601
"19375" NA "Rosenbaum" 0.370980263215477
"19376" NA "Rosenbaum" 0.20430814019458
"19377" NA "Rosenbaum" 0.00681290917726485
"19378" NA "Rosenbaum" 0.228556913800412
"19379" NA "Rosenbaum" 0.247215154254515
"19380" NA "Rosenbaum" 0.849231595404737
"19381" NA "Rosenbaum" 0.159542938565709
"19382" NA "Rosenbaum" 0.40046748006224
"19383" NA "Rosenbaum" 0.410958073926251
"19384" NA "Rosenbaum" 0.516025180071984
"19385" NA "Rosenbaum" 0.121281198056705
"19386" NA "Rosenbaum" 0.6107175261087
"19387" NA "Rosenbaum" 0.177868277304484
"19388" NA "Rosenbaum" 0.510050714398883
"19389" NA "Rosenbaum" 0.953582469512969
"19390" NA "Rosenbaum" 0.17055223479745
"19391" NA "Rosenbaum" 0.029646986807996
"19392" NA "Rosenbaum" 0.604822913087222
"19393" NA "Rosenbaum" 0.664682245209884
"19394" NA "Rosenbaum" 0.0502408827470509
"19395" NA "Rosenbaum" 0.232093153866409
"19396" NA "Rosenbaum" 0.543807635764014
"19397" NA "Rosenbaum" 0.700410059199776
"19398" NA "Rosenbaum" 0.839618928776551
"19399" NA "Rosenbaum" 0.641289261391351
"19400" NA "Rosenbaum" 0.0496752514174141
"19401" NA "Rosenbaum" 0.223349357288563
"19402" NA "Rosenbaum" 0.34401030307297
"19403" NA "Rosenbaum" 0.00785567832270484
"19404" NA "Rosenbaum" 0.26657161909654
"19405" NA "Rosenbaum" 0.360622450493325
"19406" NA "Rosenbaum" 0.291312187493873
"19407" NA "Rosenbaum" 0.139142280428052
"19408" NA "Rosenbaum" 0.749359730637338
"19409" NA "Rosenbaum" 0.188454032831924
"19410" NA "Rosenbaum" 0.188232581362251
"19411" NA "Rosenbaum" 0.670306010691447
"19412" NA "Rosenbaum" 0.0834154941234546
"19413" NA "Rosenbaum" 0.750166937334442
"19414" NA "Rosenbaum" 0.0211105254113568
"19415" NA "Rosenbaum" 0.409287290991865
"19416" NA "Rosenbaum" 0.92991729276695
"19417" NA "Rosenbaum" 0.0534627314515224
"19418" NA "Rosenbaum" 0.289674659791968
"19419" NA "Rosenbaum" 0.598826867997076
"19420" NA "Rosenbaum" 0.205532989548668
"19421" NA "Rosenbaum" 0.83975850246176
"19422" NA "Rosenbaum" 0.11969931406925
"19423" NA "Rosenbaum" 0.152900123522384
"19424" NA "Rosenbaum" 0.213332201092434
"19425" NA "Rosenbaum" 0.941667677515478
"19426" NA "Rosenbaum" 0.976299634360199
"19427" NA "Rosenbaum" 0.829059356967148
"19428" NA "Rosenbaum" 0.911752253876287
"19429" NA "Rosenbaum" 0.171113850400649
"19430" NA "Rosenbaum" 0.54704753642593
"19431" NA "Rosenbaum" 0.152896790304565
"19432" NA "Rosenbaum" 0.00367545040049055
"19433" NA "Rosenbaum" 0.00158785313274401
"19434" NA "Rosenbaum" 0.353759287867516
"19435" NA "Rosenbaum" 0.974319332515832
"19436" NA "Rosenbaum" 0.408923063263814
"19437" NA "Rosenbaum" 0.886435756000953
"19438" NA "Rosenbaum" 0.11967726475551
"19439" NA "Rosenbaum" 0.299338662272057
"19440" NA "Rosenbaum" 0.0931972366996925
"19441" NA "Rosenbaum" 0.423712118491931
"19442" NA "Rosenbaum" 0.0833296525691929
"19443" NA "Rosenbaum" 0.532796260971676
"19444" NA "Rosenbaum" 0.000110306658652304
"19445" NA "Rosenbaum" 0.109212331317522
"19446" NA "Rosenbaum" 0.907024188877283
"19447" NA "Rosenbaum" 0.174988284937963
"19448" NA "Rosenbaum" 6.95951360050184e-05
"19449" NA "Rosenbaum" 0.559050648160239
"19450" NA "Rosenbaum" 0.627894673096756
"19451" NA "Rosenbaum" 0.888652233231984
"19452" NA "Rosenbaum" 0.107033414462824
"19453" NA "Rosenbaum" 0.50429409618688
"19454" NA "Rosenbaum" 0.92726128043209
"19455" NA "Rosenbaum" 0.321918340614218
"19456" NA "Rosenbaum" 0.0917281342489358
"19457" NA "Rosenbaum" 0.245246228919847
"19458" NA "Rosenbaum" 0.327188765237546
"19459" NA "Rosenbaum" 0.822557591061957
"19460" NA "Rosenbaum" 0.10521648523122
"19461" NA "Rosenbaum" 0.434869088750182
"19462" NA "Rosenbaum" 0.00703805417687087
"19463" NA "Rosenbaum" 0.159058589374634
"19464" NA "Rosenbaum" 0.102840867620667
"19465" NA "Rosenbaum" 0.116616565790494
"19466" NA "Rosenbaum" 0.0883597047816576
"19467" NA "Rosenbaum" 0.402592797749596
"19468" NA "Rosenbaum" 0.0436976110812828
"19469" NA "Rosenbaum" 0.683008437303966
"19470" NA "Rosenbaum" 0.758774670504368
"19471" NA "Rosenbaum" 0.271847163108905
"19472" NA "Rosenbaum" 0.38247285148231
"19473" NA "Rosenbaum" 0.513102652534333
"19474" NA "Rosenbaum" 0.484690569665107
"19475" NA "Rosenbaum" 0.165360759796219
"19476" NA "Rosenbaum" 0.936046959809172
"19477" NA "Rosenbaum" 0.216579163416523
"19478" NA "Rosenbaum" 0.39390919349702
"19479" NA "Rosenbaum" 0.200550003718832
"19480" NA "Rosenbaum" 0.206681754523552
"19481" NA "Rosenbaum" 0.210808996021382
"19482" NA "Rosenbaum" 0.598022803192536
"19483" NA "Rosenbaum" 0.980951344040647
"19484" NA "Rosenbaum" 6.27791124796495e-06
"19485" NA "Rosenbaum" 0.931720902968758
"19486" NA "Rosenbaum" 0.394179070878644
"19487" NA "Rosenbaum" 0.481333843674616
"19488" NA "Rosenbaum" 0.440830710502992
"19489" NA "Rosenbaum" 0.891900437863261
"19490" NA "Rosenbaum" 0.0211622295388008
"19491" NA "Rosenbaum" 0.140229088252928
"19492" NA "Rosenbaum" 0.0416560948767621
"19493" NA "Rosenbaum" 0.971617872313004
"19494" NA "Rosenbaum" 0.813136378113407
"19495" NA "Rosenbaum" 0.0686968194004984
"19496" NA "Rosenbaum" 0.76998180268973
"19497" NA "Rosenbaum" 0.881798572341953
"19498" NA "Rosenbaum" 0.00667695450591288
"19499" NA "Rosenbaum" 0.981192000038459
"19500" NA "Rosenbaum" 0.493288491193903
"19501" NA "Rosenbaum" 0.270373504061475
"19502" NA "Rosenbaum" 0.0927649162503477
"19503" NA "Rosenbaum" 0.763608685029659
"19504" NA "Rosenbaum" 0.339925651705547
"19505" NA "Rosenbaum" 0.198267172430857
"19506" NA "Rosenbaum" 0.151135513870685
"19507" NA "Rosenbaum" 0.910983029238132
"19508" NA "Rosenbaum" 0.0598961622009235
"19509" NA "Rosenbaum" 0.0767586480162474
"19510" NA "Rosenbaum" 0.0469012789217791
"19511" NA "Rosenbaum" 0.796418306840804
"19512" NA "Rosenbaum" 0.572356010533355
"19513" NA "Rosenbaum" 0.0823533402109495
"19514" NA "Rosenbaum" 0.0288006442859374
"19515" NA "Rosenbaum" 0.478458902807827
"19516" NA "Rosenbaum" 0.10650886562782
"19517" NA "Rosenbaum" 0.055337181478206
"19518" NA "Rosenbaum" 0.633183496061734
"19519" NA "Rosenbaum" 0.944531827040403
"19520" NA "Rosenbaum" 0.10662947889328
"19521" NA "Rosenbaum" 0.329056976848369
"19522" NA "Rosenbaum" 0.463438715621019
"19523" NA "Rosenbaum" 0.0283702570286775
"19524" NA "Rosenbaum" 0.94582427276415
"19525" NA "Rosenbaum" 0.524955573207024
"19526" NA "Rosenbaum" 0.204486280872501
"19527" NA "Rosenbaum" 0.959457344596259
"19528" NA "Rosenbaum" 0.241944964603497
"19529" NA "Rosenbaum" 0.030119278813495
"19530" NA "Rosenbaum" 0.743671654057511
"19531" NA "Rosenbaum" 0.902718813946577
"19532" NA "Rosenbaum" 0.415701969790939
"19533" NA "Rosenbaum" 0.898399068518172
"19534" NA "Rosenbaum" 0.955469704377082
"19535" NA "Rosenbaum" 0.324453796388676
"19536" NA "Rosenbaum" 0.651319417742322
"19537" NA "Rosenbaum" 0.846131820830762
"19538" NA "Rosenbaum" 0.0451268736141013
"19539" NA "Rosenbaum" 0.151221469593747
"19540" NA "Rosenbaum" 0.855219885946701
"19541" NA "Rosenbaum" 0.00238273312118076
"19542" NA "Rosenbaum" 0.502836369695525
"19543" NA "Rosenbaum" 0.0343044157386978
"19544" NA "Rosenbaum" 0.838174883725538
"19545" NA "Rosenbaum" 0.00573821702568345
"19546" NA "Rosenbaum" 0.972863464003324
"19547" NA "Rosenbaum" 0.563952842943201
"19548" NA "Rosenbaum" 0.0817619721922265
"19549" NA "Rosenbaum" 0.902977894928329
"19550" NA "Rosenbaum" 0.164389229130037
"19551" NA "Rosenbaum" 0.181117591312753
"19552" NA "Rosenbaum" 0.950555452461227
"19553" NA "Rosenbaum" 0.814829431731563
"19554" NA "Rosenbaum" 0.313163836610555
"19555" NA "Rosenbaum" 0.00021429384085403
"19556" NA "Rosenbaum" 0.546893217519164
"19557" NA "Rosenbaum" 0.479143712016259
"19558" NA "Rosenbaum" 0.848238495245492
"19559" NA "Rosenbaum" 0.54610216779727
"19560" NA "Rosenbaum" 0.143163042602529
"19561" NA "Rosenbaum" 0.776036036602161
"19562" NA "Rosenbaum" 0.445337455468842
"19563" NA "Rosenbaum" 0.635102406796149
"19564" NA "Rosenbaum" 0.630048993901525
"19565" NA "Rosenbaum" 0.00236396557925511
"19566" NA "Rosenbaum" 0.275147153985933
"19567" NA "Rosenbaum" 0.920184994684387
"19568" NA "Rosenbaum" 0.00748029713881637
"19569" NA "Rosenbaum" 0.0906144451873376
"19570" NA "Rosenbaum" 0.769643072487175
"19571" NA "Rosenbaum" 0.463588569453077
"19572" NA "Rosenbaum" 0.608865474084588
"19573" NA "Rosenbaum" 0.164775221465308
"19574" NA "Rosenbaum" 0.770347932444361
"19575" NA "Rosenbaum" 0.200304184880821
"19576" NA "Rosenbaum" 0.264674229160726
"19577" NA "Rosenbaum" 0.489313066657624
"19578" NA "Rosenbaum" 0.128148283470719
"19579" NA "Rosenbaum" 0.86554923584689
"19580" NA "Rosenbaum" 0.474690268219407
"19581" NA "Rosenbaum" 0.304850732910585
"19582" NA "Rosenbaum" 0.173507082494091
"19583" NA "Rosenbaum" 0.577667893870216
"19584" NA "Rosenbaum" 0.728720562697486
"19585" NA "Rosenbaum" 0.61812886178681
"19586" NA "Rosenbaum" 0.365715675659644
"19587" NA "Rosenbaum" 0.0328934188590555
"19588" NA "Rosenbaum" 0.0948495055462186
"19589" NA "Rosenbaum" 0.907015935336198
"19590" NA "Rosenbaum" 0.839566412669008
"19591" NA "Rosenbaum" 0.430357592090717
"19592" NA "Rosenbaum" 0.0148836901632852
"19593" NA "Rosenbaum" 0.638450866742093
"19594" NA "Rosenbaum" 0.181663386490091
"19595" NA "Rosenbaum" 0.0588405098795639
"19596" NA "Rosenbaum" 0.0451195964731024
"19597" NA "Rosenbaum" 0.0267957281285558
"19598" NA "Rosenbaum" 3.56721186145492e-07
"19599" NA "Rosenbaum" 0.00670801421591927
"19600" NA "Rosenbaum" 0.00234051932199209
"19601" NA "Rosenbaum" 0.849782727563521
"19602" NA "Rosenbaum" 0.108890817493325
"19603" NA "Rosenbaum" 0.857404160103579
"19604" NA "Rosenbaum" 0.628394740454355
"19605" NA "Rosenbaum" 0.186809417961897
"19606" NA "Rosenbaum" 0.185481109444013
"19607" NA "Rosenbaum" 0.549981589254421
"19608" NA "Rosenbaum" 0.0736074016172121
"19609" NA "Rosenbaum" 0.397557241080816
"19610" NA "Rosenbaum" 0.319330155903115
"19611" NA "Rosenbaum" 0.525409059960416
"19612" NA "Rosenbaum" 0.593755919539271
"19613" NA "Rosenbaum" 0.235144477430128
"19614" NA "Rosenbaum" 0.683555775769769
"19615" NA "Rosenbaum" 0.219774689950913
"19616" NA "Rosenbaum" 0.670638195548462
"19617" NA "Rosenbaum" 0.751128173458774
"19618" NA "Rosenbaum" 0.443193728992319
"19619" NA "Rosenbaum" 0.198692766789869
"19620" NA "Rosenbaum" 0.0345825691017048
"19621" NA "Rosenbaum" 0.172260724510488
"19622" NA "Rosenbaum" 0.369343568055972
"19623" NA "Rosenbaum" 0.82663224000928
"19624" NA "Rosenbaum" 0.776843104665982
"19625" NA "Rosenbaum" 0.220040124882946
"19626" NA "Rosenbaum" 0.103591569574359
"19627" NA "Rosenbaum" 0.136565097932896
"19628" NA "Rosenbaum" 0.408280840186768
"19629" NA "Rosenbaum" 0.618209457410386
"19630" NA "Rosenbaum" 0.0698542813515861
"19631" NA "Rosenbaum" 0.0632899852213726
"19632" NA "Rosenbaum" 0.742038000256003
"19633" NA "Rosenbaum" 0.808495624657934
"19634" NA "Rosenbaum" 0.326034522988242
"19635" NA "Rosenbaum" 0.225818461232371
"19636" NA "Rosenbaum" 0.0644741217877189
"19637" NA "Rosenbaum" 3.59888429064537e-05
"19638" NA "Rosenbaum" 0.945876891691687
"19639" NA "Rosenbaum" 0.945926683679402
"19640" NA "Rosenbaum" 0.0686895554065377
"19641" NA "Rosenbaum" 0.157282937037375
"19642" NA "Rosenbaum" 0.473502342532436
"19643" NA "Rosenbaum" 0.0400086237402808
"19644" NA "Rosenbaum" 0.950304174566101
"19645" NA "Rosenbaum" 0.673551450536379
"19646" NA "Rosenbaum" 0.114635580421867
"19647" NA "Rosenbaum" 0.720214082330914
"19648" NA "Rosenbaum" 0.642438172203049
"19649" NA "Rosenbaum" 0.802112905742223
"19650" NA "Rosenbaum" 0.588984740274674
"19651" NA "Rosenbaum" 0.277222716069078
"19652" NA "Rosenbaum" 0.0824978739134414
"19653" NA "Rosenbaum" 0.61816478104777
"19654" NA "Rosenbaum" 0.169759245617584
"19655" NA "Rosenbaum" 0.0229709669703622
"19656" NA "Rosenbaum" 0.415876177261485
"19657" NA "Rosenbaum" 0.213800061696316
"19658" NA "Rosenbaum" 0.921810445852494
"19659" NA "Rosenbaum" 0.469882483968795
"19660" NA "Rosenbaum" 0.780695874772688
"19661" NA "Rosenbaum" 0.339382879687736
"19662" NA "Rosenbaum" 0.728927963805346
"19663" NA "Rosenbaum" 0.403859240314218
"19664" NA "Rosenbaum" 0.726906478002375
"19665" NA "Rosenbaum" 0.519016527922349
"19666" NA "Rosenbaum" 0.00121901451978235
"19667" NA "Rosenbaum" 0.927686539056833
"19668" NA "Rosenbaum" 0.0631405838877934
"19669" NA "Rosenbaum" 0.167422213320194
"19670" NA "Rosenbaum" 0.546836324591675
"19671" NA "Rosenbaum" 0.0837495877777843
"19672" NA "Rosenbaum" 0.919068639235753
"19673" NA "Rosenbaum" 0.430936689255992
"19674" NA "Rosenbaum" 0.812649585492313
"19675" NA "Rosenbaum" 0.0404394821266747
"19676" NA "Rosenbaum" 0.543519665040161
"19677" NA "Rosenbaum" 0.969453154581582
"19678" NA "Rosenbaum" 0.643868849317026
"19679" NA "Rosenbaum" 0.857032754342276
"19680" NA "Rosenbaum" 0.00279064272456697
"19681" NA "Rosenbaum" 0.317084623181957
"19682" NA "Rosenbaum" 0.567057042891557
"19683" NA "Rosenbaum" 0.135934351337675
"19684" NA "Rosenbaum" 0.286816655338248
"19685" NA "Rosenbaum" 0.418521200711638
"19686" NA "Rosenbaum" 0.520828153783283
"19687" NA "Rosenbaum" 0.0288650714918057
"19688" NA "Rosenbaum" 0.367112298210981
"19689" NA "Rosenbaum" 0.545982716602648
"19690" NA "Rosenbaum" 0.156328442950912
"19691" NA "Rosenbaum" 0.220592279162787
"19692" NA "Rosenbaum" 0.0181037866806506
"19693" NA "Rosenbaum" 0.225928236577717
"19694" NA "Rosenbaum" 0.2889092460072
"19695" NA "Rosenbaum" 0.891772229567941
"19696" NA "Rosenbaum" 0.252411796923365
"19697" NA "Rosenbaum" 0.545037764751271
"19698" NA "Rosenbaum" 0.119860736662964
"19699" NA "Rosenbaum" 0.0349602883787541
"19700" NA "Rosenbaum" 0.0394719682182332
"19701" NA "Rosenbaum" 0.803504852987654
"19702" NA "Rosenbaum" 0.512866670929714
"19703" NA "Rosenbaum" 0.71830656290871
"19704" NA "Rosenbaum" 0.881004427814717
"19705" NA "Rosenbaum" 0.723249723917702
"19706" NA "Rosenbaum" 0.0854700330433529
"19707" NA "Rosenbaum" 0.550905452625596
"19708" NA "Rosenbaum" 0.681899378040708
"19709" NA "Rosenbaum" 0.0299404091880144
"19710" NA "Rosenbaum" 0.939943046134011
"19711" NA "Rosenbaum" 0.359412796925557
"19712" NA "Rosenbaum" 0.952687627198225
"19713" NA "Rosenbaum" 0.337440792947439
"19714" NA "Rosenbaum" 0.313784337990192
"19715" NA "Rosenbaum" 0.471956629016541
"19716" NA "Rosenbaum" 0.421016660295133
"19717" NA "Rosenbaum" 0.537529639798285
"19718" NA "Rosenbaum" 0.159609886247132
"19719" NA "Rosenbaum" 0.196264419910562
"19720" NA "Rosenbaum" 0.650173600088225
"19721" NA "Rosenbaum" 0.661220900429538
"19722" NA "Rosenbaum" 0.322355855097871
"19723" NA "Rosenbaum" 0.308994133669461
"19724" NA "Rosenbaum" 0.649497485643475
"19725" NA "Rosenbaum" 0.220281837352089
"19726" NA "Rosenbaum" 0.386476626702264
"19727" NA "Rosenbaum" 0.0708232971078837
"19728" NA "Rosenbaum" 0.938407374336256
"19729" NA "Rosenbaum" 0.783675191940468
"19730" NA "Rosenbaum" 0.14291142099193
"19731" NA "Rosenbaum" 0.144693706567032
"19732" NA "Rosenbaum" 0.571316992340559
"19733" NA "Rosenbaum" 0.476551962269746
"19734" NA "Rosenbaum" 0.490632287024676
"19735" NA "Rosenbaum" 0.518458704062255
"19736" NA "Rosenbaum" 0.0273734522596403
"19737" NA "Rosenbaum" 0.195061076512466
"19738" NA "Rosenbaum" 0.323821941944001
"19739" NA "Rosenbaum" 0.926354991249959
"19740" NA "Rosenbaum" 0.992978258451614
"19741" NA "Rosenbaum" 0.0730320592292188
"19742" NA "Rosenbaum" 0.00321157592329202
"19743" NA "Rosenbaum" 0.372302455397323
"19744" NA "Rosenbaum" 0.646141649955517
"19745" NA "Rosenbaum" 0.979546777330421
"19746" NA "Rosenbaum" 0.678210250430958
"19747" NA "Rosenbaum" 0.878513041345257
"19748" NA "Rosenbaum" 0.816324786496094
"19749" NA "Rosenbaum" 0.14078087327351
"19750" NA "Rosenbaum" 0.768649056038752
"19751" NA "Rosenbaum" 0.600730073940201
"19752" NA "Rosenbaum" 0.563868116053337
"19753" NA "Rosenbaum" 0.801554508517459
"19754" NA "Rosenbaum" 0.57400333032374
"19755" NA "Rosenbaum" 0.366239878174233
"19756" NA "Rosenbaum" 0.233809745007161
"19757" NA "Rosenbaum" 0.173778417121712
"19758" NA "Rosenbaum" 0.928116544677225
"19759" NA "Rosenbaum" 0.0095021535026043
"19760" NA "Rosenbaum" 0.748391966924787
"19761" NA "Rosenbaum" 0.774059077125588
"19762" NA "Rosenbaum" 0.0212716030360158
"19763" NA "Rosenbaum" 0.0266014214917591
"19764" NA "Rosenbaum" 0.422640188011108
"19765" NA "Rosenbaum" 0.957956102882121
"19766" NA "Rosenbaum" 0.446692621228661
"19767" NA "Rosenbaum" 0.00231674143228067
"19768" NA "Rosenbaum" 0.784885666526164
"19769" NA "Rosenbaum" 0.169138620302719
"19770" NA "Rosenbaum" 0.647803288756529
"19771" NA "Rosenbaum" 0.0587936493491354
"19772" NA "Rosenbaum" 0.284146584820095
"19773" NA "Rosenbaum" 0.678001455880669
"19774" NA "Rosenbaum" 0.0766297480819285
"19775" NA "Rosenbaum" 0.340674583019598
"19776" NA "Rosenbaum" 0.0267046017794841
"19777" NA "Rosenbaum" 0.516200297158081
"19778" NA "Rosenbaum" 0.202373318850232
"19779" NA "Rosenbaum" 0.635783702665515
"19780" NA "Rosenbaum" 0.179263440024344
"19781" NA "Rosenbaum" 0.370567705216964
"19782" NA "Rosenbaum" 0.80163739633913
"19783" NA "Rosenbaum" 0.265689896049912
"19784" NA "Rosenbaum" 0.0734291885745331
"19785" NA "Rosenbaum" 0.0332777428587636
"19786" NA "Rosenbaum" 0.0113033679051566
"19787" NA "Rosenbaum" 0.905692855880515
"19788" NA "Rosenbaum" 0.288669774628823
"19789" NA "Rosenbaum" 0.0460552293967249
"19790" NA "Rosenbaum" 0.733523989832616
"19791" NA "Rosenbaum" 0.913773328578397
"19792" NA "Rosenbaum" 0.00252725004058663
"19793" NA "Rosenbaum" 0.978365972111333
"19794" NA "Rosenbaum" 0.334832414010663
"19795" NA "Rosenbaum" 0.642194792391271
"19796" NA "Rosenbaum" 0.241188141503097
"19797" NA "Rosenbaum" 0.286580784331905
"19798" NA "Rosenbaum" 0.650169970530685
"19799" NA "Rosenbaum" 0.145393653832724
"19800" NA "Rosenbaum" 0.567459164015489
"19801" NA "Rosenbaum" 0.581010446920301
"19802" NA "Rosenbaum" 0.852003034310655
"19803" NA "Rosenbaum" 0.358704391486907
"19804" NA "Rosenbaum" 0.0421171463683156
"19805" NA "Rosenbaum" 0.255034098341314
"19806" NA "Rosenbaum" 0.00901169477557473
"19807" NA "Rosenbaum" 0.0334790083107936
"19808" NA "Rosenbaum" 0.331331456689042
"19809" NA "Rosenbaum" 0.25142028947751
"19810" NA "Rosenbaum" 0.0628957370341636
"19811" NA "Rosenbaum" 0.192046763102018
"19812" NA "Rosenbaum" 0.0802715026012206
"19813" NA "Rosenbaum" 0.188293847023604
"19814" NA "Rosenbaum" 0.816590461257973
"19815" NA "Rosenbaum" 0.238063033265229
"19816" NA "Rosenbaum" 0.754693592717553
"19817" NA "Rosenbaum" 0.826183083861631
"19818" NA "Rosenbaum" 0.0038843954686909
"19819" NA "Rosenbaum" 0.0109489067319193
"19820" NA "Rosenbaum" 0.354369024210163
"19821" NA "Rosenbaum" 0.0697179007315143
"19822" NA "Rosenbaum" 0.893467755160811
"19823" NA "Rosenbaum" 0.236420976140032
"19824" NA "Rosenbaum" 0.564941018648097
"19825" NA "Rosenbaum" 0.29383228402068
"19826" NA "Rosenbaum" 0.577861281515912
"19827" NA "Rosenbaum" 0.208445472344577
"19828" NA "Rosenbaum" 0.0296520695942788
"19829" NA "Rosenbaum" 0.195036642484678
"19830" NA "Rosenbaum" 0.0488141261372002
"19831" NA "Rosenbaum" 0.393911096341293
"19832" NA "Rosenbaum" 0.578578253748911
"19833" NA "Rosenbaum" 0.568215702772969
"19834" NA "Rosenbaum" 0.40431967358069
"19835" NA "Rosenbaum" 0.511477682791762
"19836" NA "Rosenbaum" 0.272261067776929
"19837" NA "Rosenbaum" 0.111505244478276
"19838" NA "Rosenbaum" 0.712533869277299
"19839" NA "Rosenbaum" 0.553816870218924
"19840" NA "Rosenbaum" 0.195806086550875
"19841" NA "Rosenbaum" 0.473524092156799
"19842" NA "Rosenbaum" 0.523332672262251
"19843" NA "Rosenbaum" 0.92791962800476
"19844" NA "Rosenbaum" 0.149794953308468
"19845" NA "Rosenbaum" 0.745108502749277
"19846" NA "Rosenbaum" 0.710224651433247
"19847" NA "Rosenbaum" 0.0659326057395542
"19848" NA "Rosenbaum" 0.582535619682562
"19849" NA "Rosenbaum" 0.63943247400218
"19850" NA "Rosenbaum" 0.988672409564405
"19851" NA "Rosenbaum" 0.503415018616347
"19852" NA "Rosenbaum" 0.711274757395577
"19853" NA "Rosenbaum" 0.139027573774327
"19854" NA "Rosenbaum" 0.374673767648298
"19855" NA "Rosenbaum" 0.0153107651969124
"19856" NA "Rosenbaum" 0.00677689002849946
"19857" NA "Rosenbaum" 0.748781843558746
"19858" NA "Rosenbaum" 0.580638678963179
"19859" NA "Rosenbaum" 0.0650677377133233
"19860" NA "Rosenbaum" 0.883086574519796
"19861" NA "Rosenbaum" 0.00306060619282822
"19862" NA "Rosenbaum" 0.265624878671566
"19863" NA "Rosenbaum" 0.134606382522587
"19864" NA "Rosenbaum" 0.501602136576102
"19865" NA "Rosenbaum" 0.313771181072894
"19866" NA "Rosenbaum" 0.284273051335156
"19867" NA "Rosenbaum" 0.351916917675708
"19868" NA "Rosenbaum" 0.295176386342563
"19869" NA "Rosenbaum" 0.594595682842125
"19870" NA "Rosenbaum" 0.188697563249772
"19871" NA "Rosenbaum" 0.0383223954160719
"19872" NA "Rosenbaum" 0.420301910823508
"19873" NA "Rosenbaum" 0.215832596923196
"19874" NA "Rosenbaum" 0.11057492087345
"19875" NA "Rosenbaum" 0.483643543822313
"19876" NA "Rosenbaum" 0.290778706931628
"19877" NA "Rosenbaum" 0.191589487541789
"19878" NA "Rosenbaum" 0.0303086099804313
"19879" NA "Rosenbaum" 0.563999335045982
"19880" NA "Rosenbaum" 0.142077208778363
"19881" NA "Rosenbaum" 0.345353618240756
"19882" NA "Rosenbaum" 0.397923091265438
"19883" NA "Rosenbaum" 0.0449653584771788
"19884" NA "Rosenbaum" 0.434650514799713
"19885" NA "Rosenbaum" 0.785250117521685
"19886" NA "Rosenbaum" 0.059089711157557
"19887" NA "Rosenbaum" 0.356334253977822
"19888" NA "Rosenbaum" 0.449253713687199
"19889" NA "Rosenbaum" 0.155715665888437
"19890" NA "Rosenbaum" 0.0478474863825966
"19891" NA "Rosenbaum" 0.205942411557681
"19892" NA "Rosenbaum" 0.798796172125825
"19893" NA "Rosenbaum" 0.685491694727812
"19894" NA "Rosenbaum" 0.453211806171721
"19895" NA "Rosenbaum" 0.00728495190354894
"19896" NA "Rosenbaum" 0.0792108259847195
"19897" NA "Rosenbaum" 0.962636292782801
"19898" NA "Rosenbaum" 0.619676175959057
"19899" NA "Rosenbaum" 0.778697285223781
"19900" NA "Rosenbaum" 0.749062885947177
"19901" NA "Rosenbaum" 0.613870712444972
"19902" NA "Rosenbaum" 0.0647296666598753
"19903" NA "Rosenbaum" 0.0843916366218211
"19904" NA "Rosenbaum" 0.811903731921806
"19905" NA "Rosenbaum" 0.0416041918059329
"19906" NA "Rosenbaum" 0.237971459838746
"19907" NA "Rosenbaum" 0.874159790335957
"19908" NA "Rosenbaum" 0.734874745191854
"19909" NA "Rosenbaum" 0.36858392307866
"19910" NA "Rosenbaum" 0.116497562442753
"19911" NA "Rosenbaum" 0.463901999338938
"19912" NA "Rosenbaum" 0.417185563603999
"19913" NA "Rosenbaum" 0.37232083896115
"19914" NA "Rosenbaum" 0.536155711748919
"19915" NA "Rosenbaum" 0.0704251025789036
"19916" NA "Rosenbaum" 0.493166888609183
"19917" NA "Rosenbaum" 0.187512320738281
"19918" NA "Rosenbaum" 0.176178455315627
"19919" NA "Rosenbaum" 0.0704749957858957
"19920" NA "Rosenbaum" 0.705628379112544
"19921" NA "Rosenbaum" 0.770835660731117
"19922" NA "Rosenbaum" 0.815666059581426
"19923" NA "Rosenbaum" 0.340831918547404
"19924" NA "Rosenbaum" 0.635867271571435
"19925" NA "Rosenbaum" 0.698687088284547
"19926" NA "Rosenbaum" 0.611655801164031
"19927" NA "Rosenbaum" 0.571127272252236
"19928" NA "Rosenbaum" 0.437139303824182
"19929" NA "Rosenbaum" 0.309926774335475
"19930" NA "Rosenbaum" 0.469172998551699
"19931" NA "Rosenbaum" 0.059041190177221
"19932" NA "Rosenbaum" 0.0757243541744834
"19933" NA "Rosenbaum" 0.0236580278473135
"19934" NA "Rosenbaum" 0.000892174970784643
"19935" NA "Rosenbaum" 0.390367625071489
"19936" NA "Rosenbaum" 0.901897055885738
"19937" NA "Rosenbaum" 0.974930744913783
"19938" NA "Rosenbaum" 0.252672723402152
"19939" NA "Rosenbaum" 0.925633176702957
"19940" NA "Rosenbaum" 0.890641567811731
"19941" NA "Rosenbaum" 0.803219224593809
"19942" NA "Rosenbaum" 0.639449016285234
"19943" NA "Rosenbaum" 0.185409140520921
"19944" NA "Rosenbaum" 0.195580315610693
"19945" NA "Rosenbaum" 0.924439211164265
"19946" NA "Rosenbaum" 0.0454495504883872
"19947" NA "Rosenbaum" 0.473466543006763
"19948" NA "Rosenbaum" 0.661556713237201
"19949" NA "Rosenbaum" 0.760934926034897
"19950" NA "Rosenbaum" 0.61981095651927
"19951" NA "Rosenbaum" 0.601291672694931
"19952" NA "Rosenbaum" 0.813259888703554
"19953" NA "Rosenbaum" 0.247252761004393
"19954" NA "Rosenbaum" 0.724056612939505
"19955" NA "Rosenbaum" 0.885139809691655
"19956" NA "Rosenbaum" 0.1363909299435
"19957" NA "Rosenbaum" 0.653642839189122
"19958" NA "Rosenbaum" 0.128475590898075
"19959" NA "Rosenbaum" 0.99980936820373
"19960" NA "Rosenbaum" 0.701013763244587
"19961" NA "Rosenbaum" 0.943568209454073
"19962" NA "Rosenbaum" 0.0752507224218186
"19963" NA "Rosenbaum" 0.352343621577635
"19964" NA "Rosenbaum" 0.829950679252382
"19965" NA "Rosenbaum" 0.00330211302851802
"19966" NA "Rosenbaum" 0.899847172066689
"19967" NA "Rosenbaum" 0.875861355577369
"19968" NA "Rosenbaum" 0.0918795609894718
"19969" NA "Rosenbaum" 0.629068653620271
"19970" NA "Rosenbaum" 0.943627956955017
"19971" NA "Rosenbaum" 0.0212755280137347
"19972" NA "Rosenbaum" 0.51451672204327
"19973" NA "Rosenbaum" 0.431533496158924
"19974" NA "Rosenbaum" 0.303710906850879
"19975" NA "Rosenbaum" 0.890372957804474
"19976" NA "Rosenbaum" 0.156933936826195
"19977" NA "Rosenbaum" 0.101332649724254
"19978" NA "Rosenbaum" 0.316289349504158
"19979" NA "Rosenbaum" 0.103487061859065
"19980" NA "Rosenbaum" 0.643807222319096
"19981" NA "Rosenbaum" 0.656803842479645
"19982" NA "Rosenbaum" 0.326459508979267
"19983" NA "Rosenbaum" 0.725925746889693
"19984" NA "Rosenbaum" 0.0366119023217673
"19985" NA "Rosenbaum" 0.00287569257088771
"19986" NA "Rosenbaum" 0.368739089803838
"19987" NA "Rosenbaum" 0.0301032695613868
"19988" NA "Rosenbaum" 0.272750090874941
"19989" NA "Rosenbaum" 0.00536379734328496
"19990" NA "Rosenbaum" 0.100444359622055
"19991" NA "Rosenbaum" 0.651425626397996
"19992" NA "Rosenbaum" 0.370413993429515
"19993" NA "Rosenbaum" 0.0392362705311518
"19994" NA "Rosenbaum" 0.00467574604724241
"19995" NA "Rosenbaum" 0.945123991294014
"19996" NA "Rosenbaum" 0.0809911401408012
"19997" NA "Rosenbaum" 0.407552500927943
"19998" NA "Rosenbaum" 0.00956204697753593
"19999" NA "Rosenbaum" 0.320864087478021
"20000" NA "Rosenbaum" 0.150906540412397


==> Graphs/pvaluesnull_humor_N100.txt <==
"factor1" "factor2" "frt_pv"
"1" "Unstudentized" "Neyman" 0.046
"2" "Unstudentized" "Neyman" 0.096
"3" "Unstudentized" "Neyman" 0.242
"4" "Unstudentized" "Neyman" 0
"5" "Unstudentized" "Neyman" 0.23
"6" "Unstudentized" "Neyman" 0.482
"7" "Unstudentized" "Neyman" 0.386
"8" "Unstudentized" "Neyman" 0.606
"9" "Unstudentized" "Neyman" 0.966
"10" "Unstudentized" "Neyman" 0.058
"11" "Unstudentized" "Neyman" 0.114
"12" "Unstudentized" "Neyman" 0.908
"13" "Unstudentized" "Neyman" 0.02
"14" "Unstudentized" "Neyman" 0.4
"15" "Unstudentized" "Neyman" 0.002
"16" "Unstudentized" "Neyman" 0.344
"17" "Unstudentized" "Neyman" 0.516
"18" "Unstudentized" "Neyman" 0.29
"19" "Unstudentized" "Neyman" 0.676
"20" "Unstudentized" "Neyman" 0.366
"21" "Unstudentized" "Neyman" 0.608
"22" "Unstudentized" "Neyman" 0.784
"23" "Unstudentized" "Neyman" 0.524
"24" "Unstudentized" "Neyman" 0.568
"25" "Unstudentized" "Neyman" 0.012
"26" "Unstudentized" "Neyman" 0.776
"27" "Unstudentized" "Neyman" 0.86
"28" "Unstudentized" "Neyman" 0.016
"29" "Unstudentized" "Neyman" 0.568
"30" "Unstudentized" "Neyman" 0.534
"31" "Unstudentized" "Neyman" 0.69
"32" "Unstudentized" "Neyman" 0.442
"33" "Unstudentized" "Neyman" 0.76
"34" "Unstudentized" "Neyman" 0.07
"35" "Unstudentized" "Neyman" 0.004
"36" "Unstudentized" "Neyman" 0.002
"37" "Unstudentized" "Neyman" 0.842
"38" "Unstudentized" "Neyman" 0.636
"39" "Unstudentized" "Neyman" 0
"40" "Unstudentized" "Neyman" 0.592
"41" "Unstudentized" "Neyman" 0.328
"42" "Unstudentized" "Neyman" 0.238
"43" "Unstudentized" "Neyman" 0.344
"44" "Unstudentized" "Neyman" 0.68
"45" "Unstudentized" "Neyman" 0.144
"46" "Unstudentized" "Neyman" 0.81
"47" "Unstudentized" "Neyman" 0.646
"48" "Unstudentized" "Neyman" 0.038
"49" "Unstudentized" "Neyman" 0.666
"50" "Unstudentized" "Neyman" 0.954
"51" "Unstudentized" "Neyman" 0.788
"52" "Unstudentized" "Neyman" 0.72
"53" "Unstudentized" "Neyman" 0.468
"54" "Unstudentized" "Neyman" 0.342
"55" "Unstudentized" "Neyman" 0.558
"56" "Unstudentized" "Neyman" 0.98
"57" "Unstudentized" "Neyman" 0.876
"58" "Unstudentized" "Neyman" 0.36
"59" "Unstudentized" "Neyman" 0.264
"60" "Unstudentized" "Neyman" 0.516
"61" "Unstudentized" "Neyman" 0.582
"62" "Unstudentized" "Neyman" 0.842
"63" "Unstudentized" "Neyman" 0.034
"64" "Unstudentized" "Neyman" 0.374
"65" "Unstudentized" "Neyman" 0.236
"66" "Unstudentized" "Neyman" 0.528
"67" "Unstudentized" "Neyman" 0.722
"68" "Unstudentized" "Neyman" 0.444
"69" "Unstudentized" "Neyman" 0.146
"70" "Unstudentized" "Neyman" 0.626
"71" "Unstudentized" "Neyman" 0.718
"72" "Unstudentized" "Neyman" 0.708
"73" "Unstudentized" "Neyman" 0.508
"74" "Unstudentized" "Neyman" 0.084
"75" "Unstudentized" "Neyman" 0.014
"76" "Unstudentized" "Neyman" 0.238
"77" "Unstudentized" "Neyman" 0.12
"78" "Unstudentized" "Neyman" 0.136
"79" "Unstudentized" "Neyman" 0.034
"80" "Unstudentized" "Neyman" 0.074
"81" "Unstudentized" "Neyman" 0.272
"82" "Unstudentized" "Neyman" 0.136
"83" "Unstudentized" "Neyman" 0.068
"84" "Unstudentized" "Neyman" 0.414
"85" "Unstudentized" "Neyman" 0.48
"86" "Unstudentized" "Neyman" 0.222
"87" "Unstudentized" "Neyman" 0.91
"88" "Unstudentized" "Neyman" 0.636
"89" "Unstudentized" "Neyman" 0.02
"90" "Unstudentized" "Neyman" 0.652
"91" "Unstudentized" "Neyman" 0.016
"92" "Unstudentized" "Neyman" 0.542
"93" "Unstudentized" "Neyman" 0.59
"94" "Unstudentized" "Neyman" 0.566
"95" "Unstudentized" "Neyman" 0.156
"96" "Unstudentized" "Neyman" 0.012
"97" "Unstudentized" "Neyman" 0.198
"98" "Unstudentized" "Neyman" 0.726
"99" "Unstudentized" "Neyman" 0.706
"100" "Unstudentized" "Neyman" 0.558
"101" "Unstudentized" "Neyman" 0.098
"102" "Unstudentized" "Neyman" 0.108
"103" "Unstudentized" "Neyman" 0.036
"104" "Unstudentized" "Neyman" 0.824
"105" "Unstudentized" "Neyman" 0.434
"106" "Unstudentized" "Neyman" 0.912
"107" "Unstudentized" "Neyman" 0.68
"108" "Unstudentized" "Neyman" 0.484
"109" "Unstudentized" "Neyman" 0.04
"110" "Unstudentized" "Neyman" 0.92
"111" "Unstudentized" "Neyman" 0.91
"112" "Unstudentized" "Neyman" 0.124
"113" "Unstudentized" "Neyman" 0.634
"114" "Unstudentized" "Neyman" 0.35
"115" "Unstudentized" "Neyman" 0.018
"116" "Unstudentized" "Neyman" 0.844
"117" "Unstudentized" "Neyman" 0.262
"118" "Unstudentized" "Neyman" 0.252
"119" "Unstudentized" "Neyman" 0.992
"120" "Unstudentized" "Neyman" 0.368
"121" "Unstudentized" "Neyman" 0.352
"122" "Unstudentized" "Neyman" 0.29
"123" "Unstudentized" "Neyman" 0.002
"124" "Unstudentized" "Neyman" 0.81
"125" "Unstudentized" "Neyman" 0.932
"126" "Unstudentized" "Neyman" 0.676
"127" "Unstudentized" "Neyman" 0.4
"128" "Unstudentized" "Neyman" 0.498
"129" "Unstudentized" "Neyman" 0.922
"130" "Unstudentized" "Neyman" 0.078
"131" "Unstudentized" "Neyman" 0.02
"132" "Unstudentized" "Neyman" 0.198
"133" "Unstudentized" "Neyman" 0.284
"134" "Unstudentized" "Neyman" 0.298
"135" "Unstudentized" "Neyman" 0.69
"136" "Unstudentized" "Neyman" 0.596
"137" "Unstudentized" "Neyman" 0.026
"138" "Unstudentized" "Neyman" 0.058
"139" "Unstudentized" "Neyman" 0.168
"140" "Unstudentized" "Neyman" 0.304
"141" "Unstudentized" "Neyman" 0.148
"142" "Unstudentized" "Neyman" 0.476
"143" "Unstudentized" "Neyman" 0.696
"144" "Unstudentized" "Neyman" 0.648
"145" "Unstudentized" "Neyman" 0.154
"146" "Unstudentized" "Neyman" 0.22
"147" "Unstudentized" "Neyman" 0.094
"148" "Unstudentized" "Neyman" 0.294
"149" "Unstudentized" "Neyman" 0.2
"150" "Unstudentized" "Neyman" 0.11
"151" "Unstudentized" "Neyman" 0.024
"152" "Unstudentized" "Neyman" 0.042
"153" "Unstudentized" "Neyman" 0
"154" "Unstudentized" "Neyman" 0.064
"155" "Unstudentized" "Neyman" 0.046
"156" "Unstudentized" "Neyman" 0.536
"157" "Unstudentized" "Neyman" 0.92
"158" "Unstudentized" "Neyman" 0.136
"159" "Unstudentized" "Neyman" 0.102
"160" "Unstudentized" "Neyman" 0.902
"161" "Unstudentized" "Neyman" 0.896
"162" "Unstudentized" "Neyman" 0.614
"163" "Unstudentized" "Neyman" 0.1
"164" "Unstudentized" "Neyman" 0.976
"165" "Unstudentized" "Neyman" 0.638
"166" "Unstudentized" "Neyman" 1
"167" "Unstudentized" "Neyman" 0.278
"168" "Unstudentized" "Neyman" 0.918
"169" "Unstudentized" "Neyman" 0.116
"170" "Unstudentized" "Neyman" 0.342
"171" "Unstudentized" "Neyman" 0.622
"172" "Unstudentized" "Neyman" 0.536
"173" "Unstudentized" "Neyman" 0.364
"174" "Unstudentized" "Neyman" 0.24
"175" "Unstudentized" "Neyman" 0.74
"176" "Unstudentized" "Neyman" 0.058
"177" "Unstudentized" "Neyman" 0.636
"178" "Unstudentized" "Neyman" 0.168
"179" "Unstudentized" "Neyman" 0.538
"180" "Unstudentized" "Neyman" 0.17
"181" "Unstudentized" "Neyman" 0.046
"182" "Unstudentized" "Neyman" 0.83
"183" "Unstudentized" "Neyman" 0.258
"184" "Unstudentized" "Neyman" 0.356
"185" "Unstudentized" "Neyman" 0
"186" "Unstudentized" "Neyman" 0.118
"187" "Unstudentized" "Neyman" 0.806
"188" "Unstudentized" "Neyman" 0.98
"189" "Unstudentized" "Neyman" 0.002
"190" "Unstudentized" "Neyman" 0.938
"191" "Unstudentized" "Neyman" 0.06
"192" "Unstudentized" "Neyman" 0.374
"193" "Unstudentized" "Neyman" 0.326
"194" "Unstudentized" "Neyman" 0.096
"195" "Unstudentized" "Neyman" 0.496
"196" "Unstudentized" "Neyman" 0.058
"197" "Unstudentized" "Neyman" 0.468
"198" "Unstudentized" "Neyman" 0.636
"199" "Unstudentized" "Neyman" 0.192
"200" "Unstudentized" "Neyman" 0.14
"201" "Unstudentized" "Neyman" 0.304
"202" "Unstudentized" "Neyman" 0.422
"203" "Unstudentized" "Neyman" 0.516
"204" "Unstudentized" "Neyman" 0.246
"205" "Unstudentized" "Neyman" 0.928
"206" "Unstudentized" "Neyman" 0.068
"207" "Unstudentized" "Neyman" 0.782
"208" "Unstudentized" "Neyman" 0.728
"209" "Unstudentized" "Neyman" 0.062
"210" "Unstudentized" "Neyman" 0.706
"211" "Unstudentized" "Neyman" 0.792
"212" "Unstudentized" "Neyman" 0.56
"213" "Unstudentized" "Neyman" 0.382
"214" "Unstudentized" "Neyman" 0.424
"215" "Unstudentized" "Neyman" 0.024
"216" "Unstudentized" "Neyman" 0.302
"217" "Unstudentized" "Neyman" 0.056
"218" "Unstudentized" "Neyman" 0.092
"219" "Unstudentized" "Neyman" 0.592
"220" "Unstudentized" "Neyman" 0.374
"221" "Unstudentized" "Neyman" 0.576
"222" "Unstudentized" "Neyman" 0.346
"223" "Unstudentized" "Neyman" 0.52
"224" "Unstudentized" "Neyman" 0.706
"225" "Unstudentized" "Neyman" 0.18
"226" "Unstudentized" "Neyman" 0.76
"227" "Unstudentized" "Neyman" 0.592
"228" "Unstudentized" "Neyman" 0.784
"229" "Unstudentized" "Neyman" 0.574
"230" "Unstudentized" "Neyman" 0.078
"231" "Unstudentized" "Neyman" 0.598
"232" "Unstudentized" "Neyman" 0.97
"233" "Unstudentized" "Neyman" 0.814
"234" "Unstudentized" "Neyman" 0.066
"235" "Unstudentized" "Neyman" 0.444
"236" "Unstudentized" "Neyman" 0.362
"237" "Unstudentized" "Neyman" 0.69
"238" "Unstudentized" "Neyman" 0.002
"239" "Unstudentized" "Neyman" 0.854
"240" "Unstudentized" "Neyman" 0.052
"241" "Unstudentized" "Neyman" 0.13
"242" "Unstudentized" "Neyman" 0.218
"243" "Unstudentized" "Neyman" 0.458
"244" "Unstudentized" "Neyman" 0.084
"245" "Unstudentized" "Neyman" 0.83
"246" "Unstudentized" "Neyman" 0.17
"247" "Unstudentized" "Neyman" 0.006
"248" "Unstudentized" "Neyman" 0.85
"249" "Unstudentized" "Neyman" 0.136
"250" "Unstudentized" "Neyman" 0.418
"251" "Unstudentized" "Neyman" 0.344
"252" "Unstudentized" "Neyman" 0.758
"253" "Unstudentized" "Neyman" 0.082
"254" "Unstudentized" "Neyman" 0.252
"255" "Unstudentized" "Neyman" 0.032
"256" "Unstudentized" "Neyman" 0.958
"257" "Unstudentized" "Neyman" 0.948
"258" "Unstudentized" "Neyman" 0.136
"259" "Unstudentized" "Neyman" 0.31
"260" "Unstudentized" "Neyman" 0.532
"261" "Unstudentized" "Neyman" 0.482
"262" "Unstudentized" "Neyman" 0.072
"263" "Unstudentized" "Neyman" 0.366
"264" "Unstudentized" "Neyman" 0.014
"265" "Unstudentized" "Neyman" 0.666
"266" "Unstudentized" "Neyman" 0.078
"267" "Unstudentized" "Neyman" 0.352
"268" "Unstudentized" "Neyman" 0.462
"269" "Unstudentized" "Neyman" 0.908
"270" "Unstudentized" "Neyman" 0.854
"271" "Unstudentized" "Neyman" 0.534
"272" "Unstudentized" "Neyman" 0.24
"273" "Unstudentized" "Neyman" 0.504
"274" "Unstudentized" "Neyman" 0.314
"275" "Unstudentized" "Neyman" 0.378
"276" "Unstudentized" "Neyman" 0.604
"277" "Unstudentized" "Neyman" 0.334
"278" "Unstudentized" "Neyman" 0.722
"279" "Unstudentized" "Neyman" 0.13
"280" "Unstudentized" "Neyman" 0.768
"281" "Unstudentized" "Neyman" 0.522
"282" "Unstudentized" "Neyman" 0.578
"283" "Unstudentized" "Neyman" 0.344
"284" "Unstudentized" "Neyman" 0.456
"285" "Unstudentized" "Neyman" 0.49
"286" "Unstudentized" "Neyman" 0.006
"287" "Unstudentized" "Neyman" 0.752
"288" "Unstudentized" "Neyman" 0.118
"289" "Unstudentized" "Neyman" 0.058
"290" "Unstudentized" "Neyman" 0.56
"291" "Unstudentized" "Neyman" 0.174
"292" "Unstudentized" "Neyman" 0.512
"293" "Unstudentized" "Neyman" 0.112
"294" "Unstudentized" "Neyman" 0.202
"295" "Unstudentized" "Neyman" 0.148
"296" "Unstudentized" "Neyman" 0.44
"297" "Unstudentized" "Neyman" 0.908
"298" "Unstudentized" "Neyman" 0.012
"299" "Unstudentized" "Neyman" 0.184
"300" "Unstudentized" "Neyman" 0.378
"301" "Unstudentized" "Neyman" 0.648
"302" "Unstudentized" "Neyman" 0.71
"303" "Unstudentized" "Neyman" 0.372
"304" "Unstudentized" "Neyman" 0.576
"305" "Unstudentized" "Neyman" 0.99
"306" "Unstudentized" "Neyman" 0.078
"307" "Unstudentized" "Neyman" 0.588
"308" "Unstudentized" "Neyman" 0.014
"309" "Unstudentized" "Neyman" 0.642
"310" "Unstudentized" "Neyman" 0.508
"311" "Unstudentized" "Neyman" 0.178
"312" "Unstudentized" "Neyman" 0.714
"313" "Unstudentized" "Neyman" 0.714
"314" "Unstudentized" "Neyman" 0.73
"315" "Unstudentized" "Neyman" 0.604
"316" "Unstudentized" "Neyman" 0.392
"317" "Unstudentized" "Neyman" 0.302
"318" "Unstudentized" "Neyman" 0.588
"319" "Unstudentized" "Neyman" 0.048
"320" "Unstudentized" "Neyman" 0.204
"321" "Unstudentized" "Neyman" 0.138
"322" "Unstudentized" "Neyman" 0.3
"323" "Unstudentized" "Neyman" 0
"324" "Unstudentized" "Neyman" 0.378
"325" "Unstudentized" "Neyman" 0.504
"326" "Unstudentized" "Neyman" 0.13
"327" "Unstudentized" "Neyman" 0.7
"328" "Unstudentized" "Neyman" 0.378
"329" "Unstudentized" "Neyman" 0.312
"330" "Unstudentized" "Neyman" 0.566
"331" "Unstudentized" "Neyman" 0.454
"332" "Unstudentized" "Neyman" 0.44
"333" "Unstudentized" "Neyman" 0.674
"334" "Unstudentized" "Neyman" 0.454
"335" "Unstudentized" "Neyman" 0.088
"336" "Unstudentized" "Neyman" 0.392
"337" "Unstudentized" "Neyman" 0.47
"338" "Unstudentized" "Neyman" 0.006
"339" "Unstudentized" "Neyman" 0.16
"340" "Unstudentized" "Neyman" 0.874
"341" "Unstudentized" "Neyman" 0.592
"342" "Unstudentized" "Neyman" 0.194
"343" "Unstudentized" "Neyman" 0.124
"344" "Unstudentized" "Neyman" 0.412
"345" "Unstudentized" "Neyman" 0.724
"346" "Unstudentized" "Neyman" 0.774
"347" "Unstudentized" "Neyman" 0.96
"348" "Unstudentized" "Neyman" 0.134
"349" "Unstudentized" "Neyman" 0.884
"350" "Unstudentized" "Neyman" 0.116
"351" "Unstudentized" "Neyman" 0.62
"352" "Unstudentized" "Neyman" 0.928
"353" "Unstudentized" "Neyman" 0.8
"354" "Unstudentized" "Neyman" 0.724
"355" "Unstudentized" "Neyman" 0.198
"356" "Unstudentized" "Neyman" 0.144
"357" "Unstudentized" "Neyman" 0.14
"358" "Unstudentized" "Neyman" 0.288
"359" "Unstudentized" "Neyman" 0.53
"360" "Unstudentized" "Neyman" 0.846
"361" "Unstudentized" "Neyman" 0.81
"362" "Unstudentized" "Neyman" 0.266
"363" "Unstudentized" "Neyman" 0
"364" "Unstudentized" "Neyman" 0.778
"365" "Unstudentized" "Neyman" 0.288
"366" "Unstudentized" "Neyman" 0.084
"367" "Unstudentized" "Neyman" 0.124
"368" "Unstudentized" "Neyman" 0.344
"369" "Unstudentized" "Neyman" 0.816
"370" "Unstudentized" "Neyman" 0.594
"371" "Unstudentized" "Neyman" 0.052
"372" "Unstudentized" "Neyman" 0.198
"373" "Unstudentized" "Neyman" 0.838
"374" "Unstudentized" "Neyman" 0.012
"375" "Unstudentized" "Neyman" 0.988
"376" "Unstudentized" "Neyman" 0.594
"377" "Unstudentized" "Neyman" 0.018
"378" "Unstudentized" "Neyman" 0.134
"379" "Unstudentized" "Neyman" 0.308
"380" "Unstudentized" "Neyman" 0.824
"381" "Unstudentized" "Neyman" 0.006
"382" "Unstudentized" "Neyman" 0.998
"383" "Unstudentized" "Neyman" 0.012
"384" "Unstudentized" "Neyman" 0.73
"385" "Unstudentized" "Neyman" 0.208
"386" "Unstudentized" "Neyman" 0.714
"387" "Unstudentized" "Neyman" 0.984
"388" "Unstudentized" "Neyman" 0.324
"389" "Unstudentized" "Neyman" 0.064
"390" "Unstudentized" "Neyman" 0.21
"391" "Unstudentized" "Neyman" 0.434
"392" "Unstudentized" "Neyman" 0.316
"393" "Unstudentized" "Neyman" 0.852
"394" "Unstudentized" "Neyman" 0.342
"395" "Unstudentized" "Neyman" 0.96
"396" "Unstudentized" "Neyman" 0.782
"397" "Unstudentized" "Neyman" 0.476
"398" "Unstudentized" "Neyman" 0.528
"399" "Unstudentized" "Neyman" 0.964
"400" "Unstudentized" "Neyman" 0.37
"401" "Unstudentized" "Neyman" 0.31
"402" "Unstudentized" "Neyman" 0.01
"403" "Unstudentized" "Neyman" 0.952
"404" "Unstudentized" "Neyman" 0.178
"405" "Unstudentized" "Neyman" 0.03
"406" "Unstudentized" "Neyman" 0.726
"407" "Unstudentized" "Neyman" 0.032
"408" "Unstudentized" "Neyman" 0.17
"409" "Unstudentized" "Neyman" 0.6
"410" "Unstudentized" "Neyman" 0.726
"411" "Unstudentized" "Neyman" 0.084
"412" "Unstudentized" "Neyman" 0.552
"413" "Unstudentized" "Neyman" 0.996
"414" "Unstudentized" "Neyman" 0.356
"415" "Unstudentized" "Neyman" 0.214
"416" "Unstudentized" "Neyman" 0.432
"417" "Unstudentized" "Neyman" 0.442
"418" "Unstudentized" "Neyman" 0.242
"419" "Unstudentized" "Neyman" 0.736
"420" "Unstudentized" "Neyman" 0.686
"421" "Unstudentized" "Neyman" 0.356
"422" "Unstudentized" "Neyman" 0.954
"423" "Unstudentized" "Neyman" 0.192
"424" "Unstudentized" "Neyman" 0.832
"425" "Unstudentized" "Neyman" 0.068
"426" "Unstudentized" "Neyman" 0.004
"427" "Unstudentized" "Neyman" 0.074
"428" "Unstudentized" "Neyman" 0.042
"429" "Unstudentized" "Neyman" 0.286
"430" "Unstudentized" "Neyman" 0.552
"431" "Unstudentized" "Neyman" 0.778
"432" "Unstudentized" "Neyman" 0.9
"433" "Unstudentized" "Neyman" 0.03
"434" "Unstudentized" "Neyman" 0.158
"435" "Unstudentized" "Neyman" 0.012
"436" "Unstudentized" "Neyman" 0.236
"437" "Unstudentized" "Neyman" 0.664
"438" "Unstudentized" "Neyman" 0.294
"439" "Unstudentized" "Neyman" 0.044
"440" "Unstudentized" "Neyman" 0.07
"441" "Unstudentized" "Neyman" 0.62
"442" "Unstudentized" "Neyman" 0.556
"443" "Unstudentized" "Neyman" 0.892
"444" "Unstudentized" "Neyman" 0.698
"445" "Unstudentized" "Neyman" 0.668
"446" "Unstudentized" "Neyman" 0.708
"447" "Unstudentized" "Neyman" 0.7
"448" "Unstudentized" "Neyman" 0.186
"449" "Unstudentized" "Neyman" 0.434
"450" "Unstudentized" "Neyman" 0.582
"451" "Unstudentized" "Neyman" 0.394
"452" "Unstudentized" "Neyman" 0.736
"453" "Unstudentized" "Neyman" 0.278
"454" "Unstudentized" "Neyman" 0.954
"455" "Unstudentized" "Neyman" 0.282
"456" "Unstudentized" "Neyman" 0.24
"457" "Unstudentized" "Neyman" 0.996
"458" "Unstudentized" "Neyman" 0.718
"459" "Unstudentized" "Neyman" 0.112
"460" "Unstudentized" "Neyman" 0.206
"461" "Unstudentized" "Neyman" 0.072
"462" "Unstudentized" "Neyman" 0.098
"463" "Unstudentized" "Neyman" 0.1
"464" "Unstudentized" "Neyman" 0.068
"465" "Unstudentized" "Neyman" 0.054
"466" "Unstudentized" "Neyman" 0.342
"467" "Unstudentized" "Neyman" 0.796
"468" "Unstudentized" "Neyman" 0.722
"469" "Unstudentized" "Neyman" 0.494
"470" "Unstudentized" "Neyman" 0.886
"471" "Unstudentized" "Neyman" 0.298
"472" "Unstudentized" "Neyman" 0.572
"473" "Unstudentized" "Neyman" 0.056
"474" "Unstudentized" "Neyman" 0.756
"475" "Unstudentized" "Neyman" 0.074
"476" "Unstudentized" "Neyman" 0.818
"477" "Unstudentized" "Neyman" 0.964
"478" "Unstudentized" "Neyman" 0.128
"479" "Unstudentized" "Neyman" 0.102
"480" "Unstudentized" "Neyman" 0.05
"481" "Unstudentized" "Neyman" 0.41
"482" "Unstudentized" "Neyman" 0.578
"483" "Unstudentized" "Neyman" 0.002
"484" "Unstudentized" "Neyman" 0.006
"485" "Unstudentized" "Neyman" 0.408
"486" "Unstudentized" "Neyman" 0.198
"487" "Unstudentized" "Neyman" 0.044
"488" "Unstudentized" "Neyman" 0.98
"489" "Unstudentized" "Neyman" 0.318
"490" "Unstudentized" "Neyman" 0.068
"491" "Unstudentized" "Neyman" 0.81
"492" "Unstudentized" "Neyman" 0.868
"493" "Unstudentized" "Neyman" 0.154
"494" "Unstudentized" "Neyman" 0.608
"495" "Unstudentized" "Neyman" 0.372
"496" "Unstudentized" "Neyman" 0.73
"497" "Unstudentized" "Neyman" 0.182
"498" "Unstudentized" "Neyman" 0.204
"499" "Unstudentized" "Neyman" 0.596
"500" "Unstudentized" "Neyman" 0.044
"501" "Unstudentized" "Neyman" 0.832
"502" "Unstudentized" "Neyman" 0.068
"503" "Unstudentized" "Neyman" 0.32
"504" "Unstudentized" "Neyman" 0.15
"505" "Unstudentized" "Neyman" 0.508
"506" "Unstudentized" "Neyman" 0.618
"507" "Unstudentized" "Neyman" 0.362
"508" "Unstudentized" "Neyman" 0.596
"509" "Unstudentized" "Neyman" 0.718
"510" "Unstudentized" "Neyman" 0.526
"511" "Unstudentized" "Neyman" 0.614
"512" "Unstudentized" "Neyman" 0.06
"513" "Unstudentized" "Neyman" 0.836
"514" "Unstudentized" "Neyman" 0.448
"515" "Unstudentized" "Neyman" 0.598
"516" "Unstudentized" "Neyman" 0.266
"517" "Unstudentized" "Neyman" 0.542
"518" "Unstudentized" "Neyman" 0.552
"519" "Unstudentized" "Neyman" 0.55
"520" "Unstudentized" "Neyman" 0.342
"521" "Unstudentized" "Neyman" 0.712
"522" "Unstudentized" "Neyman" 0.912
"523" "Unstudentized" "Neyman" 0.852
"524" "Unstudentized" "Neyman" 0.148
"525" "Unstudentized" "Neyman" 0.156
"526" "Unstudentized" "Neyman" 0.222
"527" "Unstudentized" "Neyman" 0.454
"528" "Unstudentized" "Neyman" 0.08
"529" "Unstudentized" "Neyman" 0.982
"530" "Unstudentized" "Neyman" 0.454
"531" "Unstudentized" "Neyman" 0.47
"532" "Unstudentized" "Neyman" 0.298
"533" "Unstudentized" "Neyman" 0.458
"534" "Unstudentized" "Neyman" 0.05
"535" "Unstudentized" "Neyman" 0.362
"536" "Unstudentized" "Neyman" 0.296
"537" "Unstudentized" "Neyman" 0.634
"538" "Unstudentized" "Neyman" 0.886
"539" "Unstudentized" "Neyman" 0.484
"540" "Unstudentized" "Neyman" 0.096
"541" "Unstudentized" "Neyman" 0.494
"542" "Unstudentized" "Neyman" 0.04
"543" "Unstudentized" "Neyman" 0.134
"544" "Unstudentized" "Neyman" 0.1
"545" "Unstudentized" "Neyman" 0.044
"546" "Unstudentized" "Neyman" 0.69
"547" "Unstudentized" "Neyman" 0.93
"548" "Unstudentized" "Neyman" 0.38
"549" "Unstudentized" "Neyman" 0.328
"550" "Unstudentized" "Neyman" 0.338
"551" "Unstudentized" "Neyman" 0.81
"552" "Unstudentized" "Neyman" 0.556
"553" "Unstudentized" "Neyman" 0.142
"554" "Unstudentized" "Neyman" 0.438
"555" "Unstudentized" "Neyman" 0.114
"556" "Unstudentized" "Neyman" 0.262
"557" "Unstudentized" "Neyman" 0.88
"558" "Unstudentized" "Neyman" 0.834
"559" "Unstudentized" "Neyman" 0.834
"560" "Unstudentized" "Neyman" 0.146
"561" "Unstudentized" "Neyman" 0.684
"562" "Unstudentized" "Neyman" 0.442
"563" "Unstudentized" "Neyman" 0.378
"564" "Unstudentized" "Neyman" 0.182
"565" "Unstudentized" "Neyman" 0.044
"566" "Unstudentized" "Neyman" 0.52
"567" "Unstudentized" "Neyman" 0.846
"568" "Unstudentized" "Neyman" 0.54
"569" "Unstudentized" "Neyman" 0.048
"570" "Unstudentized" "Neyman" 0.572
"571" "Unstudentized" "Neyman" 0.208
"572" "Unstudentized" "Neyman" 0.676
"573" "Unstudentized" "Neyman" 0.07
"574" "Unstudentized" "Neyman" 0.006
"575" "Unstudentized" "Neyman" 0.04
"576" "Unstudentized" "Neyman" 0.874
"577" "Unstudentized" "Neyman" 0.06
"578" "Unstudentized" "Neyman" 0.762
"579" "Unstudentized" "Neyman" 0.078
"580" "Unstudentized" "Neyman" 0.176
"581" "Unstudentized" "Neyman" 0.172
"582" "Unstudentized" "Neyman" 0.412
"583" "Unstudentized" "Neyman" 0.018
"584" "Unstudentized" "Neyman" 0.338
"585" "Unstudentized" "Neyman" 0.71
"586" "Unstudentized" "Neyman" 0.118
"587" "Unstudentized" "Neyman" 0.838
"588" "Unstudentized" "Neyman" 0.688
"589" "Unstudentized" "Neyman" 0.088
"590" "Unstudentized" "Neyman" 0.326
"591" "Unstudentized" "Neyman" 0.594
"592" "Unstudentized" "Neyman" 0.594
"593" "Unstudentized" "Neyman" 0.508
"594" "Unstudentized" "Neyman" 0.238
"595" "Unstudentized" "Neyman" 0.966
"596" "Unstudentized" "Neyman" 0.75
"597" "Unstudentized" "Neyman" 0.276
"598" "Unstudentized" "Neyman" 0.542
"599" "Unstudentized" "Neyman" 0.3
"600" "Unstudentized" "Neyman" 0.514
"601" "Unstudentized" "Neyman" 0.146
"602" "Unstudentized" "Neyman" 0.112
"603" "Unstudentized" "Neyman" 0.102
"604" "Unstudentized" "Neyman" 0
"605" "Unstudentized" "Neyman" 0.11
"606" "Unstudentized" "Neyman" 0.398
"607" "Unstudentized" "Neyman" 0.554
"608" "Unstudentized" "Neyman" 0.764
"609" "Unstudentized" "Neyman" 0.446
"610" "Unstudentized" "Neyman" 0.004
"611" "Unstudentized" "Neyman" 0.416
"612" "Unstudentized" "Neyman" 0.846
"613" "Unstudentized" "Neyman" 0.712
"614" "Unstudentized" "Neyman" 0.97
"615" "Unstudentized" "Neyman" 0.29
"616" "Unstudentized" "Neyman" 0.714
"617" "Unstudentized" "Neyman" 0.01
"618" "Unstudentized" "Neyman" 0.752
"619" "Unstudentized" "Neyman" 0.204
"620" "Unstudentized" "Neyman" 0.032
"621" "Unstudentized" "Neyman" 0.57
"622" "Unstudentized" "Neyman" 0.528
"623" "Unstudentized" "Neyman" 0.012
"624" "Unstudentized" "Neyman" 0.408
"625" "Unstudentized" "Neyman" 0.554
"626" "Unstudentized" "Neyman" 0.286
"627" "Unstudentized" "Neyman" 0
"628" "Unstudentized" "Neyman" 0.316
"629" "Unstudentized" "Neyman" 0.48
"630" "Unstudentized" "Neyman" 0.122
"631" "Unstudentized" "Neyman" 0.32
"632" "Unstudentized" "Neyman" 0.674
"633" "Unstudentized" "Neyman" 0.004
"634" "Unstudentized" "Neyman" 0.31
"635" "Unstudentized" "Neyman" 0.856
"636" "Unstudentized" "Neyman" 0.048
"637" "Unstudentized" "Neyman" 0.744
"638" "Unstudentized" "Neyman" 0.212
"639" "Unstudentized" "Neyman" 0.086
"640" "Unstudentized" "Neyman" 0.104
"641" "Unstudentized" "Neyman" 0.466
"642" "Unstudentized" "Neyman" 0.814
"643" "Unstudentized" "Neyman" 0.842
"644" "Unstudentized" "Neyman" 0.51
"645" "Unstudentized" "Neyman" 0.808
"646" "Unstudentized" "Neyman" 0.11
"647" "Unstudentized" "Neyman" 0.88
"648" "Unstudentized" "Neyman" 0.23
"649" "Unstudentized" "Neyman" 0.848
"650" "Unstudentized" "Neyman" 0.024
"651" "Unstudentized" "Neyman" 0.768
"652" "Unstudentized" "Neyman" 0.75
"653" "Unstudentized" "Neyman" 0.106
"654" "Unstudentized" "Neyman" 0.02
"655" "Unstudentized" "Neyman" 0.016
"656" "Unstudentized" "Neyman" 0
"657" "Unstudentized" "Neyman" 0.186
"658" "Unstudentized" "Neyman" 0.446
"659" "Unstudentized" "Neyman" 0.088
"660" "Unstudentized" "Neyman" 0.148
"661" "Unstudentized" "Neyman" 0.934
"662" "Unstudentized" "Neyman" 0.304
"663" "Unstudentized" "Neyman" 0.39
"664" "Unstudentized" "Neyman" 0.294
"665" "Unstudentized" "Neyman" 0.316
"666" "Unstudentized" "Neyman" 0.146
"667" "Unstudentized" "Neyman" 0.196
"668" "Unstudentized" "Neyman" 0.412
"669" "Unstudentized" "Neyman" 0.446
"670" "Unstudentized" "Neyman" 0.634
"671" "Unstudentized" "Neyman" 0.894
"672" "Unstudentized" "Neyman" 0.15
"673" "Unstudentized" "Neyman" 0.668
"674" "Unstudentized" "Neyman" 0.366
"675" "Unstudentized" "Neyman" 0.732
"676" "Unstudentized" "Neyman" 0.904
"677" "Unstudentized" "Neyman" 0.906
"678" "Unstudentized" "Neyman" 0.262
"679" "Unstudentized" "Neyman" 0.824
"680" "Unstudentized" "Neyman" 0.078
"681" "Unstudentized" "Neyman" 0.78
"682" "Unstudentized" "Neyman" 0.426
"683" "Unstudentized" "Neyman" 0.226
"684" "Unstudentized" "Neyman" 0.068
"685" "Unstudentized" "Neyman" 0.488
"686" "Unstudentized" "Neyman" 0.588
"687" "Unstudentized" "Neyman" 0.094
"688" "Unstudentized" "Neyman" 0.572
"689" "Unstudentized" "Neyman" 0.89
"690" "Unstudentized" "Neyman" 0.17
"691" "Unstudentized" "Neyman" 0.87
"692" "Unstudentized" "Neyman" 0.764
"693" "Unstudentized" "Neyman" 0.832
"694" "Unstudentized" "Neyman" 0.436
"695" "Unstudentized" "Neyman" 0.144
"696" "Unstudentized" "Neyman" 0.274
"697" "Unstudentized" "Neyman" 0.112
"698" "Unstudentized" "Neyman" 0.5
"699" "Unstudentized" "Neyman" 0.022
"700" "Unstudentized" "Neyman" 0.648
"701" "Unstudentized" "Neyman" 0.838
"702" "Unstudentized" "Neyman" 0.174
"703" "Unstudentized" "Neyman" 0.44
"704" "Unstudentized" "Neyman" 0.01
"705" "Unstudentized" "Neyman" 0.328
"706" "Unstudentized" "Neyman" 0.18
"707" "Unstudentized" "Neyman" 0.16
"708" "Unstudentized" "Neyman" 0.892
"709" "Unstudentized" "Neyman" 0.234
"710" "Unstudentized" "Neyman" 0.066
"711" "Unstudentized" "Neyman" 0.634
"712" "Unstudentized" "Neyman" 0.466
"713" "Unstudentized" "Neyman" 0.16
"714" "Unstudentized" "Neyman" 0
"715" "Unstudentized" "Neyman" 0.818
"716" "Unstudentized" "Neyman" 0.49
"717" "Unstudentized" "Neyman" 0.73
"718" "Unstudentized" "Neyman" 0.002
"719" "Unstudentized" "Neyman" 0.414
"720" "Unstudentized" "Neyman" 0.368
"721" "Unstudentized" "Neyman" 0.032
"722" "Unstudentized" "Neyman" 0.058
"723" "Unstudentized" "Neyman" 0.934
"724" "Unstudentized" "Neyman" 0.148
"725" "Unstudentized" "Neyman" 0.338
"726" "Unstudentized" "Neyman" 0.166
"727" "Unstudentized" "Neyman" 0.424
"728" "Unstudentized" "Neyman" 0.48
"729" "Unstudentized" "Neyman" 0.084
"730" "Unstudentized" "Neyman" 0.498
"731" "Unstudentized" "Neyman" 0.212
"732" "Unstudentized" "Neyman" 0.484
"733" "Unstudentized" "Neyman" 0.85
"734" "Unstudentized" "Neyman" 0.078
"735" "Unstudentized" "Neyman" 0.578
"736" "Unstudentized" "Neyman" 0.348
"737" "Unstudentized" "Neyman" 0.942
"738" "Unstudentized" "Neyman" 0.734
"739" "Unstudentized" "Neyman" 0.902
"740" "Unstudentized" "Neyman" 0.698
"741" "Unstudentized" "Neyman" 0.504
"742" "Unstudentized" "Neyman" 0.142
"743" "Unstudentized" "Neyman" 0.244
"744" "Unstudentized" "Neyman" 0.98
"745" "Unstudentized" "Neyman" 0.276
"746" "Unstudentized" "Neyman" 0.282
"747" "Unstudentized" "Neyman" 0.484
"748" "Unstudentized" "Neyman" 0.118
"749" "Unstudentized" "Neyman" 0.57
"750" "Unstudentized" "Neyman" 0.168
"751" "Unstudentized" "Neyman" 0.078
"752" "Unstudentized" "Neyman" 0.008
"753" "Unstudentized" "Neyman" 0.774
"754" "Unstudentized" "Neyman" 0.016
"755" "Unstudentized" "Neyman" 0.61
"756" "Unstudentized" "Neyman" 0.342
"757" "Unstudentized" "Neyman" 0
"758" "Unstudentized" "Neyman" 0.036
"759" "Unstudentized" "Neyman" 0.532
"760" "Unstudentized" "Neyman" 0.184
"761" "Unstudentized" "Neyman" 0.156
"762" "Unstudentized" "Neyman" 0.172
"763" "Unstudentized" "Neyman" 0.018
"764" "Unstudentized" "Neyman" 0.064
"765" "Unstudentized" "Neyman" 0.124
"766" "Unstudentized" "Neyman" 0.958
"767" "Unstudentized" "Neyman" 0.626
"768" "Unstudentized" "Neyman" 0.568
"769" "Unstudentized" "Neyman" 0.004
"770" "Unstudentized" "Neyman" 0.252
"771" "Unstudentized" "Neyman" 0.764
"772" "Unstudentized" "Neyman" 0.854
"773" "Unstudentized" "Neyman" 0.918
"774" "Unstudentized" "Neyman" 0.382
"775" "Unstudentized" "Neyman" 0.404
"776" "Unstudentized" "Neyman" 0.896
"777" "Unstudentized" "Neyman" 0.828
"778" "Unstudentized" "Neyman" 0.92
"779" "Unstudentized" "Neyman" 0.53
"780" "Unstudentized" "Neyman" 0.758
"781" "Unstudentized" "Neyman" 0.556
"782" "Unstudentized" "Neyman" 0.332
"783" "Unstudentized" "Neyman" 0.986
"784" "Unstudentized" "Neyman" 0.878
"785" "Unstudentized" "Neyman" 0.63
"786" "Unstudentized" "Neyman" 0.15
"787" "Unstudentized" "Neyman" 0.564
"788" "Unstudentized" "Neyman" 0.044
"789" "Unstudentized" "Neyman" 0.812
"790" "Unstudentized" "Neyman" 0.948
"791" "Unstudentized" "Neyman" 0.38
"792" "Unstudentized" "Neyman" 0.598
"793" "Unstudentized" "Neyman" 0.916
"794" "Unstudentized" "Neyman" 0.106
"795" "Unstudentized" "Neyman" 0.302
"796" "Unstudentized" "Neyman" 0.714
"797" "Unstudentized" "Neyman" 0.97
"798" "Unstudentized" "Neyman" 0.092
"799" "Unstudentized" "Neyman" 0.932
"800" "Unstudentized" "Neyman" 0.05
"801" "Unstudentized" "Neyman" 0.218
"802" "Unstudentized" "Neyman" 0.412
"803" "Unstudentized" "Neyman" 0.652
"804" "Unstudentized" "Neyman" 0.076
"805" "Unstudentized" "Neyman" 0.02
"806" "Unstudentized" "Neyman" 0.75
"807" "Unstudentized" "Neyman" 0.988
"808" "Unstudentized" "Neyman" 0.88
"809" "Unstudentized" "Neyman" 0.638
"810" "Unstudentized" "Neyman" 0.114
"811" "Unstudentized" "Neyman" 0.028
"812" "Unstudentized" "Neyman" 0.106
"813" "Unstudentized" "Neyman" 0.022
"814" "Unstudentized" "Neyman" 0.036
"815" "Unstudentized" "Neyman" 0.55
"816" "Unstudentized" "Neyman" 0.308
"817" "Unstudentized" "Neyman" 0.632
"818" "Unstudentized" "Neyman" 0.962
"819" "Unstudentized" "Neyman" 0.582
"820" "Unstudentized" "Neyman" 0.572
"821" "Unstudentized" "Neyman" 0.304
"822" "Unstudentized" "Neyman" 0.474
"823" "Unstudentized" "Neyman" 0.68
"824" "Unstudentized" "Neyman" 0.982
"825" "Unstudentized" "Neyman" 0.526
"826" "Unstudentized" "Neyman" 0.53
"827" "Unstudentized" "Neyman" 0.29
"828" "Unstudentized" "Neyman" 0
"829" "Unstudentized" "Neyman" 0.028
"830" "Unstudentized" "Neyman" 0.43
"831" "Unstudentized" "Neyman" 0.236
"832" "Unstudentized" "Neyman" 0.312
"833" "Unstudentized" "Neyman" 0.31
"834" "Unstudentized" "Neyman" 0.266
"835" "Unstudentized" "Neyman" 0.016
"836" "Unstudentized" "Neyman" 0.666
"837" "Unstudentized" "Neyman" 0.336
"838" "Unstudentized" "Neyman" 0.976
"839" "Unstudentized" "Neyman" 0.066
"840" "Unstudentized" "Neyman" 0.914
"841" "Unstudentized" "Neyman" 0.272
"842" "Unstudentized" "Neyman" 0.362
"843" "Unstudentized" "Neyman" 0.236
"844" "Unstudentized" "Neyman" 0.844
"845" "Unstudentized" "Neyman" 0.136
"846" "Unstudentized" "Neyman" 0.004
"847" "Unstudentized" "Neyman" 0.632
"848" "Unstudentized" "Neyman" 0.614
"849" "Unstudentized" "Neyman" 0.534
"850" "Unstudentized" "Neyman" 0.852
"851" "Unstudentized" "Neyman" 0.254
"852" "Unstudentized" "Neyman" 0.552
"853" "Unstudentized" "Neyman" 0.676
"854" "Unstudentized" "Neyman" 0.914
"855" "Unstudentized" "Neyman" 0.262
"856" "Unstudentized" "Neyman" 0.964
"857" "Unstudentized" "Neyman" 0.636
"858" "Unstudentized" "Neyman" 0.716
"859" "Unstudentized" "Neyman" 0.23
"860" "Unstudentized" "Neyman" 0.07
"861" "Unstudentized" "Neyman" 0.08
"862" "Unstudentized" "Neyman" 0.322
"863" "Unstudentized" "Neyman" 0.276
"864" "Unstudentized" "Neyman" 0.85
"865" "Unstudentized" "Neyman" 0.636
"866" "Unstudentized" "Neyman" 0.56
"867" "Unstudentized" "Neyman" 0.412
"868" "Unstudentized" "Neyman" 0.21
"869" "Unstudentized" "Neyman" 0.998
"870" "Unstudentized" "Neyman" 0.226
"871" "Unstudentized" "Neyman" 0.352
"872" "Unstudentized" "Neyman" 0.514
"873" "Unstudentized" "Neyman" 0.724
"874" "Unstudentized" "Neyman" 0.04
"875" "Unstudentized" "Neyman" 0.598
"876" "Unstudentized" "Neyman" 0.472
"877" "Unstudentized" "Neyman" 0.52
"878" "Unstudentized" "Neyman" 0.632
"879" "Unstudentized" "Neyman" 0.346
"880" "Unstudentized" "Neyman" 0.108
"881" "Unstudentized" "Neyman" 0.006
"882" "Unstudentized" "Neyman" 0.12
"883" "Unstudentized" "Neyman" 0
"884" "Unstudentized" "Neyman" 0.882
"885" "Unstudentized" "Neyman" 0.884
"886" "Unstudentized" "Neyman" 0.252
"887" "Unstudentized" "Neyman" 0.496
"888" "Unstudentized" "Neyman" 0.424
"889" "Unstudentized" "Neyman" 0.03
"890" "Unstudentized" "Neyman" 0.214
"891" "Unstudentized" "Neyman" 0.146
"892" "Unstudentized" "Neyman" 0.898
"893" "Unstudentized" "Neyman" 0.506
"894" "Unstudentized" "Neyman" 0.774
"895" "Unstudentized" "Neyman" 0.236
"896" "Unstudentized" "Neyman" 0.584
"897" "Unstudentized" "Neyman" 0.142
"898" "Unstudentized" "Neyman" 0.538
"899" "Unstudentized" "Neyman" 0.448
"900" "Unstudentized" "Neyman" 0.118
"901" "Unstudentized" "Neyman" 0.058
"902" "Unstudentized" "Neyman" 0.682
"903" "Unstudentized" "Neyman" 0.06
"904" "Unstudentized" "Neyman" 0.804
"905" "Unstudentized" "Neyman" 0.986
"906" "Unstudentized" "Neyman" 0.738
"907" "Unstudentized" "Neyman" 0.438
"908" "Unstudentized" "Neyman" 0.998
"909" "Unstudentized" "Neyman" 0.176
"910" "Unstudentized" "Neyman" 0.02
"911" "Unstudentized" "Neyman" 0.114
"912" "Unstudentized" "Neyman" 0.14
"913" "Unstudentized" "Neyman" 0.848
"914" "Unstudentized" "Neyman" 0.974
"915" "Unstudentized" "Neyman" 0.116
"916" "Unstudentized" "Neyman" 0.068
"917" "Unstudentized" "Neyman" 0.258
"918" "Unstudentized" "Neyman" 0.158
"919" "Unstudentized" "Neyman" 0.016
"920" "Unstudentized" "Neyman" 0.188
"921" "Unstudentized" "Neyman" 0.556
"922" "Unstudentized" "Neyman" 0.002
"923" "Unstudentized" "Neyman" 0.66
"924" "Unstudentized" "Neyman" 0.672
"925" "Unstudentized" "Neyman" 0
"926" "Unstudentized" "Neyman" 0.568
"927" "Unstudentized" "Neyman" 0.804
"928" "Unstudentized" "Neyman" 0.902
"929" "Unstudentized" "Neyman" 0.874
"930" "Unstudentized" "Neyman" 0.268
"931" "Unstudentized" "Neyman" 0.396
"932" "Unstudentized" "Neyman" 0.71
"933" "Unstudentized" "Neyman" 0.446
"934" "Unstudentized" "Neyman" 0.81
"935" "Unstudentized" "Neyman" 0.398
"936" "Unstudentized" "Neyman" 0.592
"937" "Unstudentized" "Neyman" 0.102
"938" "Unstudentized" "Neyman" 0.506
"939" "Unstudentized" "Neyman" 0.124
"940" "Unstudentized" "Neyman" 0.042
"941" "Unstudentized" "Neyman" 0.974
"942" "Unstudentized" "Neyman" 0.07
"943" "Unstudentized" "Neyman" 0.588
"944" "Unstudentized" "Neyman" 0.768
"945" "Unstudentized" "Neyman" 0.25
"946" "Unstudentized" "Neyman" 0.012
"947" "Unstudentized" "Neyman" 0.556
"948" "Unstudentized" "Neyman" 0.028
"949" "Unstudentized" "Neyman" 0.038
"950" "Unstudentized" "Neyman" 0.886
"951" "Unstudentized" "Neyman" 0.23
"952" "Unstudentized" "Neyman" 0.454
"953" "Unstudentized" "Neyman" 0.094
"954" "Unstudentized" "Neyman" 0.424
"955" "Unstudentized" "Neyman" 0.382
"956" "Unstudentized" "Neyman" 0.064
"957" "Unstudentized" "Neyman" 0.006
"958" "Unstudentized" "Neyman" 0.066
"959" "Unstudentized" "Neyman" 0.124
"960" "Unstudentized" "Neyman" 0.582
"961" "Unstudentized" "Neyman" 0.528
"962" "Unstudentized" "Neyman" 0.338
"963" "Unstudentized" "Neyman" 0.186
"964" "Unstudentized" "Neyman" 0.06
"965" "Unstudentized" "Neyman" 0.102
"966" "Unstudentized" "Neyman" 0.908
"967" "Unstudentized" "Neyman" 0.062
"968" "Unstudentized" "Neyman" 0.298
"969" "Unstudentized" "Neyman" 0.322
"970" "Unstudentized" "Neyman" 0.82
"971" "Unstudentized" "Neyman" 0.808
"972" "Unstudentized" "Neyman" 0.282
"973" "Unstudentized" "Neyman" 0.948
"974" "Unstudentized" "Neyman" 0.672
"975" "Unstudentized" "Neyman" 0.664
"976" "Unstudentized" "Neyman" 0.218
"977" "Unstudentized" "Neyman" 0.088
"978" "Unstudentized" "Neyman" 0.028
"979" "Unstudentized" "Neyman" 0.042
"980" "Unstudentized" "Neyman" 0.516
"981" "Unstudentized" "Neyman" 0.388
"982" "Unstudentized" "Neyman" 0.132
"983" "Unstudentized" "Neyman" 0.118
"984" "Unstudentized" "Neyman" 0
"985" "Unstudentized" "Neyman" 0.764
"986" "Unstudentized" "Neyman" 0.338
"987" "Unstudentized" "Neyman" 0.622
"988" "Unstudentized" "Neyman" 0.022
"989" "Unstudentized" "Neyman" 0.738
"990" "Unstudentized" "Neyman" 0.248
"991" "Unstudentized" "Neyman" 0.854
"992" "Unstudentized" "Neyman" 0.492
"993" "Unstudentized" "Neyman" 0.344
"994" "Unstudentized" "Neyman" 0.902
"995" "Unstudentized" "Neyman" 0.008
"996" "Unstudentized" "Neyman" 0.894
"997" "Unstudentized" "Neyman" 0.604
"998" "Unstudentized" "Neyman" 0.466
"999" "Unstudentized" "Neyman" 0.1
"1000" "Unstudentized" "Neyman" 0.47
"1001" "Classic t-statistic" "Neyman" 0.046
"1002" "Classic t-statistic" "Neyman" 0.096
"1003" "Classic t-statistic" "Neyman" 0.242
"1004" "Classic t-statistic" "Neyman" 0
"1005" "Classic t-statistic" "Neyman" 0.23
"1006" "Classic t-statistic" "Neyman" 0.482
"1007" "Classic t-statistic" "Neyman" 0.386
"1008" "Classic t-statistic" "Neyman" 0.606
"1009" "Classic t-statistic" "Neyman" 0.966
"1010" "Classic t-statistic" "Neyman" 0.058
"1011" "Classic t-statistic" "Neyman" 0.114
"1012" "Classic t-statistic" "Neyman" 0.908
"1013" "Classic t-statistic" "Neyman" 0.02
"1014" "Classic t-statistic" "Neyman" 0.4
"1015" "Classic t-statistic" "Neyman" 0.002
"1016" "Classic t-statistic" "Neyman" 0.344
"1017" "Classic t-statistic" "Neyman" 0.516
"1018" "Classic t-statistic" "Neyman" 0.29
"1019" "Classic t-statistic" "Neyman" 0.676
"1020" "Classic t-statistic" "Neyman" 0.366
"1021" "Classic t-statistic" "Neyman" 0.608
"1022" "Classic t-statistic" "Neyman" 0.784
"1023" "Classic t-statistic" "Neyman" 0.524
"1024" "Classic t-statistic" "Neyman" 0.568
"1025" "Classic t-statistic" "Neyman" 0.012
"1026" "Classic t-statistic" "Neyman" 0.776
"1027" "Classic t-statistic" "Neyman" 0.86
"1028" "Classic t-statistic" "Neyman" 0.016
"1029" "Classic t-statistic" "Neyman" 0.568
"1030" "Classic t-statistic" "Neyman" 0.534
"1031" "Classic t-statistic" "Neyman" 0.69
"1032" "Classic t-statistic" "Neyman" 0.442
"1033" "Classic t-statistic" "Neyman" 0.76
"1034" "Classic t-statistic" "Neyman" 0.07
"1035" "Classic t-statistic" "Neyman" 0.004
"1036" "Classic t-statistic" "Neyman" 0.002
"1037" "Classic t-statistic" "Neyman" 0.842
"1038" "Classic t-statistic" "Neyman" 0.636
"1039" "Classic t-statistic" "Neyman" 0
"1040" "Classic t-statistic" "Neyman" 0.592
"1041" "Classic t-statistic" "Neyman" 0.328
"1042" "Classic t-statistic" "Neyman" 0.238
"1043" "Classic t-statistic" "Neyman" 0.344
"1044" "Classic t-statistic" "Neyman" 0.68
"1045" "Classic t-statistic" "Neyman" 0.144
"1046" "Classic t-statistic" "Neyman" 0.81
"1047" "Classic t-statistic" "Neyman" 0.646
"1048" "Classic t-statistic" "Neyman" 0.038
"1049" "Classic t-statistic" "Neyman" 0.666
"1050" "Classic t-statistic" "Neyman" 0.954
"1051" "Classic t-statistic" "Neyman" 0.788
"1052" "Classic t-statistic" "Neyman" 0.72
"1053" "Classic t-statistic" "Neyman" 0.468
"1054" "Classic t-statistic" "Neyman" 0.342
"1055" "Classic t-statistic" "Neyman" 0.558
"1056" "Classic t-statistic" "Neyman" 0.98
"1057" "Classic t-statistic" "Neyman" 0.876
"1058" "Classic t-statistic" "Neyman" 0.36
"1059" "Classic t-statistic" "Neyman" 0.264
"1060" "Classic t-statistic" "Neyman" 0.516
"1061" "Classic t-statistic" "Neyman" 0.582
"1062" "Classic t-statistic" "Neyman" 0.842
"1063" "Classic t-statistic" "Neyman" 0.034
"1064" "Classic t-statistic" "Neyman" 0.374
"1065" "Classic t-statistic" "Neyman" 0.236
"1066" "Classic t-statistic" "Neyman" 0.528
"1067" "Classic t-statistic" "Neyman" 0.722
"1068" "Classic t-statistic" "Neyman" 0.444
"1069" "Classic t-statistic" "Neyman" 0.146
"1070" "Classic t-statistic" "Neyman" 0.626
"1071" "Classic t-statistic" "Neyman" 0.718
"1072" "Classic t-statistic" "Neyman" 0.708
"1073" "Classic t-statistic" "Neyman" 0.508
"1074" "Classic t-statistic" "Neyman" 0.084
"1075" "Classic t-statistic" "Neyman" 0.014
"1076" "Classic t-statistic" "Neyman" 0.238
"1077" "Classic t-statistic" "Neyman" 0.12
"1078" "Classic t-statistic" "Neyman" 0.136
"1079" "Classic t-statistic" "Neyman" 0.034
"1080" "Classic t-statistic" "Neyman" 0.074
"1081" "Classic t-statistic" "Neyman" 0.272
"1082" "Classic t-statistic" "Neyman" 0.136
"1083" "Classic t-statistic" "Neyman" 0.068
"1084" "Classic t-statistic" "Neyman" 0.414
"1085" "Classic t-statistic" "Neyman" 0.48
"1086" "Classic t-statistic" "Neyman" 0.222
"1087" "Classic t-statistic" "Neyman" 0.91
"1088" "Classic t-statistic" "Neyman" 0.636
"1089" "Classic t-statistic" "Neyman" 0.02
"1090" "Classic t-statistic" "Neyman" 0.652
"1091" "Classic t-statistic" "Neyman" 0.016
"1092" "Classic t-statistic" "Neyman" 0.542
"1093" "Classic t-statistic" "Neyman" 0.59
"1094" "Classic t-statistic" "Neyman" 0.566
"1095" "Classic t-statistic" "Neyman" 0.156
"1096" "Classic t-statistic" "Neyman" 0.012
"1097" "Classic t-statistic" "Neyman" 0.198
"1098" "Classic t-statistic" "Neyman" 0.726
"1099" "Classic t-statistic" "Neyman" 0.706
"1100" "Classic t-statistic" "Neyman" 0.558
"1101" "Classic t-statistic" "Neyman" 0.098
"1102" "Classic t-statistic" "Neyman" 0.108
"1103" "Classic t-statistic" "Neyman" 0.036
"1104" "Classic t-statistic" "Neyman" 0.824
"1105" "Classic t-statistic" "Neyman" 0.434
"1106" "Classic t-statistic" "Neyman" 0.912
"1107" "Classic t-statistic" "Neyman" 0.68
"1108" "Classic t-statistic" "Neyman" 0.484
"1109" "Classic t-statistic" "Neyman" 0.04
"1110" "Classic t-statistic" "Neyman" 0.92
"1111" "Classic t-statistic" "Neyman" 0.91
"1112" "Classic t-statistic" "Neyman" 0.124
"1113" "Classic t-statistic" "Neyman" 0.634
"1114" "Classic t-statistic" "Neyman" 0.35
"1115" "Classic t-statistic" "Neyman" 0.018
"1116" "Classic t-statistic" "Neyman" 0.844
"1117" "Classic t-statistic" "Neyman" 0.262
"1118" "Classic t-statistic" "Neyman" 0.252
"1119" "Classic t-statistic" "Neyman" 0.992
"1120" "Classic t-statistic" "Neyman" 0.368
"1121" "Classic t-statistic" "Neyman" 0.352
"1122" "Classic t-statistic" "Neyman" 0.29
"1123" "Classic t-statistic" "Neyman" 0.002
"1124" "Classic t-statistic" "Neyman" 0.81
"1125" "Classic t-statistic" "Neyman" 0.932
"1126" "Classic t-statistic" "Neyman" 0.676
"1127" "Classic t-statistic" "Neyman" 0.4
"1128" "Classic t-statistic" "Neyman" 0.498
"1129" "Classic t-statistic" "Neyman" 0.922
"1130" "Classic t-statistic" "Neyman" 0.078
"1131" "Classic t-statistic" "Neyman" 0.02
"1132" "Classic t-statistic" "Neyman" 0.198
"1133" "Classic t-statistic" "Neyman" 0.284
"1134" "Classic t-statistic" "Neyman" 0.298
"1135" "Classic t-statistic" "Neyman" 0.69
"1136" "Classic t-statistic" "Neyman" 0.596
"1137" "Classic t-statistic" "Neyman" 0.026
"1138" "Classic t-statistic" "Neyman" 0.058
"1139" "Classic t-statistic" "Neyman" 0.168
"1140" "Classic t-statistic" "Neyman" 0.304
"1141" "Classic t-statistic" "Neyman" 0.148
"1142" "Classic t-statistic" "Neyman" 0.476
"1143" "Classic t-statistic" "Neyman" 0.696
"1144" "Classic t-statistic" "Neyman" 0.648
"1145" "Classic t-statistic" "Neyman" 0.154
"1146" "Classic t-statistic" "Neyman" 0.22
"1147" "Classic t-statistic" "Neyman" 0.094
"1148" "Classic t-statistic" "Neyman" 0.294
"1149" "Classic t-statistic" "Neyman" 0.2
"1150" "Classic t-statistic" "Neyman" 0.11
"1151" "Classic t-statistic" "Neyman" 0.024
"1152" "Classic t-statistic" "Neyman" 0.042
"1153" "Classic t-statistic" "Neyman" 0
"1154" "Classic t-statistic" "Neyman" 0.064
"1155" "Classic t-statistic" "Neyman" 0.046
"1156" "Classic t-statistic" "Neyman" 0.536
"1157" "Classic t-statistic" "Neyman" 0.92
"1158" "Classic t-statistic" "Neyman" 0.136
"1159" "Classic t-statistic" "Neyman" 0.102
"1160" "Classic t-statistic" "Neyman" 0.902
"1161" "Classic t-statistic" "Neyman" 0.896
"1162" "Classic t-statistic" "Neyman" 0.614
"1163" "Classic t-statistic" "Neyman" 0.1
"1164" "Classic t-statistic" "Neyman" 0.976
"1165" "Classic t-statistic" "Neyman" 0.638
"1166" "Classic t-statistic" "Neyman" 1
"1167" "Classic t-statistic" "Neyman" 0.278
"1168" "Classic t-statistic" "Neyman" 0.918
"1169" "Classic t-statistic" "Neyman" 0.116
"1170" "Classic t-statistic" "Neyman" 0.342
"1171" "Classic t-statistic" "Neyman" 0.622
"1172" "Classic t-statistic" "Neyman" 0.536
"1173" "Classic t-statistic" "Neyman" 0.364
"1174" "Classic t-statistic" "Neyman" 0.24
"1175" "Classic t-statistic" "Neyman" 0.74
"1176" "Classic t-statistic" "Neyman" 0.058
"1177" "Classic t-statistic" "Neyman" 0.636
"1178" "Classic t-statistic" "Neyman" 0.168
"1179" "Classic t-statistic" "Neyman" 0.538
"1180" "Classic t-statistic" "Neyman" 0.17
"1181" "Classic t-statistic" "Neyman" 0.046
"1182" "Classic t-statistic" "Neyman" 0.83
"1183" "Classic t-statistic" "Neyman" 0.258
"1184" "Classic t-statistic" "Neyman" 0.356
"1185" "Classic t-statistic" "Neyman" 0
"1186" "Classic t-statistic" "Neyman" 0.118
"1187" "Classic t-statistic" "Neyman" 0.806
"1188" "Classic t-statistic" "Neyman" 0.98
"1189" "Classic t-statistic" "Neyman" 0.002
"1190" "Classic t-statistic" "Neyman" 0.938
"1191" "Classic t-statistic" "Neyman" 0.06
"1192" "Classic t-statistic" "Neyman" 0.374
"1193" "Classic t-statistic" "Neyman" 0.326
"1194" "Classic t-statistic" "Neyman" 0.096
"1195" "Classic t-statistic" "Neyman" 0.496
"1196" "Classic t-statistic" "Neyman" 0.058
"1197" "Classic t-statistic" "Neyman" 0.468
"1198" "Classic t-statistic" "Neyman" 0.636
"1199" "Classic t-statistic" "Neyman" 0.192
"1200" "Classic t-statistic" "Neyman" 0.14
"1201" "Classic t-statistic" "Neyman" 0.304
"1202" "Classic t-statistic" "Neyman" 0.422
"1203" "Classic t-statistic" "Neyman" 0.516
"1204" "Classic t-statistic" "Neyman" 0.246
"1205" "Classic t-statistic" "Neyman" 0.928
"1206" "Classic t-statistic" "Neyman" 0.068
"1207" "Classic t-statistic" "Neyman" 0.782
"1208" "Classic t-statistic" "Neyman" 0.728
"1209" "Classic t-statistic" "Neyman" 0.062
"1210" "Classic t-statistic" "Neyman" 0.706
"1211" "Classic t-statistic" "Neyman" 0.792
"1212" "Classic t-statistic" "Neyman" 0.56
"1213" "Classic t-statistic" "Neyman" 0.382
"1214" "Classic t-statistic" "Neyman" 0.424
"1215" "Classic t-statistic" "Neyman" 0.024
"1216" "Classic t-statistic" "Neyman" 0.302
"1217" "Classic t-statistic" "Neyman" 0.056
"1218" "Classic t-statistic" "Neyman" 0.092
"1219" "Classic t-statistic" "Neyman" 0.592
"1220" "Classic t-statistic" "Neyman" 0.374
"1221" "Classic t-statistic" "Neyman" 0.576
"1222" "Classic t-statistic" "Neyman" 0.346
"1223" "Classic t-statistic" "Neyman" 0.52
"1224" "Classic t-statistic" "Neyman" 0.706
"1225" "Classic t-statistic" "Neyman" 0.18
"1226" "Classic t-statistic" "Neyman" 0.76
"1227" "Classic t-statistic" "Neyman" 0.592
"1228" "Classic t-statistic" "Neyman" 0.784
"1229" "Classic t-statistic" "Neyman" 0.574
"1230" "Classic t-statistic" "Neyman" 0.078
"1231" "Classic t-statistic" "Neyman" 0.598
"1232" "Classic t-statistic" "Neyman" 0.97
"1233" "Classic t-statistic" "Neyman" 0.814
"1234" "Classic t-statistic" "Neyman" 0.066
"1235" "Classic t-statistic" "Neyman" 0.444
"1236" "Classic t-statistic" "Neyman" 0.362
"1237" "Classic t-statistic" "Neyman" 0.69
"1238" "Classic t-statistic" "Neyman" 0.002
"1239" "Classic t-statistic" "Neyman" 0.854
"1240" "Classic t-statistic" "Neyman" 0.052
"1241" "Classic t-statistic" "Neyman" 0.13
"1242" "Classic t-statistic" "Neyman" 0.218
"1243" "Classic t-statistic" "Neyman" 0.458
"1244" "Classic t-statistic" "Neyman" 0.084
"1245" "Classic t-statistic" "Neyman" 0.83
"1246" "Classic t-statistic" "Neyman" 0.17
"1247" "Classic t-statistic" "Neyman" 0.006
"1248" "Classic t-statistic" "Neyman" 0.85
"1249" "Classic t-statistic" "Neyman" 0.136
"1250" "Classic t-statistic" "Neyman" 0.418
"1251" "Classic t-statistic" "Neyman" 0.344
"1252" "Classic t-statistic" "Neyman" 0.758
"1253" "Classic t-statistic" "Neyman" 0.082
"1254" "Classic t-statistic" "Neyman" 0.252
"1255" "Classic t-statistic" "Neyman" 0.032
"1256" "Classic t-statistic" "Neyman" 0.958
"1257" "Classic t-statistic" "Neyman" 0.948
"1258" "Classic t-statistic" "Neyman" 0.136
"1259" "Classic t-statistic" "Neyman" 0.31
"1260" "Classic t-statistic" "Neyman" 0.532
"1261" "Classic t-statistic" "Neyman" 0.482
"1262" "Classic t-statistic" "Neyman" 0.072
"1263" "Classic t-statistic" "Neyman" 0.366
"1264" "Classic t-statistic" "Neyman" 0.014
"1265" "Classic t-statistic" "Neyman" 0.666
"1266" "Classic t-statistic" "Neyman" 0.078
"1267" "Classic t-statistic" "Neyman" 0.352
"1268" "Classic t-statistic" "Neyman" 0.462
"1269" "Classic t-statistic" "Neyman" 0.908
"1270" "Classic t-statistic" "Neyman" 0.854
"1271" "Classic t-statistic" "Neyman" 0.534
"1272" "Classic t-statistic" "Neyman" 0.24
"1273" "Classic t-statistic" "Neyman" 0.504
"1274" "Classic t-statistic" "Neyman" 0.314
"1275" "Classic t-statistic" "Neyman" 0.378
"1276" "Classic t-statistic" "Neyman" 0.604
"1277" "Classic t-statistic" "Neyman" 0.334
"1278" "Classic t-statistic" "Neyman" 0.722
"1279" "Classic t-statistic" "Neyman" 0.13
"1280" "Classic t-statistic" "Neyman" 0.768
"1281" "Classic t-statistic" "Neyman" 0.522
"1282" "Classic t-statistic" "Neyman" 0.578
"1283" "Classic t-statistic" "Neyman" 0.344
"1284" "Classic t-statistic" "Neyman" 0.456
"1285" "Classic t-statistic" "Neyman" 0.49
"1286" "Classic t-statistic" "Neyman" 0.006
"1287" "Classic t-statistic" "Neyman" 0.752
"1288" "Classic t-statistic" "Neyman" 0.118
"1289" "Classic t-statistic" "Neyman" 0.058
"1290" "Classic t-statistic" "Neyman" 0.56
"1291" "Classic t-statistic" "Neyman" 0.174
"1292" "Classic t-statistic" "Neyman" 0.512
"1293" "Classic t-statistic" "Neyman" 0.112
"1294" "Classic t-statistic" "Neyman" 0.202
"1295" "Classic t-statistic" "Neyman" 0.148
"1296" "Classic t-statistic" "Neyman" 0.44
"1297" "Classic t-statistic" "Neyman" 0.908
"1298" "Classic t-statistic" "Neyman" 0.012
"1299" "Classic t-statistic" "Neyman" 0.184
"1300" "Classic t-statistic" "Neyman" 0.378
"1301" "Classic t-statistic" "Neyman" 0.648
"1302" "Classic t-statistic" "Neyman" 0.71
"1303" "Classic t-statistic" "Neyman" 0.372
"1304" "Classic t-statistic" "Neyman" 0.576
"1305" "Classic t-statistic" "Neyman" 0.99
"1306" "Classic t-statistic" "Neyman" 0.078
"1307" "Classic t-statistic" "Neyman" 0.588
"1308" "Classic t-statistic" "Neyman" 0.014
"1309" "Classic t-statistic" "Neyman" 0.642
"1310" "Classic t-statistic" "Neyman" 0.508
"1311" "Classic t-statistic" "Neyman" 0.178
"1312" "Classic t-statistic" "Neyman" 0.714
"1313" "Classic t-statistic" "Neyman" 0.714
"1314" "Classic t-statistic" "Neyman" 0.73
"1315" "Classic t-statistic" "Neyman" 0.604
"1316" "Classic t-statistic" "Neyman" 0.392
"1317" "Classic t-statistic" "Neyman" 0.302
"1318" "Classic t-statistic" "Neyman" 0.588
"1319" "Classic t-statistic" "Neyman" 0.048
"1320" "Classic t-statistic" "Neyman" 0.204
"1321" "Classic t-statistic" "Neyman" 0.138
"1322" "Classic t-statistic" "Neyman" 0.3
"1323" "Classic t-statistic" "Neyman" 0
"1324" "Classic t-statistic" "Neyman" 0.378
"1325" "Classic t-statistic" "Neyman" 0.504
"1326" "Classic t-statistic" "Neyman" 0.13
"1327" "Classic t-statistic" "Neyman" 0.7
"1328" "Classic t-statistic" "Neyman" 0.378
"1329" "Classic t-statistic" "Neyman" 0.312
"1330" "Classic t-statistic" "Neyman" 0.566
"1331" "Classic t-statistic" "Neyman" 0.454
"1332" "Classic t-statistic" "Neyman" 0.44
"1333" "Classic t-statistic" "Neyman" 0.674
"1334" "Classic t-statistic" "Neyman" 0.454
"1335" "Classic t-statistic" "Neyman" 0.088
"1336" "Classic t-statistic" "Neyman" 0.392
"1337" "Classic t-statistic" "Neyman" 0.47
"1338" "Classic t-statistic" "Neyman" 0.006
"1339" "Classic t-statistic" "Neyman" 0.16
"1340" "Classic t-statistic" "Neyman" 0.874
"1341" "Classic t-statistic" "Neyman" 0.592
"1342" "Classic t-statistic" "Neyman" 0.194
"1343" "Classic t-statistic" "Neyman" 0.124
"1344" "Classic t-statistic" "Neyman" 0.412
"1345" "Classic t-statistic" "Neyman" 0.724
"1346" "Classic t-statistic" "Neyman" 0.774
"1347" "Classic t-statistic" "Neyman" 0.96
"1348" "Classic t-statistic" "Neyman" 0.134
"1349" "Classic t-statistic" "Neyman" 0.884
"1350" "Classic t-statistic" "Neyman" 0.116
"1351" "Classic t-statistic" "Neyman" 0.62
"1352" "Classic t-statistic" "Neyman" 0.928
"1353" "Classic t-statistic" "Neyman" 0.8
"1354" "Classic t-statistic" "Neyman" 0.724
"1355" "Classic t-statistic" "Neyman" 0.198
"1356" "Classic t-statistic" "Neyman" 0.144
"1357" "Classic t-statistic" "Neyman" 0.14
"1358" "Classic t-statistic" "Neyman" 0.288
"1359" "Classic t-statistic" "Neyman" 0.53
"1360" "Classic t-statistic" "Neyman" 0.846
"1361" "Classic t-statistic" "Neyman" 0.81
"1362" "Classic t-statistic" "Neyman" 0.266
"1363" "Classic t-statistic" "Neyman" 0
"1364" "Classic t-statistic" "Neyman" 0.778
"1365" "Classic t-statistic" "Neyman" 0.288
"1366" "Classic t-statistic" "Neyman" 0.084
"1367" "Classic t-statistic" "Neyman" 0.124
"1368" "Classic t-statistic" "Neyman" 0.344
"1369" "Classic t-statistic" "Neyman" 0.816
"1370" "Classic t-statistic" "Neyman" 0.594
"1371" "Classic t-statistic" "Neyman" 0.052
"1372" "Classic t-statistic" "Neyman" 0.198
"1373" "Classic t-statistic" "Neyman" 0.838
"1374" "Classic t-statistic" "Neyman" 0.012
"1375" "Classic t-statistic" "Neyman" 0.988
"1376" "Classic t-statistic" "Neyman" 0.594
"1377" "Classic t-statistic" "Neyman" 0.018
"1378" "Classic t-statistic" "Neyman" 0.134
"1379" "Classic t-statistic" "Neyman" 0.308
"1380" "Classic t-statistic" "Neyman" 0.824
"1381" "Classic t-statistic" "Neyman" 0.006
"1382" "Classic t-statistic" "Neyman" 0.998
"1383" "Classic t-statistic" "Neyman" 0.012
"1384" "Classic t-statistic" "Neyman" 0.73
"1385" "Classic t-statistic" "Neyman" 0.208
"1386" "Classic t-statistic" "Neyman" 0.714
"1387" "Classic t-statistic" "Neyman" 0.984
"1388" "Classic t-statistic" "Neyman" 0.324
"1389" "Classic t-statistic" "Neyman" 0.064
"1390" "Classic t-statistic" "Neyman" 0.21
"1391" "Classic t-statistic" "Neyman" 0.434
"1392" "Classic t-statistic" "Neyman" 0.316
"1393" "Classic t-statistic" "Neyman" 0.852
"1394" "Classic t-statistic" "Neyman" 0.342
"1395" "Classic t-statistic" "Neyman" 0.96
"1396" "Classic t-statistic" "Neyman" 0.782
"1397" "Classic t-statistic" "Neyman" 0.476
"1398" "Classic t-statistic" "Neyman" 0.528
"1399" "Classic t-statistic" "Neyman" 0.964
"1400" "Classic t-statistic" "Neyman" 0.37
"1401" "Classic t-statistic" "Neyman" 0.31
"1402" "Classic t-statistic" "Neyman" 0.01
"1403" "Classic t-statistic" "Neyman" 0.952
"1404" "Classic t-statistic" "Neyman" 0.178
"1405" "Classic t-statistic" "Neyman" 0.03
"1406" "Classic t-statistic" "Neyman" 0.726
"1407" "Classic t-statistic" "Neyman" 0.032
"1408" "Classic t-statistic" "Neyman" 0.17
"1409" "Classic t-statistic" "Neyman" 0.6
"1410" "Classic t-statistic" "Neyman" 0.726
"1411" "Classic t-statistic" "Neyman" 0.084
"1412" "Classic t-statistic" "Neyman" 0.552
"1413" "Classic t-statistic" "Neyman" 0.996
"1414" "Classic t-statistic" "Neyman" 0.356
"1415" "Classic t-statistic" "Neyman" 0.214
"1416" "Classic t-statistic" "Neyman" 0.432
"1417" "Classic t-statistic" "Neyman" 0.442
"1418" "Classic t-statistic" "Neyman" 0.242
"1419" "Classic t-statistic" "Neyman" 0.736
"1420" "Classic t-statistic" "Neyman" 0.686
"1421" "Classic t-statistic" "Neyman" 0.356
"1422" "Classic t-statistic" "Neyman" 0.954
"1423" "Classic t-statistic" "Neyman" 0.192
"1424" "Classic t-statistic" "Neyman" 0.832
"1425" "Classic t-statistic" "Neyman" 0.068
"1426" "Classic t-statistic" "Neyman" 0.004
"1427" "Classic t-statistic" "Neyman" 0.074
"1428" "Classic t-statistic" "Neyman" 0.042
"1429" "Classic t-statistic" "Neyman" 0.286
"1430" "Classic t-statistic" "Neyman" 0.552
"1431" "Classic t-statistic" "Neyman" 0.778
"1432" "Classic t-statistic" "Neyman" 0.9
"1433" "Classic t-statistic" "Neyman" 0.03
"1434" "Classic t-statistic" "Neyman" 0.158
"1435" "Classic t-statistic" "Neyman" 0.012
"1436" "Classic t-statistic" "Neyman" 0.236
"1437" "Classic t-statistic" "Neyman" 0.664
"1438" "Classic t-statistic" "Neyman" 0.294
"1439" "Classic t-statistic" "Neyman" 0.044
"1440" "Classic t-statistic" "Neyman" 0.07
"1441" "Classic t-statistic" "Neyman" 0.62
"1442" "Classic t-statistic" "Neyman" 0.556
"1443" "Classic t-statistic" "Neyman" 0.892
"1444" "Classic t-statistic" "Neyman" 0.698
"1445" "Classic t-statistic" "Neyman" 0.668
"1446" "Classic t-statistic" "Neyman" 0.708
"1447" "Classic t-statistic" "Neyman" 0.7
"1448" "Classic t-statistic" "Neyman" 0.186
"1449" "Classic t-statistic" "Neyman" 0.434
"1450" "Classic t-statistic" "Neyman" 0.582
"1451" "Classic t-statistic" "Neyman" 0.394
"1452" "Classic t-statistic" "Neyman" 0.736
"1453" "Classic t-statistic" "Neyman" 0.278
"1454" "Classic t-statistic" "Neyman" 0.954
"1455" "Classic t-statistic" "Neyman" 0.282
"1456" "Classic t-statistic" "Neyman" 0.24
"1457" "Classic t-statistic" "Neyman" 0.996
"1458" "Classic t-statistic" "Neyman" 0.718
"1459" "Classic t-statistic" "Neyman" 0.112
"1460" "Classic t-statistic" "Neyman" 0.206
"1461" "Classic t-statistic" "Neyman" 0.072
"1462" "Classic t-statistic" "Neyman" 0.098
"1463" "Classic t-statistic" "Neyman" 0.1
"1464" "Classic t-statistic" "Neyman" 0.068
"1465" "Classic t-statistic" "Neyman" 0.054
"1466" "Classic t-statistic" "Neyman" 0.342
"1467" "Classic t-statistic" "Neyman" 0.796
"1468" "Classic t-statistic" "Neyman" 0.722
"1469" "Classic t-statistic" "Neyman" 0.494
"1470" "Classic t-statistic" "Neyman" 0.886
"1471" "Classic t-statistic" "Neyman" 0.298
"1472" "Classic t-statistic" "Neyman" 0.572
"1473" "Classic t-statistic" "Neyman" 0.056
"1474" "Classic t-statistic" "Neyman" 0.756
"1475" "Classic t-statistic" "Neyman" 0.074
"1476" "Classic t-statistic" "Neyman" 0.818
"1477" "Classic t-statistic" "Neyman" 0.964
"1478" "Classic t-statistic" "Neyman" 0.128
"1479" "Classic t-statistic" "Neyman" 0.102
"1480" "Classic t-statistic" "Neyman" 0.05
"1481" "Classic t-statistic" "Neyman" 0.41
"1482" "Classic t-statistic" "Neyman" 0.578
"1483" "Classic t-statistic" "Neyman" 0.002
"1484" "Classic t-statistic" "Neyman" 0.006
"1485" "Classic t-statistic" "Neyman" 0.408
"1486" "Classic t-statistic" "Neyman" 0.198
"1487" "Classic t-statistic" "Neyman" 0.044
"1488" "Classic t-statistic" "Neyman" 0.98
"1489" "Classic t-statistic" "Neyman" 0.318
"1490" "Classic t-statistic" "Neyman" 0.068
"1491" "Classic t-statistic" "Neyman" 0.81
"1492" "Classic t-statistic" "Neyman" 0.868
"1493" "Classic t-statistic" "Neyman" 0.154
"1494" "Classic t-statistic" "Neyman" 0.608
"1495" "Classic t-statistic" "Neyman" 0.372
"1496" "Classic t-statistic" "Neyman" 0.73
"1497" "Classic t-statistic" "Neyman" 0.182
"1498" "Classic t-statistic" "Neyman" 0.204
"1499" "Classic t-statistic" "Neyman" 0.596
"1500" "Classic t-statistic" "Neyman" 0.044
"1501" "Classic t-statistic" "Neyman" 0.832
"1502" "Classic t-statistic" "Neyman" 0.068
"1503" "Classic t-statistic" "Neyman" 0.32
"1504" "Classic t-statistic" "Neyman" 0.15
"1505" "Classic t-statistic" "Neyman" 0.508
"1506" "Classic t-statistic" "Neyman" 0.618
"1507" "Classic t-statistic" "Neyman" 0.362
"1508" "Classic t-statistic" "Neyman" 0.596
"1509" "Classic t-statistic" "Neyman" 0.718
"1510" "Classic t-statistic" "Neyman" 0.526
"1511" "Classic t-statistic" "Neyman" 0.614
"1512" "Classic t-statistic" "Neyman" 0.06
"1513" "Classic t-statistic" "Neyman" 0.836
"1514" "Classic t-statistic" "Neyman" 0.448
"1515" "Classic t-statistic" "Neyman" 0.598
"1516" "Classic t-statistic" "Neyman" 0.266
"1517" "Classic t-statistic" "Neyman" 0.542
"1518" "Classic t-statistic" "Neyman" 0.552
"1519" "Classic t-statistic" "Neyman" 0.55
"1520" "Classic t-statistic" "Neyman" 0.342
"1521" "Classic t-statistic" "Neyman" 0.712
"1522" "Classic t-statistic" "Neyman" 0.912
"1523" "Classic t-statistic" "Neyman" 0.852
"1524" "Classic t-statistic" "Neyman" 0.148
"1525" "Classic t-statistic" "Neyman" 0.156
"1526" "Classic t-statistic" "Neyman" 0.222
"1527" "Classic t-statistic" "Neyman" 0.454
"1528" "Classic t-statistic" "Neyman" 0.08
"1529" "Classic t-statistic" "Neyman" 0.982
"1530" "Classic t-statistic" "Neyman" 0.454
"1531" "Classic t-statistic" "Neyman" 0.47
"1532" "Classic t-statistic" "Neyman" 0.298
"1533" "Classic t-statistic" "Neyman" 0.458
"1534" "Classic t-statistic" "Neyman" 0.05
"1535" "Classic t-statistic" "Neyman" 0.362
"1536" "Classic t-statistic" "Neyman" 0.296
"1537" "Classic t-statistic" "Neyman" 0.634
"1538" "Classic t-statistic" "Neyman" 0.886
"1539" "Classic t-statistic" "Neyman" 0.484
"1540" "Classic t-statistic" "Neyman" 0.096
"1541" "Classic t-statistic" "Neyman" 0.494
"1542" "Classic t-statistic" "Neyman" 0.04
"1543" "Classic t-statistic" "Neyman" 0.134
"1544" "Classic t-statistic" "Neyman" 0.1
"1545" "Classic t-statistic" "Neyman" 0.044
"1546" "Classic t-statistic" "Neyman" 0.69
"1547" "Classic t-statistic" "Neyman" 0.93
"1548" "Classic t-statistic" "Neyman" 0.38
"1549" "Classic t-statistic" "Neyman" 0.328
"1550" "Classic t-statistic" "Neyman" 0.338
"1551" "Classic t-statistic" "Neyman" 0.81
"1552" "Classic t-statistic" "Neyman" 0.556
"1553" "Classic t-statistic" "Neyman" 0.142
"1554" "Classic t-statistic" "Neyman" 0.438
"1555" "Classic t-statistic" "Neyman" 0.114
"1556" "Classic t-statistic" "Neyman" 0.262
"1557" "Classic t-statistic" "Neyman" 0.88
"1558" "Classic t-statistic" "Neyman" 0.834
"1559" "Classic t-statistic" "Neyman" 0.834
"1560" "Classic t-statistic" "Neyman" 0.146
"1561" "Classic t-statistic" "Neyman" 0.684
"1562" "Classic t-statistic" "Neyman" 0.442
"1563" "Classic t-statistic" "Neyman" 0.378
"1564" "Classic t-statistic" "Neyman" 0.182
"1565" "Classic t-statistic" "Neyman" 0.044
"1566" "Classic t-statistic" "Neyman" 0.52
"1567" "Classic t-statistic" "Neyman" 0.846
"1568" "Classic t-statistic" "Neyman" 0.54
"1569" "Classic t-statistic" "Neyman" 0.048
"1570" "Classic t-statistic" "Neyman" 0.572
"1571" "Classic t-statistic" "Neyman" 0.208
"1572" "Classic t-statistic" "Neyman" 0.676
"1573" "Classic t-statistic" "Neyman" 0.07
"1574" "Classic t-statistic" "Neyman" 0.006
"1575" "Classic t-statistic" "Neyman" 0.04
"1576" "Classic t-statistic" "Neyman" 0.874
"1577" "Classic t-statistic" "Neyman" 0.06
"1578" "Classic t-statistic" "Neyman" 0.762
"1579" "Classic t-statistic" "Neyman" 0.078
"1580" "Classic t-statistic" "Neyman" 0.176
"1581" "Classic t-statistic" "Neyman" 0.172
"1582" "Classic t-statistic" "Neyman" 0.412
"1583" "Classic t-statistic" "Neyman" 0.018
"1584" "Classic t-statistic" "Neyman" 0.338
"1585" "Classic t-statistic" "Neyman" 0.71
"1586" "Classic t-statistic" "Neyman" 0.118
"1587" "Classic t-statistic" "Neyman" 0.838
"1588" "Classic t-statistic" "Neyman" 0.688
"1589" "Classic t-statistic" "Neyman" 0.088
"1590" "Classic t-statistic" "Neyman" 0.326
"1591" "Classic t-statistic" "Neyman" 0.594
"1592" "Classic t-statistic" "Neyman" 0.594
"1593" "Classic t-statistic" "Neyman" 0.508
"1594" "Classic t-statistic" "Neyman" 0.238
"1595" "Classic t-statistic" "Neyman" 0.966
"1596" "Classic t-statistic" "Neyman" 0.75
"1597" "Classic t-statistic" "Neyman" 0.276
"1598" "Classic t-statistic" "Neyman" 0.542
"1599" "Classic t-statistic" "Neyman" 0.3
"1600" "Classic t-statistic" "Neyman" 0.514
"1601" "Classic t-statistic" "Neyman" 0.146
"1602" "Classic t-statistic" "Neyman" 0.112
"1603" "Classic t-statistic" "Neyman" 0.102
"1604" "Classic t-statistic" "Neyman" 0
"1605" "Classic t-statistic" "Neyman" 0.11
"1606" "Classic t-statistic" "Neyman" 0.398
"1607" "Classic t-statistic" "Neyman" 0.554
"1608" "Classic t-statistic" "Neyman" 0.764
"1609" "Classic t-statistic" "Neyman" 0.446
"1610" "Classic t-statistic" "Neyman" 0.004
"1611" "Classic t-statistic" "Neyman" 0.416
"1612" "Classic t-statistic" "Neyman" 0.846
"1613" "Classic t-statistic" "Neyman" 0.712
"1614" "Classic t-statistic" "Neyman" 0.97
"1615" "Classic t-statistic" "Neyman" 0.29
"1616" "Classic t-statistic" "Neyman" 0.714
"1617" "Classic t-statistic" "Neyman" 0.01
"1618" "Classic t-statistic" "Neyman" 0.752
"1619" "Classic t-statistic" "Neyman" 0.204
"1620" "Classic t-statistic" "Neyman" 0.032
"1621" "Classic t-statistic" "Neyman" 0.57
"1622" "Classic t-statistic" "Neyman" 0.528
"1623" "Classic t-statistic" "Neyman" 0.012
"1624" "Classic t-statistic" "Neyman" 0.408
"1625" "Classic t-statistic" "Neyman" 0.554
"1626" "Classic t-statistic" "Neyman" 0.286
"1627" "Classic t-statistic" "Neyman" 0
"1628" "Classic t-statistic" "Neyman" 0.316
"1629" "Classic t-statistic" "Neyman" 0.48
"1630" "Classic t-statistic" "Neyman" 0.122
"1631" "Classic t-statistic" "Neyman" 0.32
"1632" "Classic t-statistic" "Neyman" 0.674
"1633" "Classic t-statistic" "Neyman" 0.004
"1634" "Classic t-statistic" "Neyman" 0.31
"1635" "Classic t-statistic" "Neyman" 0.856
"1636" "Classic t-statistic" "Neyman" 0.048
"1637" "Classic t-statistic" "Neyman" 0.744
"1638" "Classic t-statistic" "Neyman" 0.212
"1639" "Classic t-statistic" "Neyman" 0.086
"1640" "Classic t-statistic" "Neyman" 0.104
"1641" "Classic t-statistic" "Neyman" 0.466
"1642" "Classic t-statistic" "Neyman" 0.814
"1643" "Classic t-statistic" "Neyman" 0.842
"1644" "Classic t-statistic" "Neyman" 0.51
"1645" "Classic t-statistic" "Neyman" 0.808
"1646" "Classic t-statistic" "Neyman" 0.11
"1647" "Classic t-statistic" "Neyman" 0.88
"1648" "Classic t-statistic" "Neyman" 0.23
"1649" "Classic t-statistic" "Neyman" 0.848
"1650" "Classic t-statistic" "Neyman" 0.024
"1651" "Classic t-statistic" "Neyman" 0.768
"1652" "Classic t-statistic" "Neyman" 0.75
"1653" "Classic t-statistic" "Neyman" 0.106
"1654" "Classic t-statistic" "Neyman" 0.02
"1655" "Classic t-statistic" "Neyman" 0.016
"1656" "Classic t-statistic" "Neyman" 0
"1657" "Classic t-statistic" "Neyman" 0.186
"1658" "Classic t-statistic" "Neyman" 0.446
"1659" "Classic t-statistic" "Neyman" 0.088
"1660" "Classic t-statistic" "Neyman" 0.148
"1661" "Classic t-statistic" "Neyman" 0.934
"1662" "Classic t-statistic" "Neyman" 0.304
"1663" "Classic t-statistic" "Neyman" 0.39
"1664" "Classic t-statistic" "Neyman" 0.294
"1665" "Classic t-statistic" "Neyman" 0.316
"1666" "Classic t-statistic" "Neyman" 0.146
"1667" "Classic t-statistic" "Neyman" 0.196
"1668" "Classic t-statistic" "Neyman" 0.412
"1669" "Classic t-statistic" "Neyman" 0.446
"1670" "Classic t-statistic" "Neyman" 0.634
"1671" "Classic t-statistic" "Neyman" 0.894
"1672" "Classic t-statistic" "Neyman" 0.15
"1673" "Classic t-statistic" "Neyman" 0.668
"1674" "Classic t-statistic" "Neyman" 0.366
"1675" "Classic t-statistic" "Neyman" 0.732
"1676" "Classic t-statistic" "Neyman" 0.904
"1677" "Classic t-statistic" "Neyman" 0.906
"1678" "Classic t-statistic" "Neyman" 0.262
"1679" "Classic t-statistic" "Neyman" 0.824
"1680" "Classic t-statistic" "Neyman" 0.078
"1681" "Classic t-statistic" "Neyman" 0.78
"1682" "Classic t-statistic" "Neyman" 0.426
"1683" "Classic t-statistic" "Neyman" 0.226
"1684" "Classic t-statistic" "Neyman" 0.068
"1685" "Classic t-statistic" "Neyman" 0.488
"1686" "Classic t-statistic" "Neyman" 0.588
"1687" "Classic t-statistic" "Neyman" 0.094
"1688" "Classic t-statistic" "Neyman" 0.572
"1689" "Classic t-statistic" "Neyman" 0.89
"1690" "Classic t-statistic" "Neyman" 0.17
"1691" "Classic t-statistic" "Neyman" 0.87
"1692" "Classic t-statistic" "Neyman" 0.764
"1693" "Classic t-statistic" "Neyman" 0.832
"1694" "Classic t-statistic" "Neyman" 0.436
"1695" "Classic t-statistic" "Neyman" 0.144
"1696" "Classic t-statistic" "Neyman" 0.274
"1697" "Classic t-statistic" "Neyman" 0.112
"1698" "Classic t-statistic" "Neyman" 0.5
"1699" "Classic t-statistic" "Neyman" 0.022
"1700" "Classic t-statistic" "Neyman" 0.648
"1701" "Classic t-statistic" "Neyman" 0.838
"1702" "Classic t-statistic" "Neyman" 0.174
"1703" "Classic t-statistic" "Neyman" 0.44
"1704" "Classic t-statistic" "Neyman" 0.01
"1705" "Classic t-statistic" "Neyman" 0.328
"1706" "Classic t-statistic" "Neyman" 0.18
"1707" "Classic t-statistic" "Neyman" 0.16
"1708" "Classic t-statistic" "Neyman" 0.892
"1709" "Classic t-statistic" "Neyman" 0.234
"1710" "Classic t-statistic" "Neyman" 0.066
"1711" "Classic t-statistic" "Neyman" 0.634
"1712" "Classic t-statistic" "Neyman" 0.466
"1713" "Classic t-statistic" "Neyman" 0.16
"1714" "Classic t-statistic" "Neyman" 0
"1715" "Classic t-statistic" "Neyman" 0.818
"1716" "Classic t-statistic" "Neyman" 0.49
"1717" "Classic t-statistic" "Neyman" 0.73
"1718" "Classic t-statistic" "Neyman" 0.002
"1719" "Classic t-statistic" "Neyman" 0.414
"1720" "Classic t-statistic" "Neyman" 0.368
"1721" "Classic t-statistic" "Neyman" 0.032
"1722" "Classic t-statistic" "Neyman" 0.058
"1723" "Classic t-statistic" "Neyman" 0.934
"1724" "Classic t-statistic" "Neyman" 0.148
"1725" "Classic t-statistic" "Neyman" 0.338
"1726" "Classic t-statistic" "Neyman" 0.166
"1727" "Classic t-statistic" "Neyman" 0.424
"1728" "Classic t-statistic" "Neyman" 0.48
"1729" "Classic t-statistic" "Neyman" 0.084
"1730" "Classic t-statistic" "Neyman" 0.498
"1731" "Classic t-statistic" "Neyman" 0.212
"1732" "Classic t-statistic" "Neyman" 0.484
"1733" "Classic t-statistic" "Neyman" 0.85
"1734" "Classic t-statistic" "Neyman" 0.078
"1735" "Classic t-statistic" "Neyman" 0.578
"1736" "Classic t-statistic" "Neyman" 0.348
"1737" "Classic t-statistic" "Neyman" 0.942
"1738" "Classic t-statistic" "Neyman" 0.734
"1739" "Classic t-statistic" "Neyman" 0.902
"1740" "Classic t-statistic" "Neyman" 0.698
"1741" "Classic t-statistic" "Neyman" 0.504
"1742" "Classic t-statistic" "Neyman" 0.142
"1743" "Classic t-statistic" "Neyman" 0.244
"1744" "Classic t-statistic" "Neyman" 0.98
"1745" "Classic t-statistic" "Neyman" 0.276
"1746" "Classic t-statistic" "Neyman" 0.282
"1747" "Classic t-statistic" "Neyman" 0.484
"1748" "Classic t-statistic" "Neyman" 0.118
"1749" "Classic t-statistic" "Neyman" 0.57
"1750" "Classic t-statistic" "Neyman" 0.168
"1751" "Classic t-statistic" "Neyman" 0.078
"1752" "Classic t-statistic" "Neyman" 0.008
"1753" "Classic t-statistic" "Neyman" 0.774
"1754" "Classic t-statistic" "Neyman" 0.016
"1755" "Classic t-statistic" "Neyman" 0.61
"1756" "Classic t-statistic" "Neyman" 0.342
"1757" "Classic t-statistic" "Neyman" 0
"1758" "Classic t-statistic" "Neyman" 0.036
"1759" "Classic t-statistic" "Neyman" 0.532
"1760" "Classic t-statistic" "Neyman" 0.184
"1761" "Classic t-statistic" "Neyman" 0.156
"1762" "Classic t-statistic" "Neyman" 0.172
"1763" "Classic t-statistic" "Neyman" 0.018
"1764" "Classic t-statistic" "Neyman" 0.064
"1765" "Classic t-statistic" "Neyman" 0.124
"1766" "Classic t-statistic" "Neyman" 0.958
"1767" "Classic t-statistic" "Neyman" 0.626
"1768" "Classic t-statistic" "Neyman" 0.568
"1769" "Classic t-statistic" "Neyman" 0.004
"1770" "Classic t-statistic" "Neyman" 0.252
"1771" "Classic t-statistic" "Neyman" 0.764
"1772" "Classic t-statistic" "Neyman" 0.854
"1773" "Classic t-statistic" "Neyman" 0.918
"1774" "Classic t-statistic" "Neyman" 0.382
"1775" "Classic t-statistic" "Neyman" 0.404
"1776" "Classic t-statistic" "Neyman" 0.896
"1777" "Classic t-statistic" "Neyman" 0.828
"1778" "Classic t-statistic" "Neyman" 0.92
"1779" "Classic t-statistic" "Neyman" 0.53
"1780" "Classic t-statistic" "Neyman" 0.758
"1781" "Classic t-statistic" "Neyman" 0.556
"1782" "Classic t-statistic" "Neyman" 0.332
"1783" "Classic t-statistic" "Neyman" 0.986
"1784" "Classic t-statistic" "Neyman" 0.878
"1785" "Classic t-statistic" "Neyman" 0.63
"1786" "Classic t-statistic" "Neyman" 0.15
"1787" "Classic t-statistic" "Neyman" 0.564
"1788" "Classic t-statistic" "Neyman" 0.044
"1789" "Classic t-statistic" "Neyman" 0.812
"1790" "Classic t-statistic" "Neyman" 0.948
"1791" "Classic t-statistic" "Neyman" 0.38
"1792" "Classic t-statistic" "Neyman" 0.598
"1793" "Classic t-statistic" "Neyman" 0.916
"1794" "Classic t-statistic" "Neyman" 0.106
"1795" "Classic t-statistic" "Neyman" 0.302
"1796" "Classic t-statistic" "Neyman" 0.714
"1797" "Classic t-statistic" "Neyman" 0.97
"1798" "Classic t-statistic" "Neyman" 0.092
"1799" "Classic t-statistic" "Neyman" 0.932
"1800" "Classic t-statistic" "Neyman" 0.05
"1801" "Classic t-statistic" "Neyman" 0.218
"1802" "Classic t-statistic" "Neyman" 0.412
"1803" "Classic t-statistic" "Neyman" 0.652
"1804" "Classic t-statistic" "Neyman" 0.076
"1805" "Classic t-statistic" "Neyman" 0.02
"1806" "Classic t-statistic" "Neyman" 0.75
"1807" "Classic t-statistic" "Neyman" 0.988
"1808" "Classic t-statistic" "Neyman" 0.88
"1809" "Classic t-statistic" "Neyman" 0.638
"1810" "Classic t-statistic" "Neyman" 0.114
"1811" "Classic t-statistic" "Neyman" 0.028
"1812" "Classic t-statistic" "Neyman" 0.106
"1813" "Classic t-statistic" "Neyman" 0.022
"1814" "Classic t-statistic" "Neyman" 0.036
"1815" "Classic t-statistic" "Neyman" 0.55
"1816" "Classic t-statistic" "Neyman" 0.308
"1817" "Classic t-statistic" "Neyman" 0.632
"1818" "Classic t-statistic" "Neyman" 0.962
"1819" "Classic t-statistic" "Neyman" 0.582
"1820" "Classic t-statistic" "Neyman" 0.572
"1821" "Classic t-statistic" "Neyman" 0.304
"1822" "Classic t-statistic" "Neyman" 0.474
"1823" "Classic t-statistic" "Neyman" 0.68
"1824" "Classic t-statistic" "Neyman" 0.982
"1825" "Classic t-statistic" "Neyman" 0.526
"1826" "Classic t-statistic" "Neyman" 0.53
"1827" "Classic t-statistic" "Neyman" 0.29
"1828" "Classic t-statistic" "Neyman" 0
"1829" "Classic t-statistic" "Neyman" 0.028
"1830" "Classic t-statistic" "Neyman" 0.43
"1831" "Classic t-statistic" "Neyman" 0.236
"1832" "Classic t-statistic" "Neyman" 0.312
"1833" "Classic t-statistic" "Neyman" 0.31
"1834" "Classic t-statistic" "Neyman" 0.266
"1835" "Classic t-statistic" "Neyman" 0.016
"1836" "Classic t-statistic" "Neyman" 0.666
"1837" "Classic t-statistic" "Neyman" 0.336
"1838" "Classic t-statistic" "Neyman" 0.976
"1839" "Classic t-statistic" "Neyman" 0.066
"1840" "Classic t-statistic" "Neyman" 0.914
"1841" "Classic t-statistic" "Neyman" 0.272
"1842" "Classic t-statistic" "Neyman" 0.362
"1843" "Classic t-statistic" "Neyman" 0.236
"1844" "Classic t-statistic" "Neyman" 0.844
"1845" "Classic t-statistic" "Neyman" 0.136
"1846" "Classic t-statistic" "Neyman" 0.004
"1847" "Classic t-statistic" "Neyman" 0.632
"1848" "Classic t-statistic" "Neyman" 0.614
"1849" "Classic t-statistic" "Neyman" 0.534
"1850" "Classic t-statistic" "Neyman" 0.852
"1851" "Classic t-statistic" "Neyman" 0.254
"1852" "Classic t-statistic" "Neyman" 0.552
"1853" "Classic t-statistic" "Neyman" 0.676
"1854" "Classic t-statistic" "Neyman" 0.914
"1855" "Classic t-statistic" "Neyman" 0.262
"1856" "Classic t-statistic" "Neyman" 0.964
"1857" "Classic t-statistic" "Neyman" 0.636
"1858" "Classic t-statistic" "Neyman" 0.716
"1859" "Classic t-statistic" "Neyman" 0.23
"1860" "Classic t-statistic" "Neyman" 0.07
"1861" "Classic t-statistic" "Neyman" 0.08
"1862" "Classic t-statistic" "Neyman" 0.322
"1863" "Classic t-statistic" "Neyman" 0.276
"1864" "Classic t-statistic" "Neyman" 0.85
"1865" "Classic t-statistic" "Neyman" 0.636
"1866" "Classic t-statistic" "Neyman" 0.56
"1867" "Classic t-statistic" "Neyman" 0.412
"1868" "Classic t-statistic" "Neyman" 0.21
"1869" "Classic t-statistic" "Neyman" 0.998
"1870" "Classic t-statistic" "Neyman" 0.226
"1871" "Classic t-statistic" "Neyman" 0.352
"1872" "Classic t-statistic" "Neyman" 0.514
"1873" "Classic t-statistic" "Neyman" 0.724
"1874" "Classic t-statistic" "Neyman" 0.04
"1875" "Classic t-statistic" "Neyman" 0.598
"1876" "Classic t-statistic" "Neyman" 0.472
"1877" "Classic t-statistic" "Neyman" 0.52
"1878" "Classic t-statistic" "Neyman" 0.632
"1879" "Classic t-statistic" "Neyman" 0.346
"1880" "Classic t-statistic" "Neyman" 0.108
"1881" "Classic t-statistic" "Neyman" 0.006
"1882" "Classic t-statistic" "Neyman" 0.12
"1883" "Classic t-statistic" "Neyman" 0
"1884" "Classic t-statistic" "Neyman" 0.882
"1885" "Classic t-statistic" "Neyman" 0.884
"1886" "Classic t-statistic" "Neyman" 0.252
"1887" "Classic t-statistic" "Neyman" 0.496
"1888" "Classic t-statistic" "Neyman" 0.424
"1889" "Classic t-statistic" "Neyman" 0.03
"1890" "Classic t-statistic" "Neyman" 0.214
"1891" "Classic t-statistic" "Neyman" 0.146
"1892" "Classic t-statistic" "Neyman" 0.898
"1893" "Classic t-statistic" "Neyman" 0.506
"1894" "Classic t-statistic" "Neyman" 0.774
"1895" "Classic t-statistic" "Neyman" 0.236
"1896" "Classic t-statistic" "Neyman" 0.584
"1897" "Classic t-statistic" "Neyman" 0.142
"1898" "Classic t-statistic" "Neyman" 0.538
"1899" "Classic t-statistic" "Neyman" 0.448
"1900" "Classic t-statistic" "Neyman" 0.118
"1901" "Classic t-statistic" "Neyman" 0.058
"1902" "Classic t-statistic" "Neyman" 0.682
"1903" "Classic t-statistic" "Neyman" 0.06
"1904" "Classic t-statistic" "Neyman" 0.804
"1905" "Classic t-statistic" "Neyman" 0.986
"1906" "Classic t-statistic" "Neyman" 0.738
"1907" "Classic t-statistic" "Neyman" 0.438
"1908" "Classic t-statistic" "Neyman" 0.998
"1909" "Classic t-statistic" "Neyman" 0.176
"1910" "Classic t-statistic" "Neyman" 0.02
"1911" "Classic t-statistic" "Neyman" 0.114
"1912" "Classic t-statistic" "Neyman" 0.14
"1913" "Classic t-statistic" "Neyman" 0.848
"1914" "Classic t-statistic" "Neyman" 0.974
"1915" "Classic t-statistic" "Neyman" 0.116
"1916" "Classic t-statistic" "Neyman" 0.068
"1917" "Classic t-statistic" "Neyman" 0.258
"1918" "Classic t-statistic" "Neyman" 0.158
"1919" "Classic t-statistic" "Neyman" 0.016
"1920" "Classic t-statistic" "Neyman" 0.188
"1921" "Classic t-statistic" "Neyman" 0.556
"1922" "Classic t-statistic" "Neyman" 0.002
"1923" "Classic t-statistic" "Neyman" 0.66
"1924" "Classic t-statistic" "Neyman" 0.672
"1925" "Classic t-statistic" "Neyman" 0
"1926" "Classic t-statistic" "Neyman" 0.568
"1927" "Classic t-statistic" "Neyman" 0.804
"1928" "Classic t-statistic" "Neyman" 0.902
"1929" "Classic t-statistic" "Neyman" 0.874
"1930" "Classic t-statistic" "Neyman" 0.268
"1931" "Classic t-statistic" "Neyman" 0.396
"1932" "Classic t-statistic" "Neyman" 0.71
"1933" "Classic t-statistic" "Neyman" 0.446
"1934" "Classic t-statistic" "Neyman" 0.81
"1935" "Classic t-statistic" "Neyman" 0.398
"1936" "Classic t-statistic" "Neyman" 0.592
"1937" "Classic t-statistic" "Neyman" 0.102
"1938" "Classic t-statistic" "Neyman" 0.506
"1939" "Classic t-statistic" "Neyman" 0.124
"1940" "Classic t-statistic" "Neyman" 0.042
"1941" "Classic t-statistic" "Neyman" 0.974
"1942" "Classic t-statistic" "Neyman" 0.07
"1943" "Classic t-statistic" "Neyman" 0.588
"1944" "Classic t-statistic" "Neyman" 0.768
"1945" "Classic t-statistic" "Neyman" 0.25
"1946" "Classic t-statistic" "Neyman" 0.012
"1947" "Classic t-statistic" "Neyman" 0.556
"1948" "Classic t-statistic" "Neyman" 0.028
"1949" "Classic t-statistic" "Neyman" 0.038
"1950" "Classic t-statistic" "Neyman" 0.886
"1951" "Classic t-statistic" "Neyman" 0.23
"1952" "Classic t-statistic" "Neyman" 0.454
"1953" "Classic t-statistic" "Neyman" 0.094
"1954" "Classic t-statistic" "Neyman" 0.424
"1955" "Classic t-statistic" "Neyman" 0.382
"1956" "Classic t-statistic" "Neyman" 0.064
"1957" "Classic t-statistic" "Neyman" 0.006
"1958" "Classic t-statistic" "Neyman" 0.066
"1959" "Classic t-statistic" "Neyman" 0.124
"1960" "Classic t-statistic" "Neyman" 0.582
"1961" "Classic t-statistic" "Neyman" 0.528
"1962" "Classic t-statistic" "Neyman" 0.338
"1963" "Classic t-statistic" "Neyman" 0.186
"1964" "Classic t-statistic" "Neyman" 0.06
"1965" "Classic t-statistic" "Neyman" 0.102
"1966" "Classic t-statistic" "Neyman" 0.908
"1967" "Classic t-statistic" "Neyman" 0.062
"1968" "Classic t-statistic" "Neyman" 0.298
"1969" "Classic t-statistic" "Neyman" 0.322
"1970" "Classic t-statistic" "Neyman" 0.82
"1971" "Classic t-statistic" "Neyman" 0.808
"1972" "Classic t-statistic" "Neyman" 0.282
"1973" "Classic t-statistic" "Neyman" 0.948
"1974" "Classic t-statistic" "Neyman" 0.672
"1975" "Classic t-statistic" "Neyman" 0.664
"1976" "Classic t-statistic" "Neyman" 0.218
"1977" "Classic t-statistic" "Neyman" 0.088
"1978" "Classic t-statistic" "Neyman" 0.028
"1979" "Classic t-statistic" "Neyman" 0.042
"1980" "Classic t-statistic" "Neyman" 0.516
"1981" "Classic t-statistic" "Neyman" 0.388
"1982" "Classic t-statistic" "Neyman" 0.132
"1983" "Classic t-statistic" "Neyman" 0.118
"1984" "Classic t-statistic" "Neyman" 0
"1985" "Classic t-statistic" "Neyman" 0.764
"1986" "Classic t-statistic" "Neyman" 0.338
"1987" "Classic t-statistic" "Neyman" 0.622
"1988" "Classic t-statistic" "Neyman" 0.022
"1989" "Classic t-statistic" "Neyman" 0.738
"1990" "Classic t-statistic" "Neyman" 0.248
"1991" "Classic t-statistic" "Neyman" 0.854
"1992" "Classic t-statistic" "Neyman" 0.492
"1993" "Classic t-statistic" "Neyman" 0.344
"1994" "Classic t-statistic" "Neyman" 0.902
"1995" "Classic t-statistic" "Neyman" 0.008
"1996" "Classic t-statistic" "Neyman" 0.894
"1997" "Classic t-statistic" "Neyman" 0.604
"1998" "Classic t-statistic" "Neyman" 0.466
"1999" "Classic t-statistic" "Neyman" 0.1
"2000" "Classic t-statistic" "Neyman" 0.47
"2001" "Robust t-statistic" "Neyman" 0.17
"2002" "Robust t-statistic" "Neyman" 0.216
"2003" "Robust t-statistic" "Neyman" 0.44
"2004" "Robust t-statistic" "Neyman" 0.066
"2005" "Robust t-statistic" "Neyman" 0.382
"2006" "Robust t-statistic" "Neyman" 0.656
"2007" "Robust t-statistic" "Neyman" 0.55
"2008" "Robust t-statistic" "Neyman" 0.674
"2009" "Robust t-statistic" "Neyman" 0.982
"2010" "Robust t-statistic" "Neyman" 0.216
"2011" "Robust t-statistic" "Neyman" 0.302
"2012" "Robust t-statistic" "Neyman" 0.932
"2013" "Robust t-statistic" "Neyman" 0.124
"2014" "Robust t-statistic" "Neyman" 0.582
"2015" "Robust t-statistic" "Neyman" 0.012
"2016" "Robust t-statistic" "Neyman" 0.506
"2017" "Robust t-statistic" "Neyman" 0.694
"2018" "Robust t-statistic" "Neyman" 0.522
"2019" "Robust t-statistic" "Neyman" 0.76
"2020" "Robust t-statistic" "Neyman" 0.514
"2021" "Robust t-statistic" "Neyman" 0.756
"2022" "Robust t-statistic" "Neyman" 0.854
"2023" "Robust t-statistic" "Neyman" 0.718
"2024" "Robust t-statistic" "Neyman" 0.686
"2025" "Robust t-statistic" "Neyman" 0.134
"2026" "Robust t-statistic" "Neyman" 0.838
"2027" "Robust t-statistic" "Neyman" 0.938
"2028" "Robust t-statistic" "Neyman" 0.106
"2029" "Robust t-statistic" "Neyman" 0.712
"2030" "Robust t-statistic" "Neyman" 0.67
"2031" "Robust t-statistic" "Neyman" 0.798
"2032" "Robust t-statistic" "Neyman" 0.626
"2033" "Robust t-statistic" "Neyman" 0.844
"2034" "Robust t-statistic" "Neyman" 0.194
"2035" "Robust t-statistic" "Neyman" 0.058
"2036" "Robust t-statistic" "Neyman" 0.056
"2037" "Robust t-statistic" "Neyman" 0.898
"2038" "Robust t-statistic" "Neyman" 0.748
"2039" "Robust t-statistic" "Neyman" 0.022
"2040" "Robust t-statistic" "Neyman" 0.75
"2041" "Robust t-statistic" "Neyman" 0.326
"2042" "Robust t-statistic" "Neyman" 0.346
"2043" "Robust t-statistic" "Neyman" 0.518
"2044" "Robust t-statistic" "Neyman" 0.778
"2045" "Robust t-statistic" "Neyman" 0.254
"2046" "Robust t-statistic" "Neyman" 0.84
"2047" "Robust t-statistic" "Neyman" 0.758
"2048" "Robust t-statistic" "Neyman" 0.23
"2049" "Robust t-statistic" "Neyman" 0.776
"2050" "Robust t-statistic" "Neyman" 0.974
"2051" "Robust t-statistic" "Neyman" 0.844
"2052" "Robust t-statistic" "Neyman" 0.808
"2053" "Robust t-statistic" "Neyman" 0.668
"2054" "Robust t-statistic" "Neyman" 0.542
"2055" "Robust t-statistic" "Neyman" 0.736
"2056" "Robust t-statistic" "Neyman" 0.982
"2057" "Robust t-statistic" "Neyman" 0.912
"2058" "Robust t-statistic" "Neyman" 0.574
"2059" "Robust t-statistic" "Neyman" 0.35
"2060" "Robust t-statistic" "Neyman" 0.654
"2061" "Robust t-statistic" "Neyman" 0.724
"2062" "Robust t-statistic" "Neyman" 0.898
"2063" "Robust t-statistic" "Neyman" 0.202
"2064" "Robust t-statistic" "Neyman" 0.494
"2065" "Robust t-statistic" "Neyman" 0.432
"2066" "Robust t-statistic" "Neyman" 0.662
"2067" "Robust t-statistic" "Neyman" 0.84
"2068" "Robust t-statistic" "Neyman" 0.546
"2069" "Robust t-statistic" "Neyman" 0.422
"2070" "Robust t-statistic" "Neyman" 0.776
"2071" "Robust t-statistic" "Neyman" 0.8
"2072" "Robust t-statistic" "Neyman" 0.798
"2073" "Robust t-statistic" "Neyman" 0.626
"2074" "Robust t-statistic" "Neyman" 0.198
"2075" "Robust t-statistic" "Neyman" 0.126
"2076" "Robust t-statistic" "Neyman" 0.484
"2077" "Robust t-statistic" "Neyman" 0.276
"2078" "Robust t-statistic" "Neyman" 0.312
"2079" "Robust t-statistic" "Neyman" 0.124
"2080" "Robust t-statistic" "Neyman" 0.202
"2081" "Robust t-statistic" "Neyman" 0.42
"2082" "Robust t-statistic" "Neyman" 0.338
"2083" "Robust t-statistic" "Neyman" 0.274
"2084" "Robust t-statistic" "Neyman" 0.636
"2085" "Robust t-statistic" "Neyman" 0.514
"2086" "Robust t-statistic" "Neyman" 0.418
"2087" "Robust t-statistic" "Neyman" 0.94
"2088" "Robust t-statistic" "Neyman" 0.758
"2089" "Robust t-statistic" "Neyman" 0.132
"2090" "Robust t-statistic" "Neyman" 0.774
"2091" "Robust t-statistic" "Neyman" 0.058
"2092" "Robust t-statistic" "Neyman" 0.648
"2093" "Robust t-statistic" "Neyman" 0.7
"2094" "Robust t-statistic" "Neyman" 0.714
"2095" "Robust t-statistic" "Neyman" 0.364
"2096" "Robust t-statistic" "Neyman" 0.074
"2097" "Robust t-statistic" "Neyman" 0.394
"2098" "Robust t-statistic" "Neyman" 0.82
"2099" "Robust t-statistic" "Neyman" 0.774
"2100" "Robust t-statistic" "Neyman" 0.6
"2101" "Robust t-statistic" "Neyman" 0.138
"2102" "Robust t-statistic" "Neyman" 0.284
"2103" "Robust t-statistic" "Neyman" 0.164
"2104" "Robust t-statistic" "Neyman" 0.896
"2105" "Robust t-statistic" "Neyman" 0.638
"2106" "Robust t-statistic" "Neyman" 0.944
"2107" "Robust t-statistic" "Neyman" 0.768
"2108" "Robust t-statistic" "Neyman" 0.576
"2109" "Robust t-statistic" "Neyman" 0.202
"2110" "Robust t-statistic" "Neyman" 0.952
"2111" "Robust t-statistic" "Neyman" 0.93
"2112" "Robust t-statistic" "Neyman" 0.268
"2113" "Robust t-statistic" "Neyman" 0.708
"2114" "Robust t-statistic" "Neyman" 0.556
"2115" "Robust t-statistic" "Neyman" 0.1
"2116" "Robust t-statistic" "Neyman" 0.9
"2117" "Robust t-statistic" "Neyman" 0.4
"2118" "Robust t-statistic" "Neyman" 0.424
"2119" "Robust t-statistic" "Neyman" 0.994
"2120" "Robust t-statistic" "Neyman" 0.504
"2121" "Robust t-statistic" "Neyman" 0.53
"2122" "Robust t-statistic" "Neyman" 0.486
"2123" "Robust t-statistic" "Neyman" 0.028
"2124" "Robust t-statistic" "Neyman" 0.88
"2125" "Robust t-statistic" "Neyman" 0.952
"2126" "Robust t-statistic" "Neyman" 0.782
"2127" "Robust t-statistic" "Neyman" 0.504
"2128" "Robust t-statistic" "Neyman" 0.598
"2129" "Robust t-statistic" "Neyman" 0.96
"2130" "Robust t-statistic" "Neyman" 0.244
"2131" "Robust t-statistic" "Neyman" 0.07
"2132" "Robust t-statistic" "Neyman" 0.364
"2133" "Robust t-statistic" "Neyman" 0.426
"2134" "Robust t-statistic" "Neyman" 0.442
"2135" "Robust t-statistic" "Neyman" 0.814
"2136" "Robust t-statistic" "Neyman" 0.716
"2137" "Robust t-statistic" "Neyman" 0.112
"2138" "Robust t-statistic" "Neyman" 0.226
"2139" "Robust t-statistic" "Neyman" 0.358
"2140" "Robust t-statistic" "Neyman" 0.462
"2141" "Robust t-statistic" "Neyman" 0.34
"2142" "Robust t-statistic" "Neyman" 0.618
"2143" "Robust t-statistic" "Neyman" 0.782
"2144" "Robust t-statistic" "Neyman" 0.75
"2145" "Robust t-statistic" "Neyman" 0.386
"2146" "Robust t-statistic" "Neyman" 0.364
"2147" "Robust t-statistic" "Neyman" 0.196
"2148" "Robust t-statistic" "Neyman" 0.448
"2149" "Robust t-statistic" "Neyman" 0.286
"2150" "Robust t-statistic" "Neyman" 0.368
"2151" "Robust t-statistic" "Neyman" 0.124
"2152" "Robust t-statistic" "Neyman" 0.162
"2153" "Robust t-statistic" "Neyman" 0.018
"2154" "Robust t-statistic" "Neyman" 0.222
"2155" "Robust t-statistic" "Neyman" 0.068
"2156" "Robust t-statistic" "Neyman" 0.63
"2157" "Robust t-statistic" "Neyman" 0.946
"2158" "Robust t-statistic" "Neyman" 0.344
"2159" "Robust t-statistic" "Neyman" 0.272
"2160" "Robust t-statistic" "Neyman" 0.926
"2161" "Robust t-statistic" "Neyman" 0.926
"2162" "Robust t-statistic" "Neyman" 0.712
"2163" "Robust t-statistic" "Neyman" 0.25
"2164" "Robust t-statistic" "Neyman" 0.978
"2165" "Robust t-statistic" "Neyman" 0.778
"2166" "Robust t-statistic" "Neyman" 1
"2167" "Robust t-statistic" "Neyman" 0.446
"2168" "Robust t-statistic" "Neyman" 0.936
"2169" "Robust t-statistic" "Neyman" 0.26
"2170" "Robust t-statistic" "Neyman" 0.536
"2171" "Robust t-statistic" "Neyman" 0.784
"2172" "Robust t-statistic" "Neyman" 0.71
"2173" "Robust t-statistic" "Neyman" 0.542
"2174" "Robust t-statistic" "Neyman" 0.418
"2175" "Robust t-statistic" "Neyman" 0.8
"2176" "Robust t-statistic" "Neyman" 0.21
"2177" "Robust t-statistic" "Neyman" 0.73
"2178" "Robust t-statistic" "Neyman" 0.414
"2179" "Robust t-statistic" "Neyman" 0.696
"2180" "Robust t-statistic" "Neyman" 0.298
"2181" "Robust t-statistic" "Neyman" 0.098
"2182" "Robust t-statistic" "Neyman" 0.874
"2183" "Robust t-statistic" "Neyman" 0.268
"2184" "Robust t-statistic" "Neyman" 0.51
"2185" "Robust t-statistic" "Neyman" 0.012
"2186" "Robust t-statistic" "Neyman" 0.286
"2187" "Robust t-statistic" "Neyman" 0.898
"2188" "Robust t-statistic" "Neyman" 0.986
"2189" "Robust t-statistic" "Neyman" 0.024
"2190" "Robust t-statistic" "Neyman" 0.952
"2191" "Robust t-statistic" "Neyman" 0.25
"2192" "Robust t-statistic" "Neyman" 0.526
"2193" "Robust t-statistic" "Neyman" 0.492
"2194" "Robust t-statistic" "Neyman" 0.286
"2195" "Robust t-statistic" "Neyman" 0.652
"2196" "Robust t-statistic" "Neyman" 0.172
"2197" "Robust t-statistic" "Neyman" 0.618
"2198" "Robust t-statistic" "Neyman" 0.758
"2199" "Robust t-statistic" "Neyman" 0.36
"2200" "Robust t-statistic" "Neyman" 0.298
"2201" "Robust t-statistic" "Neyman" 0.528
"2202" "Robust t-statistic" "Neyman" 0.56
"2203" "Robust t-statistic" "Neyman" 0.67
"2204" "Robust t-statistic" "Neyman" 0.466
"2205" "Robust t-statistic" "Neyman" 0.95
"2206" "Robust t-statistic" "Neyman" 0.116
"2207" "Robust t-statistic" "Neyman" 0.842
"2208" "Robust t-statistic" "Neyman" 0.794
"2209" "Robust t-statistic" "Neyman" 0.13
"2210" "Robust t-statistic" "Neyman" 0.778
"2211" "Robust t-statistic" "Neyman" 0.864
"2212" "Robust t-statistic" "Neyman" 0.642
"2213" "Robust t-statistic" "Neyman" 0.562
"2214" "Robust t-statistic" "Neyman" 0.568
"2215" "Robust t-statistic" "Neyman" 0.166
"2216" "Robust t-statistic" "Neyman" 0.528
"2217" "Robust t-statistic" "Neyman" 0.224
"2218" "Robust t-statistic" "Neyman" 0.25
"2219" "Robust t-statistic" "Neyman" 0.712
"2220" "Robust t-statistic" "Neyman" 0.488
"2221" "Robust t-statistic" "Neyman" 0.666
"2222" "Robust t-statistic" "Neyman" 0.534
"2223" "Robust t-statistic" "Neyman" 0.7
"2224" "Robust t-statistic" "Neyman" 0.744
"2225" "Robust t-statistic" "Neyman" 0.338
"2226" "Robust t-statistic" "Neyman" 0.86
"2227" "Robust t-statistic" "Neyman" 0.672
"2228" "Robust t-statistic" "Neyman" 0.828
"2229" "Robust t-statistic" "Neyman" 0.696
"2230" "Robust t-statistic" "Neyman" 0.24
"2231" "Robust t-statistic" "Neyman" 0.748
"2232" "Robust t-statistic" "Neyman" 0.978
"2233" "Robust t-statistic" "Neyman" 0.85
"2234" "Robust t-statistic" "Neyman" 0.236
"2235" "Robust t-statistic" "Neyman" 0.636
"2236" "Robust t-statistic" "Neyman" 0.532
"2237" "Robust t-statistic" "Neyman" 0.768
"2238" "Robust t-statistic" "Neyman" 0.05
"2239" "Robust t-statistic" "Neyman" 0.908
"2240" "Robust t-statistic" "Neyman" 0.228
"2241" "Robust t-statistic" "Neyman" 0.288
"2242" "Robust t-statistic" "Neyman" 0.406
"2243" "Robust t-statistic" "Neyman" 0.648
"2244" "Robust t-statistic" "Neyman" 0.24
"2245" "Robust t-statistic" "Neyman" 0.888
"2246" "Robust t-statistic" "Neyman" 0.4
"2247" "Robust t-statistic" "Neyman" 0.02
"2248" "Robust t-statistic" "Neyman" 0.898
"2249" "Robust t-statistic" "Neyman" 0.276
"2250" "Robust t-statistic" "Neyman" 0.596
"2251" "Robust t-statistic" "Neyman" 0.528
"2252" "Robust t-statistic" "Neyman" 0.814
"2253" "Robust t-statistic" "Neyman" 0.226
"2254" "Robust t-statistic" "Neyman" 0.454
"2255" "Robust t-statistic" "Neyman" 0.108
"2256" "Robust t-statistic" "Neyman" 0.97
"2257" "Robust t-statistic" "Neyman" 0.962
"2258" "Robust t-statistic" "Neyman" 0.364
"2259" "Robust t-statistic" "Neyman" 0.526
"2260" "Robust t-statistic" "Neyman" 0.648
"2261" "Robust t-statistic" "Neyman" 0.65
"2262" "Robust t-statistic" "Neyman" 0.248
"2263" "Robust t-statistic" "Neyman" 0.57
"2264" "Robust t-statistic" "Neyman" 0.068
"2265" "Robust t-statistic" "Neyman" 0.784
"2266" "Robust t-statistic" "Neyman" 0.224
"2267" "Robust t-statistic" "Neyman" 0.524
"2268" "Robust t-statistic" "Neyman" 0.61
"2269" "Robust t-statistic" "Neyman" 0.942
"2270" "Robust t-statistic" "Neyman" 0.924
"2271" "Robust t-statistic" "Neyman" 0.68
"2272" "Robust t-statistic" "Neyman" 0.442
"2273" "Robust t-statistic" "Neyman" 0.672
"2274" "Robust t-statistic" "Neyman" 0.504
"2275" "Robust t-statistic" "Neyman" 0.524
"2276" "Robust t-statistic" "Neyman" 0.714
"2277" "Robust t-statistic" "Neyman" 0.47
"2278" "Robust t-statistic" "Neyman" 0.804
"2279" "Robust t-statistic" "Neyman" 0.258
"2280" "Robust t-statistic" "Neyman" 0.844
"2281" "Robust t-statistic" "Neyman" 0.682
"2282" "Robust t-statistic" "Neyman" 0.696
"2283" "Robust t-statistic" "Neyman" 0.486
"2284" "Robust t-statistic" "Neyman" 0.66
"2285" "Robust t-statistic" "Neyman" 0.594
"2286" "Robust t-statistic" "Neyman" 0.056
"2287" "Robust t-statistic" "Neyman" 0.834
"2288" "Robust t-statistic" "Neyman" 0.248
"2289" "Robust t-statistic" "Neyman" 0.214
"2290" "Robust t-statistic" "Neyman" 0.72
"2291" "Robust t-statistic" "Neyman" 0.368
"2292" "Robust t-statistic" "Neyman" 0.66
"2293" "Robust t-statistic" "Neyman" 0.27
"2294" "Robust t-statistic" "Neyman" 0.312
"2295" "Robust t-statistic" "Neyman" 0.276
"2296" "Robust t-statistic" "Neyman" 0.59
"2297" "Robust t-statistic" "Neyman" 0.938
"2298" "Robust t-statistic" "Neyman" 0.084
"2299" "Robust t-statistic" "Neyman" 0.358
"2300" "Robust t-statistic" "Neyman" 0.524
"2301" "Robust t-statistic" "Neyman" 0.698
"2302" "Robust t-statistic" "Neyman" 0.798
"2303" "Robust t-statistic" "Neyman" 0.534
"2304" "Robust t-statistic" "Neyman" 0.714
"2305" "Robust t-statistic" "Neyman" 0.992
"2306" "Robust t-statistic" "Neyman" 0.278
"2307" "Robust t-statistic" "Neyman" 0.712
"2308" "Robust t-statistic" "Neyman" 0.046
"2309" "Robust t-statistic" "Neyman" 0.752
"2310" "Robust t-statistic" "Neyman" 0.698
"2311" "Robust t-statistic" "Neyman" 0.376
"2312" "Robust t-statistic" "Neyman" 0.802
"2313" "Robust t-statistic" "Neyman" 0.746
"2314" "Robust t-statistic" "Neyman" 0.826
"2315" "Robust t-statistic" "Neyman" 0.73
"2316" "Robust t-statistic" "Neyman" 0.594
"2317" "Robust t-statistic" "Neyman" 0.426
"2318" "Robust t-statistic" "Neyman" 0.738
"2319" "Robust t-statistic" "Neyman" 0.13
"2320" "Robust t-statistic" "Neyman" 0.41
"2321" "Robust t-statistic" "Neyman" 0.352
"2322" "Robust t-statistic" "Neyman" 0.54
"2323" "Robust t-statistic" "Neyman" 0.006
"2324" "Robust t-statistic" "Neyman" 0.59
"2325" "Robust t-statistic" "Neyman" 0.646
"2326" "Robust t-statistic" "Neyman" 0.298
"2327" "Robust t-statistic" "Neyman" 0.79
"2328" "Robust t-statistic" "Neyman" 0.572
"2329" "Robust t-statistic" "Neyman" 0.454
"2330" "Robust t-statistic" "Neyman" 0.672
"2331" "Robust t-statistic" "Neyman" 0.632
"2332" "Robust t-statistic" "Neyman" 0.622
"2333" "Robust t-statistic" "Neyman" 0.792
"2334" "Robust t-statistic" "Neyman" 0.614
"2335" "Robust t-statistic" "Neyman" 0.212
"2336" "Robust t-statistic" "Neyman" 0.576
"2337" "Robust t-statistic" "Neyman" 0.594
"2338" "Robust t-statistic" "Neyman" 0.05
"2339" "Robust t-statistic" "Neyman" 0.328
"2340" "Robust t-statistic" "Neyman" 0.918
"2341" "Robust t-statistic" "Neyman" 0.714
"2342" "Robust t-statistic" "Neyman" 0.382
"2343" "Robust t-statistic" "Neyman" 0.248
"2344" "Robust t-statistic" "Neyman" 0.528
"2345" "Robust t-statistic" "Neyman" 0.816
"2346" "Robust t-statistic" "Neyman" 0.842
"2347" "Robust t-statistic" "Neyman" 0.976
"2348" "Robust t-statistic" "Neyman" 0.268
"2349" "Robust t-statistic" "Neyman" 0.93
"2350" "Robust t-statistic" "Neyman" 0.356
"2351" "Robust t-statistic" "Neyman" 0.738
"2352" "Robust t-statistic" "Neyman" 0.956
"2353" "Robust t-statistic" "Neyman" 0.874
"2354" "Robust t-statistic" "Neyman" 0.814
"2355" "Robust t-statistic" "Neyman" 0.368
"2356" "Robust t-statistic" "Neyman" 0.352
"2357" "Robust t-statistic" "Neyman" 0.306
"2358" "Robust t-statistic" "Neyman" 0.408
"2359" "Robust t-statistic" "Neyman" 0.7
"2360" "Robust t-statistic" "Neyman" 0.922
"2361" "Robust t-statistic" "Neyman" 0.902
"2362" "Robust t-statistic" "Neyman" 0.38
"2363" "Robust t-statistic" "Neyman" 0.016
"2364" "Robust t-statistic" "Neyman" 0.816
"2365" "Robust t-statistic" "Neyman" 0.442
"2366" "Robust t-statistic" "Neyman" 0.25
"2367" "Robust t-statistic" "Neyman" 0.304
"2368" "Robust t-statistic" "Neyman" 0.454
"2369" "Robust t-statistic" "Neyman" 0.884
"2370" "Robust t-statistic" "Neyman" 0.73
"2371" "Robust t-statistic" "Neyman" 0.168
"2372" "Robust t-statistic" "Neyman" 0.37
"2373" "Robust t-statistic" "Neyman" 0.9
"2374" "Robust t-statistic" "Neyman" 0.092
"2375" "Robust t-statistic" "Neyman" 0.992
"2376" "Robust t-statistic" "Neyman" 0.714
"2377" "Robust t-statistic" "Neyman" 0.086
"2378" "Robust t-statistic" "Neyman" 0.358
"2379" "Robust t-statistic" "Neyman" 0.47
"2380" "Robust t-statistic" "Neyman" 0.886
"2381" "Robust t-statistic" "Neyman" 0.092
"2382" "Robust t-statistic" "Neyman" 0.998
"2383" "Robust t-statistic" "Neyman" 0.09
"2384" "Robust t-statistic" "Neyman" 0.844
"2385" "Robust t-statistic" "Neyman" 0.344
"2386" "Robust t-statistic" "Neyman" 0.788
"2387" "Robust t-statistic" "Neyman" 0.99
"2388" "Robust t-statistic" "Neyman" 0.478
"2389" "Robust t-statistic" "Neyman" 0.168
"2390" "Robust t-statistic" "Neyman" 0.384
"2391" "Robust t-statistic" "Neyman" 0.618
"2392" "Robust t-statistic" "Neyman" 0.466
"2393" "Robust t-statistic" "Neyman" 0.898
"2394" "Robust t-statistic" "Neyman" 0.52
"2395" "Robust t-statistic" "Neyman" 0.972
"2396" "Robust t-statistic" "Neyman" 0.86
"2397" "Robust t-statistic" "Neyman" 0.572
"2398" "Robust t-statistic" "Neyman" 0.638
"2399" "Robust t-statistic" "Neyman" 0.978
"2400" "Robust t-statistic" "Neyman" 0.5
"2401" "Robust t-statistic" "Neyman" 0.486
"2402" "Robust t-statistic" "Neyman" 0.066
"2403" "Robust t-statistic" "Neyman" 0.96
"2404" "Robust t-statistic" "Neyman" 0.398
"2405" "Robust t-statistic" "Neyman" 0.138
"2406" "Robust t-statistic" "Neyman" 0.796
"2407" "Robust t-statistic" "Neyman" 0.152
"2408" "Robust t-statistic" "Neyman" 0.416
"2409" "Robust t-statistic" "Neyman" 0.714
"2410" "Robust t-statistic" "Neyman" 0.81
"2411" "Robust t-statistic" "Neyman" 0.262
"2412" "Robust t-statistic" "Neyman" 0.694
"2413" "Robust t-statistic" "Neyman" 0.996
"2414" "Robust t-statistic" "Neyman" 0.56
"2415" "Robust t-statistic" "Neyman" 0.448
"2416" "Robust t-statistic" "Neyman" 0.6
"2417" "Robust t-statistic" "Neyman" 0.648
"2418" "Robust t-statistic" "Neyman" 0.434
"2419" "Robust t-statistic" "Neyman" 0.802
"2420" "Robust t-statistic" "Neyman" 0.778
"2421" "Robust t-statistic" "Neyman" 0.448
"2422" "Robust t-statistic" "Neyman" 0.966
"2423" "Robust t-statistic" "Neyman" 0.406
"2424" "Robust t-statistic" "Neyman" 0.874
"2425" "Robust t-statistic" "Neyman" 0.228
"2426" "Robust t-statistic" "Neyman" 0.02
"2427" "Robust t-statistic" "Neyman" 0.328
"2428" "Robust t-statistic" "Neyman" 0.142
"2429" "Robust t-statistic" "Neyman" 0.46
"2430" "Robust t-statistic" "Neyman" 0.686
"2431" "Robust t-statistic" "Neyman" 0.848
"2432" "Robust t-statistic" "Neyman" 0.918
"2433" "Robust t-statistic" "Neyman" 0.136
"2434" "Robust t-statistic" "Neyman" 0.35
"2435" "Robust t-statistic" "Neyman" 0.104
"2436" "Robust t-statistic" "Neyman" 0.426
"2437" "Robust t-statistic" "Neyman" 0.77
"2438" "Robust t-statistic" "Neyman" 0.538
"2439" "Robust t-statistic" "Neyman" 0.186
"2440" "Robust t-statistic" "Neyman" 0.254
"2441" "Robust t-statistic" "Neyman" 0.756
"2442" "Robust t-statistic" "Neyman" 0.632
"2443" "Robust t-statistic" "Neyman" 0.91
"2444" "Robust t-statistic" "Neyman" 0.808
"2445" "Robust t-statistic" "Neyman" 0.708
"2446" "Robust t-statistic" "Neyman" 0.812
"2447" "Robust t-statistic" "Neyman" 0.77
"2448" "Robust t-statistic" "Neyman" 0.302
"2449" "Robust t-statistic" "Neyman" 0.586
"2450" "Robust t-statistic" "Neyman" 0.738
"2451" "Robust t-statistic" "Neyman" 0.57
"2452" "Robust t-statistic" "Neyman" 0.844
"2453" "Robust t-statistic" "Neyman" 0.452
"2454" "Robust t-statistic" "Neyman" 0.964
"2455" "Robust t-statistic" "Neyman" 0.49
"2456" "Robust t-statistic" "Neyman" 0.404
"2457" "Robust t-statistic" "Neyman" 0.996
"2458" "Robust t-statistic" "Neyman" 0.786
"2459" "Robust t-statistic" "Neyman" 0.282
"2460" "Robust t-statistic" "Neyman" 0.384
"2461" "Robust t-statistic" "Neyman" 0.204
"2462" "Robust t-statistic" "Neyman" 0.288
"2463" "Robust t-statistic" "Neyman" 0.216
"2464" "Robust t-statistic" "Neyman" 0.224
"2465" "Robust t-statistic" "Neyman" 0.114
"2466" "Robust t-statistic" "Neyman" 0.478
"2467" "Robust t-statistic" "Neyman" 0.85
"2468" "Robust t-statistic" "Neyman" 0.79
"2469" "Robust t-statistic" "Neyman" 0.692
"2470" "Robust t-statistic" "Neyman" 0.94
"2471" "Robust t-statistic" "Neyman" 0.472
"2472" "Robust t-statistic" "Neyman" 0.702
"2473" "Robust t-statistic" "Neyman" 0.138
"2474" "Robust t-statistic" "Neyman" 0.846
"2475" "Robust t-statistic" "Neyman" 0.134
"2476" "Robust t-statistic" "Neyman" 0.868
"2477" "Robust t-statistic" "Neyman" 0.97
"2478" "Robust t-statistic" "Neyman" 0.344
"2479" "Robust t-statistic" "Neyman" 0.19
"2480" "Robust t-statistic" "Neyman" 0.168
"2481" "Robust t-statistic" "Neyman" 0.544
"2482" "Robust t-statistic" "Neyman" 0.674
"2483" "Robust t-statistic" "Neyman" 0.01
"2484" "Robust t-statistic" "Neyman" 0.044
"2485" "Robust t-statistic" "Neyman" 0.564
"2486" "Robust t-statistic" "Neyman" 0.302
"2487" "Robust t-statistic" "Neyman" 0.194
"2488" "Robust t-statistic" "Neyman" 0.988
"2489" "Robust t-statistic" "Neyman" 0.536
"2490" "Robust t-statistic" "Neyman" 0.234
"2491" "Robust t-statistic" "Neyman" 0.868
"2492" "Robust t-statistic" "Neyman" 0.906
"2493" "Robust t-statistic" "Neyman" 0.316
"2494" "Robust t-statistic" "Neyman" 0.734
"2495" "Robust t-statistic" "Neyman" 0.57
"2496" "Robust t-statistic" "Neyman" 0.794
"2497" "Robust t-statistic" "Neyman" 0.384
"2498" "Robust t-statistic" "Neyman" 0.296
"2499" "Robust t-statistic" "Neyman" 0.686
"2500" "Robust t-statistic" "Neyman" 0.098
"2501" "Robust t-statistic" "Neyman" 0.884
"2502" "Robust t-statistic" "Neyman" 0.266
"2503" "Robust t-statistic" "Neyman" 0.508
"2504" "Robust t-statistic" "Neyman" 0.382
"2505" "Robust t-statistic" "Neyman" 0.668
"2506" "Robust t-statistic" "Neyman" 0.698
"2507" "Robust t-statistic" "Neyman" 0.568
"2508" "Robust t-statistic" "Neyman" 0.726
"2509" "Robust t-statistic" "Neyman" 0.82
"2510" "Robust t-statistic" "Neyman" 0.652
"2511" "Robust t-statistic" "Neyman" 0.708
"2512" "Robust t-statistic" "Neyman" 0.228
"2513" "Robust t-statistic" "Neyman" 0.882
"2514" "Robust t-statistic" "Neyman" 0.618
"2515" "Robust t-statistic" "Neyman" 0.772
"2516" "Robust t-statistic" "Neyman" 0.518
"2517" "Robust t-statistic" "Neyman" 0.674
"2518" "Robust t-statistic" "Neyman" 0.714
"2519" "Robust t-statistic" "Neyman" 0.73
"2520" "Robust t-statistic" "Neyman" 0.53
"2521" "Robust t-statistic" "Neyman" 0.772
"2522" "Robust t-statistic" "Neyman" 0.95
"2523" "Robust t-statistic" "Neyman" 0.902
"2524" "Robust t-statistic" "Neyman" 0.308
"2525" "Robust t-statistic" "Neyman" 0.348
"2526" "Robust t-statistic" "Neyman" 0.478
"2527" "Robust t-statistic" "Neyman" 0.592
"2528" "Robust t-statistic" "Neyman" 0.228
"2529" "Robust t-statistic" "Neyman" 0.986
"2530" "Robust t-statistic" "Neyman" 0.654
"2531" "Robust t-statistic" "Neyman" 0.6
"2532" "Robust t-statistic" "Neyman" 0.48
"2533" "Robust t-statistic" "Neyman" 0.546
"2534" "Robust t-statistic" "Neyman" 0.212
"2535" "Robust t-statistic" "Neyman" 0.552
"2536" "Robust t-statistic" "Neyman" 0.544
"2537" "Robust t-statistic" "Neyman" 0.766
"2538" "Robust t-statistic" "Neyman" 0.928
"2539" "Robust t-statistic" "Neyman" 0.676
"2540" "Robust t-statistic" "Neyman" 0.288
"2541" "Robust t-statistic" "Neyman" 0.662
"2542" "Robust t-statistic" "Neyman" 0.138
"2543" "Robust t-statistic" "Neyman" 0.256
"2544" "Robust t-statistic" "Neyman" 0.136
"2545" "Robust t-statistic" "Neyman" 0.22
"2546" "Robust t-statistic" "Neyman" 0.84
"2547" "Robust t-statistic" "Neyman" 0.94
"2548" "Robust t-statistic" "Neyman" 0.464
"2549" "Robust t-statistic" "Neyman" 0.456
"2550" "Robust t-statistic" "Neyman" 0.546
"2551" "Robust t-statistic" "Neyman" 0.85
"2552" "Robust t-statistic" "Neyman" 0.678
"2553" "Robust t-statistic" "Neyman" 0.266
"2554" "Robust t-statistic" "Neyman" 0.58
"2555" "Robust t-statistic" "Neyman" 0.298
"2556" "Robust t-statistic" "Neyman" 0.492
"2557" "Robust t-statistic" "Neyman" 0.914
"2558" "Robust t-statistic" "Neyman" 0.894
"2559" "Robust t-statistic" "Neyman" 0.892
"2560" "Robust t-statistic" "Neyman" 0.374
"2561" "Robust t-statistic" "Neyman" 0.808
"2562" "Robust t-statistic" "Neyman" 0.574
"2563" "Robust t-statistic" "Neyman" 0.614
"2564" "Robust t-statistic" "Neyman" 0.298
"2565" "Robust t-statistic" "Neyman" 0.208
"2566" "Robust t-statistic" "Neyman" 0.666
"2567" "Robust t-statistic" "Neyman" 0.892
"2568" "Robust t-statistic" "Neyman" 0.712
"2569" "Robust t-statistic" "Neyman" 0.162
"2570" "Robust t-statistic" "Neyman" 0.698
"2571" "Robust t-statistic" "Neyman" 0.408
"2572" "Robust t-statistic" "Neyman" 0.802
"2573" "Robust t-statistic" "Neyman" 0.236
"2574" "Robust t-statistic" "Neyman" 0.082
"2575" "Robust t-statistic" "Neyman" 0.144
"2576" "Robust t-statistic" "Neyman" 0.896
"2577" "Robust t-statistic" "Neyman" 0.196
"2578" "Robust t-statistic" "Neyman" 0.856
"2579" "Robust t-statistic" "Neyman" 0.186
"2580" "Robust t-statistic" "Neyman" 0.37
"2581" "Robust t-statistic" "Neyman" 0.334
"2582" "Robust t-statistic" "Neyman" 0.594
"2583" "Robust t-statistic" "Neyman" 0.146
"2584" "Robust t-statistic" "Neyman" 0.542
"2585" "Robust t-statistic" "Neyman" 0.814
"2586" "Robust t-statistic" "Neyman" 0.384
"2587" "Robust t-statistic" "Neyman" 0.878
"2588" "Robust t-statistic" "Neyman" 0.78
"2589" "Robust t-statistic" "Neyman" 0.246
"2590" "Robust t-statistic" "Neyman" 0.478
"2591" "Robust t-statistic" "Neyman" 0.666
"2592" "Robust t-statistic" "Neyman" 0.736
"2593" "Robust t-statistic" "Neyman" 0.676
"2594" "Robust t-statistic" "Neyman" 0.414
"2595" "Robust t-statistic" "Neyman" 0.976
"2596" "Robust t-statistic" "Neyman" 0.812
"2597" "Robust t-statistic" "Neyman" 0.41
"2598" "Robust t-statistic" "Neyman" 0.72
"2599" "Robust t-statistic" "Neyman" 0.538
"2600" "Robust t-statistic" "Neyman" 0.586
"2601" "Robust t-statistic" "Neyman" 0.364
"2602" "Robust t-statistic" "Neyman" 0.342
"2603" "Robust t-statistic" "Neyman" 0.24
"2604" "Robust t-statistic" "Neyman" 0.05
"2605" "Robust t-statistic" "Neyman" 0.32
"2606" "Robust t-statistic" "Neyman" 0.614
"2607" "Robust t-statistic" "Neyman" 0.648
"2608" "Robust t-statistic" "Neyman" 0.834
"2609" "Robust t-statistic" "Neyman" 0.646
"2610" "Robust t-statistic" "Neyman" 0.04
"2611" "Robust t-statistic" "Neyman" 0.62
"2612" "Robust t-statistic" "Neyman" 0.896
"2613" "Robust t-statistic" "Neyman" 0.824
"2614" "Robust t-statistic" "Neyman" 0.974
"2615" "Robust t-statistic" "Neyman" 0.5
"2616" "Robust t-statistic" "Neyman" 0.8
"2617" "Robust t-statistic" "Neyman" 0.064
"2618" "Robust t-statistic" "Neyman" 0.832
"2619" "Robust t-statistic" "Neyman" 0.436
"2620" "Robust t-statistic" "Neyman" 0.14
"2621" "Robust t-statistic" "Neyman" 0.714
"2622" "Robust t-statistic" "Neyman" 0.67
"2623" "Robust t-statistic" "Neyman" 0.034
"2624" "Robust t-statistic" "Neyman" 0.604
"2625" "Robust t-statistic" "Neyman" 0.718
"2626" "Robust t-statistic" "Neyman" 0.482
"2627" "Robust t-statistic" "Neyman" 0.018
"2628" "Robust t-statistic" "Neyman" 0.526
"2629" "Robust t-statistic" "Neyman" 0.618
"2630" "Robust t-statistic" "Neyman" 0.39
"2631" "Robust t-statistic" "Neyman" 0.486
"2632" "Robust t-statistic" "Neyman" 0.804
"2633" "Robust t-statistic" "Neyman" 0.066
"2634" "Robust t-statistic" "Neyman" 0.47
"2635" "Robust t-statistic" "Neyman" 0.904
"2636" "Robust t-statistic" "Neyman" 0.22
"2637" "Robust t-statistic" "Neyman" 0.816
"2638" "Robust t-statistic" "Neyman" 0.378
"2639" "Robust t-statistic" "Neyman" 0.252
"2640" "Robust t-statistic" "Neyman" 0.256
"2641" "Robust t-statistic" "Neyman" 0.604
"2642" "Robust t-statistic" "Neyman" 0.878
"2643" "Robust t-statistic" "Neyman" 0.886
"2644" "Robust t-statistic" "Neyman" 0.616
"2645" "Robust t-statistic" "Neyman" 0.854
"2646" "Robust t-statistic" "Neyman" 0.242
"2647" "Robust t-statistic" "Neyman" 0.904
"2648" "Robust t-statistic" "Neyman" 0.396
"2649" "Robust t-statistic" "Neyman" 0.874
"2650" "Robust t-statistic" "Neyman" 0.074
"2651" "Robust t-statistic" "Neyman" 0.834
"2652" "Robust t-statistic" "Neyman" 0.846
"2653" "Robust t-statistic" "Neyman" 0.272
"2654" "Robust t-statistic" "Neyman" 0.122
"2655" "Robust t-statistic" "Neyman" 0.14
"2656" "Robust t-statistic" "Neyman" 0.038
"2657" "Robust t-statistic" "Neyman" 0.382
"2658" "Robust t-statistic" "Neyman" 0.596
"2659" "Robust t-statistic" "Neyman" 0.258
"2660" "Robust t-statistic" "Neyman" 0.344
"2661" "Robust t-statistic" "Neyman" 0.954
"2662" "Robust t-statistic" "Neyman" 0.498
"2663" "Robust t-statistic" "Neyman" 0.576
"2664" "Robust t-statistic" "Neyman" 0.528
"2665" "Robust t-statistic" "Neyman" 0.418
"2666" "Robust t-statistic" "Neyman" 0.312
"2667" "Robust t-statistic" "Neyman" 0.432
"2668" "Robust t-statistic" "Neyman" 0.536
"2669" "Robust t-statistic" "Neyman" 0.654
"2670" "Robust t-statistic" "Neyman" 0.772
"2671" "Robust t-statistic" "Neyman" 0.914
"2672" "Robust t-statistic" "Neyman" 0.36
"2673" "Robust t-statistic" "Neyman" 0.796
"2674" "Robust t-statistic" "Neyman" 0.504
"2675" "Robust t-statistic" "Neyman" 0.786
"2676" "Robust t-statistic" "Neyman" 0.94
"2677" "Robust t-statistic" "Neyman" 0.942
"2678" "Robust t-statistic" "Neyman" 0.486
"2679" "Robust t-statistic" "Neyman" 0.86
"2680" "Robust t-statistic" "Neyman" 0.252
"2681" "Robust t-statistic" "Neyman" 0.856
"2682" "Robust t-statistic" "Neyman" 0.624
"2683" "Robust t-statistic" "Neyman" 0.34
"2684" "Robust t-statistic" "Neyman" 0.214
"2685" "Robust t-statistic" "Neyman" 0.666
"2686" "Robust t-statistic" "Neyman" 0.68
"2687" "Robust t-statistic" "Neyman" 0.318
"2688" "Robust t-statistic" "Neyman" 0.674
"2689" "Robust t-statistic" "Neyman" 0.938
"2690" "Robust t-statistic" "Neyman" 0.324
"2691" "Robust t-statistic" "Neyman" 0.914
"2692" "Robust t-statistic" "Neyman" 0.858
"2693" "Robust t-statistic" "Neyman" 0.892
"2694" "Robust t-statistic" "Neyman" 0.646
"2695" "Robust t-statistic" "Neyman" 0.302
"2696" "Robust t-statistic" "Neyman" 0.4
"2697" "Robust t-statistic" "Neyman" 0.168
"2698" "Robust t-statistic" "Neyman" 0.696
"2699" "Robust t-statistic" "Neyman" 0.128
"2700" "Robust t-statistic" "Neyman" 0.778
"2701" "Robust t-statistic" "Neyman" 0.9
"2702" "Robust t-statistic" "Neyman" 0.388
"2703" "Robust t-statistic" "Neyman" 0.642
"2704" "Robust t-statistic" "Neyman" 0.084
"2705" "Robust t-statistic" "Neyman" 0.548
"2706" "Robust t-statistic" "Neyman" 0.386
"2707" "Robust t-statistic" "Neyman" 0.352
"2708" "Robust t-statistic" "Neyman" 0.93
"2709" "Robust t-statistic" "Neyman" 0.374
"2710" "Robust t-statistic" "Neyman" 0.196
"2711" "Robust t-statistic" "Neyman" 0.75
"2712" "Robust t-statistic" "Neyman" 0.622
"2713" "Robust t-statistic" "Neyman" 0.258
"2714" "Robust t-statistic" "Neyman" 0.036
"2715" "Robust t-statistic" "Neyman" 0.882
"2716" "Robust t-statistic" "Neyman" 0.67
"2717" "Robust t-statistic" "Neyman" 0.796
"2718" "Robust t-statistic" "Neyman" 0.026
"2719" "Robust t-statistic" "Neyman" 0.572
"2720" "Robust t-statistic" "Neyman" 0.548
"2721" "Robust t-statistic" "Neyman" 0.102
"2722" "Robust t-statistic" "Neyman" 0.16
"2723" "Robust t-statistic" "Neyman" 0.958
"2724" "Robust t-statistic" "Neyman" 0.356
"2725" "Robust t-statistic" "Neyman" 0.53
"2726" "Robust t-statistic" "Neyman" 0.346
"2727" "Robust t-statistic" "Neyman" 0.602
"2728" "Robust t-statistic" "Neyman" 0.606
"2729" "Robust t-statistic" "Neyman" 0.284
"2730" "Robust t-statistic" "Neyman" 0.656
"2731" "Robust t-statistic" "Neyman" 0.474
"2732" "Robust t-statistic" "Neyman" 0.634
"2733" "Robust t-statistic" "Neyman" 0.898
"2734" "Robust t-statistic" "Neyman" 0.244
"2735" "Robust t-statistic" "Neyman" 0.728
"2736" "Robust t-statistic" "Neyman" 0.542
"2737" "Robust t-statistic" "Neyman" 0.956
"2738" "Robust t-statistic" "Neyman" 0.82
"2739" "Robust t-statistic" "Neyman" 0.916
"2740" "Robust t-statistic" "Neyman" 0.802
"2741" "Robust t-statistic" "Neyman" 0.63
"2742" "Robust t-statistic" "Neyman" 0.378
"2743" "Robust t-statistic" "Neyman" 0.352
"2744" "Robust t-statistic" "Neyman" 0.988
"2745" "Robust t-statistic" "Neyman" 0.45
"2746" "Robust t-statistic" "Neyman" 0.366
"2747" "Robust t-statistic" "Neyman" 0.64
"2748" "Robust t-statistic" "Neyman" 0.37
"2749" "Robust t-statistic" "Neyman" 0.714
"2750" "Robust t-statistic" "Neyman" 0.33
"2751" "Robust t-statistic" "Neyman" 0.234
"2752" "Robust t-statistic" "Neyman" 0.14
"2753" "Robust t-statistic" "Neyman" 0.854
"2754" "Robust t-statistic" "Neyman" 0.074
"2755" "Robust t-statistic" "Neyman" 0.752
"2756" "Robust t-statistic" "Neyman" 0.4
"2757" "Robust t-statistic" "Neyman" 0.01
"2758" "Robust t-statistic" "Neyman" 0.15
"2759" "Robust t-statistic" "Neyman" 0.672
"2760" "Robust t-statistic" "Neyman" 0.37
"2761" "Robust t-statistic" "Neyman" 0.36
"2762" "Robust t-statistic" "Neyman" 0.372
"2763" "Robust t-statistic" "Neyman" 0.112
"2764" "Robust t-statistic" "Neyman" 0.204
"2765" "Robust t-statistic" "Neyman" 0.324
"2766" "Robust t-statistic" "Neyman" 0.97
"2767" "Robust t-statistic" "Neyman" 0.764
"2768" "Robust t-statistic" "Neyman" 0.696
"2769" "Robust t-statistic" "Neyman" 0.068
"2770" "Robust t-statistic" "Neyman" 0.466
"2771" "Robust t-statistic" "Neyman" 0.824
"2772" "Robust t-statistic" "Neyman" 0.9
"2773" "Robust t-statistic" "Neyman" 0.952
"2774" "Robust t-statistic" "Neyman" 0.55
"2775" "Robust t-statistic" "Neyman" 0.57
"2776" "Robust t-statistic" "Neyman" 0.93
"2777" "Robust t-statistic" "Neyman" 0.894
"2778" "Robust t-statistic" "Neyman" 0.938
"2779" "Robust t-statistic" "Neyman" 0.694
"2780" "Robust t-statistic" "Neyman" 0.844
"2781" "Robust t-statistic" "Neyman" 0.714
"2782" "Robust t-statistic" "Neyman" 0.48
"2783" "Robust t-statistic" "Neyman" 0.992
"2784" "Robust t-statistic" "Neyman" 0.91
"2785" "Robust t-statistic" "Neyman" 0.77
"2786" "Robust t-statistic" "Neyman" 0.244
"2787" "Robust t-statistic" "Neyman" 0.704
"2788" "Robust t-statistic" "Neyman" 0.13
"2789" "Robust t-statistic" "Neyman" 0.866
"2790" "Robust t-statistic" "Neyman" 0.972
"2791" "Robust t-statistic" "Neyman" 0.552
"2792" "Robust t-statistic" "Neyman" 0.768
"2793" "Robust t-statistic" "Neyman" 0.95
"2794" "Robust t-statistic" "Neyman" 0.198
"2795" "Robust t-statistic" "Neyman" 0.442
"2796" "Robust t-statistic" "Neyman" 0.806
"2797" "Robust t-statistic" "Neyman" 0.978
"2798" "Robust t-statistic" "Neyman" 0.252
"2799" "Robust t-statistic" "Neyman" 0.952
"2800" "Robust t-statistic" "Neyman" 0.204
"2801" "Robust t-statistic" "Neyman" 0.42
"2802" "Robust t-statistic" "Neyman" 0.602
"2803" "Robust t-statistic" "Neyman" 0.738
"2804" "Robust t-statistic" "Neyman" 0.194
"2805" "Robust t-statistic" "Neyman" 0.11
"2806" "Robust t-statistic" "Neyman" 0.804
"2807" "Robust t-statistic" "Neyman" 0.99
"2808" "Robust t-statistic" "Neyman" 0.946
"2809" "Robust t-statistic" "Neyman" 0.788
"2810" "Robust t-statistic" "Neyman" 0.244
"2811" "Robust t-statistic" "Neyman" 0.074
"2812" "Robust t-statistic" "Neyman" 0.316
"2813" "Robust t-statistic" "Neyman" 0.132
"2814" "Robust t-statistic" "Neyman" 0.138
"2815" "Robust t-statistic" "Neyman" 0.702
"2816" "Robust t-statistic" "Neyman" 0.476
"2817" "Robust t-statistic" "Neyman" 0.736
"2818" "Robust t-statistic" "Neyman" 0.966
"2819" "Robust t-statistic" "Neyman" 0.764
"2820" "Robust t-statistic" "Neyman" 0.686
"2821" "Robust t-statistic" "Neyman" 0.516
"2822" "Robust t-statistic" "Neyman" 0.594
"2823" "Robust t-statistic" "Neyman" 0.766
"2824" "Robust t-statistic" "Neyman" 0.992
"2825" "Robust t-statistic" "Neyman" 0.64
"2826" "Robust t-statistic" "Neyman" 0.662
"2827" "Robust t-statistic" "Neyman" 0.46
"2828" "Robust t-statistic" "Neyman" 0.004
"2829" "Robust t-statistic" "Neyman" 0.154
"2830" "Robust t-statistic" "Neyman" 0.578
"2831" "Robust t-statistic" "Neyman" 0.434
"2832" "Robust t-statistic" "Neyman" 0.432
"2833" "Robust t-statistic" "Neyman" 0.428
"2834" "Robust t-statistic" "Neyman" 0.464
"2835" "Robust t-statistic" "Neyman" 0.074
"2836" "Robust t-statistic" "Neyman" 0.816
"2837" "Robust t-statistic" "Neyman" 0.56
"2838" "Robust t-statistic" "Neyman" 0.984
"2839" "Robust t-statistic" "Neyman" 0.18
"2840" "Robust t-statistic" "Neyman" 0.942
"2841" "Robust t-statistic" "Neyman" 0.446
"2842" "Robust t-statistic" "Neyman" 0.514
"2843" "Robust t-statistic" "Neyman" 0.45
"2844" "Robust t-statistic" "Neyman" 0.908
"2845" "Robust t-statistic" "Neyman" 0.264
"2846" "Robust t-statistic" "Neyman" 0.062
"2847" "Robust t-statistic" "Neyman" 0.744
"2848" "Robust t-statistic" "Neyman" 0.702
"2849" "Robust t-statistic" "Neyman" 0.714
"2850" "Robust t-statistic" "Neyman" 0.892
"2851" "Robust t-statistic" "Neyman" 0.318
"2852" "Robust t-statistic" "Neyman" 0.736
"2853" "Robust t-statistic" "Neyman" 0.782
"2854" "Robust t-statistic" "Neyman" 0.936
"2855" "Robust t-statistic" "Neyman" 0.446
"2856" "Robust t-statistic" "Neyman" 0.97
"2857" "Robust t-statistic" "Neyman" 0.698
"2858" "Robust t-statistic" "Neyman" 0.818
"2859" "Robust t-statistic" "Neyman" 0.404
"2860" "Robust t-statistic" "Neyman" 0.224
"2861" "Robust t-statistic" "Neyman" 0.182
"2862" "Robust t-statistic" "Neyman" 0.534
"2863" "Robust t-statistic" "Neyman" 0.478
"2864" "Robust t-statistic" "Neyman" 0.89
"2865" "Robust t-statistic" "Neyman" 0.782
"2866" "Robust t-statistic" "Neyman" 0.656
"2867" "Robust t-statistic" "Neyman" 0.612
"2868" "Robust t-statistic" "Neyman" 0.362
"2869" "Robust t-statistic" "Neyman" 1
"2870" "Robust t-statistic" "Neyman" 0.436
"2871" "Robust t-statistic" "Neyman" 0.518
"2872" "Robust t-statistic" "Neyman" 0.578
"2873" "Robust t-statistic" "Neyman" 0.788
"2874" "Robust t-statistic" "Neyman" 0.162
"2875" "Robust t-statistic" "Neyman" 0.642
"2876" "Robust t-statistic" "Neyman" 0.602
"2877" "Robust t-statistic" "Neyman" 0.672
"2878" "Robust t-statistic" "Neyman" 0.756
"2879" "Robust t-statistic" "Neyman" 0.466
"2880" "Robust t-statistic" "Neyman" 0.298
"2881" "Robust t-statistic" "Neyman" 0.07
"2882" "Robust t-statistic" "Neyman" 0.312
"2883" "Robust t-statistic" "Neyman" 0.022
"2884" "Robust t-statistic" "Neyman" 0.912
"2885" "Robust t-statistic" "Neyman" 0.918
"2886" "Robust t-statistic" "Neyman" 0.408
"2887" "Robust t-statistic" "Neyman" 0.57
"2888" "Robust t-statistic" "Neyman" 0.56
"2889" "Robust t-statistic" "Neyman" 0.118
"2890" "Robust t-statistic" "Neyman" 0.392
"2891" "Robust t-statistic" "Neyman" 0.296
"2892" "Robust t-statistic" "Neyman" 0.936
"2893" "Robust t-statistic" "Neyman" 0.654
"2894" "Robust t-statistic" "Neyman" 0.85
"2895" "Robust t-statistic" "Neyman" 0.372
"2896" "Robust t-statistic" "Neyman" 0.756
"2897" "Robust t-statistic" "Neyman" 0.306
"2898" "Robust t-statistic" "Neyman" 0.686
"2899" "Robust t-statistic" "Neyman" 0.54
"2900" "Robust t-statistic" "Neyman" 0.24
"2901" "Robust t-statistic" "Neyman" 0.158
"2902" "Robust t-statistic" "Neyman" 0.768
"2903" "Robust t-statistic" "Neyman" 0.158
"2904" "Robust t-statistic" "Neyman" 0.834
"2905" "Robust t-statistic" "Neyman" 0.994
"2906" "Robust t-statistic" "Neyman" 0.852
"2907" "Robust t-statistic" "Neyman" 0.606
"2908" "Robust t-statistic" "Neyman" 0.998
"2909" "Robust t-statistic" "Neyman" 0.382
"2910" "Robust t-statistic" "Neyman" 0.108
"2911" "Robust t-statistic" "Neyman" 0.244
"2912" "Robust t-statistic" "Neyman" 0.278
"2913" "Robust t-statistic" "Neyman" 0.898
"2914" "Robust t-statistic" "Neyman" 0.978
"2915" "Robust t-statistic" "Neyman" 0.284
"2916" "Robust t-statistic" "Neyman" 0.274
"2917" "Robust t-statistic" "Neyman" 0.486
"2918" "Robust t-statistic" "Neyman" 0.36
"2919" "Robust t-statistic" "Neyman" 0.082
"2920" "Robust t-statistic" "Neyman" 0.388
"2921" "Robust t-statistic" "Neyman" 0.696
"2922" "Robust t-statistic" "Neyman" 0.05
"2923" "Robust t-statistic" "Neyman" 0.78
"2924" "Robust t-statistic" "Neyman" 0.808
"2925" "Robust t-statistic" "Neyman" 0.004
"2926" "Robust t-statistic" "Neyman" 0.706
"2927" "Robust t-statistic" "Neyman" 0.882
"2928" "Robust t-statistic" "Neyman" 0.934
"2929" "Robust t-statistic" "Neyman" 0.894
"2930" "Robust t-statistic" "Neyman" 0.474
"2931" "Robust t-statistic" "Neyman" 0.522
"2932" "Robust t-statistic" "Neyman" 0.802
"2933" "Robust t-statistic" "Neyman" 0.58
"2934" "Robust t-statistic" "Neyman" 0.844
"2935" "Robust t-statistic" "Neyman" 0.616
"2936" "Robust t-statistic" "Neyman" 0.698
"2937" "Robust t-statistic" "Neyman" 0.196
"2938" "Robust t-statistic" "Neyman" 0.6
"2939" "Robust t-statistic" "Neyman" 0.324
"2940" "Robust t-statistic" "Neyman" 0.168
"2941" "Robust t-statistic" "Neyman" 0.984
"2942" "Robust t-statistic" "Neyman" 0.264
"2943" "Robust t-statistic" "Neyman" 0.702
"2944" "Robust t-statistic" "Neyman" 0.86
"2945" "Robust t-statistic" "Neyman" 0.444
"2946" "Robust t-statistic" "Neyman" 0.156
"2947" "Robust t-statistic" "Neyman" 0.716
"2948" "Robust t-statistic" "Neyman" 0.148
"2949" "Robust t-statistic" "Neyman" 0.15
"2950" "Robust t-statistic" "Neyman" 0.928
"2951" "Robust t-statistic" "Neyman" 0.324
"2952" "Robust t-statistic" "Neyman" 0.602
"2953" "Robust t-statistic" "Neyman" 0.234
"2954" "Robust t-statistic" "Neyman" 0.626
"2955" "Robust t-statistic" "Neyman" 0.546
"2956" "Robust t-statistic" "Neyman" 0.252
"2957" "Robust t-statistic" "Neyman" 0.036
"2958" "Robust t-statistic" "Neyman" 0.202
"2959" "Robust t-statistic" "Neyman" 0.266
"2960" "Robust t-statistic" "Neyman" 0.746
"2961" "Robust t-statistic" "Neyman" 0.692
"2962" "Robust t-statistic" "Neyman" 0.53
"2963" "Robust t-statistic" "Neyman" 0.364
"2964" "Robust t-statistic" "Neyman" 0.222
"2965" "Robust t-statistic" "Neyman" 0.244
"2966" "Robust t-statistic" "Neyman" 0.954
"2967" "Robust t-statistic" "Neyman" 0.178
"2968" "Robust t-statistic" "Neyman" 0.444
"2969" "Robust t-statistic" "Neyman" 0.518
"2970" "Robust t-statistic" "Neyman" 0.89
"2971" "Robust t-statistic" "Neyman" 0.88
"2972" "Robust t-statistic" "Neyman" 0.384
"2973" "Robust t-statistic" "Neyman" 0.968
"2974" "Robust t-statistic" "Neyman" 0.79
"2975" "Robust t-statistic" "Neyman" 0.774
"2976" "Robust t-statistic" "Neyman" 0.406
"2977" "Robust t-statistic" "Neyman" 0.2
"2978" "Robust t-statistic" "Neyman" 0.112
"2979" "Robust t-statistic" "Neyman" 0.126
"2980" "Robust t-statistic" "Neyman" 0.652
"2981" "Robust t-statistic" "Neyman" 0.516
"2982" "Robust t-statistic" "Neyman" 0.358
"2983" "Robust t-statistic" "Neyman" 0.328
"2984" "Robust t-statistic" "Neyman" 0.016
"2985" "Robust t-statistic" "Neyman" 0.858
"2986" "Robust t-statistic" "Neyman" 0.46
"2987" "Robust t-statistic" "Neyman" 0.748
"2988" "Robust t-statistic" "Neyman" 0.116
"2989" "Robust t-statistic" "Neyman" 0.836
"2990" "Robust t-statistic" "Neyman" 0.424
"2991" "Robust t-statistic" "Neyman" 0.898
"2992" "Robust t-statistic" "Neyman" 0.562
"2993" "Robust t-statistic" "Neyman" 0.518
"2994" "Robust t-statistic" "Neyman" 0.924
"2995" "Robust t-statistic" "Neyman" 0.03
"2996" "Robust t-statistic" "Neyman" 0.91
"2997" "Robust t-statistic" "Neyman" 0.738
"2998" "Robust t-statistic" "Neyman" 0.522
"2999" "Robust t-statistic" "Neyman" 0.288
"3000" "Robust t-statistic" "Neyman" 0.66
"3001" "Unstudentized" "Fisher" 0.02
"3002" "Unstudentized" "Fisher" 0.068
"3003" "Unstudentized" "Fisher" 0.154
"3004" "Unstudentized" "Fisher" 0
"3005" "Unstudentized" "Fisher" 0.168
"3006" "Unstudentized" "Fisher" 0.48
"3007" "Unstudentized" "Fisher" 0.446
"3008" "Unstudentized" "Fisher" 0.298
"3009" "Unstudentized" "Fisher" 0.864
"3010" "Unstudentized" "Fisher" 0.054
"3011" "Unstudentized" "Fisher" 0.106
"3012" "Unstudentized" "Fisher" 0.346
"3013" "Unstudentized" "Fisher" 0.012
"3014" "Unstudentized" "Fisher" 0.302
"3015" "Unstudentized" "Fisher" 0
"3016" "Unstudentized" "Fisher" 0.414
"3017" "Unstudentized" "Fisher" 0.398
"3018" "Unstudentized" "Fisher" 0.264
"3019" "Unstudentized" "Fisher" 0.55
"3020" "Unstudentized" "Fisher" 0.244
"3021" "Unstudentized" "Fisher" 0.486
"3022" "Unstudentized" "Fisher" 0.718
"3023" "Unstudentized" "Fisher" 0.698
"3024" "Unstudentized" "Fisher" 0.41
"3025" "Unstudentized" "Fisher" 0.016
"3026" "Unstudentized" "Fisher" 0.658
"3027" "Unstudentized" "Fisher" 0.834
"3028" "Unstudentized" "Fisher" 0.01
"3029" "Unstudentized" "Fisher" 0.364
"3030" "Unstudentized" "Fisher" 0.654
"3031" "Unstudentized" "Fisher" 0.776
"3032" "Unstudentized" "Fisher" 0.342
"3033" "Unstudentized" "Fisher" 0.694
"3034" "Unstudentized" "Fisher" 0.046
"3035" "Unstudentized" "Fisher" 0.002
"3036" "Unstudentized" "Fisher" 0
"3037" "Unstudentized" "Fisher" 0.87
"3038" "Unstudentized" "Fisher" 0.382
"3039" "Unstudentized" "Fisher" 0
"3040" "Unstudentized" "Fisher" 0.548
"3041" "Unstudentized" "Fisher" 0.292
"3042" "Unstudentized" "Fisher" 0.154
"3043" "Unstudentized" "Fisher" 0.292
"3044" "Unstudentized" "Fisher" 0.678
"3045" "Unstudentized" "Fisher" 0.024
"3046" "Unstudentized" "Fisher" 0.784
"3047" "Unstudentized" "Fisher" 0.6
"3048" "Unstudentized" "Fisher" 0.034
"3049" "Unstudentized" "Fisher" 0.366
"3050" "Unstudentized" "Fisher" 0.958
"3051" "Unstudentized" "Fisher" 0.872
"3052" "Unstudentized" "Fisher" 0.866
"3053" "Unstudentized" "Fisher" 0.468
"3054" "Unstudentized" "Fisher" 0.354
"3055" "Unstudentized" "Fisher" 0.382
"3056" "Unstudentized" "Fisher" 0.68
"3057" "Unstudentized" "Fisher" 0.708
"3058" "Unstudentized" "Fisher" 0.296
"3059" "Unstudentized" "Fisher" 0.222
"3060" "Unstudentized" "Fisher" 0.498
"3061" "Unstudentized" "Fisher" 0.686
"3062" "Unstudentized" "Fisher" 0.972
"3063" "Unstudentized" "Fisher" 0.03
"3064" "Unstudentized" "Fisher" 0.56
"3065" "Unstudentized" "Fisher" 0.104
"3066" "Unstudentized" "Fisher" 0.542
"3067" "Unstudentized" "Fisher" 0.618
"3068" "Unstudentized" "Fisher" 0.588
"3069" "Unstudentized" "Fisher" 0.162
"3070" "Unstudentized" "Fisher" 0.626
"3071" "Unstudentized" "Fisher" 0.674
"3072" "Unstudentized" "Fisher" 0.772
"3073" "Unstudentized" "Fisher" 0.544
"3074" "Unstudentized" "Fisher" 0.018
"3075" "Unstudentized" "Fisher" 0.006
"3076" "Unstudentized" "Fisher" 0.222
"3077" "Unstudentized" "Fisher" 0.04
"3078" "Unstudentized" "Fisher" 0.114
"3079" "Unstudentized" "Fisher" 0
"3080" "Unstudentized" "Fisher" 0.108
"3081" "Unstudentized" "Fisher" 0.28
"3082" "Unstudentized" "Fisher" 0.084
"3083" "Unstudentized" "Fisher" 0.07
"3084" "Unstudentized" "Fisher" 0.356
"3085" "Unstudentized" "Fisher" 0.258
"3086" "Unstudentized" "Fisher" 0.174
"3087" "Unstudentized" "Fisher" 0.914
"3088" "Unstudentized" "Fisher" 0.632
"3089" "Unstudentized" "Fisher" 0.03
"3090" "Unstudentized" "Fisher" 0.72
"3091" "Unstudentized" "Fisher" 0.01
"3092" "Unstudentized" "Fisher" 0.464
"3093" "Unstudentized" "Fisher" 0.534
"3094" "Unstudentized" "Fisher" 0.314
"3095" "Unstudentized" "Fisher" 0.114
"3096" "Unstudentized" "Fisher" 0.004
"3097" "Unstudentized" "Fisher" 0.21
"3098" "Unstudentized" "Fisher" 0.856
"3099" "Unstudentized" "Fisher" 0.394
"3100" "Unstudentized" "Fisher" 0.616
"3101" "Unstudentized" "Fisher" 0.09
"3102" "Unstudentized" "Fisher" 0.148
"3103" "Unstudentized" "Fisher" 0.034
"3104" "Unstudentized" "Fisher" 0.58
"3105" "Unstudentized" "Fisher" 0.184
"3106" "Unstudentized" "Fisher" 0.796
"3107" "Unstudentized" "Fisher" 0.664
"3108" "Unstudentized" "Fisher" 0.244
"3109" "Unstudentized" "Fisher" 0.03
"3110" "Unstudentized" "Fisher" 0.912
"3111" "Unstudentized" "Fisher" 0.862
"3112" "Unstudentized" "Fisher" 0.13
"3113" "Unstudentized" "Fisher" 0.308
"3114" "Unstudentized" "Fisher" 0.36
"3115" "Unstudentized" "Fisher" 0.008
"3116" "Unstudentized" "Fisher" 0.888
"3117" "Unstudentized" "Fisher" 0.338
"3118" "Unstudentized" "Fisher" 0.148
"3119" "Unstudentized" "Fisher" 0.972
"3120" "Unstudentized" "Fisher" 0.262
"3121" "Unstudentized" "Fisher" 0.382
"3122" "Unstudentized" "Fisher" 0.278
"3123" "Unstudentized" "Fisher" 0.004
"3124" "Unstudentized" "Fisher" 0.766
"3125" "Unstudentized" "Fisher" 0.818
"3126" "Unstudentized" "Fisher" 0.63
"3127" "Unstudentized" "Fisher" 0.428
"3128" "Unstudentized" "Fisher" 0.588
"3129" "Unstudentized" "Fisher" 0.7
"3130" "Unstudentized" "Fisher" 0.078
"3131" "Unstudentized" "Fisher" 0.004
"3132" "Unstudentized" "Fisher" 0.488
"3133" "Unstudentized" "Fisher" 0.218
"3134" "Unstudentized" "Fisher" 0.614
"3135" "Unstudentized" "Fisher" 0.664
"3136" "Unstudentized" "Fisher" 0.706
"3137" "Unstudentized" "Fisher" 0.026
"3138" "Unstudentized" "Fisher" 0.046
"3139" "Unstudentized" "Fisher" 0.144
"3140" "Unstudentized" "Fisher" 0.3
"3141" "Unstudentized" "Fisher" 0.126
"3142" "Unstudentized" "Fisher" 0.342
"3143" "Unstudentized" "Fisher" 0.768
"3144" "Unstudentized" "Fisher" 0.676
"3145" "Unstudentized" "Fisher" 0.192
"3146" "Unstudentized" "Fisher" 0.192
"3147" "Unstudentized" "Fisher" 0.068
"3148" "Unstudentized" "Fisher" 0.18
"3149" "Unstudentized" "Fisher" 0.306
"3150" "Unstudentized" "Fisher" 0.138
"3151" "Unstudentized" "Fisher" 0.012
"3152" "Unstudentized" "Fisher" 0.054
"3153" "Unstudentized" "Fisher" 0
"3154" "Unstudentized" "Fisher" 0
"3155" "Unstudentized" "Fisher" 0.014
"3156" "Unstudentized" "Fisher" 0.992
"3157" "Unstudentized" "Fisher" 0.858
"3158" "Unstudentized" "Fisher" 0.136
"3159" "Unstudentized" "Fisher" 0.044
"3160" "Unstudentized" "Fisher" 0.776
"3161" "Unstudentized" "Fisher" 0.778
"3162" "Unstudentized" "Fisher" 0.506
"3163" "Unstudentized" "Fisher" 0.102
"3164" "Unstudentized" "Fisher" 0.934
"3165" "Unstudentized" "Fisher" 0.446
"3166" "Unstudentized" "Fisher" 0.862
"3167" "Unstudentized" "Fisher" 0.144
"3168" "Unstudentized" "Fisher" 0.774
"3169" "Unstudentized" "Fisher" 0.05
"3170" "Unstudentized" "Fisher" 0.42
"3171" "Unstudentized" "Fisher" 0.566
"3172" "Unstudentized" "Fisher" 0.538
"3173" "Unstudentized" "Fisher" 0.278
"3174" "Unstudentized" "Fisher" 0.172
"3175" "Unstudentized" "Fisher" 0.668
"3176" "Unstudentized" "Fisher" 0.058
"3177" "Unstudentized" "Fisher" 0.286
"3178" "Unstudentized" "Fisher" 0.208
"3179" "Unstudentized" "Fisher" 0.516
"3180" "Unstudentized" "Fisher" 0.056
"3181" "Unstudentized" "Fisher" 0.066
"3182" "Unstudentized" "Fisher" 0.768
"3183" "Unstudentized" "Fisher" 0.384
"3184" "Unstudentized" "Fisher" 0.158
"3185" "Unstudentized" "Fisher" 0
"3186" "Unstudentized" "Fisher" 0.112
"3187" "Unstudentized" "Fisher" 0.872
"3188" "Unstudentized" "Fisher" 0.916
"3189" "Unstudentized" "Fisher" 0
"3190" "Unstudentized" "Fisher" 0.764
"3191" "Unstudentized" "Fisher" 0.056
"3192" "Unstudentized" "Fisher" 0.354
"3193" "Unstudentized" "Fisher" 0.326
"3194" "Unstudentized" "Fisher" 0.028
"3195" "Unstudentized" "Fisher" 0.468
"3196" "Unstudentized" "Fisher" 0.032
"3197" "Unstudentized" "Fisher" 0.416
"3198" "Unstudentized" "Fisher" 0.558
"3199" "Unstudentized" "Fisher" 0.284
"3200" "Unstudentized" "Fisher" 0.088
"3201" "Unstudentized" "Fisher" 0.304
"3202" "Unstudentized" "Fisher" 0.502
"3203" "Unstudentized" "Fisher" 0.378
"3204" "Unstudentized" "Fisher" 0.214
"3205" "Unstudentized" "Fisher" 0.964
"3206" "Unstudentized" "Fisher" 0.044
"3207" "Unstudentized" "Fisher" 0.876
"3208" "Unstudentized" "Fisher" 0.518
"3209" "Unstudentized" "Fisher" 0.054
"3210" "Unstudentized" "Fisher" 0.71
"3211" "Unstudentized" "Fisher" 0.656
"3212" "Unstudentized" "Fisher" 0.474
"3213" "Unstudentized" "Fisher" 0.462
"3214" "Unstudentized" "Fisher" 0.452
"3215" "Unstudentized" "Fisher" 0.016
"3216" "Unstudentized" "Fisher" 0.234
"3217" "Unstudentized" "Fisher" 0.044
"3218" "Unstudentized" "Fisher" 0.058
"3219" "Unstudentized" "Fisher" 0.426
"3220" "Unstudentized" "Fisher" 0.542
"3221" "Unstudentized" "Fisher" 0.606
"3222" "Unstudentized" "Fisher" 0.32
"3223" "Unstudentized" "Fisher" 0.494
"3224" "Unstudentized" "Fisher" 0.444
"3225" "Unstudentized" "Fisher" 0.144
"3226" "Unstudentized" "Fisher" 0.674
"3227" "Unstudentized" "Fisher" 0.158
"3228" "Unstudentized" "Fisher" 0.832
"3229" "Unstudentized" "Fisher" 0.32
"3230" "Unstudentized" "Fisher" 0.07
"3231" "Unstudentized" "Fisher" 0.556
"3232" "Unstudentized" "Fisher" 0.936
"3233" "Unstudentized" "Fisher" 0.974
"3234" "Unstudentized" "Fisher" 0.07
"3235" "Unstudentized" "Fisher" 0.41
"3236" "Unstudentized" "Fisher" 0.35
"3237" "Unstudentized" "Fisher" 0.626
"3238" "Unstudentized" "Fisher" 0.002
"3239" "Unstudentized" "Fisher" 0.738
"3240" "Unstudentized" "Fisher" 0.058
"3241" "Unstudentized" "Fisher" 0.046
"3242" "Unstudentized" "Fisher" 0.242
"3243" "Unstudentized" "Fisher" 0.346
"3244" "Unstudentized" "Fisher" 0.068
"3245" "Unstudentized" "Fisher" 0.918
"3246" "Unstudentized" "Fisher" 0.138
"3247" "Unstudentized" "Fisher" 0.006
"3248" "Unstudentized" "Fisher" 0.904
"3249" "Unstudentized" "Fisher" 0.054
"3250" "Unstudentized" "Fisher" 0.274
"3251" "Unstudentized" "Fisher" 0.332
"3252" "Unstudentized" "Fisher" 0.934
"3253" "Unstudentized" "Fisher" 0.12
"3254" "Unstudentized" "Fisher" 0.372
"3255" "Unstudentized" "Fisher" 0.054
"3256" "Unstudentized" "Fisher" 0.892
"3257" "Unstudentized" "Fisher" 0.916
"3258" "Unstudentized" "Fisher" 0.066
"3259" "Unstudentized" "Fisher" 0.24
"3260" "Unstudentized" "Fisher" 0.494
"3261" "Unstudentized" "Fisher" 0.542
"3262" "Unstudentized" "Fisher" 0.066
"3263" "Unstudentized" "Fisher" 0.398
"3264" "Unstudentized" "Fisher" 0.008
"3265" "Unstudentized" "Fisher" 0.778
"3266" "Unstudentized" "Fisher" 0.012
"3267" "Unstudentized" "Fisher" 0.074
"3268" "Unstudentized" "Fisher" 0.32
"3269" "Unstudentized" "Fisher" 0.926
"3270" "Unstudentized" "Fisher" 0.8
"3271" "Unstudentized" "Fisher" 0.464
"3272" "Unstudentized" "Fisher" 0.172
"3273" "Unstudentized" "Fisher" 0.546
"3274" "Unstudentized" "Fisher" 0.282
"3275" "Unstudentized" "Fisher" 0.512
"3276" "Unstudentized" "Fisher" 0.44
"3277" "Unstudentized" "Fisher" 0.292
"3278" "Unstudentized" "Fisher" 0.67
"3279" "Unstudentized" "Fisher" 0.122
"3280" "Unstudentized" "Fisher" 0.618
"3281" "Unstudentized" "Fisher" 0.51
"3282" "Unstudentized" "Fisher" 0.75
"3283" "Unstudentized" "Fisher" 0.284
"3284" "Unstudentized" "Fisher" 0.694
"3285" "Unstudentized" "Fisher" 0.352
"3286" "Unstudentized" "Fisher" 0.008
"3287" "Unstudentized" "Fisher" 0.588
"3288" "Unstudentized" "Fisher" 0.03
"3289" "Unstudentized" "Fisher" 0.04
"3290" "Unstudentized" "Fisher" 0.428
"3291" "Unstudentized" "Fisher" 0.122
"3292" "Unstudentized" "Fisher" 0.518
"3293" "Unstudentized" "Fisher" 0.262
"3294" "Unstudentized" "Fisher" 0.168
"3295" "Unstudentized" "Fisher" 0.096
"3296" "Unstudentized" "Fisher" 0.484
"3297" "Unstudentized" "Fisher" 0.946
"3298" "Unstudentized" "Fisher" 0.006
"3299" "Unstudentized" "Fisher" 0.19
"3300" "Unstudentized" "Fisher" 0.4
"3301" "Unstudentized" "Fisher" 0.836
"3302" "Unstudentized" "Fisher" 0.58
"3303" "Unstudentized" "Fisher" 0.218
"3304" "Unstudentized" "Fisher" 0.644
"3305" "Unstudentized" "Fisher" 0.788
"3306" "Unstudentized" "Fisher" 0.096
"3307" "Unstudentized" "Fisher" 0.64
"3308" "Unstudentized" "Fisher" 0.006
"3309" "Unstudentized" "Fisher" 0.538
"3310" "Unstudentized" "Fisher" 0.534
"3311" "Unstudentized" "Fisher" 0.136
"3312" "Unstudentized" "Fisher" 0.558
"3313" "Unstudentized" "Fisher" 0.85
"3314" "Unstudentized" "Fisher" 0.57
"3315" "Unstudentized" "Fisher" 0.61
"3316" "Unstudentized" "Fisher" 0.22
"3317" "Unstudentized" "Fisher" 0.05
"3318" "Unstudentized" "Fisher" 0.688
"3319" "Unstudentized" "Fisher" 0.026
"3320" "Unstudentized" "Fisher" 0.374
"3321" "Unstudentized" "Fisher" 0.202
"3322" "Unstudentized" "Fisher" 0.312
"3323" "Unstudentized" "Fisher" 0.002
"3324" "Unstudentized" "Fisher" 0.214
"3325" "Unstudentized" "Fisher" 0.502
"3326" "Unstudentized" "Fisher" 0.174
"3327" "Unstudentized" "Fisher" 0.41
"3328" "Unstudentized" "Fisher" 0.242
"3329" "Unstudentized" "Fisher" 0.212
"3330" "Unstudentized" "Fisher" 0.434
"3331" "Unstudentized" "Fisher" 0.456
"3332" "Unstudentized" "Fisher" 0.588
"3333" "Unstudentized" "Fisher" 0.678
"3334" "Unstudentized" "Fisher" 0.382
"3335" "Unstudentized" "Fisher" 0.02
"3336" "Unstudentized" "Fisher" 0.36
"3337" "Unstudentized" "Fisher" 0.598
"3338" "Unstudentized" "Fisher" 0.004
"3339" "Unstudentized" "Fisher" 0.166
"3340" "Unstudentized" "Fisher" 0.934
"3341" "Unstudentized" "Fisher" 0.26
"3342" "Unstudentized" "Fisher" 0.148
"3343" "Unstudentized" "Fisher" 0.06
"3344" "Unstudentized" "Fisher" 0.492
"3345" "Unstudentized" "Fisher" 0.748
"3346" "Unstudentized" "Fisher" 0.722
"3347" "Unstudentized" "Fisher" 0.964
"3348" "Unstudentized" "Fisher" 0.01
"3349" "Unstudentized" "Fisher" 0.882
"3350" "Unstudentized" "Fisher" 0.084
"3351" "Unstudentized" "Fisher" 0.512
"3352" "Unstudentized" "Fisher" 0.936
"3353" "Unstudentized" "Fisher" 0.81
"3354" "Unstudentized" "Fisher" 0.878
"3355" "Unstudentized" "Fisher" 0.084
"3356" "Unstudentized" "Fisher" 0.172
"3357" "Unstudentized" "Fisher" 0.158
"3358" "Unstudentized" "Fisher" 0.308
"3359" "Unstudentized" "Fisher" 0.424
"3360" "Unstudentized" "Fisher" 0.934
"3361" "Unstudentized" "Fisher" 0.812
"3362" "Unstudentized" "Fisher" 0.182
"3363" "Unstudentized" "Fisher" 0
"3364" "Unstudentized" "Fisher" 0.564
"3365" "Unstudentized" "Fisher" 0.168
"3366" "Unstudentized" "Fisher" 0.092
"3367" "Unstudentized" "Fisher" 0.048
"3368" "Unstudentized" "Fisher" 0.218
"3369" "Unstudentized" "Fisher" 0.844
"3370" "Unstudentized" "Fisher" 0.422
"3371" "Unstudentized" "Fisher" 0.038
"3372" "Unstudentized" "Fisher" 0.182
"3373" "Unstudentized" "Fisher" 0.952
"3374" "Unstudentized" "Fisher" 0.006
"3375" "Unstudentized" "Fisher" 0.942
"3376" "Unstudentized" "Fisher" 0.158
"3377" "Unstudentized" "Fisher" 0.012
"3378" "Unstudentized" "Fisher" 0.126
"3379" "Unstudentized" "Fisher" 0.132
"3380" "Unstudentized" "Fisher" 0.696
"3381" "Unstudentized" "Fisher" 0.004
"3382" "Unstudentized" "Fisher" 0.852
"3383" "Unstudentized" "Fisher" 0.01
"3384" "Unstudentized" "Fisher" 0.812
"3385" "Unstudentized" "Fisher" 0.154
"3386" "Unstudentized" "Fisher" 0.666
"3387" "Unstudentized" "Fisher" 0.908
"3388" "Unstudentized" "Fisher" 0.386
"3389" "Unstudentized" "Fisher" 0.048
"3390" "Unstudentized" "Fisher" 0.132
"3391" "Unstudentized" "Fisher" 0.452
"3392" "Unstudentized" "Fisher" 0.378
"3393" "Unstudentized" "Fisher" 0.834
"3394" "Unstudentized" "Fisher" 0.164
"3395" "Unstudentized" "Fisher" 0.934
"3396" "Unstudentized" "Fisher" 0.862
"3397" "Unstudentized" "Fisher" 0.352
"3398" "Unstudentized" "Fisher" 0.49
"3399" "Unstudentized" "Fisher" 0.914
"3400" "Unstudentized" "Fisher" 0.14
"3401" "Unstudentized" "Fisher" 0.296
"3402" "Unstudentized" "Fisher" 0.006
"3403" "Unstudentized" "Fisher" 0.448
"3404" "Unstudentized" "Fisher" 0.168
"3405" "Unstudentized" "Fisher" 0.004
"3406" "Unstudentized" "Fisher" 0.728
"3407" "Unstudentized" "Fisher" 0.014
"3408" "Unstudentized" "Fisher" 0.168
"3409" "Unstudentized" "Fisher" 0.544
"3410" "Unstudentized" "Fisher" 0.696
"3411" "Unstudentized" "Fisher" 0.11
"3412" "Unstudentized" "Fisher" 0.544
"3413" "Unstudentized" "Fisher" 0.704
"3414" "Unstudentized" "Fisher" 0.222
"3415" "Unstudentized" "Fisher" 0.172
"3416" "Unstudentized" "Fisher" 0.402
"3417" "Unstudentized" "Fisher" 0.532
"3418" "Unstudentized" "Fisher" 0.242
"3419" "Unstudentized" "Fisher" 0.744
"3420" "Unstudentized" "Fisher" 0.694
"3421" "Unstudentized" "Fisher" 0.478
"3422" "Unstudentized" "Fisher" 0.846
"3423" "Unstudentized" "Fisher" 0.12
"3424" "Unstudentized" "Fisher" 0.522
"3425" "Unstudentized" "Fisher" 0.108
"3426" "Unstudentized" "Fisher" 0
"3427" "Unstudentized" "Fisher" 0.074
"3428" "Unstudentized" "Fisher" 0.014
"3429" "Unstudentized" "Fisher" 0.284
"3430" "Unstudentized" "Fisher" 0.468
"3431" "Unstudentized" "Fisher" 0.826
"3432" "Unstudentized" "Fisher" 0.58
"3433" "Unstudentized" "Fisher" 0.006
"3434" "Unstudentized" "Fisher" 0.032
"3435" "Unstudentized" "Fisher" 0.008
"3436" "Unstudentized" "Fisher" 0.166
"3437" "Unstudentized" "Fisher" 0.508
"3438" "Unstudentized" "Fisher" 0.292
"3439" "Unstudentized" "Fisher" 0.024
"3440" "Unstudentized" "Fisher" 0.05
"3441" "Unstudentized" "Fisher" 0.63
"3442" "Unstudentized" "Fisher" 0.372
"3443" "Unstudentized" "Fisher" 0.77
"3444" "Unstudentized" "Fisher" 0.696
"3445" "Unstudentized" "Fisher" 0.376
"3446" "Unstudentized" "Fisher" 0.71
"3447" "Unstudentized" "Fisher" 0.534
"3448" "Unstudentized" "Fisher" 0.208
"3449" "Unstudentized" "Fisher" 0.48
"3450" "Unstudentized" "Fisher" 0.558
"3451" "Unstudentized" "Fisher" 0.466
"3452" "Unstudentized" "Fisher" 0.974
"3453" "Unstudentized" "Fisher" 0.198
"3454" "Unstudentized" "Fisher" 0.88
"3455" "Unstudentized" "Fisher" 0.258
"3456" "Unstudentized" "Fisher" 0.104
"3457" "Unstudentized" "Fisher" 0.826
"3458" "Unstudentized" "Fisher" 0.402
"3459" "Unstudentized" "Fisher" 0.1
"3460" "Unstudentized" "Fisher" 0.094
"3461" "Unstudentized" "Fisher" 0.02
"3462" "Unstudentized" "Fisher" 0.06
"3463" "Unstudentized" "Fisher" 0.096
"3464" "Unstudentized" "Fisher" 0.046
"3465" "Unstudentized" "Fisher" 0.02
"3466" "Unstudentized" "Fisher" 0.484
"3467" "Unstudentized" "Fisher" 0.9
"3468" "Unstudentized" "Fisher" 0.748
"3469" "Unstudentized" "Fisher" 0.314
"3470" "Unstudentized" "Fisher" 0.984
"3471" "Unstudentized" "Fisher" 0.306
"3472" "Unstudentized" "Fisher" 0.418
"3473" "Unstudentized" "Fisher" 0.01
"3474" "Unstudentized" "Fisher" 0.502
"3475" "Unstudentized" "Fisher" 0.04
"3476" "Unstudentized" "Fisher" 0.926
"3477" "Unstudentized" "Fisher" 0.808
"3478" "Unstudentized" "Fisher" 0.104
"3479" "Unstudentized" "Fisher" 0.108
"3480" "Unstudentized" "Fisher" 0.044
"3481" "Unstudentized" "Fisher" 0.258
"3482" "Unstudentized" "Fisher" 0.462
"3483" "Unstudentized" "Fisher" 0
"3484" "Unstudentized" "Fisher" 0.002
"3485" "Unstudentized" "Fisher" 0.376
"3486" "Unstudentized" "Fisher" 0.35
"3487" "Unstudentized" "Fisher" 0.01
"3488" "Unstudentized" "Fisher" 0.91
"3489" "Unstudentized" "Fisher" 0.458
"3490" "Unstudentized" "Fisher" 0.056
"3491" "Unstudentized" "Fisher" 0.892
"3492" "Unstudentized" "Fisher" 0.978
"3493" "Unstudentized" "Fisher" 0.404
"3494" "Unstudentized" "Fisher" 0.656
"3495" "Unstudentized" "Fisher" 0.204
"3496" "Unstudentized" "Fisher" 0.992
"3497" "Unstudentized" "Fisher" 0.118
"3498" "Unstudentized" "Fisher" 0.116
"3499" "Unstudentized" "Fisher" 0.418
"3500" "Unstudentized" "Fisher" 0.098
"3501" "Unstudentized" "Fisher" 0.938
"3502" "Unstudentized" "Fisher" 0.034
"3503" "Unstudentized" "Fisher" 0.244
"3504" "Unstudentized" "Fisher" 0.12
"3505" "Unstudentized" "Fisher" 0.574
"3506" "Unstudentized" "Fisher" 0.634
"3507" "Unstudentized" "Fisher" 0.438
"3508" "Unstudentized" "Fisher" 0.62
"3509" "Unstudentized" "Fisher" 0.68
"3510" "Unstudentized" "Fisher" 0.852
"3511" "Unstudentized" "Fisher" 0.318
"3512" "Unstudentized" "Fisher" 0.034
"3513" "Unstudentized" "Fisher" 0.994
"3514" "Unstudentized" "Fisher" 0.384
"3515" "Unstudentized" "Fisher" 0.484
"3516" "Unstudentized" "Fisher" 0.292
"3517" "Unstudentized" "Fisher" 0.42
"3518" "Unstudentized" "Fisher" 0.56
"3519" "Unstudentized" "Fisher" 0.586
"3520" "Unstudentized" "Fisher" 0.27
"3521" "Unstudentized" "Fisher" 0.846
"3522" "Unstudentized" "Fisher" 0.866
"3523" "Unstudentized" "Fisher" 0.912
"3524" "Unstudentized" "Fisher" 0.17
"3525" "Unstudentized" "Fisher" 0.132
"3526" "Unstudentized" "Fisher" 0.174
"3527" "Unstudentized" "Fisher" 0.366
"3528" "Unstudentized" "Fisher" 0.014
"3529" "Unstudentized" "Fisher" 0.912
"3530" "Unstudentized" "Fisher" 0.304
"3531" "Unstudentized" "Fisher" 0.262
"3532" "Unstudentized" "Fisher" 0.374
"3533" "Unstudentized" "Fisher" 0.368
"3534" "Unstudentized" "Fisher" 0.016
"3535" "Unstudentized" "Fisher" 0.122
"3536" "Unstudentized" "Fisher" 0.2
"3537" "Unstudentized" "Fisher" 0.538
"3538" "Unstudentized" "Fisher" 0.646
"3539" "Unstudentized" "Fisher" 0.396
"3540" "Unstudentized" "Fisher" 0.108
"3541" "Unstudentized" "Fisher" 0.62
"3542" "Unstudentized" "Fisher" 0.026
"3543" "Unstudentized" "Fisher" 0.046
"3544" "Unstudentized" "Fisher" 0.212
"3545" "Unstudentized" "Fisher" 0.038
"3546" "Unstudentized" "Fisher" 0.806
"3547" "Unstudentized" "Fisher" 0.924
"3548" "Unstudentized" "Fisher" 0.498
"3549" "Unstudentized" "Fisher" 0.334
"3550" "Unstudentized" "Fisher" 0.476
"3551" "Unstudentized" "Fisher" 0.448
"3552" "Unstudentized" "Fisher" 0.508
"3553" "Unstudentized" "Fisher" 0.044
"3554" "Unstudentized" "Fisher" 0.374
"3555" "Unstudentized" "Fisher" 0.068
"3556" "Unstudentized" "Fisher" 0.286
"3557" "Unstudentized" "Fisher" 0.722
"3558" "Unstudentized" "Fisher" 0.922
"3559" "Unstudentized" "Fisher" 0.808
"3560" "Unstudentized" "Fisher" 0.098
"3561" "Unstudentized" "Fisher" 0.76
"3562" "Unstudentized" "Fisher" 0.272
"3563" "Unstudentized" "Fisher" 0.398
"3564" "Unstudentized" "Fisher" 0.086
"3565" "Unstudentized" "Fisher" 0.026
"3566" "Unstudentized" "Fisher" 0.52
"3567" "Unstudentized" "Fisher" 0.928
"3568" "Unstudentized" "Fisher" 0.494
"3569" "Unstudentized" "Fisher" 0.004
"3570" "Unstudentized" "Fisher" 0.606
"3571" "Unstudentized" "Fisher" 0.166
"3572" "Unstudentized" "Fisher" 0.664
"3573" "Unstudentized" "Fisher" 0.068
"3574" "Unstudentized" "Fisher" 0.002
"3575" "Unstudentized" "Fisher" 0.07
"3576" "Unstudentized" "Fisher" 0.902
"3577" "Unstudentized" "Fisher" 0.036
"3578" "Unstudentized" "Fisher" 0.87
"3579" "Unstudentized" "Fisher" 0.172
"3580" "Unstudentized" "Fisher" 0.178
"3581" "Unstudentized" "Fisher" 0.19
"3582" "Unstudentized" "Fisher" 0.23
"3583" "Unstudentized" "Fisher" 0.014
"3584" "Unstudentized" "Fisher" 0.282
"3585" "Unstudentized" "Fisher" 0.946
"3586" "Unstudentized" "Fisher" 0.118
"3587" "Unstudentized" "Fisher" 0.902
"3588" "Unstudentized" "Fisher" 0.648
"3589" "Unstudentized" "Fisher" 0.074
"3590" "Unstudentized" "Fisher" 0.184
"3591" "Unstudentized" "Fisher" 0.674
"3592" "Unstudentized" "Fisher" 0.576
"3593" "Unstudentized" "Fisher" 0.546
"3594" "Unstudentized" "Fisher" 0.202
"3595" "Unstudentized" "Fisher" 0.91
"3596" "Unstudentized" "Fisher" 0.744
"3597" "Unstudentized" "Fisher" 0.066
"3598" "Unstudentized" "Fisher" 0.668
"3599" "Unstudentized" "Fisher" 0.288
"3600" "Unstudentized" "Fisher" 0.922
"3601" "Unstudentized" "Fisher" 0.104
"3602" "Unstudentized" "Fisher" 0.09
"3603" "Unstudentized" "Fisher" 0.04
"3604" "Unstudentized" "Fisher" 0
"3605" "Unstudentized" "Fisher" 0.154
"3606" "Unstudentized" "Fisher" 0.396
"3607" "Unstudentized" "Fisher" 0.29
"3608" "Unstudentized" "Fisher" 0.878
"3609" "Unstudentized" "Fisher" 0.342
"3610" "Unstudentized" "Fisher" 0.006
"3611" "Unstudentized" "Fisher" 0.592
"3612" "Unstudentized" "Fisher" 0.964
"3613" "Unstudentized" "Fisher" 0.946
"3614" "Unstudentized" "Fisher" 0.624
"3615" "Unstudentized" "Fisher" 0.35
"3616" "Unstudentized" "Fisher" 0.51
"3617" "Unstudentized" "Fisher" 0.002
"3618" "Unstudentized" "Fisher" 0.978
"3619" "Unstudentized" "Fisher" 0.284
"3620" "Unstudentized" "Fisher" 0.01
"3621" "Unstudentized" "Fisher" 0.446
"3622" "Unstudentized" "Fisher" 0.968
"3623" "Unstudentized" "Fisher" 0.01
"3624" "Unstudentized" "Fisher" 0.424
"3625" "Unstudentized" "Fisher" 0.498
"3626" "Unstudentized" "Fisher" 0.29
"3627" "Unstudentized" "Fisher" 0
"3628" "Unstudentized" "Fisher" 0.254
"3629" "Unstudentized" "Fisher" 0.434
"3630" "Unstudentized" "Fisher" 0.12
"3631" "Unstudentized" "Fisher" 0.236
"3632" "Unstudentized" "Fisher" 0.756
"3633" "Unstudentized" "Fisher" 0.002
"3634" "Unstudentized" "Fisher" 0.086
"3635" "Unstudentized" "Fisher" 0.998
"3636" "Unstudentized" "Fisher" 0.064
"3637" "Unstudentized" "Fisher" 0.894
"3638" "Unstudentized" "Fisher" 0.198
"3639" "Unstudentized" "Fisher" 0.072
"3640" "Unstudentized" "Fisher" 0.058
"3641" "Unstudentized" "Fisher" 0.45
"3642" "Unstudentized" "Fisher" 0.894
"3643" "Unstudentized" "Fisher" 0.86
"3644" "Unstudentized" "Fisher" 0.326
"3645" "Unstudentized" "Fisher" 0.57
"3646" "Unstudentized" "Fisher" 0.108
"3647" "Unstudentized" "Fisher" 0.53
"3648" "Unstudentized" "Fisher" 0.2
"3649" "Unstudentized" "Fisher" 0.522
"3650" "Unstudentized" "Fisher" 0.002
"3651" "Unstudentized" "Fisher" 0.796
"3652" "Unstudentized" "Fisher" 0.746
"3653" "Unstudentized" "Fisher" 0.106
"3654" "Unstudentized" "Fisher" 0.012
"3655" "Unstudentized" "Fisher" 0.014
"3656" "Unstudentized" "Fisher" 0.002
"3657" "Unstudentized" "Fisher" 0.084
"3658" "Unstudentized" "Fisher" 0.336
"3659" "Unstudentized" "Fisher" 0.052
"3660" "Unstudentized" "Fisher" 0.132
"3661" "Unstudentized" "Fisher" 0.944
"3662" "Unstudentized" "Fisher" 0.248
"3663" "Unstudentized" "Fisher" 0.428
"3664" "Unstudentized" "Fisher" 0.32
"3665" "Unstudentized" "Fisher" 0.402
"3666" "Unstudentized" "Fisher" 0.134
"3667" "Unstudentized" "Fisher" 0.092
"3668" "Unstudentized" "Fisher" 0.632
"3669" "Unstudentized" "Fisher" 0.494
"3670" "Unstudentized" "Fisher" 0.826
"3671" "Unstudentized" "Fisher" 0.534
"3672" "Unstudentized" "Fisher" 0.208
"3673" "Unstudentized" "Fisher" 0.658
"3674" "Unstudentized" "Fisher" 0.59
"3675" "Unstudentized" "Fisher" 0.542
"3676" "Unstudentized" "Fisher" 0.586
"3677" "Unstudentized" "Fisher" 0.784
"3678" "Unstudentized" "Fisher" 0.278
"3679" "Unstudentized" "Fisher" 0.49
"3680" "Unstudentized" "Fisher" 0.048
"3681" "Unstudentized" "Fisher" 0.52
"3682" "Unstudentized" "Fisher" 0.456
"3683" "Unstudentized" "Fisher" 0.322
"3684" "Unstudentized" "Fisher" 0.04
"3685" "Unstudentized" "Fisher" 0.504
"3686" "Unstudentized" "Fisher" 0.488
"3687" "Unstudentized" "Fisher" 0.062
"3688" "Unstudentized" "Fisher" 0.602
"3689" "Unstudentized" "Fisher" 0.662
"3690" "Unstudentized" "Fisher" 0.192
"3691" "Unstudentized" "Fisher" 0.868
"3692" "Unstudentized" "Fisher" 0.874
"3693" "Unstudentized" "Fisher" 0.812
"3694" "Unstudentized" "Fisher" 0.432
"3695" "Unstudentized" "Fisher" 0.054
"3696" "Unstudentized" "Fisher" 0.078
"3697" "Unstudentized" "Fisher" 0.096
"3698" "Unstudentized" "Fisher" 0.59
"3699" "Unstudentized" "Fisher" 0.004
"3700" "Unstudentized" "Fisher" 0.482
"3701" "Unstudentized" "Fisher" 0.798
"3702" "Unstudentized" "Fisher" 0.354
"3703" "Unstudentized" "Fisher" 0.372
"3704" "Unstudentized" "Fisher" 0.006
"3705" "Unstudentized" "Fisher" 0.324
"3706" "Unstudentized" "Fisher" 0.086
"3707" "Unstudentized" "Fisher" 0.238
"3708" "Unstudentized" "Fisher" 0.842
"3709" "Unstudentized" "Fisher" 0.236
"3710" "Unstudentized" "Fisher" 0.15
"3711" "Unstudentized" "Fisher" 0.59
"3712" "Unstudentized" "Fisher" 0.534
"3713" "Unstudentized" "Fisher" 0.136
"3714" "Unstudentized" "Fisher" 0
"3715" "Unstudentized" "Fisher" 0.984
"3716" "Unstudentized" "Fisher" 0.626
"3717" "Unstudentized" "Fisher" 0.69
"3718" "Unstudentized" "Fisher" 0.002
"3719" "Unstudentized" "Fisher" 0.492
"3720" "Unstudentized" "Fisher" 0.352
"3721" "Unstudentized" "Fisher" 0.05
"3722" "Unstudentized" "Fisher" 0.032
"3723" "Unstudentized" "Fisher" 0.956
"3724" "Unstudentized" "Fisher" 0.162
"3725" "Unstudentized" "Fisher" 0.336
"3726" "Unstudentized" "Fisher" 0.19
"3727" "Unstudentized" "Fisher" 0.406
"3728" "Unstudentized" "Fisher" 0.46
"3729" "Unstudentized" "Fisher" 0.072
"3730" "Unstudentized" "Fisher" 0.574
"3731" "Unstudentized" "Fisher" 0.214
"3732" "Unstudentized" "Fisher" 0.558
"3733" "Unstudentized" "Fisher" 0.936
"3734" "Unstudentized" "Fisher" 0.01
"3735" "Unstudentized" "Fisher" 0.686
"3736" "Unstudentized" "Fisher" 0.348
"3737" "Unstudentized" "Fisher" 0.91
"3738" "Unstudentized" "Fisher" 0.764
"3739" "Unstudentized" "Fisher" 0.882
"3740" "Unstudentized" "Fisher" 0.532
"3741" "Unstudentized" "Fisher" 0.31
"3742" "Unstudentized" "Fisher" 0.142
"3743" "Unstudentized" "Fisher" 0.124
"3744" "Unstudentized" "Fisher" 0.958
"3745" "Unstudentized" "Fisher" 0.284
"3746" "Unstudentized" "Fisher" 0.43
"3747" "Unstudentized" "Fisher" 0.544
"3748" "Unstudentized" "Fisher" 0.136
"3749" "Unstudentized" "Fisher" 0.55
"3750" "Unstudentized" "Fisher" 0.202
"3751" "Unstudentized" "Fisher" 0.108
"3752" "Unstudentized" "Fisher" 0.004
"3753" "Unstudentized" "Fisher" 0.704
"3754" "Unstudentized" "Fisher" 0.026
"3755" "Unstudentized" "Fisher" 0.626
"3756" "Unstudentized" "Fisher" 0.548
"3757" "Unstudentized" "Fisher" 0
"3758" "Unstudentized" "Fisher" 0.032
"3759" "Unstudentized" "Fisher" 0.5
"3760" "Unstudentized" "Fisher" 0.158
"3761" "Unstudentized" "Fisher" 0.098
"3762" "Unstudentized" "Fisher" 0.186
"3763" "Unstudentized" "Fisher" 0.004
"3764" "Unstudentized" "Fisher" 0.026
"3765" "Unstudentized" "Fisher" 0.214
"3766" "Unstudentized" "Fisher" 0.662
"3767" "Unstudentized" "Fisher" 0.88
"3768" "Unstudentized" "Fisher" 0.484
"3769" "Unstudentized" "Fisher" 0.002
"3770" "Unstudentized" "Fisher" 0.206
"3771" "Unstudentized" "Fisher" 0.634
"3772" "Unstudentized" "Fisher" 0.852
"3773" "Unstudentized" "Fisher" 0.922
"3774" "Unstudentized" "Fisher" 0.332
"3775" "Unstudentized" "Fisher" 0.208
"3776" "Unstudentized" "Fisher" 0.924
"3777" "Unstudentized" "Fisher" 0.968
"3778" "Unstudentized" "Fisher" 0.828
"3779" "Unstudentized" "Fisher" 0.5
"3780" "Unstudentized" "Fisher" 0.396
"3781" "Unstudentized" "Fisher" 0.608
"3782" "Unstudentized" "Fisher" 0.418
"3783" "Unstudentized" "Fisher" 0.998
"3784" "Unstudentized" "Fisher" 0.906
"3785" "Unstudentized" "Fisher" 0.476
"3786" "Unstudentized" "Fisher" 0.15
"3787" "Unstudentized" "Fisher" 0.7
"3788" "Unstudentized" "Fisher" 0.012
"3789" "Unstudentized" "Fisher" 0.72
"3790" "Unstudentized" "Fisher" 0.928
"3791" "Unstudentized" "Fisher" 0.432
"3792" "Unstudentized" "Fisher" 0.528
"3793" "Unstudentized" "Fisher" 0.742
"3794" "Unstudentized" "Fisher" 0.068
"3795" "Unstudentized" "Fisher" 0.308
"3796" "Unstudentized" "Fisher" 0.874
"3797" "Unstudentized" "Fisher" 0.982
"3798" "Unstudentized" "Fisher" 0.056
"3799" "Unstudentized" "Fisher" 0.58
"3800" "Unstudentized" "Fisher" 0.05
"3801" "Unstudentized" "Fisher" 0.208
"3802" "Unstudentized" "Fisher" 0.362
"3803" "Unstudentized" "Fisher" 0.406
"3804" "Unstudentized" "Fisher" 0.09
"3805" "Unstudentized" "Fisher" 0.018
"3806" "Unstudentized" "Fisher" 0.6
"3807" "Unstudentized" "Fisher" 0.912
"3808" "Unstudentized" "Fisher" 0.89
"3809" "Unstudentized" "Fisher" 0.47
"3810" "Unstudentized" "Fisher" 0.098
"3811" "Unstudentized" "Fisher" 0.026
"3812" "Unstudentized" "Fisher" 0.08
"3813" "Unstudentized" "Fisher" 0.012
"3814" "Unstudentized" "Fisher" 0.034
"3815" "Unstudentized" "Fisher" 0.672
"3816" "Unstudentized" "Fisher" 0.246
"3817" "Unstudentized" "Fisher" 0.51
"3818" "Unstudentized" "Fisher" 0.946
"3819" "Unstudentized" "Fisher" 0.66
"3820" "Unstudentized" "Fisher" 0.552
"3821" "Unstudentized" "Fisher" 0.436
"3822" "Unstudentized" "Fisher" 0.506
"3823" "Unstudentized" "Fisher" 0.612
"3824" "Unstudentized" "Fisher" 0.908
"3825" "Unstudentized" "Fisher" 0.666
"3826" "Unstudentized" "Fisher" 0.328
"3827" "Unstudentized" "Fisher" 0.326
"3828" "Unstudentized" "Fisher" 0
"3829" "Unstudentized" "Fisher" 0.018
"3830" "Unstudentized" "Fisher" 0.406
"3831" "Unstudentized" "Fisher" 0.24
"3832" "Unstudentized" "Fisher" 0.192
"3833" "Unstudentized" "Fisher" 0.316
"3834" "Unstudentized" "Fisher" 0.048
"3835" "Unstudentized" "Fisher" 0.01
"3836" "Unstudentized" "Fisher" 0.666
"3837" "Unstudentized" "Fisher" 0.35
"3838" "Unstudentized" "Fisher" 0.882
"3839" "Unstudentized" "Fisher" 0.002
"3840" "Unstudentized" "Fisher" 0.904
"3841" "Unstudentized" "Fisher" 0.2
"3842" "Unstudentized" "Fisher" 0.264
"3843" "Unstudentized" "Fisher" 0.132
"3844" "Unstudentized" "Fisher" 0.848
"3845" "Unstudentized" "Fisher" 0.114
"3846" "Unstudentized" "Fisher" 0
"3847" "Unstudentized" "Fisher" 0.502
"3848" "Unstudentized" "Fisher" 0.206
"3849" "Unstudentized" "Fisher" 0.534
"3850" "Unstudentized" "Fisher" 0.788
"3851" "Unstudentized" "Fisher" 0.182
"3852" "Unstudentized" "Fisher" 0.508
"3853" "Unstudentized" "Fisher" 0.666
"3854" "Unstudentized" "Fisher" 0.892
"3855" "Unstudentized" "Fisher" 0.128
"3856" "Unstudentized" "Fisher" 0.67
"3857" "Unstudentized" "Fisher" 0.582
"3858" "Unstudentized" "Fisher" 0.75
"3859" "Unstudentized" "Fisher" 0.064
"3860" "Unstudentized" "Fisher" 0.084
"3861" "Unstudentized" "Fisher" 0.068
"3862" "Unstudentized" "Fisher" 0.332
"3863" "Unstudentized" "Fisher" 0.352
"3864" "Unstudentized" "Fisher" 0.666
"3865" "Unstudentized" "Fisher" 0.638
"3866" "Unstudentized" "Fisher" 0.31
"3867" "Unstudentized" "Fisher" 0.354
"3868" "Unstudentized" "Fisher" 0.19
"3869" "Unstudentized" "Fisher" 0.782
"3870" "Unstudentized" "Fisher" 0.26
"3871" "Unstudentized" "Fisher" 0.25
"3872" "Unstudentized" "Fisher" 0.842
"3873" "Unstudentized" "Fisher" 0.846
"3874" "Unstudentized" "Fisher" 0.036
"3875" "Unstudentized" "Fisher" 0.796
"3876" "Unstudentized" "Fisher" 0.32
"3877" "Unstudentized" "Fisher" 0.42
"3878" "Unstudentized" "Fisher" 0.702
"3879" "Unstudentized" "Fisher" 0.1
"3880" "Unstudentized" "Fisher" 0.162
"3881" "Unstudentized" "Fisher" 0.002
"3882" "Unstudentized" "Fisher" 0.092
"3883" "Unstudentized" "Fisher" 0
"3884" "Unstudentized" "Fisher" 0.738
"3885" "Unstudentized" "Fisher" 0.902
"3886" "Unstudentized" "Fisher" 0.338
"3887" "Unstudentized" "Fisher" 0.382
"3888" "Unstudentized" "Fisher" 0.424
"3889" "Unstudentized" "Fisher" 0.032
"3890" "Unstudentized" "Fisher" 0.236
"3891" "Unstudentized" "Fisher" 0.158
"3892" "Unstudentized" "Fisher" 0.89
"3893" "Unstudentized" "Fisher" 0.266
"3894" "Unstudentized" "Fisher" 0.898
"3895" "Unstudentized" "Fisher" 0.09
"3896" "Unstudentized" "Fisher" 0.576
"3897" "Unstudentized" "Fisher" 0.11
"3898" "Unstudentized" "Fisher" 0.384
"3899" "Unstudentized" "Fisher" 0.432
"3900" "Unstudentized" "Fisher" 0.142
"3901" "Unstudentized" "Fisher" 0.022
"3902" "Unstudentized" "Fisher" 0.744
"3903" "Unstudentized" "Fisher" 0.096
"3904" "Unstudentized" "Fisher" 0.374
"3905" "Unstudentized" "Fisher" 0.888
"3906" "Unstudentized" "Fisher" 0.838
"3907" "Unstudentized" "Fisher" 0.318
"3908" "Unstudentized" "Fisher" 0.946
"3909" "Unstudentized" "Fisher" 0.062
"3910" "Unstudentized" "Fisher" 0.014
"3911" "Unstudentized" "Fisher" 0.032
"3912" "Unstudentized" "Fisher" 0.124
"3913" "Unstudentized" "Fisher" 0.734
"3914" "Unstudentized" "Fisher" 0.766
"3915" "Unstudentized" "Fisher" 0.176
"3916" "Unstudentized" "Fisher" 0.066
"3917" "Unstudentized" "Fisher" 0.216
"3918" "Unstudentized" "Fisher" 0.126
"3919" "Unstudentized" "Fisher" 0.03
"3920" "Unstudentized" "Fisher" 0.136
"3921" "Unstudentized" "Fisher" 0.236
"3922" "Unstudentized" "Fisher" 0.002
"3923" "Unstudentized" "Fisher" 0.932
"3924" "Unstudentized" "Fisher" 0.654
"3925" "Unstudentized" "Fisher" 0
"3926" "Unstudentized" "Fisher" 0.57
"3927" "Unstudentized" "Fisher" 0.798
"3928" "Unstudentized" "Fisher" 1
"3929" "Unstudentized" "Fisher" 0.872
"3930" "Unstudentized" "Fisher" 0.26
"3931" "Unstudentized" "Fisher" 0.252
"3932" "Unstudentized" "Fisher" 0.51
"3933" "Unstudentized" "Fisher" 0.292
"3934" "Unstudentized" "Fisher" 0.558
"3935" "Unstudentized" "Fisher" 0.486
"3936" "Unstudentized" "Fisher" 0.352
"3937" "Unstudentized" "Fisher" 0.11
"3938" "Unstudentized" "Fisher" 0.498
"3939" "Unstudentized" "Fisher" 0.06
"3940" "Unstudentized" "Fisher" 0.006
"3941" "Unstudentized" "Fisher" 0.934
"3942" "Unstudentized" "Fisher" 0.07
"3943" "Unstudentized" "Fisher" 0.488
"3944" "Unstudentized" "Fisher" 0.802
"3945" "Unstudentized" "Fisher" 0.19
"3946" "Unstudentized" "Fisher" 0.02
"3947" "Unstudentized" "Fisher" 0.546
"3948" "Unstudentized" "Fisher" 0.024
"3949" "Unstudentized" "Fisher" 0.022
"3950" "Unstudentized" "Fisher" 0.874
"3951" "Unstudentized" "Fisher" 0.174
"3952" "Unstudentized" "Fisher" 0.458
"3953" "Unstudentized" "Fisher" 0.04
"3954" "Unstudentized" "Fisher" 0.374
"3955" "Unstudentized" "Fisher" 0.272
"3956" "Unstudentized" "Fisher" 0.064
"3957" "Unstudentized" "Fisher" 0
"3958" "Unstudentized" "Fisher" 0.048
"3959" "Unstudentized" "Fisher" 0.204
"3960" "Unstudentized" "Fisher" 0.61
"3961" "Unstudentized" "Fisher" 0.596
"3962" "Unstudentized" "Fisher" 0.376
"3963" "Unstudentized" "Fisher" 0.088
"3964" "Unstudentized" "Fisher" 0.07
"3965" "Unstudentized" "Fisher" 0.15
"3966" "Unstudentized" "Fisher" 1
"3967" "Unstudentized" "Fisher" 0.074
"3968" "Unstudentized" "Fisher" 0.134
"3969" "Unstudentized" "Fisher" 0.422
"3970" "Unstudentized" "Fisher" 0.904
"3971" "Unstudentized" "Fisher" 0.85
"3972" "Unstudentized" "Fisher" 0.55
"3973" "Unstudentized" "Fisher" 0.97
"3974" "Unstudentized" "Fisher" 0.65
"3975" "Unstudentized" "Fisher" 0.328
"3976" "Unstudentized" "Fisher" 0.236
"3977" "Unstudentized" "Fisher" 0.02
"3978" "Unstudentized" "Fisher" 0.028
"3979" "Unstudentized" "Fisher" 0.048
"3980" "Unstudentized" "Fisher" 0.472
"3981" "Unstudentized" "Fisher" 0.492
"3982" "Unstudentized" "Fisher" 0.094
"3983" "Unstudentized" "Fisher" 0.118
"3984" "Unstudentized" "Fisher" 0
"3985" "Unstudentized" "Fisher" 0.754
"3986" "Unstudentized" "Fisher" 0.484
"3987" "Unstudentized" "Fisher" 0.44
"3988" "Unstudentized" "Fisher" 0.016
"3989" "Unstudentized" "Fisher" 0.734
"3990" "Unstudentized" "Fisher" 0.254
"3991" "Unstudentized" "Fisher" 0.604
"3992" "Unstudentized" "Fisher" 0.696
"3993" "Unstudentized" "Fisher" 0.066
"3994" "Unstudentized" "Fisher" 0.424
"3995" "Unstudentized" "Fisher" 0.002
"3996" "Unstudentized" "Fisher" 0.588
"3997" "Unstudentized" "Fisher" 0.51
"3998" "Unstudentized" "Fisher" 0.998
"3999" "Unstudentized" "Fisher" 0.106
"4000" "Unstudentized" "Fisher" 0.446
"4001" "Classic t-statistic" "Fisher" 0.02
"4002" "Classic t-statistic" "Fisher" 0.068
"4003" "Classic t-statistic" "Fisher" 0.156
"4004" "Classic t-statistic" "Fisher" 0
"4005" "Classic t-statistic" "Fisher" 0.168
"4006" "Classic t-statistic" "Fisher" 0.48
"4007" "Classic t-statistic" "Fisher" 0.446
"4008" "Classic t-statistic" "Fisher" 0.302
"4009" "Classic t-statistic" "Fisher" 0.862
"4010" "Classic t-statistic" "Fisher" 0.054
"4011" "Classic t-statistic" "Fisher" 0.106
"4012" "Classic t-statistic" "Fisher" 0.352
"4013" "Classic t-statistic" "Fisher" 0.012
"4014" "Classic t-statistic" "Fisher" 0.306
"4015" "Classic t-statistic" "Fisher" 0
"4016" "Classic t-statistic" "Fisher" 0.414
"4017" "Classic t-statistic" "Fisher" 0.398
"4018" "Classic t-statistic" "Fisher" 0.26
"4019" "Classic t-statistic" "Fisher" 0.548
"4020" "Classic t-statistic" "Fisher" 0.248
"4021" "Classic t-statistic" "Fisher" 0.486
"4022" "Classic t-statistic" "Fisher" 0.718
"4023" "Classic t-statistic" "Fisher" 0.698
"4024" "Classic t-statistic" "Fisher" 0.41
"4025" "Classic t-statistic" "Fisher" 0.016
"4026" "Classic t-statistic" "Fisher" 0.652
"4027" "Classic t-statistic" "Fisher" 0.834
"4028" "Classic t-statistic" "Fisher" 0.01
"4029" "Classic t-statistic" "Fisher" 0.37
"4030" "Classic t-statistic" "Fisher" 0.65
"4031" "Classic t-statistic" "Fisher" 0.774
"4032" "Classic t-statistic" "Fisher" 0.342
"4033" "Classic t-statistic" "Fisher" 0.704
"4034" "Classic t-statistic" "Fisher" 0.046
"4035" "Classic t-statistic" "Fisher" 0.002
"4036" "Classic t-statistic" "Fisher" 0
"4037" "Classic t-statistic" "Fisher" 0.866
"4038" "Classic t-statistic" "Fisher" 0.406
"4039" "Classic t-statistic" "Fisher" 0
"4040" "Classic t-statistic" "Fisher" 0.546
"4041" "Classic t-statistic" "Fisher" 0.292
"4042" "Classic t-statistic" "Fisher" 0.156
"4043" "Classic t-statistic" "Fisher" 0.288
"4044" "Classic t-statistic" "Fisher" 0.674
"4045" "Classic t-statistic" "Fisher" 0.026
"4046" "Classic t-statistic" "Fisher" 0.784
"4047" "Classic t-statistic" "Fisher" 0.594
"4048" "Classic t-statistic" "Fisher" 0.032
"4049" "Classic t-statistic" "Fisher" 0.378
"4050" "Classic t-statistic" "Fisher" 0.958
"4051" "Classic t-statistic" "Fisher" 0.872
"4052" "Classic t-statistic" "Fisher" 0.86
"4053" "Classic t-statistic" "Fisher" 0.466
"4054" "Classic t-statistic" "Fisher" 0.348
"4055" "Classic t-statistic" "Fisher" 0.384
"4056" "Classic t-statistic" "Fisher" 0.68
"4057" "Classic t-statistic" "Fisher" 0.708
"4058" "Classic t-statistic" "Fisher" 0.296
"4059" "Classic t-statistic" "Fisher" 0.22
"4060" "Classic t-statistic" "Fisher" 0.496
"4061" "Classic t-statistic" "Fisher" 0.686
"4062" "Classic t-statistic" "Fisher" 0.972
"4063" "Classic t-statistic" "Fisher" 0.03
"4064" "Classic t-statistic" "Fisher" 0.56
"4065" "Classic t-statistic" "Fisher" 0.11
"4066" "Classic t-statistic" "Fisher" 0.542
"4067" "Classic t-statistic" "Fisher" 0.618
"4068" "Classic t-statistic" "Fisher" 0.588
"4069" "Classic t-statistic" "Fisher" 0.164
"4070" "Classic t-statistic" "Fisher" 0.624
"4071" "Classic t-statistic" "Fisher" 0.674
"4072" "Classic t-statistic" "Fisher" 0.772
"4073" "Classic t-statistic" "Fisher" 0.544
"4074" "Classic t-statistic" "Fisher" 0.018
"4075" "Classic t-statistic" "Fisher" 0.006
"4076" "Classic t-statistic" "Fisher" 0.222
"4077" "Classic t-statistic" "Fisher" 0.04
"4078" "Classic t-statistic" "Fisher" 0.114
"4079" "Classic t-statistic" "Fisher" 0
"4080" "Classic t-statistic" "Fisher" 0.108
"4081" "Classic t-statistic" "Fisher" 0.276
"4082" "Classic t-statistic" "Fisher" 0.084
"4083" "Classic t-statistic" "Fisher" 0.068
"4084" "Classic t-statistic" "Fisher" 0.358
"4085" "Classic t-statistic" "Fisher" 0.256
"4086" "Classic t-statistic" "Fisher" 0.17
"4087" "Classic t-statistic" "Fisher" 0.912
"4088" "Classic t-statistic" "Fisher" 0.632
"4089" "Classic t-statistic" "Fisher" 0.03
"4090" "Classic t-statistic" "Fisher" 0.72
"4091" "Classic t-statistic" "Fisher" 0.01
"4092" "Classic t-statistic" "Fisher" 0.464
"4093" "Classic t-statistic" "Fisher" 0.534
"4094" "Classic t-statistic" "Fisher" 0.32
"4095" "Classic t-statistic" "Fisher" 0.114
"4096" "Classic t-statistic" "Fisher" 0.004
"4097" "Classic t-statistic" "Fisher" 0.206
"4098" "Classic t-statistic" "Fisher" 0.858
"4099" "Classic t-statistic" "Fisher" 0.396
"4100" "Classic t-statistic" "Fisher" 0.614
"4101" "Classic t-statistic" "Fisher" 0.088
"4102" "Classic t-statistic" "Fisher" 0.146
"4103" "Classic t-statistic" "Fisher" 0.03
"4104" "Classic t-statistic" "Fisher" 0.58
"4105" "Classic t-statistic" "Fisher" 0.186
"4106" "Classic t-statistic" "Fisher" 0.796
"4107" "Classic t-statistic" "Fisher" 0.66
"4108" "Classic t-statistic" "Fisher" 0.246
"4109" "Classic t-statistic" "Fisher" 0.03
"4110" "Classic t-statistic" "Fisher" 0.912
"4111" "Classic t-statistic" "Fisher" 0.86
"4112" "Classic t-statistic" "Fisher" 0.128
"4113" "Classic t-statistic" "Fisher" 0.316
"4114" "Classic t-statistic" "Fisher" 0.36
"4115" "Classic t-statistic" "Fisher" 0.008
"4116" "Classic t-statistic" "Fisher" 0.888
"4117" "Classic t-statistic" "Fisher" 0.34
"4118" "Classic t-statistic" "Fisher" 0.148
"4119" "Classic t-statistic" "Fisher" 0.972
"4120" "Classic t-statistic" "Fisher" 0.266
"4121" "Classic t-statistic" "Fisher" 0.382
"4122" "Classic t-statistic" "Fisher" 0.276
"4123" "Classic t-statistic" "Fisher" 0.004
"4124" "Classic t-statistic" "Fisher" 0.764
"4125" "Classic t-statistic" "Fisher" 0.818
"4126" "Classic t-statistic" "Fisher" 0.626
"4127" "Classic t-statistic" "Fisher" 0.424
"4128" "Classic t-statistic" "Fisher" 0.59
"4129" "Classic t-statistic" "Fisher" 0.7
"4130" "Classic t-statistic" "Fisher" 0.078
"4131" "Classic t-statistic" "Fisher" 0.004
"4132" "Classic t-statistic" "Fisher" 0.496
"4133" "Classic t-statistic" "Fisher" 0.214
"4134" "Classic t-statistic" "Fisher" 0.614
"4135" "Classic t-statistic" "Fisher" 0.662
"4136" "Classic t-statistic" "Fisher" 0.704
"4137" "Classic t-statistic" "Fisher" 0.026
"4138" "Classic t-statistic" "Fisher" 0.046
"4139" "Classic t-statistic" "Fisher" 0.144
"4140" "Classic t-statistic" "Fisher" 0.296
"4141" "Classic t-statistic" "Fisher" 0.126
"4142" "Classic t-statistic" "Fisher" 0.342
"4143" "Classic t-statistic" "Fisher" 0.768
"4144" "Classic t-statistic" "Fisher" 0.676
"4145" "Classic t-statistic" "Fisher" 0.192
"4146" "Classic t-statistic" "Fisher" 0.192
"4147" "Classic t-statistic" "Fisher" 0.068
"4148" "Classic t-statistic" "Fisher" 0.18
"4149" "Classic t-statistic" "Fisher" 0.308
"4150" "Classic t-statistic" "Fisher" 0.134
"4151" "Classic t-statistic" "Fisher" 0.012
"4152" "Classic t-statistic" "Fisher" 0.054
"4153" "Classic t-statistic" "Fisher" 0
"4154" "Classic t-statistic" "Fisher" 0.002
"4155" "Classic t-statistic" "Fisher" 0.014
"4156" "Classic t-statistic" "Fisher" 0.992
"4157" "Classic t-statistic" "Fisher" 0.858
"4158" "Classic t-statistic" "Fisher" 0.128
"4159" "Classic t-statistic" "Fisher" 0.046
"4160" "Classic t-statistic" "Fisher" 0.776
"4161" "Classic t-statistic" "Fisher" 0.778
"4162" "Classic t-statistic" "Fisher" 0.502
"4163" "Classic t-statistic" "Fisher" 0.1
"4164" "Classic t-statistic" "Fisher" 0.934
"4165" "Classic t-statistic" "Fisher" 0.45
"4166" "Classic t-statistic" "Fisher" 0.864
"4167" "Classic t-statistic" "Fisher" 0.142
"4168" "Classic t-statistic" "Fisher" 0.774
"4169" "Classic t-statistic" "Fisher" 0.05
"4170" "Classic t-statistic" "Fisher" 0.42
"4171" "Classic t-statistic" "Fisher" 0.566
"4172" "Classic t-statistic" "Fisher" 0.538
"4173" "Classic t-statistic" "Fisher" 0.278
"4174" "Classic t-statistic" "Fisher" 0.176
"4175" "Classic t-statistic" "Fisher" 0.668
"4176" "Classic t-statistic" "Fisher" 0.058
"4177" "Classic t-statistic" "Fisher" 0.298
"4178" "Classic t-statistic" "Fisher" 0.208
"4179" "Classic t-statistic" "Fisher" 0.512
"4180" "Classic t-statistic" "Fisher" 0.056
"4181" "Classic t-statistic" "Fisher" 0.066
"4182" "Classic t-statistic" "Fisher" 0.766
"4183" "Classic t-statistic" "Fisher" 0.382
"4184" "Classic t-statistic" "Fisher" 0.156
"4185" "Classic t-statistic" "Fisher" 0
"4186" "Classic t-statistic" "Fisher" 0.108
"4187" "Classic t-statistic" "Fisher" 0.872
"4188" "Classic t-statistic" "Fisher" 0.916
"4189" "Classic t-statistic" "Fisher" 0
"4190" "Classic t-statistic" "Fisher" 0.764
"4191" "Classic t-statistic" "Fisher" 0.056
"4192" "Classic t-statistic" "Fisher" 0.35
"4193" "Classic t-statistic" "Fisher" 0.326
"4194" "Classic t-statistic" "Fisher" 0.028
"4195" "Classic t-statistic" "Fisher" 0.466
"4196" "Classic t-statistic" "Fisher" 0.034
"4197" "Classic t-statistic" "Fisher" 0.414
"4198" "Classic t-statistic" "Fisher" 0.556
"4199" "Classic t-statistic" "Fisher" 0.282
"4200" "Classic t-statistic" "Fisher" 0.084
"4201" "Classic t-statistic" "Fisher" 0.3
"4202" "Classic t-statistic" "Fisher" 0.502
"4203" "Classic t-statistic" "Fisher" 0.38
"4204" "Classic t-statistic" "Fisher" 0.212
"4205" "Classic t-statistic" "Fisher" 0.964
"4206" "Classic t-statistic" "Fisher" 0.042
"4207" "Classic t-statistic" "Fisher" 0.876
"4208" "Classic t-statistic" "Fisher" 0.518
"4209" "Classic t-statistic" "Fisher" 0.052
"4210" "Classic t-statistic" "Fisher" 0.706
"4211" "Classic t-statistic" "Fisher" 0.654
"4212" "Classic t-statistic" "Fisher" 0.474
"4213" "Classic t-statistic" "Fisher" 0.458
"4214" "Classic t-statistic" "Fisher" 0.446
"4215" "Classic t-statistic" "Fisher" 0.014
"4216" "Classic t-statistic" "Fisher" 0.238
"4217" "Classic t-statistic" "Fisher" 0.044
"4218" "Classic t-statistic" "Fisher" 0.056
"4219" "Classic t-statistic" "Fisher" 0.428
"4220" "Classic t-statistic" "Fisher" 0.54
"4221" "Classic t-statistic" "Fisher" 0.6
"4222" "Classic t-statistic" "Fisher" 0.318
"4223" "Classic t-statistic" "Fisher" 0.492
"4224" "Classic t-statistic" "Fisher" 0.444
"4225" "Classic t-statistic" "Fisher" 0.144
"4226" "Classic t-statistic" "Fisher" 0.674
"4227" "Classic t-statistic" "Fisher" 0.158
"4228" "Classic t-statistic" "Fisher" 0.832
"4229" "Classic t-statistic" "Fisher" 0.32
"4230" "Classic t-statistic" "Fisher" 0.068
"4231" "Classic t-statistic" "Fisher" 0.556
"4232" "Classic t-statistic" "Fisher" 0.934
"4233" "Classic t-statistic" "Fisher" 0.974
"4234" "Classic t-statistic" "Fisher" 0.07
"4235" "Classic t-statistic" "Fisher" 0.41
"4236" "Classic t-statistic" "Fisher" 0.344
"4237" "Classic t-statistic" "Fisher" 0.626
"4238" "Classic t-statistic" "Fisher" 0.002
"4239" "Classic t-statistic" "Fisher" 0.738
"4240" "Classic t-statistic" "Fisher" 0.058
"4241" "Classic t-statistic" "Fisher" 0.046
"4242" "Classic t-statistic" "Fisher" 0.24
"4243" "Classic t-statistic" "Fisher" 0.346
"4244" "Classic t-statistic" "Fisher" 0.068
"4245" "Classic t-statistic" "Fisher" 0.918
"4246" "Classic t-statistic" "Fisher" 0.136
"4247" "Classic t-statistic" "Fisher" 0.004
"4248" "Classic t-statistic" "Fisher" 0.904
"4249" "Classic t-statistic" "Fisher" 0.056
"4250" "Classic t-statistic" "Fisher" 0.278
"4251" "Classic t-statistic" "Fisher" 0.328
"4252" "Classic t-statistic" "Fisher" 0.936
"4253" "Classic t-statistic" "Fisher" 0.12
"4254" "Classic t-statistic" "Fisher" 0.378
"4255" "Classic t-statistic" "Fisher" 0.052
"4256" "Classic t-statistic" "Fisher" 0.892
"4257" "Classic t-statistic" "Fisher" 0.916
"4258" "Classic t-statistic" "Fisher" 0.072
"4259" "Classic t-statistic" "Fisher" 0.242
"4260" "Classic t-statistic" "Fisher" 0.49
"4261" "Classic t-statistic" "Fisher" 0.544
"4262" "Classic t-statistic" "Fisher" 0.058
"4263" "Classic t-statistic" "Fisher" 0.4
"4264" "Classic t-statistic" "Fisher" 0.008
"4265" "Classic t-statistic" "Fisher" 0.778
"4266" "Classic t-statistic" "Fisher" 0.014
"4267" "Classic t-statistic" "Fisher" 0.084
"4268" "Classic t-statistic" "Fisher" 0.324
"4269" "Classic t-statistic" "Fisher" 0.926
"4270" "Classic t-statistic" "Fisher" 0.8
"4271" "Classic t-statistic" "Fisher" 0.458
"4272" "Classic t-statistic" "Fisher" 0.172
"4273" "Classic t-statistic" "Fisher" 0.548
"4274" "Classic t-statistic" "Fisher" 0.282
"4275" "Classic t-statistic" "Fisher" 0.516
"4276" "Classic t-statistic" "Fisher" 0.44
"4277" "Classic t-statistic" "Fisher" 0.29
"4278" "Classic t-statistic" "Fisher" 0.67
"4279" "Classic t-statistic" "Fisher" 0.122
"4280" "Classic t-statistic" "Fisher" 0.618
"4281" "Classic t-statistic" "Fisher" 0.506
"4282" "Classic t-statistic" "Fisher" 0.744
"4283" "Classic t-statistic" "Fisher" 0.282
"4284" "Classic t-statistic" "Fisher" 0.694
"4285" "Classic t-statistic" "Fisher" 0.35
"4286" "Classic t-statistic" "Fisher" 0.008
"4287" "Classic t-statistic" "Fisher" 0.588
"4288" "Classic t-statistic" "Fisher" 0.03
"4289" "Classic t-statistic" "Fisher" 0.04
"4290" "Classic t-statistic" "Fisher" 0.428
"4291" "Classic t-statistic" "Fisher" 0.126
"4292" "Classic t-statistic" "Fisher" 0.516
"4293" "Classic t-statistic" "Fisher" 0.274
"4294" "Classic t-statistic" "Fisher" 0.166
"4295" "Classic t-statistic" "Fisher" 0.094
"4296" "Classic t-statistic" "Fisher" 0.484
"4297" "Classic t-statistic" "Fisher" 0.946
"4298" "Classic t-statistic" "Fisher" 0.006
"4299" "Classic t-statistic" "Fisher" 0.186
"4300" "Classic t-statistic" "Fisher" 0.398
"4301" "Classic t-statistic" "Fisher" 0.834
"4302" "Classic t-statistic" "Fisher" 0.58
"4303" "Classic t-statistic" "Fisher" 0.216
"4304" "Classic t-statistic" "Fisher" 0.642
"4305" "Classic t-statistic" "Fisher" 0.786
"4306" "Classic t-statistic" "Fisher" 0.094
"4307" "Classic t-statistic" "Fisher" 0.636
"4308" "Classic t-statistic" "Fisher" 0.006
"4309" "Classic t-statistic" "Fisher" 0.536
"4310" "Classic t-statistic" "Fisher" 0.53
"4311" "Classic t-statistic" "Fisher" 0.138
"4312" "Classic t-statistic" "Fisher" 0.556
"4313" "Classic t-statistic" "Fisher" 0.85
"4314" "Classic t-statistic" "Fisher" 0.57
"4315" "Classic t-statistic" "Fisher" 0.608
"4316" "Classic t-statistic" "Fisher" 0.228
"4317" "Classic t-statistic" "Fisher" 0.058
"4318" "Classic t-statistic" "Fisher" 0.686
"4319" "Classic t-statistic" "Fisher" 0.022
"4320" "Classic t-statistic" "Fisher" 0.374
"4321" "Classic t-statistic" "Fisher" 0.198
"4322" "Classic t-statistic" "Fisher" 0.314
"4323" "Classic t-statistic" "Fisher" 0.002
"4324" "Classic t-statistic" "Fisher" 0.216
"4325" "Classic t-statistic" "Fisher" 0.5
"4326" "Classic t-statistic" "Fisher" 0.174
"4327" "Classic t-statistic" "Fisher" 0.41
"4328" "Classic t-statistic" "Fisher" 0.244
"4329" "Classic t-statistic" "Fisher" 0.212
"4330" "Classic t-statistic" "Fisher" 0.436
"4331" "Classic t-statistic" "Fisher" 0.452
"4332" "Classic t-statistic" "Fisher" 0.592
"4333" "Classic t-statistic" "Fisher" 0.678
"4334" "Classic t-statistic" "Fisher" 0.378
"4335" "Classic t-statistic" "Fisher" 0.02
"4336" "Classic t-statistic" "Fisher" 0.36
"4337" "Classic t-statistic" "Fisher" 0.594
"4338" "Classic t-statistic" "Fisher" 0.004
"4339" "Classic t-statistic" "Fisher" 0.164
"4340" "Classic t-statistic" "Fisher" 0.934
"4341" "Classic t-statistic" "Fisher" 0.266
"4342" "Classic t-statistic" "Fisher" 0.15
"4343" "Classic t-statistic" "Fisher" 0.06
"4344" "Classic t-statistic" "Fisher" 0.486
"4345" "Classic t-statistic" "Fisher" 0.746
"4346" "Classic t-statistic" "Fisher" 0.72
"4347" "Classic t-statistic" "Fisher" 0.964
"4348" "Classic t-statistic" "Fisher" 0.016
"4349" "Classic t-statistic" "Fisher" 0.882
"4350" "Classic t-statistic" "Fisher" 0.084
"4351" "Classic t-statistic" "Fisher" 0.512
"4352" "Classic t-statistic" "Fisher" 0.936
"4353" "Classic t-statistic" "Fisher" 0.81
"4354" "Classic t-statistic" "Fisher" 0.88
"4355" "Classic t-statistic" "Fisher" 0.084
"4356" "Classic t-statistic" "Fisher" 0.172
"4357" "Classic t-statistic" "Fisher" 0.16
"4358" "Classic t-statistic" "Fisher" 0.306
"4359" "Classic t-statistic" "Fisher" 0.422
"4360" "Classic t-statistic" "Fisher" 0.934
"4361" "Classic t-statistic" "Fisher" 0.812
"4362" "Classic t-statistic" "Fisher" 0.178
"4363" "Classic t-statistic" "Fisher" 0
"4364" "Classic t-statistic" "Fisher" 0.568
"4365" "Classic t-statistic" "Fisher" 0.166
"4366" "Classic t-statistic" "Fisher" 0.092
"4367" "Classic t-statistic" "Fisher" 0.048
"4368" "Classic t-statistic" "Fisher" 0.22
"4369" "Classic t-statistic" "Fisher" 0.842
"4370" "Classic t-statistic" "Fisher" 0.42
"4371" "Classic t-statistic" "Fisher" 0.038
"4372" "Classic t-statistic" "Fisher" 0.176
"4373" "Classic t-statistic" "Fisher" 0.952
"4374" "Classic t-statistic" "Fisher" 0.006
"4375" "Classic t-statistic" "Fisher" 0.942
"4376" "Classic t-statistic" "Fisher" 0.166
"4377" "Classic t-statistic" "Fisher" 0.01
"4378" "Classic t-statistic" "Fisher" 0.126
"4379" "Classic t-statistic" "Fisher" 0.138
"4380" "Classic t-statistic" "Fisher" 0.694
"4381" "Classic t-statistic" "Fisher" 0.004
"4382" "Classic t-statistic" "Fisher" 0.85
"4383" "Classic t-statistic" "Fisher" 0.008
"4384" "Classic t-statistic" "Fisher" 0.812
"4385" "Classic t-statistic" "Fisher" 0.152
"4386" "Classic t-statistic" "Fisher" 0.666
"4387" "Classic t-statistic" "Fisher" 0.906
"4388" "Classic t-statistic" "Fisher" 0.384
"4389" "Classic t-statistic" "Fisher" 0.046
"4390" "Classic t-statistic" "Fisher" 0.132
"4391" "Classic t-statistic" "Fisher" 0.446
"4392" "Classic t-statistic" "Fisher" 0.378
"4393" "Classic t-statistic" "Fisher" 0.832
"4394" "Classic t-statistic" "Fisher" 0.166
"4395" "Classic t-statistic" "Fisher" 0.934
"4396" "Classic t-statistic" "Fisher" 0.864
"4397" "Classic t-statistic" "Fisher" 0.352
"4398" "Classic t-statistic" "Fisher" 0.486
"4399" "Classic t-statistic" "Fisher" 0.914
"4400" "Classic t-statistic" "Fisher" 0.14
"4401" "Classic t-statistic" "Fisher" 0.292
"4402" "Classic t-statistic" "Fisher" 0.006
"4403" "Classic t-statistic" "Fisher" 0.454
"4404" "Classic t-statistic" "Fisher" 0.166
"4405" "Classic t-statistic" "Fisher" 0.006
"4406" "Classic t-statistic" "Fisher" 0.728
"4407" "Classic t-statistic" "Fisher" 0.018
"4408" "Classic t-statistic" "Fisher" 0.164
"4409" "Classic t-statistic" "Fisher" 0.54
"4410" "Classic t-statistic" "Fisher" 0.696
"4411" "Classic t-statistic" "Fisher" 0.108
"4412" "Classic t-statistic" "Fisher" 0.544
"4413" "Classic t-statistic" "Fisher" 0.704
"4414" "Classic t-statistic" "Fisher" 0.222
"4415" "Classic t-statistic" "Fisher" 0.17
"4416" "Classic t-statistic" "Fisher" 0.402
"4417" "Classic t-statistic" "Fisher" 0.528
"4418" "Classic t-statistic" "Fisher" 0.24
"4419" "Classic t-statistic" "Fisher" 0.744
"4420" "Classic t-statistic" "Fisher" 0.692
"4421" "Classic t-statistic" "Fisher" 0.476
"4422" "Classic t-statistic" "Fisher" 0.846
"4423" "Classic t-statistic" "Fisher" 0.122
"4424" "Classic t-statistic" "Fisher" 0.526
"4425" "Classic t-statistic" "Fisher" 0.106
"4426" "Classic t-statistic" "Fisher" 0
"4427" "Classic t-statistic" "Fisher" 0.074
"4428" "Classic t-statistic" "Fisher" 0.014
"4429" "Classic t-statistic" "Fisher" 0.284
"4430" "Classic t-statistic" "Fisher" 0.472
"4431" "Classic t-statistic" "Fisher" 0.824
"4432" "Classic t-statistic" "Fisher" 0.576
"4433" "Classic t-statistic" "Fisher" 0.006
"4434" "Classic t-statistic" "Fisher" 0.04
"4435" "Classic t-statistic" "Fisher" 0.008
"4436" "Classic t-statistic" "Fisher" 0.166
"4437" "Classic t-statistic" "Fisher" 0.506
"4438" "Classic t-statistic" "Fisher" 0.286
"4439" "Classic t-statistic" "Fisher" 0.022
"4440" "Classic t-statistic" "Fisher" 0.048
"4441" "Classic t-statistic" "Fisher" 0.626
"4442" "Classic t-statistic" "Fisher" 0.372
"4443" "Classic t-statistic" "Fisher" 0.77
"4444" "Classic t-statistic" "Fisher" 0.696
"4445" "Classic t-statistic" "Fisher" 0.374
"4446" "Classic t-statistic" "Fisher" 0.71
"4447" "Classic t-statistic" "Fisher" 0.532
"4448" "Classic t-statistic" "Fisher" 0.208
"4449" "Classic t-statistic" "Fisher" 0.476
"4450" "Classic t-statistic" "Fisher" 0.554
"4451" "Classic t-statistic" "Fisher" 0.464
"4452" "Classic t-statistic" "Fisher" 0.974
"4453" "Classic t-statistic" "Fisher" 0.196
"4454" "Classic t-statistic" "Fisher" 0.882
"4455" "Classic t-statistic" "Fisher" 0.256
"4456" "Classic t-statistic" "Fisher" 0.106
"4457" "Classic t-statistic" "Fisher" 0.826
"4458" "Classic t-statistic" "Fisher" 0.406
"4459" "Classic t-statistic" "Fisher" 0.098
"4460" "Classic t-statistic" "Fisher" 0.094
"4461" "Classic t-statistic" "Fisher" 0.024
"4462" "Classic t-statistic" "Fisher" 0.064
"4463" "Classic t-statistic" "Fisher" 0.096
"4464" "Classic t-statistic" "Fisher" 0.044
"4465" "Classic t-statistic" "Fisher" 0.02
"4466" "Classic t-statistic" "Fisher" 0.49
"4467" "Classic t-statistic" "Fisher" 0.9
"4468" "Classic t-statistic" "Fisher" 0.748
"4469" "Classic t-statistic" "Fisher" 0.318
"4470" "Classic t-statistic" "Fisher" 0.984
"4471" "Classic t-statistic" "Fisher" 0.302
"4472" "Classic t-statistic" "Fisher" 0.424
"4473" "Classic t-statistic" "Fisher" 0.01
"4474" "Classic t-statistic" "Fisher" 0.506
"4475" "Classic t-statistic" "Fisher" 0.038
"4476" "Classic t-statistic" "Fisher" 0.924
"4477" "Classic t-statistic" "Fisher" 0.808
"4478" "Classic t-statistic" "Fisher" 0.104
"4479" "Classic t-statistic" "Fisher" 0.108
"4480" "Classic t-statistic" "Fisher" 0.044
"4481" "Classic t-statistic" "Fisher" 0.256
"4482" "Classic t-statistic" "Fisher" 0.458
"4483" "Classic t-statistic" "Fisher" 0
"4484" "Classic t-statistic" "Fisher" 0.002
"4485" "Classic t-statistic" "Fisher" 0.374
"4486" "Classic t-statistic" "Fisher" 0.358
"4487" "Classic t-statistic" "Fisher" 0.01
"4488" "Classic t-statistic" "Fisher" 0.908
"4489" "Classic t-statistic" "Fisher" 0.458
"4490" "Classic t-statistic" "Fisher" 0.052
"4491" "Classic t-statistic" "Fisher" 0.894
"4492" "Classic t-statistic" "Fisher" 0.978
"4493" "Classic t-statistic" "Fisher" 0.41
"4494" "Classic t-statistic" "Fisher" 0.656
"4495" "Classic t-statistic" "Fisher" 0.212
"4496" "Classic t-statistic" "Fisher" 0.992
"4497" "Classic t-statistic" "Fisher" 0.118
"4498" "Classic t-statistic" "Fisher" 0.114
"4499" "Classic t-statistic" "Fisher" 0.418
"4500" "Classic t-statistic" "Fisher" 0.102
"4501" "Classic t-statistic" "Fisher" 0.936
"4502" "Classic t-statistic" "Fisher" 0.036
"4503" "Classic t-statistic" "Fisher" 0.244
"4504" "Classic t-statistic" "Fisher" 0.124
"4505" "Classic t-statistic" "Fisher" 0.57
"4506" "Classic t-statistic" "Fisher" 0.634
"4507" "Classic t-statistic" "Fisher" 0.436
"4508" "Classic t-statistic" "Fisher" 0.62
"4509" "Classic t-statistic" "Fisher" 0.68
"4510" "Classic t-statistic" "Fisher" 0.852
"4511" "Classic t-statistic" "Fisher" 0.326
"4512" "Classic t-statistic" "Fisher" 0.038
"4513" "Classic t-statistic" "Fisher" 0.994
"4514" "Classic t-statistic" "Fisher" 0.378
"4515" "Classic t-statistic" "Fisher" 0.49
"4516" "Classic t-statistic" "Fisher" 0.292
"4517" "Classic t-statistic" "Fisher" 0.424
"4518" "Classic t-statistic" "Fisher" 0.56
"4519" "Classic t-statistic" "Fisher" 0.582
"4520" "Classic t-statistic" "Fisher" 0.268
"4521" "Classic t-statistic" "Fisher" 0.846
"4522" "Classic t-statistic" "Fisher" 0.866
"4523" "Classic t-statistic" "Fisher" 0.912
"4524" "Classic t-statistic" "Fisher" 0.17
"4525" "Classic t-statistic" "Fisher" 0.13
"4526" "Classic t-statistic" "Fisher" 0.174
"4527" "Classic t-statistic" "Fisher" 0.364
"4528" "Classic t-statistic" "Fisher" 0.018
"4529" "Classic t-statistic" "Fisher" 0.91
"4530" "Classic t-statistic" "Fisher" 0.322
"4531" "Classic t-statistic" "Fisher" 0.26
"4532" "Classic t-statistic" "Fisher" 0.378
"4533" "Classic t-statistic" "Fisher" 0.368
"4534" "Classic t-statistic" "Fisher" 0.016
"4535" "Classic t-statistic" "Fisher" 0.124
"4536" "Classic t-statistic" "Fisher" 0.2
"4537" "Classic t-statistic" "Fisher" 0.54
"4538" "Classic t-statistic" "Fisher" 0.646
"4539" "Classic t-statistic" "Fisher" 0.396
"4540" "Classic t-statistic" "Fisher" 0.106
"4541" "Classic t-statistic" "Fisher" 0.62
"4542" "Classic t-statistic" "Fisher" 0.026
"4543" "Classic t-statistic" "Fisher" 0.046
"4544" "Classic t-statistic" "Fisher" 0.212
"4545" "Classic t-statistic" "Fisher" 0.038
"4546" "Classic t-statistic" "Fisher" 0.806
"4547" "Classic t-statistic" "Fisher" 0.922
"4548" "Classic t-statistic" "Fisher" 0.498
"4549" "Classic t-statistic" "Fisher" 0.332
"4550" "Classic t-statistic" "Fisher" 0.478
"4551" "Classic t-statistic" "Fisher" 0.454
"4552" "Classic t-statistic" "Fisher" 0.506
"4553" "Classic t-statistic" "Fisher" 0.046
"4554" "Classic t-statistic" "Fisher" 0.374
"4555" "Classic t-statistic" "Fisher" 0.068
"4556" "Classic t-statistic" "Fisher" 0.282
"4557" "Classic t-statistic" "Fisher" 0.72
"4558" "Classic t-statistic" "Fisher" 0.922
"4559" "Classic t-statistic" "Fisher" 0.808
"4560" "Classic t-statistic" "Fisher" 0.098
"4561" "Classic t-statistic" "Fisher" 0.76
"4562" "Classic t-statistic" "Fisher" 0.276
"4563" "Classic t-statistic" "Fisher" 0.392
"4564" "Classic t-statistic" "Fisher" 0.084
"4565" "Classic t-statistic" "Fisher" 0.026
"4566" "Classic t-statistic" "Fisher" 0.516
"4567" "Classic t-statistic" "Fisher" 0.928
"4568" "Classic t-statistic" "Fisher" 0.494
"4569" "Classic t-statistic" "Fisher" 0.004
"4570" "Classic t-statistic" "Fisher" 0.606
"4571" "Classic t-statistic" "Fisher" 0.166
"4572" "Classic t-statistic" "Fisher" 0.664
"4573" "Classic t-statistic" "Fisher" 0.068
"4574" "Classic t-statistic" "Fisher" 0.002
"4575" "Classic t-statistic" "Fisher" 0.07
"4576" "Classic t-statistic" "Fisher" 0.9
"4577" "Classic t-statistic" "Fisher" 0.038
"4578" "Classic t-statistic" "Fisher" 0.87
"4579" "Classic t-statistic" "Fisher" 0.17
"4580" "Classic t-statistic" "Fisher" 0.178
"4581" "Classic t-statistic" "Fisher" 0.184
"4582" "Classic t-statistic" "Fisher" 0.232
"4583" "Classic t-statistic" "Fisher" 0.012
"4584" "Classic t-statistic" "Fisher" 0.28
"4585" "Classic t-statistic" "Fisher" 0.946
"4586" "Classic t-statistic" "Fisher" 0.118
"4587" "Classic t-statistic" "Fisher" 0.902
"4588" "Classic t-statistic" "Fisher" 0.648
"4589" "Classic t-statistic" "Fisher" 0.076
"4590" "Classic t-statistic" "Fisher" 0.182
"4591" "Classic t-statistic" "Fisher" 0.674
"4592" "Classic t-statistic" "Fisher" 0.574
"4593" "Classic t-statistic" "Fisher" 0.546
"4594" "Classic t-statistic" "Fisher" 0.2
"4595" "Classic t-statistic" "Fisher" 0.91
"4596" "Classic t-statistic" "Fisher" 0.742
"4597" "Classic t-statistic" "Fisher" 0.066
"4598" "Classic t-statistic" "Fisher" 0.668
"4599" "Classic t-statistic" "Fisher" 0.288
"4600" "Classic t-statistic" "Fisher" 0.922
"4601" "Classic t-statistic" "Fisher" 0.104
"4602" "Classic t-statistic" "Fisher" 0.094
"4603" "Classic t-statistic" "Fisher" 0.042
"4604" "Classic t-statistic" "Fisher" 0
"4605" "Classic t-statistic" "Fisher" 0.156
"4606" "Classic t-statistic" "Fisher" 0.394
"4607" "Classic t-statistic" "Fisher" 0.288
"4608" "Classic t-statistic" "Fisher" 0.876
"4609" "Classic t-statistic" "Fisher" 0.346
"4610" "Classic t-statistic" "Fisher" 0.006
"4611" "Classic t-statistic" "Fisher" 0.592
"4612" "Classic t-statistic" "Fisher" 0.964
"4613" "Classic t-statistic" "Fisher" 0.946
"4614" "Classic t-statistic" "Fisher" 0.63
"4615" "Classic t-statistic" "Fisher" 0.348
"4616" "Classic t-statistic" "Fisher" 0.508
"4617" "Classic t-statistic" "Fisher" 0.002
"4618" "Classic t-statistic" "Fisher" 0.978
"4619" "Classic t-statistic" "Fisher" 0.284
"4620" "Classic t-statistic" "Fisher" 0.01
"4621" "Classic t-statistic" "Fisher" 0.446
"4622" "Classic t-statistic" "Fisher" 0.968
"4623" "Classic t-statistic" "Fisher" 0.01
"4624" "Classic t-statistic" "Fisher" 0.42
"4625" "Classic t-statistic" "Fisher" 0.502
"4626" "Classic t-statistic" "Fisher" 0.288
"4627" "Classic t-statistic" "Fisher" 0
"4628" "Classic t-statistic" "Fisher" 0.252
"4629" "Classic t-statistic" "Fisher" 0.43
"4630" "Classic t-statistic" "Fisher" 0.118
"4631" "Classic t-statistic" "Fisher" 0.236
"4632" "Classic t-statistic" "Fisher" 0.758
"4633" "Classic t-statistic" "Fisher" 0.002
"4634" "Classic t-statistic" "Fisher" 0.098
"4635" "Classic t-statistic" "Fisher" 0.998
"4636" "Classic t-statistic" "Fisher" 0.062
"4637" "Classic t-statistic" "Fisher" 0.896
"4638" "Classic t-statistic" "Fisher" 0.196
"4639" "Classic t-statistic" "Fisher" 0.072
"4640" "Classic t-statistic" "Fisher" 0.06
"4641" "Classic t-statistic" "Fisher" 0.446
"4642" "Classic t-statistic" "Fisher" 0.894
"4643" "Classic t-statistic" "Fisher" 0.86
"4644" "Classic t-statistic" "Fisher" 0.33
"4645" "Classic t-statistic" "Fisher" 0.578
"4646" "Classic t-statistic" "Fisher" 0.106
"4647" "Classic t-statistic" "Fisher" 0.532
"4648" "Classic t-statistic" "Fisher" 0.196
"4649" "Classic t-statistic" "Fisher" 0.524
"4650" "Classic t-statistic" "Fisher" 0.006
"4651" "Classic t-statistic" "Fisher" 0.794
"4652" "Classic t-statistic" "Fisher" 0.746
"4653" "Classic t-statistic" "Fisher" 0.104
"4654" "Classic t-statistic" "Fisher" 0.012
"4655" "Classic t-statistic" "Fisher" 0.014
"4656" "Classic t-statistic" "Fisher" 0
"4657" "Classic t-statistic" "Fisher" 0.09
"4658" "Classic t-statistic" "Fisher" 0.336
"4659" "Classic t-statistic" "Fisher" 0.052
"4660" "Classic t-statistic" "Fisher" 0.132
"4661" "Classic t-statistic" "Fisher" 0.944
"4662" "Classic t-statistic" "Fisher" 0.248
"4663" "Classic t-statistic" "Fisher" 0.428
"4664" "Classic t-statistic" "Fisher" 0.316
"4665" "Classic t-statistic" "Fisher" 0.4
"4666" "Classic t-statistic" "Fisher" 0.128
"4667" "Classic t-statistic" "Fisher" 0.098
"4668" "Classic t-statistic" "Fisher" 0.632
"4669" "Classic t-statistic" "Fisher" 0.5
"4670" "Classic t-statistic" "Fisher" 0.826
"4671" "Classic t-statistic" "Fisher" 0.536
"4672" "Classic t-statistic" "Fisher" 0.206
"4673" "Classic t-statistic" "Fisher" 0.658
"4674" "Classic t-statistic" "Fisher" 0.59
"4675" "Classic t-statistic" "Fisher" 0.544
"4676" "Classic t-statistic" "Fisher" 0.594
"4677" "Classic t-statistic" "Fisher" 0.782
"4678" "Classic t-statistic" "Fisher" 0.278
"4679" "Classic t-statistic" "Fisher" 0.49
"4680" "Classic t-statistic" "Fisher" 0.048
"4681" "Classic t-statistic" "Fisher" 0.524
"4682" "Classic t-statistic" "Fisher" 0.458
"4683" "Classic t-statistic" "Fisher" 0.322
"4684" "Classic t-statistic" "Fisher" 0.038
"4685" "Classic t-statistic" "Fisher" 0.504
"4686" "Classic t-statistic" "Fisher" 0.488
"4687" "Classic t-statistic" "Fisher" 0.062
"4688" "Classic t-statistic" "Fisher" 0.602
"4689" "Classic t-statistic" "Fisher" 0.668
"4690" "Classic t-statistic" "Fisher" 0.188
"4691" "Classic t-statistic" "Fisher" 0.866
"4692" "Classic t-statistic" "Fisher" 0.874
"4693" "Classic t-statistic" "Fisher" 0.812
"4694" "Classic t-statistic" "Fisher" 0.426
"4695" "Classic t-statistic" "Fisher" 0.06
"4696" "Classic t-statistic" "Fisher" 0.09
"4697" "Classic t-statistic" "Fisher" 0.094
"4698" "Classic t-statistic" "Fisher" 0.59
"4699" "Classic t-statistic" "Fisher" 0.004
"4700" "Classic t-statistic" "Fisher" 0.488
"4701" "Classic t-statistic" "Fisher" 0.798
"4702" "Classic t-statistic" "Fisher" 0.356
"4703" "Classic t-statistic" "Fisher" 0.372
"4704" "Classic t-statistic" "Fisher" 0.006
"4705" "Classic t-statistic" "Fisher" 0.32
"4706" "Classic t-statistic" "Fisher" 0.09
"4707" "Classic t-statistic" "Fisher" 0.236
"4708" "Classic t-statistic" "Fisher" 0.842
"4709" "Classic t-statistic" "Fisher" 0.232
"4710" "Classic t-statistic" "Fisher" 0.15
"4711" "Classic t-statistic" "Fisher" 0.586
"4712" "Classic t-statistic" "Fisher" 0.534
"4713" "Classic t-statistic" "Fisher" 0.136
"4714" "Classic t-statistic" "Fisher" 0
"4715" "Classic t-statistic" "Fisher" 0.984
"4716" "Classic t-statistic" "Fisher" 0.624
"4717" "Classic t-statistic" "Fisher" 0.69
"4718" "Classic t-statistic" "Fisher" 0.002
"4719" "Classic t-statistic" "Fisher" 0.494
"4720" "Classic t-statistic" "Fisher" 0.352
"4721" "Classic t-statistic" "Fisher" 0.05
"4722" "Classic t-statistic" "Fisher" 0.032
"4723" "Classic t-statistic" "Fisher" 0.956
"4724" "Classic t-statistic" "Fisher" 0.162
"4725" "Classic t-statistic" "Fisher" 0.336
"4726" "Classic t-statistic" "Fisher" 0.19
"4727" "Classic t-statistic" "Fisher" 0.406
"4728" "Classic t-statistic" "Fisher" 0.46
"4729" "Classic t-statistic" "Fisher" 0.072
"4730" "Classic t-statistic" "Fisher" 0.566
"4731" "Classic t-statistic" "Fisher" 0.212
"4732" "Classic t-statistic" "Fisher" 0.56
"4733" "Classic t-statistic" "Fisher" 0.936
"4734" "Classic t-statistic" "Fisher" 0.018
"4735" "Classic t-statistic" "Fisher" 0.686
"4736" "Classic t-statistic" "Fisher" 0.346
"4737" "Classic t-statistic" "Fisher" 0.91
"4738" "Classic t-statistic" "Fisher" 0.764
"4739" "Classic t-statistic" "Fisher" 0.88
"4740" "Classic t-statistic" "Fisher" 0.54
"4741" "Classic t-statistic" "Fisher" 0.314
"4742" "Classic t-statistic" "Fisher" 0.142
"4743" "Classic t-statistic" "Fisher" 0.124
"4744" "Classic t-statistic" "Fisher" 0.958
"4745" "Classic t-statistic" "Fisher" 0.278
"4746" "Classic t-statistic" "Fisher" 0.428
"4747" "Classic t-statistic" "Fisher" 0.542
"4748" "Classic t-statistic" "Fisher" 0.138
"4749" "Classic t-statistic" "Fisher" 0.546
"4750" "Classic t-statistic" "Fisher" 0.202
"4751" "Classic t-statistic" "Fisher" 0.106
"4752" "Classic t-statistic" "Fisher" 0.004
"4753" "Classic t-statistic" "Fisher" 0.702
"4754" "Classic t-statistic" "Fisher" 0.028
"4755" "Classic t-statistic" "Fisher" 0.626
"4756" "Classic t-statistic" "Fisher" 0.544
"4757" "Classic t-statistic" "Fisher" 0
"4758" "Classic t-statistic" "Fisher" 0.032
"4759" "Classic t-statistic" "Fisher" 0.498
"4760" "Classic t-statistic" "Fisher" 0.156
"4761" "Classic t-statistic" "Fisher" 0.098
"4762" "Classic t-statistic" "Fisher" 0.18
"4763" "Classic t-statistic" "Fisher" 0.004
"4764" "Classic t-statistic" "Fisher" 0.028
"4765" "Classic t-statistic" "Fisher" 0.22
"4766" "Classic t-statistic" "Fisher" 0.664
"4767" "Classic t-statistic" "Fisher" 0.88
"4768" "Classic t-statistic" "Fisher" 0.484
"4769" "Classic t-statistic" "Fisher" 0.004
"4770" "Classic t-statistic" "Fisher" 0.206
"4771" "Classic t-statistic" "Fisher" 0.634
"4772" "Classic t-statistic" "Fisher" 0.852
"4773" "Classic t-statistic" "Fisher" 0.922
"4774" "Classic t-statistic" "Fisher" 0.332
"4775" "Classic t-statistic" "Fisher" 0.208
"4776" "Classic t-statistic" "Fisher" 0.924
"4777" "Classic t-statistic" "Fisher" 0.968
"4778" "Classic t-statistic" "Fisher" 0.828
"4779" "Classic t-statistic" "Fisher" 0.5
"4780" "Classic t-statistic" "Fisher" 0.398
"4781" "Classic t-statistic" "Fisher" 0.61
"4782" "Classic t-statistic" "Fisher" 0.416
"4783" "Classic t-statistic" "Fisher" 0.998
"4784" "Classic t-statistic" "Fisher" 0.906
"4785" "Classic t-statistic" "Fisher" 0.476
"4786" "Classic t-statistic" "Fisher" 0.146
"4787" "Classic t-statistic" "Fisher" 0.698
"4788" "Classic t-statistic" "Fisher" 0.012
"4789" "Classic t-statistic" "Fisher" 0.716
"4790" "Classic t-statistic" "Fisher" 0.926
"4791" "Classic t-statistic" "Fisher" 0.428
"4792" "Classic t-statistic" "Fisher" 0.526
"4793" "Classic t-statistic" "Fisher" 0.746
"4794" "Classic t-statistic" "Fisher" 0.064
"4795" "Classic t-statistic" "Fisher" 0.308
"4796" "Classic t-statistic" "Fisher" 0.876
"4797" "Classic t-statistic" "Fisher" 0.982
"4798" "Classic t-statistic" "Fisher" 0.056
"4799" "Classic t-statistic" "Fisher" 0.582
"4800" "Classic t-statistic" "Fisher" 0.048
"4801" "Classic t-statistic" "Fisher" 0.206
"4802" "Classic t-statistic" "Fisher" 0.36
"4803" "Classic t-statistic" "Fisher" 0.412
"4804" "Classic t-statistic" "Fisher" 0.092
"4805" "Classic t-statistic" "Fisher" 0.018
"4806" "Classic t-statistic" "Fisher" 0.6
"4807" "Classic t-statistic" "Fisher" 0.912
"4808" "Classic t-statistic" "Fisher" 0.89
"4809" "Classic t-statistic" "Fisher" 0.468
"4810" "Classic t-statistic" "Fisher" 0.094
"4811" "Classic t-statistic" "Fisher" 0.026
"4812" "Classic t-statistic" "Fisher" 0.08
"4813" "Classic t-statistic" "Fisher" 0.018
"4814" "Classic t-statistic" "Fisher" 0.03
"4815" "Classic t-statistic" "Fisher" 0.674
"4816" "Classic t-statistic" "Fisher" 0.242
"4817" "Classic t-statistic" "Fisher" 0.51
"4818" "Classic t-statistic" "Fisher" 0.946
"4819" "Classic t-statistic" "Fisher" 0.662
"4820" "Classic t-statistic" "Fisher" 0.55
"4821" "Classic t-statistic" "Fisher" 0.436
"4822" "Classic t-statistic" "Fisher" 0.506
"4823" "Classic t-statistic" "Fisher" 0.612
"4824" "Classic t-statistic" "Fisher" 0.906
"4825" "Classic t-statistic" "Fisher" 0.678
"4826" "Classic t-statistic" "Fisher" 0.336
"4827" "Classic t-statistic" "Fisher" 0.326
"4828" "Classic t-statistic" "Fisher" 0
"4829" "Classic t-statistic" "Fisher" 0.018
"4830" "Classic t-statistic" "Fisher" 0.406
"4831" "Classic t-statistic" "Fisher" 0.24
"4832" "Classic t-statistic" "Fisher" 0.192
"4833" "Classic t-statistic" "Fisher" 0.31
"4834" "Classic t-statistic" "Fisher" 0.056
"4835" "Classic t-statistic" "Fisher" 0.01
"4836" "Classic t-statistic" "Fisher" 0.666
"4837" "Classic t-statistic" "Fisher" 0.352
"4838" "Classic t-statistic" "Fisher" 0.882
"4839" "Classic t-statistic" "Fisher" 0.006
"4840" "Classic t-statistic" "Fisher" 0.902
"4841" "Classic t-statistic" "Fisher" 0.196
"4842" "Classic t-statistic" "Fisher" 0.262
"4843" "Classic t-statistic" "Fisher" 0.134
"4844" "Classic t-statistic" "Fisher" 0.848
"4845" "Classic t-statistic" "Fisher" 0.114
"4846" "Classic t-statistic" "Fisher" 0
"4847" "Classic t-statistic" "Fisher" 0.5
"4848" "Classic t-statistic" "Fisher" 0.22
"4849" "Classic t-statistic" "Fisher" 0.534
"4850" "Classic t-statistic" "Fisher" 0.788
"4851" "Classic t-statistic" "Fisher" 0.184
"4852" "Classic t-statistic" "Fisher" 0.508
"4853" "Classic t-statistic" "Fisher" 0.662
"4854" "Classic t-statistic" "Fisher" 0.89
"4855" "Classic t-statistic" "Fisher" 0.126
"4856" "Classic t-statistic" "Fisher" 0.672
"4857" "Classic t-statistic" "Fisher" 0.58
"4858" "Classic t-statistic" "Fisher" 0.746
"4859" "Classic t-statistic" "Fisher" 0.068
"4860" "Classic t-statistic" "Fisher" 0.08
"4861" "Classic t-statistic" "Fisher" 0.068
"4862" "Classic t-statistic" "Fisher" 0.33
"4863" "Classic t-statistic" "Fisher" 0.354
"4864" "Classic t-statistic" "Fisher" 0.666
"4865" "Classic t-statistic" "Fisher" 0.634
"4866" "Classic t-statistic" "Fisher" 0.312
"4867" "Classic t-statistic" "Fisher" 0.354
"4868" "Classic t-statistic" "Fisher" 0.188
"4869" "Classic t-statistic" "Fisher" 0.786
"4870" "Classic t-statistic" "Fisher" 0.26
"4871" "Classic t-statistic" "Fisher" 0.254
"4872" "Classic t-statistic" "Fisher" 0.842
"4873" "Classic t-statistic" "Fisher" 0.848
"4874" "Classic t-statistic" "Fisher" 0.036
"4875" "Classic t-statistic" "Fisher" 0.794
"4876" "Classic t-statistic" "Fisher" 0.32
"4877" "Classic t-statistic" "Fisher" 0.42
"4878" "Classic t-statistic" "Fisher" 0.706
"4879" "Classic t-statistic" "Fisher" 0.106
"4880" "Classic t-statistic" "Fisher" 0.164
"4881" "Classic t-statistic" "Fisher" 0.002
"4882" "Classic t-statistic" "Fisher" 0.092
"4883" "Classic t-statistic" "Fisher" 0
"4884" "Classic t-statistic" "Fisher" 0.738
"4885" "Classic t-statistic" "Fisher" 0.902
"4886" "Classic t-statistic" "Fisher" 0.338
"4887" "Classic t-statistic" "Fisher" 0.38
"4888" "Classic t-statistic" "Fisher" 0.422
"4889" "Classic t-statistic" "Fisher" 0.032
"4890" "Classic t-statistic" "Fisher" 0.234
"4891" "Classic t-statistic" "Fisher" 0.156
"4892" "Classic t-statistic" "Fisher" 0.89
"4893" "Classic t-statistic" "Fisher" 0.276
"4894" "Classic t-statistic" "Fisher" 0.898
"4895" "Classic t-statistic" "Fisher" 0.09
"4896" "Classic t-statistic" "Fisher" 0.572
"4897" "Classic t-statistic" "Fisher" 0.108
"4898" "Classic t-statistic" "Fisher" 0.384
"4899" "Classic t-statistic" "Fisher" 0.43
"4900" "Classic t-statistic" "Fisher" 0.144
"4901" "Classic t-statistic" "Fisher" 0.024
"4902" "Classic t-statistic" "Fisher" 0.742
"4903" "Classic t-statistic" "Fisher" 0.094
"4904" "Classic t-statistic" "Fisher" 0.376
"4905" "Classic t-statistic" "Fisher" 0.888
"4906" "Classic t-statistic" "Fisher" 0.838
"4907" "Classic t-statistic" "Fisher" 0.324
"4908" "Classic t-statistic" "Fisher" 0.946
"4909" "Classic t-statistic" "Fisher" 0.068
"4910" "Classic t-statistic" "Fisher" 0.014
"4911" "Classic t-statistic" "Fisher" 0.032
"4912" "Classic t-statistic" "Fisher" 0.122
"4913" "Classic t-statistic" "Fisher" 0.734
"4914" "Classic t-statistic" "Fisher" 0.766
"4915" "Classic t-statistic" "Fisher" 0.176
"4916" "Classic t-statistic" "Fisher" 0.066
"4917" "Classic t-statistic" "Fisher" 0.214
"4918" "Classic t-statistic" "Fisher" 0.126
"4919" "Classic t-statistic" "Fisher" 0.03
"4920" "Classic t-statistic" "Fisher" 0.136
"4921" "Classic t-statistic" "Fisher" 0.256
"4922" "Classic t-statistic" "Fisher" 0.002
"4923" "Classic t-statistic" "Fisher" 0.934
"4924" "Classic t-statistic" "Fisher" 0.65
"4925" "Classic t-statistic" "Fisher" 0
"4926" "Classic t-statistic" "Fisher" 0.566
"4927" "Classic t-statistic" "Fisher" 0.796
"4928" "Classic t-statistic" "Fisher" 1
"4929" "Classic t-statistic" "Fisher" 0.872
"4930" "Classic t-statistic" "Fisher" 0.26
"4931" "Classic t-statistic" "Fisher" 0.254
"4932" "Classic t-statistic" "Fisher" 0.51
"4933" "Classic t-statistic" "Fisher" 0.29
"4934" "Classic t-statistic" "Fisher" 0.57
"4935" "Classic t-statistic" "Fisher" 0.49
"4936" "Classic t-statistic" "Fisher" 0.354
"4937" "Classic t-statistic" "Fisher" 0.11
"4938" "Classic t-statistic" "Fisher" 0.496
"4939" "Classic t-statistic" "Fisher" 0.06
"4940" "Classic t-statistic" "Fisher" 0.006
"4941" "Classic t-statistic" "Fisher" 0.934
"4942" "Classic t-statistic" "Fisher" 0.068
"4943" "Classic t-statistic" "Fisher" 0.486
"4944" "Classic t-statistic" "Fisher" 0.802
"4945" "Classic t-statistic" "Fisher" 0.188
"4946" "Classic t-statistic" "Fisher" 0.022
"4947" "Classic t-statistic" "Fisher" 0.54
"4948" "Classic t-statistic" "Fisher" 0.024
"4949" "Classic t-statistic" "Fisher" 0.022
"4950" "Classic t-statistic" "Fisher" 0.874
"4951" "Classic t-statistic" "Fisher" 0.172
"4952" "Classic t-statistic" "Fisher" 0.458
"4953" "Classic t-statistic" "Fisher" 0.04
"4954" "Classic t-statistic" "Fisher" 0.374
"4955" "Classic t-statistic" "Fisher" 0.272
"4956" "Classic t-statistic" "Fisher" 0.066
"4957" "Classic t-statistic" "Fisher" 0
"4958" "Classic t-statistic" "Fisher" 0.05
"4959" "Classic t-statistic" "Fisher" 0.202
"4960" "Classic t-statistic" "Fisher" 0.61
"4961" "Classic t-statistic" "Fisher" 0.596
"4962" "Classic t-statistic" "Fisher" 0.37
"4963" "Classic t-statistic" "Fisher" 0.09
"4964" "Classic t-statistic" "Fisher" 0.07
"4965" "Classic t-statistic" "Fisher" 0.152
"4966" "Classic t-statistic" "Fisher" 1
"4967" "Classic t-statistic" "Fisher" 0.072
"4968" "Classic t-statistic" "Fisher" 0.136
"4969" "Classic t-statistic" "Fisher" 0.422
"4970" "Classic t-statistic" "Fisher" 0.904
"4971" "Classic t-statistic" "Fisher" 0.85
"4972" "Classic t-statistic" "Fisher" 0.554
"4973" "Classic t-statistic" "Fisher" 0.966
"4974" "Classic t-statistic" "Fisher" 0.65
"4975" "Classic t-statistic" "Fisher" 0.332
"4976" "Classic t-statistic" "Fisher" 0.236
"4977" "Classic t-statistic" "Fisher" 0.02
"4978" "Classic t-statistic" "Fisher" 0.028
"4979" "Classic t-statistic" "Fisher" 0.048
"4980" "Classic t-statistic" "Fisher" 0.468
"4981" "Classic t-statistic" "Fisher" 0.49
"4982" "Classic t-statistic" "Fisher" 0.094
"4983" "Classic t-statistic" "Fisher" 0.12
"4984" "Classic t-statistic" "Fisher" 0
"4985" "Classic t-statistic" "Fisher" 0.758
"4986" "Classic t-statistic" "Fisher" 0.482
"4987" "Classic t-statistic" "Fisher" 0.446
"4988" "Classic t-statistic" "Fisher" 0.016
"4989" "Classic t-statistic" "Fisher" 0.728
"4990" "Classic t-statistic" "Fisher" 0.252
"4991" "Classic t-statistic" "Fisher" 0.604
"4992" "Classic t-statistic" "Fisher" 0.69
"4993" "Classic t-statistic" "Fisher" 0.078
"4994" "Classic t-statistic" "Fisher" 0.424
"4995" "Classic t-statistic" "Fisher" 0.002
"4996" "Classic t-statistic" "Fisher" 0.592
"4997" "Classic t-statistic" "Fisher" 0.508
"4998" "Classic t-statistic" "Fisher" 0.998
"4999" "Classic t-statistic" "Fisher" 0.106
"5000" "Classic t-statistic" "Fisher" 0.446
"5001" "Robust t-statistic" "Fisher" 0.144
"5002" "Robust t-statistic" "Fisher" 0.224
"5003" "Robust t-statistic" "Fisher" 0.356
"5004" "Robust t-statistic" "Fisher" 0.05
"5005" "Robust t-statistic" "Fisher" 0.376
"5006" "Robust t-statistic" "Fisher" 0.668
"5007" "Robust t-statistic" "Fisher" 0.638
"5008" "Robust t-statistic" "Fisher" 0.516
"5009" "Robust t-statistic" "Fisher" 0.918
"5010" "Robust t-statistic" "Fisher" 0.246
"5011" "Robust t-statistic" "Fisher" 0.304
"5012" "Robust t-statistic" "Fisher" 0.538
"5013" "Robust t-statistic" "Fisher" 0.136
"5014" "Robust t-statistic" "Fisher" 0.58
"5015" "Robust t-statistic" "Fisher" 0.012
"5016" "Robust t-statistic" "Fisher" 0.604
"5017" "Robust t-statistic" "Fisher" 0.63
"5018" "Robust t-statistic" "Fisher" 0.52
"5019" "Robust t-statistic" "Fisher" 0.71
"5020" "Robust t-statistic" "Fisher" 0.452
"5021" "Robust t-statistic" "Fisher" 0.694
"5022" "Robust t-statistic" "Fisher" 0.84
"5023" "Robust t-statistic" "Fisher" 0.834
"5024" "Robust t-statistic" "Fisher" 0.582
"5025" "Robust t-statistic" "Fisher" 0.158
"5026" "Robust t-statistic" "Fisher" 0.758
"5027" "Robust t-statistic" "Fisher" 0.906
"5028" "Robust t-statistic" "Fisher" 0.104
"5029" "Robust t-statistic" "Fisher" 0.588
"5030" "Robust t-statistic" "Fisher" 0.784
"5031" "Robust t-statistic" "Fisher" 0.874
"5032" "Robust t-statistic" "Fisher" 0.56
"5033" "Robust t-statistic" "Fisher" 0.81
"5034" "Robust t-statistic" "Fisher" 0.21
"5035" "Robust t-statistic" "Fisher" 0.078
"5036" "Robust t-statistic" "Fisher" 0.052
"5037" "Robust t-statistic" "Fisher" 0.92
"5038" "Robust t-statistic" "Fisher" 0.618
"5039" "Robust t-statistic" "Fisher" 0.034
"5040" "Robust t-statistic" "Fisher" 0.76
"5041" "Robust t-statistic" "Fisher" 0.374
"5042" "Robust t-statistic" "Fisher" 0.33
"5043" "Robust t-statistic" "Fisher" 0.538
"5044" "Robust t-statistic" "Fisher" 0.784
"5045" "Robust t-statistic" "Fisher" 0.128
"5046" "Robust t-statistic" "Fisher" 0.86
"5047" "Robust t-statistic" "Fisher" 0.738
"5048" "Robust t-statistic" "Fisher" 0.23
"5049" "Robust t-statistic" "Fisher" 0.63
"5050" "Robust t-statistic" "Fisher" 0.978
"5051" "Robust t-statistic" "Fisher" 0.918
"5052" "Robust t-statistic" "Fisher" 0.912
"5053" "Robust t-statistic" "Fisher" 0.674
"5054" "Robust t-statistic" "Fisher" 0.564
"5055" "Robust t-statistic" "Fisher" 0.598
"5056" "Robust t-statistic" "Fisher" 0.746
"5057" "Robust t-statistic" "Fisher" 0.818
"5058" "Robust t-statistic" "Fisher" 0.564
"5059" "Robust t-statistic" "Fisher" 0.374
"5060" "Robust t-statistic" "Fisher" 0.694
"5061" "Robust t-statistic" "Fisher" 0.8
"5062" "Robust t-statistic" "Fisher" 0.982
"5063" "Robust t-statistic" "Fisher" 0.212
"5064" "Robust t-statistic" "Fisher" 0.674
"5065" "Robust t-statistic" "Fisher" 0.324
"5066" "Robust t-statistic" "Fisher" 0.716
"5067" "Robust t-statistic" "Fisher" 0.786
"5068" "Robust t-statistic" "Fisher" 0.7
"5069" "Robust t-statistic" "Fisher" 0.438
"5070" "Robust t-statistic" "Fisher" 0.784
"5071" "Robust t-statistic" "Fisher" 0.78
"5072" "Robust t-statistic" "Fisher" 0.858
"5073" "Robust t-statistic" "Fisher" 0.684
"5074" "Robust t-statistic" "Fisher" 0.096
"5075" "Robust t-statistic" "Fisher" 0.098
"5076" "Robust t-statistic" "Fisher" 0.47
"5077" "Robust t-statistic" "Fisher" 0.208
"5078" "Robust t-statistic" "Fisher" 0.296
"5079" "Robust t-statistic" "Fisher" 0.054
"5080" "Robust t-statistic" "Fisher" 0.274
"5081" "Robust t-statistic" "Fisher" 0.484
"5082" "Robust t-statistic" "Fisher" 0.27
"5083" "Robust t-statistic" "Fisher" 0.286
"5084" "Robust t-statistic" "Fisher" 0.634
"5085" "Robust t-statistic" "Fisher" 0.32
"5086" "Robust t-statistic" "Fisher" 0.38
"5087" "Robust t-statistic" "Fisher" 0.946
"5088" "Robust t-statistic" "Fisher" 0.77
"5089" "Robust t-statistic" "Fisher" 0.198
"5090" "Robust t-statistic" "Fisher" 0.824
"5091" "Robust t-statistic" "Fisher" 0.072
"5092" "Robust t-statistic" "Fisher" 0.616
"5093" "Robust t-statistic" "Fisher" 0.706
"5094" "Robust t-statistic" "Fisher" 0.576
"5095" "Robust t-statistic" "Fisher" 0.352
"5096" "Robust t-statistic" "Fisher" 0.07
"5097" "Robust t-statistic" "Fisher" 0.434
"5098" "Robust t-statistic" "Fisher" 0.906
"5099" "Robust t-statistic" "Fisher" 0.552
"5100" "Robust t-statistic" "Fisher" 0.718
"5101" "Robust t-statistic" "Fisher" 0.16
"5102" "Robust t-statistic" "Fisher" 0.348
"5103" "Robust t-statistic" "Fisher" 0.182
"5104" "Robust t-statistic" "Fisher" 0.75
"5105" "Robust t-statistic" "Fisher" 0.44
"5106" "Robust t-statistic" "Fisher" 0.902
"5107" "Robust t-statistic" "Fisher" 0.784
"5108" "Robust t-statistic" "Fisher" 0.43
"5109" "Robust t-statistic" "Fisher" 0.214
"5110" "Robust t-statistic" "Fisher" 0.95
"5111" "Robust t-statistic" "Fisher" 0.9
"5112" "Robust t-statistic" "Fisher" 0.29
"5113" "Robust t-statistic" "Fisher" 0.488
"5114" "Robust t-statistic" "Fisher" 0.566
"5115" "Robust t-statistic" "Fisher" 0.098
"5116" "Robust t-statistic" "Fisher" 0.93
"5117" "Robust t-statistic" "Fisher" 0.556
"5118" "Robust t-statistic" "Fisher" 0.394
"5119" "Robust t-statistic" "Fisher" 0.982
"5120" "Robust t-statistic" "Fisher" 0.456
"5121" "Robust t-statistic" "Fisher" 0.584
"5122" "Robust t-statistic" "Fisher" 0.504
"5123" "Robust t-statistic" "Fisher" 0.058
"5124" "Robust t-statistic" "Fisher" 0.86
"5125" "Robust t-statistic" "Fisher" 0.878
"5126" "Robust t-statistic" "Fisher" 0.76
"5127" "Robust t-statistic" "Fisher" 0.558
"5128" "Robust t-statistic" "Fisher" 0.746
"5129" "Robust t-statistic" "Fisher" 0.804
"5130" "Robust t-statistic" "Fisher" 0.276
"5131" "Robust t-statistic" "Fisher" 0.058
"5132" "Robust t-statistic" "Fisher" 0.654
"5133" "Robust t-statistic" "Fisher" 0.41
"5134" "Robust t-statistic" "Fisher" 0.724
"5135" "Robust t-statistic" "Fisher" 0.786
"5136" "Robust t-statistic" "Fisher" 0.822
"5137" "Robust t-statistic" "Fisher" 0.118
"5138" "Robust t-statistic" "Fisher" 0.246
"5139" "Robust t-statistic" "Fisher" 0.326
"5140" "Robust t-statistic" "Fisher" 0.54
"5141" "Robust t-statistic" "Fisher" 0.346
"5142" "Robust t-statistic" "Fisher" 0.556
"5143" "Robust t-statistic" "Fisher" 0.852
"5144" "Robust t-statistic" "Fisher" 0.786
"5145" "Robust t-statistic" "Fisher" 0.44
"5146" "Robust t-statistic" "Fisher" 0.39
"5147" "Robust t-statistic" "Fisher" 0.204
"5148" "Robust t-statistic" "Fisher" 0.378
"5149" "Robust t-statistic" "Fisher" 0.472
"5150" "Robust t-statistic" "Fisher" 0.392
"5151" "Robust t-statistic" "Fisher" 0.11
"5152" "Robust t-statistic" "Fisher" 0.25
"5153" "Robust t-statistic" "Fisher" 0.016
"5154" "Robust t-statistic" "Fisher" 0.082
"5155" "Robust t-statistic" "Fisher" 0.046
"5156" "Robust t-statistic" "Fisher" 0.996
"5157" "Robust t-statistic" "Fisher" 0.904
"5158" "Robust t-statistic" "Fisher" 0.378
"5159" "Robust t-statistic" "Fisher" 0.182
"5160" "Robust t-statistic" "Fisher" 0.864
"5161" "Robust t-statistic" "Fisher" 0.872
"5162" "Robust t-statistic" "Fisher" 0.668
"5163" "Robust t-statistic" "Fisher" 0.3
"5164" "Robust t-statistic" "Fisher" 0.952
"5165" "Robust t-statistic" "Fisher" 0.636
"5166" "Robust t-statistic" "Fisher" 0.928
"5167" "Robust t-statistic" "Fisher" 0.334
"5168" "Robust t-statistic" "Fisher" 0.854
"5169" "Robust t-statistic" "Fisher" 0.202
"5170" "Robust t-statistic" "Fisher" 0.626
"5171" "Robust t-statistic" "Fisher" 0.724
"5172" "Robust t-statistic" "Fisher" 0.706
"5173" "Robust t-statistic" "Fisher" 0.474
"5174" "Robust t-statistic" "Fisher" 0.4
"5175" "Robust t-statistic" "Fisher" 0.778
"5176" "Robust t-statistic" "Fisher" 0.23
"5177" "Robust t-statistic" "Fisher" 0.464
"5178" "Robust t-statistic" "Fisher" 0.484
"5179" "Robust t-statistic" "Fisher" 0.722
"5180" "Robust t-statistic" "Fisher" 0.16
"5181" "Robust t-statistic" "Fisher" 0.188
"5182" "Robust t-statistic" "Fisher" 0.836
"5183" "Robust t-statistic" "Fisher" 0.468
"5184" "Robust t-statistic" "Fisher" 0.398
"5185" "Robust t-statistic" "Fisher" 0.016
"5186" "Robust t-statistic" "Fisher" 0.314
"5187" "Robust t-statistic" "Fisher" 0.924
"5188" "Robust t-statistic" "Fisher" 0.938
"5189" "Robust t-statistic" "Fisher" 0.004
"5190" "Robust t-statistic" "Fisher" 0.838
"5191" "Robust t-statistic" "Fisher" 0.246
"5192" "Robust t-statistic" "Fisher" 0.542
"5193" "Robust t-statistic" "Fisher" 0.506
"5194" "Robust t-statistic" "Fisher" 0.17
"5195" "Robust t-statistic" "Fisher" 0.658
"5196" "Robust t-statistic" "Fisher" 0.172
"5197" "Robust t-statistic" "Fisher" 0.62
"5198" "Robust t-statistic" "Fisher" 0.706
"5199" "Robust t-statistic" "Fisher" 0.494
"5200" "Robust t-statistic" "Fisher" 0.242
"5201" "Robust t-statistic" "Fisher" 0.548
"5202" "Robust t-statistic" "Fisher" 0.666
"5203" "Robust t-statistic" "Fisher" 0.596
"5204" "Robust t-statistic" "Fisher" 0.442
"5205" "Robust t-statistic" "Fisher" 0.98
"5206" "Robust t-statistic" "Fisher" 0.11
"5207" "Robust t-statistic" "Fisher" 0.918
"5208" "Robust t-statistic" "Fisher" 0.656
"5209" "Robust t-statistic" "Fisher" 0.162
"5210" "Robust t-statistic" "Fisher" 0.834
"5211" "Robust t-statistic" "Fisher" 0.776
"5212" "Robust t-statistic" "Fisher" 0.582
"5213" "Robust t-statistic" "Fisher" 0.654
"5214" "Robust t-statistic" "Fisher" 0.658
"5215" "Robust t-statistic" "Fisher" 0.14
"5216" "Robust t-statistic" "Fisher" 0.468
"5217" "Robust t-statistic" "Fisher" 0.202
"5218" "Robust t-statistic" "Fisher" 0.266
"5219" "Robust t-statistic" "Fisher" 0.628
"5220" "Robust t-statistic" "Fisher" 0.66
"5221" "Robust t-statistic" "Fisher" 0.722
"5222" "Robust t-statistic" "Fisher" 0.542
"5223" "Robust t-statistic" "Fisher" 0.696
"5224" "Robust t-statistic" "Fisher" 0.588
"5225" "Robust t-statistic" "Fisher" 0.322
"5226" "Robust t-statistic" "Fisher" 0.818
"5227" "Robust t-statistic" "Fisher" 0.328
"5228" "Robust t-statistic" "Fisher" 0.89
"5229" "Robust t-statistic" "Fisher" 0.54
"5230" "Robust t-statistic" "Fisher" 0.252
"5231" "Robust t-statistic" "Fisher" 0.732
"5232" "Robust t-statistic" "Fisher" 0.962
"5233" "Robust t-statistic" "Fisher" 0.982
"5234" "Robust t-statistic" "Fisher" 0.26
"5235" "Robust t-statistic" "Fisher" 0.606
"5236" "Robust t-statistic" "Fisher" 0.556
"5237" "Robust t-statistic" "Fisher" 0.74
"5238" "Robust t-statistic" "Fisher" 0.06
"5239" "Robust t-statistic" "Fisher" 0.822
"5240" "Robust t-statistic" "Fisher" 0.246
"5241" "Robust t-statistic" "Fisher" 0.24
"5242" "Robust t-statistic" "Fisher" 0.458
"5243" "Robust t-statistic" "Fisher" 0.576
"5244" "Robust t-statistic" "Fisher" 0.236
"5245" "Robust t-statistic" "Fisher" 0.948
"5246" "Robust t-statistic" "Fisher" 0.388
"5247" "Robust t-statistic" "Fisher" 0.026
"5248" "Robust t-statistic" "Fisher" 0.938
"5249" "Robust t-statistic" "Fisher" 0.204
"5250" "Robust t-statistic" "Fisher" 0.538
"5251" "Robust t-statistic" "Fisher" 0.574
"5252" "Robust t-statistic" "Fisher" 0.95
"5253" "Robust t-statistic" "Fisher" 0.328
"5254" "Robust t-statistic" "Fisher" 0.582
"5255" "Robust t-statistic" "Fisher" 0.186
"5256" "Robust t-statistic" "Fisher" 0.932
"5257" "Robust t-statistic" "Fisher" 0.95
"5258" "Robust t-statistic" "Fisher" 0.276
"5259" "Robust t-statistic" "Fisher" 0.466
"5260" "Robust t-statistic" "Fisher" 0.678
"5261" "Robust t-statistic" "Fisher" 0.704
"5262" "Robust t-statistic" "Fisher" 0.248
"5263" "Robust t-statistic" "Fisher" 0.584
"5264" "Robust t-statistic" "Fisher" 0.072
"5265" "Robust t-statistic" "Fisher" 0.844
"5266" "Robust t-statistic" "Fisher" 0.092
"5267" "Robust t-statistic" "Fisher" 0.242
"5268" "Robust t-statistic" "Fisher" 0.52
"5269" "Robust t-statistic" "Fisher" 0.952
"5270" "Robust t-statistic" "Fisher" 0.878
"5271" "Robust t-statistic" "Fisher" 0.67
"5272" "Robust t-statistic" "Fisher" 0.404
"5273" "Robust t-statistic" "Fisher" 0.724
"5274" "Robust t-statistic" "Fisher" 0.488
"5275" "Robust t-statistic" "Fisher" 0.67
"5276" "Robust t-statistic" "Fisher" 0.606
"5277" "Robust t-statistic" "Fisher" 0.466
"5278" "Robust t-statistic" "Fisher" 0.802
"5279" "Robust t-statistic" "Fisher" 0.3
"5280" "Robust t-statistic" "Fisher" 0.766
"5281" "Robust t-statistic" "Fisher" 0.69
"5282" "Robust t-statistic" "Fisher" 0.834
"5283" "Robust t-statistic" "Fisher" 0.458
"5284" "Robust t-statistic" "Fisher" 0.804
"5285" "Robust t-statistic" "Fisher" 0.55
"5286" "Robust t-statistic" "Fisher" 0.08
"5287" "Robust t-statistic" "Fisher" 0.734
"5288" "Robust t-statistic" "Fisher" 0.13
"5289" "Robust t-statistic" "Fisher" 0.208
"5290" "Robust t-statistic" "Fisher" 0.624
"5291" "Robust t-statistic" "Fisher" 0.34
"5292" "Robust t-statistic" "Fisher" 0.688
"5293" "Robust t-statistic" "Fisher" 0.484
"5294" "Robust t-statistic" "Fisher" 0.326
"5295" "Robust t-statistic" "Fisher" 0.27
"5296" "Robust t-statistic" "Fisher" 0.664
"5297" "Robust t-statistic" "Fisher" 0.974
"5298" "Robust t-statistic" "Fisher" 0.052
"5299" "Robust t-statistic" "Fisher" 0.38
"5300" "Robust t-statistic" "Fisher" 0.61
"5301" "Robust t-statistic" "Fisher" 0.874
"5302" "Robust t-statistic" "Fisher" 0.746
"5303" "Robust t-statistic" "Fisher" 0.44
"5304" "Robust t-statistic" "Fisher" 0.812
"5305" "Robust t-statistic" "Fisher" 0.866
"5306" "Robust t-statistic" "Fisher" 0.328
"5307" "Robust t-statistic" "Fisher" 0.754
"5308" "Robust t-statistic" "Fisher" 0.022
"5309" "Robust t-statistic" "Fisher" 0.718
"5310" "Robust t-statistic" "Fisher" 0.714
"5311" "Robust t-statistic" "Fisher" 0.334
"5312" "Robust t-statistic" "Fisher" 0.738
"5313" "Robust t-statistic" "Fisher" 0.886
"5314" "Robust t-statistic" "Fisher" 0.72
"5315" "Robust t-statistic" "Fisher" 0.762
"5316" "Robust t-statistic" "Fisher" 0.474
"5317" "Robust t-statistic" "Fisher" 0.138
"5318" "Robust t-statistic" "Fisher" 0.8
"5319" "Robust t-statistic" "Fisher" 0.124
"5320" "Robust t-statistic" "Fisher" 0.592
"5321" "Robust t-statistic" "Fisher" 0.444
"5322" "Robust t-statistic" "Fisher" 0.55
"5323" "Robust t-statistic" "Fisher" 0.02
"5324" "Robust t-statistic" "Fisher" 0.486
"5325" "Robust t-statistic" "Fisher" 0.662
"5326" "Robust t-statistic" "Fisher" 0.39
"5327" "Robust t-statistic" "Fisher" 0.614
"5328" "Robust t-statistic" "Fisher" 0.48
"5329" "Robust t-statistic" "Fisher" 0.428
"5330" "Robust t-statistic" "Fisher" 0.612
"5331" "Robust t-statistic" "Fisher" 0.64
"5332" "Robust t-statistic" "Fisher" 0.726
"5333" "Robust t-statistic" "Fisher" 0.786
"5334" "Robust t-statistic" "Fisher" 0.612
"5335" "Robust t-statistic" "Fisher" 0.104
"5336" "Robust t-statistic" "Fisher" 0.552
"5337" "Robust t-statistic" "Fisher" 0.72
"5338" "Robust t-statistic" "Fisher" 0.04
"5339" "Robust t-statistic" "Fisher" 0.39
"5340" "Robust t-statistic" "Fisher" 0.962
"5341" "Robust t-statistic" "Fisher" 0.468
"5342" "Robust t-statistic" "Fisher" 0.356
"5343" "Robust t-statistic" "Fisher" 0.18
"5344" "Robust t-statistic" "Fisher" 0.656
"5345" "Robust t-statistic" "Fisher" 0.858
"5346" "Robust t-statistic" "Fisher" 0.842
"5347" "Robust t-statistic" "Fisher" 0.976
"5348" "Robust t-statistic" "Fisher" 0.074
"5349" "Robust t-statistic" "Fisher" 0.934
"5350" "Robust t-statistic" "Fisher" 0.346
"5351" "Robust t-statistic" "Fisher" 0.656
"5352" "Robust t-statistic" "Fisher" 0.96
"5353" "Robust t-statistic" "Fisher" 0.9
"5354" "Robust t-statistic" "Fisher" 0.926
"5355" "Robust t-statistic" "Fisher" 0.256
"5356" "Robust t-statistic" "Fisher" 0.4
"5357" "Robust t-statistic" "Fisher" 0.358
"5358" "Robust t-statistic" "Fisher" 0.504
"5359" "Robust t-statistic" "Fisher" 0.664
"5360" "Robust t-statistic" "Fisher" 0.966
"5361" "Robust t-statistic" "Fisher" 0.906
"5362" "Robust t-statistic" "Fisher" 0.362
"5363" "Robust t-statistic" "Fisher" 0.018
"5364" "Robust t-statistic" "Fisher" 0.672
"5365" "Robust t-statistic" "Fisher" 0.364
"5366" "Robust t-statistic" "Fisher" 0.26
"5367" "Robust t-statistic" "Fisher" 0.194
"5368" "Robust t-statistic" "Fisher" 0.376
"5369" "Robust t-statistic" "Fisher" 0.916
"5370" "Robust t-statistic" "Fisher" 0.638
"5371" "Robust t-statistic" "Fisher" 0.164
"5372" "Robust t-statistic" "Fisher" 0.386
"5373" "Robust t-statistic" "Fisher" 0.974
"5374" "Robust t-statistic" "Fisher" 0.092
"5375" "Robust t-statistic" "Fisher" 0.962
"5376" "Robust t-statistic" "Fisher" 0.378
"5377" "Robust t-statistic" "Fisher" 0.082
"5378" "Robust t-statistic" "Fisher" 0.376
"5379" "Robust t-statistic" "Fisher" 0.374
"5380" "Robust t-statistic" "Fisher" 0.826
"5381" "Robust t-statistic" "Fisher" 0.088
"5382" "Robust t-statistic" "Fisher" 0.922
"5383" "Robust t-statistic" "Fisher" 0.116
"5384" "Robust t-statistic" "Fisher" 0.892
"5385" "Robust t-statistic" "Fisher" 0.368
"5386" "Robust t-statistic" "Fisher" 0.778
"5387" "Robust t-statistic" "Fisher" 0.93
"5388" "Robust t-statistic" "Fisher" 0.608
"5389" "Robust t-statistic" "Fisher" 0.16
"5390" "Robust t-statistic" "Fisher" 0.316
"5391" "Robust t-statistic" "Fisher" 0.672
"5392" "Robust t-statistic" "Fisher" 0.554
"5393" "Robust t-statistic" "Fisher" 0.9
"5394" "Robust t-statistic" "Fisher" 0.414
"5395" "Robust t-statistic" "Fisher" 0.948
"5396" "Robust t-statistic" "Fisher" 0.928
"5397" "Robust t-statistic" "Fisher" 0.538
"5398" "Robust t-statistic" "Fisher" 0.64
"5399" "Robust t-statistic" "Fisher" 0.954
"5400" "Robust t-statistic" "Fisher" 0.288
"5401" "Robust t-statistic" "Fisher" 0.512
"5402" "Robust t-statistic" "Fisher" 0.072
"5403" "Robust t-statistic" "Fisher" 0.58
"5404" "Robust t-statistic" "Fisher" 0.41
"5405" "Robust t-statistic" "Fisher" 0.086
"5406" "Robust t-statistic" "Fisher" 0.806
"5407" "Robust t-statistic" "Fisher" 0.13
"5408" "Robust t-statistic" "Fisher" 0.454
"5409" "Robust t-statistic" "Fisher" 0.688
"5410" "Robust t-statistic" "Fisher" 0.826
"5411" "Robust t-statistic" "Fisher" 0.34
"5412" "Robust t-statistic" "Fisher" 0.706
"5413" "Robust t-statistic" "Fisher" 0.804
"5414" "Robust t-statistic" "Fisher" 0.444
"5415" "Robust t-statistic" "Fisher" 0.428
"5416" "Robust t-statistic" "Fisher" 0.658
"5417" "Robust t-statistic" "Fisher" 0.714
"5418" "Robust t-statistic" "Fisher" 0.448
"5419" "Robust t-statistic" "Fisher" 0.846
"5420" "Robust t-statistic" "Fisher" 0.812
"5421" "Robust t-statistic" "Fisher" 0.614
"5422" "Robust t-statistic" "Fisher" 0.912
"5423" "Robust t-statistic" "Fisher" 0.34
"5424" "Robust t-statistic" "Fisher" 0.66
"5425" "Robust t-statistic" "Fisher" 0.33
"5426" "Robust t-statistic" "Fisher" 0.024
"5427" "Robust t-statistic" "Fisher" 0.332
"5428" "Robust t-statistic" "Fisher" 0.11
"5429" "Robust t-statistic" "Fisher" 0.47
"5430" "Robust t-statistic" "Fisher" 0.67
"5431" "Robust t-statistic" "Fisher" 0.896
"5432" "Robust t-statistic" "Fisher" 0.684
"5433" "Robust t-statistic" "Fisher" 0.094
"5434" "Robust t-statistic" "Fisher" 0.248
"5435" "Robust t-statistic" "Fisher" 0.132
"5436" "Robust t-statistic" "Fisher" 0.412
"5437" "Robust t-statistic" "Fisher" 0.674
"5438" "Robust t-statistic" "Fisher" 0.558
"5439" "Robust t-statistic" "Fisher" 0.18
"5440" "Robust t-statistic" "Fisher" 0.268
"5441" "Robust t-statistic" "Fisher" 0.764
"5442" "Robust t-statistic" "Fisher" 0.554
"5443" "Robust t-statistic" "Fisher" 0.824
"5444" "Robust t-statistic" "Fisher" 0.85
"5445" "Robust t-statistic" "Fisher" 0.51
"5446" "Robust t-statistic" "Fisher" 0.818
"5447" "Robust t-statistic" "Fisher" 0.68
"5448" "Robust t-statistic" "Fisher" 0.366
"5449" "Robust t-statistic" "Fisher" 0.676
"5450" "Robust t-statistic" "Fisher" 0.724
"5451" "Robust t-statistic" "Fisher" 0.664
"5452" "Robust t-statistic" "Fisher" 0.98
"5453" "Robust t-statistic" "Fisher" 0.4
"5454" "Robust t-statistic" "Fisher" 0.928
"5455" "Robust t-statistic" "Fisher" 0.506
"5456" "Robust t-statistic" "Fisher" 0.274
"5457" "Robust t-statistic" "Fisher" 0.902
"5458" "Robust t-statistic" "Fisher" 0.59
"5459" "Robust t-statistic" "Fisher" 0.286
"5460" "Robust t-statistic" "Fisher" 0.32
"5461" "Robust t-statistic" "Fisher" 0.14
"5462" "Robust t-statistic" "Fisher" 0.252
"5463" "Robust t-statistic" "Fisher" 0.26
"5464" "Robust t-statistic" "Fisher" 0.178
"5465" "Robust t-statistic" "Fisher" 0.072
"5466" "Robust t-statistic" "Fisher" 0.644
"5467" "Robust t-statistic" "Fisher" 0.928
"5468" "Robust t-statistic" "Fisher" 0.854
"5469" "Robust t-statistic" "Fisher" 0.56
"5470" "Robust t-statistic" "Fisher" 0.99
"5471" "Robust t-statistic" "Fisher" 0.48
"5472" "Robust t-statistic" "Fisher" 0.616
"5473" "Robust t-statistic" "Fisher" 0.078
"5474" "Robust t-statistic" "Fisher" 0.682
"5475" "Robust t-statistic" "Fisher" 0.124
"5476" "Robust t-statistic" "Fisher" 0.946
"5477" "Robust t-statistic" "Fisher" 0.894
"5478" "Robust t-statistic" "Fisher" 0.32
"5479" "Robust t-statistic" "Fisher" 0.24
"5480" "Robust t-statistic" "Fisher" 0.222
"5481" "Robust t-statistic" "Fisher" 0.48
"5482" "Robust t-statistic" "Fisher" 0.604
"5483" "Robust t-statistic" "Fisher" 0.01
"5484" "Robust t-statistic" "Fisher" 0.026
"5485" "Robust t-statistic" "Fisher" 0.566
"5486" "Robust t-statistic" "Fisher" 0.542
"5487" "Robust t-statistic" "Fisher" 0.116
"5488" "Robust t-statistic" "Fisher" 0.936
"5489" "Robust t-statistic" "Fisher" 0.688
"5490" "Robust t-statistic" "Fisher" 0.212
"5491" "Robust t-statistic" "Fisher" 0.934
"5492" "Robust t-statistic" "Fisher" 0.99
"5493" "Robust t-statistic" "Fisher" 0.572
"5494" "Robust t-statistic" "Fisher" 0.794
"5495" "Robust t-statistic" "Fisher" 0.436
"5496" "Robust t-statistic" "Fisher" 0.994
"5497" "Robust t-statistic" "Fisher" 0.336
"5498" "Robust t-statistic" "Fisher" 0.264
"5499" "Robust t-statistic" "Fisher" 0.586
"5500" "Robust t-statistic" "Fisher" 0.246
"5501" "Robust t-statistic" "Fisher" 0.964
"5502" "Robust t-statistic" "Fisher" 0.214
"5503" "Robust t-statistic" "Fisher" 0.458
"5504" "Robust t-statistic" "Fisher" 0.38
"5505" "Robust t-statistic" "Fisher" 0.716
"5506" "Robust t-statistic" "Fisher" 0.734
"5507" "Robust t-statistic" "Fisher" 0.634
"5508" "Robust t-statistic" "Fisher" 0.772
"5509" "Robust t-statistic" "Fisher" 0.816
"5510" "Robust t-statistic" "Fisher" 0.896
"5511" "Robust t-statistic" "Fisher" 0.504
"5512" "Robust t-statistic" "Fisher" 0.214
"5513" "Robust t-statistic" "Fisher" 0.996
"5514" "Robust t-statistic" "Fisher" 0.59
"5515" "Robust t-statistic" "Fisher" 0.682
"5516" "Robust t-statistic" "Fisher" 0.566
"5517" "Robust t-statistic" "Fisher" 0.652
"5518" "Robust t-statistic" "Fisher" 0.712
"5519" "Robust t-statistic" "Fisher" 0.748
"5520" "Robust t-statistic" "Fisher" 0.49
"5521" "Robust t-statistic" "Fisher" 0.892
"5522" "Robust t-statistic" "Fisher" 0.934
"5523" "Robust t-statistic" "Fisher" 0.936
"5524" "Robust t-statistic" "Fisher" 0.406
"5525" "Robust t-statistic" "Fisher" 0.332
"5526" "Robust t-statistic" "Fisher" 0.444
"5527" "Robust t-statistic" "Fisher" 0.516
"5528" "Robust t-statistic" "Fisher" 0.144
"5529" "Robust t-statistic" "Fisher" 0.932
"5530" "Robust t-statistic" "Fisher" 0.6
"5531" "Robust t-statistic" "Fisher" 0.456
"5532" "Robust t-statistic" "Fisher" 0.55
"5533" "Robust t-statistic" "Fisher" 0.484
"5534" "Robust t-statistic" "Fisher" 0.136
"5535" "Robust t-statistic" "Fisher" 0.328
"5536" "Robust t-statistic" "Fisher" 0.458
"5537" "Robust t-statistic" "Fisher" 0.71
"5538" "Robust t-statistic" "Fisher" 0.768
"5539" "Robust t-statistic" "Fisher" 0.628
"5540" "Robust t-statistic" "Fisher" 0.34
"5541" "Robust t-statistic" "Fisher" 0.778
"5542" "Robust t-statistic" "Fisher" 0.126
"5543" "Robust t-statistic" "Fisher" 0.192
"5544" "Robust t-statistic" "Fisher" 0.318
"5545" "Robust t-statistic" "Fisher" 0.234
"5546" "Robust t-statistic" "Fisher" 0.896
"5547" "Robust t-statistic" "Fisher" 0.952
"5548" "Robust t-statistic" "Fisher" 0.62
"5549" "Robust t-statistic" "Fisher" 0.494
"5550" "Robust t-statistic" "Fisher" 0.688
"5551" "Robust t-statistic" "Fisher" 0.622
"5552" "Robust t-statistic" "Fisher" 0.65
"5553" "Robust t-statistic" "Fisher" 0.146
"5554" "Robust t-statistic" "Fisher" 0.554
"5555" "Robust t-statistic" "Fisher" 0.282
"5556" "Robust t-statistic" "Fisher" 0.524
"5557" "Robust t-statistic" "Fisher" 0.838
"5558" "Robust t-statistic" "Fisher" 0.948
"5559" "Robust t-statistic" "Fisher" 0.888
"5560" "Robust t-statistic" "Fisher" 0.348
"5561" "Robust t-statistic" "Fisher" 0.85
"5562" "Robust t-statistic" "Fisher" 0.502
"5563" "Robust t-statistic" "Fisher" 0.63
"5564" "Robust t-statistic" "Fisher" 0.26
"5565" "Robust t-statistic" "Fisher" 0.176
"5566" "Robust t-statistic" "Fisher" 0.658
"5567" "Robust t-statistic" "Fisher" 0.954
"5568" "Robust t-statistic" "Fisher" 0.694
"5569" "Robust t-statistic" "Fisher" 0.074
"5570" "Robust t-statistic" "Fisher" 0.732
"5571" "Robust t-statistic" "Fisher" 0.388
"5572" "Robust t-statistic" "Fisher" 0.808
"5573" "Robust t-statistic" "Fisher" 0.24
"5574" "Robust t-statistic" "Fisher" 0.078
"5575" "Robust t-statistic" "Fisher" 0.222
"5576" "Robust t-statistic" "Fisher" 0.92
"5577" "Robust t-statistic" "Fisher" 0.19
"5578" "Robust t-statistic" "Fisher" 0.934
"5579" "Robust t-statistic" "Fisher" 0.33
"5580" "Robust t-statistic" "Fisher" 0.382
"5581" "Robust t-statistic" "Fisher" 0.388
"5582" "Robust t-statistic" "Fisher" 0.44
"5583" "Robust t-statistic" "Fisher" 0.15
"5584" "Robust t-statistic" "Fisher" 0.51
"5585" "Robust t-statistic" "Fisher" 0.968
"5586" "Robust t-statistic" "Fisher" 0.384
"5587" "Robust t-statistic" "Fisher" 0.936
"5588" "Robust t-statistic" "Fisher" 0.77
"5589" "Robust t-statistic" "Fisher" 0.244
"5590" "Robust t-statistic" "Fisher" 0.35
"5591" "Robust t-statistic" "Fisher" 0.75
"5592" "Robust t-statistic" "Fisher" 0.722
"5593" "Robust t-statistic" "Fisher" 0.726
"5594" "Robust t-statistic" "Fisher" 0.396
"5595" "Robust t-statistic" "Fisher" 0.948
"5596" "Robust t-statistic" "Fisher" 0.84
"5597" "Robust t-statistic" "Fisher" 0.192
"5598" "Robust t-statistic" "Fisher" 0.812
"5599" "Robust t-statistic" "Fisher" 0.536
"5600" "Robust t-statistic" "Fisher" 0.944
"5601" "Robust t-statistic" "Fisher" 0.338
"5602" "Robust t-statistic" "Fisher" 0.318
"5603" "Robust t-statistic" "Fisher" 0.168
"5604" "Robust t-statistic" "Fisher" 0.06
"5605" "Robust t-statistic" "Fisher" 0.416
"5606" "Robust t-statistic" "Fisher" 0.616
"5607" "Robust t-statistic" "Fisher" 0.466
"5608" "Robust t-statistic" "Fisher" 0.914
"5609" "Robust t-statistic" "Fisher" 0.588
"5610" "Robust t-statistic" "Fisher" 0.048
"5611" "Robust t-statistic" "Fisher" 0.73
"5612" "Robust t-statistic" "Fisher" 0.97
"5613" "Robust t-statistic" "Fisher" 0.97
"5614" "Robust t-statistic" "Fisher" 0.732
"5615" "Robust t-statistic" "Fisher" 0.556
"5616" "Robust t-statistic" "Fisher" 0.676
"5617" "Robust t-statistic" "Fisher" 0.07
"5618" "Robust t-statistic" "Fisher" 0.99
"5619" "Robust t-statistic" "Fisher" 0.542
"5620" "Robust t-statistic" "Fisher" 0.072
"5621" "Robust t-statistic" "Fisher" 0.618
"5622" "Robust t-statistic" "Fisher" 0.982
"5623" "Robust t-statistic" "Fisher" 0.052
"5624" "Robust t-statistic" "Fisher" 0.626
"5625" "Robust t-statistic" "Fisher" 0.706
"5626" "Robust t-statistic" "Fisher" 0.492
"5627" "Robust t-statistic" "Fisher" 0.012
"5628" "Robust t-statistic" "Fisher" 0.476
"5629" "Robust t-statistic" "Fisher" 0.65
"5630" "Robust t-statistic" "Fisher" 0.392
"5631" "Robust t-statistic" "Fisher" 0.464
"5632" "Robust t-statistic" "Fisher" 0.842
"5633" "Robust t-statistic" "Fisher" 0.068
"5634" "Robust t-statistic" "Fisher" 0.288
"5635" "Robust t-statistic" "Fisher" 0.998
"5636" "Robust t-statistic" "Fisher" 0.276
"5637" "Robust t-statistic" "Fisher" 0.934
"5638" "Robust t-statistic" "Fisher" 0.4
"5639" "Robust t-statistic" "Fisher" 0.238
"5640" "Robust t-statistic" "Fisher" 0.212
"5641" "Robust t-statistic" "Fisher" 0.626
"5642" "Robust t-statistic" "Fisher" 0.934
"5643" "Robust t-statistic" "Fisher" 0.91
"5644" "Robust t-statistic" "Fisher" 0.508
"5645" "Robust t-statistic" "Fisher" 0.72
"5646" "Robust t-statistic" "Fisher" 0.31
"5647" "Robust t-statistic" "Fisher" 0.73
"5648" "Robust t-statistic" "Fisher" 0.406
"5649" "Robust t-statistic" "Fisher" 0.656
"5650" "Robust t-statistic" "Fisher" 0.032
"5651" "Robust t-statistic" "Fisher" 0.864
"5652" "Robust t-statistic" "Fisher" 0.85
"5653" "Robust t-statistic" "Fisher" 0.302
"5654" "Robust t-statistic" "Fisher" 0.114
"5655" "Robust t-statistic" "Fisher" 0.152
"5656" "Robust t-statistic" "Fisher" 0.064
"5657" "Robust t-statistic" "Fisher" 0.298
"5658" "Robust t-statistic" "Fisher" 0.564
"5659" "Robust t-statistic" "Fisher" 0.204
"5660" "Robust t-statistic" "Fisher" 0.338
"5661" "Robust t-statistic" "Fisher" 0.962
"5662" "Robust t-statistic" "Fisher" 0.46
"5663" "Robust t-statistic" "Fisher" 0.624
"5664" "Robust t-statistic" "Fisher" 0.556
"5665" "Robust t-statistic" "Fisher" 0.55
"5666" "Robust t-statistic" "Fisher" 0.332
"5667" "Robust t-statistic" "Fisher" 0.304
"5668" "Robust t-statistic" "Fisher" 0.768
"5669" "Robust t-statistic" "Fisher" 0.684
"5670" "Robust t-statistic" "Fisher" 0.886
"5671" "Robust t-statistic" "Fisher" 0.654
"5672" "Robust t-statistic" "Fisher" 0.49
"5673" "Robust t-statistic" "Fisher" 0.798
"5674" "Robust t-statistic" "Fisher" 0.722
"5675" "Robust t-statistic" "Fisher" 0.668
"5676" "Robust t-statistic" "Fisher" 0.75
"5677" "Robust t-statistic" "Fisher" 0.854
"5678" "Robust t-statistic" "Fisher" 0.512
"5679" "Robust t-statistic" "Fisher" 0.64
"5680" "Robust t-statistic" "Fisher" 0.234
"5681" "Robust t-statistic" "Fisher" 0.706
"5682" "Robust t-statistic" "Fisher" 0.658
"5683" "Robust t-statistic" "Fisher" 0.528
"5684" "Robust t-statistic" "Fisher" 0.222
"5685" "Robust t-statistic" "Fisher" 0.694
"5686" "Robust t-statistic" "Fisher" 0.64
"5687" "Robust t-statistic" "Fisher" 0.252
"5688" "Robust t-statistic" "Fisher" 0.708
"5689" "Robust t-statistic" "Fisher" 0.768
"5690" "Robust t-statistic" "Fisher" 0.39
"5691" "Robust t-statistic" "Fisher" 0.912
"5692" "Robust t-statistic" "Fisher" 0.934
"5693" "Robust t-statistic" "Fisher" 0.876
"5694" "Robust t-statistic" "Fisher" 0.67
"5695" "Robust t-statistic" "Fisher" 0.22
"5696" "Robust t-statistic" "Fisher" 0.234
"5697" "Robust t-statistic" "Fisher" 0.206
"5698" "Robust t-statistic" "Fisher" 0.784
"5699" "Robust t-statistic" "Fisher" 0.066
"5700" "Robust t-statistic" "Fisher" 0.682
"5701" "Robust t-statistic" "Fisher" 0.884
"5702" "Robust t-statistic" "Fisher" 0.614
"5703" "Robust t-statistic" "Fisher" 0.588
"5704" "Robust t-statistic" "Fisher" 0.072
"5705" "Robust t-statistic" "Fisher" 0.558
"5706" "Robust t-statistic" "Fisher" 0.298
"5707" "Robust t-statistic" "Fisher" 0.448
"5708" "Robust t-statistic" "Fisher" 0.91
"5709" "Robust t-statistic" "Fisher" 0.444
"5710" "Robust t-statistic" "Fisher" 0.328
"5711" "Robust t-statistic" "Fisher" 0.726
"5712" "Robust t-statistic" "Fisher" 0.69
"5713" "Robust t-statistic" "Fisher" 0.288
"5714" "Robust t-statistic" "Fisher" 0.038
"5715" "Robust t-statistic" "Fisher" 0.99
"5716" "Robust t-statistic" "Fisher" 0.744
"5717" "Robust t-statistic" "Fisher" 0.786
"5718" "Robust t-statistic" "Fisher" 0.048
"5719" "Robust t-statistic" "Fisher" 0.66
"5720" "Robust t-statistic" "Fisher" 0.574
"5721" "Robust t-statistic" "Fisher" 0.194
"5722" "Robust t-statistic" "Fisher" 0.146
"5723" "Robust t-statistic" "Fisher" 0.978
"5724" "Robust t-statistic" "Fisher" 0.412
"5725" "Robust t-statistic" "Fisher" 0.538
"5726" "Robust t-statistic" "Fisher" 0.39
"5727" "Robust t-statistic" "Fisher" 0.598
"5728" "Robust t-statistic" "Fisher" 0.638
"5729" "Robust t-statistic" "Fisher" 0.294
"5730" "Robust t-statistic" "Fisher" 0.72
"5731" "Robust t-statistic" "Fisher" 0.48
"5732" "Robust t-statistic" "Fisher" 0.698
"5733" "Robust t-statistic" "Fisher" 0.968
"5734" "Robust t-statistic" "Fisher" 0.148
"5735" "Robust t-statistic" "Fisher" 0.816
"5736" "Robust t-statistic" "Fisher" 0.546
"5737" "Robust t-statistic" "Fisher" 0.942
"5738" "Robust t-statistic" "Fisher" 0.84
"5739" "Robust t-statistic" "Fisher" 0.91
"5740" "Robust t-statistic" "Fisher" 0.716
"5741" "Robust t-statistic" "Fisher" 0.504
"5742" "Robust t-statistic" "Fisher" 0.364
"5743" "Robust t-statistic" "Fisher" 0.272
"5744" "Robust t-statistic" "Fisher" 0.98
"5745" "Robust t-statistic" "Fisher" 0.48
"5746" "Robust t-statistic" "Fisher" 0.592
"5747" "Robust t-statistic" "Fisher" 0.696
"5748" "Robust t-statistic" "Fisher" 0.426
"5749" "Robust t-statistic" "Fisher" 0.71
"5750" "Robust t-statistic" "Fisher" 0.418
"5751" "Robust t-statistic" "Fisher" 0.32
"5752" "Robust t-statistic" "Fisher" 0.122
"5753" "Robust t-statistic" "Fisher" 0.812
"5754" "Robust t-statistic" "Fisher" 0.146
"5755" "Robust t-statistic" "Fisher" 0.786
"5756" "Robust t-statistic" "Fisher" 0.598
"5757" "Robust t-statistic" "Fisher" 0.012
"5758" "Robust t-statistic" "Fisher" 0.178
"5759" "Robust t-statistic" "Fisher" 0.656
"5760" "Robust t-statistic" "Fisher" 0.348
"5761" "Robust t-statistic" "Fisher" 0.31
"5762" "Robust t-statistic" "Fisher" 0.424
"5763" "Robust t-statistic" "Fisher" 0.092
"5764" "Robust t-statistic" "Fisher" 0.17
"5765" "Robust t-statistic" "Fisher" 0.458
"5766" "Robust t-statistic" "Fisher" 0.78
"5767" "Robust t-statistic" "Fisher" 0.92
"5768" "Robust t-statistic" "Fisher" 0.654
"5769" "Robust t-statistic" "Fisher" 0.068
"5770" "Robust t-statistic" "Fisher" 0.456
"5771" "Robust t-statistic" "Fisher" 0.756
"5772" "Robust t-statistic" "Fisher" 0.898
"5773" "Robust t-statistic" "Fisher" 0.96
"5774" "Robust t-statistic" "Fisher" 0.566
"5775" "Robust t-statistic" "Fisher" 0.478
"5776" "Robust t-statistic" "Fisher" 0.954
"5777" "Robust t-statistic" "Fisher" 0.98
"5778" "Robust t-statistic" "Fisher" 0.874
"5779" "Robust t-statistic" "Fisher" 0.672
"5780" "Robust t-statistic" "Fisher" 0.578
"5781" "Robust t-statistic" "Fisher" 0.762
"5782" "Robust t-statistic" "Fisher" 0.58
"5783" "Robust t-statistic" "Fisher" 1
"5784" "Robust t-statistic" "Fisher" 0.938
"5785" "Robust t-statistic" "Fisher" 0.692
"5786" "Robust t-statistic" "Fisher" 0.272
"5787" "Robust t-statistic" "Fisher" 0.806
"5788" "Robust t-statistic" "Fisher" 0.086
"5789" "Robust t-statistic" "Fisher" 0.806
"5790" "Robust t-statistic" "Fisher" 0.966
"5791" "Robust t-statistic" "Fisher" 0.646
"5792" "Robust t-statistic" "Fisher" 0.738
"5793" "Robust t-statistic" "Fisher" 0.842
"5794" "Robust t-statistic" "Fisher" 0.166
"5795" "Robust t-statistic" "Fisher" 0.482
"5796" "Robust t-statistic" "Fisher" 0.922
"5797" "Robust t-statistic" "Fisher" 0.994
"5798" "Robust t-statistic" "Fisher" 0.24
"5799" "Robust t-statistic" "Fisher" 0.718
"5800" "Robust t-statistic" "Fisher" 0.216
"5801" "Robust t-statistic" "Fisher" 0.416
"5802" "Robust t-statistic" "Fisher" 0.592
"5803" "Robust t-statistic" "Fisher" 0.628
"5804" "Robust t-statistic" "Fisher" 0.276
"5805" "Robust t-statistic" "Fisher" 0.1
"5806" "Robust t-statistic" "Fisher" 0.714
"5807" "Robust t-statistic" "Fisher" 0.944
"5808" "Robust t-statistic" "Fisher" 0.95
"5809" "Robust t-statistic" "Fisher" 0.656
"5810" "Robust t-statistic" "Fisher" 0.278
"5811" "Robust t-statistic" "Fisher" 0.126
"5812" "Robust t-statistic" "Fisher" 0.3
"5813" "Robust t-statistic" "Fisher" 0.142
"5814" "Robust t-statistic" "Fisher" 0.148
"5815" "Robust t-statistic" "Fisher" 0.832
"5816" "Robust t-statistic" "Fisher" 0.47
"5817" "Robust t-statistic" "Fisher" 0.67
"5818" "Robust t-statistic" "Fisher" 0.96
"5819" "Robust t-statistic" "Fisher" 0.82
"5820" "Robust t-statistic" "Fisher" 0.692
"5821" "Robust t-statistic" "Fisher" 0.66
"5822" "Robust t-statistic" "Fisher" 0.65
"5823" "Robust t-statistic" "Fisher" 0.732
"5824" "Robust t-statistic" "Fisher" 0.944
"5825" "Robust t-statistic" "Fisher" 0.76
"5826" "Robust t-statistic" "Fisher" 0.546
"5827" "Robust t-statistic" "Fisher" 0.526
"5828" "Robust t-statistic" "Fisher" 0.004
"5829" "Robust t-statistic" "Fisher" 0.152
"5830" "Robust t-statistic" "Fisher" 0.596
"5831" "Robust t-statistic" "Fisher" 0.474
"5832" "Robust t-statistic" "Fisher" 0.366
"5833" "Robust t-statistic" "Fisher" 0.478
"5834" "Robust t-statistic" "Fisher" 0.21
"5835" "Robust t-statistic" "Fisher" 0.078
"5836" "Robust t-statistic" "Fisher" 0.82
"5837" "Robust t-statistic" "Fisher" 0.586
"5838" "Robust t-statistic" "Fisher" 0.92
"5839" "Robust t-statistic" "Fisher" 0.048
"5840" "Robust t-statistic" "Fisher" 0.936
"5841" "Robust t-statistic" "Fisher" 0.402
"5842" "Robust t-statistic" "Fisher" 0.442
"5843" "Robust t-statistic" "Fisher" 0.36
"5844" "Robust t-statistic" "Fisher" 0.906
"5845" "Robust t-statistic" "Fisher" 0.31
"5846" "Robust t-statistic" "Fisher" 0.07
"5847" "Robust t-statistic" "Fisher" 0.668
"5848" "Robust t-statistic" "Fisher" 0.376
"5849" "Robust t-statistic" "Fisher" 0.72
"5850" "Robust t-statistic" "Fisher" 0.85
"5851" "Robust t-statistic" "Fisher" 0.296
"5852" "Robust t-statistic" "Fisher" 0.72
"5853" "Robust t-statistic" "Fisher" 0.782
"5854" "Robust t-statistic" "Fisher" 0.918
"5855" "Robust t-statistic" "Fisher" 0.366
"5856" "Robust t-statistic" "Fisher" 0.776
"5857" "Robust t-statistic" "Fisher" 0.678
"5858" "Robust t-statistic" "Fisher" 0.832
"5859" "Robust t-statistic" "Fisher" 0.258
"5860" "Robust t-statistic" "Fisher" 0.286
"5861" "Robust t-statistic" "Fisher" 0.216
"5862" "Robust t-statistic" "Fisher" 0.562
"5863" "Robust t-statistic" "Fisher" 0.576
"5864" "Robust t-statistic" "Fisher" 0.794
"5865" "Robust t-statistic" "Fisher" 0.794
"5866" "Robust t-statistic" "Fisher" 0.432
"5867" "Robust t-statistic" "Fisher" 0.58
"5868" "Robust t-statistic" "Fisher" 0.404
"5869" "Robust t-statistic" "Fisher" 0.874
"5870" "Robust t-statistic" "Fisher" 0.502
"5871" "Robust t-statistic" "Fisher" 0.47
"5872" "Robust t-statistic" "Fisher" 0.88
"5873" "Robust t-statistic" "Fisher" 0.892
"5874" "Robust t-statistic" "Fisher" 0.196
"5875" "Robust t-statistic" "Fisher" 0.858
"5876" "Robust t-statistic" "Fisher" 0.538
"5877" "Robust t-statistic" "Fisher" 0.626
"5878" "Robust t-statistic" "Fisher" 0.812
"5879" "Robust t-statistic" "Fisher" 0.234
"5880" "Robust t-statistic" "Fisher" 0.402
"5881" "Robust t-statistic" "Fisher" 0.09
"5882" "Robust t-statistic" "Fisher" 0.286
"5883" "Robust t-statistic" "Fisher" 0.024
"5884" "Robust t-statistic" "Fisher" 0.854
"5885" "Robust t-statistic" "Fisher" 0.95
"5886" "Robust t-statistic" "Fisher" 0.506
"5887" "Robust t-statistic" "Fisher" 0.518
"5888" "Robust t-statistic" "Fisher" 0.604
"5889" "Robust t-statistic" "Fisher" 0.168
"5890" "Robust t-statistic" "Fisher" 0.438
"5891" "Robust t-statistic" "Fisher" 0.342
"5892" "Robust t-statistic" "Fisher" 0.944
"5893" "Robust t-statistic" "Fisher" 0.518
"5894" "Robust t-statistic" "Fisher" 0.94
"5895" "Robust t-statistic" "Fisher" 0.22
"5896" "Robust t-statistic" "Fisher" 0.756
"5897" "Robust t-statistic" "Fisher" 0.304
"5898" "Robust t-statistic" "Fisher" 0.604
"5899" "Robust t-statistic" "Fisher" 0.572
"5900" "Robust t-statistic" "Fisher" 0.32
"5901" "Robust t-statistic" "Fisher" 0.098
"5902" "Robust t-statistic" "Fisher" 0.826
"5903" "Robust t-statistic" "Fisher" 0.25
"5904" "Robust t-statistic" "Fisher" 0.52
"5905" "Robust t-statistic" "Fisher" 0.93
"5906" "Robust t-statistic" "Fisher" 0.9
"5907" "Robust t-statistic" "Fisher" 0.55
"5908" "Robust t-statistic" "Fisher" 0.966
"5909" "Robust t-statistic" "Fisher" 0.26
"5910" "Robust t-statistic" "Fisher" 0.108
"5911" "Robust t-statistic" "Fisher" 0.128
"5912" "Robust t-statistic" "Fisher" 0.306
"5913" "Robust t-statistic" "Fisher" 0.838
"5914" "Robust t-statistic" "Fisher" 0.866
"5915" "Robust t-statistic" "Fisher" 0.366
"5916" "Robust t-statistic" "Fisher" 0.288
"5917" "Robust t-statistic" "Fisher" 0.474
"5918" "Robust t-statistic" "Fisher" 0.36
"5919" "Robust t-statistic" "Fisher" 0.144
"5920" "Robust t-statistic" "Fisher" 0.386
"5921" "Robust t-statistic" "Fisher" 0.492
"5922" "Robust t-statistic" "Fisher" 0.046
"5923" "Robust t-statistic" "Fisher" 0.956
"5924" "Robust t-statistic" "Fisher" 0.8
"5925" "Robust t-statistic" "Fisher" 0.002
"5926" "Robust t-statistic" "Fisher" 0.706
"5927" "Robust t-statistic" "Fisher" 0.87
"5928" "Robust t-statistic" "Fisher" 1
"5929" "Robust t-statistic" "Fisher" 0.902
"5930" "Robust t-statistic" "Fisher" 0.514
"5931" "Robust t-statistic" "Fisher" 0.426
"5932" "Robust t-statistic" "Fisher" 0.708
"5933" "Robust t-statistic" "Fisher" 0.536
"5934" "Robust t-statistic" "Fisher" 0.676
"5935" "Robust t-statistic" "Fisher" 0.67
"5936" "Robust t-statistic" "Fisher" 0.544
"5937" "Robust t-statistic" "Fisher" 0.282
"5938" "Robust t-statistic" "Fisher" 0.644
"5939" "Robust t-statistic" "Fisher" 0.264
"5940" "Robust t-statistic" "Fisher" 0.048
"5941" "Robust t-statistic" "Fisher" 0.97
"5942" "Robust t-statistic" "Fisher" 0.268
"5943" "Robust t-statistic" "Fisher" 0.662
"5944" "Robust t-statistic" "Fisher" 0.876
"5945" "Robust t-statistic" "Fisher" 0.422
"5946" "Robust t-statistic" "Fisher" 0.202
"5947" "Robust t-statistic" "Fisher" 0.728
"5948" "Robust t-statistic" "Fisher" 0.152
"5949" "Robust t-statistic" "Fisher" 0.15
"5950" "Robust t-statistic" "Fisher" 0.926
"5951" "Robust t-statistic" "Fisher" 0.312
"5952" "Robust t-statistic" "Fisher" 0.64
"5953" "Robust t-statistic" "Fisher" 0.174
"5954" "Robust t-statistic" "Fisher" 0.612
"5955" "Robust t-statistic" "Fisher" 0.49
"5956" "Robust t-statistic" "Fisher" 0.26
"5957" "Robust t-statistic" "Fisher" 0.042
"5958" "Robust t-statistic" "Fisher" 0.196
"5959" "Robust t-statistic" "Fisher" 0.406
"5960" "Robust t-statistic" "Fisher" 0.752
"5961" "Robust t-statistic" "Fisher" 0.748
"5962" "Robust t-statistic" "Fisher" 0.556
"5963" "Robust t-statistic" "Fisher" 0.274
"5964" "Robust t-statistic" "Fisher" 0.274
"5965" "Robust t-statistic" "Fisher" 0.372
"5966" "Robust t-statistic" "Fisher" 1
"5967" "Robust t-statistic" "Fisher" 0.25
"5968" "Robust t-statistic" "Fisher" 0.316
"5969" "Robust t-statistic" "Fisher" 0.646
"5970" "Robust t-statistic" "Fisher" 0.94
"5971" "Robust t-statistic" "Fisher" 0.912
"5972" "Robust t-statistic" "Fisher" 0.696
"5973" "Robust t-statistic" "Fisher" 0.98
"5974" "Robust t-statistic" "Fisher" 0.782
"5975" "Robust t-statistic" "Fisher" 0.574
"5976" "Robust t-statistic" "Fisher" 0.442
"5977" "Robust t-statistic" "Fisher" 0.13
"5978" "Robust t-statistic" "Fisher" 0.156
"5979" "Robust t-statistic" "Fisher" 0.21
"5980" "Robust t-statistic" "Fisher" 0.658
"5981" "Robust t-statistic" "Fisher" 0.644
"5982" "Robust t-statistic" "Fisher" 0.338
"5983" "Robust t-statistic" "Fisher" 0.336
"5984" "Robust t-statistic" "Fisher" 0.018
"5985" "Robust t-statistic" "Fisher" 0.858
"5986" "Robust t-statistic" "Fisher" 0.592
"5987" "Robust t-statistic" "Fisher" 0.63
"5988" "Robust t-statistic" "Fisher" 0.112
"5989" "Robust t-statistic" "Fisher" 0.834
"5990" "Robust t-statistic" "Fisher" 0.424
"5991" "Robust t-statistic" "Fisher" 0.776
"5992" "Robust t-statistic" "Fisher" 0.756
"5993" "Robust t-statistic" "Fisher" 0.246
"5994" "Robust t-statistic" "Fisher" 0.632
"5995" "Robust t-statistic" "Fisher" 0.036
"5996" "Robust t-statistic" "Fisher" 0.696
"5997" "Robust t-statistic" "Fisher" 0.676
"5998" "Robust t-statistic" "Fisher" 0.998
"5999" "Robust t-statistic" "Fisher" 0.334
"6000" "Robust t-statistic" "Fisher" 0.654
"6001" "Unstudentized" "Lin" 0.542
"6002" "Unstudentized" "Lin" 0.132
"6003" "Unstudentized" "Lin" 0.618
"6004" "Unstudentized" "Lin" 0.06
"6005" "Unstudentized" "Lin" 0.28
"6006" "Unstudentized" "Lin" 0.488
"6007" "Unstudentized" "Lin" 0.336
"6008" "Unstudentized" "Lin" 0.954
"6009" "Unstudentized" "Lin" 0.68
"6010" "Unstudentized" "Lin" 0.112
"6011" "Unstudentized" "Lin" 0.104
"6012" "Unstudentized" "Lin" 0.872
"6013" "Unstudentized" "Lin" 0.02
"6014" "Unstudentized" "Lin" 0.93
"6015" "Unstudentized" "Lin" 0
"6016" "Unstudentized" "Lin" 0.304
"6017" "Unstudentized" "Lin" 0.922
"6018" "Unstudentized" "Lin" 0.378
"6019" "Unstudentized" "Lin" 0.946
"6020" "Unstudentized" "Lin" 0.596
"6021" "Unstudentized" "Lin" 0.912
"6022" "Unstudentized" "Lin" 0.912
"6023" "Unstudentized" "Lin" 0.108
"6024" "Unstudentized" "Lin" 0.56
"6025" "Unstudentized" "Lin" 0.01
"6026" "Unstudentized" "Lin" 0.966
"6027" "Unstudentized" "Lin" 0.806
"6028" "Unstudentized" "Lin" 0.064
"6029" "Unstudentized" "Lin" 0.766
"6030" "Unstudentized" "Lin" 0.35
"6031" "Unstudentized" "Lin" 0.578
"6032" "Unstudentized" "Lin" 0.682
"6033" "Unstudentized" "Lin" 0.304
"6034" "Unstudentized" "Lin" 0.08
"6035" "Unstudentized" "Lin" 0.008
"6036" "Unstudentized" "Lin" 0.01
"6037" "Unstudentized" "Lin" 0.772
"6038" "Unstudentized" "Lin" 0.612
"6039" "Unstudentized" "Lin" 0
"6040" "Unstudentized" "Lin" 0.836
"6041" "Unstudentized" "Lin" 0.282
"6042" "Unstudentized" "Lin" 0.358
"6043" "Unstudentized" "Lin" 0.31
"6044" "Unstudentized" "Lin" 0.722
"6045" "Unstudentized" "Lin" 0.326
"6046" "Unstudentized" "Lin" 0.816
"6047" "Unstudentized" "Lin" 0.718
"6048" "Unstudentized" "Lin" 0.16
"6049" "Unstudentized" "Lin" 0.758
"6050" "Unstudentized" "Lin" 0.56
"6051" "Unstudentized" "Lin" 0.464
"6052" "Unstudentized" "Lin" 0.554
"6053" "Unstudentized" "Lin" 0.37
"6054" "Unstudentized" "Lin" 0.334
"6055" "Unstudentized" "Lin" 0.89
"6056" "Unstudentized" "Lin" 0.756
"6057" "Unstudentized" "Lin" 0.344
"6058" "Unstudentized" "Lin" 0.64
"6059" "Unstudentized" "Lin" 0.234
"6060" "Unstudentized" "Lin" 0.616
"6061" "Unstudentized" "Lin" 0.456
"6062" "Unstudentized" "Lin" 0.636
"6063" "Unstudentized" "Lin" 0.106
"6064" "Unstudentized" "Lin" 0.37
"6065" "Unstudentized" "Lin" 0.584
"6066" "Unstudentized" "Lin" 0.456
"6067" "Unstudentized" "Lin" 0.924
"6068" "Unstudentized" "Lin" 0.41
"6069" "Unstudentized" "Lin" 0.022
"6070" "Unstudentized" "Lin" 0.51
"6071" "Unstudentized" "Lin" 0.778
"6072" "Unstudentized" "Lin" 0.562
"6073" "Unstudentized" "Lin" 0.466
"6074" "Unstudentized" "Lin" 0.156
"6075" "Unstudentized" "Lin" 0.024
"6076" "Unstudentized" "Lin" 0.6
"6077" "Unstudentized" "Lin" 0.572
"6078" "Unstudentized" "Lin" 0.19
"6079" "Unstudentized" "Lin" 0.078
"6080" "Unstudentized" "Lin" 0.034
"6081" "Unstudentized" "Lin" 0.172
"6082" "Unstudentized" "Lin" 0.262
"6083" "Unstudentized" "Lin" 0.07
"6084" "Unstudentized" "Lin" 0.682
"6085" "Unstudentized" "Lin" 0.256
"6086" "Unstudentized" "Lin" 0.202
"6087" "Unstudentized" "Lin" 0.938
"6088" "Unstudentized" "Lin" 0.608
"6089" "Unstudentized" "Lin" 0.006
"6090" "Unstudentized" "Lin" 0.432
"6091" "Unstudentized" "Lin" 0.018
"6092" "Unstudentized" "Lin" 0.798
"6093" "Unstudentized" "Lin" 0.684
"6094" "Unstudentized" "Lin" 0.746
"6095" "Unstudentized" "Lin" 0.182
"6096" "Unstudentized" "Lin" 0.008
"6097" "Unstudentized" "Lin" 0.122
"6098" "Unstudentized" "Lin" 0.314
"6099" "Unstudentized" "Lin" 0.644
"6100" "Unstudentized" "Lin" 0.53
"6101" "Unstudentized" "Lin" 0.088
"6102" "Unstudentized" "Lin" 0.044
"6103" "Unstudentized" "Lin" 0.024
"6104" "Unstudentized" "Lin" 0.362
"6105" "Unstudentized" "Lin" 0.394
"6106" "Unstudentized" "Lin" 0.666
"6107" "Unstudentized" "Lin" 0.666
"6108" "Unstudentized" "Lin" 0.694
"6109" "Unstudentized" "Lin" 0.06
"6110" "Unstudentized" "Lin" 0.542
"6111" "Unstudentized" "Lin" 0.686
"6112" "Unstudentized" "Lin" 0.122
"6113" "Unstudentized" "Lin" 0.966
"6114" "Unstudentized" "Lin" 0.366
"6115" "Unstudentized" "Lin" 0.06
"6116" "Unstudentized" "Lin" 0.482
"6117" "Unstudentized" "Lin" 0.066
"6118" "Unstudentized" "Lin" 0.364
"6119" "Unstudentized" "Lin" 0.928
"6120" "Unstudentized" "Lin" 0.65
"6121" "Unstudentized" "Lin" 0.128
"6122" "Unstudentized" "Lin" 0.244
"6123" "Unstudentized" "Lin" 0
"6124" "Unstudentized" "Lin" 0.848
"6125" "Unstudentized" "Lin" 0.946
"6126" "Unstudentized" "Lin" 0.97
"6127" "Unstudentized" "Lin" 0.376
"6128" "Unstudentized" "Lin" 0.26
"6129" "Unstudentized" "Lin" 0.89
"6130" "Unstudentized" "Lin" 0.096
"6131" "Unstudentized" "Lin" 0.072
"6132" "Unstudentized" "Lin" 0.142
"6133" "Unstudentized" "Lin" 0.356
"6134" "Unstudentized" "Lin" 0.44
"6135" "Unstudentized" "Lin" 0.706
"6136" "Unstudentized" "Lin" 0.356
"6137" "Unstudentized" "Lin" 0.028
"6138" "Unstudentized" "Lin" 0.078
"6139" "Unstudentized" "Lin" 0.292
"6140" "Unstudentized" "Lin" 0.252
"6141" "Unstudentized" "Lin" 0.634
"6142" "Unstudentized" "Lin" 0.554
"6143" "Unstudentized" "Lin" 0.498
"6144" "Unstudentized" "Lin" 0.502
"6145" "Unstudentized" "Lin" 0.024
"6146" "Unstudentized" "Lin" 0.24
"6147" "Unstudentized" "Lin" 0.154
"6148" "Unstudentized" "Lin" 0.326
"6149" "Unstudentized" "Lin" 0.09
"6150" "Unstudentized" "Lin" 0.06
"6151" "Unstudentized" "Lin" 0.068
"6152" "Unstudentized" "Lin" 0.014
"6153" "Unstudentized" "Lin" 0.02
"6154" "Unstudentized" "Lin" 0.55
"6155" "Unstudentized" "Lin" 0.014
"6156" "Unstudentized" "Lin" 0.346
"6157" "Unstudentized" "Lin" 0.26
"6158" "Unstudentized" "Lin" 0.142
"6159" "Unstudentized" "Lin" 0.142
"6160" "Unstudentized" "Lin" 0.918
"6161" "Unstudentized" "Lin" 0.988
"6162" "Unstudentized" "Lin" 0.73
"6163" "Unstudentized" "Lin" 0.068
"6164" "Unstudentized" "Lin" 0.998
"6165" "Unstudentized" "Lin" 0.84
"6166" "Unstudentized" "Lin" 0.352
"6167" "Unstudentized" "Lin" 0.686
"6168" "Unstudentized" "Lin" 0.764
"6169" "Unstudentized" "Lin" 0.064
"6170" "Unstudentized" "Lin" 0.172
"6171" "Unstudentized" "Lin" 0.72
"6172" "Unstudentized" "Lin" 0.73
"6173" "Unstudentized" "Lin" 0.95
"6174" "Unstudentized" "Lin" 0.964
"6175" "Unstudentized" "Lin" 0.728
"6176" "Unstudentized" "Lin" 0.048
"6177" "Unstudentized" "Lin" 0.58
"6178" "Unstudentized" "Lin" 0.074
"6179" "Unstudentized" "Lin" 0.536
"6180" "Unstudentized" "Lin" 0.304
"6181" "Unstudentized" "Lin" 0.016
"6182" "Unstudentized" "Lin" 0.862
"6183" "Unstudentized" "Lin" 0.224
"6184" "Unstudentized" "Lin" 0.526
"6185" "Unstudentized" "Lin" 0.002
"6186" "Unstudentized" "Lin" 0.146
"6187" "Unstudentized" "Lin" 0.51
"6188" "Unstudentized" "Lin" 0.974
"6189" "Unstudentized" "Lin" 0.062
"6190" "Unstudentized" "Lin" 0.96
"6191" "Unstudentized" "Lin" 0.41
"6192" "Unstudentized" "Lin" 0.392
"6193" "Unstudentized" "Lin" 0.304
"6194" "Unstudentized" "Lin" 0.124
"6195" "Unstudentized" "Lin" 0.494
"6196" "Unstudentized" "Lin" 0.076
"6197" "Unstudentized" "Lin" 0.636
"6198" "Unstudentized" "Lin" 0.886
"6199" "Unstudentized" "Lin" 0.058
"6200" "Unstudentized" "Lin" 0.208
"6201" "Unstudentized" "Lin" 0.316
"6202" "Unstudentized" "Lin" 0.338
"6203" "Unstudentized" "Lin" 0.598
"6204" "Unstudentized" "Lin" 0.576
"6205" "Unstudentized" "Lin" 0.654
"6206" "Unstudentized" "Lin" 0.054
"6207" "Unstudentized" "Lin" 0.512
"6208" "Unstudentized" "Lin" 0.982
"6209" "Unstudentized" "Lin" 0.058
"6210" "Unstudentized" "Lin" 0.636
"6211" "Unstudentized" "Lin" 0.736
"6212" "Unstudentized" "Lin" 0.55
"6213" "Unstudentized" "Lin" 0.308
"6214" "Unstudentized" "Lin" 0.38
"6215" "Unstudentized" "Lin" 0.1
"6216" "Unstudentized" "Lin" 0.736
"6217" "Unstudentized" "Lin" 0.172
"6218" "Unstudentized" "Lin" 0.098
"6219" "Unstudentized" "Lin" 0.644
"6220" "Unstudentized" "Lin" 0.298
"6221" "Unstudentized" "Lin" 0.534
"6222" "Unstudentized" "Lin" 0.51
"6223" "Unstudentized" "Lin" 0.928
"6224" "Unstudentized" "Lin" 0.932
"6225" "Unstudentized" "Lin" 0.19
"6226" "Unstudentized" "Lin" 0.988
"6227" "Unstudentized" "Lin" 0.578
"6228" "Unstudentized" "Lin" 0.744
"6229" "Unstudentized" "Lin" 0.838
"6230" "Unstudentized" "Lin" 0.116
"6231" "Unstudentized" "Lin" 0.714
"6232" "Unstudentized" "Lin" 0.886
"6233" "Unstudentized" "Lin" 0.654
"6234" "Unstudentized" "Lin" 0.058
"6235" "Unstudentized" "Lin" 0.494
"6236" "Unstudentized" "Lin" 0.368
"6237" "Unstudentized" "Lin" 0.774
"6238" "Unstudentized" "Lin" 0.006
"6239" "Unstudentized" "Lin" 0.802
"6240" "Unstudentized" "Lin" 0.04
"6241" "Unstudentized" "Lin" 0.278
"6242" "Unstudentized" "Lin" 0.19
"6243" "Unstudentized" "Lin" 0.646
"6244" "Unstudentized" "Lin" 0.236
"6245" "Unstudentized" "Lin" 0.674
"6246" "Unstudentized" "Lin" 0.464
"6247" "Unstudentized" "Lin" 0.016
"6248" "Unstudentized" "Lin" 0.684
"6249" "Unstudentized" "Lin" 0.114
"6250" "Unstudentized" "Lin" 0.968
"6251" "Unstudentized" "Lin" 0.324
"6252" "Unstudentized" "Lin" 0.468
"6253" "Unstudentized" "Lin" 0.04
"6254" "Unstudentized" "Lin" 0.004
"6255" "Unstudentized" "Lin" 0.01
"6256" "Unstudentized" "Lin" 0.912
"6257" "Unstudentized" "Lin" 0.978
"6258" "Unstudentized" "Lin" 0.75
"6259" "Unstudentized" "Lin" 0.682
"6260" "Unstudentized" "Lin" 0.5
"6261" "Unstudentized" "Lin" 0.256
"6262" "Unstudentized" "Lin" 0.08
"6263" "Unstudentized" "Lin" 0.918
"6264" "Unstudentized" "Lin" 0.022
"6265" "Unstudentized" "Lin" 0.424
"6266" "Unstudentized" "Lin" 0.044
"6267" "Unstudentized" "Lin" 0.258
"6268" "Unstudentized" "Lin" 0.756
"6269" "Unstudentized" "Lin" 0.904
"6270" "Unstudentized" "Lin" 0.944
"6271" "Unstudentized" "Lin" 0.654
"6272" "Unstudentized" "Lin" 0.222
"6273" "Unstudentized" "Lin" 0.192
"6274" "Unstudentized" "Lin" 0.368
"6275" "Unstudentized" "Lin" 0.102
"6276" "Unstudentized" "Lin" 0.904
"6277" "Unstudentized" "Lin" 0.372
"6278" "Unstudentized" "Lin" 0.756
"6279" "Unstudentized" "Lin" 0.12
"6280" "Unstudentized" "Lin" 0.776
"6281" "Unstudentized" "Lin" 0.516
"6282" "Unstudentized" "Lin" 0.286
"6283" "Unstudentized" "Lin" 0.414
"6284" "Unstudentized" "Lin" 0.294
"6285" "Unstudentized" "Lin" 0.524
"6286" "Unstudentized" "Lin" 0.006
"6287" "Unstudentized" "Lin" 0.878
"6288" "Unstudentized" "Lin" 0.086
"6289" "Unstudentized" "Lin" 0.084
"6290" "Unstudentized" "Lin" 0.974
"6291" "Unstudentized" "Lin" 0.938
"6292" "Unstudentized" "Lin" 0.528
"6293" "Unstudentized" "Lin" 0.01
"6294" "Unstudentized" "Lin" 0.206
"6295" "Unstudentized" "Lin" 0.242
"6296" "Unstudentized" "Lin" 0.23
"6297" "Unstudentized" "Lin" 0.812
"6298" "Unstudentized" "Lin" 0.02
"6299" "Unstudentized" "Lin" 0.164
"6300" "Unstudentized" "Lin" 0.296
"6301" "Unstudentized" "Lin" 0.63
"6302" "Unstudentized" "Lin" 0.73
"6303" "Unstudentized" "Lin" 0.392
"6304" "Unstudentized" "Lin" 0.484
"6305" "Unstudentized" "Lin" 0.668
"6306" "Unstudentized" "Lin" 0.064
"6307" "Unstudentized" "Lin" 0.464
"6308" "Unstudentized" "Lin" 0.008
"6309" "Unstudentized" "Lin" 0.994
"6310" "Unstudentized" "Lin" 0.136
"6311" "Unstudentized" "Lin" 0.58
"6312" "Unstudentized" "Lin" 0.722
"6313" "Unstudentized" "Lin" 0.662
"6314" "Unstudentized" "Lin" 0.984
"6315" "Unstudentized" "Lin" 0.546
"6316" "Unstudentized" "Lin" 0.944
"6317" "Unstudentized" "Lin" 0.15
"6318" "Unstudentized" "Lin" 0.43
"6319" "Unstudentized" "Lin" 0.03
"6320" "Unstudentized" "Lin" 0.078
"6321" "Unstudentized" "Lin" 0.08
"6322" "Unstudentized" "Lin" 0.676
"6323" "Unstudentized" "Lin" 0
"6324" "Unstudentized" "Lin" 0.518
"6325" "Unstudentized" "Lin" 0.412
"6326" "Unstudentized" "Lin" 0.122
"6327" "Unstudentized" "Lin" 0.674
"6328" "Unstudentized" "Lin" 0.82
"6329" "Unstudentized" "Lin" 0.324
"6330" "Unstudentized" "Lin" 0.792
"6331" "Unstudentized" "Lin" 0.528
"6332" "Unstudentized" "Lin" 0.194
"6333" "Unstudentized" "Lin" 0.674
"6334" "Unstudentized" "Lin" 0.428
"6335" "Unstudentized" "Lin" 0.08
"6336" "Unstudentized" "Lin" 0.992
"6337" "Unstudentized" "Lin" 0.374
"6338" "Unstudentized" "Lin" 0.02
"6339" "Unstudentized" "Lin" 0.14
"6340" "Unstudentized" "Lin" 0.348
"6341" "Unstudentized" "Lin" 0.986
"6342" "Unstudentized" "Lin" 0.536
"6343" "Unstudentized" "Lin" 0.212
"6344" "Unstudentized" "Lin" 0.362
"6345" "Unstudentized" "Lin" 0.508
"6346" "Unstudentized" "Lin" 0.902
"6347" "Unstudentized" "Lin" 0.732
"6348" "Unstudentized" "Lin" 0.642
"6349" "Unstudentized" "Lin" 0.98
"6350" "Unstudentized" "Lin" 0.268
"6351" "Unstudentized" "Lin" 0.564
"6352" "Unstudentized" "Lin" 0.722
"6353" "Unstudentized" "Lin" 0.682
"6354" "Unstudentized" "Lin" 0.586
"6355" "Unstudentized" "Lin" 0.388
"6356" "Unstudentized" "Lin" 0.062
"6357" "Unstudentized" "Lin" 0.012
"6358" "Unstudentized" "Lin" 0.242
"6359" "Unstudentized" "Lin" 0.684
"6360" "Unstudentized" "Lin" 0.324
"6361" "Unstudentized" "Lin" 0.418
"6362" "Unstudentized" "Lin" 0.306
"6363" "Unstudentized" "Lin" 0
"6364" "Unstudentized" "Lin" 0.538
"6365" "Unstudentized" "Lin" 0.412
"6366" "Unstudentized" "Lin" 0.11
"6367" "Unstudentized" "Lin" 0.196
"6368" "Unstudentized" "Lin" 0.454
"6369" "Unstudentized" "Lin" 0.664
"6370" "Unstudentized" "Lin" 0.788
"6371" "Unstudentized" "Lin" 0.11
"6372" "Unstudentized" "Lin" 0.182
"6373" "Unstudentized" "Lin" 0.62
"6374" "Unstudentized" "Lin" 0.008
"6375" "Unstudentized" "Lin" 0.65
"6376" "Unstudentized" "Lin" 0.742
"6377" "Unstudentized" "Lin" 0.02
"6378" "Unstudentized" "Lin" 0.196
"6379" "Unstudentized" "Lin" 0.46
"6380" "Unstudentized" "Lin" 0.752
"6381" "Unstudentized" "Lin" 0.034
"6382" "Unstudentized" "Lin" 0.822
"6383" "Unstudentized" "Lin" 0.014
"6384" "Unstudentized" "Lin" 0.6
"6385" "Unstudentized" "Lin" 0.27
"6386" "Unstudentized" "Lin" 0.88
"6387" "Unstudentized" "Lin" 0.874
"6388" "Unstudentized" "Lin" 0.202
"6389" "Unstudentized" "Lin" 0.066
"6390" "Unstudentized" "Lin" 0.224
"6391" "Unstudentized" "Lin" 0.184
"6392" "Unstudentized" "Lin" 0.178
"6393" "Unstudentized" "Lin" 0.864
"6394" "Unstudentized" "Lin" 0.412
"6395" "Unstudentized" "Lin" 0.996
"6396" "Unstudentized" "Lin" 0.162
"6397" "Unstudentized" "Lin" 0.748
"6398" "Unstudentized" "Lin" 0.566
"6399" "Unstudentized" "Lin" 0.986
"6400" "Unstudentized" "Lin" 0.218
"6401" "Unstudentized" "Lin" 0.352
"6402" "Unstudentized" "Lin" 0.014
"6403" "Unstudentized" "Lin" 0.83
"6404" "Unstudentized" "Lin" 0.19
"6405" "Unstudentized" "Lin" 0.278
"6406" "Unstudentized" "Lin" 0.318
"6407" "Unstudentized" "Lin" 0.486
"6408" "Unstudentized" "Lin" 0.164
"6409" "Unstudentized" "Lin" 0.652
"6410" "Unstudentized" "Lin" 0.754
"6411" "Unstudentized" "Lin" 0.062
"6412" "Unstudentized" "Lin" 0.58
"6413" "Unstudentized" "Lin" 0.93
"6414" "Unstudentized" "Lin" 0.672
"6415" "Unstudentized" "Lin" 0.834
"6416" "Unstudentized" "Lin" 0.386
"6417" "Unstudentized" "Lin" 0.246
"6418" "Unstudentized" "Lin" 0.228
"6419" "Unstudentized" "Lin" 0.716
"6420" "Unstudentized" "Lin" 0.672
"6421" "Unstudentized" "Lin" 0.368
"6422" "Unstudentized" "Lin" 0.742
"6423" "Unstudentized" "Lin" 0.322
"6424" "Unstudentized" "Lin" 0.908
"6425" "Unstudentized" "Lin" 0.03
"6426" "Unstudentized" "Lin" 0.01
"6427" "Unstudentized" "Lin" 0.03
"6428" "Unstudentized" "Lin" 0.038
"6429" "Unstudentized" "Lin" 0.388
"6430" "Unstudentized" "Lin" 0.986
"6431" "Unstudentized" "Lin" 0.75
"6432" "Unstudentized" "Lin" 0.774
"6433" "Unstudentized" "Lin" 0.036
"6434" "Unstudentized" "Lin" 0.564
"6435" "Unstudentized" "Lin" 0.012
"6436" "Unstudentized" "Lin" 0.556
"6437" "Unstudentized" "Lin" 0.916
"6438" "Unstudentized" "Lin" 0.282
"6439" "Unstudentized" "Lin" 0.066
"6440" "Unstudentized" "Lin" 0.076
"6441" "Unstudentized" "Lin" 0.624
"6442" "Unstudentized" "Lin" 0.804
"6443" "Unstudentized" "Lin" 0.952
"6444" "Unstudentized" "Lin" 0.704
"6445" "Unstudentized" "Lin" 0.486
"6446" "Unstudentized" "Lin" 0.754
"6447" "Unstudentized" "Lin" 0.81
"6448" "Unstudentized" "Lin" 0.18
"6449" "Unstudentized" "Lin" 0.29
"6450" "Unstudentized" "Lin" 0.744
"6451" "Unstudentized" "Lin" 0.168
"6452" "Unstudentized" "Lin" 0.066
"6453" "Unstudentized" "Lin" 0.406
"6454" "Unstudentized" "Lin" 0.498
"6455" "Unstudentized" "Lin" 0.358
"6456" "Unstudentized" "Lin" 0.53
"6457" "Unstudentized" "Lin" 0.638
"6458" "Unstudentized" "Lin" 0.936
"6459" "Unstudentized" "Lin" 0.172
"6460" "Unstudentized" "Lin" 0.5
"6461" "Unstudentized" "Lin" 0.69
"6462" "Unstudentized" "Lin" 0.424
"6463" "Unstudentized" "Lin" 0.082
"6464" "Unstudentized" "Lin" 0.138
"6465" "Unstudentized" "Lin" 0.05
"6466" "Unstudentized" "Lin" 0.012
"6467" "Unstudentized" "Lin" 0.312
"6468" "Unstudentized" "Lin" 0.726
"6469" "Unstudentized" "Lin" 0.8
"6470" "Unstudentized" "Lin" 0.752
"6471" "Unstudentized" "Lin" 0.336
"6472" "Unstudentized" "Lin" 0.95
"6473" "Unstudentized" "Lin" 0.52
"6474" "Unstudentized" "Lin" 0.656
"6475" "Unstudentized" "Lin" 0.076
"6476" "Unstudentized" "Lin" 0.942
"6477" "Unstudentized" "Lin" 0.958
"6478" "Unstudentized" "Lin" 0.278
"6479" "Unstudentized" "Lin" 0.092
"6480" "Unstudentized" "Lin" 0.052
"6481" "Unstudentized" "Lin" 0.69
"6482" "Unstudentized" "Lin" 0.592
"6483" "Unstudentized" "Lin" 0.02
"6484" "Unstudentized" "Lin" 0.024
"6485" "Unstudentized" "Lin" 0.398
"6486" "Unstudentized" "Lin" 0.096
"6487" "Unstudentized" "Lin" 0.428
"6488" "Unstudentized" "Lin" 0.804
"6489" "Unstudentized" "Lin" 0.158
"6490" "Unstudentized" "Lin" 0.106
"6491" "Unstudentized" "Lin" 0.22
"6492" "Unstudentized" "Lin" 0.402
"6493" "Unstudentized" "Lin" 0.082
"6494" "Unstudentized" "Lin" 0.474
"6495" "Unstudentized" "Lin" 0.862
"6496" "Unstudentized" "Lin" 0.388
"6497" "Unstudentized" "Lin" 0.254
"6498" "Unstudentized" "Lin" 0.264
"6499" "Unstudentized" "Lin" 0.542
"6500" "Unstudentized" "Lin" 0.002
"6501" "Unstudentized" "Lin" 0.846
"6502" "Unstudentized" "Lin" 0.32
"6503" "Unstudentized" "Lin" 0.402
"6504" "Unstudentized" "Lin" 0.536
"6505" "Unstudentized" "Lin" 0.488
"6506" "Unstudentized" "Lin" 0.592
"6507" "Unstudentized" "Lin" 0.288
"6508" "Unstudentized" "Lin" 0.536
"6509" "Unstudentized" "Lin" 0.744
"6510" "Unstudentized" "Lin" 0.388
"6511" "Unstudentized" "Lin" 0.974
"6512" "Unstudentized" "Lin" 0.254
"6513" "Unstudentized" "Lin" 0.612
"6514" "Unstudentized" "Lin" 0.644
"6515" "Unstudentized" "Lin" 0.91
"6516" "Unstudentized" "Lin" 0.142
"6517" "Unstudentized" "Lin" 0.344
"6518" "Unstudentized" "Lin" 0.284
"6519" "Unstudentized" "Lin" 0.488
"6520" "Unstudentized" "Lin" 0.412
"6521" "Unstudentized" "Lin" 0.702
"6522" "Unstudentized" "Lin" 0.158
"6523" "Unstudentized" "Lin" 0.606
"6524" "Unstudentized" "Lin" 0.108
"6525" "Unstudentized" "Lin" 0.182
"6526" "Unstudentized" "Lin" 0.264
"6527" "Unstudentized" "Lin" 0.446
"6528" "Unstudentized" "Lin" 0.306
"6529" "Unstudentized" "Lin" 0.962
"6530" "Unstudentized" "Lin" 0.194
"6531" "Unstudentized" "Lin" 0.734
"6532" "Unstudentized" "Lin" 0.184
"6533" "Unstudentized" "Lin" 0.448
"6534" "Unstudentized" "Lin" 0.14
"6535" "Unstudentized" "Lin" 0.378
"6536" "Unstudentized" "Lin" 0.646
"6537" "Unstudentized" "Lin" 0.652
"6538" "Unstudentized" "Lin" 0.914
"6539" "Unstudentized" "Lin" 0.854
"6540" "Unstudentized" "Lin" 0.078
"6541" "Unstudentized" "Lin" 0.308
"6542" "Unstudentized" "Lin" 0.044
"6543" "Unstudentized" "Lin" 0.366
"6544" "Unstudentized" "Lin" 0.07
"6545" "Unstudentized" "Lin" 0.104
"6546" "Unstudentized" "Lin" 0.394
"6547" "Unstudentized" "Lin" 0.92
"6548" "Unstudentized" "Lin" 0.45
"6549" "Unstudentized" "Lin" 0.296
"6550" "Unstudentized" "Lin" 0.094
"6551" "Unstudentized" "Lin" 0.814
"6552" "Unstudentized" "Lin" 0.558
"6553" "Unstudentized" "Lin" 0.206
"6554" "Unstudentized" "Lin" 0.698
"6555" "Unstudentized" "Lin" 0.526
"6556" "Unstudentized" "Lin" 0.12
"6557" "Unstudentized" "Lin" 0.95
"6558" "Unstudentized" "Lin" 0.646
"6559" "Unstudentized" "Lin" 0.908
"6560" "Unstudentized" "Lin" 0.228
"6561" "Unstudentized" "Lin" 0.242
"6562" "Unstudentized" "Lin" 0.892
"6563" "Unstudentized" "Lin" 0.324
"6564" "Unstudentized" "Lin" 0.15
"6565" "Unstudentized" "Lin" 0.276
"6566" "Unstudentized" "Lin" 0.48
"6567" "Unstudentized" "Lin" 0.682
"6568" "Unstudentized" "Lin" 0.722
"6569" "Unstudentized" "Lin" 0.048
"6570" "Unstudentized" "Lin" 0.482
"6571" "Unstudentized" "Lin" 0.324
"6572" "Unstudentized" "Lin" 0.948
"6573" "Unstudentized" "Lin" 0.106
"6574" "Unstudentized" "Lin" 0.016
"6575" "Unstudentized" "Lin" 0.036
"6576" "Unstudentized" "Lin" 0.864
"6577" "Unstudentized" "Lin" 0.114
"6578" "Unstudentized" "Lin" 0.346
"6579" "Unstudentized" "Lin" 0.088
"6580" "Unstudentized" "Lin" 0.178
"6581" "Unstudentized" "Lin" 0.152
"6582" "Unstudentized" "Lin" 0.636
"6583" "Unstudentized" "Lin" 0.088
"6584" "Unstudentized" "Lin" 0.678
"6585" "Unstudentized" "Lin" 0.332
"6586" "Unstudentized" "Lin" 0.176
"6587" "Unstudentized" "Lin" 0.762
"6588" "Unstudentized" "Lin" 0.712
"6589" "Unstudentized" "Lin" 0.252
"6590" "Unstudentized" "Lin" 0.336
"6591" "Unstudentized" "Lin" 0.388
"6592" "Unstudentized" "Lin" 0.566
"6593" "Unstudentized" "Lin" 0.358
"6594" "Unstudentized" "Lin" 0.316
"6595" "Unstudentized" "Lin" 0.624
"6596" "Unstudentized" "Lin" 0.808
"6597" "Unstudentized" "Lin" 0.564
"6598" "Unstudentized" "Lin" 0.324
"6599" "Unstudentized" "Lin" 0.504
"6600" "Unstudentized" "Lin" 0.682
"6601" "Unstudentized" "Lin" 0.254
"6602" "Unstudentized" "Lin" 0.984
"6603" "Unstudentized" "Lin" 0.872
"6604" "Unstudentized" "Lin" 0.004
"6605" "Unstudentized" "Lin" 0.02
"6606" "Unstudentized" "Lin" 0.46
"6607" "Unstudentized" "Lin" 0.384
"6608" "Unstudentized" "Lin" 0.272
"6609" "Unstudentized" "Lin" 0.94
"6610" "Unstudentized" "Lin" 0.004
"6611" "Unstudentized" "Lin" 0.114
"6612" "Unstudentized" "Lin" 0.742
"6613" "Unstudentized" "Lin" 0.29
"6614" "Unstudentized" "Lin" 0.84
"6615" "Unstudentized" "Lin" 0.28
"6616" "Unstudentized" "Lin" 0.756
"6617" "Unstudentized" "Lin" 0.042
"6618" "Unstudentized" "Lin" 0.192
"6619" "Unstudentized" "Lin" 0.018
"6620" "Unstudentized" "Lin" 0.09
"6621" "Unstudentized" "Lin" 0.812
"6622" "Unstudentized" "Lin" 0.078
"6623" "Unstudentized" "Lin" 0.008
"6624" "Unstudentized" "Lin" 0.4
"6625" "Unstudentized" "Lin" 0.37
"6626" "Unstudentized" "Lin" 0.452
"6627" "Unstudentized" "Lin" 0.004
"6628" "Unstudentized" "Lin" 0.7
"6629" "Unstudentized" "Lin" 0.496
"6630" "Unstudentized" "Lin" 0.276
"6631" "Unstudentized" "Lin" 0.554
"6632" "Unstudentized" "Lin" 0.416
"6633" "Unstudentized" "Lin" 0.008
"6634" "Unstudentized" "Lin" 0.654
"6635" "Unstudentized" "Lin" 0.396
"6636" "Unstudentized" "Lin" 0.014
"6637" "Unstudentized" "Lin" 0.726
"6638" "Unstudentized" "Lin" 0.276
"6639" "Unstudentized" "Lin" 0.11
"6640" "Unstudentized" "Lin" 0.342
"6641" "Unstudentized" "Lin" 0.536
"6642" "Unstudentized" "Lin" 0.414
"6643" "Unstudentized" "Lin" 0.65
"6644" "Unstudentized" "Lin" 0.846
"6645" "Unstudentized" "Lin" 0.798
"6646" "Unstudentized" "Lin" 0.076
"6647" "Unstudentized" "Lin" 0.468
"6648" "Unstudentized" "Lin" 0.272
"6649" "Unstudentized" "Lin" 0.938
"6650" "Unstudentized" "Lin" 0.092
"6651" "Unstudentized" "Lin" 0.722
"6652" "Unstudentized" "Lin" 0.81
"6653" "Unstudentized" "Lin" 0.112
"6654" "Unstudentized" "Lin" 0.408
"6655" "Unstudentized" "Lin" 0.046
"6656" "Unstudentized" "Lin" 0
"6657" "Unstudentized" "Lin" 0.308
"6658" "Unstudentized" "Lin" 0.498
"6659" "Unstudentized" "Lin" 0.328
"6660" "Unstudentized" "Lin" 0.488
"6661" "Unstudentized" "Lin" 0.398
"6662" "Unstudentized" "Lin" 0.35
"6663" "Unstudentized" "Lin" 0.25
"6664" "Unstudentized" "Lin" 0.232
"6665" "Unstudentized" "Lin" 0.256
"6666" "Unstudentized" "Lin" 0.124
"6667" "Unstudentized" "Lin" 0.424
"6668" "Unstudentized" "Lin" 0.288
"6669" "Unstudentized" "Lin" 0.072
"6670" "Unstudentized" "Lin" 0.142
"6671" "Unstudentized" "Lin" 0.768
"6672" "Unstudentized" "Lin" 0.044
"6673" "Unstudentized" "Lin" 0.48
"6674" "Unstudentized" "Lin" 0.202
"6675" "Unstudentized" "Lin" 0.936
"6676" "Unstudentized" "Lin" 0.794
"6677" "Unstudentized" "Lin" 0.99
"6678" "Unstudentized" "Lin" 0.108
"6679" "Unstudentized" "Lin" 0.84
"6680" "Unstudentized" "Lin" 0.168
"6681" "Unstudentized" "Lin" 0.876
"6682" "Unstudentized" "Lin" 0.172
"6683" "Unstudentized" "Lin" 0.09
"6684" "Unstudentized" "Lin" 0.214
"6685" "Unstudentized" "Lin" 0.4
"6686" "Unstudentized" "Lin" 0.95
"6687" "Unstudentized" "Lin" 0.248
"6688" "Unstudentized" "Lin" 0.556
"6689" "Unstudentized" "Lin" 0.26
"6690" "Unstudentized" "Lin" 0.144
"6691" "Unstudentized" "Lin" 0.836
"6692" "Unstudentized" "Lin" 0.626
"6693" "Unstudentized" "Lin" 0.846
"6694" "Unstudentized" "Lin" 0.42
"6695" "Unstudentized" "Lin" 0.202
"6696" "Unstudentized" "Lin" 0.372
"6697" "Unstudentized" "Lin" 0.086
"6698" "Unstudentized" "Lin" 0.274
"6699" "Unstudentized" "Lin" 0.272
"6700" "Unstudentized" "Lin" 0.994
"6701" "Unstudentized" "Lin" 0.912
"6702" "Unstudentized" "Lin" 0.116
"6703" "Unstudentized" "Lin" 0.73
"6704" "Unstudentized" "Lin" 0.164
"6705" "Unstudentized" "Lin" 0.404
"6706" "Unstudentized" "Lin" 0.706
"6707" "Unstudentized" "Lin" 0.088
"6708" "Unstudentized" "Lin" 0.96
"6709" "Unstudentized" "Lin" 0.18
"6710" "Unstudentized" "Lin" 0.072
"6711" "Unstudentized" "Lin" 0.74
"6712" "Unstudentized" "Lin" 0.182
"6713" "Unstudentized" "Lin" 0.204
"6714" "Unstudentized" "Lin" 0
"6715" "Unstudentized" "Lin" 0.232
"6716" "Unstudentized" "Lin" 0.288
"6717" "Unstudentized" "Lin" 0.756
"6718" "Unstudentized" "Lin" 0.002
"6719" "Unstudentized" "Lin" 0.254
"6720" "Unstudentized" "Lin" 0.382
"6721" "Unstudentized" "Lin" 0.018
"6722" "Unstudentized" "Lin" 0.082
"6723" "Unstudentized" "Lin" 0.798
"6724" "Unstudentized" "Lin" 0.12
"6725" "Unstudentized" "Lin" 0.298
"6726" "Unstudentized" "Lin" 0.132
"6727" "Unstudentized" "Lin" 0.576
"6728" "Unstudentized" "Lin" 0.436
"6729" "Unstudentized" "Lin" 0.106
"6730" "Unstudentized" "Lin" 0.374
"6731" "Unstudentized" "Lin" 0.258
"6732" "Unstudentized" "Lin" 0.38
"6733" "Unstudentized" "Lin" 0.602
"6734" "Unstudentized" "Lin" 0.112
"6735" "Unstudentized" "Lin" 0.228
"6736" "Unstudentized" "Lin" 0.452
"6737" "Unstudentized" "Lin" 0.844
"6738" "Unstudentized" "Lin" 0.308
"6739" "Unstudentized" "Lin" 0.89
"6740" "Unstudentized" "Lin" 0.982
"6741" "Unstudentized" "Lin" 0.926
"6742" "Unstudentized" "Lin" 0.494
"6743" "Unstudentized" "Lin" 0.196
"6744" "Unstudentized" "Lin" 0.878
"6745" "Unstudentized" "Lin" 0.264
"6746" "Unstudentized" "Lin" 0.19
"6747" "Unstudentized" "Lin" 0.362
"6748" "Unstudentized" "Lin" 0.064
"6749" "Unstudentized" "Lin" 0.658
"6750" "Unstudentized" "Lin" 0.138
"6751" "Unstudentized" "Lin" 0.044
"6752" "Unstudentized" "Lin" 0.082
"6753" "Unstudentized" "Lin" 0.9
"6754" "Unstudentized" "Lin" 0.004
"6755" "Unstudentized" "Lin" 0.556
"6756" "Unstudentized" "Lin" 0.472
"6757" "Unstudentized" "Lin" 0
"6758" "Unstudentized" "Lin" 0.03
"6759" "Unstudentized" "Lin" 0.652
"6760" "Unstudentized" "Lin" 0.288
"6761" "Unstudentized" "Lin" 0.204
"6762" "Unstudentized" "Lin" 0.124
"6763" "Unstudentized" "Lin" 0.008
"6764" "Unstudentized" "Lin" 0.2
"6765" "Unstudentized" "Lin" 0.014
"6766" "Unstudentized" "Lin" 0.85
"6767" "Unstudentized" "Lin" 0.628
"6768" "Unstudentized" "Lin" 0.866
"6769" "Unstudentized" "Lin" 0.028
"6770" "Unstudentized" "Lin" 0.438
"6771" "Unstudentized" "Lin" 0.81
"6772" "Unstudentized" "Lin" 0.554
"6773" "Unstudentized" "Lin" 0.682
"6774" "Unstudentized" "Lin" 0.318
"6775" "Unstudentized" "Lin" 0.382
"6776" "Unstudentized" "Lin" 0.898
"6777" "Unstudentized" "Lin" 0.288
"6778" "Unstudentized" "Lin" 0.986
"6779" "Unstudentized" "Lin" 0.672
"6780" "Unstudentized" "Lin" 0.552
"6781" "Unstudentized" "Lin" 0.208
"6782" "Unstudentized" "Lin" 0.096
"6783" "Unstudentized" "Lin" 0.978
"6784" "Unstudentized" "Lin" 0.804
"6785" "Unstudentized" "Lin" 0.856
"6786" "Unstudentized" "Lin" 0.15
"6787" "Unstudentized" "Lin" 0.456
"6788" "Unstudentized" "Lin" 0.044
"6789" "Unstudentized" "Lin" 0.76
"6790" "Unstudentized" "Lin" 0.924
"6791" "Unstudentized" "Lin" 0.252
"6792" "Unstudentized" "Lin" 0.34
"6793" "Unstudentized" "Lin" 0.716
"6794" "Unstudentized" "Lin" 0.112
"6795" "Unstudentized" "Lin" 0.298
"6796" "Unstudentized" "Lin" 0.332
"6797" "Unstudentized" "Lin" 0.948
"6798" "Unstudentized" "Lin" 0.066
"6799" "Unstudentized" "Lin" 0.754
"6800" "Unstudentized" "Lin" 0.712
"6801" "Unstudentized" "Lin" 0.45
"6802" "Unstudentized" "Lin" 0.434
"6803" "Unstudentized" "Lin" 0.706
"6804" "Unstudentized" "Lin" 0.054
"6805" "Unstudentized" "Lin" 0.034
"6806" "Unstudentized" "Lin" 0.738
"6807" "Unstudentized" "Lin" 0.634
"6808" "Unstudentized" "Lin" 0.614
"6809" "Unstudentized" "Lin" 0.712
"6810" "Unstudentized" "Lin" 0.134
"6811" "Unstudentized" "Lin" 0.004
"6812" "Unstudentized" "Lin" 0.176
"6813" "Unstudentized" "Lin" 0.066
"6814" "Unstudentized" "Lin" 0.058
"6815" "Unstudentized" "Lin" 0.236
"6816" "Unstudentized" "Lin" 0.354
"6817" "Unstudentized" "Lin" 0.922
"6818" "Unstudentized" "Lin" 0.958
"6819" "Unstudentized" "Lin" 0.234
"6820" "Unstudentized" "Lin" 0.74
"6821" "Unstudentized" "Lin" 0.108
"6822" "Unstudentized" "Lin" 0.342
"6823" "Unstudentized" "Lin" 0.674
"6824" "Unstudentized" "Lin" 0.674
"6825" "Unstudentized" "Lin" 0.282
"6826" "Unstudentized" "Lin" 0.64
"6827" "Unstudentized" "Lin" 0.242
"6828" "Unstudentized" "Lin" 0
"6829" "Unstudentized" "Lin" 0.058
"6830" "Unstudentized" "Lin" 0.514
"6831" "Unstudentized" "Lin" 0.194
"6832" "Unstudentized" "Lin" 0.518
"6833" "Unstudentized" "Lin" 0.296
"6834" "Unstudentized" "Lin" 0.218
"6835" "Unstudentized" "Lin" 0.062
"6836" "Unstudentized" "Lin" 0.982
"6837" "Unstudentized" "Lin" 0.134
"6838" "Unstudentized" "Lin" 0.758
"6839" "Unstudentized" "Lin" 0.134
"6840" "Unstudentized" "Lin" 0.934
"6841" "Unstudentized" "Lin" 0.352
"6842" "Unstudentized" "Lin" 0.614
"6843" "Unstudentized" "Lin" 0.368
"6844" "Unstudentized" "Lin" 0.88
"6845" "Unstudentized" "Lin" 0.11
"6846" "Unstudentized" "Lin" 0.002
"6847" "Unstudentized" "Lin" 0.9
"6848" "Unstudentized" "Lin" 0.486
"6849" "Unstudentized" "Lin" 0.75
"6850" "Unstudentized" "Lin" 0.834
"6851" "Unstudentized" "Lin" 0.246
"6852" "Unstudentized" "Lin" 0.906
"6853" "Unstudentized" "Lin" 0.674
"6854" "Unstudentized" "Lin" 0.948
"6855" "Unstudentized" "Lin" 0.526
"6856" "Unstudentized" "Lin" 0.506
"6857" "Unstudentized" "Lin" 0.798
"6858" "Unstudentized" "Lin" 0.732
"6859" "Unstudentized" "Lin" 0.354
"6860" "Unstudentized" "Lin" 0.062
"6861" "Unstudentized" "Lin" 0.086
"6862" "Unstudentized" "Lin" 0.288
"6863" "Unstudentized" "Lin" 0.1
"6864" "Unstudentized" "Lin" 0.718
"6865" "Unstudentized" "Lin" 0.49
"6866" "Unstudentized" "Lin" 0.526
"6867" "Unstudentized" "Lin" 0.948
"6868" "Unstudentized" "Lin" 0.212
"6869" "Unstudentized" "Lin" 0.12
"6870" "Unstudentized" "Lin" 0.13
"6871" "Unstudentized" "Lin" 0.65
"6872" "Unstudentized" "Lin" 0.44
"6873" "Unstudentized" "Lin" 0.504
"6874" "Unstudentized" "Lin" 0.032
"6875" "Unstudentized" "Lin" 0.376
"6876" "Unstudentized" "Lin" 0.726
"6877" "Unstudentized" "Lin" 0.908
"6878" "Unstudentized" "Lin" 0.152
"6879" "Unstudentized" "Lin" 0.382
"6880" "Unstudentized" "Lin" 0.024
"6881" "Unstudentized" "Lin" 0.01
"6882" "Unstudentized" "Lin" 0.138
"6883" "Unstudentized" "Lin" 0.002
"6884" "Unstudentized" "Lin" 0.702
"6885" "Unstudentized" "Lin" 0.928
"6886" "Unstudentized" "Lin" 0.164
"6887" "Unstudentized" "Lin" 0.572
"6888" "Unstudentized" "Lin" 0.412
"6889" "Unstudentized" "Lin" 0.016
"6890" "Unstudentized" "Lin" 0.198
"6891" "Unstudentized" "Lin" 0.124
"6892" "Unstudentized" "Lin" 0.912
"6893" "Unstudentized" "Lin" 0.826
"6894" "Unstudentized" "Lin" 0.31
"6895" "Unstudentized" "Lin" 0.208
"6896" "Unstudentized" "Lin" 0.668
"6897" "Unstudentized" "Lin" 0.238
"6898" "Unstudentized" "Lin" 0.684
"6899" "Unstudentized" "Lin" 0.468
"6900" "Unstudentized" "Lin" 0.09
"6901" "Unstudentized" "Lin" 0.428
"6902" "Unstudentized" "Lin" 0.636
"6903" "Unstudentized" "Lin" 0.026
"6904" "Unstudentized" "Lin" 0.854
"6905" "Unstudentized" "Lin" 0.904
"6906" "Unstudentized" "Lin" 0.606
"6907" "Unstudentized" "Lin" 0.846
"6908" "Unstudentized" "Lin" 0.996
"6909" "Unstudentized" "Lin" 0.728
"6910" "Unstudentized" "Lin" 0.026
"6911" "Unstudentized" "Lin" 0.232
"6912" "Unstudentized" "Lin" 0.164
"6913" "Unstudentized" "Lin" 0.824
"6914" "Unstudentized" "Lin" 0.496
"6915" "Unstudentized" "Lin" 0.116
"6916" "Unstudentized" "Lin" 0.164
"6917" "Unstudentized" "Lin" 0.47
"6918" "Unstudentized" "Lin" 0.638
"6919" "Unstudentized" "Lin" 0.018
"6920" "Unstudentized" "Lin" 0.272
"6921" "Unstudentized" "Lin" 0.86
"6922" "Unstudentized" "Lin" 0.02
"6923" "Unstudentized" "Lin" 0.192
"6924" "Unstudentized" "Lin" 0.762
"6925" "Unstudentized" "Lin" 0
"6926" "Unstudentized" "Lin" 0.576
"6927" "Unstudentized" "Lin" 0.81
"6928" "Unstudentized" "Lin" 0.81
"6929" "Unstudentized" "Lin" 0.858
"6930" "Unstudentized" "Lin" 0.212
"6931" "Unstudentized" "Lin" 0.582
"6932" "Unstudentized" "Lin" 0.732
"6933" "Unstudentized" "Lin" 0.806
"6934" "Unstudentized" "Lin" 0.82
"6935" "Unstudentized" "Lin" 0.08
"6936" "Unstudentized" "Lin" 0.81
"6937" "Unstudentized" "Lin" 0.052
"6938" "Unstudentized" "Lin" 0.47
"6939" "Unstudentized" "Lin" 0.442
"6940" "Unstudentized" "Lin" 0.014
"6941" "Unstudentized" "Lin" 0.954
"6942" "Unstudentized" "Lin" 0.108
"6943" "Unstudentized" "Lin" 0.712
"6944" "Unstudentized" "Lin" 0.136
"6945" "Unstudentized" "Lin" 0.418
"6946" "Unstudentized" "Lin" 0
"6947" "Unstudentized" "Lin" 0.814
"6948" "Unstudentized" "Lin" 0.084
"6949" "Unstudentized" "Lin" 0.094
"6950" "Unstudentized" "Lin" 0.904
"6951" "Unstudentized" "Lin" 0.202
"6952" "Unstudentized" "Lin" 0.464
"6953" "Unstudentized" "Lin" 0.074
"6954" "Unstudentized" "Lin" 0.864
"6955" "Unstudentized" "Lin" 0.56
"6956" "Unstudentized" "Lin" 0.378
"6957" "Unstudentized" "Lin" 0.002
"6958" "Unstudentized" "Lin" 0.288
"6959" "Unstudentized" "Lin" 0.1
"6960" "Unstudentized" "Lin" 0.45
"6961" "Unstudentized" "Lin" 0.228
"6962" "Unstudentized" "Lin" 0.294
"6963" "Unstudentized" "Lin" 0.258
"6964" "Unstudentized" "Lin" 0.034
"6965" "Unstudentized" "Lin" 0.032
"6966" "Unstudentized" "Lin" 0.676
"6967" "Unstudentized" "Lin" 0.052
"6968" "Unstudentized" "Lin" 0.576
"6969" "Unstudentized" "Lin" 0.22
"6970" "Unstudentized" "Lin" 0.588
"6971" "Unstudentized" "Lin" 0.54
"6972" "Unstudentized" "Lin" 0.192
"6973" "Unstudentized" "Lin" 0.728
"6974" "Unstudentized" "Lin" 0.686
"6975" "Unstudentized" "Lin" 0.76
"6976" "Unstudentized" "Lin" 0.184
"6977" "Unstudentized" "Lin" 0.132
"6978" "Unstudentized" "Lin" 0.014
"6979" "Unstudentized" "Lin" 0.004
"6980" "Unstudentized" "Lin" 0.568
"6981" "Unstudentized" "Lin" 0.316
"6982" "Unstudentized" "Lin" 0.316
"6983" "Unstudentized" "Lin" 0.422
"6984" "Unstudentized" "Lin" 0.004
"6985" "Unstudentized" "Lin" 0.922
"6986" "Unstudentized" "Lin" 0.338
"6987" "Unstudentized" "Lin" 0.924
"6988" "Unstudentized" "Lin" 0.024
"6989" "Unstudentized" "Lin" 0.902
"6990" "Unstudentized" "Lin" 0.226
"6991" "Unstudentized" "Lin" 0.888
"6992" "Unstudentized" "Lin" 0.618
"6993" "Unstudentized" "Lin" 0.564
"6994" "Unstudentized" "Lin" 0.588
"6995" "Unstudentized" "Lin" 0.002
"6996" "Unstudentized" "Lin" 0.738
"6997" "Unstudentized" "Lin" 0.58
"6998" "Unstudentized" "Lin" 0.736
"6999" "Unstudentized" "Lin" 0.056
"7000" "Unstudentized" "Lin" 0.924
"7001" "Classic t-statistic" "Lin" 0.456
"7002" "Classic t-statistic" "Lin" 0.09
"7003" "Classic t-statistic" "Lin" 0.588
"7004" "Classic t-statistic" "Lin" 0.06
"7005" "Classic t-statistic" "Lin" 0.222
"7006" "Classic t-statistic" "Lin" 0.39
"7007" "Classic t-statistic" "Lin" 0.304
"7008" "Classic t-statistic" "Lin" 0.952
"7009" "Classic t-statistic" "Lin" 0.62
"7010" "Classic t-statistic" "Lin" 0.052
"7011" "Classic t-statistic" "Lin" 0.1
"7012" "Classic t-statistic" "Lin" 0.88
"7013" "Classic t-statistic" "Lin" 0.014
"7014" "Classic t-statistic" "Lin" 0.92
"7015" "Classic t-statistic" "Lin" 0
"7016" "Classic t-statistic" "Lin" 0.296
"7017" "Classic t-statistic" "Lin" 0.92
"7018" "Classic t-statistic" "Lin" 0.3
"7019" "Classic t-statistic" "Lin" 0.938
"7020" "Classic t-statistic" "Lin" 0.566
"7021" "Classic t-statistic" "Lin" 0.902
"7022" "Classic t-statistic" "Lin" 0.896
"7023" "Classic t-statistic" "Lin" 0.092
"7024" "Classic t-statistic" "Lin" 0.556
"7025" "Classic t-statistic" "Lin" 0.004
"7026" "Classic t-statistic" "Lin" 0.966
"7027" "Classic t-statistic" "Lin" 0.754
"7028" "Classic t-statistic" "Lin" 0.018
"7029" "Classic t-statistic" "Lin" 0.756
"7030" "Classic t-statistic" "Lin" 0.326
"7031" "Classic t-statistic" "Lin" 0.508
"7032" "Classic t-statistic" "Lin" 0.66
"7033" "Classic t-statistic" "Lin" 0.322
"7034" "Classic t-statistic" "Lin" 0.05
"7035" "Classic t-statistic" "Lin" 0.002
"7036" "Classic t-statistic" "Lin" 0.004
"7037" "Classic t-statistic" "Lin" 0.752
"7038" "Classic t-statistic" "Lin" 0.624
"7039" "Classic t-statistic" "Lin" 0
"7040" "Classic t-statistic" "Lin" 0.816
"7041" "Classic t-statistic" "Lin" 0.266
"7042" "Classic t-statistic" "Lin" 0.306
"7043" "Classic t-statistic" "Lin" 0.276
"7044" "Classic t-statistic" "Lin" 0.66
"7045" "Classic t-statistic" "Lin" 0.31
"7046" "Classic t-statistic" "Lin" 0.786
"7047" "Classic t-statistic" "Lin" 0.684
"7048" "Classic t-statistic" "Lin" 0.08
"7049" "Classic t-statistic" "Lin" 0.742
"7050" "Classic t-statistic" "Lin" 0.504
"7051" "Classic t-statistic" "Lin" 0.42
"7052" "Classic t-statistic" "Lin" 0.528
"7053" "Classic t-statistic" "Lin" 0.282
"7054" "Classic t-statistic" "Lin" 0.298
"7055" "Classic t-statistic" "Lin" 0.89
"7056" "Classic t-statistic" "Lin" 0.758
"7057" "Classic t-statistic" "Lin" 0.254
"7058" "Classic t-statistic" "Lin" 0.606
"7059" "Classic t-statistic" "Lin" 0.212
"7060" "Classic t-statistic" "Lin" 0.574
"7061" "Classic t-statistic" "Lin" 0.438
"7062" "Classic t-statistic" "Lin" 0.596
"7063" "Classic t-statistic" "Lin" 0.054
"7064" "Classic t-statistic" "Lin" 0.362
"7065" "Classic t-statistic" "Lin" 0.568
"7066" "Classic t-statistic" "Lin" 0.416
"7067" "Classic t-statistic" "Lin" 0.914
"7068" "Classic t-statistic" "Lin" 0.404
"7069" "Classic t-statistic" "Lin" 0.004
"7070" "Classic t-statistic" "Lin" 0.446
"7071" "Classic t-statistic" "Lin" 0.752
"7072" "Classic t-statistic" "Lin" 0.528
"7073" "Classic t-statistic" "Lin" 0.43
"7074" "Classic t-statistic" "Lin" 0.166
"7075" "Classic t-statistic" "Lin" 0.014
"7076" "Classic t-statistic" "Lin" 0.496
"7077" "Classic t-statistic" "Lin" 0.522
"7078" "Classic t-statistic" "Lin" 0.154
"7079" "Classic t-statistic" "Lin" 0.078
"7080" "Classic t-statistic" "Lin" 0.016
"7081" "Classic t-statistic" "Lin" 0.116
"7082" "Classic t-statistic" "Lin" 0.224
"7083" "Classic t-statistic" "Lin" 0.038
"7084" "Classic t-statistic" "Lin" 0.628
"7085" "Classic t-statistic" "Lin" 0.246
"7086" "Classic t-statistic" "Lin" 0.19
"7087" "Classic t-statistic" "Lin" 0.922
"7088" "Classic t-statistic" "Lin" 0.572
"7089" "Classic t-statistic" "Lin" 0.006
"7090" "Classic t-statistic" "Lin" 0.372
"7091" "Classic t-statistic" "Lin" 0.006
"7092" "Classic t-statistic" "Lin" 0.772
"7093" "Classic t-statistic" "Lin" 0.65
"7094" "Classic t-statistic" "Lin" 0.742
"7095" "Classic t-statistic" "Lin" 0.162
"7096" "Classic t-statistic" "Lin" 0.006
"7097" "Classic t-statistic" "Lin" 0.044
"7098" "Classic t-statistic" "Lin" 0.31
"7099" "Classic t-statistic" "Lin" 0.642
"7100" "Classic t-statistic" "Lin" 0.508
"7101" "Classic t-statistic" "Lin" 0.082
"7102" "Classic t-statistic" "Lin" 0.018
"7103" "Classic t-statistic" "Lin" 0.02
"7104" "Classic t-statistic" "Lin" 0.308
"7105" "Classic t-statistic" "Lin" 0.374
"7106" "Classic t-statistic" "Lin" 0.634
"7107" "Classic t-statistic" "Lin" 0.646
"7108" "Classic t-statistic" "Lin" 0.676
"7109" "Classic t-statistic" "Lin" 0.034
"7110" "Classic t-statistic" "Lin" 0.412
"7111" "Classic t-statistic" "Lin" 0.658
"7112" "Classic t-statistic" "Lin" 0.07
"7113" "Classic t-statistic" "Lin" 0.966
"7114" "Classic t-statistic" "Lin" 0.326
"7115" "Classic t-statistic" "Lin" 0.038
"7116" "Classic t-statistic" "Lin" 0.468
"7117" "Classic t-statistic" "Lin" 0.04
"7118" "Classic t-statistic" "Lin" 0.334
"7119" "Classic t-statistic" "Lin" 0.92
"7120" "Classic t-statistic" "Lin" 0.632
"7121" "Classic t-statistic" "Lin" 0.078
"7122" "Classic t-statistic" "Lin" 0.184
"7123" "Classic t-statistic" "Lin" 0
"7124" "Classic t-statistic" "Lin" 0.802
"7125" "Classic t-statistic" "Lin" 0.944
"7126" "Classic t-statistic" "Lin" 0.964
"7127" "Classic t-statistic" "Lin" 0.352
"7128" "Classic t-statistic" "Lin" 0.22
"7129" "Classic t-statistic" "Lin" 0.888
"7130" "Classic t-statistic" "Lin" 0.036
"7131" "Classic t-statistic" "Lin" 0.054
"7132" "Classic t-statistic" "Lin" 0.148
"7133" "Classic t-statistic" "Lin" 0.33
"7134" "Classic t-statistic" "Lin" 0.45
"7135" "Classic t-statistic" "Lin" 0.698
"7136" "Classic t-statistic" "Lin" 0.306
"7137" "Classic t-statistic" "Lin" 0.022
"7138" "Classic t-statistic" "Lin" 0.04
"7139" "Classic t-statistic" "Lin" 0.232
"7140" "Classic t-statistic" "Lin" 0.218
"7141" "Classic t-statistic" "Lin" 0.528
"7142" "Classic t-statistic" "Lin" 0.534
"7143" "Classic t-statistic" "Lin" 0.426
"7144" "Classic t-statistic" "Lin" 0.438
"7145" "Classic t-statistic" "Lin" 0.008
"7146" "Classic t-statistic" "Lin" 0.182
"7147" "Classic t-statistic" "Lin" 0.122
"7148" "Classic t-statistic" "Lin" 0.294
"7149" "Classic t-statistic" "Lin" 0.084
"7150" "Classic t-statistic" "Lin" 0.028
"7151" "Classic t-statistic" "Lin" 0.04
"7152" "Classic t-statistic" "Lin" 0.004
"7153" "Classic t-statistic" "Lin" 0.02
"7154" "Classic t-statistic" "Lin" 0.608
"7155" "Classic t-statistic" "Lin" 0.014
"7156" "Classic t-statistic" "Lin" 0.328
"7157" "Classic t-statistic" "Lin" 0.196
"7158" "Classic t-statistic" "Lin" 0.118
"7159" "Classic t-statistic" "Lin" 0.12
"7160" "Classic t-statistic" "Lin" 0.916
"7161" "Classic t-statistic" "Lin" 0.988
"7162" "Classic t-statistic" "Lin" 0.714
"7163" "Classic t-statistic" "Lin" 0.054
"7164" "Classic t-statistic" "Lin" 0.998
"7165" "Classic t-statistic" "Lin" 0.83
"7166" "Classic t-statistic" "Lin" 0.28
"7167" "Classic t-statistic" "Lin" 0.66
"7168" "Classic t-statistic" "Lin" 0.742
"7169" "Classic t-statistic" "Lin" 0.06
"7170" "Classic t-statistic" "Lin" 0.142
"7171" "Classic t-statistic" "Lin" 0.708
"7172" "Classic t-statistic" "Lin" 0.694
"7173" "Classic t-statistic" "Lin" 0.944
"7174" "Classic t-statistic" "Lin" 0.956
"7175" "Classic t-statistic" "Lin" 0.712
"7176" "Classic t-statistic" "Lin" 0.042
"7177" "Classic t-statistic" "Lin" 0.574
"7178" "Classic t-statistic" "Lin" 0.056
"7179" "Classic t-statistic" "Lin" 0.5
"7180" "Classic t-statistic" "Lin" 0.296
"7181" "Classic t-statistic" "Lin" 0.008
"7182" "Classic t-statistic" "Lin" 0.854
"7183" "Classic t-statistic" "Lin" 0.22
"7184" "Classic t-statistic" "Lin" 0.508
"7185" "Classic t-statistic" "Lin" 0
"7186" "Classic t-statistic" "Lin" 0.08
"7187" "Classic t-statistic" "Lin" 0.44
"7188" "Classic t-statistic" "Lin" 0.974
"7189" "Classic t-statistic" "Lin" 0.08
"7190" "Classic t-statistic" "Lin" 0.956
"7191" "Classic t-statistic" "Lin" 0.334
"7192" "Classic t-statistic" "Lin" 0.338
"7193" "Classic t-statistic" "Lin" 0.256
"7194" "Classic t-statistic" "Lin" 0.116
"7195" "Classic t-statistic" "Lin" 0.45
"7196" "Classic t-statistic" "Lin" 0.064
"7197" "Classic t-statistic" "Lin" 0.582
"7198" "Classic t-statistic" "Lin" 0.884
"7199" "Classic t-statistic" "Lin" 0.048
"7200" "Classic t-statistic" "Lin" 0.164
"7201" "Classic t-statistic" "Lin" 0.266
"7202" "Classic t-statistic" "Lin" 0.31
"7203" "Classic t-statistic" "Lin" 0.542
"7204" "Classic t-statistic" "Lin" 0.534
"7205" "Classic t-statistic" "Lin" 0.612
"7206" "Classic t-statistic" "Lin" 0.052
"7207" "Classic t-statistic" "Lin" 0.48
"7208" "Classic t-statistic" "Lin" 0.976
"7209" "Classic t-statistic" "Lin" 0.038
"7210" "Classic t-statistic" "Lin" 0.598
"7211" "Classic t-statistic" "Lin" 0.726
"7212" "Classic t-statistic" "Lin" 0.534
"7213" "Classic t-statistic" "Lin" 0.274
"7214" "Classic t-statistic" "Lin" 0.318
"7215" "Classic t-statistic" "Lin" 0.05
"7216" "Classic t-statistic" "Lin" 0.704
"7217" "Classic t-statistic" "Lin" 0.126
"7218" "Classic t-statistic" "Lin" 0.074
"7219" "Classic t-statistic" "Lin" 0.638
"7220" "Classic t-statistic" "Lin" 0.276
"7221" "Classic t-statistic" "Lin" 0.478
"7222" "Classic t-statistic" "Lin" 0.422
"7223" "Classic t-statistic" "Lin" 0.91
"7224" "Classic t-statistic" "Lin" 0.926
"7225" "Classic t-statistic" "Lin" 0.166
"7226" "Classic t-statistic" "Lin" 0.986
"7227" "Classic t-statistic" "Lin" 0.606
"7228" "Classic t-statistic" "Lin" 0.726
"7229" "Classic t-statistic" "Lin" 0.83
"7230" "Classic t-statistic" "Lin" 0.082
"7231" "Classic t-statistic" "Lin" 0.696
"7232" "Classic t-statistic" "Lin" 0.86
"7233" "Classic t-statistic" "Lin" 0.618
"7234" "Classic t-statistic" "Lin" 0.02
"7235" "Classic t-statistic" "Lin" 0.446
"7236" "Classic t-statistic" "Lin" 0.314
"7237" "Classic t-statistic" "Lin" 0.74
"7238" "Classic t-statistic" "Lin" 0.002
"7239" "Classic t-statistic" "Lin" 0.8
"7240" "Classic t-statistic" "Lin" 0.018
"7241" "Classic t-statistic" "Lin" 0.252
"7242" "Classic t-statistic" "Lin" 0.15
"7243" "Classic t-statistic" "Lin" 0.612
"7244" "Classic t-statistic" "Lin" 0.186
"7245" "Classic t-statistic" "Lin" 0.634
"7246" "Classic t-statistic" "Lin" 0.38
"7247" "Classic t-statistic" "Lin" 0.01
"7248" "Classic t-statistic" "Lin" 0.668
"7249" "Classic t-statistic" "Lin" 0.11
"7250" "Classic t-statistic" "Lin" 0.962
"7251" "Classic t-statistic" "Lin" 0.274
"7252" "Classic t-statistic" "Lin" 0.442
"7253" "Classic t-statistic" "Lin" 0.02
"7254" "Classic t-statistic" "Lin" 0.004
"7255" "Classic t-statistic" "Lin" 0.004
"7256" "Classic t-statistic" "Lin" 0.908
"7257" "Classic t-statistic" "Lin" 0.978
"7258" "Classic t-statistic" "Lin" 0.736
"7259" "Classic t-statistic" "Lin" 0.628
"7260" "Classic t-statistic" "Lin" 0.472
"7261" "Classic t-statistic" "Lin" 0.18
"7262" "Classic t-statistic" "Lin" 0.06
"7263" "Classic t-statistic" "Lin" 0.896
"7264" "Classic t-statistic" "Lin" 0.012
"7265" "Classic t-statistic" "Lin" 0.382
"7266" "Classic t-statistic" "Lin" 0.05
"7267" "Classic t-statistic" "Lin" 0.282
"7268" "Classic t-statistic" "Lin" 0.746
"7269" "Classic t-statistic" "Lin" 0.882
"7270" "Classic t-statistic" "Lin" 0.938
"7271" "Classic t-statistic" "Lin" 0.606
"7272" "Classic t-statistic" "Lin" 0.206
"7273" "Classic t-statistic" "Lin" 0.126
"7274" "Classic t-statistic" "Lin" 0.334
"7275" "Classic t-statistic" "Lin" 0.086
"7276" "Classic t-statistic" "Lin" 0.898
"7277" "Classic t-statistic" "Lin" 0.348
"7278" "Classic t-statistic" "Lin" 0.772
"7279" "Classic t-statistic" "Lin" 0.082
"7280" "Classic t-statistic" "Lin" 0.75
"7281" "Classic t-statistic" "Lin" 0.46
"7282" "Classic t-statistic" "Lin" 0.248
"7283" "Classic t-statistic" "Lin" 0.402
"7284" "Classic t-statistic" "Lin" 0.288
"7285" "Classic t-statistic" "Lin" 0.496
"7286" "Classic t-statistic" "Lin" 0.004
"7287" "Classic t-statistic" "Lin" 0.868
"7288" "Classic t-statistic" "Lin" 0.082
"7289" "Classic t-statistic" "Lin" 0.054
"7290" "Classic t-statistic" "Lin" 0.97
"7291" "Classic t-statistic" "Lin" 0.934
"7292" "Classic t-statistic" "Lin" 0.5
"7293" "Classic t-statistic" "Lin" 0.01
"7294" "Classic t-statistic" "Lin" 0.15
"7295" "Classic t-statistic" "Lin" 0.184
"7296" "Classic t-statistic" "Lin" 0.164
"7297" "Classic t-statistic" "Lin" 0.79
"7298" "Classic t-statistic" "Lin" 0.014
"7299" "Classic t-statistic" "Lin" 0.102
"7300" "Classic t-statistic" "Lin" 0.206
"7301" "Classic t-statistic" "Lin" 0.614
"7302" "Classic t-statistic" "Lin" 0.716
"7303" "Classic t-statistic" "Lin" 0.366
"7304" "Classic t-statistic" "Lin" 0.456
"7305" "Classic t-statistic" "Lin" 0.652
"7306" "Classic t-statistic" "Lin" 0.038
"7307" "Classic t-statistic" "Lin" 0.422
"7308" "Classic t-statistic" "Lin" 0.008
"7309" "Classic t-statistic" "Lin" 0.994
"7310" "Classic t-statistic" "Lin" 0.074
"7311" "Classic t-statistic" "Lin" 0.504
"7312" "Classic t-statistic" "Lin" 0.706
"7313" "Classic t-statistic" "Lin" 0.652
"7314" "Classic t-statistic" "Lin" 0.984
"7315" "Classic t-statistic" "Lin" 0.512
"7316" "Classic t-statistic" "Lin" 0.94
"7317" "Classic t-statistic" "Lin" 0.184
"7318" "Classic t-statistic" "Lin" 0.39
"7319" "Classic t-statistic" "Lin" 0.028
"7320" "Classic t-statistic" "Lin" 0.074
"7321" "Classic t-statistic" "Lin" 0.06
"7322" "Classic t-statistic" "Lin" 0.54
"7323" "Classic t-statistic" "Lin" 0
"7324" "Classic t-statistic" "Lin" 0.494
"7325" "Classic t-statistic" "Lin" 0.356
"7326" "Classic t-statistic" "Lin" 0.104
"7327" "Classic t-statistic" "Lin" 0.664
"7328" "Classic t-statistic" "Lin" 0.802
"7329" "Classic t-statistic" "Lin" 0.306
"7330" "Classic t-statistic" "Lin" 0.764
"7331" "Classic t-statistic" "Lin" 0.43
"7332" "Classic t-statistic" "Lin" 0.168
"7333" "Classic t-statistic" "Lin" 0.64
"7334" "Classic t-statistic" "Lin" 0.422
"7335" "Classic t-statistic" "Lin" 0.078
"7336" "Classic t-statistic" "Lin" 0.992
"7337" "Classic t-statistic" "Lin" 0.358
"7338" "Classic t-statistic" "Lin" 0.016
"7339" "Classic t-statistic" "Lin" 0.116
"7340" "Classic t-statistic" "Lin" 0.242
"7341" "Classic t-statistic" "Lin" 0.986
"7342" "Classic t-statistic" "Lin" 0.492
"7343" "Classic t-statistic" "Lin" 0.174
"7344" "Classic t-statistic" "Lin" 0.342
"7345" "Classic t-statistic" "Lin" 0.47
"7346" "Classic t-statistic" "Lin" 0.89
"7347" "Classic t-statistic" "Lin" 0.668
"7348" "Classic t-statistic" "Lin" 0.704
"7349" "Classic t-statistic" "Lin" 0.974
"7350" "Classic t-statistic" "Lin" 0.238
"7351" "Classic t-statistic" "Lin" 0.56
"7352" "Classic t-statistic" "Lin" 0.68
"7353" "Classic t-statistic" "Lin" 0.634
"7354" "Classic t-statistic" "Lin" 0.566
"7355" "Classic t-statistic" "Lin" 0.368
"7356" "Classic t-statistic" "Lin" 0.038
"7357" "Classic t-statistic" "Lin" 0.004
"7358" "Classic t-statistic" "Lin" 0.2
"7359" "Classic t-statistic" "Lin" 0.634
"7360" "Classic t-statistic" "Lin" 0.3
"7361" "Classic t-statistic" "Lin" 0.274
"7362" "Classic t-statistic" "Lin" 0.28
"7363" "Classic t-statistic" "Lin" 0
"7364" "Classic t-statistic" "Lin" 0.48
"7365" "Classic t-statistic" "Lin" 0.362
"7366" "Classic t-statistic" "Lin" 0.09
"7367" "Classic t-statistic" "Lin" 0.18
"7368" "Classic t-statistic" "Lin" 0.416
"7369" "Classic t-statistic" "Lin" 0.61
"7370" "Classic t-statistic" "Lin" 0.782
"7371" "Classic t-statistic" "Lin" 0.052
"7372" "Classic t-statistic" "Lin" 0.146
"7373" "Classic t-statistic" "Lin" 0.582
"7374" "Classic t-statistic" "Lin" 0.008
"7375" "Classic t-statistic" "Lin" 0.606
"7376" "Classic t-statistic" "Lin" 0.766
"7377" "Classic t-statistic" "Lin" 0.012
"7378" "Classic t-statistic" "Lin" 0.128
"7379" "Classic t-statistic" "Lin" 0.432
"7380" "Classic t-statistic" "Lin" 0.736
"7381" "Classic t-statistic" "Lin" 0.004
"7382" "Classic t-statistic" "Lin" 0.812
"7383" "Classic t-statistic" "Lin" 0.008
"7384" "Classic t-statistic" "Lin" 0.578
"7385" "Classic t-statistic" "Lin" 0.214
"7386" "Classic t-statistic" "Lin" 0.868
"7387" "Classic t-statistic" "Lin" 0.868
"7388" "Classic t-statistic" "Lin" 0.18
"7389" "Classic t-statistic" "Lin" 0.058
"7390" "Classic t-statistic" "Lin" 0.21
"7391" "Classic t-statistic" "Lin" 0.1
"7392" "Classic t-statistic" "Lin" 0.118
"7393" "Classic t-statistic" "Lin" 0.84
"7394" "Classic t-statistic" "Lin" 0.394
"7395" "Classic t-statistic" "Lin" 0.996
"7396" "Classic t-statistic" "Lin" 0.092
"7397" "Classic t-statistic" "Lin" 0.708
"7398" "Classic t-statistic" "Lin" 0.534
"7399" "Classic t-statistic" "Lin" 0.986
"7400" "Classic t-statistic" "Lin" 0.21
"7401" "Classic t-statistic" "Lin" 0.3
"7402" "Classic t-statistic" "Lin" 0.004
"7403" "Classic t-statistic" "Lin" 0.84
"7404" "Classic t-statistic" "Lin" 0.158
"7405" "Classic t-statistic" "Lin" 0.262
"7406" "Classic t-statistic" "Lin" 0.222
"7407" "Classic t-statistic" "Lin" 0.422
"7408" "Classic t-statistic" "Lin" 0.128
"7409" "Classic t-statistic" "Lin" 0.616
"7410" "Classic t-statistic" "Lin" 0.734
"7411" "Classic t-statistic" "Lin" 0.034
"7412" "Classic t-statistic" "Lin" 0.506
"7413" "Classic t-statistic" "Lin" 0.926
"7414" "Classic t-statistic" "Lin" 0.66
"7415" "Classic t-statistic" "Lin" 0.776
"7416" "Classic t-statistic" "Lin" 0.358
"7417" "Classic t-statistic" "Lin" 0.176
"7418" "Classic t-statistic" "Lin" 0.168
"7419" "Classic t-statistic" "Lin" 0.706
"7420" "Classic t-statistic" "Lin" 0.626
"7421" "Classic t-statistic" "Lin" 0.366
"7422" "Classic t-statistic" "Lin" 0.714
"7423" "Classic t-statistic" "Lin" 0.296
"7424" "Classic t-statistic" "Lin" 0.906
"7425" "Classic t-statistic" "Lin" 0.026
"7426" "Classic t-statistic" "Lin" 0.006
"7427" "Classic t-statistic" "Lin" 0.014
"7428" "Classic t-statistic" "Lin" 0.036
"7429" "Classic t-statistic" "Lin" 0.266
"7430" "Classic t-statistic" "Lin" 0.984
"7431" "Classic t-statistic" "Lin" 0.736
"7432" "Classic t-statistic" "Lin" 0.77
"7433" "Classic t-statistic" "Lin" 0.034
"7434" "Classic t-statistic" "Lin" 0.572
"7435" "Classic t-statistic" "Lin" 0.008
"7436" "Classic t-statistic" "Lin" 0.506
"7437" "Classic t-statistic" "Lin" 0.908
"7438" "Classic t-statistic" "Lin" 0.176
"7439" "Classic t-statistic" "Lin" 0.052
"7440" "Classic t-statistic" "Lin" 0.066
"7441" "Classic t-statistic" "Lin" 0.572
"7442" "Classic t-statistic" "Lin" 0.774
"7443" "Classic t-statistic" "Lin" 0.95
"7444" "Classic t-statistic" "Lin" 0.646
"7445" "Classic t-statistic" "Lin" 0.482
"7446" "Classic t-statistic" "Lin" 0.714
"7447" "Classic t-statistic" "Lin" 0.794
"7448" "Classic t-statistic" "Lin" 0.178
"7449" "Classic t-statistic" "Lin" 0.224
"7450" "Classic t-statistic" "Lin" 0.712
"7451" "Classic t-statistic" "Lin" 0.114
"7452" "Classic t-statistic" "Lin" 0.048
"7453" "Classic t-statistic" "Lin" 0.384
"7454" "Classic t-statistic" "Lin" 0.458
"7455" "Classic t-statistic" "Lin" 0.318
"7456" "Classic t-statistic" "Lin" 0.51
"7457" "Classic t-statistic" "Lin" 0.59
"7458" "Classic t-statistic" "Lin" 0.934
"7459" "Classic t-statistic" "Lin" 0.124
"7460" "Classic t-statistic" "Lin" 0.472
"7461" "Classic t-statistic" "Lin" 0.656
"7462" "Classic t-statistic" "Lin" 0.378
"7463" "Classic t-statistic" "Lin" 0.076
"7464" "Classic t-statistic" "Lin" 0.11
"7465" "Classic t-statistic" "Lin" 0.038
"7466" "Classic t-statistic" "Lin" 0.008
"7467" "Classic t-statistic" "Lin" 0.266
"7468" "Classic t-statistic" "Lin" 0.706
"7469" "Classic t-statistic" "Lin" 0.784
"7470" "Classic t-statistic" "Lin" 0.742
"7471" "Classic t-statistic" "Lin" 0.254
"7472" "Classic t-statistic" "Lin" 0.948
"7473" "Classic t-statistic" "Lin" 0.55
"7474" "Classic t-statistic" "Lin" 0.63
"7475" "Classic t-statistic" "Lin" 0.054
"7476" "Classic t-statistic" "Lin" 0.94
"7477" "Classic t-statistic" "Lin" 0.958
"7478" "Classic t-statistic" "Lin" 0.24
"7479" "Classic t-statistic" "Lin" 0.036
"7480" "Classic t-statistic" "Lin" 0.026
"7481" "Classic t-statistic" "Lin" 0.65
"7482" "Classic t-statistic" "Lin" 0.574
"7483" "Classic t-statistic" "Lin" 0.008
"7484" "Classic t-statistic" "Lin" 0.026
"7485" "Classic t-statistic" "Lin" 0.374
"7486" "Classic t-statistic" "Lin" 0.102
"7487" "Classic t-statistic" "Lin" 0.412
"7488" "Classic t-statistic" "Lin" 0.788
"7489" "Classic t-statistic" "Lin" 0.136
"7490" "Classic t-statistic" "Lin" 0.07
"7491" "Classic t-statistic" "Lin" 0.214
"7492" "Classic t-statistic" "Lin" 0.294
"7493" "Classic t-statistic" "Lin" 0.084
"7494" "Classic t-statistic" "Lin" 0.408
"7495" "Classic t-statistic" "Lin" 0.852
"7496" "Classic t-statistic" "Lin" 0.344
"7497" "Classic t-statistic" "Lin" 0.236
"7498" "Classic t-statistic" "Lin" 0.246
"7499" "Classic t-statistic" "Lin" 0.53
"7500" "Classic t-statistic" "Lin" 0
"7501" "Classic t-statistic" "Lin" 0.842
"7502" "Classic t-statistic" "Lin" 0.3
"7503" "Classic t-statistic" "Lin" 0.362
"7504" "Classic t-statistic" "Lin" 0.476
"7505" "Classic t-statistic" "Lin" 0.464
"7506" "Classic t-statistic" "Lin" 0.566
"7507" "Classic t-statistic" "Lin" 0.24
"7508" "Classic t-statistic" "Lin" 0.476
"7509" "Classic t-statistic" "Lin" 0.72
"7510" "Classic t-statistic" "Lin" 0.376
"7511" "Classic t-statistic" "Lin" 0.974
"7512" "Classic t-statistic" "Lin" 0.228
"7513" "Classic t-statistic" "Lin" 0.59
"7514" "Classic t-statistic" "Lin" 0.598
"7515" "Classic t-statistic" "Lin" 0.902
"7516" "Classic t-statistic" "Lin" 0.086
"7517" "Classic t-statistic" "Lin" 0.294
"7518" "Classic t-statistic" "Lin" 0.224
"7519" "Classic t-statistic" "Lin" 0.45
"7520" "Classic t-statistic" "Lin" 0.388
"7521" "Classic t-statistic" "Lin" 0.692
"7522" "Classic t-statistic" "Lin" 0.058
"7523" "Classic t-statistic" "Lin" 0.596
"7524" "Classic t-statistic" "Lin" 0.1
"7525" "Classic t-statistic" "Lin" 0.146
"7526" "Classic t-statistic" "Lin" 0.236
"7527" "Classic t-statistic" "Lin" 0.422
"7528" "Classic t-statistic" "Lin" 0.302
"7529" "Classic t-statistic" "Lin" 0.96
"7530" "Classic t-statistic" "Lin" 0.164
"7531" "Classic t-statistic" "Lin" 0.714
"7532" "Classic t-statistic" "Lin" 0.14
"7533" "Classic t-statistic" "Lin" 0.42
"7534" "Classic t-statistic" "Lin" 0.124
"7535" "Classic t-statistic" "Lin" 0.378
"7536" "Classic t-statistic" "Lin" 0.602
"7537" "Classic t-statistic" "Lin" 0.598
"7538" "Classic t-statistic" "Lin" 0.908
"7539" "Classic t-statistic" "Lin" 0.844
"7540" "Classic t-statistic" "Lin" 0.058
"7541" "Classic t-statistic" "Lin" 0.284
"7542" "Classic t-statistic" "Lin" 0.038
"7543" "Classic t-statistic" "Lin" 0.328
"7544" "Classic t-statistic" "Lin" 0.07
"7545" "Classic t-statistic" "Lin" 0.034
"7546" "Classic t-statistic" "Lin" 0.362
"7547" "Classic t-statistic" "Lin" 0.912
"7548" "Classic t-statistic" "Lin" 0.442
"7549" "Classic t-statistic" "Lin" 0.25
"7550" "Classic t-statistic" "Lin" 0.078
"7551" "Classic t-statistic" "Lin" 0.806
"7552" "Classic t-statistic" "Lin" 0.536
"7553" "Classic t-statistic" "Lin" 0.19
"7554" "Classic t-statistic" "Lin" 0.654
"7555" "Classic t-statistic" "Lin" 0.492
"7556" "Classic t-statistic" "Lin" 0.052
"7557" "Classic t-statistic" "Lin" 0.944
"7558" "Classic t-statistic" "Lin" 0.596
"7559" "Classic t-statistic" "Lin" 0.894
"7560" "Classic t-statistic" "Lin" 0.178
"7561" "Classic t-statistic" "Lin" 0.15
"7562" "Classic t-statistic" "Lin" 0.888
"7563" "Classic t-statistic" "Lin" 0.25
"7564" "Classic t-statistic" "Lin" 0.136
"7565" "Classic t-statistic" "Lin" 0.206
"7566" "Classic t-statistic" "Lin" 0.442
"7567" "Classic t-statistic" "Lin" 0.652
"7568" "Classic t-statistic" "Lin" 0.688
"7569" "Classic t-statistic" "Lin" 0.056
"7570" "Classic t-statistic" "Lin" 0.464
"7571" "Classic t-statistic" "Lin" 0.286
"7572" "Classic t-statistic" "Lin" 0.922
"7573" "Classic t-statistic" "Lin" 0.072
"7574" "Classic t-statistic" "Lin" 0.004
"7575" "Classic t-statistic" "Lin" 0.026
"7576" "Classic t-statistic" "Lin" 0.862
"7577" "Classic t-statistic" "Lin" 0.098
"7578" "Classic t-statistic" "Lin" 0.29
"7579" "Classic t-statistic" "Lin" 0.1
"7580" "Classic t-statistic" "Lin" 0.162
"7581" "Classic t-statistic" "Lin" 0.128
"7582" "Classic t-statistic" "Lin" 0.622
"7583" "Classic t-statistic" "Lin" 0.04
"7584" "Classic t-statistic" "Lin" 0.634
"7585" "Classic t-statistic" "Lin" 0.296
"7586" "Classic t-statistic" "Lin" 0.082
"7587" "Classic t-statistic" "Lin" 0.742
"7588" "Classic t-statistic" "Lin" 0.682
"7589" "Classic t-statistic" "Lin" 0.174
"7590" "Classic t-statistic" "Lin" 0.318
"7591" "Classic t-statistic" "Lin" 0.3
"7592" "Classic t-statistic" "Lin" 0.54
"7593" "Classic t-statistic" "Lin" 0.294
"7594" "Classic t-statistic" "Lin" 0.27
"7595" "Classic t-statistic" "Lin" 0.594
"7596" "Classic t-statistic" "Lin" 0.784
"7597" "Classic t-statistic" "Lin" 0.61
"7598" "Classic t-statistic" "Lin" 0.292
"7599" "Classic t-statistic" "Lin" 0.416
"7600" "Classic t-statistic" "Lin" 0.686
"7601" "Classic t-statistic" "Lin" 0.222
"7602" "Classic t-statistic" "Lin" 0.984
"7603" "Classic t-statistic" "Lin" 0.858
"7604" "Classic t-statistic" "Lin" 0
"7605" "Classic t-statistic" "Lin" 0.014
"7606" "Classic t-statistic" "Lin" 0.376
"7607" "Classic t-statistic" "Lin" 0.38
"7608" "Classic t-statistic" "Lin" 0.202
"7609" "Classic t-statistic" "Lin" 0.934
"7610" "Classic t-statistic" "Lin" 0.004
"7611" "Classic t-statistic" "Lin" 0.084
"7612" "Classic t-statistic" "Lin" 0.726
"7613" "Classic t-statistic" "Lin" 0.286
"7614" "Classic t-statistic" "Lin" 0.838
"7615" "Classic t-statistic" "Lin" 0.24
"7616" "Classic t-statistic" "Lin" 0.752
"7617" "Classic t-statistic" "Lin" 0.024
"7618" "Classic t-statistic" "Lin" 0.152
"7619" "Classic t-statistic" "Lin" 0.01
"7620" "Classic t-statistic" "Lin" 0.076
"7621" "Classic t-statistic" "Lin" 0.784
"7622" "Classic t-statistic" "Lin" 0.124
"7623" "Classic t-statistic" "Lin" 0.002
"7624" "Classic t-statistic" "Lin" 0.306
"7625" "Classic t-statistic" "Lin" 0.32
"7626" "Classic t-statistic" "Lin" 0.358
"7627" "Classic t-statistic" "Lin" 0.002
"7628" "Classic t-statistic" "Lin" 0.664
"7629" "Classic t-statistic" "Lin" 0.462
"7630" "Classic t-statistic" "Lin" 0.17
"7631" "Classic t-statistic" "Lin" 0.478
"7632" "Classic t-statistic" "Lin" 0.36
"7633" "Classic t-statistic" "Lin" 0.004
"7634" "Classic t-statistic" "Lin" 0.666
"7635" "Classic t-statistic" "Lin" 0.326
"7636" "Classic t-statistic" "Lin" 0.008
"7637" "Classic t-statistic" "Lin" 0.724
"7638" "Classic t-statistic" "Lin" 0.208
"7639" "Classic t-statistic" "Lin" 0.076
"7640" "Classic t-statistic" "Lin" 0.264
"7641" "Classic t-statistic" "Lin" 0.456
"7642" "Classic t-statistic" "Lin" 0.354
"7643" "Classic t-statistic" "Lin" 0.576
"7644" "Classic t-statistic" "Lin" 0.83
"7645" "Classic t-statistic" "Lin" 0.792
"7646" "Classic t-statistic" "Lin" 0.032
"7647" "Classic t-statistic" "Lin" 0.472
"7648" "Classic t-statistic" "Lin" 0.184
"7649" "Classic t-statistic" "Lin" 0.934
"7650" "Classic t-statistic" "Lin" 0.086
"7651" "Classic t-statistic" "Lin" 0.702
"7652" "Classic t-statistic" "Lin" 0.77
"7653" "Classic t-statistic" "Lin" 0.08
"7654" "Classic t-statistic" "Lin" 0.32
"7655" "Classic t-statistic" "Lin" 0.014
"7656" "Classic t-statistic" "Lin" 0
"7657" "Classic t-statistic" "Lin" 0.308
"7658" "Classic t-statistic" "Lin" 0.46
"7659" "Classic t-statistic" "Lin" 0.278
"7660" "Classic t-statistic" "Lin" 0.43
"7661" "Classic t-statistic" "Lin" 0.35
"7662" "Classic t-statistic" "Lin" 0.324
"7663" "Classic t-statistic" "Lin" 0.19
"7664" "Classic t-statistic" "Lin" 0.148
"7665" "Classic t-statistic" "Lin" 0.236
"7666" "Classic t-statistic" "Lin" 0.11
"7667" "Classic t-statistic" "Lin" 0.42
"7668" "Classic t-statistic" "Lin" 0.272
"7669" "Classic t-statistic" "Lin" 0.052
"7670" "Classic t-statistic" "Lin" 0.106
"7671" "Classic t-statistic" "Lin" 0.764
"7672" "Classic t-statistic" "Lin" 0.02
"7673" "Classic t-statistic" "Lin" 0.416
"7674" "Classic t-statistic" "Lin" 0.192
"7675" "Classic t-statistic" "Lin" 0.93
"7676" "Classic t-statistic" "Lin" 0.794
"7677" "Classic t-statistic" "Lin" 0.99
"7678" "Classic t-statistic" "Lin" 0.052
"7679" "Classic t-statistic" "Lin" 0.828
"7680" "Classic t-statistic" "Lin" 0.11
"7681" "Classic t-statistic" "Lin" 0.872
"7682" "Classic t-statistic" "Lin" 0.102
"7683" "Classic t-statistic" "Lin" 0.064
"7684" "Classic t-statistic" "Lin" 0.132
"7685" "Classic t-statistic" "Lin" 0.332
"7686" "Classic t-statistic" "Lin" 0.944
"7687" "Classic t-statistic" "Lin" 0.192
"7688" "Classic t-statistic" "Lin" 0.544
"7689" "Classic t-statistic" "Lin" 0.212
"7690" "Classic t-statistic" "Lin" 0.086
"7691" "Classic t-statistic" "Lin" 0.816
"7692" "Classic t-statistic" "Lin" 0.596
"7693" "Classic t-statistic" "Lin" 0.842
"7694" "Classic t-statistic" "Lin" 0.362
"7695" "Classic t-statistic" "Lin" 0.194
"7696" "Classic t-statistic" "Lin" 0.394
"7697" "Classic t-statistic" "Lin" 0.078
"7698" "Classic t-statistic" "Lin" 0.232
"7699" "Classic t-statistic" "Lin" 0.256
"7700" "Classic t-statistic" "Lin" 0.992
"7701" "Classic t-statistic" "Lin" 0.898
"7702" "Classic t-statistic" "Lin" 0.114
"7703" "Classic t-statistic" "Lin" 0.69
"7704" "Classic t-statistic" "Lin" 0.124
"7705" "Classic t-statistic" "Lin" 0.334
"7706" "Classic t-statistic" "Lin" 0.688
"7707" "Classic t-statistic" "Lin" 0.064
"7708" "Classic t-statistic" "Lin" 0.952
"7709" "Classic t-statistic" "Lin" 0.152
"7710" "Classic t-statistic" "Lin" 0.074
"7711" "Classic t-statistic" "Lin" 0.714
"7712" "Classic t-statistic" "Lin" 0.11
"7713" "Classic t-statistic" "Lin" 0.156
"7714" "Classic t-statistic" "Lin" 0
"7715" "Classic t-statistic" "Lin" 0.184
"7716" "Classic t-statistic" "Lin" 0.23
"7717" "Classic t-statistic" "Lin" 0.708
"7718" "Classic t-statistic" "Lin" 0.002
"7719" "Classic t-statistic" "Lin" 0.204
"7720" "Classic t-statistic" "Lin" 0.35
"7721" "Classic t-statistic" "Lin" 0.02
"7722" "Classic t-statistic" "Lin" 0.052
"7723" "Classic t-statistic" "Lin" 0.76
"7724" "Classic t-statistic" "Lin" 0.084
"7725" "Classic t-statistic" "Lin" 0.204
"7726" "Classic t-statistic" "Lin" 0.102
"7727" "Classic t-statistic" "Lin" 0.53
"7728" "Classic t-statistic" "Lin" 0.406
"7729" "Classic t-statistic" "Lin" 0.066
"7730" "Classic t-statistic" "Lin" 0.324
"7731" "Classic t-statistic" "Lin" 0.138
"7732" "Classic t-statistic" "Lin" 0.334
"7733" "Classic t-statistic" "Lin" 0.57
"7734" "Classic t-statistic" "Lin" 0.128
"7735" "Classic t-statistic" "Lin" 0.164
"7736" "Classic t-statistic" "Lin" 0.368
"7737" "Classic t-statistic" "Lin" 0.816
"7738" "Classic t-statistic" "Lin" 0.282
"7739" "Classic t-statistic" "Lin" 0.882
"7740" "Classic t-statistic" "Lin" 0.978
"7741" "Classic t-statistic" "Lin" 0.918
"7742" "Classic t-statistic" "Lin" 0.382
"7743" "Classic t-statistic" "Lin" 0.188
"7744" "Classic t-statistic" "Lin" 0.86
"7745" "Classic t-statistic" "Lin" 0.214
"7746" "Classic t-statistic" "Lin" 0.162
"7747" "Classic t-statistic" "Lin" 0.288
"7748" "Classic t-statistic" "Lin" 0.048
"7749" "Classic t-statistic" "Lin" 0.62
"7750" "Classic t-statistic" "Lin" 0.13
"7751" "Classic t-statistic" "Lin" 0.028
"7752" "Classic t-statistic" "Lin" 0.032
"7753" "Classic t-statistic" "Lin" 0.892
"7754" "Classic t-statistic" "Lin" 0
"7755" "Classic t-statistic" "Lin" 0.53
"7756" "Classic t-statistic" "Lin" 0.468
"7757" "Classic t-statistic" "Lin" 0
"7758" "Classic t-statistic" "Lin" 0.024
"7759" "Classic t-statistic" "Lin" 0.626
"7760" "Classic t-statistic" "Lin" 0.262
"7761" "Classic t-statistic" "Lin" 0.18
"7762" "Classic t-statistic" "Lin" 0.072
"7763" "Classic t-statistic" "Lin" 0.008
"7764" "Classic t-statistic" "Lin" 0.17
"7765" "Classic t-statistic" "Lin" 0.012
"7766" "Classic t-statistic" "Lin" 0.846
"7767" "Classic t-statistic" "Lin" 0.624
"7768" "Classic t-statistic" "Lin" 0.85
"7769" "Classic t-statistic" "Lin" 0.016
"7770" "Classic t-statistic" "Lin" 0.382
"7771" "Classic t-statistic" "Lin" 0.802
"7772" "Classic t-statistic" "Lin" 0.436
"7773" "Classic t-statistic" "Lin" 0.652
"7774" "Classic t-statistic" "Lin" 0.28
"7775" "Classic t-statistic" "Lin" 0.346
"7776" "Classic t-statistic" "Lin" 0.89
"7777" "Classic t-statistic" "Lin" 0.216
"7778" "Classic t-statistic" "Lin" 0.984
"7779" "Classic t-statistic" "Lin" 0.644
"7780" "Classic t-statistic" "Lin" 0.558
"7781" "Classic t-statistic" "Lin" 0.13
"7782" "Classic t-statistic" "Lin" 0.048
"7783" "Classic t-statistic" "Lin" 0.972
"7784" "Classic t-statistic" "Lin" 0.76
"7785" "Classic t-statistic" "Lin" 0.846
"7786" "Classic t-statistic" "Lin" 0.146
"7787" "Classic t-statistic" "Lin" 0.422
"7788" "Classic t-statistic" "Lin" 0.038
"7789" "Classic t-statistic" "Lin" 0.75
"7790" "Classic t-statistic" "Lin" 0.91
"7791" "Classic t-statistic" "Lin" 0.206
"7792" "Classic t-statistic" "Lin" 0.218
"7793" "Classic t-statistic" "Lin" 0.71
"7794" "Classic t-statistic" "Lin" 0.086
"7795" "Classic t-statistic" "Lin" 0.278
"7796" "Classic t-statistic" "Lin" 0.304
"7797" "Classic t-statistic" "Lin" 0.944
"7798" "Classic t-statistic" "Lin" 0.064
"7799" "Classic t-statistic" "Lin" 0.742
"7800" "Classic t-statistic" "Lin" 0.662
"7801" "Classic t-statistic" "Lin" 0.414
"7802" "Classic t-statistic" "Lin" 0.368
"7803" "Classic t-statistic" "Lin" 0.688
"7804" "Classic t-statistic" "Lin" 0.042
"7805" "Classic t-statistic" "Lin" 0.026
"7806" "Classic t-statistic" "Lin" 0.73
"7807" "Classic t-statistic" "Lin" 0.572
"7808" "Classic t-statistic" "Lin" 0.554
"7809" "Classic t-statistic" "Lin" 0.7
"7810" "Classic t-statistic" "Lin" 0.11
"7811" "Classic t-statistic" "Lin" 0.002
"7812" "Classic t-statistic" "Lin" 0.134
"7813" "Classic t-statistic" "Lin" 0.038
"7814" "Classic t-statistic" "Lin" 0.042
"7815" "Classic t-statistic" "Lin" 0.186
"7816" "Classic t-statistic" "Lin" 0.32
"7817" "Classic t-statistic" "Lin" 0.904
"7818" "Classic t-statistic" "Lin" 0.958
"7819" "Classic t-statistic" "Lin" 0.186
"7820" "Classic t-statistic" "Lin" 0.694
"7821" "Classic t-statistic" "Lin" 0.092
"7822" "Classic t-statistic" "Lin" 0.278
"7823" "Classic t-statistic" "Lin" 0.658
"7824" "Classic t-statistic" "Lin" 0.612
"7825" "Classic t-statistic" "Lin" 0.35
"7826" "Classic t-statistic" "Lin" 0.63
"7827" "Classic t-statistic" "Lin" 0.192
"7828" "Classic t-statistic" "Lin" 0
"7829" "Classic t-statistic" "Lin" 0.034
"7830" "Classic t-statistic" "Lin" 0.422
"7831" "Classic t-statistic" "Lin" 0.11
"7832" "Classic t-statistic" "Lin" 0.472
"7833" "Classic t-statistic" "Lin" 0.274
"7834" "Classic t-statistic" "Lin" 0.276
"7835" "Classic t-statistic" "Lin" 0.028
"7836" "Classic t-statistic" "Lin" 0.978
"7837" "Classic t-statistic" "Lin" 0.084
"7838" "Classic t-statistic" "Lin" 0.748
"7839" "Classic t-statistic" "Lin" 0.156
"7840" "Classic t-statistic" "Lin" 0.93
"7841" "Classic t-statistic" "Lin" 0.32
"7842" "Classic t-statistic" "Lin" 0.578
"7843" "Classic t-statistic" "Lin" 0.344
"7844" "Classic t-statistic" "Lin" 0.862
"7845" "Classic t-statistic" "Lin" 0.084
"7846" "Classic t-statistic" "Lin" 0
"7847" "Classic t-statistic" "Lin" 0.892
"7848" "Classic t-statistic" "Lin" 0.512
"7849" "Classic t-statistic" "Lin" 0.7
"7850" "Classic t-statistic" "Lin" 0.838
"7851" "Classic t-statistic" "Lin" 0.224
"7852" "Classic t-statistic" "Lin" 0.896
"7853" "Classic t-statistic" "Lin" 0.596
"7854" "Classic t-statistic" "Lin" 0.946
"7855" "Classic t-statistic" "Lin" 0.496
"7856" "Classic t-statistic" "Lin" 0.496
"7857" "Classic t-statistic" "Lin" 0.766
"7858" "Classic t-statistic" "Lin" 0.694
"7859" "Classic t-statistic" "Lin" 0.346
"7860" "Classic t-statistic" "Lin" 0.036
"7861" "Classic t-statistic" "Lin" 0.054
"7862" "Classic t-statistic" "Lin" 0.202
"7863" "Classic t-statistic" "Lin" 0.07
"7864" "Classic t-statistic" "Lin" 0.668
"7865" "Classic t-statistic" "Lin" 0.434
"7866" "Classic t-statistic" "Lin" 0.524
"7867" "Classic t-statistic" "Lin" 0.944
"7868" "Classic t-statistic" "Lin" 0.176
"7869" "Classic t-statistic" "Lin" 0.098
"7870" "Classic t-statistic" "Lin" 0.076
"7871" "Classic t-statistic" "Lin" 0.624
"7872" "Classic t-statistic" "Lin" 0.436
"7873" "Classic t-statistic" "Lin" 0.446
"7874" "Classic t-statistic" "Lin" 0.032
"7875" "Classic t-statistic" "Lin" 0.338
"7876" "Classic t-statistic" "Lin" 0.708
"7877" "Classic t-statistic" "Lin" 0.886
"7878" "Classic t-statistic" "Lin" 0.106
"7879" "Classic t-statistic" "Lin" 0.398
"7880" "Classic t-statistic" "Lin" 0.012
"7881" "Classic t-statistic" "Lin" 0.002
"7882" "Classic t-statistic" "Lin" 0.108
"7883" "Classic t-statistic" "Lin" 0
"7884" "Classic t-statistic" "Lin" 0.658
"7885" "Classic t-statistic" "Lin" 0.918
"7886" "Classic t-statistic" "Lin" 0.118
"7887" "Classic t-statistic" "Lin" 0.514
"7888" "Classic t-statistic" "Lin" 0.396
"7889" "Classic t-statistic" "Lin" 0.01
"7890" "Classic t-statistic" "Lin" 0.166
"7891" "Classic t-statistic" "Lin" 0.082
"7892" "Classic t-statistic" "Lin" 0.902
"7893" "Classic t-statistic" "Lin" 0.808
"7894" "Classic t-statistic" "Lin" 0.27
"7895" "Classic t-statistic" "Lin" 0.21
"7896" "Classic t-statistic" "Lin" 0.576
"7897" "Classic t-statistic" "Lin" 0.192
"7898" "Classic t-statistic" "Lin" 0.674
"7899" "Classic t-statistic" "Lin" 0.428
"7900" "Classic t-statistic" "Lin" 0.074
"7901" "Classic t-statistic" "Lin" 0.396
"7902" "Classic t-statistic" "Lin" 0.594
"7903" "Classic t-statistic" "Lin" 0.016
"7904" "Classic t-statistic" "Lin" 0.852
"7905" "Classic t-statistic" "Lin" 0.9
"7906" "Classic t-statistic" "Lin" 0.568
"7907" "Classic t-statistic" "Lin" 0.826
"7908" "Classic t-statistic" "Lin" 0.996
"7909" "Classic t-statistic" "Lin" 0.714
"7910" "Classic t-statistic" "Lin" 0.016
"7911" "Classic t-statistic" "Lin" 0.208
"7912" "Classic t-statistic" "Lin" 0.12
"7913" "Classic t-statistic" "Lin" 0.8
"7914" "Classic t-statistic" "Lin" 0.454
"7915" "Classic t-statistic" "Lin" 0.11
"7916" "Classic t-statistic" "Lin" 0.118
"7917" "Classic t-statistic" "Lin" 0.412
"7918" "Classic t-statistic" "Lin" 0.578
"7919" "Classic t-statistic" "Lin" 0.01
"7920" "Classic t-statistic" "Lin" 0.216
"7921" "Classic t-statistic" "Lin" 0.858
"7922" "Classic t-statistic" "Lin" 0.012
"7923" "Classic t-statistic" "Lin" 0.168
"7924" "Classic t-statistic" "Lin" 0.734
"7925" "Classic t-statistic" "Lin" 0
"7926" "Classic t-statistic" "Lin" 0.532
"7927" "Classic t-statistic" "Lin" 0.8
"7928" "Classic t-statistic" "Lin" 0.796
"7929" "Classic t-statistic" "Lin" 0.842
"7930" "Classic t-statistic" "Lin" 0.148
"7931" "Classic t-statistic" "Lin" 0.568
"7932" "Classic t-statistic" "Lin" 0.698
"7933" "Classic t-statistic" "Lin" 0.77
"7934" "Classic t-statistic" "Lin" 0.822
"7935" "Classic t-statistic" "Lin" 0.05
"7936" "Classic t-statistic" "Lin" 0.806
"7937" "Classic t-statistic" "Lin" 0.04
"7938" "Classic t-statistic" "Lin" 0.448
"7939" "Classic t-statistic" "Lin" 0.372
"7940" "Classic t-statistic" "Lin" 0.02
"7941" "Classic t-statistic" "Lin" 0.95
"7942" "Classic t-statistic" "Lin" 0.056
"7943" "Classic t-statistic" "Lin" 0.692
"7944" "Classic t-statistic" "Lin" 0.074
"7945" "Classic t-statistic" "Lin" 0.382
"7946" "Classic t-statistic" "Lin" 0
"7947" "Classic t-statistic" "Lin" 0.784
"7948" "Classic t-statistic" "Lin" 0.052
"7949" "Classic t-statistic" "Lin" 0.06
"7950" "Classic t-statistic" "Lin" 0.888
"7951" "Classic t-statistic" "Lin" 0.186
"7952" "Classic t-statistic" "Lin" 0.378
"7953" "Classic t-statistic" "Lin" 0.068
"7954" "Classic t-statistic" "Lin" 0.84
"7955" "Classic t-statistic" "Lin" 0.518
"7956" "Classic t-statistic" "Lin" 0.24
"7957" "Classic t-statistic" "Lin" 0
"7958" "Classic t-statistic" "Lin" 0.196
"7959" "Classic t-statistic" "Lin" 0.088
"7960" "Classic t-statistic" "Lin" 0.388
"7961" "Classic t-statistic" "Lin" 0.132
"7962" "Classic t-statistic" "Lin" 0.238
"7963" "Classic t-statistic" "Lin" 0.25
"7964" "Classic t-statistic" "Lin" 0.026
"7965" "Classic t-statistic" "Lin" 0.026
"7966" "Classic t-statistic" "Lin" 0.622
"7967" "Classic t-statistic" "Lin" 0.02
"7968" "Classic t-statistic" "Lin" 0.552
"7969" "Classic t-statistic" "Lin" 0.214
"7970" "Classic t-statistic" "Lin" 0.588
"7971" "Classic t-statistic" "Lin" 0.482
"7972" "Classic t-statistic" "Lin" 0.2
"7973" "Classic t-statistic" "Lin" 0.692
"7974" "Classic t-statistic" "Lin" 0.662
"7975" "Classic t-statistic" "Lin" 0.758
"7976" "Classic t-statistic" "Lin" 0.134
"7977" "Classic t-statistic" "Lin" 0.106
"7978" "Classic t-statistic" "Lin" 0.012
"7979" "Classic t-statistic" "Lin" 0.004
"7980" "Classic t-statistic" "Lin" 0.536
"7981" "Classic t-statistic" "Lin" 0.292
"7982" "Classic t-statistic" "Lin" 0.256
"7983" "Classic t-statistic" "Lin" 0.28
"7984" "Classic t-statistic" "Lin" 0
"7985" "Classic t-statistic" "Lin" 0.912
"7986" "Classic t-statistic" "Lin" 0.332
"7987" "Classic t-statistic" "Lin" 0.916
"7988" "Classic t-statistic" "Lin" 0.018
"7989" "Classic t-statistic" "Lin" 0.886
"7990" "Classic t-statistic" "Lin" 0.208
"7991" "Classic t-statistic" "Lin" 0.882
"7992" "Classic t-statistic" "Lin" 0.62
"7993" "Classic t-statistic" "Lin" 0.604
"7994" "Classic t-statistic" "Lin" 0.598
"7995" "Classic t-statistic" "Lin" 0
"7996" "Classic t-statistic" "Lin" 0.734
"7997" "Classic t-statistic" "Lin" 0.57
"7998" "Classic t-statistic" "Lin" 0.738
"7999" "Classic t-statistic" "Lin" 0.038
"8000" "Classic t-statistic" "Lin" 0.916
"8001" "Robust t-statistic" "Lin" 0.576
"8002" "Robust t-statistic" "Lin" 0.222
"8003" "Robust t-statistic" "Lin" 0.748
"8004" "Robust t-statistic" "Lin" 0.274
"8005" "Robust t-statistic" "Lin" 0.456
"8006" "Robust t-statistic" "Lin" 0.552
"8007" "Robust t-statistic" "Lin" 0.53
"8008" "Robust t-statistic" "Lin" 0.98
"8009" "Robust t-statistic" "Lin" 0.79
"8010" "Robust t-statistic" "Lin" 0.212
"8011" "Robust t-statistic" "Lin" 0.33
"8012" "Robust t-statistic" "Lin" 0.918
"8013" "Robust t-statistic" "Lin" 0.112
"8014" "Robust t-statistic" "Lin" 0.95
"8015" "Robust t-statistic" "Lin" 0.018
"8016" "Robust t-statistic" "Lin" 0.506
"8017" "Robust t-statistic" "Lin" 0.932
"8018" "Robust t-statistic" "Lin" 0.554
"8019" "Robust t-statistic" "Lin" 0.952
"8020" "Robust t-statistic" "Lin" 0.72
"8021" "Robust t-statistic" "Lin" 0.924
"8022" "Robust t-statistic" "Lin" 0.938
"8023" "Robust t-statistic" "Lin" 0.206
"8024" "Robust t-statistic" "Lin" 0.692
"8025" "Robust t-statistic" "Lin" 0.046
"8026" "Robust t-statistic" "Lin" 0.98
"8027" "Robust t-statistic" "Lin" 0.84
"8028" "Robust t-statistic" "Lin" 0.12
"8029" "Robust t-statistic" "Lin" 0.832
"8030" "Robust t-statistic" "Lin" 0.526
"8031" "Robust t-statistic" "Lin" 0.638
"8032" "Robust t-statistic" "Lin" 0.786
"8033" "Robust t-statistic" "Lin" 0.47
"8034" "Robust t-statistic" "Lin" 0.19
"8035" "Robust t-statistic" "Lin" 0.05
"8036" "Robust t-statistic" "Lin" 0.076
"8037" "Robust t-statistic" "Lin" 0.824
"8038" "Robust t-statistic" "Lin" 0.74
"8039" "Robust t-statistic" "Lin" 0.002
"8040" "Robust t-statistic" "Lin" 0.89
"8041" "Robust t-statistic" "Lin" 0.322
"8042" "Robust t-statistic" "Lin" 0.41
"8043" "Robust t-statistic" "Lin" 0.51
"8044" "Robust t-statistic" "Lin" 0.748
"8045" "Robust t-statistic" "Lin" 0.46
"8046" "Robust t-statistic" "Lin" 0.852
"8047" "Robust t-statistic" "Lin" 0.79
"8048" "Robust t-statistic" "Lin" 0.298
"8049" "Robust t-statistic" "Lin" 0.852
"8050" "Robust t-statistic" "Lin" 0.754
"8051" "Robust t-statistic" "Lin" 0.63
"8052" "Robust t-statistic" "Lin" 0.684
"8053" "Robust t-statistic" "Lin" 0.514
"8054" "Robust t-statistic" "Lin" 0.516
"8055" "Robust t-statistic" "Lin" 0.926
"8056" "Robust t-statistic" "Lin" 0.818
"8057" "Robust t-statistic" "Lin" 0.44
"8058" "Robust t-statistic" "Lin" 0.738
"8059" "Robust t-statistic" "Lin" 0.352
"8060" "Robust t-statistic" "Lin" 0.718
"8061" "Robust t-statistic" "Lin" 0.676
"8062" "Robust t-statistic" "Lin" 0.766
"8063" "Robust t-statistic" "Lin" 0.252
"8064" "Robust t-statistic" "Lin" 0.512
"8065" "Robust t-statistic" "Lin" 0.722
"8066" "Robust t-statistic" "Lin" 0.626
"8067" "Robust t-statistic" "Lin" 0.954
"8068" "Robust t-statistic" "Lin" 0.596
"8069" "Robust t-statistic" "Lin" 0.066
"8070" "Robust t-statistic" "Lin" 0.662
"8071" "Robust t-statistic" "Lin" 0.836
"8072" "Robust t-statistic" "Lin" 0.688
"8073" "Robust t-statistic" "Lin" 0.588
"8074" "Robust t-statistic" "Lin" 0.266
"8075" "Robust t-statistic" "Lin" 0.136
"8076" "Robust t-statistic" "Lin" 0.71
"8077" "Robust t-statistic" "Lin" 0.622
"8078" "Robust t-statistic" "Lin" 0.332
"8079" "Robust t-statistic" "Lin" 0.228
"8080" "Robust t-statistic" "Lin" 0.074
"8081" "Robust t-statistic" "Lin" 0.282
"8082" "Robust t-statistic" "Lin" 0.432
"8083" "Robust t-statistic" "Lin" 0.168
"8084" "Robust t-statistic" "Lin" 0.796
"8085" "Robust t-statistic" "Lin" 0.32
"8086" "Robust t-statistic" "Lin" 0.436
"8087" "Robust t-statistic" "Lin" 0.962
"8088" "Robust t-statistic" "Lin" 0.738
"8089" "Robust t-statistic" "Lin" 0.112
"8090" "Robust t-statistic" "Lin" 0.61
"8091" "Robust t-statistic" "Lin" 0.05
"8092" "Robust t-statistic" "Lin" 0.824
"8093" "Robust t-statistic" "Lin" 0.766
"8094" "Robust t-statistic" "Lin" 0.856
"8095" "Robust t-statistic" "Lin" 0.4
"8096" "Robust t-statistic" "Lin" 0.092
"8097" "Robust t-statistic" "Lin" 0.208
"8098" "Robust t-statistic" "Lin" 0.454
"8099" "Robust t-statistic" "Lin" 0.73
"8100" "Robust t-statistic" "Lin" 0.628
"8101" "Robust t-statistic" "Lin" 0.144
"8102" "Robust t-statistic" "Lin" 0.114
"8103" "Robust t-statistic" "Lin" 0.14
"8104" "Robust t-statistic" "Lin" 0.496
"8105" "Robust t-statistic" "Lin" 0.45
"8106" "Robust t-statistic" "Lin" 0.818
"8107" "Robust t-statistic" "Lin" 0.804
"8108" "Robust t-statistic" "Lin" 0.772
"8109" "Robust t-statistic" "Lin" 0.21
"8110" "Robust t-statistic" "Lin" 0.618
"8111" "Robust t-statistic" "Lin" 0.764
"8112" "Robust t-statistic" "Lin" 0.156
"8113" "Robust t-statistic" "Lin" 0.978
"8114" "Robust t-statistic" "Lin" 0.54
"8115" "Robust t-statistic" "Lin" 0.128
"8116" "Robust t-statistic" "Lin" 0.712
"8117" "Robust t-statistic" "Lin" 0.14
"8118" "Robust t-statistic" "Lin" 0.55
"8119" "Robust t-statistic" "Lin" 0.954
"8120" "Robust t-statistic" "Lin" 0.744
"8121" "Robust t-statistic" "Lin" 0.234
"8122" "Robust t-statistic" "Lin" 0.36
"8123" "Robust t-statistic" "Lin" 0.022
"8124" "Robust t-statistic" "Lin" 0.898
"8125" "Robust t-statistic" "Lin" 0.968
"8126" "Robust t-statistic" "Lin" 0.984
"8127" "Robust t-statistic" "Lin" 0.484
"8128" "Robust t-statistic" "Lin" 0.386
"8129" "Robust t-statistic" "Lin" 0.92
"8130" "Robust t-statistic" "Lin" 0.132
"8131" "Robust t-statistic" "Lin" 0.216
"8132" "Robust t-statistic" "Lin" 0.26
"8133" "Robust t-statistic" "Lin" 0.506
"8134" "Robust t-statistic" "Lin" 0.6
"8135" "Robust t-statistic" "Lin" 0.82
"8136" "Robust t-statistic" "Lin" 0.508
"8137" "Robust t-statistic" "Lin" 0.114
"8138" "Robust t-statistic" "Lin" 0.23
"8139" "Robust t-statistic" "Lin" 0.434
"8140" "Robust t-statistic" "Lin" 0.434
"8141" "Robust t-statistic" "Lin" 0.632
"8142" "Robust t-statistic" "Lin" 0.674
"8143" "Robust t-statistic" "Lin" 0.604
"8144" "Robust t-statistic" "Lin" 0.628
"8145" "Robust t-statistic" "Lin" 0.144
"8146" "Robust t-statistic" "Lin" 0.35
"8147" "Robust t-statistic" "Lin" 0.31
"8148" "Robust t-statistic" "Lin" 0.5
"8149" "Robust t-statistic" "Lin" 0.234
"8150" "Robust t-statistic" "Lin" 0.2
"8151" "Robust t-statistic" "Lin" 0.164
"8152" "Robust t-statistic" "Lin" 0.084
"8153" "Robust t-statistic" "Lin" 0.112
"8154" "Robust t-statistic" "Lin" 0.768
"8155" "Robust t-statistic" "Lin" 0.054
"8156" "Robust t-statistic" "Lin" 0.54
"8157" "Robust t-statistic" "Lin" 0.412
"8158" "Robust t-statistic" "Lin" 0.392
"8159" "Robust t-statistic" "Lin" 0.33
"8160" "Robust t-statistic" "Lin" 0.95
"8161" "Robust t-statistic" "Lin" 0.992
"8162" "Robust t-statistic" "Lin" 0.802
"8163" "Robust t-statistic" "Lin" 0.232
"8164" "Robust t-statistic" "Lin" 0.998
"8165" "Robust t-statistic" "Lin" 0.912
"8166" "Robust t-statistic" "Lin" 0.55
"8167" "Robust t-statistic" "Lin" 0.776
"8168" "Robust t-statistic" "Lin" 0.85
"8169" "Robust t-statistic" "Lin" 0.198
"8170" "Robust t-statistic" "Lin" 0.352
"8171" "Robust t-statistic" "Lin" 0.836
"8172" "Robust t-statistic" "Lin" 0.8
"8173" "Robust t-statistic" "Lin" 0.956
"8174" "Robust t-statistic" "Lin" 0.98
"8175" "Robust t-statistic" "Lin" 0.802
"8176" "Robust t-statistic" "Lin" 0.196
"8177" "Robust t-statistic" "Lin" 0.64
"8178" "Robust t-statistic" "Lin" 0.292
"8179" "Robust t-statistic" "Lin" 0.708
"8180" "Robust t-statistic" "Lin" 0.474
"8181" "Robust t-statistic" "Lin" 0.048
"8182" "Robust t-statistic" "Lin" 0.89
"8183" "Robust t-statistic" "Lin" 0.356
"8184" "Robust t-statistic" "Lin" 0.694
"8185" "Robust t-statistic" "Lin" 0.028
"8186" "Robust t-statistic" "Lin" 0.252
"8187" "Robust t-statistic" "Lin" 0.664
"8188" "Robust t-statistic" "Lin" 0.98
"8189" "Robust t-statistic" "Lin" 0.15
"8190" "Robust t-statistic" "Lin" 0.968
"8191" "Robust t-statistic" "Lin" 0.556
"8192" "Robust t-statistic" "Lin" 0.522
"8193" "Robust t-statistic" "Lin" 0.456
"8194" "Robust t-statistic" "Lin" 0.314
"8195" "Robust t-statistic" "Lin" 0.64
"8196" "Robust t-statistic" "Lin" 0.21
"8197" "Robust t-statistic" "Lin" 0.702
"8198" "Robust t-statistic" "Lin" 0.912
"8199" "Robust t-statistic" "Lin" 0.194
"8200" "Robust t-statistic" "Lin" 0.336
"8201" "Robust t-statistic" "Lin" 0.502
"8202" "Robust t-statistic" "Lin" 0.546
"8203" "Robust t-statistic" "Lin" 0.664
"8204" "Robust t-statistic" "Lin" 0.732
"8205" "Robust t-statistic" "Lin" 0.746
"8206" "Robust t-statistic" "Lin" 0.122
"8207" "Robust t-statistic" "Lin" 0.636
"8208" "Robust t-statistic" "Lin" 0.99
"8209" "Robust t-statistic" "Lin" 0.13
"8210" "Robust t-statistic" "Lin" 0.74
"8211" "Robust t-statistic" "Lin" 0.85
"8212" "Robust t-statistic" "Lin" 0.624
"8213" "Robust t-statistic" "Lin" 0.528
"8214" "Robust t-statistic" "Lin" 0.514
"8215" "Robust t-statistic" "Lin" 0.276
"8216" "Robust t-statistic" "Lin" 0.764
"8217" "Robust t-statistic" "Lin" 0.306
"8218" "Robust t-statistic" "Lin" 0.278
"8219" "Robust t-statistic" "Lin" 0.762
"8220" "Robust t-statistic" "Lin" 0.438
"8221" "Robust t-statistic" "Lin" 0.622
"8222" "Robust t-statistic" "Lin" 0.592
"8223" "Robust t-statistic" "Lin" 0.944
"8224" "Robust t-statistic" "Lin" 0.944
"8225" "Robust t-statistic" "Lin" 0.366
"8226" "Robust t-statistic" "Lin" 0.992
"8227" "Robust t-statistic" "Lin" 0.744
"8228" "Robust t-statistic" "Lin" 0.83
"8229" "Robust t-statistic" "Lin" 0.914
"8230" "Robust t-statistic" "Lin" 0.26
"8231" "Robust t-statistic" "Lin" 0.818
"8232" "Robust t-statistic" "Lin" 0.908
"8233" "Robust t-statistic" "Lin" 0.762
"8234" "Robust t-statistic" "Lin" 0.182
"8235" "Robust t-statistic" "Lin" 0.644
"8236" "Robust t-statistic" "Lin" 0.512
"8237" "Robust t-statistic" "Lin" 0.816
"8238" "Robust t-statistic" "Lin" 0.064
"8239" "Robust t-statistic" "Lin" 0.886
"8240" "Robust t-statistic" "Lin" 0.142
"8241" "Robust t-statistic" "Lin" 0.438
"8242" "Robust t-statistic" "Lin" 0.378
"8243" "Robust t-statistic" "Lin" 0.772
"8244" "Robust t-statistic" "Lin" 0.444
"8245" "Robust t-statistic" "Lin" 0.79
"8246" "Robust t-statistic" "Lin" 0.67
"8247" "Robust t-statistic" "Lin" 0.08
"8248" "Robust t-statistic" "Lin" 0.814
"8249" "Robust t-statistic" "Lin" 0.284
"8250" "Robust t-statistic" "Lin" 0.974
"8251" "Robust t-statistic" "Lin" 0.512
"8252" "Robust t-statistic" "Lin" 0.556
"8253" "Robust t-statistic" "Lin" 0.182
"8254" "Robust t-statistic" "Lin" 0.014
"8255" "Robust t-statistic" "Lin" 0.028
"8256" "Robust t-statistic" "Lin" 0.938
"8257" "Robust t-statistic" "Lin" 0.986
"8258" "Robust t-statistic" "Lin" 0.792
"8259" "Robust t-statistic" "Lin" 0.76
"8260" "Robust t-statistic" "Lin" 0.662
"8261" "Robust t-statistic" "Lin" 0.338
"8262" "Robust t-statistic" "Lin" 0.252
"8263" "Robust t-statistic" "Lin" 0.918
"8264" "Robust t-statistic" "Lin" 0.086
"8265" "Robust t-statistic" "Lin" 0.582
"8266" "Robust t-statistic" "Lin" 0.172
"8267" "Robust t-statistic" "Lin" 0.394
"8268" "Robust t-statistic" "Lin" 0.854
"8269" "Robust t-statistic" "Lin" 0.922
"8270" "Robust t-statistic" "Lin" 0.958
"8271" "Robust t-statistic" "Lin" 0.752
"8272" "Robust t-statistic" "Lin" 0.432
"8273" "Robust t-statistic" "Lin" 0.28
"8274" "Robust t-statistic" "Lin" 0.52
"8275" "Robust t-statistic" "Lin" 0.166
"8276" "Robust t-statistic" "Lin" 0.914
"8277" "Robust t-statistic" "Lin" 0.52
"8278" "Robust t-statistic" "Lin" 0.862
"8279" "Robust t-statistic" "Lin" 0.198
"8280" "Robust t-statistic" "Lin" 0.842
"8281" "Robust t-statistic" "Lin" 0.692
"8282" "Robust t-statistic" "Lin" 0.37
"8283" "Robust t-statistic" "Lin" 0.54
"8284" "Robust t-statistic" "Lin" 0.482
"8285" "Robust t-statistic" "Lin" 0.674
"8286" "Robust t-statistic" "Lin" 0.046
"8287" "Robust t-statistic" "Lin" 0.92
"8288" "Robust t-statistic" "Lin" 0.232
"8289" "Robust t-statistic" "Lin" 0.194
"8290" "Robust t-statistic" "Lin" 0.984
"8291" "Robust t-statistic" "Lin" 0.956
"8292" "Robust t-statistic" "Lin" 0.684
"8293" "Robust t-statistic" "Lin" 0.084
"8294" "Robust t-statistic" "Lin" 0.32
"8295" "Robust t-statistic" "Lin" 0.38
"8296" "Robust t-statistic" "Lin" 0.426
"8297" "Robust t-statistic" "Lin" 0.878
"8298" "Robust t-statistic" "Lin" 0.114
"8299" "Robust t-statistic" "Lin" 0.254
"8300" "Robust t-statistic" "Lin" 0.406
"8301" "Robust t-statistic" "Lin" 0.706
"8302" "Robust t-statistic" "Lin" 0.814
"8303" "Robust t-statistic" "Lin" 0.572
"8304" "Robust t-statistic" "Lin" 0.672
"8305" "Robust t-statistic" "Lin" 0.788
"8306" "Robust t-statistic" "Lin" 0.18
"8307" "Robust t-statistic" "Lin" 0.588
"8308" "Robust t-statistic" "Lin" 0.078
"8309" "Robust t-statistic" "Lin" 0.994
"8310" "Robust t-statistic" "Lin" 0.31
"8311" "Robust t-statistic" "Lin" 0.68
"8312" "Robust t-statistic" "Lin" 0.814
"8313" "Robust t-statistic" "Lin" 0.7
"8314" "Robust t-statistic" "Lin" 0.99
"8315" "Robust t-statistic" "Lin" 0.706
"8316" "Robust t-statistic" "Lin" 0.958
"8317" "Robust t-statistic" "Lin" 0.364
"8318" "Robust t-statistic" "Lin" 0.598
"8319" "Robust t-statistic" "Lin" 0.128
"8320" "Robust t-statistic" "Lin" 0.258
"8321" "Robust t-statistic" "Lin" 0.288
"8322" "Robust t-statistic" "Lin" 0.67
"8323" "Robust t-statistic" "Lin" 0.016
"8324" "Robust t-statistic" "Lin" 0.686
"8325" "Robust t-statistic" "Lin" 0.57
"8326" "Robust t-statistic" "Lin" 0.33
"8327" "Robust t-statistic" "Lin" 0.814
"8328" "Robust t-statistic" "Lin" 0.868
"8329" "Robust t-statistic" "Lin" 0.5
"8330" "Robust t-statistic" "Lin" 0.822
"8331" "Robust t-statistic" "Lin" 0.636
"8332" "Robust t-statistic" "Lin" 0.386
"8333" "Robust t-statistic" "Lin" 0.792
"8334" "Robust t-statistic" "Lin" 0.63
"8335" "Robust t-statistic" "Lin" 0.148
"8336" "Robust t-statistic" "Lin" 0.994
"8337" "Robust t-statistic" "Lin" 0.53
"8338" "Robust t-statistic" "Lin" 0.128
"8339" "Robust t-statistic" "Lin" 0.326
"8340" "Robust t-statistic" "Lin" 0.518
"8341" "Robust t-statistic" "Lin" 0.988
"8342" "Robust t-statistic" "Lin" 0.674
"8343" "Robust t-statistic" "Lin" 0.34
"8344" "Robust t-statistic" "Lin" 0.53
"8345" "Robust t-statistic" "Lin" 0.69
"8346" "Robust t-statistic" "Lin" 0.942
"8347" "Robust t-statistic" "Lin" 0.78
"8348" "Robust t-statistic" "Lin" 0.812
"8349" "Robust t-statistic" "Lin" 0.988
"8350" "Robust t-statistic" "Lin" 0.476
"8351" "Robust t-statistic" "Lin" 0.696
"8352" "Robust t-statistic" "Lin" 0.78
"8353" "Robust t-statistic" "Lin" 0.796
"8354" "Robust t-statistic" "Lin" 0.712
"8355" "Robust t-statistic" "Lin" 0.574
"8356" "Robust t-statistic" "Lin" 0.198
"8357" "Robust t-statistic" "Lin" 0.034
"8358" "Robust t-statistic" "Lin" 0.374
"8359" "Robust t-statistic" "Lin" 0.784
"8360" "Robust t-statistic" "Lin" 0.532
"8361" "Robust t-statistic" "Lin" 0.466
"8362" "Robust t-statistic" "Lin" 0.43
"8363" "Robust t-statistic" "Lin" 0.018
"8364" "Robust t-statistic" "Lin" 0.54
"8365" "Robust t-statistic" "Lin" 0.514
"8366" "Robust t-statistic" "Lin" 0.238
"8367" "Robust t-statistic" "Lin" 0.322
"8368" "Robust t-statistic" "Lin" 0.552
"8369" "Robust t-statistic" "Lin" 0.788
"8370" "Robust t-statistic" "Lin" 0.86
"8371" "Robust t-statistic" "Lin" 0.15
"8372" "Robust t-statistic" "Lin" 0.352
"8373" "Robust t-statistic" "Lin" 0.788
"8374" "Robust t-statistic" "Lin" 0.09
"8375" "Robust t-statistic" "Lin" 0.722
"8376" "Robust t-statistic" "Lin" 0.84
"8377" "Robust t-statistic" "Lin" 0.082
"8378" "Robust t-statistic" "Lin" 0.352
"8379" "Robust t-statistic" "Lin" 0.63
"8380" "Robust t-statistic" "Lin" 0.85
"8381" "Robust t-statistic" "Lin" 0.108
"8382" "Robust t-statistic" "Lin" 0.902
"8383" "Robust t-statistic" "Lin" 0.104
"8384" "Robust t-statistic" "Lin" 0.75
"8385" "Robust t-statistic" "Lin" 0.444
"8386" "Robust t-statistic" "Lin" 0.91
"8387" "Robust t-statistic" "Lin" 0.926
"8388" "Robust t-statistic" "Lin" 0.396
"8389" "Robust t-statistic" "Lin" 0.176
"8390" "Robust t-statistic" "Lin" 0.38
"8391" "Robust t-statistic" "Lin" 0.296
"8392" "Robust t-statistic" "Lin" 0.32
"8393" "Robust t-statistic" "Lin" 0.892
"8394" "Robust t-statistic" "Lin" 0.624
"8395" "Robust t-statistic" "Lin" 0.996
"8396" "Robust t-statistic" "Lin" 0.35
"8397" "Robust t-statistic" "Lin" 0.776
"8398" "Robust t-statistic" "Lin" 0.698
"8399" "Robust t-statistic" "Lin" 0.992
"8400" "Robust t-statistic" "Lin" 0.422
"8401" "Robust t-statistic" "Lin" 0.534
"8402" "Robust t-statistic" "Lin" 0.064
"8403" "Robust t-statistic" "Lin" 0.88
"8404" "Robust t-statistic" "Lin" 0.42
"8405" "Robust t-statistic" "Lin" 0.508
"8406" "Robust t-statistic" "Lin" 0.408
"8407" "Robust t-statistic" "Lin" 0.556
"8408" "Robust t-statistic" "Lin" 0.406
"8409" "Robust t-statistic" "Lin" 0.726
"8410" "Robust t-statistic" "Lin" 0.824
"8411" "Robust t-statistic" "Lin" 0.226
"8412" "Robust t-statistic" "Lin" 0.68
"8413" "Robust t-statistic" "Lin" 0.958
"8414" "Robust t-statistic" "Lin" 0.798
"8415" "Robust t-statistic" "Lin" 0.864
"8416" "Robust t-statistic" "Lin" 0.628
"8417" "Robust t-statistic" "Lin" 0.384
"8418" "Robust t-statistic" "Lin" 0.404
"8419" "Robust t-statistic" "Lin" 0.812
"8420" "Robust t-statistic" "Lin" 0.76
"8421" "Robust t-statistic" "Lin" 0.582
"8422" "Robust t-statistic" "Lin" 0.85
"8423" "Robust t-statistic" "Lin" 0.514
"8424" "Robust t-statistic" "Lin" 0.93
"8425" "Robust t-statistic" "Lin" 0.228
"8426" "Robust t-statistic" "Lin" 0.018
"8427" "Robust t-statistic" "Lin" 0.14
"8428" "Robust t-statistic" "Lin" 0.14
"8429" "Robust t-statistic" "Lin" 0.428
"8430" "Robust t-statistic" "Lin" 0.99
"8431" "Robust t-statistic" "Lin" 0.822
"8432" "Robust t-statistic" "Lin" 0.834
"8433" "Robust t-statistic" "Lin" 0.272
"8434" "Robust t-statistic" "Lin" 0.78
"8435" "Robust t-statistic" "Lin" 0.118
"8436" "Robust t-statistic" "Lin" 0.62
"8437" "Robust t-statistic" "Lin" 0.934
"8438" "Robust t-statistic" "Lin" 0.374
"8439" "Robust t-statistic" "Lin" 0.228
"8440" "Robust t-statistic" "Lin" 0.286
"8441" "Robust t-statistic" "Lin" 0.758
"8442" "Robust t-statistic" "Lin" 0.86
"8443" "Robust t-statistic" "Lin" 0.964
"8444" "Robust t-statistic" "Lin" 0.816
"8445" "Robust t-statistic" "Lin" 0.628
"8446" "Robust t-statistic" "Lin" 0.842
"8447" "Robust t-statistic" "Lin" 0.862
"8448" "Robust t-statistic" "Lin" 0.304
"8449" "Robust t-statistic" "Lin" 0.484
"8450" "Robust t-statistic" "Lin" 0.814
"8451" "Robust t-statistic" "Lin" 0.352
"8452" "Robust t-statistic" "Lin" 0.178
"8453" "Robust t-statistic" "Lin" 0.592
"8454" "Robust t-statistic" "Lin" 0.668
"8455" "Robust t-statistic" "Lin" 0.54
"8456" "Robust t-statistic" "Lin" 0.656
"8457" "Robust t-statistic" "Lin" 0.742
"8458" "Robust t-statistic" "Lin" 0.956
"8459" "Robust t-statistic" "Lin" 0.302
"8460" "Robust t-statistic" "Lin" 0.644
"8461" "Robust t-statistic" "Lin" 0.692
"8462" "Robust t-statistic" "Lin" 0.618
"8463" "Robust t-statistic" "Lin" 0.238
"8464" "Robust t-statistic" "Lin" 0.308
"8465" "Robust t-statistic" "Lin" 0.228
"8466" "Robust t-statistic" "Lin" 0.02
"8467" "Robust t-statistic" "Lin" 0.53
"8468" "Robust t-statistic" "Lin" 0.834
"8469" "Robust t-statistic" "Lin" 0.9
"8470" "Robust t-statistic" "Lin" 0.834
"8471" "Robust t-statistic" "Lin" 0.436
"8472" "Robust t-statistic" "Lin" 0.964
"8473" "Robust t-statistic" "Lin" 0.644
"8474" "Robust t-statistic" "Lin" 0.758
"8475" "Robust t-statistic" "Lin" 0.118
"8476" "Robust t-statistic" "Lin" 0.956
"8477" "Robust t-statistic" "Lin" 0.968
"8478" "Robust t-statistic" "Lin" 0.49
"8479" "Robust t-statistic" "Lin" 0.062
"8480" "Robust t-statistic" "Lin" 0.172
"8481" "Robust t-statistic" "Lin" 0.786
"8482" "Robust t-statistic" "Lin" 0.68
"8483" "Robust t-statistic" "Lin" 0.088
"8484" "Robust t-statistic" "Lin" 0.072
"8485" "Robust t-statistic" "Lin" 0.574
"8486" "Robust t-statistic" "Lin" 0.284
"8487" "Robust t-statistic" "Lin" 0.536
"8488" "Robust t-statistic" "Lin" 0.864
"8489" "Robust t-statistic" "Lin" 0.456
"8490" "Robust t-statistic" "Lin" 0.228
"8491" "Robust t-statistic" "Lin" 0.382
"8492" "Robust t-statistic" "Lin" 0.354
"8493" "Robust t-statistic" "Lin" 0.254
"8494" "Robust t-statistic" "Lin" 0.636
"8495" "Robust t-statistic" "Lin" 0.902
"8496" "Robust t-statistic" "Lin" 0.5
"8497" "Robust t-statistic" "Lin" 0.496
"8498" "Robust t-statistic" "Lin" 0.356
"8499" "Robust t-statistic" "Lin" 0.704
"8500" "Robust t-statistic" "Lin" 0.026
"8501" "Robust t-statistic" "Lin" 0.916
"8502" "Robust t-statistic" "Lin" 0.5
"8503" "Robust t-statistic" "Lin" 0.566
"8504" "Robust t-statistic" "Lin" 0.65
"8505" "Robust t-statistic" "Lin" 0.62
"8506" "Robust t-statistic" "Lin" 0.724
"8507" "Robust t-statistic" "Lin" 0.46
"8508" "Robust t-statistic" "Lin" 0.684
"8509" "Robust t-statistic" "Lin" 0.834
"8510" "Robust t-statistic" "Lin" 0.632
"8511" "Robust t-statistic" "Lin" 0.98
"8512" "Robust t-statistic" "Lin" 0.506
"8513" "Robust t-statistic" "Lin" 0.756
"8514" "Robust t-statistic" "Lin" 0.716
"8515" "Robust t-statistic" "Lin" 0.94
"8516" "Robust t-statistic" "Lin" 0.316
"8517" "Robust t-statistic" "Lin" 0.528
"8518" "Robust t-statistic" "Lin" 0.486
"8519" "Robust t-statistic" "Lin" 0.686
"8520" "Robust t-statistic" "Lin" 0.598
"8521" "Robust t-statistic" "Lin" 0.802
"8522" "Robust t-statistic" "Lin" 0.206
"8523" "Robust t-statistic" "Lin" 0.8
"8524" "Robust t-statistic" "Lin" 0.328
"8525" "Robust t-statistic" "Lin" 0.366
"8526" "Robust t-statistic" "Lin" 0.516
"8527" "Robust t-statistic" "Lin" 0.59
"8528" "Robust t-statistic" "Lin" 0.494
"8529" "Robust t-statistic" "Lin" 0.968
"8530" "Robust t-statistic" "Lin" 0.392
"8531" "Robust t-statistic" "Lin" 0.828
"8532" "Robust t-statistic" "Lin" 0.318
"8533" "Robust t-statistic" "Lin" 0.538
"8534" "Robust t-statistic" "Lin" 0.268
"8535" "Robust t-statistic" "Lin" 0.696
"8536" "Robust t-statistic" "Lin" 0.738
"8537" "Robust t-statistic" "Lin" 0.71
"8538" "Robust t-statistic" "Lin" 0.94
"8539" "Robust t-statistic" "Lin" 0.926
"8540" "Robust t-statistic" "Lin" 0.28
"8541" "Robust t-statistic" "Lin" 0.52
"8542" "Robust t-statistic" "Lin" 0.142
"8543" "Robust t-statistic" "Lin" 0.51
"8544" "Robust t-statistic" "Lin" 0.128
"8545" "Robust t-statistic" "Lin" 0.218
"8546" "Robust t-statistic" "Lin" 0.652
"8547" "Robust t-statistic" "Lin" 0.934
"8548" "Robust t-statistic" "Lin" 0.566
"8549" "Robust t-statistic" "Lin" 0.43
"8550" "Robust t-statistic" "Lin" 0.254
"8551" "Robust t-statistic" "Lin" 0.882
"8552" "Robust t-statistic" "Lin" 0.662
"8553" "Robust t-statistic" "Lin" 0.336
"8554" "Robust t-statistic" "Lin" 0.758
"8555" "Robust t-statistic" "Lin" 0.676
"8556" "Robust t-statistic" "Lin" 0.23
"8557" "Robust t-statistic" "Lin" 0.96
"8558" "Robust t-statistic" "Lin" 0.78
"8559" "Robust t-statistic" "Lin" 0.944
"8560" "Robust t-statistic" "Lin" 0.438
"8561" "Robust t-statistic" "Lin" 0.47
"8562" "Robust t-statistic" "Lin" 0.91
"8563" "Robust t-statistic" "Lin" 0.542
"8564" "Robust t-statistic" "Lin" 0.346
"8565" "Robust t-statistic" "Lin" 0.408
"8566" "Robust t-statistic" "Lin" 0.626
"8567" "Robust t-statistic" "Lin" 0.768
"8568" "Robust t-statistic" "Lin" 0.804
"8569" "Robust t-statistic" "Lin" 0.222
"8570" "Robust t-statistic" "Lin" 0.628
"8571" "Robust t-statistic" "Lin" 0.538
"8572" "Robust t-statistic" "Lin" 0.95
"8573" "Robust t-statistic" "Lin" 0.214
"8574" "Robust t-statistic" "Lin" 0.064
"8575" "Robust t-statistic" "Lin" 0.12
"8576" "Robust t-statistic" "Lin" 0.908
"8577" "Robust t-statistic" "Lin" 0.352
"8578" "Robust t-statistic" "Lin" 0.508
"8579" "Robust t-statistic" "Lin" 0.268
"8580" "Robust t-statistic" "Lin" 0.378
"8581" "Robust t-statistic" "Lin" 0.332
"8582" "Robust t-statistic" "Lin" 0.768
"8583" "Robust t-statistic" "Lin" 0.254
"8584" "Robust t-statistic" "Lin" 0.758
"8585" "Robust t-statistic" "Lin" 0.502
"8586" "Robust t-statistic" "Lin" 0.35
"8587" "Robust t-statistic" "Lin" 0.818
"8588" "Robust t-statistic" "Lin" 0.8
"8589" "Robust t-statistic" "Lin" 0.33
"8590" "Robust t-statistic" "Lin" 0.598
"8591" "Robust t-statistic" "Lin" 0.366
"8592" "Robust t-statistic" "Lin" 0.692
"8593" "Robust t-statistic" "Lin" 0.576
"8594" "Robust t-statistic" "Lin" 0.468
"8595" "Robust t-statistic" "Lin" 0.724
"8596" "Robust t-statistic" "Lin" 0.864
"8597" "Robust t-statistic" "Lin" 0.732
"8598" "Robust t-statistic" "Lin" 0.634
"8599" "Robust t-statistic" "Lin" 0.646
"8600" "Robust t-statistic" "Lin" 0.8
"8601" "Robust t-statistic" "Lin" 0.504
"8602" "Robust t-statistic" "Lin" 0.986
"8603" "Robust t-statistic" "Lin" 0.866
"8604" "Robust t-statistic" "Lin" 0.04
"8605" "Robust t-statistic" "Lin" 0.086
"8606" "Robust t-statistic" "Lin" 0.56
"8607" "Robust t-statistic" "Lin" 0.594
"8608" "Robust t-statistic" "Lin" 0.436
"8609" "Robust t-statistic" "Lin" 0.966
"8610" "Robust t-statistic" "Lin" 0.014
"8611" "Robust t-statistic" "Lin" 0.24
"8612" "Robust t-statistic" "Lin" 0.858
"8613" "Robust t-statistic" "Lin" 0.504
"8614" "Robust t-statistic" "Lin" 0.88
"8615" "Robust t-statistic" "Lin" 0.48
"8616" "Robust t-statistic" "Lin" 0.836
"8617" "Robust t-statistic" "Lin" 0.118
"8618" "Robust t-statistic" "Lin" 0.336
"8619" "Robust t-statistic" "Lin" 0.054
"8620" "Robust t-statistic" "Lin" 0.222
"8621" "Robust t-statistic" "Lin" 0.826
"8622" "Robust t-statistic" "Lin" 0.31
"8623" "Robust t-statistic" "Lin" 0.022
"8624" "Robust t-statistic" "Lin" 0.486
"8625" "Robust t-statistic" "Lin" 0.632
"8626" "Robust t-statistic" "Lin" 0.532
"8627" "Robust t-statistic" "Lin" 0.03
"8628" "Robust t-statistic" "Lin" 0.744
"8629" "Robust t-statistic" "Lin" 0.668
"8630" "Robust t-statistic" "Lin" 0.44
"8631" "Robust t-statistic" "Lin" 0.654
"8632" "Robust t-statistic" "Lin" 0.582
"8633" "Robust t-statistic" "Lin" 0.054
"8634" "Robust t-statistic" "Lin" 0.764
"8635" "Robust t-statistic" "Lin" 0.484
"8636" "Robust t-statistic" "Lin" 0.136
"8637" "Robust t-statistic" "Lin" 0.806
"8638" "Robust t-statistic" "Lin" 0.396
"8639" "Robust t-statistic" "Lin" 0.254
"8640" "Robust t-statistic" "Lin" 0.434
"8641" "Robust t-statistic" "Lin" 0.614
"8642" "Robust t-statistic" "Lin" 0.504
"8643" "Robust t-statistic" "Lin" 0.722
"8644" "Robust t-statistic" "Lin" 0.888
"8645" "Robust t-statistic" "Lin" 0.832
"8646" "Robust t-statistic" "Lin" 0.174
"8647" "Robust t-statistic" "Lin" 0.57
"8648" "Robust t-statistic" "Lin" 0.35
"8649" "Robust t-statistic" "Lin" 0.948
"8650" "Robust t-statistic" "Lin" 0.28
"8651" "Robust t-statistic" "Lin" 0.8
"8652" "Robust t-statistic" "Lin" 0.87
"8653" "Robust t-statistic" "Lin" 0.282
"8654" "Robust t-statistic" "Lin" 0.388
"8655" "Robust t-statistic" "Lin" 0.15
"8656" "Robust t-statistic" "Lin" 0.01
"8657" "Robust t-statistic" "Lin" 0.578
"8658" "Robust t-statistic" "Lin" 0.664
"8659" "Robust t-statistic" "Lin" 0.542
"8660" "Robust t-statistic" "Lin" 0.624
"8661" "Robust t-statistic" "Lin" 0.614
"8662" "Robust t-statistic" "Lin" 0.538
"8663" "Robust t-statistic" "Lin" 0.438
"8664" "Robust t-statistic" "Lin" 0.428
"8665" "Robust t-statistic" "Lin" 0.382
"8666" "Robust t-statistic" "Lin" 0.32
"8667" "Robust t-statistic" "Lin" 0.638
"8668" "Robust t-statistic" "Lin" 0.484
"8669" "Robust t-statistic" "Lin" 0.306
"8670" "Robust t-statistic" "Lin" 0.182
"8671" "Robust t-statistic" "Lin" 0.836
"8672" "Robust t-statistic" "Lin" 0.234
"8673" "Robust t-statistic" "Lin" 0.63
"8674" "Robust t-statistic" "Lin" 0.318
"8675" "Robust t-statistic" "Lin" 0.942
"8676" "Robust t-statistic" "Lin" 0.864
"8677" "Robust t-statistic" "Lin" 0.996
"8678" "Robust t-statistic" "Lin" 0.204
"8679" "Robust t-statistic" "Lin" 0.866
"8680" "Robust t-statistic" "Lin" 0.36
"8681" "Robust t-statistic" "Lin" 0.926
"8682" "Robust t-statistic" "Lin" 0.342
"8683" "Robust t-statistic" "Lin" 0.138
"8684" "Robust t-statistic" "Lin" 0.296
"8685" "Robust t-statistic" "Lin" 0.556
"8686" "Robust t-statistic" "Lin" 0.964
"8687" "Robust t-statistic" "Lin" 0.434
"8688" "Robust t-statistic" "Lin" 0.652
"8689" "Robust t-statistic" "Lin" 0.418
"8690" "Robust t-statistic" "Lin" 0.246
"8691" "Robust t-statistic" "Lin" 0.878
"8692" "Robust t-statistic" "Lin" 0.764
"8693" "Robust t-statistic" "Lin" 0.888
"8694" "Robust t-statistic" "Lin" 0.6
"8695" "Robust t-statistic" "Lin" 0.41
"8696" "Robust t-statistic" "Lin" 0.53
"8697" "Robust t-statistic" "Lin" 0.202
"8698" "Robust t-statistic" "Lin" 0.48
"8699" "Robust t-statistic" "Lin" 0.432
"8700" "Robust t-statistic" "Lin" 0.996
"8701" "Robust t-statistic" "Lin" 0.948
"8702" "Robust t-statistic" "Lin" 0.332
"8703" "Robust t-statistic" "Lin" 0.798
"8704" "Robust t-statistic" "Lin" 0.316
"8705" "Robust t-statistic" "Lin" 0.54
"8706" "Robust t-statistic" "Lin" 0.748
"8707" "Robust t-statistic" "Lin" 0.272
"8708" "Robust t-statistic" "Lin" 0.972
"8709" "Robust t-statistic" "Lin" 0.36
"8710" "Robust t-statistic" "Lin" 0.26
"8711" "Robust t-statistic" "Lin" 0.806
"8712" "Robust t-statistic" "Lin" 0.368
"8713" "Robust t-statistic" "Lin" 0.314
"8714" "Robust t-statistic" "Lin" 0.042
"8715" "Robust t-statistic" "Lin" 0.396
"8716" "Robust t-statistic" "Lin" 0.482
"8717" "Robust t-statistic" "Lin" 0.798
"8718" "Robust t-statistic" "Lin" 0.022
"8719" "Robust t-statistic" "Lin" 0.386
"8720" "Robust t-statistic" "Lin" 0.564
"8721" "Robust t-statistic" "Lin" 0.12
"8722" "Robust t-statistic" "Lin" 0.172
"8723" "Robust t-statistic" "Lin" 0.858
"8724" "Robust t-statistic" "Lin" 0.306
"8725" "Robust t-statistic" "Lin" 0.398
"8726" "Robust t-statistic" "Lin" 0.248
"8727" "Robust t-statistic" "Lin" 0.676
"8728" "Robust t-statistic" "Lin" 0.594
"8729" "Robust t-statistic" "Lin" 0.3
"8730" "Robust t-statistic" "Lin" 0.562
"8731" "Robust t-statistic" "Lin" 0.368
"8732" "Robust t-statistic" "Lin" 0.566
"8733" "Robust t-statistic" "Lin" 0.74
"8734" "Robust t-statistic" "Lin" 0.444
"8735" "Robust t-statistic" "Lin" 0.418
"8736" "Robust t-statistic" "Lin" 0.564
"8737" "Robust t-statistic" "Lin" 0.88
"8738" "Robust t-statistic" "Lin" 0.476
"8739" "Robust t-statistic" "Lin" 0.934
"8740" "Robust t-statistic" "Lin" 0.99
"8741" "Robust t-statistic" "Lin" 0.934
"8742" "Robust t-statistic" "Lin" 0.546
"8743" "Robust t-statistic" "Lin" 0.38
"8744" "Robust t-statistic" "Lin" 0.912
"8745" "Robust t-statistic" "Lin" 0.432
"8746" "Robust t-statistic" "Lin" 0.344
"8747" "Robust t-statistic" "Lin" 0.428
"8748" "Robust t-statistic" "Lin" 0.188
"8749" "Robust t-statistic" "Lin" 0.74
"8750" "Robust t-statistic" "Lin" 0.34
"8751" "Robust t-statistic" "Lin" 0.21
"8752" "Robust t-statistic" "Lin" 0.17
"8753" "Robust t-statistic" "Lin" 0.944
"8754" "Robust t-statistic" "Lin" 0.05
"8755" "Robust t-statistic" "Lin" 0.73
"8756" "Robust t-statistic" "Lin" 0.546
"8757" "Robust t-statistic" "Lin" 0.012
"8758" "Robust t-statistic" "Lin" 0.172
"8759" "Robust t-statistic" "Lin" 0.75
"8760" "Robust t-statistic" "Lin" 0.44
"8761" "Robust t-statistic" "Lin" 0.432
"8762" "Robust t-statistic" "Lin" 0.264
"8763" "Robust t-statistic" "Lin" 0.116
"8764" "Robust t-statistic" "Lin" 0.424
"8765" "Robust t-statistic" "Lin" 0.05
"8766" "Robust t-statistic" "Lin" 0.898
"8767" "Robust t-statistic" "Lin" 0.732
"8768" "Robust t-statistic" "Lin" 0.886
"8769" "Robust t-statistic" "Lin" 0.126
"8770" "Robust t-statistic" "Lin" 0.616
"8771" "Robust t-statistic" "Lin" 0.862
"8772" "Robust t-statistic" "Lin" 0.61
"8773" "Robust t-statistic" "Lin" 0.806
"8774" "Robust t-statistic" "Lin" 0.518
"8775" "Robust t-statistic" "Lin" 0.57
"8776" "Robust t-statistic" "Lin" 0.94
"8777" "Robust t-statistic" "Lin" 0.468
"8778" "Robust t-statistic" "Lin" 0.992
"8779" "Robust t-statistic" "Lin" 0.808
"8780" "Robust t-statistic" "Lin" 0.718
"8781" "Robust t-statistic" "Lin" 0.406
"8782" "Robust t-statistic" "Lin" 0.148
"8783" "Robust t-statistic" "Lin" 0.984
"8784" "Robust t-statistic" "Lin" 0.838
"8785" "Robust t-statistic" "Lin" 0.894
"8786" "Robust t-statistic" "Lin" 0.282
"8787" "Robust t-statistic" "Lin" 0.646
"8788" "Robust t-statistic" "Lin" 0.126
"8789" "Robust t-statistic" "Lin" 0.83
"8790" "Robust t-statistic" "Lin" 0.954
"8791" "Robust t-statistic" "Lin" 0.41
"8792" "Robust t-statistic" "Lin" 0.426
"8793" "Robust t-statistic" "Lin" 0.8
"8794" "Robust t-statistic" "Lin" 0.202
"8795" "Robust t-statistic" "Lin" 0.452
"8796" "Robust t-statistic" "Lin" 0.578
"8797" "Robust t-statistic" "Lin" 0.97
"8798" "Robust t-statistic" "Lin" 0.242
"8799" "Robust t-statistic" "Lin" 0.836
"8800" "Robust t-statistic" "Lin" 0.794
"8801" "Robust t-statistic" "Lin" 0.538
"8802" "Robust t-statistic" "Lin" 0.582
"8803" "Robust t-statistic" "Lin" 0.784
"8804" "Robust t-statistic" "Lin" 0.156
"8805" "Robust t-statistic" "Lin" 0.126
"8806" "Robust t-statistic" "Lin" 0.822
"8807" "Robust t-statistic" "Lin" 0.748
"8808" "Robust t-statistic" "Lin" 0.718
"8809" "Robust t-statistic" "Lin" 0.802
"8810" "Robust t-statistic" "Lin" 0.284
"8811" "Robust t-statistic" "Lin" 0.022
"8812" "Robust t-statistic" "Lin" 0.368
"8813" "Robust t-statistic" "Lin" 0.252
"8814" "Robust t-statistic" "Lin" 0.148
"8815" "Robust t-statistic" "Lin" 0.466
"8816" "Robust t-statistic" "Lin" 0.528
"8817" "Robust t-statistic" "Lin" 0.938
"8818" "Robust t-statistic" "Lin" 0.972
"8819" "Robust t-statistic" "Lin" 0.426
"8820" "Robust t-statistic" "Lin" 0.768
"8821" "Robust t-statistic" "Lin" 0.382
"8822" "Robust t-statistic" "Lin" 0.436
"8823" "Robust t-statistic" "Lin" 0.766
"8824" "Robust t-statistic" "Lin" 0.76
"8825" "Robust t-statistic" "Lin" 0.552
"8826" "Robust t-statistic" "Lin" 0.684
"8827" "Robust t-statistic" "Lin" 0.42
"8828" "Robust t-statistic" "Lin" 0.008
"8829" "Robust t-statistic" "Lin" 0.18
"8830" "Robust t-statistic" "Lin" 0.594
"8831" "Robust t-statistic" "Lin" 0.25
"8832" "Robust t-statistic" "Lin" 0.588
"8833" "Robust t-statistic" "Lin" 0.454
"8834" "Robust t-statistic" "Lin" 0.544
"8835" "Robust t-statistic" "Lin" 0.128
"8836" "Robust t-statistic" "Lin" 0.99
"8837" "Robust t-statistic" "Lin" 0.362
"8838" "Robust t-statistic" "Lin" 0.834
"8839" "Robust t-statistic" "Lin" 0.208
"8840" "Robust t-statistic" "Lin" 0.95
"8841" "Robust t-statistic" "Lin" 0.524
"8842" "Robust t-statistic" "Lin" 0.738
"8843" "Robust t-statistic" "Lin" 0.568
"8844" "Robust t-statistic" "Lin" 0.912
"8845" "Robust t-statistic" "Lin" 0.256
"8846" "Robust t-statistic" "Lin" 0.052
"8847" "Robust t-statistic" "Lin" 0.928
"8848" "Robust t-statistic" "Lin" 0.754
"8849" "Robust t-statistic" "Lin" 0.83
"8850" "Robust t-statistic" "Lin" 0.914
"8851" "Robust t-statistic" "Lin" 0.306
"8852" "Robust t-statistic" "Lin" 0.922
"8853" "Robust t-statistic" "Lin" 0.748
"8854" "Robust t-statistic" "Lin" 0.958
"8855" "Robust t-statistic" "Lin" 0.646
"8856" "Robust t-statistic" "Lin" 0.65
"8857" "Robust t-statistic" "Lin" 0.79
"8858" "Robust t-statistic" "Lin" 0.81
"8859" "Robust t-statistic" "Lin" 0.522
"8860" "Robust t-statistic" "Lin" 0.232
"8861" "Robust t-statistic" "Lin" 0.164
"8862" "Robust t-statistic" "Lin" 0.402
"8863" "Robust t-statistic" "Lin" 0.308
"8864" "Robust t-statistic" "Lin" 0.792
"8865" "Robust t-statistic" "Lin" 0.566
"8866" "Robust t-statistic" "Lin" 0.644
"8867" "Robust t-statistic" "Lin" 0.976
"8868" "Robust t-statistic" "Lin" 0.406
"8869" "Robust t-statistic" "Lin" 0.298
"8870" "Robust t-statistic" "Lin" 0.268
"8871" "Robust t-statistic" "Lin" 0.754
"8872" "Robust t-statistic" "Lin" 0.57
"8873" "Robust t-statistic" "Lin" 0.57
"8874" "Robust t-statistic" "Lin" 0.18
"8875" "Robust t-statistic" "Lin" 0.43
"8876" "Robust t-statistic" "Lin" 0.8
"8877" "Robust t-statistic" "Lin" 0.942
"8878" "Robust t-statistic" "Lin" 0.32
"8879" "Robust t-statistic" "Lin" 0.578
"8880" "Robust t-statistic" "Lin" 0.178
"8881" "Robust t-statistic" "Lin" 0.088
"8882" "Robust t-statistic" "Lin" 0.284
"8883" "Robust t-statistic" "Lin" 0.036
"8884" "Robust t-statistic" "Lin" 0.784
"8885" "Robust t-statistic" "Lin" 0.946
"8886" "Robust t-statistic" "Lin" 0.32
"8887" "Robust t-statistic" "Lin" 0.668
"8888" "Robust t-statistic" "Lin" 0.598
"8889" "Robust t-statistic" "Lin" 0.088
"8890" "Robust t-statistic" "Lin" 0.392
"8891" "Robust t-statistic" "Lin" 0.272
"8892" "Robust t-statistic" "Lin" 0.938
"8893" "Robust t-statistic" "Lin" 0.866
"8894" "Robust t-statistic" "Lin" 0.558
"8895" "Robust t-statistic" "Lin" 0.416
"8896" "Robust t-statistic" "Lin" 0.768
"8897" "Robust t-statistic" "Lin" 0.406
"8898" "Robust t-statistic" "Lin" 0.812
"8899" "Robust t-statistic" "Lin" 0.55
"8900" "Robust t-statistic" "Lin" 0.206
"8901" "Robust t-statistic" "Lin" 0.594
"8902" "Robust t-statistic" "Lin" 0.724
"8903" "Robust t-statistic" "Lin" 0.152
"8904" "Robust t-statistic" "Lin" 0.916
"8905" "Robust t-statistic" "Lin" 0.932
"8906" "Robust t-statistic" "Lin" 0.75
"8907" "Robust t-statistic" "Lin" 0.868
"8908" "Robust t-statistic" "Lin" 0.996
"8909" "Robust t-statistic" "Lin" 0.786
"8910" "Robust t-statistic" "Lin" 0.118
"8911" "Robust t-statistic" "Lin" 0.342
"8912" "Robust t-statistic" "Lin" 0.286
"8913" "Robust t-statistic" "Lin" 0.898
"8914" "Robust t-statistic" "Lin" 0.688
"8915" "Robust t-statistic" "Lin" 0.324
"8916" "Robust t-statistic" "Lin" 0.336
"8917" "Robust t-statistic" "Lin" 0.632
"8918" "Robust t-statistic" "Lin" 0.748
"8919" "Robust t-statistic" "Lin" 0.084
"8920" "Robust t-statistic" "Lin" 0.448
"8921" "Robust t-statistic" "Lin" 0.926
"8922" "Robust t-statistic" "Lin" 0.094
"8923" "Robust t-statistic" "Lin" 0.46
"8924" "Robust t-statistic" "Lin" 0.85
"8925" "Robust t-statistic" "Lin" 0.004
"8926" "Robust t-statistic" "Lin" 0.676
"8927" "Robust t-statistic" "Lin" 0.876
"8928" "Robust t-statistic" "Lin" 0.862
"8929" "Robust t-statistic" "Lin" 0.88
"8930" "Robust t-statistic" "Lin" 0.378
"8931" "Robust t-statistic" "Lin" 0.736
"8932" "Robust t-statistic" "Lin" 0.812
"8933" "Robust t-statistic" "Lin" 0.886
"8934" "Robust t-statistic" "Lin" 0.85
"8935" "Robust t-statistic" "Lin" 0.174
"8936" "Robust t-statistic" "Lin" 0.86
"8937" "Robust t-statistic" "Lin" 0.126
"8938" "Robust t-statistic" "Lin" 0.632
"8939" "Robust t-statistic" "Lin" 0.532
"8940" "Robust t-statistic" "Lin" 0.112
"8941" "Robust t-statistic" "Lin" 0.968
"8942" "Robust t-statistic" "Lin" 0.26
"8943" "Robust t-statistic" "Lin" 0.788
"8944" "Robust t-statistic" "Lin" 0.322
"8945" "Robust t-statistic" "Lin" 0.586
"8946" "Robust t-statistic" "Lin" 0.014
"8947" "Robust t-statistic" "Lin" 0.864
"8948" "Robust t-statistic" "Lin" 0.202
"8949" "Robust t-statistic" "Lin" 0.22
"8950" "Robust t-statistic" "Lin" 0.942
"8951" "Robust t-statistic" "Lin" 0.302
"8952" "Robust t-statistic" "Lin" 0.55
"8953" "Robust t-statistic" "Lin" 0.218
"8954" "Robust t-statistic" "Lin" 0.914
"8955" "Robust t-statistic" "Lin" 0.656
"8956" "Robust t-statistic" "Lin" 0.386
"8957" "Robust t-statistic" "Lin" 0.038
"8958" "Robust t-statistic" "Lin" 0.43
"8959" "Robust t-statistic" "Lin" 0.298
"8960" "Robust t-statistic" "Lin" 0.634
"8961" "Robust t-statistic" "Lin" 0.264
"8962" "Robust t-statistic" "Lin" 0.418
"8963" "Robust t-statistic" "Lin" 0.472
"8964" "Robust t-statistic" "Lin" 0.154
"8965" "Robust t-statistic" "Lin" 0.072
"8966" "Robust t-statistic" "Lin" 0.746
"8967" "Robust t-statistic" "Lin" 0.096
"8968" "Robust t-statistic" "Lin" 0.664
"8969" "Robust t-statistic" "Lin" 0.398
"8970" "Robust t-statistic" "Lin" 0.716
"8971" "Robust t-statistic" "Lin" 0.66
"8972" "Robust t-statistic" "Lin" 0.442
"8973" "Robust t-statistic" "Lin" 0.824
"8974" "Robust t-statistic" "Lin" 0.778
"8975" "Robust t-statistic" "Lin" 0.87
"8976" "Robust t-statistic" "Lin" 0.38
"8977" "Robust t-statistic" "Lin" 0.27
"8978" "Robust t-statistic" "Lin" 0.098
"8979" "Robust t-statistic" "Lin" 0.016
"8980" "Robust t-statistic" "Lin" 0.734
"8981" "Robust t-statistic" "Lin" 0.454
"8982" "Robust t-statistic" "Lin" 0.546
"8983" "Robust t-statistic" "Lin" 0.446
"8984" "Robust t-statistic" "Lin" 0.044
"8985" "Robust t-statistic" "Lin" 0.96
"8986" "Robust t-statistic" "Lin" 0.47
"8987" "Robust t-statistic" "Lin" 0.944
"8988" "Robust t-statistic" "Lin" 0.116
"8989" "Robust t-statistic" "Lin" 0.924
"8990" "Robust t-statistic" "Lin" 0.404
"8991" "Robust t-statistic" "Lin" 0.938
"8992" "Robust t-statistic" "Lin" 0.694
"8993" "Robust t-statistic" "Lin" 0.8
"8994" "Robust t-statistic" "Lin" 0.76
"8995" "Robust t-statistic" "Lin" 0.032
"8996" "Robust t-statistic" "Lin" 0.818
"8997" "Robust t-statistic" "Lin" 0.75
"8998" "Robust t-statistic" "Lin" 0.814
"8999" "Robust t-statistic" "Lin" 0.168
"9000" "Robust t-statistic" "Lin" 0.952
"9001" "Unstudentized" "Rosenbaum" 0.024
"9002" "Unstudentized" "Rosenbaum" 0.068
"9003" "Unstudentized" "Rosenbaum" 0.156
"9004" "Unstudentized" "Rosenbaum" 0
"9005" "Unstudentized" "Rosenbaum" 0.168
"9006" "Unstudentized" "Rosenbaum" 0.48
"9007" "Unstudentized" "Rosenbaum" 0.444
"9008" "Unstudentized" "Rosenbaum" 0.308
"9009" "Unstudentized" "Rosenbaum" 0.86
"9010" "Unstudentized" "Rosenbaum" 0.052
"9011" "Unstudentized" "Rosenbaum" 0.102
"9012" "Unstudentized" "Rosenbaum" 0.362
"9013" "Unstudentized" "Rosenbaum" 0.012
"9014" "Unstudentized" "Rosenbaum" 0.306
"9015" "Unstudentized" "Rosenbaum" 0
"9016" "Unstudentized" "Rosenbaum" 0.412
"9017" "Unstudentized" "Rosenbaum" 0.4
"9018" "Unstudentized" "Rosenbaum" 0.252
"9019" "Unstudentized" "Rosenbaum" 0.548
"9020" "Unstudentized" "Rosenbaum" 0.248
"9021" "Unstudentized" "Rosenbaum" 0.488
"9022" "Unstudentized" "Rosenbaum" 0.718
"9023" "Unstudentized" "Rosenbaum" 0.698
"9024" "Unstudentized" "Rosenbaum" 0.408
"9025" "Unstudentized" "Rosenbaum" 0.016
"9026" "Unstudentized" "Rosenbaum" 0.652
"9027" "Unstudentized" "Rosenbaum" 0.834
"9028" "Unstudentized" "Rosenbaum" 0.01
"9029" "Unstudentized" "Rosenbaum" 0.376
"9030" "Unstudentized" "Rosenbaum" 0.652
"9031" "Unstudentized" "Rosenbaum" 0.774
"9032" "Unstudentized" "Rosenbaum" 0.342
"9033" "Unstudentized" "Rosenbaum" 0.704
"9034" "Unstudentized" "Rosenbaum" 0.046
"9035" "Unstudentized" "Rosenbaum" 0.002
"9036" "Unstudentized" "Rosenbaum" 0
"9037" "Unstudentized" "Rosenbaum" 0.866
"9038" "Unstudentized" "Rosenbaum" 0.43
"9039" "Unstudentized" "Rosenbaum" 0
"9040" "Unstudentized" "Rosenbaum" 0.546
"9041" "Unstudentized" "Rosenbaum" 0.292
"9042" "Unstudentized" "Rosenbaum" 0.154
"9043" "Unstudentized" "Rosenbaum" 0.278
"9044" "Unstudentized" "Rosenbaum" 0.674
"9045" "Unstudentized" "Rosenbaum" 0.03
"9046" "Unstudentized" "Rosenbaum" 0.784
"9047" "Unstudentized" "Rosenbaum" 0.592
"9048" "Unstudentized" "Rosenbaum" 0.03
"9049" "Unstudentized" "Rosenbaum" 0.382
"9050" "Unstudentized" "Rosenbaum" 0.958
"9051" "Unstudentized" "Rosenbaum" 0.872
"9052" "Unstudentized" "Rosenbaum" 0.86
"9053" "Unstudentized" "Rosenbaum" 0.464
"9054" "Unstudentized" "Rosenbaum" 0.348
"9055" "Unstudentized" "Rosenbaum" 0.388
"9056" "Unstudentized" "Rosenbaum" 0.68
"9057" "Unstudentized" "Rosenbaum" 0.706
"9058" "Unstudentized" "Rosenbaum" 0.292
"9059" "Unstudentized" "Rosenbaum" 0.22
"9060" "Unstudentized" "Rosenbaum" 0.496
"9061" "Unstudentized" "Rosenbaum" 0.686
"9062" "Unstudentized" "Rosenbaum" 0.972
"9063" "Unstudentized" "Rosenbaum" 0.03
"9064" "Unstudentized" "Rosenbaum" 0.56
"9065" "Unstudentized" "Rosenbaum" 0.116
"9066" "Unstudentized" "Rosenbaum" 0.536
"9067" "Unstudentized" "Rosenbaum" 0.616
"9068" "Unstudentized" "Rosenbaum" 0.586
"9069" "Unstudentized" "Rosenbaum" 0.164
"9070" "Unstudentized" "Rosenbaum" 0.62
"9071" "Unstudentized" "Rosenbaum" 0.674
"9072" "Unstudentized" "Rosenbaum" 0.772
"9073" "Unstudentized" "Rosenbaum" 0.538
"9074" "Unstudentized" "Rosenbaum" 0.018
"9075" "Unstudentized" "Rosenbaum" 0.006
"9076" "Unstudentized" "Rosenbaum" 0.22
"9077" "Unstudentized" "Rosenbaum" 0.044
"9078" "Unstudentized" "Rosenbaum" 0.108
"9079" "Unstudentized" "Rosenbaum" 0.002
"9080" "Unstudentized" "Rosenbaum" 0.108
"9081" "Unstudentized" "Rosenbaum" 0.276
"9082" "Unstudentized" "Rosenbaum" 0.084
"9083" "Unstudentized" "Rosenbaum" 0.068
"9084" "Unstudentized" "Rosenbaum" 0.358
"9085" "Unstudentized" "Rosenbaum" 0.256
"9086" "Unstudentized" "Rosenbaum" 0.166
"9087" "Unstudentized" "Rosenbaum" 0.912
"9088" "Unstudentized" "Rosenbaum" 0.632
"9089" "Unstudentized" "Rosenbaum" 0.03
"9090" "Unstudentized" "Rosenbaum" 0.718
"9091" "Unstudentized" "Rosenbaum" 0.01
"9092" "Unstudentized" "Rosenbaum" 0.46
"9093" "Unstudentized" "Rosenbaum" 0.53
"9094" "Unstudentized" "Rosenbaum" 0.324
"9095" "Unstudentized" "Rosenbaum" 0.112
"9096" "Unstudentized" "Rosenbaum" 0.004
"9097" "Unstudentized" "Rosenbaum" 0.206
"9098" "Unstudentized" "Rosenbaum" 0.862
"9099" "Unstudentized" "Rosenbaum" 0.396
"9100" "Unstudentized" "Rosenbaum" 0.612
"9101" "Unstudentized" "Rosenbaum" 0.086
"9102" "Unstudentized" "Rosenbaum" 0.146
"9103" "Unstudentized" "Rosenbaum" 0.03
"9104" "Unstudentized" "Rosenbaum" 0.58
"9105" "Unstudentized" "Rosenbaum" 0.188
"9106" "Unstudentized" "Rosenbaum" 0.796
"9107" "Unstudentized" "Rosenbaum" 0.656
"9108" "Unstudentized" "Rosenbaum" 0.252
"9109" "Unstudentized" "Rosenbaum" 0.03
"9110" "Unstudentized" "Rosenbaum" 0.91
"9111" "Unstudentized" "Rosenbaum" 0.86
"9112" "Unstudentized" "Rosenbaum" 0.126
"9113" "Unstudentized" "Rosenbaum" 0.328
"9114" "Unstudentized" "Rosenbaum" 0.352
"9115" "Unstudentized" "Rosenbaum" 0.01
"9116" "Unstudentized" "Rosenbaum" 0.888
"9117" "Unstudentized" "Rosenbaum" 0.34
"9118" "Unstudentized" "Rosenbaum" 0.154
"9119" "Unstudentized" "Rosenbaum" 0.972
"9120" "Unstudentized" "Rosenbaum" 0.27
"9121" "Unstudentized" "Rosenbaum" 0.38
"9122" "Unstudentized" "Rosenbaum" 0.276
"9123" "Unstudentized" "Rosenbaum" 0.002
"9124" "Unstudentized" "Rosenbaum" 0.764
"9125" "Unstudentized" "Rosenbaum" 0.816
"9126" "Unstudentized" "Rosenbaum" 0.626
"9127" "Unstudentized" "Rosenbaum" 0.424
"9128" "Unstudentized" "Rosenbaum" 0.59
"9129" "Unstudentized" "Rosenbaum" 0.7
"9130" "Unstudentized" "Rosenbaum" 0.078
"9131" "Unstudentized" "Rosenbaum" 0.008
"9132" "Unstudentized" "Rosenbaum" 0.496
"9133" "Unstudentized" "Rosenbaum" 0.214
"9134" "Unstudentized" "Rosenbaum" 0.62
"9135" "Unstudentized" "Rosenbaum" 0.662
"9136" "Unstudentized" "Rosenbaum" 0.704
"9137" "Unstudentized" "Rosenbaum" 0.026
"9138" "Unstudentized" "Rosenbaum" 0.046
"9139" "Unstudentized" "Rosenbaum" 0.144
"9140" "Unstudentized" "Rosenbaum" 0.292
"9141" "Unstudentized" "Rosenbaum" 0.128
"9142" "Unstudentized" "Rosenbaum" 0.342
"9143" "Unstudentized" "Rosenbaum" 0.768
"9144" "Unstudentized" "Rosenbaum" 0.672
"9145" "Unstudentized" "Rosenbaum" 0.194
"9146" "Unstudentized" "Rosenbaum" 0.188
"9147" "Unstudentized" "Rosenbaum" 0.068
"9148" "Unstudentized" "Rosenbaum" 0.178
"9149" "Unstudentized" "Rosenbaum" 0.308
"9150" "Unstudentized" "Rosenbaum" 0.132
"9151" "Unstudentized" "Rosenbaum" 0.012
"9152" "Unstudentized" "Rosenbaum" 0.054
"9153" "Unstudentized" "Rosenbaum" 0
"9154" "Unstudentized" "Rosenbaum" 0.01
"9155" "Unstudentized" "Rosenbaum" 0.014
"9156" "Unstudentized" "Rosenbaum" 0.992
"9157" "Unstudentized" "Rosenbaum" 0.86
"9158" "Unstudentized" "Rosenbaum" 0.126
"9159" "Unstudentized" "Rosenbaum" 0.044
"9160" "Unstudentized" "Rosenbaum" 0.778
"9161" "Unstudentized" "Rosenbaum" 0.776
"9162" "Unstudentized" "Rosenbaum" 0.498
"9163" "Unstudentized" "Rosenbaum" 0.098
"9164" "Unstudentized" "Rosenbaum" 0.934
"9165" "Unstudentized" "Rosenbaum" 0.462
"9166" "Unstudentized" "Rosenbaum" 0.864
"9167" "Unstudentized" "Rosenbaum" 0.144
"9168" "Unstudentized" "Rosenbaum" 0.774
"9169" "Unstudentized" "Rosenbaum" 0.048
"9170" "Unstudentized" "Rosenbaum" 0.416
"9171" "Unstudentized" "Rosenbaum" 0.566
"9172" "Unstudentized" "Rosenbaum" 0.534
"9173" "Unstudentized" "Rosenbaum" 0.284
"9174" "Unstudentized" "Rosenbaum" 0.176
"9175" "Unstudentized" "Rosenbaum" 0.664
"9176" "Unstudentized" "Rosenbaum" 0.054
"9177" "Unstudentized" "Rosenbaum" 0.304
"9178" "Unstudentized" "Rosenbaum" 0.208
"9179" "Unstudentized" "Rosenbaum" 0.508
"9180" "Unstudentized" "Rosenbaum" 0.06
"9181" "Unstudentized" "Rosenbaum" 0.064
"9182" "Unstudentized" "Rosenbaum" 0.764
"9183" "Unstudentized" "Rosenbaum" 0.38
"9184" "Unstudentized" "Rosenbaum" 0.15
"9185" "Unstudentized" "Rosenbaum" 0
"9186" "Unstudentized" "Rosenbaum" 0.106
"9187" "Unstudentized" "Rosenbaum" 0.872
"9188" "Unstudentized" "Rosenbaum" 0.916
"9189" "Unstudentized" "Rosenbaum" 0
"9190" "Unstudentized" "Rosenbaum" 0.762
"9191" "Unstudentized" "Rosenbaum" 0.058
"9192" "Unstudentized" "Rosenbaum" 0.35
"9193" "Unstudentized" "Rosenbaum" 0.324
"9194" "Unstudentized" "Rosenbaum" 0.032
"9195" "Unstudentized" "Rosenbaum" 0.466
"9196" "Unstudentized" "Rosenbaum" 0.034
"9197" "Unstudentized" "Rosenbaum" 0.412
"9198" "Unstudentized" "Rosenbaum" 0.556
"9199" "Unstudentized" "Rosenbaum" 0.282
"9200" "Unstudentized" "Rosenbaum" 0.084
"9201" "Unstudentized" "Rosenbaum" 0.296
"9202" "Unstudentized" "Rosenbaum" 0.498
"9203" "Unstudentized" "Rosenbaum" 0.388
"9204" "Unstudentized" "Rosenbaum" 0.216
"9205" "Unstudentized" "Rosenbaum" 0.966
"9206" "Unstudentized" "Rosenbaum" 0.042
"9207" "Unstudentized" "Rosenbaum" 0.876
"9208" "Unstudentized" "Rosenbaum" 0.516
"9209" "Unstudentized" "Rosenbaum" 0.052
"9210" "Unstudentized" "Rosenbaum" 0.702
"9211" "Unstudentized" "Rosenbaum" 0.652
"9212" "Unstudentized" "Rosenbaum" 0.472
"9213" "Unstudentized" "Rosenbaum" 0.456
"9214" "Unstudentized" "Rosenbaum" 0.442
"9215" "Unstudentized" "Rosenbaum" 0.014
"9216" "Unstudentized" "Rosenbaum" 0.238
"9217" "Unstudentized" "Rosenbaum" 0.044
"9218" "Unstudentized" "Rosenbaum" 0.056
"9219" "Unstudentized" "Rosenbaum" 0.426
"9220" "Unstudentized" "Rosenbaum" 0.54
"9221" "Unstudentized" "Rosenbaum" 0.598
"9222" "Unstudentized" "Rosenbaum" 0.316
"9223" "Unstudentized" "Rosenbaum" 0.488
"9224" "Unstudentized" "Rosenbaum" 0.444
"9225" "Unstudentized" "Rosenbaum" 0.14
"9226" "Unstudentized" "Rosenbaum" 0.674
"9227" "Unstudentized" "Rosenbaum" 0.172
"9228" "Unstudentized" "Rosenbaum" 0.83
"9229" "Unstudentized" "Rosenbaum" 0.322
"9230" "Unstudentized" "Rosenbaum" 0.068
"9231" "Unstudentized" "Rosenbaum" 0.556
"9232" "Unstudentized" "Rosenbaum" 0.932
"9233" "Unstudentized" "Rosenbaum" 0.974
"9234" "Unstudentized" "Rosenbaum" 0.068
"9235" "Unstudentized" "Rosenbaum" 0.408
"9236" "Unstudentized" "Rosenbaum" 0.338
"9237" "Unstudentized" "Rosenbaum" 0.624
"9238" "Unstudentized" "Rosenbaum" 0.002
"9239" "Unstudentized" "Rosenbaum" 0.738
"9240" "Unstudentized" "Rosenbaum" 0.054
"9241" "Unstudentized" "Rosenbaum" 0.046
"9242" "Unstudentized" "Rosenbaum" 0.238
"9243" "Unstudentized" "Rosenbaum" 0.344
"9244" "Unstudentized" "Rosenbaum" 0.07
"9245" "Unstudentized" "Rosenbaum" 0.918
"9246" "Unstudentized" "Rosenbaum" 0.134
"9247" "Unstudentized" "Rosenbaum" 0.004
"9248" "Unstudentized" "Rosenbaum" 0.904
"9249" "Unstudentized" "Rosenbaum" 0.056
"9250" "Unstudentized" "Rosenbaum" 0.276
"9251" "Unstudentized" "Rosenbaum" 0.328
"9252" "Unstudentized" "Rosenbaum" 0.936
"9253" "Unstudentized" "Rosenbaum" 0.118
"9254" "Unstudentized" "Rosenbaum" 0.382
"9255" "Unstudentized" "Rosenbaum" 0.052
"9256" "Unstudentized" "Rosenbaum" 0.892
"9257" "Unstudentized" "Rosenbaum" 0.914
"9258" "Unstudentized" "Rosenbaum" 0.078
"9259" "Unstudentized" "Rosenbaum" 0.24
"9260" "Unstudentized" "Rosenbaum" 0.488
"9261" "Unstudentized" "Rosenbaum" 0.544
"9262" "Unstudentized" "Rosenbaum" 0.056
"9263" "Unstudentized" "Rosenbaum" 0.4
"9264" "Unstudentized" "Rosenbaum" 0.006
"9265" "Unstudentized" "Rosenbaum" 0.782
"9266" "Unstudentized" "Rosenbaum" 0.016
"9267" "Unstudentized" "Rosenbaum" 0.086
"9268" "Unstudentized" "Rosenbaum" 0.326
"9269" "Unstudentized" "Rosenbaum" 0.926
"9270" "Unstudentized" "Rosenbaum" 0.8
"9271" "Unstudentized" "Rosenbaum" 0.454
"9272" "Unstudentized" "Rosenbaum" 0.172
"9273" "Unstudentized" "Rosenbaum" 0.55
"9274" "Unstudentized" "Rosenbaum" 0.278
"9275" "Unstudentized" "Rosenbaum" 0.518
"9276" "Unstudentized" "Rosenbaum" 0.436
"9277" "Unstudentized" "Rosenbaum" 0.29
"9278" "Unstudentized" "Rosenbaum" 0.674
"9279" "Unstudentized" "Rosenbaum" 0.12
"9280" "Unstudentized" "Rosenbaum" 0.614
"9281" "Unstudentized" "Rosenbaum" 0.504
"9282" "Unstudentized" "Rosenbaum" 0.744
"9283" "Unstudentized" "Rosenbaum" 0.28
"9284" "Unstudentized" "Rosenbaum" 0.692
"9285" "Unstudentized" "Rosenbaum" 0.348
"9286" "Unstudentized" "Rosenbaum" 0.008
"9287" "Unstudentized" "Rosenbaum" 0.588
"9288" "Unstudentized" "Rosenbaum" 0.03
"9289" "Unstudentized" "Rosenbaum" 0.04
"9290" "Unstudentized" "Rosenbaum" 0.43
"9291" "Unstudentized" "Rosenbaum" 0.138
"9292" "Unstudentized" "Rosenbaum" 0.514
"9293" "Unstudentized" "Rosenbaum" 0.278
"9294" "Unstudentized" "Rosenbaum" 0.164
"9295" "Unstudentized" "Rosenbaum" 0.094
"9296" "Unstudentized" "Rosenbaum" 0.486
"9297" "Unstudentized" "Rosenbaum" 0.946
"9298" "Unstudentized" "Rosenbaum" 0.006
"9299" "Unstudentized" "Rosenbaum" 0.186
"9300" "Unstudentized" "Rosenbaum" 0.396
"9301" "Unstudentized" "Rosenbaum" 0.834
"9302" "Unstudentized" "Rosenbaum" 0.572
"9303" "Unstudentized" "Rosenbaum" 0.218
"9304" "Unstudentized" "Rosenbaum" 0.642
"9305" "Unstudentized" "Rosenbaum" 0.79
"9306" "Unstudentized" "Rosenbaum" 0.094
"9307" "Unstudentized" "Rosenbaum" 0.636
"9308" "Unstudentized" "Rosenbaum" 0.006
"9309" "Unstudentized" "Rosenbaum" 0.532
"9310" "Unstudentized" "Rosenbaum" 0.532
"9311" "Unstudentized" "Rosenbaum" 0.142
"9312" "Unstudentized" "Rosenbaum" 0.554
"9313" "Unstudentized" "Rosenbaum" 0.852
"9314" "Unstudentized" "Rosenbaum" 0.57
"9315" "Unstudentized" "Rosenbaum" 0.604
"9316" "Unstudentized" "Rosenbaum" 0.234
"9317" "Unstudentized" "Rosenbaum" 0.062
"9318" "Unstudentized" "Rosenbaum" 0.686
"9319" "Unstudentized" "Rosenbaum" 0.022
"9320" "Unstudentized" "Rosenbaum" 0.382
"9321" "Unstudentized" "Rosenbaum" 0.2
"9322" "Unstudentized" "Rosenbaum" 0.312
"9323" "Unstudentized" "Rosenbaum" 0
"9324" "Unstudentized" "Rosenbaum" 0.216
"9325" "Unstudentized" "Rosenbaum" 0.5
"9326" "Unstudentized" "Rosenbaum" 0.176
"9327" "Unstudentized" "Rosenbaum" 0.42
"9328" "Unstudentized" "Rosenbaum" 0.244
"9329" "Unstudentized" "Rosenbaum" 0.208
"9330" "Unstudentized" "Rosenbaum" 0.436
"9331" "Unstudentized" "Rosenbaum" 0.448
"9332" "Unstudentized" "Rosenbaum" 0.596
"9333" "Unstudentized" "Rosenbaum" 0.678
"9334" "Unstudentized" "Rosenbaum" 0.37
"9335" "Unstudentized" "Rosenbaum" 0.02
"9336" "Unstudentized" "Rosenbaum" 0.36
"9337" "Unstudentized" "Rosenbaum" 0.592
"9338" "Unstudentized" "Rosenbaum" 0.004
"9339" "Unstudentized" "Rosenbaum" 0.164
"9340" "Unstudentized" "Rosenbaum" 0.934
"9341" "Unstudentized" "Rosenbaum" 0.274
"9342" "Unstudentized" "Rosenbaum" 0.152
"9343" "Unstudentized" "Rosenbaum" 0.06
"9344" "Unstudentized" "Rosenbaum" 0.486
"9345" "Unstudentized" "Rosenbaum" 0.746
"9346" "Unstudentized" "Rosenbaum" 0.72
"9347" "Unstudentized" "Rosenbaum" 0.964
"9348" "Unstudentized" "Rosenbaum" 0.024
"9349" "Unstudentized" "Rosenbaum" 0.882
"9350" "Unstudentized" "Rosenbaum" 0.086
"9351" "Unstudentized" "Rosenbaum" 0.504
"9352" "Unstudentized" "Rosenbaum" 0.936
"9353" "Unstudentized" "Rosenbaum" 0.81
"9354" "Unstudentized" "Rosenbaum" 0.88
"9355" "Unstudentized" "Rosenbaum" 0.088
"9356" "Unstudentized" "Rosenbaum" 0.172
"9357" "Unstudentized" "Rosenbaum" 0.16
"9358" "Unstudentized" "Rosenbaum" 0.302
"9359" "Unstudentized" "Rosenbaum" 0.422
"9360" "Unstudentized" "Rosenbaum" 0.934
"9361" "Unstudentized" "Rosenbaum" 0.812
"9362" "Unstudentized" "Rosenbaum" 0.178
"9363" "Unstudentized" "Rosenbaum" 0
"9364" "Unstudentized" "Rosenbaum" 0.566
"9365" "Unstudentized" "Rosenbaum" 0.164
"9366" "Unstudentized" "Rosenbaum" 0.09
"9367" "Unstudentized" "Rosenbaum" 0.048
"9368" "Unstudentized" "Rosenbaum" 0.22
"9369" "Unstudentized" "Rosenbaum" 0.84
"9370" "Unstudentized" "Rosenbaum" 0.424
"9371" "Unstudentized" "Rosenbaum" 0.036
"9372" "Unstudentized" "Rosenbaum" 0.176
"9373" "Unstudentized" "Rosenbaum" 0.952
"9374" "Unstudentized" "Rosenbaum" 0.004
"9375" "Unstudentized" "Rosenbaum" 0.942
"9376" "Unstudentized" "Rosenbaum" 0.176
"9377" "Unstudentized" "Rosenbaum" 0.01
"9378" "Unstudentized" "Rosenbaum" 0.122
"9379" "Unstudentized" "Rosenbaum" 0.144
"9380" "Unstudentized" "Rosenbaum" 0.692
"9381" "Unstudentized" "Rosenbaum" 0.004
"9382" "Unstudentized" "Rosenbaum" 0.85
"9383" "Unstudentized" "Rosenbaum" 0.008
"9384" "Unstudentized" "Rosenbaum" 0.812
"9385" "Unstudentized" "Rosenbaum" 0.15
"9386" "Unstudentized" "Rosenbaum" 0.664
"9387" "Unstudentized" "Rosenbaum" 0.906
"9388" "Unstudentized" "Rosenbaum" 0.384
"9389" "Unstudentized" "Rosenbaum" 0.046
"9390" "Unstudentized" "Rosenbaum" 0.13
"9391" "Unstudentized" "Rosenbaum" 0.444
"9392" "Unstudentized" "Rosenbaum" 0.38
"9393" "Unstudentized" "Rosenbaum" 0.832
"9394" "Unstudentized" "Rosenbaum" 0.168
"9395" "Unstudentized" "Rosenbaum" 0.934
"9396" "Unstudentized" "Rosenbaum" 0.866
"9397" "Unstudentized" "Rosenbaum" 0.352
"9398" "Unstudentized" "Rosenbaum" 0.484
"9399" "Unstudentized" "Rosenbaum" 0.914
"9400" "Unstudentized" "Rosenbaum" 0.14
"9401" "Unstudentized" "Rosenbaum" 0.284
"9402" "Unstudentized" "Rosenbaum" 0.006
"9403" "Unstudentized" "Rosenbaum" 0.466
"9404" "Unstudentized" "Rosenbaum" 0.16
"9405" "Unstudentized" "Rosenbaum" 0.006
"9406" "Unstudentized" "Rosenbaum" 0.728
"9407" "Unstudentized" "Rosenbaum" 0.02
"9408" "Unstudentized" "Rosenbaum" 0.162
"9409" "Unstudentized" "Rosenbaum" 0.54
"9410" "Unstudentized" "Rosenbaum" 0.696
"9411" "Unstudentized" "Rosenbaum" 0.106
"9412" "Unstudentized" "Rosenbaum" 0.544
"9413" "Unstudentized" "Rosenbaum" 0.708
"9414" "Unstudentized" "Rosenbaum" 0.226
"9415" "Unstudentized" "Rosenbaum" 0.168
"9416" "Unstudentized" "Rosenbaum" 0.4
"9417" "Unstudentized" "Rosenbaum" 0.528
"9418" "Unstudentized" "Rosenbaum" 0.24
"9419" "Unstudentized" "Rosenbaum" 0.744
"9420" "Unstudentized" "Rosenbaum" 0.69
"9421" "Unstudentized" "Rosenbaum" 0.474
"9422" "Unstudentized" "Rosenbaum" 0.846
"9423" "Unstudentized" "Rosenbaum" 0.126
"9424" "Unstudentized" "Rosenbaum" 0.53
"9425" "Unstudentized" "Rosenbaum" 0.108
"9426" "Unstudentized" "Rosenbaum" 0
"9427" "Unstudentized" "Rosenbaum" 0.074
"9428" "Unstudentized" "Rosenbaum" 0.014
"9429" "Unstudentized" "Rosenbaum" 0.28
"9430" "Unstudentized" "Rosenbaum" 0.474
"9431" "Unstudentized" "Rosenbaum" 0.824
"9432" "Unstudentized" "Rosenbaum" 0.574
"9433" "Unstudentized" "Rosenbaum" 0.006
"9434" "Unstudentized" "Rosenbaum" 0.044
"9435" "Unstudentized" "Rosenbaum" 0.008
"9436" "Unstudentized" "Rosenbaum" 0.168
"9437" "Unstudentized" "Rosenbaum" 0.498
"9438" "Unstudentized" "Rosenbaum" 0.284
"9439" "Unstudentized" "Rosenbaum" 0.022
"9440" "Unstudentized" "Rosenbaum" 0.048
"9441" "Unstudentized" "Rosenbaum" 0.626
"9442" "Unstudentized" "Rosenbaum" 0.37
"9443" "Unstudentized" "Rosenbaum" 0.77
"9444" "Unstudentized" "Rosenbaum" 0.696
"9445" "Unstudentized" "Rosenbaum" 0.374
"9446" "Unstudentized" "Rosenbaum" 0.71
"9447" "Unstudentized" "Rosenbaum" 0.532
"9448" "Unstudentized" "Rosenbaum" 0.206
"9449" "Unstudentized" "Rosenbaum" 0.476
"9450" "Unstudentized" "Rosenbaum" 0.554
"9451" "Unstudentized" "Rosenbaum" 0.462
"9452" "Unstudentized" "Rosenbaum" 0.974
"9453" "Unstudentized" "Rosenbaum" 0.198
"9454" "Unstudentized" "Rosenbaum" 0.882
"9455" "Unstudentized" "Rosenbaum" 0.254
"9456" "Unstudentized" "Rosenbaum" 0.106
"9457" "Unstudentized" "Rosenbaum" 0.826
"9458" "Unstudentized" "Rosenbaum" 0.408
"9459" "Unstudentized" "Rosenbaum" 0.096
"9460" "Unstudentized" "Rosenbaum" 0.092
"9461" "Unstudentized" "Rosenbaum" 0.026
"9462" "Unstudentized" "Rosenbaum" 0.068
"9463" "Unstudentized" "Rosenbaum" 0.096
"9464" "Unstudentized" "Rosenbaum" 0.046
"9465" "Unstudentized" "Rosenbaum" 0.02
"9466" "Unstudentized" "Rosenbaum" 0.498
"9467" "Unstudentized" "Rosenbaum" 0.898
"9468" "Unstudentized" "Rosenbaum" 0.748
"9469" "Unstudentized" "Rosenbaum" 0.322
"9470" "Unstudentized" "Rosenbaum" 0.984
"9471" "Unstudentized" "Rosenbaum" 0.3
"9472" "Unstudentized" "Rosenbaum" 0.422
"9473" "Unstudentized" "Rosenbaum" 0.01
"9474" "Unstudentized" "Rosenbaum" 0.514
"9475" "Unstudentized" "Rosenbaum" 0.04
"9476" "Unstudentized" "Rosenbaum" 0.922
"9477" "Unstudentized" "Rosenbaum" 0.808
"9478" "Unstudentized" "Rosenbaum" 0.1
"9479" "Unstudentized" "Rosenbaum" 0.104
"9480" "Unstudentized" "Rosenbaum" 0.042
"9481" "Unstudentized" "Rosenbaum" 0.26
"9482" "Unstudentized" "Rosenbaum" 0.458
"9483" "Unstudentized" "Rosenbaum" 0
"9484" "Unstudentized" "Rosenbaum" 0.002
"9485" "Unstudentized" "Rosenbaum" 0.368
"9486" "Unstudentized" "Rosenbaum" 0.364
"9487" "Unstudentized" "Rosenbaum" 0.012
"9488" "Unstudentized" "Rosenbaum" 0.906
"9489" "Unstudentized" "Rosenbaum" 0.456
"9490" "Unstudentized" "Rosenbaum" 0.052
"9491" "Unstudentized" "Rosenbaum" 0.896
"9492" "Unstudentized" "Rosenbaum" 0.978
"9493" "Unstudentized" "Rosenbaum" 0.414
"9494" "Unstudentized" "Rosenbaum" 0.656
"9495" "Unstudentized" "Rosenbaum" 0.218
"9496" "Unstudentized" "Rosenbaum" 0.992
"9497" "Unstudentized" "Rosenbaum" 0.112
"9498" "Unstudentized" "Rosenbaum" 0.112
"9499" "Unstudentized" "Rosenbaum" 0.418
"9500" "Unstudentized" "Rosenbaum" 0.102
"9501" "Unstudentized" "Rosenbaum" 0.934
"9502" "Unstudentized" "Rosenbaum" 0.038
"9503" "Unstudentized" "Rosenbaum" 0.242
"9504" "Unstudentized" "Rosenbaum" 0.13
"9505" "Unstudentized" "Rosenbaum" 0.57
"9506" "Unstudentized" "Rosenbaum" 0.634
"9507" "Unstudentized" "Rosenbaum" 0.436
"9508" "Unstudentized" "Rosenbaum" 0.616
"9509" "Unstudentized" "Rosenbaum" 0.676
"9510" "Unstudentized" "Rosenbaum" 0.852
"9511" "Unstudentized" "Rosenbaum" 0.328
"9512" "Unstudentized" "Rosenbaum" 0.04
"9513" "Unstudentized" "Rosenbaum" 0.994
"9514" "Unstudentized" "Rosenbaum" 0.38
"9515" "Unstudentized" "Rosenbaum" 0.492
"9516" "Unstudentized" "Rosenbaum" 0.29
"9517" "Unstudentized" "Rosenbaum" 0.43
"9518" "Unstudentized" "Rosenbaum" 0.558
"9519" "Unstudentized" "Rosenbaum" 0.58
"9520" "Unstudentized" "Rosenbaum" 0.266
"9521" "Unstudentized" "Rosenbaum" 0.846
"9522" "Unstudentized" "Rosenbaum" 0.868
"9523" "Unstudentized" "Rosenbaum" 0.912
"9524" "Unstudentized" "Rosenbaum" 0.17
"9525" "Unstudentized" "Rosenbaum" 0.128
"9526" "Unstudentized" "Rosenbaum" 0.172
"9527" "Unstudentized" "Rosenbaum" 0.362
"9528" "Unstudentized" "Rosenbaum" 0.02
"9529" "Unstudentized" "Rosenbaum" 0.91
"9530" "Unstudentized" "Rosenbaum" 0.336
"9531" "Unstudentized" "Rosenbaum" 0.258
"9532" "Unstudentized" "Rosenbaum" 0.378
"9533" "Unstudentized" "Rosenbaum" 0.368
"9534" "Unstudentized" "Rosenbaum" 0.018
"9535" "Unstudentized" "Rosenbaum" 0.124
"9536" "Unstudentized" "Rosenbaum" 0.204
"9537" "Unstudentized" "Rosenbaum" 0.542
"9538" "Unstudentized" "Rosenbaum" 0.642
"9539" "Unstudentized" "Rosenbaum" 0.394
"9540" "Unstudentized" "Rosenbaum" 0.104
"9541" "Unstudentized" "Rosenbaum" 0.618
"9542" "Unstudentized" "Rosenbaum" 0.026
"9543" "Unstudentized" "Rosenbaum" 0.048
"9544" "Unstudentized" "Rosenbaum" 0.22
"9545" "Unstudentized" "Rosenbaum" 0.038
"9546" "Unstudentized" "Rosenbaum" 0.806
"9547" "Unstudentized" "Rosenbaum" 0.92
"9548" "Unstudentized" "Rosenbaum" 0.498
"9549" "Unstudentized" "Rosenbaum" 0.33
"9550" "Unstudentized" "Rosenbaum" 0.476
"9551" "Unstudentized" "Rosenbaum" 0.462
"9552" "Unstudentized" "Rosenbaum" 0.504
"9553" "Unstudentized" "Rosenbaum" 0.046
"9554" "Unstudentized" "Rosenbaum" 0.376
"9555" "Unstudentized" "Rosenbaum" 0.07
"9556" "Unstudentized" "Rosenbaum" 0.282
"9557" "Unstudentized" "Rosenbaum" 0.716
"9558" "Unstudentized" "Rosenbaum" 0.922
"9559" "Unstudentized" "Rosenbaum" 0.806
"9560" "Unstudentized" "Rosenbaum" 0.1
"9561" "Unstudentized" "Rosenbaum" 0.76
"9562" "Unstudentized" "Rosenbaum" 0.274
"9563" "Unstudentized" "Rosenbaum" 0.39
"9564" "Unstudentized" "Rosenbaum" 0.084
"9565" "Unstudentized" "Rosenbaum" 0.026
"9566" "Unstudentized" "Rosenbaum" 0.514
"9567" "Unstudentized" "Rosenbaum" 0.928
"9568" "Unstudentized" "Rosenbaum" 0.494
"9569" "Unstudentized" "Rosenbaum" 0.004
"9570" "Unstudentized" "Rosenbaum" 0.604
"9571" "Unstudentized" "Rosenbaum" 0.162
"9572" "Unstudentized" "Rosenbaum" 0.664
"9573" "Unstudentized" "Rosenbaum" 0.066
"9574" "Unstudentized" "Rosenbaum" 0.002
"9575" "Unstudentized" "Rosenbaum" 0.074
"9576" "Unstudentized" "Rosenbaum" 0.9
"9577" "Unstudentized" "Rosenbaum" 0.038
"9578" "Unstudentized" "Rosenbaum" 0.87
"9579" "Unstudentized" "Rosenbaum" 0.17
"9580" "Unstudentized" "Rosenbaum" 0.176
"9581" "Unstudentized" "Rosenbaum" 0.182
"9582" "Unstudentized" "Rosenbaum" 0.234
"9583" "Unstudentized" "Rosenbaum" 0.012
"9584" "Unstudentized" "Rosenbaum" 0.274
"9585" "Unstudentized" "Rosenbaum" 0.946
"9586" "Unstudentized" "Rosenbaum" 0.112
"9587" "Unstudentized" "Rosenbaum" 0.902
"9588" "Unstudentized" "Rosenbaum" 0.648
"9589" "Unstudentized" "Rosenbaum" 0.074
"9590" "Unstudentized" "Rosenbaum" 0.182
"9591" "Unstudentized" "Rosenbaum" 0.672
"9592" "Unstudentized" "Rosenbaum" 0.572
"9593" "Unstudentized" "Rosenbaum" 0.546
"9594" "Unstudentized" "Rosenbaum" 0.2
"9595" "Unstudentized" "Rosenbaum" 0.91
"9596" "Unstudentized" "Rosenbaum" 0.742
"9597" "Unstudentized" "Rosenbaum" 0.066
"9598" "Unstudentized" "Rosenbaum" 0.67
"9599" "Unstudentized" "Rosenbaum" 0.286
"9600" "Unstudentized" "Rosenbaum" 0.92
"9601" "Unstudentized" "Rosenbaum" 0.104
"9602" "Unstudentized" "Rosenbaum" 0.094
"9603" "Unstudentized" "Rosenbaum" 0.052
"9604" "Unstudentized" "Rosenbaum" 0
"9605" "Unstudentized" "Rosenbaum" 0.158
"9606" "Unstudentized" "Rosenbaum" 0.392
"9607" "Unstudentized" "Rosenbaum" 0.292
"9608" "Unstudentized" "Rosenbaum" 0.878
"9609" "Unstudentized" "Rosenbaum" 0.356
"9610" "Unstudentized" "Rosenbaum" 0.004
"9611" "Unstudentized" "Rosenbaum" 0.592
"9612" "Unstudentized" "Rosenbaum" 0.964
"9613" "Unstudentized" "Rosenbaum" 0.946
"9614" "Unstudentized" "Rosenbaum" 0.636
"9615" "Unstudentized" "Rosenbaum" 0.348
"9616" "Unstudentized" "Rosenbaum" 0.508
"9617" "Unstudentized" "Rosenbaum" 0.002
"9618" "Unstudentized" "Rosenbaum" 0.978
"9619" "Unstudentized" "Rosenbaum" 0.282
"9620" "Unstudentized" "Rosenbaum" 0.012
"9621" "Unstudentized" "Rosenbaum" 0.45
"9622" "Unstudentized" "Rosenbaum" 0.97
"9623" "Unstudentized" "Rosenbaum" 0.008
"9624" "Unstudentized" "Rosenbaum" 0.414
"9625" "Unstudentized" "Rosenbaum" 0.506
"9626" "Unstudentized" "Rosenbaum" 0.286
"9627" "Unstudentized" "Rosenbaum" 0
"9628" "Unstudentized" "Rosenbaum" 0.252
"9629" "Unstudentized" "Rosenbaum" 0.426
"9630" "Unstudentized" "Rosenbaum" 0.114
"9631" "Unstudentized" "Rosenbaum" 0.236
"9632" "Unstudentized" "Rosenbaum" 0.758
"9633" "Unstudentized" "Rosenbaum" 0.002
"9634" "Unstudentized" "Rosenbaum" 0.106
"9635" "Unstudentized" "Rosenbaum" 0.998
"9636" "Unstudentized" "Rosenbaum" 0.062
"9637" "Unstudentized" "Rosenbaum" 0.898
"9638" "Unstudentized" "Rosenbaum" 0.192
"9639" "Unstudentized" "Rosenbaum" 0.07
"9640" "Unstudentized" "Rosenbaum" 0.06
"9641" "Unstudentized" "Rosenbaum" 0.444
"9642" "Unstudentized" "Rosenbaum" 0.896
"9643" "Unstudentized" "Rosenbaum" 0.86
"9644" "Unstudentized" "Rosenbaum" 0.332
"9645" "Unstudentized" "Rosenbaum" 0.592
"9646" "Unstudentized" "Rosenbaum" 0.104
"9647" "Unstudentized" "Rosenbaum" 0.54
"9648" "Unstudentized" "Rosenbaum" 0.194
"9649" "Unstudentized" "Rosenbaum" 0.524
"9650" "Unstudentized" "Rosenbaum" 0.006
"9651" "Unstudentized" "Rosenbaum" 0.794
"9652" "Unstudentized" "Rosenbaum" 0.742
"9653" "Unstudentized" "Rosenbaum" 0.104
"9654" "Unstudentized" "Rosenbaum" 0.012
"9655" "Unstudentized" "Rosenbaum" 0.014
"9656" "Unstudentized" "Rosenbaum" 0
"9657" "Unstudentized" "Rosenbaum" 0.092
"9658" "Unstudentized" "Rosenbaum" 0.336
"9659" "Unstudentized" "Rosenbaum" 0.052
"9660" "Unstudentized" "Rosenbaum" 0.138
"9661" "Unstudentized" "Rosenbaum" 0.944
"9662" "Unstudentized" "Rosenbaum" 0.248
"9663" "Unstudentized" "Rosenbaum" 0.426
"9664" "Unstudentized" "Rosenbaum" 0.316
"9665" "Unstudentized" "Rosenbaum" 0.402
"9666" "Unstudentized" "Rosenbaum" 0.128
"9667" "Unstudentized" "Rosenbaum" 0.104
"9668" "Unstudentized" "Rosenbaum" 0.632
"9669" "Unstudentized" "Rosenbaum" 0.508
"9670" "Unstudentized" "Rosenbaum" 0.828
"9671" "Unstudentized" "Rosenbaum" 0.538
"9672" "Unstudentized" "Rosenbaum" 0.208
"9673" "Unstudentized" "Rosenbaum" 0.654
"9674" "Unstudentized" "Rosenbaum" 0.598
"9675" "Unstudentized" "Rosenbaum" 0.542
"9676" "Unstudentized" "Rosenbaum" 0.604
"9677" "Unstudentized" "Rosenbaum" 0.78
"9678" "Unstudentized" "Rosenbaum" 0.278
"9679" "Unstudentized" "Rosenbaum" 0.49
"9680" "Unstudentized" "Rosenbaum" 0.048
"9681" "Unstudentized" "Rosenbaum" 0.53
"9682" "Unstudentized" "Rosenbaum" 0.46
"9683" "Unstudentized" "Rosenbaum" 0.322
"9684" "Unstudentized" "Rosenbaum" 0.04
"9685" "Unstudentized" "Rosenbaum" 0.504
"9686" "Unstudentized" "Rosenbaum" 0.486
"9687" "Unstudentized" "Rosenbaum" 0.062
"9688" "Unstudentized" "Rosenbaum" 0.602
"9689" "Unstudentized" "Rosenbaum" 0.672
"9690" "Unstudentized" "Rosenbaum" 0.186
"9691" "Unstudentized" "Rosenbaum" 0.866
"9692" "Unstudentized" "Rosenbaum" 0.872
"9693" "Unstudentized" "Rosenbaum" 0.808
"9694" "Unstudentized" "Rosenbaum" 0.422
"9695" "Unstudentized" "Rosenbaum" 0.06
"9696" "Unstudentized" "Rosenbaum" 0.098
"9697" "Unstudentized" "Rosenbaum" 0.09
"9698" "Unstudentized" "Rosenbaum" 0.59
"9699" "Unstudentized" "Rosenbaum" 0.004
"9700" "Unstudentized" "Rosenbaum" 0.502
"9701" "Unstudentized" "Rosenbaum" 0.796
"9702" "Unstudentized" "Rosenbaum" 0.36
"9703" "Unstudentized" "Rosenbaum" 0.372
"9704" "Unstudentized" "Rosenbaum" 0.006
"9705" "Unstudentized" "Rosenbaum" 0.318
"9706" "Unstudentized" "Rosenbaum" 0.09
"9707" "Unstudentized" "Rosenbaum" 0.236
"9708" "Unstudentized" "Rosenbaum" 0.842
"9709" "Unstudentized" "Rosenbaum" 0.232
"9710" "Unstudentized" "Rosenbaum" 0.152
"9711" "Unstudentized" "Rosenbaum" 0.584
"9712" "Unstudentized" "Rosenbaum" 0.536
"9713" "Unstudentized" "Rosenbaum" 0.132
"9714" "Unstudentized" "Rosenbaum" 0
"9715" "Unstudentized" "Rosenbaum" 0.984
"9716" "Unstudentized" "Rosenbaum" 0.624
"9717" "Unstudentized" "Rosenbaum" 0.688
"9718" "Unstudentized" "Rosenbaum" 0.002
"9719" "Unstudentized" "Rosenbaum" 0.494
"9720" "Unstudentized" "Rosenbaum" 0.344
"9721" "Unstudentized" "Rosenbaum" 0.05
"9722" "Unstudentized" "Rosenbaum" 0.032
"9723" "Unstudentized" "Rosenbaum" 0.956
"9724" "Unstudentized" "Rosenbaum" 0.162
"9725" "Unstudentized" "Rosenbaum" 0.338
"9726" "Unstudentized" "Rosenbaum" 0.186
"9727" "Unstudentized" "Rosenbaum" 0.4
"9728" "Unstudentized" "Rosenbaum" 0.458
"9729" "Unstudentized" "Rosenbaum" 0.068
"9730" "Unstudentized" "Rosenbaum" 0.566
"9731" "Unstudentized" "Rosenbaum" 0.212
"9732" "Unstudentized" "Rosenbaum" 0.56
"9733" "Unstudentized" "Rosenbaum" 0.936
"9734" "Unstudentized" "Rosenbaum" 0.026
"9735" "Unstudentized" "Rosenbaum" 0.686
"9736" "Unstudentized" "Rosenbaum" 0.342
"9737" "Unstudentized" "Rosenbaum" 0.91
"9738" "Unstudentized" "Rosenbaum" 0.768
"9739" "Unstudentized" "Rosenbaum" 0.878
"9740" "Unstudentized" "Rosenbaum" 0.544
"9741" "Unstudentized" "Rosenbaum" 0.32
"9742" "Unstudentized" "Rosenbaum" 0.142
"9743" "Unstudentized" "Rosenbaum" 0.12
"9744" "Unstudentized" "Rosenbaum" 0.958
"9745" "Unstudentized" "Rosenbaum" 0.276
"9746" "Unstudentized" "Rosenbaum" 0.428
"9747" "Unstudentized" "Rosenbaum" 0.542
"9748" "Unstudentized" "Rosenbaum" 0.138
"9749" "Unstudentized" "Rosenbaum" 0.544
"9750" "Unstudentized" "Rosenbaum" 0.202
"9751" "Unstudentized" "Rosenbaum" 0.106
"9752" "Unstudentized" "Rosenbaum" 0.004
"9753" "Unstudentized" "Rosenbaum" 0.702
"9754" "Unstudentized" "Rosenbaum" 0.03
"9755" "Unstudentized" "Rosenbaum" 0.624
"9756" "Unstudentized" "Rosenbaum" 0.542
"9757" "Unstudentized" "Rosenbaum" 0
"9758" "Unstudentized" "Rosenbaum" 0.032
"9759" "Unstudentized" "Rosenbaum" 0.494
"9760" "Unstudentized" "Rosenbaum" 0.156
"9761" "Unstudentized" "Rosenbaum" 0.098
"9762" "Unstudentized" "Rosenbaum" 0.178
"9763" "Unstudentized" "Rosenbaum" 0.004
"9764" "Unstudentized" "Rosenbaum" 0.03
"9765" "Unstudentized" "Rosenbaum" 0.222
"9766" "Unstudentized" "Rosenbaum" 0.664
"9767" "Unstudentized" "Rosenbaum" 0.882
"9768" "Unstudentized" "Rosenbaum" 0.484
"9769" "Unstudentized" "Rosenbaum" 0.004
"9770" "Unstudentized" "Rosenbaum" 0.206
"9771" "Unstudentized" "Rosenbaum" 0.632
"9772" "Unstudentized" "Rosenbaum" 0.85
"9773" "Unstudentized" "Rosenbaum" 0.922
"9774" "Unstudentized" "Rosenbaum" 0.33
"9775" "Unstudentized" "Rosenbaum" 0.21
"9776" "Unstudentized" "Rosenbaum" 0.924
"9777" "Unstudentized" "Rosenbaum" 0.968
"9778" "Unstudentized" "Rosenbaum" 0.826
"9779" "Unstudentized" "Rosenbaum" 0.498
"9780" "Unstudentized" "Rosenbaum" 0.394
"9781" "Unstudentized" "Rosenbaum" 0.612
"9782" "Unstudentized" "Rosenbaum" 0.416
"9783" "Unstudentized" "Rosenbaum" 0.998
"9784" "Unstudentized" "Rosenbaum" 0.906
"9785" "Unstudentized" "Rosenbaum" 0.476
"9786" "Unstudentized" "Rosenbaum" 0.142
"9787" "Unstudentized" "Rosenbaum" 0.696
"9788" "Unstudentized" "Rosenbaum" 0.012
"9789" "Unstudentized" "Rosenbaum" 0.716
"9790" "Unstudentized" "Rosenbaum" 0.926
"9791" "Unstudentized" "Rosenbaum" 0.426
"9792" "Unstudentized" "Rosenbaum" 0.526
"9793" "Unstudentized" "Rosenbaum" 0.746
"9794" "Unstudentized" "Rosenbaum" 0.06
"9795" "Unstudentized" "Rosenbaum" 0.308
"9796" "Unstudentized" "Rosenbaum" 0.88
"9797" "Unstudentized" "Rosenbaum" 0.98
"9798" "Unstudentized" "Rosenbaum" 0.056
"9799" "Unstudentized" "Rosenbaum" 0.588
"9800" "Unstudentized" "Rosenbaum" 0.052
"9801" "Unstudentized" "Rosenbaum" 0.206
"9802" "Unstudentized" "Rosenbaum" 0.358
"9803" "Unstudentized" "Rosenbaum" 0.414
"9804" "Unstudentized" "Rosenbaum" 0.092
"9805" "Unstudentized" "Rosenbaum" 0.016
"9806" "Unstudentized" "Rosenbaum" 0.6
"9807" "Unstudentized" "Rosenbaum" 0.912
"9808" "Unstudentized" "Rosenbaum" 0.888
"9809" "Unstudentized" "Rosenbaum" 0.468
"9810" "Unstudentized" "Rosenbaum" 0.092
"9811" "Unstudentized" "Rosenbaum" 0.026
"9812" "Unstudentized" "Rosenbaum" 0.08
"9813" "Unstudentized" "Rosenbaum" 0.02
"9814" "Unstudentized" "Rosenbaum" 0.03
"9815" "Unstudentized" "Rosenbaum" 0.674
"9816" "Unstudentized" "Rosenbaum" 0.24
"9817" "Unstudentized" "Rosenbaum" 0.512
"9818" "Unstudentized" "Rosenbaum" 0.946
"9819" "Unstudentized" "Rosenbaum" 0.662
"9820" "Unstudentized" "Rosenbaum" 0.55
"9821" "Unstudentized" "Rosenbaum" 0.434
"9822" "Unstudentized" "Rosenbaum" 0.506
"9823" "Unstudentized" "Rosenbaum" 0.612
"9824" "Unstudentized" "Rosenbaum" 0.906
"9825" "Unstudentized" "Rosenbaum" 0.692
"9826" "Unstudentized" "Rosenbaum" 0.342
"9827" "Unstudentized" "Rosenbaum" 0.32
"9828" "Unstudentized" "Rosenbaum" 0
"9829" "Unstudentized" "Rosenbaum" 0.018
"9830" "Unstudentized" "Rosenbaum" 0.404
"9831" "Unstudentized" "Rosenbaum" 0.236
"9832" "Unstudentized" "Rosenbaum" 0.194
"9833" "Unstudentized" "Rosenbaum" 0.306
"9834" "Unstudentized" "Rosenbaum" 0.068
"9835" "Unstudentized" "Rosenbaum" 0.01
"9836" "Unstudentized" "Rosenbaum" 0.666
"9837" "Unstudentized" "Rosenbaum" 0.352
"9838" "Unstudentized" "Rosenbaum" 0.882
"9839" "Unstudentized" "Rosenbaum" 0.012
"9840" "Unstudentized" "Rosenbaum" 0.9
"9841" "Unstudentized" "Rosenbaum" 0.198
"9842" "Unstudentized" "Rosenbaum" 0.26
"9843" "Unstudentized" "Rosenbaum" 0.134
"9844" "Unstudentized" "Rosenbaum" 0.848
"9845" "Unstudentized" "Rosenbaum" 0.114
"9846" "Unstudentized" "Rosenbaum" 0
"9847" "Unstudentized" "Rosenbaum" 0.5
"9848" "Unstudentized" "Rosenbaum" 0.222
"9849" "Unstudentized" "Rosenbaum" 0.532
"9850" "Unstudentized" "Rosenbaum" 0.788
"9851" "Unstudentized" "Rosenbaum" 0.182
"9852" "Unstudentized" "Rosenbaum" 0.508
"9853" "Unstudentized" "Rosenbaum" 0.662
"9854" "Unstudentized" "Rosenbaum" 0.89
"9855" "Unstudentized" "Rosenbaum" 0.13
"9856" "Unstudentized" "Rosenbaum" 0.674
"9857" "Unstudentized" "Rosenbaum" 0.582
"9858" "Unstudentized" "Rosenbaum" 0.742
"9859" "Unstudentized" "Rosenbaum" 0.07
"9860" "Unstudentized" "Rosenbaum" 0.078
"9861" "Unstudentized" "Rosenbaum" 0.066
"9862" "Unstudentized" "Rosenbaum" 0.326
"9863" "Unstudentized" "Rosenbaum" 0.352
"9864" "Unstudentized" "Rosenbaum" 0.67
"9865" "Unstudentized" "Rosenbaum" 0.632
"9866" "Unstudentized" "Rosenbaum" 0.312
"9867" "Unstudentized" "Rosenbaum" 0.354
"9868" "Unstudentized" "Rosenbaum" 0.188
"9869" "Unstudentized" "Rosenbaum" 0.788
"9870" "Unstudentized" "Rosenbaum" 0.26
"9871" "Unstudentized" "Rosenbaum" 0.256
"9872" "Unstudentized" "Rosenbaum" 0.842
"9873" "Unstudentized" "Rosenbaum" 0.848
"9874" "Unstudentized" "Rosenbaum" 0.034
"9875" "Unstudentized" "Rosenbaum" 0.794
"9876" "Unstudentized" "Rosenbaum" 0.32
"9877" "Unstudentized" "Rosenbaum" 0.424
"9878" "Unstudentized" "Rosenbaum" 0.708
"9879" "Unstudentized" "Rosenbaum" 0.108
"9880" "Unstudentized" "Rosenbaum" 0.162
"9881" "Unstudentized" "Rosenbaum" 0.002
"9882" "Unstudentized" "Rosenbaum" 0.092
"9883" "Unstudentized" "Rosenbaum" 0
"9884" "Unstudentized" "Rosenbaum" 0.738
"9885" "Unstudentized" "Rosenbaum" 0.902
"9886" "Unstudentized" "Rosenbaum" 0.336
"9887" "Unstudentized" "Rosenbaum" 0.38
"9888" "Unstudentized" "Rosenbaum" 0.418
"9889" "Unstudentized" "Rosenbaum" 0.032
"9890" "Unstudentized" "Rosenbaum" 0.232
"9891" "Unstudentized" "Rosenbaum" 0.156
"9892" "Unstudentized" "Rosenbaum" 0.886
"9893" "Unstudentized" "Rosenbaum" 0.282
"9894" "Unstudentized" "Rosenbaum" 0.898
"9895" "Unstudentized" "Rosenbaum" 0.092
"9896" "Unstudentized" "Rosenbaum" 0.57
"9897" "Unstudentized" "Rosenbaum" 0.106
"9898" "Unstudentized" "Rosenbaum" 0.386
"9899" "Unstudentized" "Rosenbaum" 0.428
"9900" "Unstudentized" "Rosenbaum" 0.142
"9901" "Unstudentized" "Rosenbaum" 0.028
"9902" "Unstudentized" "Rosenbaum" 0.742
"9903" "Unstudentized" "Rosenbaum" 0.094
"9904" "Unstudentized" "Rosenbaum" 0.378
"9905" "Unstudentized" "Rosenbaum" 0.888
"9906" "Unstudentized" "Rosenbaum" 0.838
"9907" "Unstudentized" "Rosenbaum" 0.326
"9908" "Unstudentized" "Rosenbaum" 0.944
"9909" "Unstudentized" "Rosenbaum" 0.074
"9910" "Unstudentized" "Rosenbaum" 0.016
"9911" "Unstudentized" "Rosenbaum" 0.032
"9912" "Unstudentized" "Rosenbaum" 0.12
"9913" "Unstudentized" "Rosenbaum" 0.732
"9914" "Unstudentized" "Rosenbaum" 0.764
"9915" "Unstudentized" "Rosenbaum" 0.176
"9916" "Unstudentized" "Rosenbaum" 0.064
"9917" "Unstudentized" "Rosenbaum" 0.214
"9918" "Unstudentized" "Rosenbaum" 0.13
"9919" "Unstudentized" "Rosenbaum" 0.03
"9920" "Unstudentized" "Rosenbaum" 0.136
"9921" "Unstudentized" "Rosenbaum" 0.258
"9922" "Unstudentized" "Rosenbaum" 0.002
"9923" "Unstudentized" "Rosenbaum" 0.936
"9924" "Unstudentized" "Rosenbaum" 0.65
"9925" "Unstudentized" "Rosenbaum" 0
"9926" "Unstudentized" "Rosenbaum" 0.566
"9927" "Unstudentized" "Rosenbaum" 0.796
"9928" "Unstudentized" "Rosenbaum" 1
"9929" "Unstudentized" "Rosenbaum" 0.872
"9930" "Unstudentized" "Rosenbaum" 0.258
"9931" "Unstudentized" "Rosenbaum" 0.252
"9932" "Unstudentized" "Rosenbaum" 0.508
"9933" "Unstudentized" "Rosenbaum" 0.288
"9934" "Unstudentized" "Rosenbaum" 0.574
"9935" "Unstudentized" "Rosenbaum" 0.496
"9936" "Unstudentized" "Rosenbaum" 0.358
"9937" "Unstudentized" "Rosenbaum" 0.108
"9938" "Unstudentized" "Rosenbaum" 0.496
"9939" "Unstudentized" "Rosenbaum" 0.062
"9940" "Unstudentized" "Rosenbaum" 0.006
"9941" "Unstudentized" "Rosenbaum" 0.934
"9942" "Unstudentized" "Rosenbaum" 0.068
"9943" "Unstudentized" "Rosenbaum" 0.48
"9944" "Unstudentized" "Rosenbaum" 0.806
"9945" "Unstudentized" "Rosenbaum" 0.186
"9946" "Unstudentized" "Rosenbaum" 0.022
"9947" "Unstudentized" "Rosenbaum" 0.536
"9948" "Unstudentized" "Rosenbaum" 0.024
"9949" "Unstudentized" "Rosenbaum" 0.022
"9950" "Unstudentized" "Rosenbaum" 0.874
"9951" "Unstudentized" "Rosenbaum" 0.172
"9952" "Unstudentized" "Rosenbaum" 0.452
"9953" "Unstudentized" "Rosenbaum" 0.038
"9954" "Unstudentized" "Rosenbaum" 0.38
"9955" "Unstudentized" "Rosenbaum" 0.27
"9956" "Unstudentized" "Rosenbaum" 0.066
"9957" "Unstudentized" "Rosenbaum" 0
"9958" "Unstudentized" "Rosenbaum" 0.05
"9959" "Unstudentized" "Rosenbaum" 0.2
"9960" "Unstudentized" "Rosenbaum" 0.608
"9961" "Unstudentized" "Rosenbaum" 0.594
"9962" "Unstudentized" "Rosenbaum" 0.368
"9963" "Unstudentized" "Rosenbaum" 0.09
"9964" "Unstudentized" "Rosenbaum" 0.07
"9965" "Unstudentized" "Rosenbaum" 0.154
"9966" "Unstudentized" "Rosenbaum" 1
"9967" "Unstudentized" "Rosenbaum" 0.072
"9968" "Unstudentized" "Rosenbaum" 0.136
"9969" "Unstudentized" "Rosenbaum" 0.42
"9970" "Unstudentized" "Rosenbaum" 0.904
"9971" "Unstudentized" "Rosenbaum" 0.85
"9972" "Unstudentized" "Rosenbaum" 0.554
"9973" "Unstudentized" "Rosenbaum" 0.966
"9974" "Unstudentized" "Rosenbaum" 0.65
"9975" "Unstudentized" "Rosenbaum" 0.332
"9976" "Unstudentized" "Rosenbaum" 0.234
"9977" "Unstudentized" "Rosenbaum" 0.02
"9978" "Unstudentized" "Rosenbaum" 0.026
"9979" "Unstudentized" "Rosenbaum" 0.048
"9980" "Unstudentized" "Rosenbaum" 0.468
"9981" "Unstudentized" "Rosenbaum" 0.488
"9982" "Unstudentized" "Rosenbaum" 0.094
"9983" "Unstudentized" "Rosenbaum" 0.118
"9984" "Unstudentized" "Rosenbaum" 0
"9985" "Unstudentized" "Rosenbaum" 0.758
"9986" "Unstudentized" "Rosenbaum" 0.48
"9987" "Unstudentized" "Rosenbaum" 0.446
"9988" "Unstudentized" "Rosenbaum" 0.016
"9989" "Unstudentized" "Rosenbaum" 0.728
"9990" "Unstudentized" "Rosenbaum" 0.25
"9991" "Unstudentized" "Rosenbaum" 0.606
"9992" "Unstudentized" "Rosenbaum" 0.688
"9993" "Unstudentized" "Rosenbaum" 0.09
"9994" "Unstudentized" "Rosenbaum" 0.43
"9995" "Unstudentized" "Rosenbaum" 0.002
"9996" "Unstudentized" "Rosenbaum" 0.598
"9997" "Unstudentized" "Rosenbaum" 0.508
"9998" "Unstudentized" "Rosenbaum" 0.998
"9999" "Unstudentized" "Rosenbaum" 0.104
"10000" "Unstudentized" "Rosenbaum" 0.446
"10001" "Classic t-statistic" "Rosenbaum" 0.024
"10002" "Classic t-statistic" "Rosenbaum" 0.068
"10003" "Classic t-statistic" "Rosenbaum" 0.156
"10004" "Classic t-statistic" "Rosenbaum" 0
"10005" "Classic t-statistic" "Rosenbaum" 0.168
"10006" "Classic t-statistic" "Rosenbaum" 0.48
"10007" "Classic t-statistic" "Rosenbaum" 0.444
"10008" "Classic t-statistic" "Rosenbaum" 0.308
"10009" "Classic t-statistic" "Rosenbaum" 0.86
"10010" "Classic t-statistic" "Rosenbaum" 0.052
"10011" "Classic t-statistic" "Rosenbaum" 0.102
"10012" "Classic t-statistic" "Rosenbaum" 0.362
"10013" "Classic t-statistic" "Rosenbaum" 0.012
"10014" "Classic t-statistic" "Rosenbaum" 0.306
"10015" "Classic t-statistic" "Rosenbaum" 0
"10016" "Classic t-statistic" "Rosenbaum" 0.412
"10017" "Classic t-statistic" "Rosenbaum" 0.4
"10018" "Classic t-statistic" "Rosenbaum" 0.252
"10019" "Classic t-statistic" "Rosenbaum" 0.548
"10020" "Classic t-statistic" "Rosenbaum" 0.248
"10021" "Classic t-statistic" "Rosenbaum" 0.488
"10022" "Classic t-statistic" "Rosenbaum" 0.718
"10023" "Classic t-statistic" "Rosenbaum" 0.698
"10024" "Classic t-statistic" "Rosenbaum" 0.408
"10025" "Classic t-statistic" "Rosenbaum" 0.016
"10026" "Classic t-statistic" "Rosenbaum" 0.652
"10027" "Classic t-statistic" "Rosenbaum" 0.834
"10028" "Classic t-statistic" "Rosenbaum" 0.01
"10029" "Classic t-statistic" "Rosenbaum" 0.376
"10030" "Classic t-statistic" "Rosenbaum" 0.652
"10031" "Classic t-statistic" "Rosenbaum" 0.774
"10032" "Classic t-statistic" "Rosenbaum" 0.342
"10033" "Classic t-statistic" "Rosenbaum" 0.704
"10034" "Classic t-statistic" "Rosenbaum" 0.046
"10035" "Classic t-statistic" "Rosenbaum" 0.002
"10036" "Classic t-statistic" "Rosenbaum" 0
"10037" "Classic t-statistic" "Rosenbaum" 0.866
"10038" "Classic t-statistic" "Rosenbaum" 0.43
"10039" "Classic t-statistic" "Rosenbaum" 0
"10040" "Classic t-statistic" "Rosenbaum" 0.546
"10041" "Classic t-statistic" "Rosenbaum" 0.292
"10042" "Classic t-statistic" "Rosenbaum" 0.154
"10043" "Classic t-statistic" "Rosenbaum" 0.278
"10044" "Classic t-statistic" "Rosenbaum" 0.674
"10045" "Classic t-statistic" "Rosenbaum" 0.03
"10046" "Classic t-statistic" "Rosenbaum" 0.784
"10047" "Classic t-statistic" "Rosenbaum" 0.592
"10048" "Classic t-statistic" "Rosenbaum" 0.03
"10049" "Classic t-statistic" "Rosenbaum" 0.382
"10050" "Classic t-statistic" "Rosenbaum" 0.958
"10051" "Classic t-statistic" "Rosenbaum" 0.872
"10052" "Classic t-statistic" "Rosenbaum" 0.86
"10053" "Classic t-statistic" "Rosenbaum" 0.464
"10054" "Classic t-statistic" "Rosenbaum" 0.348
"10055" "Classic t-statistic" "Rosenbaum" 0.388
"10056" "Classic t-statistic" "Rosenbaum" 0.68
"10057" "Classic t-statistic" "Rosenbaum" 0.706
"10058" "Classic t-statistic" "Rosenbaum" 0.292
"10059" "Classic t-statistic" "Rosenbaum" 0.22
"10060" "Classic t-statistic" "Rosenbaum" 0.496
"10061" "Classic t-statistic" "Rosenbaum" 0.686
"10062" "Classic t-statistic" "Rosenbaum" 0.972
"10063" "Classic t-statistic" "Rosenbaum" 0.03
"10064" "Classic t-statistic" "Rosenbaum" 0.56
"10065" "Classic t-statistic" "Rosenbaum" 0.116
"10066" "Classic t-statistic" "Rosenbaum" 0.536
"10067" "Classic t-statistic" "Rosenbaum" 0.616
"10068" "Classic t-statistic" "Rosenbaum" 0.586
"10069" "Classic t-statistic" "Rosenbaum" 0.164
"10070" "Classic t-statistic" "Rosenbaum" 0.62
"10071" "Classic t-statistic" "Rosenbaum" 0.674
"10072" "Classic t-statistic" "Rosenbaum" 0.772
"10073" "Classic t-statistic" "Rosenbaum" 0.538
"10074" "Classic t-statistic" "Rosenbaum" 0.018
"10075" "Classic t-statistic" "Rosenbaum" 0.006
"10076" "Classic t-statistic" "Rosenbaum" 0.22
"10077" "Classic t-statistic" "Rosenbaum" 0.044
"10078" "Classic t-statistic" "Rosenbaum" 0.108
"10079" "Classic t-statistic" "Rosenbaum" 0.002
"10080" "Classic t-statistic" "Rosenbaum" 0.108
"10081" "Classic t-statistic" "Rosenbaum" 0.276
"10082" "Classic t-statistic" "Rosenbaum" 0.084
"10083" "Classic t-statistic" "Rosenbaum" 0.068
"10084" "Classic t-statistic" "Rosenbaum" 0.358
"10085" "Classic t-statistic" "Rosenbaum" 0.256
"10086" "Classic t-statistic" "Rosenbaum" 0.166
"10087" "Classic t-statistic" "Rosenbaum" 0.912
"10088" "Classic t-statistic" "Rosenbaum" 0.632
"10089" "Classic t-statistic" "Rosenbaum" 0.03
"10090" "Classic t-statistic" "Rosenbaum" 0.718
"10091" "Classic t-statistic" "Rosenbaum" 0.01
"10092" "Classic t-statistic" "Rosenbaum" 0.46
"10093" "Classic t-statistic" "Rosenbaum" 0.53
"10094" "Classic t-statistic" "Rosenbaum" 0.324
"10095" "Classic t-statistic" "Rosenbaum" 0.112
"10096" "Classic t-statistic" "Rosenbaum" 0.004
"10097" "Classic t-statistic" "Rosenbaum" 0.206
"10098" "Classic t-statistic" "Rosenbaum" 0.862
"10099" "Classic t-statistic" "Rosenbaum" 0.396
"10100" "Classic t-statistic" "Rosenbaum" 0.612
"10101" "Classic t-statistic" "Rosenbaum" 0.086
"10102" "Classic t-statistic" "Rosenbaum" 0.146
"10103" "Classic t-statistic" "Rosenbaum" 0.03
"10104" "Classic t-statistic" "Rosenbaum" 0.58
"10105" "Classic t-statistic" "Rosenbaum" 0.188
"10106" "Classic t-statistic" "Rosenbaum" 0.796
"10107" "Classic t-statistic" "Rosenbaum" 0.656
"10108" "Classic t-statistic" "Rosenbaum" 0.252
"10109" "Classic t-statistic" "Rosenbaum" 0.03
"10110" "Classic t-statistic" "Rosenbaum" 0.91
"10111" "Classic t-statistic" "Rosenbaum" 0.86
"10112" "Classic t-statistic" "Rosenbaum" 0.126
"10113" "Classic t-statistic" "Rosenbaum" 0.328
"10114" "Classic t-statistic" "Rosenbaum" 0.352
"10115" "Classic t-statistic" "Rosenbaum" 0.01
"10116" "Classic t-statistic" "Rosenbaum" 0.888
"10117" "Classic t-statistic" "Rosenbaum" 0.34
"10118" "Classic t-statistic" "Rosenbaum" 0.154
"10119" "Classic t-statistic" "Rosenbaum" 0.972
"10120" "Classic t-statistic" "Rosenbaum" 0.27
"10121" "Classic t-statistic" "Rosenbaum" 0.38
"10122" "Classic t-statistic" "Rosenbaum" 0.276
"10123" "Classic t-statistic" "Rosenbaum" 0.002
"10124" "Classic t-statistic" "Rosenbaum" 0.764
"10125" "Classic t-statistic" "Rosenbaum" 0.816
"10126" "Classic t-statistic" "Rosenbaum" 0.626
"10127" "Classic t-statistic" "Rosenbaum" 0.424
"10128" "Classic t-statistic" "Rosenbaum" 0.59
"10129" "Classic t-statistic" "Rosenbaum" 0.7
"10130" "Classic t-statistic" "Rosenbaum" 0.078
"10131" "Classic t-statistic" "Rosenbaum" 0.008
"10132" "Classic t-statistic" "Rosenbaum" 0.496
"10133" "Classic t-statistic" "Rosenbaum" 0.214
"10134" "Classic t-statistic" "Rosenbaum" 0.62
"10135" "Classic t-statistic" "Rosenbaum" 0.662
"10136" "Classic t-statistic" "Rosenbaum" 0.704
"10137" "Classic t-statistic" "Rosenbaum" 0.026
"10138" "Classic t-statistic" "Rosenbaum" 0.046
"10139" "Classic t-statistic" "Rosenbaum" 0.144
"10140" "Classic t-statistic" "Rosenbaum" 0.292
"10141" "Classic t-statistic" "Rosenbaum" 0.128
"10142" "Classic t-statistic" "Rosenbaum" 0.342
"10143" "Classic t-statistic" "Rosenbaum" 0.768
"10144" "Classic t-statistic" "Rosenbaum" 0.672
"10145" "Classic t-statistic" "Rosenbaum" 0.194
"10146" "Classic t-statistic" "Rosenbaum" 0.188
"10147" "Classic t-statistic" "Rosenbaum" 0.068
"10148" "Classic t-statistic" "Rosenbaum" 0.178
"10149" "Classic t-statistic" "Rosenbaum" 0.308
"10150" "Classic t-statistic" "Rosenbaum" 0.132
"10151" "Classic t-statistic" "Rosenbaum" 0.012
"10152" "Classic t-statistic" "Rosenbaum" 0.054
"10153" "Classic t-statistic" "Rosenbaum" 0
"10154" "Classic t-statistic" "Rosenbaum" 0.01
"10155" "Classic t-statistic" "Rosenbaum" 0.014
"10156" "Classic t-statistic" "Rosenbaum" 0.992
"10157" "Classic t-statistic" "Rosenbaum" 0.86
"10158" "Classic t-statistic" "Rosenbaum" 0.126
"10159" "Classic t-statistic" "Rosenbaum" 0.044
"10160" "Classic t-statistic" "Rosenbaum" 0.778
"10161" "Classic t-statistic" "Rosenbaum" 0.776
"10162" "Classic t-statistic" "Rosenbaum" 0.498
"10163" "Classic t-statistic" "Rosenbaum" 0.098
"10164" "Classic t-statistic" "Rosenbaum" 0.934
"10165" "Classic t-statistic" "Rosenbaum" 0.462
"10166" "Classic t-statistic" "Rosenbaum" 0.864
"10167" "Classic t-statistic" "Rosenbaum" 0.144
"10168" "Classic t-statistic" "Rosenbaum" 0.774
"10169" "Classic t-statistic" "Rosenbaum" 0.048
"10170" "Classic t-statistic" "Rosenbaum" 0.416
"10171" "Classic t-statistic" "Rosenbaum" 0.566
"10172" "Classic t-statistic" "Rosenbaum" 0.534
"10173" "Classic t-statistic" "Rosenbaum" 0.284
"10174" "Classic t-statistic" "Rosenbaum" 0.176
"10175" "Classic t-statistic" "Rosenbaum" 0.664
"10176" "Classic t-statistic" "Rosenbaum" 0.054
"10177" "Classic t-statistic" "Rosenbaum" 0.304
"10178" "Classic t-statistic" "Rosenbaum" 0.208
"10179" "Classic t-statistic" "Rosenbaum" 0.508
"10180" "Classic t-statistic" "Rosenbaum" 0.06
"10181" "Classic t-statistic" "Rosenbaum" 0.064
"10182" "Classic t-statistic" "Rosenbaum" 0.764
"10183" "Classic t-statistic" "Rosenbaum" 0.38
"10184" "Classic t-statistic" "Rosenbaum" 0.15
"10185" "Classic t-statistic" "Rosenbaum" 0
"10186" "Classic t-statistic" "Rosenbaum" 0.106
"10187" "Classic t-statistic" "Rosenbaum" 0.872
"10188" "Classic t-statistic" "Rosenbaum" 0.916
"10189" "Classic t-statistic" "Rosenbaum" 0
"10190" "Classic t-statistic" "Rosenbaum" 0.762
"10191" "Classic t-statistic" "Rosenbaum" 0.058
"10192" "Classic t-statistic" "Rosenbaum" 0.35
"10193" "Classic t-statistic" "Rosenbaum" 0.324
"10194" "Classic t-statistic" "Rosenbaum" 0.032
"10195" "Classic t-statistic" "Rosenbaum" 0.466
"10196" "Classic t-statistic" "Rosenbaum" 0.034
"10197" "Classic t-statistic" "Rosenbaum" 0.412
"10198" "Classic t-statistic" "Rosenbaum" 0.556
"10199" "Classic t-statistic" "Rosenbaum" 0.282
"10200" "Classic t-statistic" "Rosenbaum" 0.084
"10201" "Classic t-statistic" "Rosenbaum" 0.296
"10202" "Classic t-statistic" "Rosenbaum" 0.498
"10203" "Classic t-statistic" "Rosenbaum" 0.388
"10204" "Classic t-statistic" "Rosenbaum" 0.216
"10205" "Classic t-statistic" "Rosenbaum" 0.966
"10206" "Classic t-statistic" "Rosenbaum" 0.042
"10207" "Classic t-statistic" "Rosenbaum" 0.876
"10208" "Classic t-statistic" "Rosenbaum" 0.516
"10209" "Classic t-statistic" "Rosenbaum" 0.052
"10210" "Classic t-statistic" "Rosenbaum" 0.702
"10211" "Classic t-statistic" "Rosenbaum" 0.652
"10212" "Classic t-statistic" "Rosenbaum" 0.472
"10213" "Classic t-statistic" "Rosenbaum" 0.456
"10214" "Classic t-statistic" "Rosenbaum" 0.442
"10215" "Classic t-statistic" "Rosenbaum" 0.014
"10216" "Classic t-statistic" "Rosenbaum" 0.238
"10217" "Classic t-statistic" "Rosenbaum" 0.044
"10218" "Classic t-statistic" "Rosenbaum" 0.056
"10219" "Classic t-statistic" "Rosenbaum" 0.426
"10220" "Classic t-statistic" "Rosenbaum" 0.54
"10221" "Classic t-statistic" "Rosenbaum" 0.598
"10222" "Classic t-statistic" "Rosenbaum" 0.316
"10223" "Classic t-statistic" "Rosenbaum" 0.488
"10224" "Classic t-statistic" "Rosenbaum" 0.444
"10225" "Classic t-statistic" "Rosenbaum" 0.14
"10226" "Classic t-statistic" "Rosenbaum" 0.674
"10227" "Classic t-statistic" "Rosenbaum" 0.172
"10228" "Classic t-statistic" "Rosenbaum" 0.83
"10229" "Classic t-statistic" "Rosenbaum" 0.322
"10230" "Classic t-statistic" "Rosenbaum" 0.068
"10231" "Classic t-statistic" "Rosenbaum" 0.556
"10232" "Classic t-statistic" "Rosenbaum" 0.932
"10233" "Classic t-statistic" "Rosenbaum" 0.974
"10234" "Classic t-statistic" "Rosenbaum" 0.068
"10235" "Classic t-statistic" "Rosenbaum" 0.408
"10236" "Classic t-statistic" "Rosenbaum" 0.338
"10237" "Classic t-statistic" "Rosenbaum" 0.624
"10238" "Classic t-statistic" "Rosenbaum" 0.002
"10239" "Classic t-statistic" "Rosenbaum" 0.738
"10240" "Classic t-statistic" "Rosenbaum" 0.054
"10241" "Classic t-statistic" "Rosenbaum" 0.046
"10242" "Classic t-statistic" "Rosenbaum" 0.238
"10243" "Classic t-statistic" "Rosenbaum" 0.344
"10244" "Classic t-statistic" "Rosenbaum" 0.07
"10245" "Classic t-statistic" "Rosenbaum" 0.918
"10246" "Classic t-statistic" "Rosenbaum" 0.134
"10247" "Classic t-statistic" "Rosenbaum" 0.004
"10248" "Classic t-statistic" "Rosenbaum" 0.904
"10249" "Classic t-statistic" "Rosenbaum" 0.056
"10250" "Classic t-statistic" "Rosenbaum" 0.276
"10251" "Classic t-statistic" "Rosenbaum" 0.328
"10252" "Classic t-statistic" "Rosenbaum" 0.936
"10253" "Classic t-statistic" "Rosenbaum" 0.118
"10254" "Classic t-statistic" "Rosenbaum" 0.382
"10255" "Classic t-statistic" "Rosenbaum" 0.052
"10256" "Classic t-statistic" "Rosenbaum" 0.892
"10257" "Classic t-statistic" "Rosenbaum" 0.914
"10258" "Classic t-statistic" "Rosenbaum" 0.078
"10259" "Classic t-statistic" "Rosenbaum" 0.24
"10260" "Classic t-statistic" "Rosenbaum" 0.488
"10261" "Classic t-statistic" "Rosenbaum" 0.544
"10262" "Classic t-statistic" "Rosenbaum" 0.056
"10263" "Classic t-statistic" "Rosenbaum" 0.4
"10264" "Classic t-statistic" "Rosenbaum" 0.006
"10265" "Classic t-statistic" "Rosenbaum" 0.782
"10266" "Classic t-statistic" "Rosenbaum" 0.016
"10267" "Classic t-statistic" "Rosenbaum" 0.086
"10268" "Classic t-statistic" "Rosenbaum" 0.326
"10269" "Classic t-statistic" "Rosenbaum" 0.926
"10270" "Classic t-statistic" "Rosenbaum" 0.8
"10271" "Classic t-statistic" "Rosenbaum" 0.454
"10272" "Classic t-statistic" "Rosenbaum" 0.172
"10273" "Classic t-statistic" "Rosenbaum" 0.55
"10274" "Classic t-statistic" "Rosenbaum" 0.278
"10275" "Classic t-statistic" "Rosenbaum" 0.518
"10276" "Classic t-statistic" "Rosenbaum" 0.436
"10277" "Classic t-statistic" "Rosenbaum" 0.29
"10278" "Classic t-statistic" "Rosenbaum" 0.674
"10279" "Classic t-statistic" "Rosenbaum" 0.12
"10280" "Classic t-statistic" "Rosenbaum" 0.614
"10281" "Classic t-statistic" "Rosenbaum" 0.504
"10282" "Classic t-statistic" "Rosenbaum" 0.744
"10283" "Classic t-statistic" "Rosenbaum" 0.28
"10284" "Classic t-statistic" "Rosenbaum" 0.692
"10285" "Classic t-statistic" "Rosenbaum" 0.348
"10286" "Classic t-statistic" "Rosenbaum" 0.008
"10287" "Classic t-statistic" "Rosenbaum" 0.588
"10288" "Classic t-statistic" "Rosenbaum" 0.03
"10289" "Classic t-statistic" "Rosenbaum" 0.04
"10290" "Classic t-statistic" "Rosenbaum" 0.43
"10291" "Classic t-statistic" "Rosenbaum" 0.138
"10292" "Classic t-statistic" "Rosenbaum" 0.514
"10293" "Classic t-statistic" "Rosenbaum" 0.278
"10294" "Classic t-statistic" "Rosenbaum" 0.164
"10295" "Classic t-statistic" "Rosenbaum" 0.094
"10296" "Classic t-statistic" "Rosenbaum" 0.486
"10297" "Classic t-statistic" "Rosenbaum" 0.946
"10298" "Classic t-statistic" "Rosenbaum" 0.006
"10299" "Classic t-statistic" "Rosenbaum" 0.186
"10300" "Classic t-statistic" "Rosenbaum" 0.396
"10301" "Classic t-statistic" "Rosenbaum" 0.834
"10302" "Classic t-statistic" "Rosenbaum" 0.572
"10303" "Classic t-statistic" "Rosenbaum" 0.218
"10304" "Classic t-statistic" "Rosenbaum" 0.642
"10305" "Classic t-statistic" "Rosenbaum" 0.79
"10306" "Classic t-statistic" "Rosenbaum" 0.094
"10307" "Classic t-statistic" "Rosenbaum" 0.636
"10308" "Classic t-statistic" "Rosenbaum" 0.006
"10309" "Classic t-statistic" "Rosenbaum" 0.532
"10310" "Classic t-statistic" "Rosenbaum" 0.532
"10311" "Classic t-statistic" "Rosenbaum" 0.142
"10312" "Classic t-statistic" "Rosenbaum" 0.554
"10313" "Classic t-statistic" "Rosenbaum" 0.852
"10314" "Classic t-statistic" "Rosenbaum" 0.57
"10315" "Classic t-statistic" "Rosenbaum" 0.604
"10316" "Classic t-statistic" "Rosenbaum" 0.234
"10317" "Classic t-statistic" "Rosenbaum" 0.062
"10318" "Classic t-statistic" "Rosenbaum" 0.686
"10319" "Classic t-statistic" "Rosenbaum" 0.022
"10320" "Classic t-statistic" "Rosenbaum" 0.382
"10321" "Classic t-statistic" "Rosenbaum" 0.2
"10322" "Classic t-statistic" "Rosenbaum" 0.312
"10323" "Classic t-statistic" "Rosenbaum" 0
"10324" "Classic t-statistic" "Rosenbaum" 0.216
"10325" "Classic t-statistic" "Rosenbaum" 0.5
"10326" "Classic t-statistic" "Rosenbaum" 0.176
"10327" "Classic t-statistic" "Rosenbaum" 0.42
"10328" "Classic t-statistic" "Rosenbaum" 0.244
"10329" "Classic t-statistic" "Rosenbaum" 0.208
"10330" "Classic t-statistic" "Rosenbaum" 0.436
"10331" "Classic t-statistic" "Rosenbaum" 0.448
"10332" "Classic t-statistic" "Rosenbaum" 0.596
"10333" "Classic t-statistic" "Rosenbaum" 0.678
"10334" "Classic t-statistic" "Rosenbaum" 0.37
"10335" "Classic t-statistic" "Rosenbaum" 0.02
"10336" "Classic t-statistic" "Rosenbaum" 0.36
"10337" "Classic t-statistic" "Rosenbaum" 0.592
"10338" "Classic t-statistic" "Rosenbaum" 0.004
"10339" "Classic t-statistic" "Rosenbaum" 0.164
"10340" "Classic t-statistic" "Rosenbaum" 0.934
"10341" "Classic t-statistic" "Rosenbaum" 0.274
"10342" "Classic t-statistic" "Rosenbaum" 0.152
"10343" "Classic t-statistic" "Rosenbaum" 0.06
"10344" "Classic t-statistic" "Rosenbaum" 0.486
"10345" "Classic t-statistic" "Rosenbaum" 0.746
"10346" "Classic t-statistic" "Rosenbaum" 0.72
"10347" "Classic t-statistic" "Rosenbaum" 0.964
"10348" "Classic t-statistic" "Rosenbaum" 0.024
"10349" "Classic t-statistic" "Rosenbaum" 0.882
"10350" "Classic t-statistic" "Rosenbaum" 0.086
"10351" "Classic t-statistic" "Rosenbaum" 0.504
"10352" "Classic t-statistic" "Rosenbaum" 0.936
"10353" "Classic t-statistic" "Rosenbaum" 0.81
"10354" "Classic t-statistic" "Rosenbaum" 0.88
"10355" "Classic t-statistic" "Rosenbaum" 0.088
"10356" "Classic t-statistic" "Rosenbaum" 0.172
"10357" "Classic t-statistic" "Rosenbaum" 0.16
"10358" "Classic t-statistic" "Rosenbaum" 0.302
"10359" "Classic t-statistic" "Rosenbaum" 0.422
"10360" "Classic t-statistic" "Rosenbaum" 0.934
"10361" "Classic t-statistic" "Rosenbaum" 0.812
"10362" "Classic t-statistic" "Rosenbaum" 0.178
"10363" "Classic t-statistic" "Rosenbaum" 0
"10364" "Classic t-statistic" "Rosenbaum" 0.566
"10365" "Classic t-statistic" "Rosenbaum" 0.164
"10366" "Classic t-statistic" "Rosenbaum" 0.09
"10367" "Classic t-statistic" "Rosenbaum" 0.048
"10368" "Classic t-statistic" "Rosenbaum" 0.22
"10369" "Classic t-statistic" "Rosenbaum" 0.84
"10370" "Classic t-statistic" "Rosenbaum" 0.424
"10371" "Classic t-statistic" "Rosenbaum" 0.036
"10372" "Classic t-statistic" "Rosenbaum" 0.176
"10373" "Classic t-statistic" "Rosenbaum" 0.952
"10374" "Classic t-statistic" "Rosenbaum" 0.004
"10375" "Classic t-statistic" "Rosenbaum" 0.942
"10376" "Classic t-statistic" "Rosenbaum" 0.176
"10377" "Classic t-statistic" "Rosenbaum" 0.01
"10378" "Classic t-statistic" "Rosenbaum" 0.122
"10379" "Classic t-statistic" "Rosenbaum" 0.144
"10380" "Classic t-statistic" "Rosenbaum" 0.692
"10381" "Classic t-statistic" "Rosenbaum" 0.004
"10382" "Classic t-statistic" "Rosenbaum" 0.85
"10383" "Classic t-statistic" "Rosenbaum" 0.008
"10384" "Classic t-statistic" "Rosenbaum" 0.812
"10385" "Classic t-statistic" "Rosenbaum" 0.15
"10386" "Classic t-statistic" "Rosenbaum" 0.664
"10387" "Classic t-statistic" "Rosenbaum" 0.906
"10388" "Classic t-statistic" "Rosenbaum" 0.384
"10389" "Classic t-statistic" "Rosenbaum" 0.046
"10390" "Classic t-statistic" "Rosenbaum" 0.13
"10391" "Classic t-statistic" "Rosenbaum" 0.444
"10392" "Classic t-statistic" "Rosenbaum" 0.38
"10393" "Classic t-statistic" "Rosenbaum" 0.832
"10394" "Classic t-statistic" "Rosenbaum" 0.168
"10395" "Classic t-statistic" "Rosenbaum" 0.934
"10396" "Classic t-statistic" "Rosenbaum" 0.866
"10397" "Classic t-statistic" "Rosenbaum" 0.352
"10398" "Classic t-statistic" "Rosenbaum" 0.484
"10399" "Classic t-statistic" "Rosenbaum" 0.914
"10400" "Classic t-statistic" "Rosenbaum" 0.14
"10401" "Classic t-statistic" "Rosenbaum" 0.284
"10402" "Classic t-statistic" "Rosenbaum" 0.006
"10403" "Classic t-statistic" "Rosenbaum" 0.466
"10404" "Classic t-statistic" "Rosenbaum" 0.16
"10405" "Classic t-statistic" "Rosenbaum" 0.006
"10406" "Classic t-statistic" "Rosenbaum" 0.728
"10407" "Classic t-statistic" "Rosenbaum" 0.02
"10408" "Classic t-statistic" "Rosenbaum" 0.162
"10409" "Classic t-statistic" "Rosenbaum" 0.54
"10410" "Classic t-statistic" "Rosenbaum" 0.696
"10411" "Classic t-statistic" "Rosenbaum" 0.106
"10412" "Classic t-statistic" "Rosenbaum" 0.544
"10413" "Classic t-statistic" "Rosenbaum" 0.708
"10414" "Classic t-statistic" "Rosenbaum" 0.226
"10415" "Classic t-statistic" "Rosenbaum" 0.168
"10416" "Classic t-statistic" "Rosenbaum" 0.4
"10417" "Classic t-statistic" "Rosenbaum" 0.528
"10418" "Classic t-statistic" "Rosenbaum" 0.24
"10419" "Classic t-statistic" "Rosenbaum" 0.744
"10420" "Classic t-statistic" "Rosenbaum" 0.69
"10421" "Classic t-statistic" "Rosenbaum" 0.474
"10422" "Classic t-statistic" "Rosenbaum" 0.846
"10423" "Classic t-statistic" "Rosenbaum" 0.126
"10424" "Classic t-statistic" "Rosenbaum" 0.53
"10425" "Classic t-statistic" "Rosenbaum" 0.108
"10426" "Classic t-statistic" "Rosenbaum" 0
"10427" "Classic t-statistic" "Rosenbaum" 0.074
"10428" "Classic t-statistic" "Rosenbaum" 0.014
"10429" "Classic t-statistic" "Rosenbaum" 0.28
"10430" "Classic t-statistic" "Rosenbaum" 0.474
"10431" "Classic t-statistic" "Rosenbaum" 0.824
"10432" "Classic t-statistic" "Rosenbaum" 0.574
"10433" "Classic t-statistic" "Rosenbaum" 0.006
"10434" "Classic t-statistic" "Rosenbaum" 0.044
"10435" "Classic t-statistic" "Rosenbaum" 0.008
"10436" "Classic t-statistic" "Rosenbaum" 0.168
"10437" "Classic t-statistic" "Rosenbaum" 0.498
"10438" "Classic t-statistic" "Rosenbaum" 0.284
"10439" "Classic t-statistic" "Rosenbaum" 0.022
"10440" "Classic t-statistic" "Rosenbaum" 0.048
"10441" "Classic t-statistic" "Rosenbaum" 0.626
"10442" "Classic t-statistic" "Rosenbaum" 0.37
"10443" "Classic t-statistic" "Rosenbaum" 0.77
"10444" "Classic t-statistic" "Rosenbaum" 0.696
"10445" "Classic t-statistic" "Rosenbaum" 0.374
"10446" "Classic t-statistic" "Rosenbaum" 0.71
"10447" "Classic t-statistic" "Rosenbaum" 0.532
"10448" "Classic t-statistic" "Rosenbaum" 0.206
"10449" "Classic t-statistic" "Rosenbaum" 0.476
"10450" "Classic t-statistic" "Rosenbaum" 0.554
"10451" "Classic t-statistic" "Rosenbaum" 0.462
"10452" "Classic t-statistic" "Rosenbaum" 0.974
"10453" "Classic t-statistic" "Rosenbaum" 0.198
"10454" "Classic t-statistic" "Rosenbaum" 0.882
"10455" "Classic t-statistic" "Rosenbaum" 0.254
"10456" "Classic t-statistic" "Rosenbaum" 0.106
"10457" "Classic t-statistic" "Rosenbaum" 0.826
"10458" "Classic t-statistic" "Rosenbaum" 0.408
"10459" "Classic t-statistic" "Rosenbaum" 0.096
"10460" "Classic t-statistic" "Rosenbaum" 0.092
"10461" "Classic t-statistic" "Rosenbaum" 0.026
"10462" "Classic t-statistic" "Rosenbaum" 0.068
"10463" "Classic t-statistic" "Rosenbaum" 0.096
"10464" "Classic t-statistic" "Rosenbaum" 0.046
"10465" "Classic t-statistic" "Rosenbaum" 0.02
"10466" "Classic t-statistic" "Rosenbaum" 0.498
"10467" "Classic t-statistic" "Rosenbaum" 0.898
"10468" "Classic t-statistic" "Rosenbaum" 0.748
"10469" "Classic t-statistic" "Rosenbaum" 0.322
"10470" "Classic t-statistic" "Rosenbaum" 0.984
"10471" "Classic t-statistic" "Rosenbaum" 0.3
"10472" "Classic t-statistic" "Rosenbaum" 0.422
"10473" "Classic t-statistic" "Rosenbaum" 0.01
"10474" "Classic t-statistic" "Rosenbaum" 0.514
"10475" "Classic t-statistic" "Rosenbaum" 0.04
"10476" "Classic t-statistic" "Rosenbaum" 0.922
"10477" "Classic t-statistic" "Rosenbaum" 0.808
"10478" "Classic t-statistic" "Rosenbaum" 0.1
"10479" "Classic t-statistic" "Rosenbaum" 0.104
"10480" "Classic t-statistic" "Rosenbaum" 0.042
"10481" "Classic t-statistic" "Rosenbaum" 0.26
"10482" "Classic t-statistic" "Rosenbaum" 0.458
"10483" "Classic t-statistic" "Rosenbaum" 0
"10484" "Classic t-statistic" "Rosenbaum" 0.002
"10485" "Classic t-statistic" "Rosenbaum" 0.368
"10486" "Classic t-statistic" "Rosenbaum" 0.364
"10487" "Classic t-statistic" "Rosenbaum" 0.012
"10488" "Classic t-statistic" "Rosenbaum" 0.906
"10489" "Classic t-statistic" "Rosenbaum" 0.456
"10490" "Classic t-statistic" "Rosenbaum" 0.052
"10491" "Classic t-statistic" "Rosenbaum" 0.896
"10492" "Classic t-statistic" "Rosenbaum" 0.978
"10493" "Classic t-statistic" "Rosenbaum" 0.414
"10494" "Classic t-statistic" "Rosenbaum" 0.656
"10495" "Classic t-statistic" "Rosenbaum" 0.218
"10496" "Classic t-statistic" "Rosenbaum" 0.992
"10497" "Classic t-statistic" "Rosenbaum" 0.112
"10498" "Classic t-statistic" "Rosenbaum" 0.112
"10499" "Classic t-statistic" "Rosenbaum" 0.418
"10500" "Classic t-statistic" "Rosenbaum" 0.102
"10501" "Classic t-statistic" "Rosenbaum" 0.934
"10502" "Classic t-statistic" "Rosenbaum" 0.038
"10503" "Classic t-statistic" "Rosenbaum" 0.242
"10504" "Classic t-statistic" "Rosenbaum" 0.13
"10505" "Classic t-statistic" "Rosenbaum" 0.57
"10506" "Classic t-statistic" "Rosenbaum" 0.634
"10507" "Classic t-statistic" "Rosenbaum" 0.436
"10508" "Classic t-statistic" "Rosenbaum" 0.616
"10509" "Classic t-statistic" "Rosenbaum" 0.676
"10510" "Classic t-statistic" "Rosenbaum" 0.852
"10511" "Classic t-statistic" "Rosenbaum" 0.328
"10512" "Classic t-statistic" "Rosenbaum" 0.04
"10513" "Classic t-statistic" "Rosenbaum" 0.994
"10514" "Classic t-statistic" "Rosenbaum" 0.38
"10515" "Classic t-statistic" "Rosenbaum" 0.492
"10516" "Classic t-statistic" "Rosenbaum" 0.29
"10517" "Classic t-statistic" "Rosenbaum" 0.43
"10518" "Classic t-statistic" "Rosenbaum" 0.558
"10519" "Classic t-statistic" "Rosenbaum" 0.58
"10520" "Classic t-statistic" "Rosenbaum" 0.266
"10521" "Classic t-statistic" "Rosenbaum" 0.846
"10522" "Classic t-statistic" "Rosenbaum" 0.868
"10523" "Classic t-statistic" "Rosenbaum" 0.912
"10524" "Classic t-statistic" "Rosenbaum" 0.17
"10525" "Classic t-statistic" "Rosenbaum" 0.128
"10526" "Classic t-statistic" "Rosenbaum" 0.172
"10527" "Classic t-statistic" "Rosenbaum" 0.362
"10528" "Classic t-statistic" "Rosenbaum" 0.02
"10529" "Classic t-statistic" "Rosenbaum" 0.91
"10530" "Classic t-statistic" "Rosenbaum" 0.336
"10531" "Classic t-statistic" "Rosenbaum" 0.258
"10532" "Classic t-statistic" "Rosenbaum" 0.378
"10533" "Classic t-statistic" "Rosenbaum" 0.368
"10534" "Classic t-statistic" "Rosenbaum" 0.018
"10535" "Classic t-statistic" "Rosenbaum" 0.124
"10536" "Classic t-statistic" "Rosenbaum" 0.204
"10537" "Classic t-statistic" "Rosenbaum" 0.542
"10538" "Classic t-statistic" "Rosenbaum" 0.642
"10539" "Classic t-statistic" "Rosenbaum" 0.394
"10540" "Classic t-statistic" "Rosenbaum" 0.104
"10541" "Classic t-statistic" "Rosenbaum" 0.618
"10542" "Classic t-statistic" "Rosenbaum" 0.026
"10543" "Classic t-statistic" "Rosenbaum" 0.048
"10544" "Classic t-statistic" "Rosenbaum" 0.22
"10545" "Classic t-statistic" "Rosenbaum" 0.038
"10546" "Classic t-statistic" "Rosenbaum" 0.806
"10547" "Classic t-statistic" "Rosenbaum" 0.92
"10548" "Classic t-statistic" "Rosenbaum" 0.498
"10549" "Classic t-statistic" "Rosenbaum" 0.33
"10550" "Classic t-statistic" "Rosenbaum" 0.476
"10551" "Classic t-statistic" "Rosenbaum" 0.462
"10552" "Classic t-statistic" "Rosenbaum" 0.504
"10553" "Classic t-statistic" "Rosenbaum" 0.046
"10554" "Classic t-statistic" "Rosenbaum" 0.376
"10555" "Classic t-statistic" "Rosenbaum" 0.07
"10556" "Classic t-statistic" "Rosenbaum" 0.282
"10557" "Classic t-statistic" "Rosenbaum" 0.716
"10558" "Classic t-statistic" "Rosenbaum" 0.922
"10559" "Classic t-statistic" "Rosenbaum" 0.806
"10560" "Classic t-statistic" "Rosenbaum" 0.1
"10561" "Classic t-statistic" "Rosenbaum" 0.76
"10562" "Classic t-statistic" "Rosenbaum" 0.274
"10563" "Classic t-statistic" "Rosenbaum" 0.39
"10564" "Classic t-statistic" "Rosenbaum" 0.084
"10565" "Classic t-statistic" "Rosenbaum" 0.026
"10566" "Classic t-statistic" "Rosenbaum" 0.514
"10567" "Classic t-statistic" "Rosenbaum" 0.928
"10568" "Classic t-statistic" "Rosenbaum" 0.494
"10569" "Classic t-statistic" "Rosenbaum" 0.004
"10570" "Classic t-statistic" "Rosenbaum" 0.604
"10571" "Classic t-statistic" "Rosenbaum" 0.162
"10572" "Classic t-statistic" "Rosenbaum" 0.664
"10573" "Classic t-statistic" "Rosenbaum" 0.066
"10574" "Classic t-statistic" "Rosenbaum" 0.002
"10575" "Classic t-statistic" "Rosenbaum" 0.074
"10576" "Classic t-statistic" "Rosenbaum" 0.9
"10577" "Classic t-statistic" "Rosenbaum" 0.038
"10578" "Classic t-statistic" "Rosenbaum" 0.87
"10579" "Classic t-statistic" "Rosenbaum" 0.17
"10580" "Classic t-statistic" "Rosenbaum" 0.176
"10581" "Classic t-statistic" "Rosenbaum" 0.182
"10582" "Classic t-statistic" "Rosenbaum" 0.234
"10583" "Classic t-statistic" "Rosenbaum" 0.012
"10584" "Classic t-statistic" "Rosenbaum" 0.274
"10585" "Classic t-statistic" "Rosenbaum" 0.946
"10586" "Classic t-statistic" "Rosenbaum" 0.112
"10587" "Classic t-statistic" "Rosenbaum" 0.902
"10588" "Classic t-statistic" "Rosenbaum" 0.648
"10589" "Classic t-statistic" "Rosenbaum" 0.074
"10590" "Classic t-statistic" "Rosenbaum" 0.182
"10591" "Classic t-statistic" "Rosenbaum" 0.672
"10592" "Classic t-statistic" "Rosenbaum" 0.572
"10593" "Classic t-statistic" "Rosenbaum" 0.546
"10594" "Classic t-statistic" "Rosenbaum" 0.2
"10595" "Classic t-statistic" "Rosenbaum" 0.91
"10596" "Classic t-statistic" "Rosenbaum" 0.742
"10597" "Classic t-statistic" "Rosenbaum" 0.066
"10598" "Classic t-statistic" "Rosenbaum" 0.67
"10599" "Classic t-statistic" "Rosenbaum" 0.286
"10600" "Classic t-statistic" "Rosenbaum" 0.92
"10601" "Classic t-statistic" "Rosenbaum" 0.104
"10602" "Classic t-statistic" "Rosenbaum" 0.094
"10603" "Classic t-statistic" "Rosenbaum" 0.052
"10604" "Classic t-statistic" "Rosenbaum" 0
"10605" "Classic t-statistic" "Rosenbaum" 0.158
"10606" "Classic t-statistic" "Rosenbaum" 0.392
"10607" "Classic t-statistic" "Rosenbaum" 0.292
"10608" "Classic t-statistic" "Rosenbaum" 0.878
"10609" "Classic t-statistic" "Rosenbaum" 0.356
"10610" "Classic t-statistic" "Rosenbaum" 0.004
"10611" "Classic t-statistic" "Rosenbaum" 0.592
"10612" "Classic t-statistic" "Rosenbaum" 0.964
"10613" "Classic t-statistic" "Rosenbaum" 0.946
"10614" "Classic t-statistic" "Rosenbaum" 0.636
"10615" "Classic t-statistic" "Rosenbaum" 0.348
"10616" "Classic t-statistic" "Rosenbaum" 0.508
"10617" "Classic t-statistic" "Rosenbaum" 0.002
"10618" "Classic t-statistic" "Rosenbaum" 0.978
"10619" "Classic t-statistic" "Rosenbaum" 0.282
"10620" "Classic t-statistic" "Rosenbaum" 0.012
"10621" "Classic t-statistic" "Rosenbaum" 0.45
"10622" "Classic t-statistic" "Rosenbaum" 0.97
"10623" "Classic t-statistic" "Rosenbaum" 0.008
"10624" "Classic t-statistic" "Rosenbaum" 0.414
"10625" "Classic t-statistic" "Rosenbaum" 0.506
"10626" "Classic t-statistic" "Rosenbaum" 0.286
"10627" "Classic t-statistic" "Rosenbaum" 0
"10628" "Classic t-statistic" "Rosenbaum" 0.252
"10629" "Classic t-statistic" "Rosenbaum" 0.426
"10630" "Classic t-statistic" "Rosenbaum" 0.114
"10631" "Classic t-statistic" "Rosenbaum" 0.236
"10632" "Classic t-statistic" "Rosenbaum" 0.758
"10633" "Classic t-statistic" "Rosenbaum" 0.002
"10634" "Classic t-statistic" "Rosenbaum" 0.106
"10635" "Classic t-statistic" "Rosenbaum" 0.998
"10636" "Classic t-statistic" "Rosenbaum" 0.062
"10637" "Classic t-statistic" "Rosenbaum" 0.898
"10638" "Classic t-statistic" "Rosenbaum" 0.192
"10639" "Classic t-statistic" "Rosenbaum" 0.07
"10640" "Classic t-statistic" "Rosenbaum" 0.06
"10641" "Classic t-statistic" "Rosenbaum" 0.444
"10642" "Classic t-statistic" "Rosenbaum" 0.896
"10643" "Classic t-statistic" "Rosenbaum" 0.86
"10644" "Classic t-statistic" "Rosenbaum" 0.332
"10645" "Classic t-statistic" "Rosenbaum" 0.592
"10646" "Classic t-statistic" "Rosenbaum" 0.104
"10647" "Classic t-statistic" "Rosenbaum" 0.54
"10648" "Classic t-statistic" "Rosenbaum" 0.194
"10649" "Classic t-statistic" "Rosenbaum" 0.524
"10650" "Classic t-statistic" "Rosenbaum" 0.006
"10651" "Classic t-statistic" "Rosenbaum" 0.794
"10652" "Classic t-statistic" "Rosenbaum" 0.742
"10653" "Classic t-statistic" "Rosenbaum" 0.104
"10654" "Classic t-statistic" "Rosenbaum" 0.012
"10655" "Classic t-statistic" "Rosenbaum" 0.014
"10656" "Classic t-statistic" "Rosenbaum" 0
"10657" "Classic t-statistic" "Rosenbaum" 0.092
"10658" "Classic t-statistic" "Rosenbaum" 0.336
"10659" "Classic t-statistic" "Rosenbaum" 0.052
"10660" "Classic t-statistic" "Rosenbaum" 0.138
"10661" "Classic t-statistic" "Rosenbaum" 0.944
"10662" "Classic t-statistic" "Rosenbaum" 0.248
"10663" "Classic t-statistic" "Rosenbaum" 0.426
"10664" "Classic t-statistic" "Rosenbaum" 0.316
"10665" "Classic t-statistic" "Rosenbaum" 0.402
"10666" "Classic t-statistic" "Rosenbaum" 0.128
"10667" "Classic t-statistic" "Rosenbaum" 0.104
"10668" "Classic t-statistic" "Rosenbaum" 0.632
"10669" "Classic t-statistic" "Rosenbaum" 0.508
"10670" "Classic t-statistic" "Rosenbaum" 0.828
"10671" "Classic t-statistic" "Rosenbaum" 0.538
"10672" "Classic t-statistic" "Rosenbaum" 0.208
"10673" "Classic t-statistic" "Rosenbaum" 0.654
"10674" "Classic t-statistic" "Rosenbaum" 0.598
"10675" "Classic t-statistic" "Rosenbaum" 0.542
"10676" "Classic t-statistic" "Rosenbaum" 0.604
"10677" "Classic t-statistic" "Rosenbaum" 0.78
"10678" "Classic t-statistic" "Rosenbaum" 0.278
"10679" "Classic t-statistic" "Rosenbaum" 0.49
"10680" "Classic t-statistic" "Rosenbaum" 0.048
"10681" "Classic t-statistic" "Rosenbaum" 0.53
"10682" "Classic t-statistic" "Rosenbaum" 0.46
"10683" "Classic t-statistic" "Rosenbaum" 0.322
"10684" "Classic t-statistic" "Rosenbaum" 0.04
"10685" "Classic t-statistic" "Rosenbaum" 0.504
"10686" "Classic t-statistic" "Rosenbaum" 0.486
"10687" "Classic t-statistic" "Rosenbaum" 0.062
"10688" "Classic t-statistic" "Rosenbaum" 0.602
"10689" "Classic t-statistic" "Rosenbaum" 0.672
"10690" "Classic t-statistic" "Rosenbaum" 0.186
"10691" "Classic t-statistic" "Rosenbaum" 0.866
"10692" "Classic t-statistic" "Rosenbaum" 0.872
"10693" "Classic t-statistic" "Rosenbaum" 0.808
"10694" "Classic t-statistic" "Rosenbaum" 0.422
"10695" "Classic t-statistic" "Rosenbaum" 0.06
"10696" "Classic t-statistic" "Rosenbaum" 0.098
"10697" "Classic t-statistic" "Rosenbaum" 0.09
"10698" "Classic t-statistic" "Rosenbaum" 0.59
"10699" "Classic t-statistic" "Rosenbaum" 0.004
"10700" "Classic t-statistic" "Rosenbaum" 0.502
"10701" "Classic t-statistic" "Rosenbaum" 0.796
"10702" "Classic t-statistic" "Rosenbaum" 0.36
"10703" "Classic t-statistic" "Rosenbaum" 0.372
"10704" "Classic t-statistic" "Rosenbaum" 0.006
"10705" "Classic t-statistic" "Rosenbaum" 0.318
"10706" "Classic t-statistic" "Rosenbaum" 0.09
"10707" "Classic t-statistic" "Rosenbaum" 0.236
"10708" "Classic t-statistic" "Rosenbaum" 0.842
"10709" "Classic t-statistic" "Rosenbaum" 0.232
"10710" "Classic t-statistic" "Rosenbaum" 0.152
"10711" "Classic t-statistic" "Rosenbaum" 0.584
"10712" "Classic t-statistic" "Rosenbaum" 0.536
"10713" "Classic t-statistic" "Rosenbaum" 0.132
"10714" "Classic t-statistic" "Rosenbaum" 0
"10715" "Classic t-statistic" "Rosenbaum" 0.984
"10716" "Classic t-statistic" "Rosenbaum" 0.624
"10717" "Classic t-statistic" "Rosenbaum" 0.688
"10718" "Classic t-statistic" "Rosenbaum" 0.002
"10719" "Classic t-statistic" "Rosenbaum" 0.494
"10720" "Classic t-statistic" "Rosenbaum" 0.344
"10721" "Classic t-statistic" "Rosenbaum" 0.05
"10722" "Classic t-statistic" "Rosenbaum" 0.032
"10723" "Classic t-statistic" "Rosenbaum" 0.956
"10724" "Classic t-statistic" "Rosenbaum" 0.162
"10725" "Classic t-statistic" "Rosenbaum" 0.338
"10726" "Classic t-statistic" "Rosenbaum" 0.186
"10727" "Classic t-statistic" "Rosenbaum" 0.4
"10728" "Classic t-statistic" "Rosenbaum" 0.458
"10729" "Classic t-statistic" "Rosenbaum" 0.068
"10730" "Classic t-statistic" "Rosenbaum" 0.566
"10731" "Classic t-statistic" "Rosenbaum" 0.212
"10732" "Classic t-statistic" "Rosenbaum" 0.56
"10733" "Classic t-statistic" "Rosenbaum" 0.936
"10734" "Classic t-statistic" "Rosenbaum" 0.026
"10735" "Classic t-statistic" "Rosenbaum" 0.686
"10736" "Classic t-statistic" "Rosenbaum" 0.342
"10737" "Classic t-statistic" "Rosenbaum" 0.91
"10738" "Classic t-statistic" "Rosenbaum" 0.768
"10739" "Classic t-statistic" "Rosenbaum" 0.878
"10740" "Classic t-statistic" "Rosenbaum" 0.544
"10741" "Classic t-statistic" "Rosenbaum" 0.32
"10742" "Classic t-statistic" "Rosenbaum" 0.142
"10743" "Classic t-statistic" "Rosenbaum" 0.12
"10744" "Classic t-statistic" "Rosenbaum" 0.958
"10745" "Classic t-statistic" "Rosenbaum" 0.276
"10746" "Classic t-statistic" "Rosenbaum" 0.428
"10747" "Classic t-statistic" "Rosenbaum" 0.542
"10748" "Classic t-statistic" "Rosenbaum" 0.138
"10749" "Classic t-statistic" "Rosenbaum" 0.544
"10750" "Classic t-statistic" "Rosenbaum" 0.202
"10751" "Classic t-statistic" "Rosenbaum" 0.106
"10752" "Classic t-statistic" "Rosenbaum" 0.004
"10753" "Classic t-statistic" "Rosenbaum" 0.702
"10754" "Classic t-statistic" "Rosenbaum" 0.03
"10755" "Classic t-statistic" "Rosenbaum" 0.624
"10756" "Classic t-statistic" "Rosenbaum" 0.542
"10757" "Classic t-statistic" "Rosenbaum" 0
"10758" "Classic t-statistic" "Rosenbaum" 0.032
"10759" "Classic t-statistic" "Rosenbaum" 0.494
"10760" "Classic t-statistic" "Rosenbaum" 0.156
"10761" "Classic t-statistic" "Rosenbaum" 0.098
"10762" "Classic t-statistic" "Rosenbaum" 0.178
"10763" "Classic t-statistic" "Rosenbaum" 0.004
"10764" "Classic t-statistic" "Rosenbaum" 0.03
"10765" "Classic t-statistic" "Rosenbaum" 0.222
"10766" "Classic t-statistic" "Rosenbaum" 0.664
"10767" "Classic t-statistic" "Rosenbaum" 0.882
"10768" "Classic t-statistic" "Rosenbaum" 0.484
"10769" "Classic t-statistic" "Rosenbaum" 0.004
"10770" "Classic t-statistic" "Rosenbaum" 0.206
"10771" "Classic t-statistic" "Rosenbaum" 0.632
"10772" "Classic t-statistic" "Rosenbaum" 0.85
"10773" "Classic t-statistic" "Rosenbaum" 0.922
"10774" "Classic t-statistic" "Rosenbaum" 0.33
"10775" "Classic t-statistic" "Rosenbaum" 0.21
"10776" "Classic t-statistic" "Rosenbaum" 0.924
"10777" "Classic t-statistic" "Rosenbaum" 0.968
"10778" "Classic t-statistic" "Rosenbaum" 0.826
"10779" "Classic t-statistic" "Rosenbaum" 0.498
"10780" "Classic t-statistic" "Rosenbaum" 0.394
"10781" "Classic t-statistic" "Rosenbaum" 0.612
"10782" "Classic t-statistic" "Rosenbaum" 0.416
"10783" "Classic t-statistic" "Rosenbaum" 0.998
"10784" "Classic t-statistic" "Rosenbaum" 0.906
"10785" "Classic t-statistic" "Rosenbaum" 0.476
"10786" "Classic t-statistic" "Rosenbaum" 0.142
"10787" "Classic t-statistic" "Rosenbaum" 0.696
"10788" "Classic t-statistic" "Rosenbaum" 0.012
"10789" "Classic t-statistic" "Rosenbaum" 0.716
"10790" "Classic t-statistic" "Rosenbaum" 0.926
"10791" "Classic t-statistic" "Rosenbaum" 0.426
"10792" "Classic t-statistic" "Rosenbaum" 0.526
"10793" "Classic t-statistic" "Rosenbaum" 0.746
"10794" "Classic t-statistic" "Rosenbaum" 0.06
"10795" "Classic t-statistic" "Rosenbaum" 0.308
"10796" "Classic t-statistic" "Rosenbaum" 0.88
"10797" "Classic t-statistic" "Rosenbaum" 0.98
"10798" "Classic t-statistic" "Rosenbaum" 0.056
"10799" "Classic t-statistic" "Rosenbaum" 0.588
"10800" "Classic t-statistic" "Rosenbaum" 0.052
"10801" "Classic t-statistic" "Rosenbaum" 0.206
"10802" "Classic t-statistic" "Rosenbaum" 0.358
"10803" "Classic t-statistic" "Rosenbaum" 0.414
"10804" "Classic t-statistic" "Rosenbaum" 0.092
"10805" "Classic t-statistic" "Rosenbaum" 0.016
"10806" "Classic t-statistic" "Rosenbaum" 0.6
"10807" "Classic t-statistic" "Rosenbaum" 0.912
"10808" "Classic t-statistic" "Rosenbaum" 0.888
"10809" "Classic t-statistic" "Rosenbaum" 0.468
"10810" "Classic t-statistic" "Rosenbaum" 0.092
"10811" "Classic t-statistic" "Rosenbaum" 0.026
"10812" "Classic t-statistic" "Rosenbaum" 0.08
"10813" "Classic t-statistic" "Rosenbaum" 0.02
"10814" "Classic t-statistic" "Rosenbaum" 0.03
"10815" "Classic t-statistic" "Rosenbaum" 0.674
"10816" "Classic t-statistic" "Rosenbaum" 0.24
"10817" "Classic t-statistic" "Rosenbaum" 0.512
"10818" "Classic t-statistic" "Rosenbaum" 0.946
"10819" "Classic t-statistic" "Rosenbaum" 0.662
"10820" "Classic t-statistic" "Rosenbaum" 0.55
"10821" "Classic t-statistic" "Rosenbaum" 0.434
"10822" "Classic t-statistic" "Rosenbaum" 0.506
"10823" "Classic t-statistic" "Rosenbaum" 0.612
"10824" "Classic t-statistic" "Rosenbaum" 0.906
"10825" "Classic t-statistic" "Rosenbaum" 0.692
"10826" "Classic t-statistic" "Rosenbaum" 0.342
"10827" "Classic t-statistic" "Rosenbaum" 0.32
"10828" "Classic t-statistic" "Rosenbaum" 0
"10829" "Classic t-statistic" "Rosenbaum" 0.018
"10830" "Classic t-statistic" "Rosenbaum" 0.404
"10831" "Classic t-statistic" "Rosenbaum" 0.236
"10832" "Classic t-statistic" "Rosenbaum" 0.194
"10833" "Classic t-statistic" "Rosenbaum" 0.306
"10834" "Classic t-statistic" "Rosenbaum" 0.068
"10835" "Classic t-statistic" "Rosenbaum" 0.01
"10836" "Classic t-statistic" "Rosenbaum" 0.666
"10837" "Classic t-statistic" "Rosenbaum" 0.352
"10838" "Classic t-statistic" "Rosenbaum" 0.882
"10839" "Classic t-statistic" "Rosenbaum" 0.012
"10840" "Classic t-statistic" "Rosenbaum" 0.9
"10841" "Classic t-statistic" "Rosenbaum" 0.198
"10842" "Classic t-statistic" "Rosenbaum" 0.26
"10843" "Classic t-statistic" "Rosenbaum" 0.134
"10844" "Classic t-statistic" "Rosenbaum" 0.848
"10845" "Classic t-statistic" "Rosenbaum" 0.114
"10846" "Classic t-statistic" "Rosenbaum" 0
"10847" "Classic t-statistic" "Rosenbaum" 0.5
"10848" "Classic t-statistic" "Rosenbaum" 0.222
"10849" "Classic t-statistic" "Rosenbaum" 0.532
"10850" "Classic t-statistic" "Rosenbaum" 0.788
"10851" "Classic t-statistic" "Rosenbaum" 0.182
"10852" "Classic t-statistic" "Rosenbaum" 0.508
"10853" "Classic t-statistic" "Rosenbaum" 0.662
"10854" "Classic t-statistic" "Rosenbaum" 0.89
"10855" "Classic t-statistic" "Rosenbaum" 0.13
"10856" "Classic t-statistic" "Rosenbaum" 0.674
"10857" "Classic t-statistic" "Rosenbaum" 0.582
"10858" "Classic t-statistic" "Rosenbaum" 0.742
"10859" "Classic t-statistic" "Rosenbaum" 0.07
"10860" "Classic t-statistic" "Rosenbaum" 0.078
"10861" "Classic t-statistic" "Rosenbaum" 0.066
"10862" "Classic t-statistic" "Rosenbaum" 0.326
"10863" "Classic t-statistic" "Rosenbaum" 0.352
"10864" "Classic t-statistic" "Rosenbaum" 0.67
"10865" "Classic t-statistic" "Rosenbaum" 0.632
"10866" "Classic t-statistic" "Rosenbaum" 0.312
"10867" "Classic t-statistic" "Rosenbaum" 0.354
"10868" "Classic t-statistic" "Rosenbaum" 0.188
"10869" "Classic t-statistic" "Rosenbaum" 0.788
"10870" "Classic t-statistic" "Rosenbaum" 0.26
"10871" "Classic t-statistic" "Rosenbaum" 0.256
"10872" "Classic t-statistic" "Rosenbaum" 0.842
"10873" "Classic t-statistic" "Rosenbaum" 0.848
"10874" "Classic t-statistic" "Rosenbaum" 0.034
"10875" "Classic t-statistic" "Rosenbaum" 0.794
"10876" "Classic t-statistic" "Rosenbaum" 0.32
"10877" "Classic t-statistic" "Rosenbaum" 0.424
"10878" "Classic t-statistic" "Rosenbaum" 0.708
"10879" "Classic t-statistic" "Rosenbaum" 0.108
"10880" "Classic t-statistic" "Rosenbaum" 0.162
"10881" "Classic t-statistic" "Rosenbaum" 0.002
"10882" "Classic t-statistic" "Rosenbaum" 0.092
"10883" "Classic t-statistic" "Rosenbaum" 0
"10884" "Classic t-statistic" "Rosenbaum" 0.738
"10885" "Classic t-statistic" "Rosenbaum" 0.902
"10886" "Classic t-statistic" "Rosenbaum" 0.336
"10887" "Classic t-statistic" "Rosenbaum" 0.38
"10888" "Classic t-statistic" "Rosenbaum" 0.418
"10889" "Classic t-statistic" "Rosenbaum" 0.032
"10890" "Classic t-statistic" "Rosenbaum" 0.232
"10891" "Classic t-statistic" "Rosenbaum" 0.156
"10892" "Classic t-statistic" "Rosenbaum" 0.886
"10893" "Classic t-statistic" "Rosenbaum" 0.282
"10894" "Classic t-statistic" "Rosenbaum" 0.898
"10895" "Classic t-statistic" "Rosenbaum" 0.092
"10896" "Classic t-statistic" "Rosenbaum" 0.57
"10897" "Classic t-statistic" "Rosenbaum" 0.106
"10898" "Classic t-statistic" "Rosenbaum" 0.386
"10899" "Classic t-statistic" "Rosenbaum" 0.428
"10900" "Classic t-statistic" "Rosenbaum" 0.142
"10901" "Classic t-statistic" "Rosenbaum" 0.028
"10902" "Classic t-statistic" "Rosenbaum" 0.742
"10903" "Classic t-statistic" "Rosenbaum" 0.094
"10904" "Classic t-statistic" "Rosenbaum" 0.378
"10905" "Classic t-statistic" "Rosenbaum" 0.888
"10906" "Classic t-statistic" "Rosenbaum" 0.838
"10907" "Classic t-statistic" "Rosenbaum" 0.326
"10908" "Classic t-statistic" "Rosenbaum" 0.944
"10909" "Classic t-statistic" "Rosenbaum" 0.074
"10910" "Classic t-statistic" "Rosenbaum" 0.016
"10911" "Classic t-statistic" "Rosenbaum" 0.032
"10912" "Classic t-statistic" "Rosenbaum" 0.12
"10913" "Classic t-statistic" "Rosenbaum" 0.732
"10914" "Classic t-statistic" "Rosenbaum" 0.764
"10915" "Classic t-statistic" "Rosenbaum" 0.176
"10916" "Classic t-statistic" "Rosenbaum" 0.064
"10917" "Classic t-statistic" "Rosenbaum" 0.214
"10918" "Classic t-statistic" "Rosenbaum" 0.13
"10919" "Classic t-statistic" "Rosenbaum" 0.03
"10920" "Classic t-statistic" "Rosenbaum" 0.136
"10921" "Classic t-statistic" "Rosenbaum" 0.258
"10922" "Classic t-statistic" "Rosenbaum" 0.002
"10923" "Classic t-statistic" "Rosenbaum" 0.936
"10924" "Classic t-statistic" "Rosenbaum" 0.65
"10925" "Classic t-statistic" "Rosenbaum" 0
"10926" "Classic t-statistic" "Rosenbaum" 0.566
"10927" "Classic t-statistic" "Rosenbaum" 0.796
"10928" "Classic t-statistic" "Rosenbaum" 1
"10929" "Classic t-statistic" "Rosenbaum" 0.872
"10930" "Classic t-statistic" "Rosenbaum" 0.258
"10931" "Classic t-statistic" "Rosenbaum" 0.252
"10932" "Classic t-statistic" "Rosenbaum" 0.508
"10933" "Classic t-statistic" "Rosenbaum" 0.288
"10934" "Classic t-statistic" "Rosenbaum" 0.574
"10935" "Classic t-statistic" "Rosenbaum" 0.496
"10936" "Classic t-statistic" "Rosenbaum" 0.358
"10937" "Classic t-statistic" "Rosenbaum" 0.108
"10938" "Classic t-statistic" "Rosenbaum" 0.496
"10939" "Classic t-statistic" "Rosenbaum" 0.062
"10940" "Classic t-statistic" "Rosenbaum" 0.006
"10941" "Classic t-statistic" "Rosenbaum" 0.934
"10942" "Classic t-statistic" "Rosenbaum" 0.068
"10943" "Classic t-statistic" "Rosenbaum" 0.48
"10944" "Classic t-statistic" "Rosenbaum" 0.806
"10945" "Classic t-statistic" "Rosenbaum" 0.186
"10946" "Classic t-statistic" "Rosenbaum" 0.022
"10947" "Classic t-statistic" "Rosenbaum" 0.536
"10948" "Classic t-statistic" "Rosenbaum" 0.024
"10949" "Classic t-statistic" "Rosenbaum" 0.022
"10950" "Classic t-statistic" "Rosenbaum" 0.874
"10951" "Classic t-statistic" "Rosenbaum" 0.172
"10952" "Classic t-statistic" "Rosenbaum" 0.452
"10953" "Classic t-statistic" "Rosenbaum" 0.038
"10954" "Classic t-statistic" "Rosenbaum" 0.38
"10955" "Classic t-statistic" "Rosenbaum" 0.27
"10956" "Classic t-statistic" "Rosenbaum" 0.066
"10957" "Classic t-statistic" "Rosenbaum" 0
"10958" "Classic t-statistic" "Rosenbaum" 0.05
"10959" "Classic t-statistic" "Rosenbaum" 0.2
"10960" "Classic t-statistic" "Rosenbaum" 0.608
"10961" "Classic t-statistic" "Rosenbaum" 0.594
"10962" "Classic t-statistic" "Rosenbaum" 0.368
"10963" "Classic t-statistic" "Rosenbaum" 0.09
"10964" "Classic t-statistic" "Rosenbaum" 0.07
"10965" "Classic t-statistic" "Rosenbaum" 0.154
"10966" "Classic t-statistic" "Rosenbaum" 1
"10967" "Classic t-statistic" "Rosenbaum" 0.072
"10968" "Classic t-statistic" "Rosenbaum" 0.136
"10969" "Classic t-statistic" "Rosenbaum" 0.42
"10970" "Classic t-statistic" "Rosenbaum" 0.904
"10971" "Classic t-statistic" "Rosenbaum" 0.85
"10972" "Classic t-statistic" "Rosenbaum" 0.554
"10973" "Classic t-statistic" "Rosenbaum" 0.966
"10974" "Classic t-statistic" "Rosenbaum" 0.65
"10975" "Classic t-statistic" "Rosenbaum" 0.332
"10976" "Classic t-statistic" "Rosenbaum" 0.234
"10977" "Classic t-statistic" "Rosenbaum" 0.02
"10978" "Classic t-statistic" "Rosenbaum" 0.026
"10979" "Classic t-statistic" "Rosenbaum" 0.048
"10980" "Classic t-statistic" "Rosenbaum" 0.468
"10981" "Classic t-statistic" "Rosenbaum" 0.488
"10982" "Classic t-statistic" "Rosenbaum" 0.094
"10983" "Classic t-statistic" "Rosenbaum" 0.118
"10984" "Classic t-statistic" "Rosenbaum" 0
"10985" "Classic t-statistic" "Rosenbaum" 0.758
"10986" "Classic t-statistic" "Rosenbaum" 0.48
"10987" "Classic t-statistic" "Rosenbaum" 0.446
"10988" "Classic t-statistic" "Rosenbaum" 0.016
"10989" "Classic t-statistic" "Rosenbaum" 0.728
"10990" "Classic t-statistic" "Rosenbaum" 0.25
"10991" "Classic t-statistic" "Rosenbaum" 0.606
"10992" "Classic t-statistic" "Rosenbaum" 0.688
"10993" "Classic t-statistic" "Rosenbaum" 0.09
"10994" "Classic t-statistic" "Rosenbaum" 0.43
"10995" "Classic t-statistic" "Rosenbaum" 0.002
"10996" "Classic t-statistic" "Rosenbaum" 0.598
"10997" "Classic t-statistic" "Rosenbaum" 0.508
"10998" "Classic t-statistic" "Rosenbaum" 0.998
"10999" "Classic t-statistic" "Rosenbaum" 0.104
"11000" "Classic t-statistic" "Rosenbaum" 0.446
"11001" "Robust t-statistic" "Rosenbaum" 0.136
"11002" "Robust t-statistic" "Rosenbaum" 0.228
"11003" "Robust t-statistic" "Rosenbaum" 0.372
"11004" "Robust t-statistic" "Rosenbaum" 0.048
"11005" "Robust t-statistic" "Rosenbaum" 0.374
"11006" "Robust t-statistic" "Rosenbaum" 0.666
"11007" "Robust t-statistic" "Rosenbaum" 0.636
"11008" "Robust t-statistic" "Rosenbaum" 0.496
"11009" "Robust t-statistic" "Rosenbaum" 0.918
"11010" "Robust t-statistic" "Rosenbaum" 0.24
"11011" "Robust t-statistic" "Rosenbaum" 0.298
"11012" "Robust t-statistic" "Rosenbaum" 0.546
"11013" "Robust t-statistic" "Rosenbaum" 0.132
"11014" "Robust t-statistic" "Rosenbaum" 0.56
"11015" "Robust t-statistic" "Rosenbaum" 0.012
"11016" "Robust t-statistic" "Rosenbaum" 0.608
"11017" "Robust t-statistic" "Rosenbaum" 0.626
"11018" "Robust t-statistic" "Rosenbaum" 0.518
"11019" "Robust t-statistic" "Rosenbaum" 0.71
"11020" "Robust t-statistic" "Rosenbaum" 0.45
"11021" "Robust t-statistic" "Rosenbaum" 0.694
"11022" "Robust t-statistic" "Rosenbaum" 0.84
"11023" "Robust t-statistic" "Rosenbaum" 0.838
"11024" "Robust t-statistic" "Rosenbaum" 0.586
"11025" "Robust t-statistic" "Rosenbaum" 0.148
"11026" "Robust t-statistic" "Rosenbaum" 0.76
"11027" "Robust t-statistic" "Rosenbaum" 0.906
"11028" "Robust t-statistic" "Rosenbaum" 0.1
"11029" "Robust t-statistic" "Rosenbaum" 0.596
"11030" "Robust t-statistic" "Rosenbaum" 0.78
"11031" "Robust t-statistic" "Rosenbaum" 0.87
"11032" "Robust t-statistic" "Rosenbaum" 0.558
"11033" "Robust t-statistic" "Rosenbaum" 0.832
"11034" "Robust t-statistic" "Rosenbaum" 0.206
"11035" "Robust t-statistic" "Rosenbaum" 0.076
"11036" "Robust t-statistic" "Rosenbaum" 0.05
"11037" "Robust t-statistic" "Rosenbaum" 0.918
"11038" "Robust t-statistic" "Rosenbaum" 0.638
"11039" "Robust t-statistic" "Rosenbaum" 0.034
"11040" "Robust t-statistic" "Rosenbaum" 0.75
"11041" "Robust t-statistic" "Rosenbaum" 0.372
"11042" "Robust t-statistic" "Rosenbaum" 0.328
"11043" "Robust t-statistic" "Rosenbaum" 0.53
"11044" "Robust t-statistic" "Rosenbaum" 0.784
"11045" "Robust t-statistic" "Rosenbaum" 0.134
"11046" "Robust t-statistic" "Rosenbaum" 0.86
"11047" "Robust t-statistic" "Rosenbaum" 0.738
"11048" "Robust t-statistic" "Rosenbaum" 0.234
"11049" "Robust t-statistic" "Rosenbaum" 0.608
"11050" "Robust t-statistic" "Rosenbaum" 0.978
"11051" "Robust t-statistic" "Rosenbaum" 0.916
"11052" "Robust t-statistic" "Rosenbaum" 0.912
"11053" "Robust t-statistic" "Rosenbaum" 0.668
"11054" "Robust t-statistic" "Rosenbaum" 0.56
"11055" "Robust t-statistic" "Rosenbaum" 0.6
"11056" "Robust t-statistic" "Rosenbaum" 0.74
"11057" "Robust t-statistic" "Rosenbaum" 0.818
"11058" "Robust t-statistic" "Rosenbaum" 0.57
"11059" "Robust t-statistic" "Rosenbaum" 0.374
"11060" "Robust t-statistic" "Rosenbaum" 0.694
"11061" "Robust t-statistic" "Rosenbaum" 0.798
"11062" "Robust t-statistic" "Rosenbaum" 0.982
"11063" "Robust t-statistic" "Rosenbaum" 0.196
"11064" "Robust t-statistic" "Rosenbaum" 0.682
"11065" "Robust t-statistic" "Rosenbaum" 0.34
"11066" "Robust t-statistic" "Rosenbaum" 0.722
"11067" "Robust t-statistic" "Rosenbaum" 0.78
"11068" "Robust t-statistic" "Rosenbaum" 0.7
"11069" "Robust t-statistic" "Rosenbaum" 0.44
"11070" "Robust t-statistic" "Rosenbaum" 0.782
"11071" "Robust t-statistic" "Rosenbaum" 0.78
"11072" "Robust t-statistic" "Rosenbaum" 0.86
"11073" "Robust t-statistic" "Rosenbaum" 0.678
"11074" "Robust t-statistic" "Rosenbaum" 0.1
"11075" "Robust t-statistic" "Rosenbaum" 0.098
"11076" "Robust t-statistic" "Rosenbaum" 0.46
"11077" "Robust t-statistic" "Rosenbaum" 0.198
"11078" "Robust t-statistic" "Rosenbaum" 0.294
"11079" "Robust t-statistic" "Rosenbaum" 0.058
"11080" "Robust t-statistic" "Rosenbaum" 0.276
"11081" "Robust t-statistic" "Rosenbaum" 0.478
"11082" "Robust t-statistic" "Rosenbaum" 0.28
"11083" "Robust t-statistic" "Rosenbaum" 0.282
"11084" "Robust t-statistic" "Rosenbaum" 0.628
"11085" "Robust t-statistic" "Rosenbaum" 0.32
"11086" "Robust t-statistic" "Rosenbaum" 0.378
"11087" "Robust t-statistic" "Rosenbaum" 0.946
"11088" "Robust t-statistic" "Rosenbaum" 0.77
"11089" "Robust t-statistic" "Rosenbaum" 0.196
"11090" "Robust t-statistic" "Rosenbaum" 0.824
"11091" "Robust t-statistic" "Rosenbaum" 0.068
"11092" "Robust t-statistic" "Rosenbaum" 0.612
"11093" "Robust t-statistic" "Rosenbaum" 0.706
"11094" "Robust t-statistic" "Rosenbaum" 0.572
"11095" "Robust t-statistic" "Rosenbaum" 0.344
"11096" "Robust t-statistic" "Rosenbaum" 0.07
"11097" "Robust t-statistic" "Rosenbaum" 0.426
"11098" "Robust t-statistic" "Rosenbaum" 0.91
"11099" "Robust t-statistic" "Rosenbaum" 0.572
"11100" "Robust t-statistic" "Rosenbaum" 0.714
"11101" "Robust t-statistic" "Rosenbaum" 0.156
"11102" "Robust t-statistic" "Rosenbaum" 0.34
"11103" "Robust t-statistic" "Rosenbaum" 0.18
"11104" "Robust t-statistic" "Rosenbaum" 0.752
"11105" "Robust t-statistic" "Rosenbaum" 0.446
"11106" "Robust t-statistic" "Rosenbaum" 0.892
"11107" "Robust t-statistic" "Rosenbaum" 0.782
"11108" "Robust t-statistic" "Rosenbaum" 0.434
"11109" "Robust t-statistic" "Rosenbaum" 0.208
"11110" "Robust t-statistic" "Rosenbaum" 0.95
"11111" "Robust t-statistic" "Rosenbaum" 0.9
"11112" "Robust t-statistic" "Rosenbaum" 0.286
"11113" "Robust t-statistic" "Rosenbaum" 0.514
"11114" "Robust t-statistic" "Rosenbaum" 0.564
"11115" "Robust t-statistic" "Rosenbaum" 0.094
"11116" "Robust t-statistic" "Rosenbaum" 0.93
"11117" "Robust t-statistic" "Rosenbaum" 0.552
"11118" "Robust t-statistic" "Rosenbaum" 0.396
"11119" "Robust t-statistic" "Rosenbaum" 0.98
"11120" "Robust t-statistic" "Rosenbaum" 0.444
"11121" "Robust t-statistic" "Rosenbaum" 0.574
"11122" "Robust t-statistic" "Rosenbaum" 0.508
"11123" "Robust t-statistic" "Rosenbaum" 0.056
"11124" "Robust t-statistic" "Rosenbaum" 0.86
"11125" "Robust t-statistic" "Rosenbaum" 0.878
"11126" "Robust t-statistic" "Rosenbaum" 0.752
"11127" "Robust t-statistic" "Rosenbaum" 0.56
"11128" "Robust t-statistic" "Rosenbaum" 0.736
"11129" "Robust t-statistic" "Rosenbaum" 0.81
"11130" "Robust t-statistic" "Rosenbaum" 0.27
"11131" "Robust t-statistic" "Rosenbaum" 0.052
"11132" "Robust t-statistic" "Rosenbaum" 0.676
"11133" "Robust t-statistic" "Rosenbaum" 0.41
"11134" "Robust t-statistic" "Rosenbaum" 0.726
"11135" "Robust t-statistic" "Rosenbaum" 0.784
"11136" "Robust t-statistic" "Rosenbaum" 0.82
"11137" "Robust t-statistic" "Rosenbaum" 0.12
"11138" "Robust t-statistic" "Rosenbaum" 0.24
"11139" "Robust t-statistic" "Rosenbaum" 0.332
"11140" "Robust t-statistic" "Rosenbaum" 0.54
"11141" "Robust t-statistic" "Rosenbaum" 0.338
"11142" "Robust t-statistic" "Rosenbaum" 0.56
"11143" "Robust t-statistic" "Rosenbaum" 0.854
"11144" "Robust t-statistic" "Rosenbaum" 0.786
"11145" "Robust t-statistic" "Rosenbaum" 0.436
"11146" "Robust t-statistic" "Rosenbaum" 0.384
"11147" "Robust t-statistic" "Rosenbaum" 0.192
"11148" "Robust t-statistic" "Rosenbaum" 0.38
"11149" "Robust t-statistic" "Rosenbaum" 0.47
"11150" "Robust t-statistic" "Rosenbaum" 0.388
"11151" "Robust t-statistic" "Rosenbaum" 0.11
"11152" "Robust t-statistic" "Rosenbaum" 0.248
"11153" "Robust t-statistic" "Rosenbaum" 0.014
"11154" "Robust t-statistic" "Rosenbaum" 0.1
"11155" "Robust t-statistic" "Rosenbaum" 0.046
"11156" "Robust t-statistic" "Rosenbaum" 0.996
"11157" "Robust t-statistic" "Rosenbaum" 0.908
"11158" "Robust t-statistic" "Rosenbaum" 0.38
"11159" "Robust t-statistic" "Rosenbaum" 0.182
"11160" "Robust t-statistic" "Rosenbaum" 0.858
"11161" "Robust t-statistic" "Rosenbaum" 0.868
"11162" "Robust t-statistic" "Rosenbaum" 0.674
"11163" "Robust t-statistic" "Rosenbaum" 0.302
"11164" "Robust t-statistic" "Rosenbaum" 0.954
"11165" "Robust t-statistic" "Rosenbaum" 0.628
"11166" "Robust t-statistic" "Rosenbaum" 0.922
"11167" "Robust t-statistic" "Rosenbaum" 0.338
"11168" "Robust t-statistic" "Rosenbaum" 0.846
"11169" "Robust t-statistic" "Rosenbaum" 0.202
"11170" "Robust t-statistic" "Rosenbaum" 0.624
"11171" "Robust t-statistic" "Rosenbaum" 0.724
"11172" "Robust t-statistic" "Rosenbaum" 0.702
"11173" "Robust t-statistic" "Rosenbaum" 0.48
"11174" "Robust t-statistic" "Rosenbaum" 0.38
"11175" "Robust t-statistic" "Rosenbaum" 0.774
"11176" "Robust t-statistic" "Rosenbaum" 0.23
"11177" "Robust t-statistic" "Rosenbaum" 0.48
"11178" "Robust t-statistic" "Rosenbaum" 0.478
"11179" "Robust t-statistic" "Rosenbaum" 0.712
"11180" "Robust t-statistic" "Rosenbaum" 0.176
"11181" "Robust t-statistic" "Rosenbaum" 0.178
"11182" "Robust t-statistic" "Rosenbaum" 0.834
"11183" "Robust t-statistic" "Rosenbaum" 0.466
"11184" "Robust t-statistic" "Rosenbaum" 0.398
"11185" "Robust t-statistic" "Rosenbaum" 0.014
"11186" "Robust t-statistic" "Rosenbaum" 0.304
"11187" "Robust t-statistic" "Rosenbaum" 0.92
"11188" "Robust t-statistic" "Rosenbaum" 0.936
"11189" "Robust t-statistic" "Rosenbaum" 0.014
"11190" "Robust t-statistic" "Rosenbaum" 0.842
"11191" "Robust t-statistic" "Rosenbaum" 0.25
"11192" "Robust t-statistic" "Rosenbaum" 0.54
"11193" "Robust t-statistic" "Rosenbaum" 0.512
"11194" "Robust t-statistic" "Rosenbaum" 0.182
"11195" "Robust t-statistic" "Rosenbaum" 0.66
"11196" "Robust t-statistic" "Rosenbaum" 0.172
"11197" "Robust t-statistic" "Rosenbaum" 0.618
"11198" "Robust t-statistic" "Rosenbaum" 0.708
"11199" "Robust t-statistic" "Rosenbaum" 0.498
"11200" "Robust t-statistic" "Rosenbaum" 0.248
"11201" "Robust t-statistic" "Rosenbaum" 0.548
"11202" "Robust t-statistic" "Rosenbaum" 0.67
"11203" "Robust t-statistic" "Rosenbaum" 0.602
"11204" "Robust t-statistic" "Rosenbaum" 0.446
"11205" "Robust t-statistic" "Rosenbaum" 0.98
"11206" "Robust t-statistic" "Rosenbaum" 0.104
"11207" "Robust t-statistic" "Rosenbaum" 0.918
"11208" "Robust t-statistic" "Rosenbaum" 0.65
"11209" "Robust t-statistic" "Rosenbaum" 0.164
"11210" "Robust t-statistic" "Rosenbaum" 0.83
"11211" "Robust t-statistic" "Rosenbaum" 0.776
"11212" "Robust t-statistic" "Rosenbaum" 0.582
"11213" "Robust t-statistic" "Rosenbaum" 0.652
"11214" "Robust t-statistic" "Rosenbaum" 0.658
"11215" "Robust t-statistic" "Rosenbaum" 0.154
"11216" "Robust t-statistic" "Rosenbaum" 0.47
"11217" "Robust t-statistic" "Rosenbaum" 0.214
"11218" "Robust t-statistic" "Rosenbaum" 0.266
"11219" "Robust t-statistic" "Rosenbaum" 0.626
"11220" "Robust t-statistic" "Rosenbaum" 0.664
"11221" "Robust t-statistic" "Rosenbaum" 0.718
"11222" "Robust t-statistic" "Rosenbaum" 0.54
"11223" "Robust t-statistic" "Rosenbaum" 0.696
"11224" "Robust t-statistic" "Rosenbaum" 0.586
"11225" "Robust t-statistic" "Rosenbaum" 0.318
"11226" "Robust t-statistic" "Rosenbaum" 0.816
"11227" "Robust t-statistic" "Rosenbaum" 0.334
"11228" "Robust t-statistic" "Rosenbaum" 0.89
"11229" "Robust t-statistic" "Rosenbaum" 0.532
"11230" "Robust t-statistic" "Rosenbaum" 0.252
"11231" "Robust t-statistic" "Rosenbaum" 0.726
"11232" "Robust t-statistic" "Rosenbaum" 0.962
"11233" "Robust t-statistic" "Rosenbaum" 0.982
"11234" "Robust t-statistic" "Rosenbaum" 0.254
"11235" "Robust t-statistic" "Rosenbaum" 0.604
"11236" "Robust t-statistic" "Rosenbaum" 0.554
"11237" "Robust t-statistic" "Rosenbaum" 0.738
"11238" "Robust t-statistic" "Rosenbaum" 0.058
"11239" "Robust t-statistic" "Rosenbaum" 0.822
"11240" "Robust t-statistic" "Rosenbaum" 0.248
"11241" "Robust t-statistic" "Rosenbaum" 0.236
"11242" "Robust t-statistic" "Rosenbaum" 0.456
"11243" "Robust t-statistic" "Rosenbaum" 0.58
"11244" "Robust t-statistic" "Rosenbaum" 0.22
"11245" "Robust t-statistic" "Rosenbaum" 0.948
"11246" "Robust t-statistic" "Rosenbaum" 0.386
"11247" "Robust t-statistic" "Rosenbaum" 0.028
"11248" "Robust t-statistic" "Rosenbaum" 0.938
"11249" "Robust t-statistic" "Rosenbaum" 0.216
"11250" "Robust t-statistic" "Rosenbaum" 0.542
"11251" "Robust t-statistic" "Rosenbaum" 0.568
"11252" "Robust t-statistic" "Rosenbaum" 0.948
"11253" "Robust t-statistic" "Rosenbaum" 0.338
"11254" "Robust t-statistic" "Rosenbaum" 0.594
"11255" "Robust t-statistic" "Rosenbaum" 0.198
"11256" "Robust t-statistic" "Rosenbaum" 0.932
"11257" "Robust t-statistic" "Rosenbaum" 0.948
"11258" "Robust t-statistic" "Rosenbaum" 0.294
"11259" "Robust t-statistic" "Rosenbaum" 0.47
"11260" "Robust t-statistic" "Rosenbaum" 0.676
"11261" "Robust t-statistic" "Rosenbaum" 0.702
"11262" "Robust t-statistic" "Rosenbaum" 0.25
"11263" "Robust t-statistic" "Rosenbaum" 0.584
"11264" "Robust t-statistic" "Rosenbaum" 0.068
"11265" "Robust t-statistic" "Rosenbaum" 0.844
"11266" "Robust t-statistic" "Rosenbaum" 0.1
"11267" "Robust t-statistic" "Rosenbaum" 0.26
"11268" "Robust t-statistic" "Rosenbaum" 0.516
"11269" "Robust t-statistic" "Rosenbaum" 0.952
"11270" "Robust t-statistic" "Rosenbaum" 0.878
"11271" "Robust t-statistic" "Rosenbaum" 0.67
"11272" "Robust t-statistic" "Rosenbaum" 0.396
"11273" "Robust t-statistic" "Rosenbaum" 0.722
"11274" "Robust t-statistic" "Rosenbaum" 0.478
"11275" "Robust t-statistic" "Rosenbaum" 0.678
"11276" "Robust t-statistic" "Rosenbaum" 0.61
"11277" "Robust t-statistic" "Rosenbaum" 0.464
"11278" "Robust t-statistic" "Rosenbaum" 0.808
"11279" "Robust t-statistic" "Rosenbaum" 0.3
"11280" "Robust t-statistic" "Rosenbaum" 0.766
"11281" "Robust t-statistic" "Rosenbaum" 0.692
"11282" "Robust t-statistic" "Rosenbaum" 0.832
"11283" "Robust t-statistic" "Rosenbaum" 0.456
"11284" "Robust t-statistic" "Rosenbaum" 0.816
"11285" "Robust t-statistic" "Rosenbaum" 0.546
"11286" "Robust t-statistic" "Rosenbaum" 0.076
"11287" "Robust t-statistic" "Rosenbaum" 0.742
"11288" "Robust t-statistic" "Rosenbaum" 0.144
"11289" "Robust t-statistic" "Rosenbaum" 0.212
"11290" "Robust t-statistic" "Rosenbaum" 0.622
"11291" "Robust t-statistic" "Rosenbaum" 0.342
"11292" "Robust t-statistic" "Rosenbaum" 0.694
"11293" "Robust t-statistic" "Rosenbaum" 0.492
"11294" "Robust t-statistic" "Rosenbaum" 0.318
"11295" "Robust t-statistic" "Rosenbaum" 0.264
"11296" "Robust t-statistic" "Rosenbaum" 0.664
"11297" "Robust t-statistic" "Rosenbaum" 0.974
"11298" "Robust t-statistic" "Rosenbaum" 0.058
"11299" "Robust t-statistic" "Rosenbaum" 0.386
"11300" "Robust t-statistic" "Rosenbaum" 0.608
"11301" "Robust t-statistic" "Rosenbaum" 0.872
"11302" "Robust t-statistic" "Rosenbaum" 0.746
"11303" "Robust t-statistic" "Rosenbaum" 0.44
"11304" "Robust t-statistic" "Rosenbaum" 0.812
"11305" "Robust t-statistic" "Rosenbaum" 0.866
"11306" "Robust t-statistic" "Rosenbaum" 0.328
"11307" "Robust t-statistic" "Rosenbaum" 0.756
"11308" "Robust t-statistic" "Rosenbaum" 0.024
"11309" "Robust t-statistic" "Rosenbaum" 0.718
"11310" "Robust t-statistic" "Rosenbaum" 0.702
"11311" "Robust t-statistic" "Rosenbaum" 0.332
"11312" "Robust t-statistic" "Rosenbaum" 0.73
"11313" "Robust t-statistic" "Rosenbaum" 0.888
"11314" "Robust t-statistic" "Rosenbaum" 0.722
"11315" "Robust t-statistic" "Rosenbaum" 0.76
"11316" "Robust t-statistic" "Rosenbaum" 0.482
"11317" "Robust t-statistic" "Rosenbaum" 0.144
"11318" "Robust t-statistic" "Rosenbaum" 0.796
"11319" "Robust t-statistic" "Rosenbaum" 0.12
"11320" "Robust t-statistic" "Rosenbaum" 0.61
"11321" "Robust t-statistic" "Rosenbaum" 0.436
"11322" "Robust t-statistic" "Rosenbaum" 0.544
"11323" "Robust t-statistic" "Rosenbaum" 0.02
"11324" "Robust t-statistic" "Rosenbaum" 0.498
"11325" "Robust t-statistic" "Rosenbaum" 0.664
"11326" "Robust t-statistic" "Rosenbaum" 0.368
"11327" "Robust t-statistic" "Rosenbaum" 0.616
"11328" "Robust t-statistic" "Rosenbaum" 0.488
"11329" "Robust t-statistic" "Rosenbaum" 0.426
"11330" "Robust t-statistic" "Rosenbaum" 0.61
"11331" "Robust t-statistic" "Rosenbaum" 0.646
"11332" "Robust t-statistic" "Rosenbaum" 0.734
"11333" "Robust t-statistic" "Rosenbaum" 0.784
"11334" "Robust t-statistic" "Rosenbaum" 0.612
"11335" "Robust t-statistic" "Rosenbaum" 0.114
"11336" "Robust t-statistic" "Rosenbaum" 0.566
"11337" "Robust t-statistic" "Rosenbaum" 0.732
"11338" "Robust t-statistic" "Rosenbaum" 0.046
"11339" "Robust t-statistic" "Rosenbaum" 0.382
"11340" "Robust t-statistic" "Rosenbaum" 0.97
"11341" "Robust t-statistic" "Rosenbaum" 0.484
"11342" "Robust t-statistic" "Rosenbaum" 0.354
"11343" "Robust t-statistic" "Rosenbaum" 0.192
"11344" "Robust t-statistic" "Rosenbaum" 0.65
"11345" "Robust t-statistic" "Rosenbaum" 0.854
"11346" "Robust t-statistic" "Rosenbaum" 0.84
"11347" "Robust t-statistic" "Rosenbaum" 0.976
"11348" "Robust t-statistic" "Rosenbaum" 0.088
"11349" "Robust t-statistic" "Rosenbaum" 0.932
"11350" "Robust t-statistic" "Rosenbaum" 0.352
"11351" "Robust t-statistic" "Rosenbaum" 0.646
"11352" "Robust t-statistic" "Rosenbaum" 0.958
"11353" "Robust t-statistic" "Rosenbaum" 0.9
"11354" "Robust t-statistic" "Rosenbaum" 0.926
"11355" "Robust t-statistic" "Rosenbaum" 0.246
"11356" "Robust t-statistic" "Rosenbaum" 0.406
"11357" "Robust t-statistic" "Rosenbaum" 0.35
"11358" "Robust t-statistic" "Rosenbaum" 0.498
"11359" "Robust t-statistic" "Rosenbaum" 0.664
"11360" "Robust t-statistic" "Rosenbaum" 0.966
"11361" "Robust t-statistic" "Rosenbaum" 0.904
"11362" "Robust t-statistic" "Rosenbaum" 0.36
"11363" "Robust t-statistic" "Rosenbaum" 0.018
"11364" "Robust t-statistic" "Rosenbaum" 0.672
"11365" "Robust t-statistic" "Rosenbaum" 0.368
"11366" "Robust t-statistic" "Rosenbaum" 0.25
"11367" "Robust t-statistic" "Rosenbaum" 0.214
"11368" "Robust t-statistic" "Rosenbaum" 0.374
"11369" "Robust t-statistic" "Rosenbaum" 0.916
"11370" "Robust t-statistic" "Rosenbaum" 0.638
"11371" "Robust t-statistic" "Rosenbaum" 0.178
"11372" "Robust t-statistic" "Rosenbaum" 0.382
"11373" "Robust t-statistic" "Rosenbaum" 0.974
"11374" "Robust t-statistic" "Rosenbaum" 0.09
"11375" "Robust t-statistic" "Rosenbaum" 0.962
"11376" "Robust t-statistic" "Rosenbaum" 0.41
"11377" "Robust t-statistic" "Rosenbaum" 0.08
"11378" "Robust t-statistic" "Rosenbaum" 0.372
"11379" "Robust t-statistic" "Rosenbaum" 0.368
"11380" "Robust t-statistic" "Rosenbaum" 0.826
"11381" "Robust t-statistic" "Rosenbaum" 0.088
"11382" "Robust t-statistic" "Rosenbaum" 0.924
"11383" "Robust t-statistic" "Rosenbaum" 0.114
"11384" "Robust t-statistic" "Rosenbaum" 0.892
"11385" "Robust t-statistic" "Rosenbaum" 0.368
"11386" "Robust t-statistic" "Rosenbaum" 0.77
"11387" "Robust t-statistic" "Rosenbaum" 0.93
"11388" "Robust t-statistic" "Rosenbaum" 0.606
"11389" "Robust t-statistic" "Rosenbaum" 0.164
"11390" "Robust t-statistic" "Rosenbaum" 0.326
"11391" "Robust t-statistic" "Rosenbaum" 0.656
"11392" "Robust t-statistic" "Rosenbaum" 0.554
"11393" "Robust t-statistic" "Rosenbaum" 0.902
"11394" "Robust t-statistic" "Rosenbaum" 0.4
"11395" "Robust t-statistic" "Rosenbaum" 0.948
"11396" "Robust t-statistic" "Rosenbaum" 0.926
"11397" "Robust t-statistic" "Rosenbaum" 0.53
"11398" "Robust t-statistic" "Rosenbaum" 0.638
"11399" "Robust t-statistic" "Rosenbaum" 0.954
"11400" "Robust t-statistic" "Rosenbaum" 0.28
"11401" "Robust t-statistic" "Rosenbaum" 0.506
"11402" "Robust t-statistic" "Rosenbaum" 0.074
"11403" "Robust t-statistic" "Rosenbaum" 0.586
"11404" "Robust t-statistic" "Rosenbaum" 0.408
"11405" "Robust t-statistic" "Rosenbaum" 0.086
"11406" "Robust t-statistic" "Rosenbaum" 0.804
"11407" "Robust t-statistic" "Rosenbaum" 0.116
"11408" "Robust t-statistic" "Rosenbaum" 0.444
"11409" "Robust t-statistic" "Rosenbaum" 0.684
"11410" "Robust t-statistic" "Rosenbaum" 0.822
"11411" "Robust t-statistic" "Rosenbaum" 0.32
"11412" "Robust t-statistic" "Rosenbaum" 0.706
"11413" "Robust t-statistic" "Rosenbaum" 0.802
"11414" "Robust t-statistic" "Rosenbaum" 0.442
"11415" "Robust t-statistic" "Rosenbaum" 0.428
"11416" "Robust t-statistic" "Rosenbaum" 0.66
"11417" "Robust t-statistic" "Rosenbaum" 0.716
"11418" "Robust t-statistic" "Rosenbaum" 0.45
"11419" "Robust t-statistic" "Rosenbaum" 0.844
"11420" "Robust t-statistic" "Rosenbaum" 0.812
"11421" "Robust t-statistic" "Rosenbaum" 0.608
"11422" "Robust t-statistic" "Rosenbaum" 0.914
"11423" "Robust t-statistic" "Rosenbaum" 0.346
"11424" "Robust t-statistic" "Rosenbaum" 0.646
"11425" "Robust t-statistic" "Rosenbaum" 0.32
"11426" "Robust t-statistic" "Rosenbaum" 0.026
"11427" "Robust t-statistic" "Rosenbaum" 0.332
"11428" "Robust t-statistic" "Rosenbaum" 0.11
"11429" "Robust t-statistic" "Rosenbaum" 0.466
"11430" "Robust t-statistic" "Rosenbaum" 0.658
"11431" "Robust t-statistic" "Rosenbaum" 0.892
"11432" "Robust t-statistic" "Rosenbaum" 0.69
"11433" "Robust t-statistic" "Rosenbaum" 0.088
"11434" "Robust t-statistic" "Rosenbaum" 0.23
"11435" "Robust t-statistic" "Rosenbaum" 0.12
"11436" "Robust t-statistic" "Rosenbaum" 0.408
"11437" "Robust t-statistic" "Rosenbaum" 0.676
"11438" "Robust t-statistic" "Rosenbaum" 0.552
"11439" "Robust t-statistic" "Rosenbaum" 0.176
"11440" "Robust t-statistic" "Rosenbaum" 0.268
"11441" "Robust t-statistic" "Rosenbaum" 0.758
"11442" "Robust t-statistic" "Rosenbaum" 0.556
"11443" "Robust t-statistic" "Rosenbaum" 0.82
"11444" "Robust t-statistic" "Rosenbaum" 0.848
"11445" "Robust t-statistic" "Rosenbaum" 0.502
"11446" "Robust t-statistic" "Rosenbaum" 0.818
"11447" "Robust t-statistic" "Rosenbaum" 0.68
"11448" "Robust t-statistic" "Rosenbaum" 0.364
"11449" "Robust t-statistic" "Rosenbaum" 0.674
"11450" "Robust t-statistic" "Rosenbaum" 0.722
"11451" "Robust t-statistic" "Rosenbaum" 0.656
"11452" "Robust t-statistic" "Rosenbaum" 0.98
"11453" "Robust t-statistic" "Rosenbaum" 0.392
"11454" "Robust t-statistic" "Rosenbaum" 0.924
"11455" "Robust t-statistic" "Rosenbaum" 0.508
"11456" "Robust t-statistic" "Rosenbaum" 0.282
"11457" "Robust t-statistic" "Rosenbaum" 0.906
"11458" "Robust t-statistic" "Rosenbaum" 0.578
"11459" "Robust t-statistic" "Rosenbaum" 0.276
"11460" "Robust t-statistic" "Rosenbaum" 0.32
"11461" "Robust t-statistic" "Rosenbaum" 0.134
"11462" "Robust t-statistic" "Rosenbaum" 0.244
"11463" "Robust t-statistic" "Rosenbaum" 0.262
"11464" "Robust t-statistic" "Rosenbaum" 0.204
"11465" "Robust t-statistic" "Rosenbaum" 0.068
"11466" "Robust t-statistic" "Rosenbaum" 0.63
"11467" "Robust t-statistic" "Rosenbaum" 0.93
"11468" "Robust t-statistic" "Rosenbaum" 0.848
"11469" "Robust t-statistic" "Rosenbaum" 0.564
"11470" "Robust t-statistic" "Rosenbaum" 0.99
"11471" "Robust t-statistic" "Rosenbaum" 0.47
"11472" "Robust t-statistic" "Rosenbaum" 0.608
"11473" "Robust t-statistic" "Rosenbaum" 0.086
"11474" "Robust t-statistic" "Rosenbaum" 0.678
"11475" "Robust t-statistic" "Rosenbaum" 0.122
"11476" "Robust t-statistic" "Rosenbaum" 0.948
"11477" "Robust t-statistic" "Rosenbaum" 0.892
"11478" "Robust t-statistic" "Rosenbaum" 0.322
"11479" "Robust t-statistic" "Rosenbaum" 0.234
"11480" "Robust t-statistic" "Rosenbaum" 0.222
"11481" "Robust t-statistic" "Rosenbaum" 0.472
"11482" "Robust t-statistic" "Rosenbaum" 0.606
"11483" "Robust t-statistic" "Rosenbaum" 0.008
"11484" "Robust t-statistic" "Rosenbaum" 0.032
"11485" "Robust t-statistic" "Rosenbaum" 0.572
"11486" "Robust t-statistic" "Rosenbaum" 0.526
"11487" "Robust t-statistic" "Rosenbaum" 0.126
"11488" "Robust t-statistic" "Rosenbaum" 0.938
"11489" "Robust t-statistic" "Rosenbaum" 0.678
"11490" "Robust t-statistic" "Rosenbaum" 0.21
"11491" "Robust t-statistic" "Rosenbaum" 0.934
"11492" "Robust t-statistic" "Rosenbaum" 0.99
"11493" "Robust t-statistic" "Rosenbaum" 0.58
"11494" "Robust t-statistic" "Rosenbaum" 0.796
"11495" "Robust t-statistic" "Rosenbaum" 0.434
"11496" "Robust t-statistic" "Rosenbaum" 0.994
"11497" "Robust t-statistic" "Rosenbaum" 0.328
"11498" "Robust t-statistic" "Rosenbaum" 0.262
"11499" "Robust t-statistic" "Rosenbaum" 0.574
"11500" "Robust t-statistic" "Rosenbaum" 0.244
"11501" "Robust t-statistic" "Rosenbaum" 0.964
"11502" "Robust t-statistic" "Rosenbaum" 0.23
"11503" "Robust t-statistic" "Rosenbaum" 0.458
"11504" "Robust t-statistic" "Rosenbaum" 0.378
"11505" "Robust t-statistic" "Rosenbaum" 0.716
"11506" "Robust t-statistic" "Rosenbaum" 0.732
"11507" "Robust t-statistic" "Rosenbaum" 0.632
"11508" "Robust t-statistic" "Rosenbaum" 0.768
"11509" "Robust t-statistic" "Rosenbaum" 0.816
"11510" "Robust t-statistic" "Rosenbaum" 0.898
"11511" "Robust t-statistic" "Rosenbaum" 0.516
"11512" "Robust t-statistic" "Rosenbaum" 0.202
"11513" "Robust t-statistic" "Rosenbaum" 0.996
"11514" "Robust t-statistic" "Rosenbaum" 0.6
"11515" "Robust t-statistic" "Rosenbaum" 0.69
"11516" "Robust t-statistic" "Rosenbaum" 0.562
"11517" "Robust t-statistic" "Rosenbaum" 0.648
"11518" "Robust t-statistic" "Rosenbaum" 0.716
"11519" "Robust t-statistic" "Rosenbaum" 0.75
"11520" "Robust t-statistic" "Rosenbaum" 0.488
"11521" "Robust t-statistic" "Rosenbaum" 0.892
"11522" "Robust t-statistic" "Rosenbaum" 0.93
"11523" "Robust t-statistic" "Rosenbaum" 0.938
"11524" "Robust t-statistic" "Rosenbaum" 0.408
"11525" "Robust t-statistic" "Rosenbaum" 0.336
"11526" "Robust t-statistic" "Rosenbaum" 0.45
"11527" "Robust t-statistic" "Rosenbaum" 0.516
"11528" "Robust t-statistic" "Rosenbaum" 0.164
"11529" "Robust t-statistic" "Rosenbaum" 0.932
"11530" "Robust t-statistic" "Rosenbaum" 0.58
"11531" "Robust t-statistic" "Rosenbaum" 0.454
"11532" "Robust t-statistic" "Rosenbaum" 0.546
"11533" "Robust t-statistic" "Rosenbaum" 0.48
"11534" "Robust t-statistic" "Rosenbaum" 0.152
"11535" "Robust t-statistic" "Rosenbaum" 0.318
"11536" "Robust t-statistic" "Rosenbaum" 0.464
"11537" "Robust t-statistic" "Rosenbaum" 0.718
"11538" "Robust t-statistic" "Rosenbaum" 0.762
"11539" "Robust t-statistic" "Rosenbaum" 0.628
"11540" "Robust t-statistic" "Rosenbaum" 0.34
"11541" "Robust t-statistic" "Rosenbaum" 0.772
"11542" "Robust t-statistic" "Rosenbaum" 0.122
"11543" "Robust t-statistic" "Rosenbaum" 0.2
"11544" "Robust t-statistic" "Rosenbaum" 0.342
"11545" "Robust t-statistic" "Rosenbaum" 0.228
"11546" "Robust t-statistic" "Rosenbaum" 0.896
"11547" "Robust t-statistic" "Rosenbaum" 0.952
"11548" "Robust t-statistic" "Rosenbaum" 0.616
"11549" "Robust t-statistic" "Rosenbaum" 0.496
"11550" "Robust t-statistic" "Rosenbaum" 0.688
"11551" "Robust t-statistic" "Rosenbaum" 0.632
"11552" "Robust t-statistic" "Rosenbaum" 0.646
"11553" "Robust t-statistic" "Rosenbaum" 0.148
"11554" "Robust t-statistic" "Rosenbaum" 0.556
"11555" "Robust t-statistic" "Rosenbaum" 0.272
"11556" "Robust t-statistic" "Rosenbaum" 0.528
"11557" "Robust t-statistic" "Rosenbaum" 0.838
"11558" "Robust t-statistic" "Rosenbaum" 0.95
"11559" "Robust t-statistic" "Rosenbaum" 0.888
"11560" "Robust t-statistic" "Rosenbaum" 0.35
"11561" "Robust t-statistic" "Rosenbaum" 0.848
"11562" "Robust t-statistic" "Rosenbaum" 0.506
"11563" "Robust t-statistic" "Rosenbaum" 0.628
"11564" "Robust t-statistic" "Rosenbaum" 0.256
"11565" "Robust t-statistic" "Rosenbaum" 0.186
"11566" "Robust t-statistic" "Rosenbaum" 0.656
"11567" "Robust t-statistic" "Rosenbaum" 0.954
"11568" "Robust t-statistic" "Rosenbaum" 0.694
"11569" "Robust t-statistic" "Rosenbaum" 0.088
"11570" "Robust t-statistic" "Rosenbaum" 0.738
"11571" "Robust t-statistic" "Rosenbaum" 0.39
"11572" "Robust t-statistic" "Rosenbaum" 0.798
"11573" "Robust t-statistic" "Rosenbaum" 0.238
"11574" "Robust t-statistic" "Rosenbaum" 0.088
"11575" "Robust t-statistic" "Rosenbaum" 0.23
"11576" "Robust t-statistic" "Rosenbaum" 0.92
"11577" "Robust t-statistic" "Rosenbaum" 0.166
"11578" "Robust t-statistic" "Rosenbaum" 0.93
"11579" "Robust t-statistic" "Rosenbaum" 0.33
"11580" "Robust t-statistic" "Rosenbaum" 0.38
"11581" "Robust t-statistic" "Rosenbaum" 0.38
"11582" "Robust t-statistic" "Rosenbaum" 0.444
"11583" "Robust t-statistic" "Rosenbaum" 0.148
"11584" "Robust t-statistic" "Rosenbaum" 0.512
"11585" "Robust t-statistic" "Rosenbaum" 0.968
"11586" "Robust t-statistic" "Rosenbaum" 0.372
"11587" "Robust t-statistic" "Rosenbaum" 0.936
"11588" "Robust t-statistic" "Rosenbaum" 0.772
"11589" "Robust t-statistic" "Rosenbaum" 0.24
"11590" "Robust t-statistic" "Rosenbaum" 0.346
"11591" "Robust t-statistic" "Rosenbaum" 0.752
"11592" "Robust t-statistic" "Rosenbaum" 0.72
"11593" "Robust t-statistic" "Rosenbaum" 0.722
"11594" "Robust t-statistic" "Rosenbaum" 0.396
"11595" "Robust t-statistic" "Rosenbaum" 0.95
"11596" "Robust t-statistic" "Rosenbaum" 0.838
"11597" "Robust t-statistic" "Rosenbaum" 0.208
"11598" "Robust t-statistic" "Rosenbaum" 0.81
"11599" "Robust t-statistic" "Rosenbaum" 0.532
"11600" "Robust t-statistic" "Rosenbaum" 0.942
"11601" "Robust t-statistic" "Rosenbaum" 0.338
"11602" "Robust t-statistic" "Rosenbaum" 0.314
"11603" "Robust t-statistic" "Rosenbaum" 0.172
"11604" "Robust t-statistic" "Rosenbaum" 0.058
"11605" "Robust t-statistic" "Rosenbaum" 0.404
"11606" "Robust t-statistic" "Rosenbaum" 0.616
"11607" "Robust t-statistic" "Rosenbaum" 0.466
"11608" "Robust t-statistic" "Rosenbaum" 0.914
"11609" "Robust t-statistic" "Rosenbaum" 0.594
"11610" "Robust t-statistic" "Rosenbaum" 0.034
"11611" "Robust t-statistic" "Rosenbaum" 0.746
"11612" "Robust t-statistic" "Rosenbaum" 0.97
"11613" "Robust t-statistic" "Rosenbaum" 0.972
"11614" "Robust t-statistic" "Rosenbaum" 0.73
"11615" "Robust t-statistic" "Rosenbaum" 0.552
"11616" "Robust t-statistic" "Rosenbaum" 0.674
"11617" "Robust t-statistic" "Rosenbaum" 0.058
"11618" "Robust t-statistic" "Rosenbaum" 0.99
"11619" "Robust t-statistic" "Rosenbaum" 0.54
"11620" "Robust t-statistic" "Rosenbaum" 0.082
"11621" "Robust t-statistic" "Rosenbaum" 0.628
"11622" "Robust t-statistic" "Rosenbaum" 0.984
"11623" "Robust t-statistic" "Rosenbaum" 0.052
"11624" "Robust t-statistic" "Rosenbaum" 0.624
"11625" "Robust t-statistic" "Rosenbaum" 0.69
"11626" "Robust t-statistic" "Rosenbaum" 0.486
"11627" "Robust t-statistic" "Rosenbaum" 0.014
"11628" "Robust t-statistic" "Rosenbaum" 0.482
"11629" "Robust t-statistic" "Rosenbaum" 0.65
"11630" "Robust t-statistic" "Rosenbaum" 0.39
"11631" "Robust t-statistic" "Rosenbaum" 0.454
"11632" "Robust t-statistic" "Rosenbaum" 0.842
"11633" "Robust t-statistic" "Rosenbaum" 0.062
"11634" "Robust t-statistic" "Rosenbaum" 0.31
"11635" "Robust t-statistic" "Rosenbaum" 0.998
"11636" "Robust t-statistic" "Rosenbaum" 0.272
"11637" "Robust t-statistic" "Rosenbaum" 0.936
"11638" "Robust t-statistic" "Rosenbaum" 0.394
"11639" "Robust t-statistic" "Rosenbaum" 0.234
"11640" "Robust t-statistic" "Rosenbaum" 0.224
"11641" "Robust t-statistic" "Rosenbaum" 0.616
"11642" "Robust t-statistic" "Rosenbaum" 0.934
"11643" "Robust t-statistic" "Rosenbaum" 0.91
"11644" "Robust t-statistic" "Rosenbaum" 0.516
"11645" "Robust t-statistic" "Rosenbaum" 0.728
"11646" "Robust t-statistic" "Rosenbaum" 0.3
"11647" "Robust t-statistic" "Rosenbaum" 0.738
"11648" "Robust t-statistic" "Rosenbaum" 0.404
"11649" "Robust t-statistic" "Rosenbaum" 0.664
"11650" "Robust t-statistic" "Rosenbaum" 0.034
"11651" "Robust t-statistic" "Rosenbaum" 0.86
"11652" "Robust t-statistic" "Rosenbaum" 0.846
"11653" "Robust t-statistic" "Rosenbaum" 0.302
"11654" "Robust t-statistic" "Rosenbaum" 0.112
"11655" "Robust t-statistic" "Rosenbaum" 0.146
"11656" "Robust t-statistic" "Rosenbaum" 0.062
"11657" "Robust t-statistic" "Rosenbaum" 0.282
"11658" "Robust t-statistic" "Rosenbaum" 0.552
"11659" "Robust t-statistic" "Rosenbaum" 0.218
"11660" "Robust t-statistic" "Rosenbaum" 0.338
"11661" "Robust t-statistic" "Rosenbaum" 0.96
"11662" "Robust t-statistic" "Rosenbaum" 0.464
"11663" "Robust t-statistic" "Rosenbaum" 0.618
"11664" "Robust t-statistic" "Rosenbaum" 0.55
"11665" "Robust t-statistic" "Rosenbaum" 0.546
"11666" "Robust t-statistic" "Rosenbaum" 0.328
"11667" "Robust t-statistic" "Rosenbaum" 0.328
"11668" "Robust t-statistic" "Rosenbaum" 0.762
"11669" "Robust t-statistic" "Rosenbaum" 0.686
"11670" "Robust t-statistic" "Rosenbaum" 0.886
"11671" "Robust t-statistic" "Rosenbaum" 0.65
"11672" "Robust t-statistic" "Rosenbaum" 0.476
"11673" "Robust t-statistic" "Rosenbaum" 0.794
"11674" "Robust t-statistic" "Rosenbaum" 0.738
"11675" "Robust t-statistic" "Rosenbaum" 0.672
"11676" "Robust t-statistic" "Rosenbaum" 0.756
"11677" "Robust t-statistic" "Rosenbaum" 0.854
"11678" "Robust t-statistic" "Rosenbaum" 0.51
"11679" "Robust t-statistic" "Rosenbaum" 0.638
"11680" "Robust t-statistic" "Rosenbaum" 0.228
"11681" "Robust t-statistic" "Rosenbaum" 0.702
"11682" "Robust t-statistic" "Rosenbaum" 0.656
"11683" "Robust t-statistic" "Rosenbaum" 0.528
"11684" "Robust t-statistic" "Rosenbaum" 0.208
"11685" "Robust t-statistic" "Rosenbaum" 0.688
"11686" "Robust t-statistic" "Rosenbaum" 0.636
"11687" "Robust t-statistic" "Rosenbaum" 0.272
"11688" "Robust t-statistic" "Rosenbaum" 0.704
"11689" "Robust t-statistic" "Rosenbaum" 0.774
"11690" "Robust t-statistic" "Rosenbaum" 0.384
"11691" "Robust t-statistic" "Rosenbaum" 0.912
"11692" "Robust t-statistic" "Rosenbaum" 0.934
"11693" "Robust t-statistic" "Rosenbaum" 0.876
"11694" "Robust t-statistic" "Rosenbaum" 0.668
"11695" "Robust t-statistic" "Rosenbaum" 0.224
"11696" "Robust t-statistic" "Rosenbaum" 0.25
"11697" "Robust t-statistic" "Rosenbaum" 0.198
"11698" "Robust t-statistic" "Rosenbaum" 0.78
"11699" "Robust t-statistic" "Rosenbaum" 0.074
"11700" "Robust t-statistic" "Rosenbaum" 0.68
"11701" "Robust t-statistic" "Rosenbaum" 0.882
"11702" "Robust t-statistic" "Rosenbaum" 0.614
"11703" "Robust t-statistic" "Rosenbaum" 0.59
"11704" "Robust t-statistic" "Rosenbaum" 0.066
"11705" "Robust t-statistic" "Rosenbaum" 0.556
"11706" "Robust t-statistic" "Rosenbaum" 0.318
"11707" "Robust t-statistic" "Rosenbaum" 0.456
"11708" "Robust t-statistic" "Rosenbaum" 0.904
"11709" "Robust t-statistic" "Rosenbaum" 0.444
"11710" "Robust t-statistic" "Rosenbaum" 0.326
"11711" "Robust t-statistic" "Rosenbaum" 0.726
"11712" "Robust t-statistic" "Rosenbaum" 0.686
"11713" "Robust t-statistic" "Rosenbaum" 0.276
"11714" "Robust t-statistic" "Rosenbaum" 0.034
"11715" "Robust t-statistic" "Rosenbaum" 0.99
"11716" "Robust t-statistic" "Rosenbaum" 0.744
"11717" "Robust t-statistic" "Rosenbaum" 0.786
"11718" "Robust t-statistic" "Rosenbaum" 0.044
"11719" "Robust t-statistic" "Rosenbaum" 0.66
"11720" "Robust t-statistic" "Rosenbaum" 0.572
"11721" "Robust t-statistic" "Rosenbaum" 0.196
"11722" "Robust t-statistic" "Rosenbaum" 0.152
"11723" "Robust t-statistic" "Rosenbaum" 0.978
"11724" "Robust t-statistic" "Rosenbaum" 0.412
"11725" "Robust t-statistic" "Rosenbaum" 0.534
"11726" "Robust t-statistic" "Rosenbaum" 0.388
"11727" "Robust t-statistic" "Rosenbaum" 0.596
"11728" "Robust t-statistic" "Rosenbaum" 0.642
"11729" "Robust t-statistic" "Rosenbaum" 0.298
"11730" "Robust t-statistic" "Rosenbaum" 0.716
"11731" "Robust t-statistic" "Rosenbaum" 0.474
"11732" "Robust t-statistic" "Rosenbaum" 0.698
"11733" "Robust t-statistic" "Rosenbaum" 0.966
"11734" "Robust t-statistic" "Rosenbaum" 0.146
"11735" "Robust t-statistic" "Rosenbaum" 0.816
"11736" "Robust t-statistic" "Rosenbaum" 0.544
"11737" "Robust t-statistic" "Rosenbaum" 0.942
"11738" "Robust t-statistic" "Rosenbaum" 0.838
"11739" "Robust t-statistic" "Rosenbaum" 0.908
"11740" "Robust t-statistic" "Rosenbaum" 0.712
"11741" "Robust t-statistic" "Rosenbaum" 0.504
"11742" "Robust t-statistic" "Rosenbaum" 0.378
"11743" "Robust t-statistic" "Rosenbaum" 0.268
"11744" "Robust t-statistic" "Rosenbaum" 0.98
"11745" "Robust t-statistic" "Rosenbaum" 0.48
"11746" "Robust t-statistic" "Rosenbaum" 0.584
"11747" "Robust t-statistic" "Rosenbaum" 0.692
"11748" "Robust t-statistic" "Rosenbaum" 0.428
"11749" "Robust t-statistic" "Rosenbaum" 0.712
"11750" "Robust t-statistic" "Rosenbaum" 0.42
"11751" "Robust t-statistic" "Rosenbaum" 0.312
"11752" "Robust t-statistic" "Rosenbaum" 0.12
"11753" "Robust t-statistic" "Rosenbaum" 0.812
"11754" "Robust t-statistic" "Rosenbaum" 0.12
"11755" "Robust t-statistic" "Rosenbaum" 0.786
"11756" "Robust t-statistic" "Rosenbaum" 0.6
"11757" "Robust t-statistic" "Rosenbaum" 0.01
"11758" "Robust t-statistic" "Rosenbaum" 0.178
"11759" "Robust t-statistic" "Rosenbaum" 0.654
"11760" "Robust t-statistic" "Rosenbaum" 0.36
"11761" "Robust t-statistic" "Rosenbaum" 0.316
"11762" "Robust t-statistic" "Rosenbaum" 0.426
"11763" "Robust t-statistic" "Rosenbaum" 0.092
"11764" "Robust t-statistic" "Rosenbaum" 0.168
"11765" "Robust t-statistic" "Rosenbaum" 0.472
"11766" "Robust t-statistic" "Rosenbaum" 0.79
"11767" "Robust t-statistic" "Rosenbaum" 0.922
"11768" "Robust t-statistic" "Rosenbaum" 0.656
"11769" "Robust t-statistic" "Rosenbaum" 0.068
"11770" "Robust t-statistic" "Rosenbaum" 0.456
"11771" "Robust t-statistic" "Rosenbaum" 0.756
"11772" "Robust t-statistic" "Rosenbaum" 0.896
"11773" "Robust t-statistic" "Rosenbaum" 0.96
"11774" "Robust t-statistic" "Rosenbaum" 0.564
"11775" "Robust t-statistic" "Rosenbaum" 0.478
"11776" "Robust t-statistic" "Rosenbaum" 0.954
"11777" "Robust t-statistic" "Rosenbaum" 0.98
"11778" "Robust t-statistic" "Rosenbaum" 0.874
"11779" "Robust t-statistic" "Rosenbaum" 0.672
"11780" "Robust t-statistic" "Rosenbaum" 0.576
"11781" "Robust t-statistic" "Rosenbaum" 0.758
"11782" "Robust t-statistic" "Rosenbaum" 0.576
"11783" "Robust t-statistic" "Rosenbaum" 1
"11784" "Robust t-statistic" "Rosenbaum" 0.938
"11785" "Robust t-statistic" "Rosenbaum" 0.694
"11786" "Robust t-statistic" "Rosenbaum" 0.27
"11787" "Robust t-statistic" "Rosenbaum" 0.806
"11788" "Robust t-statistic" "Rosenbaum" 0.094
"11789" "Robust t-statistic" "Rosenbaum" 0.806
"11790" "Robust t-statistic" "Rosenbaum" 0.966
"11791" "Robust t-statistic" "Rosenbaum" 0.642
"11792" "Robust t-statistic" "Rosenbaum" 0.738
"11793" "Robust t-statistic" "Rosenbaum" 0.842
"11794" "Robust t-statistic" "Rosenbaum" 0.162
"11795" "Robust t-statistic" "Rosenbaum" 0.478
"11796" "Robust t-statistic" "Rosenbaum" 0.92
"11797" "Robust t-statistic" "Rosenbaum" 0.994
"11798" "Robust t-statistic" "Rosenbaum" 0.234
"11799" "Robust t-statistic" "Rosenbaum" 0.726
"11800" "Robust t-statistic" "Rosenbaum" 0.206
"11801" "Robust t-statistic" "Rosenbaum" 0.418
"11802" "Robust t-statistic" "Rosenbaum" 0.586
"11803" "Robust t-statistic" "Rosenbaum" 0.616
"11804" "Robust t-statistic" "Rosenbaum" 0.278
"11805" "Robust t-statistic" "Rosenbaum" 0.094
"11806" "Robust t-statistic" "Rosenbaum" 0.716
"11807" "Robust t-statistic" "Rosenbaum" 0.944
"11808" "Robust t-statistic" "Rosenbaum" 0.95
"11809" "Robust t-statistic" "Rosenbaum" 0.666
"11810" "Robust t-statistic" "Rosenbaum" 0.272
"11811" "Robust t-statistic" "Rosenbaum" 0.126
"11812" "Robust t-statistic" "Rosenbaum" 0.3
"11813" "Robust t-statistic" "Rosenbaum" 0.126
"11814" "Robust t-statistic" "Rosenbaum" 0.142
"11815" "Robust t-statistic" "Rosenbaum" 0.824
"11816" "Robust t-statistic" "Rosenbaum" 0.472
"11817" "Robust t-statistic" "Rosenbaum" 0.668
"11818" "Robust t-statistic" "Rosenbaum" 0.96
"11819" "Robust t-statistic" "Rosenbaum" 0.824
"11820" "Robust t-statistic" "Rosenbaum" 0.68
"11821" "Robust t-statistic" "Rosenbaum" 0.658
"11822" "Robust t-statistic" "Rosenbaum" 0.646
"11823" "Robust t-statistic" "Rosenbaum" 0.732
"11824" "Robust t-statistic" "Rosenbaum" 0.944
"11825" "Robust t-statistic" "Rosenbaum" 0.786
"11826" "Robust t-statistic" "Rosenbaum" 0.556
"11827" "Robust t-statistic" "Rosenbaum" 0.524
"11828" "Robust t-statistic" "Rosenbaum" 0.002
"11829" "Robust t-statistic" "Rosenbaum" 0.152
"11830" "Robust t-statistic" "Rosenbaum" 0.592
"11831" "Robust t-statistic" "Rosenbaum" 0.47
"11832" "Robust t-statistic" "Rosenbaum" 0.364
"11833" "Robust t-statistic" "Rosenbaum" 0.474
"11834" "Robust t-statistic" "Rosenbaum" 0.252
"11835" "Robust t-statistic" "Rosenbaum" 0.076
"11836" "Robust t-statistic" "Rosenbaum" 0.816
"11837" "Robust t-statistic" "Rosenbaum" 0.582
"11838" "Robust t-statistic" "Rosenbaum" 0.918
"11839" "Robust t-statistic" "Rosenbaum" 0.076
"11840" "Robust t-statistic" "Rosenbaum" 0.936
"11841" "Robust t-statistic" "Rosenbaum" 0.398
"11842" "Robust t-statistic" "Rosenbaum" 0.434
"11843" "Robust t-statistic" "Rosenbaum" 0.368
"11844" "Robust t-statistic" "Rosenbaum" 0.904
"11845" "Robust t-statistic" "Rosenbaum" 0.304
"11846" "Robust t-statistic" "Rosenbaum" 0.072
"11847" "Robust t-statistic" "Rosenbaum" 0.668
"11848" "Robust t-statistic" "Rosenbaum" 0.392
"11849" "Robust t-statistic" "Rosenbaum" 0.714
"11850" "Robust t-statistic" "Rosenbaum" 0.848
"11851" "Robust t-statistic" "Rosenbaum" 0.298
"11852" "Robust t-statistic" "Rosenbaum" 0.722
"11853" "Robust t-statistic" "Rosenbaum" 0.78
"11854" "Robust t-statistic" "Rosenbaum" 0.918
"11855" "Robust t-statistic" "Rosenbaum" 0.366
"11856" "Robust t-statistic" "Rosenbaum" 0.776
"11857" "Robust t-statistic" "Rosenbaum" 0.676
"11858" "Robust t-statistic" "Rosenbaum" 0.836
"11859" "Robust t-statistic" "Rosenbaum" 0.28
"11860" "Robust t-statistic" "Rosenbaum" 0.266
"11861" "Robust t-statistic" "Rosenbaum" 0.21
"11862" "Robust t-statistic" "Rosenbaum" 0.562
"11863" "Robust t-statistic" "Rosenbaum" 0.576
"11864" "Robust t-statistic" "Rosenbaum" 0.788
"11865" "Robust t-statistic" "Rosenbaum" 0.794
"11866" "Robust t-statistic" "Rosenbaum" 0.434
"11867" "Robust t-statistic" "Rosenbaum" 0.56
"11868" "Robust t-statistic" "Rosenbaum" 0.402
"11869" "Robust t-statistic" "Rosenbaum" 0.878
"11870" "Robust t-statistic" "Rosenbaum" 0.488
"11871" "Robust t-statistic" "Rosenbaum" 0.472
"11872" "Robust t-statistic" "Rosenbaum" 0.878
"11873" "Robust t-statistic" "Rosenbaum" 0.892
"11874" "Robust t-statistic" "Rosenbaum" 0.188
"11875" "Robust t-statistic" "Rosenbaum" 0.858
"11876" "Robust t-statistic" "Rosenbaum" 0.534
"11877" "Robust t-statistic" "Rosenbaum" 0.622
"11878" "Robust t-statistic" "Rosenbaum" 0.814
"11879" "Robust t-statistic" "Rosenbaum" 0.24
"11880" "Robust t-statistic" "Rosenbaum" 0.41
"11881" "Robust t-statistic" "Rosenbaum" 0.084
"11882" "Robust t-statistic" "Rosenbaum" 0.284
"11883" "Robust t-statistic" "Rosenbaum" 0.02
"11884" "Robust t-statistic" "Rosenbaum" 0.848
"11885" "Robust t-statistic" "Rosenbaum" 0.95
"11886" "Robust t-statistic" "Rosenbaum" 0.504
"11887" "Robust t-statistic" "Rosenbaum" 0.512
"11888" "Robust t-statistic" "Rosenbaum" 0.606
"11889" "Robust t-statistic" "Rosenbaum" 0.156
"11890" "Robust t-statistic" "Rosenbaum" 0.44
"11891" "Robust t-statistic" "Rosenbaum" 0.338
"11892" "Robust t-statistic" "Rosenbaum" 0.94
"11893" "Robust t-statistic" "Rosenbaum" 0.524
"11894" "Robust t-statistic" "Rosenbaum" 0.932
"11895" "Robust t-statistic" "Rosenbaum" 0.226
"11896" "Robust t-statistic" "Rosenbaum" 0.754
"11897" "Robust t-statistic" "Rosenbaum" 0.298
"11898" "Robust t-statistic" "Rosenbaum" 0.592
"11899" "Robust t-statistic" "Rosenbaum" 0.566
"11900" "Robust t-statistic" "Rosenbaum" 0.318
"11901" "Robust t-statistic" "Rosenbaum" 0.122
"11902" "Robust t-statistic" "Rosenbaum" 0.826
"11903" "Robust t-statistic" "Rosenbaum" 0.248
"11904" "Robust t-statistic" "Rosenbaum" 0.516
"11905" "Robust t-statistic" "Rosenbaum" 0.93
"11906" "Robust t-statistic" "Rosenbaum" 0.9
"11907" "Robust t-statistic" "Rosenbaum" 0.554
"11908" "Robust t-statistic" "Rosenbaum" 0.966
"11909" "Robust t-statistic" "Rosenbaum" 0.29
"11910" "Robust t-statistic" "Rosenbaum" 0.108
"11911" "Robust t-statistic" "Rosenbaum" 0.138
"11912" "Robust t-statistic" "Rosenbaum" 0.292
"11913" "Robust t-statistic" "Rosenbaum" 0.834
"11914" "Robust t-statistic" "Rosenbaum" 0.862
"11915" "Robust t-statistic" "Rosenbaum" 0.356
"11916" "Robust t-statistic" "Rosenbaum" 0.276
"11917" "Robust t-statistic" "Rosenbaum" 0.478
"11918" "Robust t-statistic" "Rosenbaum" 0.338
"11919" "Robust t-statistic" "Rosenbaum" 0.136
"11920" "Robust t-statistic" "Rosenbaum" 0.388
"11921" "Robust t-statistic" "Rosenbaum" 0.5
"11922" "Robust t-statistic" "Rosenbaum" 0.044
"11923" "Robust t-statistic" "Rosenbaum" 0.956
"11924" "Robust t-statistic" "Rosenbaum" 0.8
"11925" "Robust t-statistic" "Rosenbaum" 0.002
"11926" "Robust t-statistic" "Rosenbaum" 0.708
"11927" "Robust t-statistic" "Rosenbaum" 0.868
"11928" "Robust t-statistic" "Rosenbaum" 1
"11929" "Robust t-statistic" "Rosenbaum" 0.9
"11930" "Robust t-statistic" "Rosenbaum" 0.502
"11931" "Robust t-statistic" "Rosenbaum" 0.424
"11932" "Robust t-statistic" "Rosenbaum" 0.712
"11933" "Robust t-statistic" "Rosenbaum" 0.524
"11934" "Robust t-statistic" "Rosenbaum" 0.704
"11935" "Robust t-statistic" "Rosenbaum" 0.672
"11936" "Robust t-statistic" "Rosenbaum" 0.544
"11937" "Robust t-statistic" "Rosenbaum" 0.284
"11938" "Robust t-statistic" "Rosenbaum" 0.646
"11939" "Robust t-statistic" "Rosenbaum" 0.266
"11940" "Robust t-statistic" "Rosenbaum" 0.06
"11941" "Robust t-statistic" "Rosenbaum" 0.97
"11942" "Robust t-statistic" "Rosenbaum" 0.27
"11943" "Robust t-statistic" "Rosenbaum" 0.66
"11944" "Robust t-statistic" "Rosenbaum" 0.874
"11945" "Robust t-statistic" "Rosenbaum" 0.412
"11946" "Robust t-statistic" "Rosenbaum" 0.206
"11947" "Robust t-statistic" "Rosenbaum" 0.724
"11948" "Robust t-statistic" "Rosenbaum" 0.148
"11949" "Robust t-statistic" "Rosenbaum" 0.14
"11950" "Robust t-statistic" "Rosenbaum" 0.922
"11951" "Robust t-statistic" "Rosenbaum" 0.312
"11952" "Robust t-statistic" "Rosenbaum" 0.636
"11953" "Robust t-statistic" "Rosenbaum" 0.178
"11954" "Robust t-statistic" "Rosenbaum" 0.614
"11955" "Robust t-statistic" "Rosenbaum" 0.492
"11956" "Robust t-statistic" "Rosenbaum" 0.254
"11957" "Robust t-statistic" "Rosenbaum" 0.04
"11958" "Robust t-statistic" "Rosenbaum" 0.192
"11959" "Robust t-statistic" "Rosenbaum" 0.398
"11960" "Robust t-statistic" "Rosenbaum" 0.754
"11961" "Robust t-statistic" "Rosenbaum" 0.74
"11962" "Robust t-statistic" "Rosenbaum" 0.556
"11963" "Robust t-statistic" "Rosenbaum" 0.27
"11964" "Robust t-statistic" "Rosenbaum" 0.272
"11965" "Robust t-statistic" "Rosenbaum" 0.382
"11966" "Robust t-statistic" "Rosenbaum" 1
"11967" "Robust t-statistic" "Rosenbaum" 0.24
"11968" "Robust t-statistic" "Rosenbaum" 0.328
"11969" "Robust t-statistic" "Rosenbaum" 0.648
"11970" "Robust t-statistic" "Rosenbaum" 0.942
"11971" "Robust t-statistic" "Rosenbaum" 0.912
"11972" "Robust t-statistic" "Rosenbaum" 0.684
"11973" "Robust t-statistic" "Rosenbaum" 0.98
"11974" "Robust t-statistic" "Rosenbaum" 0.782
"11975" "Robust t-statistic" "Rosenbaum" 0.576
"11976" "Robust t-statistic" "Rosenbaum" 0.436
"11977" "Robust t-statistic" "Rosenbaum" 0.134
"11978" "Robust t-statistic" "Rosenbaum" 0.158
"11979" "Robust t-statistic" "Rosenbaum" 0.222
"11980" "Robust t-statistic" "Rosenbaum" 0.654
"11981" "Robust t-statistic" "Rosenbaum" 0.65
"11982" "Robust t-statistic" "Rosenbaum" 0.334
"11983" "Robust t-statistic" "Rosenbaum" 0.328
"11984" "Robust t-statistic" "Rosenbaum" 0.018
"11985" "Robust t-statistic" "Rosenbaum" 0.85
"11986" "Robust t-statistic" "Rosenbaum" 0.598
"11987" "Robust t-statistic" "Rosenbaum" 0.632
"11988" "Robust t-statistic" "Rosenbaum" 0.112
"11989" "Robust t-statistic" "Rosenbaum" 0.834
"11990" "Robust t-statistic" "Rosenbaum" 0.424
"11991" "Robust t-statistic" "Rosenbaum" 0.778
"11992" "Robust t-statistic" "Rosenbaum" 0.756
"11993" "Robust t-statistic" "Rosenbaum" 0.26
"11994" "Robust t-statistic" "Rosenbaum" 0.624
"11995" "Robust t-statistic" "Rosenbaum" 0.036
"11996" "Robust t-statistic" "Rosenbaum" 0.696
"11997" "Robust t-statistic" "Rosenbaum" 0.67
"11998" "Robust t-statistic" "Rosenbaum" 0.998
"11999" "Robust t-statistic" "Rosenbaum" 0.34
"12000" "Robust t-statistic" "Rosenbaum" 0.654
"12001" "Normal approx." "Neyman" 0.166662125284162
"12002" "Normal approx." "Neyman" 0.235010615284351
"12003" "Normal approx." "Neyman" 0.445413041500293
"12004" "Normal approx." "Neyman" 0.057877468901306
"12005" "Normal approx." "Neyman" 0.38612740216493
"12006" "Normal approx." "Neyman" 0.674385343379968
"12007" "Normal approx." "Neyman" 0.563737058854208
"12008" "Normal approx." "Neyman" 0.683260916136075
"12009" "Normal approx." "Neyman" 0.969509421737513
"12010" "Normal approx." "Neyman" 0.215745742329449
"12011" "Normal approx." "Neyman" 0.294773956241923
"12012" "Normal approx." "Neyman" 0.941847726381723
"12013" "Normal approx." "Neyman" 0.11551587601489
"12014" "Normal approx." "Neyman" 0.573960716546132
"12015" "Normal approx." "Neyman" 0.0129923670975374
"12016" "Normal approx." "Neyman" 0.522592444980394
"12017" "Normal approx." "Neyman" 0.682413936336419
"12018" "Normal approx." "Neyman" 0.501726531097716
"12019" "Normal approx." "Neyman" 0.756444574149568
"12020" "Normal approx." "Neyman" 0.528842270652839
"12021" "Normal approx." "Neyman" 0.737272137617928
"12022" "Normal approx." "Neyman" 0.8805104868505
"12023" "Normal approx." "Neyman" 0.692311308650971
"12024" "Normal approx." "Neyman" 0.718410367257276
"12025" "Normal approx." "Neyman" 0.141267548452599
"12026" "Normal approx." "Neyman" 0.860422091493368
"12027" "Normal approx." "Neyman" 0.926108704697197
"12028" "Normal approx." "Neyman" 0.0924298346052586
"12029" "Normal approx." "Neyman" 0.720232078933184
"12030" "Normal approx." "Neyman" 0.673033672648607
"12031" "Normal approx." "Neyman" 0.791449799115071
"12032" "Normal approx." "Neyman" 0.603399183218706
"12033" "Normal approx." "Neyman" 0.848151095676474
"12034" "Normal approx." "Neyman" 0.190421876486652
"12035" "Normal approx." "Neyman" 0.0566261228222515
"12036" "Normal approx." "Neyman" 0.0447936241087883
"12037" "Normal approx." "Neyman" 0.900165003497388
"12038" "Normal approx." "Neyman" 0.752209222956786
"12039" "Normal approx." "Neyman" 0.0185764559078965
"12040" "Normal approx." "Neyman" 0.738413930207175
"12041" "Normal approx." "Neyman" 0.33345046984
"12042" "Normal approx." "Neyman" 0.354578246457199
"12043" "Normal approx." "Neyman" 0.50306420027292
"12044" "Normal approx." "Neyman" 0.787658673328694
"12045" "Normal approx." "Neyman" 0.259490934424042
"12046" "Normal approx." "Neyman" 0.866645831241123
"12047" "Normal approx." "Neyman" 0.74710058559877
"12048" "Normal approx." "Neyman" 0.1947532903782
"12049" "Normal approx." "Neyman" 0.763210295755271
"12050" "Normal approx." "Neyman" 0.969467183268851
"12051" "Normal approx." "Neyman" 0.835287730102857
"12052" "Normal approx." "Neyman" 0.803459904227125
"12053" "Normal approx." "Neyman" 0.664936245528267
"12054" "Normal approx." "Neyman" 0.571434865746568
"12055" "Normal approx." "Neyman" 0.718973460425038
"12056" "Normal approx." "Neyman" 0.983385972327639
"12057" "Normal approx." "Neyman" 0.925753230707015
"12058" "Normal approx." "Neyman" 0.604465773616041
"12059" "Normal approx." "Neyman" 0.360718179066251
"12060" "Normal approx." "Neyman" 0.696042887599717
"12061" "Normal approx." "Neyman" 0.708257877675948
"12062" "Normal approx." "Neyman" 0.888401067441564
"12063" "Normal approx." "Neyman" 0.184954183760391
"12064" "Normal approx." "Neyman" 0.511712990650414
"12065" "Normal approx." "Neyman" 0.448519467744696
"12066" "Normal approx." "Neyman" 0.658738684899451
"12067" "Normal approx." "Neyman" 0.798189399203511
"12068" "Normal approx." "Neyman" 0.560777244477022
"12069" "Normal approx." "Neyman" 0.397520975118227
"12070" "Normal approx." "Neyman" 0.731068916803735
"12071" "Normal approx." "Neyman" 0.795107218974743
"12072" "Normal approx." "Neyman" 0.78397849494933
"12073" "Normal approx." "Neyman" 0.623937844925972
"12074" "Normal approx." "Neyman" 0.180098910730742
"12075" "Normal approx." "Neyman" 0.104557570520686
"12076" "Normal approx." "Neyman" 0.492207005529807
"12077" "Normal approx." "Neyman" 0.263616678311742
"12078" "Normal approx." "Neyman" 0.300896867727893
"12079" "Normal approx." "Neyman" 0.115299256786555
"12080" "Normal approx." "Neyman" 0.191052851636984
"12081" "Normal approx." "Neyman" 0.400417192142313
"12082" "Normal approx." "Neyman" 0.332948197529745
"12083" "Normal approx." "Neyman" 0.231077194860943
"12084" "Normal approx." "Neyman" 0.576873953592066
"12085" "Normal approx." "Neyman" 0.520865146486125
"12086" "Normal approx." "Neyman" 0.419629860444025
"12087" "Normal approx." "Neyman" 0.936593109853604
"12088" "Normal approx." "Neyman" 0.766430092672858
"12089" "Normal approx." "Neyman" 0.115213450371499
"12090" "Normal approx." "Neyman" 0.758022262455422
"12091" "Normal approx." "Neyman" 0.0455832135173844
"12092" "Normal approx." "Neyman" 0.64865770288062
"12093" "Normal approx." "Neyman" 0.718914851775601
"12094" "Normal approx." "Neyman" 0.712217306524701
"12095" "Normal approx." "Neyman" 0.375277522046532
"12096" "Normal approx." "Neyman" 0.0601733332672774
"12097" "Normal approx." "Neyman" 0.417873139372847
"12098" "Normal approx." "Neyman" 0.82992166721048
"12099" "Normal approx." "Neyman" 0.785131757332835
"12100" "Normal approx." "Neyman" 0.607764847810615
"12101" "Normal approx." "Neyman" 0.121522925930978
"12102" "Normal approx." "Neyman" 0.260256829167524
"12103" "Normal approx." "Neyman" 0.146754093445759
"12104" "Normal approx." "Neyman" 0.874698565054116
"12105" "Normal approx." "Neyman" 0.595997335024899
"12106" "Normal approx." "Neyman" 0.938338003497793
"12107" "Normal approx." "Neyman" 0.783309296609656
"12108" "Normal approx." "Neyman" 0.558667351568042
"12109" "Normal approx." "Neyman" 0.189317895139876
"12110" "Normal approx." "Neyman" 0.945019637324768
"12111" "Normal approx." "Neyman" 0.931950352453575
"12112" "Normal approx." "Neyman" 0.261355693965065
"12113" "Normal approx." "Neyman" 0.742503319917121
"12114" "Normal approx." "Neyman" 0.5047483605225
"12115" "Normal approx." "Neyman" 0.0775934485291412
"12116" "Normal approx." "Neyman" 0.878141917900634
"12117" "Normal approx." "Neyman" 0.433242688805435
"12118" "Normal approx." "Neyman" 0.439810618078317
"12119" "Normal approx." "Neyman" 0.994775058795093
"12120" "Normal approx." "Neyman" 0.523176111614505
"12121" "Normal approx." "Neyman" 0.560591655617004
"12122" "Normal approx." "Neyman" 0.515408754618103
"12123" "Normal approx." "Neyman" 0.0265903012524831
"12124" "Normal approx." "Neyman" 0.881439466096569
"12125" "Normal approx." "Neyman" 0.95531868221604
"12126" "Normal approx." "Neyman" 0.789712264460291
"12127" "Normal approx." "Neyman" 0.49400707598047
"12128" "Normal approx." "Neyman" 0.63486212285193
"12129" "Normal approx." "Neyman" 0.957324150997433
"12130" "Normal approx." "Neyman" 0.235403877861404
"12131" "Normal approx." "Neyman" 0.0785622707775104
"12132" "Normal approx." "Neyman" 0.378295349502175
"12133" "Normal approx." "Neyman" 0.498578129071507
"12134" "Normal approx." "Neyman" 0.445806679957378
"12135" "Normal approx." "Neyman" 0.792849120321831
"12136" "Normal approx." "Neyman" 0.698922809723332
"12137" "Normal approx." "Neyman" 0.112615236065347
"12138" "Normal approx." "Neyman" 0.19537656261098
"12139" "Normal approx." "Neyman" 0.344238496904393
"12140" "Normal approx." "Neyman" 0.496352214653192
"12141" "Normal approx." "Neyman" 0.346198049702567
"12142" "Normal approx." "Neyman" 0.62980765230873
"12143" "Normal approx." "Neyman" 0.784039108383566
"12144" "Normal approx." "Neyman" 0.759096158911946
"12145" "Normal approx." "Neyman" 0.38408040907148
"12146" "Normal approx." "Neyman" 0.355224578808746
"12147" "Normal approx." "Neyman" 0.230254830917542
"12148" "Normal approx." "Neyman" 0.459360038954664
"12149" "Normal approx." "Neyman" 0.273861866531205
"12150" "Normal approx." "Neyman" 0.352727227277617
"12151" "Normal approx." "Neyman" 0.130454269893237
"12152" "Normal approx." "Neyman" 0.186514605007212
"12153" "Normal approx." "Neyman" 0.018001430766764
"12154" "Normal approx." "Neyman" 0.228386660863982
"12155" "Normal approx." "Neyman" 0.0484414260518082
"12156" "Normal approx." "Neyman" 0.660196372656328
"12157" "Normal approx." "Neyman" 0.954147920605498
"12158" "Normal approx." "Neyman" 0.346490717514846
"12159" "Normal approx." "Neyman" 0.306780448792309
"12160" "Normal approx." "Neyman" 0.93730814761537
"12161" "Normal approx." "Neyman" 0.914540280866641
"12162" "Normal approx." "Neyman" 0.706828764046192
"12163" "Normal approx." "Neyman" 0.24868402359866
"12164" "Normal approx." "Neyman" 0.990100069448974
"12165" "Normal approx." "Neyman" 0.796361860583761
"12166" "Normal approx." "Neyman" 0.99996905785618
"12167" "Normal approx." "Neyman" 0.443613160016873
"12168" "Normal approx." "Neyman" 0.922024689263969
"12169" "Normal approx." "Neyman" 0.243840582922025
"12170" "Normal approx." "Neyman" 0.529175515113705
"12171" "Normal approx." "Neyman" 0.757289018155553
"12172" "Normal approx." "Neyman" 0.72818280041535
"12173" "Normal approx." "Neyman" 0.523490728093892
"12174" "Normal approx." "Neyman" 0.46547425591567
"12175" "Normal approx." "Neyman" 0.771013531651216
"12176" "Normal approx." "Neyman" 0.204916557807068
"12177" "Normal approx." "Neyman" 0.702828411089576
"12178" "Normal approx." "Neyman" 0.382981324882106
"12179" "Normal approx." "Neyman" 0.659649843683082
"12180" "Normal approx." "Neyman" 0.311115485734617
"12181" "Normal approx." "Neyman" 0.114357322011378
"12182" "Normal approx." "Neyman" 0.861585308833316
"12183" "Normal approx." "Neyman" 0.286022800084496
"12184" "Normal approx." "Neyman" 0.527640390413233
"12185" "Normal approx." "Neyman" 0.0264804540883792
"12186" "Normal approx." "Neyman" 0.266537616138916
"12187" "Normal approx." "Neyman" 0.894740883077649
"12188" "Normal approx." "Neyman" 0.988126143073445
"12189" "Normal approx." "Neyman" 0.0278028722841894
"12190" "Normal approx." "Neyman" 0.940394565536781
"12191" "Normal approx." "Neyman" 0.258493897286799
"12192" "Normal approx." "Neyman" 0.528986068009193
"12193" "Normal approx." "Neyman" 0.494054515670022
"12194" "Normal approx." "Neyman" 0.262888226883276
"12195" "Normal approx." "Neyman" 0.653202133275633
"12196" "Normal approx." "Neyman" 0.186226126634164
"12197" "Normal approx." "Neyman" 0.638679856729725
"12198" "Normal approx." "Neyman" 0.768726922945441
"12199" "Normal approx." "Neyman" 0.382310008180165
"12200" "Normal approx." "Neyman" 0.296804067685448
"12201" "Normal approx." "Neyman" 0.502615390359737
"12202" "Normal approx." "Neyman" 0.598830318329205
"12203" "Normal approx." "Neyman" 0.666632538270419
"12204" "Normal approx." "Neyman" 0.487096400998327
"12205" "Normal approx." "Neyman" 0.957029644003244
"12206" "Normal approx." "Neyman" 0.130863729363323
"12207" "Normal approx." "Neyman" 0.8675850196815
"12208" "Normal approx." "Neyman" 0.808139593872722
"12209" "Normal approx." "Neyman" 0.126789342322478
"12210" "Normal approx." "Neyman" 0.802759297505054
"12211" "Normal approx." "Neyman" 0.828578480650462
"12212" "Normal approx." "Neyman" 0.641880210578594
"12213" "Normal approx." "Neyman" 0.551237974653661
"12214" "Normal approx." "Neyman" 0.562876803550942
"12215" "Normal approx." "Neyman" 0.167670793731516
"12216" "Normal approx." "Neyman" 0.494677340488675
"12217" "Normal approx." "Neyman" 0.199829076787195
"12218" "Normal approx." "Neyman" 0.275062114107072
"12219" "Normal approx." "Neyman" 0.708699950455295
"12220" "Normal approx." "Neyman" 0.497510634088276
"12221" "Normal approx." "Neyman" 0.686949718932555
"12222" "Normal approx." "Neyman" 0.544002212937824
"12223" "Normal approx." "Neyman" 0.708924760895821
"12224" "Normal approx." "Neyman" 0.764695195230576
"12225" "Normal approx." "Neyman" 0.328569324407812
"12226" "Normal approx." "Neyman" 0.854010536992422
"12227" "Normal approx." "Neyman" 0.646122587917882
"12228" "Normal approx." "Neyman" 0.849872188995896
"12229" "Normal approx." "Neyman" 0.715883732057617
"12230" "Normal approx." "Neyman" 0.260228603693492
"12231" "Normal approx." "Neyman" 0.738948710305121
"12232" "Normal approx." "Neyman" 0.983223167147949
"12233" "Normal approx." "Neyman" 0.851174892175836
"12234" "Normal approx." "Neyman" 0.253459757572219
"12235" "Normal approx." "Neyman" 0.627544628790489
"12236" "Normal approx." "Neyman" 0.543393119377303
"12237" "Normal approx." "Neyman" 0.739549199738797
"12238" "Normal approx." "Neyman" 0.0389493722000591
"12239" "Normal approx." "Neyman" 0.901430962460296
"12240" "Normal approx." "Neyman" 0.230340663851739
"12241" "Normal approx." "Neyman" 0.278058006533865
"12242" "Normal approx." "Neyman" 0.413017877443415
"12243" "Normal approx." "Neyman" 0.645682211641107
"12244" "Normal approx." "Neyman" 0.226937950742409
"12245" "Normal approx." "Neyman" 0.895757193538555
"12246" "Normal approx." "Neyman" 0.385135747082841
"12247" "Normal approx." "Neyman" 0.0308803881104114
"12248" "Normal approx." "Neyman" 0.895255761878899
"12249" "Normal approx." "Neyman" 0.275093678193638
"12250" "Normal approx." "Neyman" 0.637071262658958
"12251" "Normal approx." "Neyman" 0.543153871062927
"12252" "Normal approx." "Neyman" 0.849364224158548
"12253" "Normal approx." "Neyman" 0.227949523402705
"12254" "Normal approx." "Neyman" 0.413651803302124
"12255" "Normal approx." "Neyman" 0.0990838813774828
"12256" "Normal approx." "Neyman" 0.972309150021323
"12257" "Normal approx." "Neyman" 0.977256611766007
"12258" "Normal approx." "Neyman" 0.355059018964056
"12259" "Normal approx." "Neyman" 0.548590489122141
"12260" "Normal approx." "Neyman" 0.62550260889436
"12261" "Normal approx." "Neyman" 0.674250842286358
"12262" "Normal approx." "Neyman" 0.224694146244809
"12263" "Normal approx." "Neyman" 0.580612781339876
"12264" "Normal approx." "Neyman" 0.0638482964972731
"12265" "Normal approx." "Neyman" 0.780110464108322
"12266" "Normal approx." "Neyman" 0.231171272343123
"12267" "Normal approx." "Neyman" 0.51023777682487
"12268" "Normal approx." "Neyman" 0.637554441448039
"12269" "Normal approx." "Neyman" 0.955708569649548
"12270" "Normal approx." "Neyman" 0.89581260024045
"12271" "Normal approx." "Neyman" 0.659154747611654
"12272" "Normal approx." "Neyman" 0.426170644744751
"12273" "Normal approx." "Neyman" 0.657232543488433
"12274" "Normal approx." "Neyman" 0.510491790065195
"12275" "Normal approx." "Neyman" 0.53685786656457
"12276" "Normal approx." "Neyman" 0.71773677536936
"12277" "Normal approx." "Neyman" 0.461315343514369
"12278" "Normal approx." "Neyman" 0.813451089152007
"12279" "Normal approx." "Neyman" 0.254084797016696
"12280" "Normal approx." "Neyman" 0.855412860799352
"12281" "Normal approx." "Neyman" 0.677146081872447
"12282" "Normal approx." "Neyman" 0.686480070239568
"12283" "Normal approx." "Neyman" 0.517071344703681
"12284" "Normal approx." "Neyman" 0.642606615956248
"12285" "Normal approx." "Neyman" 0.604330441417886
"12286" "Normal approx." "Neyman" 0.0530387820083225
"12287" "Normal approx." "Neyman" 0.861108802728308
"12288" "Normal approx." "Neyman" 0.234724858008089
"12289" "Normal approx." "Neyman" 0.221377225089631
"12290" "Normal approx." "Neyman" 0.680772912069015
"12291" "Normal approx." "Neyman" 0.372164204018341
"12292" "Normal approx." "Neyman" 0.681934487999083
"12293" "Normal approx." "Neyman" 0.287582398625688
"12294" "Normal approx." "Neyman" 0.312041749335569
"12295" "Normal approx." "Neyman" 0.280304129166866
"12296" "Normal approx." "Neyman" 0.622260951294275
"12297" "Normal approx." "Neyman" 0.961505566792484
"12298" "Normal approx." "Neyman" 0.0819145038439799
"12299" "Normal approx." "Neyman" 0.334448777351356
"12300" "Normal approx." "Neyman" 0.558686005126242
"12301" "Normal approx." "Neyman" 0.734639744885632
"12302" "Normal approx." "Neyman" 0.793352132518366
"12303" "Normal approx." "Neyman" 0.533127236658101
"12304" "Normal approx." "Neyman" 0.712962942971445
"12305" "Normal approx." "Neyman" 0.995762390963844
"12306" "Normal approx." "Neyman" 0.248635244711715
"12307" "Normal approx." "Neyman" 0.71711792407838
"12308" "Normal approx." "Neyman" 0.0283119761702388
"12309" "Normal approx." "Neyman" 0.785929464400737
"12310" "Normal approx." "Neyman" 0.667844632381245
"12311" "Normal approx." "Neyman" 0.391947720145506
"12312" "Normal approx." "Neyman" 0.783569506904409
"12313" "Normal approx." "Neyman" 0.73759723598605
"12314" "Normal approx." "Neyman" 0.803947958939831
"12315" "Normal approx." "Neyman" 0.728925614601097
"12316" "Normal approx." "Neyman" 0.595377087516675
"12317" "Normal approx." "Neyman" 0.466485151684937
"12318" "Normal approx." "Neyman" 0.716965845297123
"12319" "Normal approx." "Neyman" 0.144151936089447
"12320" "Normal approx." "Neyman" 0.43609631127921
"12321" "Normal approx." "Neyman" 0.333945824153047
"12322" "Normal approx." "Neyman" 0.501337647179072
"12323" "Normal approx." "Neyman" 0.0162051368645666
"12324" "Normal approx." "Neyman" 0.544655584621563
"12325" "Normal approx." "Neyman" 0.656441154390977
"12326" "Normal approx." "Neyman" 0.309286488559885
"12327" "Normal approx." "Neyman" 0.796927881240034
"12328" "Normal approx." "Neyman" 0.570370999210407
"12329" "Normal approx." "Neyman" 0.473087392323002
"12330" "Normal approx." "Neyman" 0.670414230725824
"12331" "Normal approx." "Neyman" 0.600219540813206
"12332" "Normal approx." "Neyman" 0.572663672400699
"12333" "Normal approx." "Neyman" 0.785751201030345
"12334" "Normal approx." "Neyman" 0.607147282343862
"12335" "Normal approx." "Neyman" 0.162664581325344
"12336" "Normal approx." "Neyman" 0.582197525267254
"12337" "Normal approx." "Neyman" 0.593845103692729
"12338" "Normal approx." "Neyman" 0.0465817048195825
"12339" "Normal approx." "Neyman" 0.343284670970369
"12340" "Normal approx." "Neyman" 0.907084891677391
"12341" "Normal approx." "Neyman" 0.708349437414356
"12342" "Normal approx." "Neyman" 0.394418723496651
"12343" "Normal approx." "Neyman" 0.210068658084102
"12344" "Normal approx." "Neyman" 0.5551255703147
"12345" "Normal approx." "Neyman" 0.817214640117835
"12346" "Normal approx." "Neyman" 0.852709060335449
"12347" "Normal approx." "Neyman" 0.95812967281469
"12348" "Normal approx." "Neyman" 0.283612772599172
"12349" "Normal approx." "Neyman" 0.924415758030881
"12350" "Normal approx." "Neyman" 0.329537680486004
"12351" "Normal approx." "Neyman" 0.690949102151844
"12352" "Normal approx." "Neyman" 0.959959481566302
"12353" "Normal approx." "Neyman" 0.849425222692368
"12354" "Normal approx." "Neyman" 0.81033383365521
"12355" "Normal approx." "Neyman" 0.368967428307241
"12356" "Normal approx." "Neyman" 0.29984995524762
"12357" "Normal approx." "Neyman" 0.314287316467836
"12358" "Normal approx." "Neyman" 0.464130075419294
"12359" "Normal approx." "Neyman" 0.66326941543574
"12360" "Normal approx." "Neyman" 0.913336146561304
"12361" "Normal approx." "Neyman" 0.879629894126428
"12362" "Normal approx." "Neyman" 0.416298769842344
"12363" "Normal approx." "Neyman" 0.0164631099296007
"12364" "Normal approx." "Neyman" 0.841799692294835
"12365" "Normal approx." "Neyman" 0.449962244340895
"12366" "Normal approx." "Neyman" 0.258444244183992
"12367" "Normal approx." "Neyman" 0.338582199348277
"12368" "Normal approx." "Neyman" 0.496845383659421
"12369" "Normal approx." "Neyman" 0.882880319819365
"12370" "Normal approx." "Neyman" 0.736023715492006
"12371" "Normal approx." "Neyman" 0.164630587319919
"12372" "Normal approx." "Neyman" 0.32973550122706
"12373" "Normal approx." "Neyman" 0.904278455582495
"12374" "Normal approx." "Neyman" 0.0899146202573409
"12375" "Normal approx." "Neyman" 0.992944456442768
"12376" "Normal approx." "Neyman" 0.729042151901633
"12377" "Normal approx." "Neyman" 0.103441648267286
"12378" "Normal approx." "Neyman" 0.329339294159865
"12379" "Normal approx." "Neyman" 0.443975109388898
"12380" "Normal approx." "Neyman" 0.874428113400247
"12381" "Normal approx." "Neyman" 0.0605557442577518
"12382" "Normal approx." "Neyman" 0.998078074916206
"12383" "Normal approx." "Neyman" 0.0816626321454681
"12384" "Normal approx." "Neyman" 0.837802515636805
"12385" "Normal approx." "Neyman" 0.361577661000845
"12386" "Normal approx." "Neyman" 0.806228059545413
"12387" "Normal approx." "Neyman" 0.991340442040396
"12388" "Normal approx." "Neyman" 0.456916392583238
"12389" "Normal approx." "Neyman" 0.165943965593537
"12390" "Normal approx." "Neyman" 0.391706670389045
"12391" "Normal approx." "Neyman" 0.582410410731385
"12392" "Normal approx." "Neyman" 0.474636428960448
"12393" "Normal approx." "Neyman" 0.917725417521938
"12394" "Normal approx." "Neyman" 0.518418298586388
"12395" "Normal approx." "Neyman" 0.971551101999648
"12396" "Normal approx." "Neyman" 0.862891949747555
"12397" "Normal approx." "Neyman" 0.572610481102016
"12398" "Normal approx." "Neyman" 0.64917261067324
"12399" "Normal approx." "Neyman" 0.972550746374633
"12400" "Normal approx." "Neyman" 0.521973615354334
"12401" "Normal approx." "Neyman" 0.491399098591078
"12402" "Normal approx." "Neyman" 0.0506265984775633
"12403" "Normal approx." "Neyman" 0.963553003363766
"12404" "Normal approx." "Neyman" 0.409947006822931
"12405" "Normal approx." "Neyman" 0.157569092938899
"12406" "Normal approx." "Neyman" 0.824760037130134
"12407" "Normal approx." "Neyman" 0.148084178238069
"12408" "Normal approx." "Neyman" 0.421055854315962
"12409" "Normal approx." "Neyman" 0.705964471249697
"12410" "Normal approx." "Neyman" 0.851019926189365
"12411" "Normal approx." "Neyman" 0.265317678811666
"12412" "Normal approx." "Neyman" 0.70081784229531
"12413" "Normal approx." "Neyman" 0.994220055246961
"12414" "Normal approx." "Neyman" 0.565515049304472
"12415" "Normal approx." "Neyman" 0.40802570468849
"12416" "Normal approx." "Neyman" 0.580814423532803
"12417" "Normal approx." "Neyman" 0.633146656668758
"12418" "Normal approx." "Neyman" 0.440149010676664
"12419" "Normal approx." "Neyman" 0.789682806504175
"12420" "Normal approx." "Neyman" 0.794060633875525
"12421" "Normal approx." "Neyman" 0.446960975993625
"12422" "Normal approx." "Neyman" 0.97467098781285
"12423" "Normal approx." "Neyman" 0.418377549393018
"12424" "Normal approx." "Neyman" 0.870155626818724
"12425" "Normal approx." "Neyman" 0.19361999681975
"12426" "Normal approx." "Neyman" 0.0262853901611244
"12427" "Normal approx." "Neyman" 0.292479906492509
"12428" "Normal approx." "Neyman" 0.136441432825326
"12429" "Normal approx." "Neyman" 0.506952808093786
"12430" "Normal approx." "Neyman" 0.680141343714237
"12431" "Normal approx." "Neyman" 0.84183635857272
"12432" "Normal approx." "Neyman" 0.915211056687969
"12433" "Normal approx." "Neyman" 0.128801654630404
"12434" "Normal approx." "Neyman" 0.353026470660722
"12435" "Normal approx." "Neyman" 0.117899801487638
"12436" "Normal approx." "Neyman" 0.435160751658056
"12437" "Normal approx." "Neyman" 0.779850645682191
"12438" "Normal approx." "Neyman" 0.527637068536142
"12439" "Normal approx." "Neyman" 0.188927537550927
"12440" "Normal approx." "Neyman" 0.253498622718595
"12441" "Normal approx." "Neyman" 0.751876320553435
"12442" "Normal approx." "Neyman" 0.682331261971089
"12443" "Normal approx." "Neyman" 0.907174821713903
"12444" "Normal approx." "Neyman" 0.80556052100797
"12445" "Normal approx." "Neyman" 0.713118135825404
"12446" "Normal approx." "Neyman" 0.801356487823262
"12447" "Normal approx." "Neyman" 0.743873674669011
"12448" "Normal approx." "Neyman" 0.332197128926689
"12449" "Normal approx." "Neyman" 0.581729551142378
"12450" "Normal approx." "Neyman" 0.756412775733367
"12451" "Normal approx." "Neyman" 0.551545926245573
"12452" "Normal approx." "Neyman" 0.823524370858075
"12453" "Normal approx." "Neyman" 0.476989589064767
"12454" "Normal approx." "Neyman" 0.969064568309278
"12455" "Normal approx." "Neyman" 0.511638319459917
"12456" "Normal approx." "Neyman" 0.423331994258462
"12457" "Normal approx." "Neyman" 0.996932250044436
"12458" "Normal approx." "Neyman" 0.783622161220484
"12459" "Normal approx." "Neyman" 0.289700971238043
"12460" "Normal approx." "Neyman" 0.372693633003979
"12461" "Normal approx." "Neyman" 0.214093176396607
"12462" "Normal approx." "Neyman" 0.295143431140093
"12463" "Normal approx." "Neyman" 0.213822765279007
"12464" "Normal approx." "Neyman" 0.227488878937488
"12465" "Normal approx." "Neyman" 0.116969914307837
"12466" "Normal approx." "Neyman" 0.459761037292447
"12467" "Normal approx." "Neyman" 0.868106569318361
"12468" "Normal approx." "Neyman" 0.829958881829134
"12469" "Normal approx." "Neyman" 0.672344795230704
"12470" "Normal approx." "Neyman" 0.923694256158579
"12471" "Normal approx." "Neyman" 0.501154154429022
"12472" "Normal approx." "Neyman" 0.707585327022416
"12473" "Normal approx." "Neyman" 0.149329860191999
"12474" "Normal approx." "Neyman" 0.829770526685226
"12475" "Normal approx." "Neyman" 0.117943356843145
"12476" "Normal approx." "Neyman" 0.847476808235157
"12477" "Normal approx." "Neyman" 0.966807853909237
"12478" "Normal approx." "Neyman" 0.368857116719444
"12479" "Normal approx." "Neyman" 0.20356636733703
"12480" "Normal approx." "Neyman" 0.176807190149135
"12481" "Normal approx." "Neyman" 0.522901154653424
"12482" "Normal approx." "Neyman" 0.662716852146817
"12483" "Normal approx." "Neyman" 0.0109596312478728
"12484" "Normal approx." "Neyman" 0.040996035715043
"12485" "Normal approx." "Neyman" 0.567266612506848
"12486" "Normal approx." "Neyman" 0.310334593554364
"12487" "Normal approx." "Neyman" 0.208274868941751
"12488" "Normal approx." "Neyman" 0.982123031840768
"12489" "Normal approx." "Neyman" 0.510089969298405
"12490" "Normal approx." "Neyman" 0.241080236005775
"12491" "Normal approx." "Neyman" 0.876881490095748
"12492" "Normal approx." "Neyman" 0.892967541545378
"12493" "Normal approx." "Neyman" 0.29665519445729
"12494" "Normal approx." "Neyman" 0.684122851574957
"12495" "Normal approx." "Neyman" 0.545533649736214
"12496" "Normal approx." "Neyman" 0.800549349654622
"12497" "Normal approx." "Neyman" 0.418552762577977
"12498" "Normal approx." "Neyman" 0.313481383859184
"12499" "Normal approx." "Neyman" 0.680458600283664
"12500" "Normal approx." "Neyman" 0.100705246914228
"12501" "Normal approx." "Neyman" 0.897348705159276
"12502" "Normal approx." "Neyman" 0.251062105471638
"12503" "Normal approx." "Neyman" 0.501287651846567
"12504" "Normal approx." "Neyman" 0.415064994562039
"12505" "Normal approx." "Neyman" 0.639800276830839
"12506" "Normal approx." "Neyman" 0.703100028329978
"12507" "Normal approx." "Neyman" 0.54955755301451
"12508" "Normal approx." "Neyman" 0.741698898273527
"12509" "Normal approx." "Neyman" 0.799107835720147
"12510" "Normal approx." "Neyman" 0.641042760356797
"12511" "Normal approx." "Neyman" 0.714162932766672
"12512" "Normal approx." "Neyman" 0.234056833332233
"12513" "Normal approx." "Neyman" 0.893093022537122
"12514" "Normal approx." "Neyman" 0.603526817667752
"12515" "Normal approx." "Neyman" 0.725360932685269
"12516" "Normal approx." "Neyman" 0.486978410917758
"12517" "Normal approx." "Neyman" 0.654274650174827
"12518" "Normal approx." "Neyman" 0.699266010363628
"12519" "Normal approx." "Neyman" 0.701202521555004
"12520" "Normal approx." "Neyman" 0.513014743470647
"12521" "Normal approx." "Neyman" 0.759968619069928
"12522" "Normal approx." "Neyman" 0.941706526211435
"12523" "Normal approx." "Neyman" 0.901701523108336
"12524" "Normal approx." "Neyman" 0.309329252768935
"12525" "Normal approx." "Neyman" 0.341419890045857
"12526" "Normal approx." "Neyman" 0.440617315934841
"12527" "Normal approx." "Neyman" 0.581977582296456
"12528" "Normal approx." "Neyman" 0.208187712562492
"12529" "Normal approx." "Neyman" 0.986018875039685
"12530" "Normal approx." "Neyman" 0.654379126158978
"12531" "Normal approx." "Neyman" 0.597625986030169
"12532" "Normal approx." "Neyman" 0.473187380148901
"12533" "Normal approx." "Neyman" 0.574838685218241
"12534" "Normal approx." "Neyman" 0.190005321201899
"12535" "Normal approx." "Neyman" 0.578279128895952
"12536" "Normal approx." "Neyman" 0.530261428950228
"12537" "Normal approx." "Neyman" 0.743191956448259
"12538" "Normal approx." "Neyman" 0.918721574516012
"12539" "Normal approx." "Neyman" 0.662794062534871
"12540" "Normal approx." "Neyman" 0.268424055206759
"12541" "Normal approx." "Neyman" 0.683084426048755
"12542" "Normal approx." "Neyman" 0.126220143917232
"12543" "Normal approx." "Neyman" 0.274528923535958
"12544" "Normal approx." "Neyman" 0.124824822505079
"12545" "Normal approx." "Neyman" 0.243811379160642
"12546" "Normal approx." "Neyman" 0.80432316029066
"12547" "Normal approx." "Neyman" 0.92917203622826
"12548" "Normal approx." "Neyman" 0.501038302661991
"12549" "Normal approx." "Neyman" 0.469858255416673
"12550" "Normal approx." "Neyman" 0.532645954379469
"12551" "Normal approx." "Neyman" 0.856322871155356
"12552" "Normal approx." "Neyman" 0.698009149227966
"12553" "Normal approx." "Neyman" 0.276438385934239
"12554" "Normal approx." "Neyman" 0.596918533573141
"12555" "Normal approx." "Neyman" 0.289712482912389
"12556" "Normal approx." "Neyman" 0.475541340277009
"12557" "Normal approx." "Neyman" 0.88924356026386
"12558" "Normal approx." "Neyman" 0.88844986482913
"12559" "Normal approx." "Neyman" 0.88844206509109
"12560" "Normal approx." "Neyman" 0.357313243542659
"12561" "Normal approx." "Neyman" 0.797766806867555
"12562" "Normal approx." "Neyman" 0.577414313841532
"12563" "Normal approx." "Neyman" 0.562817475199018
"12564" "Normal approx." "Neyman" 0.322982072596587
"12565" "Normal approx." "Neyman" 0.173987468925219
"12566" "Normal approx." "Neyman" 0.650003254559063
"12567" "Normal approx." "Neyman" 0.87340892961965
"12568" "Normal approx." "Neyman" 0.726976925994651
"12569" "Normal approx." "Neyman" 0.15970775241818
"12570" "Normal approx." "Neyman" 0.702472414582903
"12571" "Normal approx." "Neyman" 0.436898129946531
"12572" "Normal approx." "Neyman" 0.796916141350713
"12573" "Normal approx." "Neyman" 0.23986975309914
"12574" "Normal approx." "Neyman" 0.0666503373867569
"12575" "Normal approx." "Neyman" 0.1498434126723
"12576" "Normal approx." "Neyman" 0.88576090874588
"12577" "Normal approx." "Neyman" 0.191494317987984
"12578" "Normal approx." "Neyman" 0.857733893129069
"12579" "Normal approx." "Neyman" 0.182838362219146
"12580" "Normal approx." "Neyman" 0.359308064495092
"12581" "Normal approx." "Neyman" 0.36206874215441
"12582" "Normal approx." "Neyman" 0.636981626029185
"12583" "Normal approx." "Neyman" 0.135085687165931
"12584" "Normal approx." "Neyman" 0.539386585665858
"12585" "Normal approx." "Neyman" 0.802144140173741
"12586" "Normal approx." "Neyman" 0.356812687051989
"12587" "Normal approx." "Neyman" 0.865517381182948
"12588" "Normal approx." "Neyman" 0.7828313382417
"12589" "Normal approx." "Neyman" 0.24273280431647
"12590" "Normal approx." "Neyman" 0.502671425105431
"12591" "Normal approx." "Neyman" 0.670272510969801
"12592" "Normal approx." "Neyman" 0.736756392756657
"12593" "Normal approx." "Neyman" 0.692178908944218
"12594" "Normal approx." "Neyman" 0.432017181789215
"12595" "Normal approx." "Neyman" 0.970007838363318
"12596" "Normal approx." "Neyman" 0.830585626548959
"12597" "Normal approx." "Neyman" 0.439718822680183
"12598" "Normal approx." "Neyman" 0.699732941011705
"12599" "Normal approx." "Neyman" 0.522832349334092
"12600" "Normal approx." "Neyman" 0.608766613384627
"12601" "Normal approx." "Neyman" 0.371061766981041
"12602" "Normal approx." "Neyman" 0.327271163284626
"12603" "Normal approx." "Neyman" 0.265625790858904
"12604" "Normal approx." "Neyman" 0.0424773895832071
"12605" "Normal approx." "Neyman" 0.323354292429805
"12606" "Normal approx." "Neyman" 0.591402142387038
"12607" "Normal approx." "Neyman" 0.675267434250471
"12608" "Normal approx." "Neyman" 0.845429481890376
"12609" "Normal approx." "Neyman" 0.621945984204859
"12610" "Normal approx." "Neyman" 0.0221060375561644
"12611" "Normal approx." "Neyman" 0.612035757518609
"12612" "Normal approx." "Neyman" 0.90696723013866
"12613" "Normal approx." "Neyman" 0.845998228052282
"12614" "Normal approx." "Neyman" 0.9665028116216
"12615" "Normal approx." "Neyman" 0.506059924879602
"12616" "Normal approx." "Neyman" 0.791767222782634
"12617" "Normal approx." "Neyman" 0.0615839346204687
"12618" "Normal approx." "Neyman" 0.815140806503766
"12619" "Normal approx." "Neyman" 0.423999681010181
"12620" "Normal approx." "Neyman" 0.141601031354277
"12621" "Normal approx." "Neyman" 0.690142470088335
"12622" "Normal approx." "Neyman" 0.663223245422522
"12623" "Normal approx." "Neyman" 0.0284913208629534
"12624" "Normal approx." "Neyman" 0.610917310158465
"12625" "Normal approx." "Neyman" 0.720970239553728
"12626" "Normal approx." "Neyman" 0.525811356810275
"12627" "Normal approx." "Neyman" 0.0162031723753455
"12628" "Normal approx." "Neyman" 0.493235106342514
"12629" "Normal approx." "Neyman" 0.593473579263907
"12630" "Normal approx." "Neyman" 0.36933402936792
"12631" "Normal approx." "Neyman" 0.458404780470985
"12632" "Normal approx." "Neyman" 0.789202549217414
"12633" "Normal approx." "Neyman" 0.0555528588996381
"12634" "Normal approx." "Neyman" 0.508025945295337
"12635" "Normal approx." "Neyman" 0.90563683159832
"12636" "Normal approx." "Neyman" 0.233256718161645
"12637" "Normal approx." "Neyman" 0.824450740988647
"12638" "Normal approx." "Neyman" 0.381205001373199
"12639" "Normal approx." "Neyman" 0.237718154951543
"12640" "Normal approx." "Neyman" 0.243085344785127
"12641" "Normal approx." "Neyman" 0.593645083369503
"12642" "Normal approx." "Neyman" 0.862175194908033
"12643" "Normal approx." "Neyman" 0.893932290112864
"12644" "Normal approx." "Neyman" 0.625789430226007
"12645" "Normal approx." "Neyman" 0.862564837743781
"12646" "Normal approx." "Neyman" 0.253983507941342
"12647" "Normal approx." "Neyman" 0.900190084622089
"12648" "Normal approx." "Neyman" 0.404692598373509
"12649" "Normal approx." "Neyman" 0.864679201301836
"12650" "Normal approx." "Neyman" 0.0864949970620006
"12651" "Normal approx." "Neyman" 0.845771602540869
"12652" "Normal approx." "Neyman" 0.849563628281361
"12653" "Normal approx." "Neyman" 0.246114931007057
"12654" "Normal approx." "Neyman" 0.134270877316387
"12655" "Normal approx." "Neyman" 0.154890634738445
"12656" "Normal approx." "Neyman" 0.0373909147458451
"12657" "Normal approx." "Neyman" 0.394064141123744
"12658" "Normal approx." "Neyman" 0.584943919935216
"12659" "Normal approx." "Neyman" 0.216894962981256
"12660" "Normal approx." "Neyman" 0.352279275285392
"12661" "Normal approx." "Neyman" 0.960039371320892
"12662" "Normal approx." "Neyman" 0.499410289439769
"12663" "Normal approx." "Neyman" 0.586396161231837
"12664" "Normal approx." "Neyman" 0.534443130392103
"12665" "Normal approx." "Neyman" 0.449815487212656
"12666" "Normal approx." "Neyman" 0.258419994788923
"12667" "Normal approx." "Neyman" 0.404710636794874
"12668" "Normal approx." "Neyman" 0.542223628742155
"12669" "Normal approx." "Neyman" 0.630672968876092
"12670" "Normal approx." "Neyman" 0.745202577248867
"12671" "Normal approx." "Neyman" 0.902027946377281
"12672" "Normal approx." "Neyman" 0.318248410985511
"12673" "Normal approx." "Neyman" 0.794848235529493
"12674" "Normal approx." "Neyman" 0.496943830434137
"12675" "Normal approx." "Neyman" 0.763244956967524
"12676" "Normal approx." "Neyman" 0.940346816787933
"12677" "Normal approx." "Neyman" 0.938202701841227
"12678" "Normal approx." "Neyman" 0.457641727244557
"12679" "Normal approx." "Neyman" 0.870513463150813
"12680" "Normal approx." "Neyman" 0.272081187403775
"12681" "Normal approx." "Neyman" 0.836747641595055
"12682" "Normal approx." "Neyman" 0.615929805176227
"12683" "Normal approx." "Neyman" 0.400758779931063
"12684" "Normal approx." "Neyman" 0.211699778316726
"12685" "Normal approx." "Neyman" 0.683218592514006
"12686" "Normal approx." "Neyman" 0.714849026634435
"12687" "Normal approx." "Neyman" 0.273252694105683
"12688" "Normal approx." "Neyman" 0.675138368255562
"12689" "Normal approx." "Neyman" 0.923702548362933
"12690" "Normal approx." "Neyman" 0.316491818551519
"12691" "Normal approx." "Neyman" 0.901420622347469
"12692" "Normal approx." "Neyman" 0.874369577286799
"12693" "Normal approx." "Neyman" 0.882781976889551
"12694" "Normal approx." "Neyman" 0.610621729976028
"12695" "Normal approx." "Neyman" 0.33240073818574
"12696" "Normal approx." "Neyman" 0.423166118255
"12697" "Normal approx." "Neyman" 0.185129570701476
"12698" "Normal approx." "Neyman" 0.683839059377907
"12699" "Normal approx." "Neyman" 0.114586556948604
"12700" "Normal approx." "Neyman" 0.73150822975406
"12701" "Normal approx." "Neyman" 0.895366456817076
"12702" "Normal approx." "Neyman" 0.396500966344591
"12703" "Normal approx." "Neyman" 0.634381960631307
"12704" "Normal approx." "Neyman" 0.086240374060581
"12705" "Normal approx." "Neyman" 0.537100853237645
"12706" "Normal approx." "Neyman" 0.368423733136002
"12707" "Normal approx." "Neyman" 0.341429249409631
"12708" "Normal approx." "Neyman" 0.924406890111832
"12709" "Normal approx." "Neyman" 0.357768757622611
"12710" "Normal approx." "Neyman" 0.197778940320474
"12711" "Normal approx." "Neyman" 0.727855356336586
"12712" "Normal approx." "Neyman" 0.635183056340368
"12713" "Normal approx." "Neyman" 0.285524064742547
"12714" "Normal approx." "Neyman" 0.047468638317292
"12715" "Normal approx." "Neyman" 0.881620086160649
"12716" "Normal approx." "Neyman" 0.653877437970926
"12717" "Normal approx." "Neyman" 0.773202023624598
"12718" "Normal approx." "Neyman" 0.0279428974713314
"12719" "Normal approx." "Neyman" 0.576839793031346
"12720" "Normal approx." "Neyman" 0.558087203996432
"12721" "Normal approx." "Neyman" 0.0888186016814616
"12722" "Normal approx." "Neyman" 0.135924191485241
"12723" "Normal approx." "Neyman" 0.964899945974395
"12724" "Normal approx." "Neyman" 0.363944929968175
"12725" "Normal approx." "Neyman" 0.524539552063587
"12726" "Normal approx." "Neyman" 0.330438497065581
"12727" "Normal approx." "Neyman" 0.60584164397623
"12728" "Normal approx." "Neyman" 0.608709927389571
"12729" "Normal approx." "Neyman" 0.263253071240529
"12730" "Normal approx." "Neyman" 0.626619236229777
"12731" "Normal approx." "Neyman" 0.464948127358747
"12732" "Normal approx." "Neyman" 0.640686462378192
"12733" "Normal approx." "Neyman" 0.89302112483211
"12734" "Normal approx." "Neyman" 0.244732411130167
"12735" "Normal approx." "Neyman" 0.736483236534377
"12736" "Normal approx." "Neyman" 0.548929198010206
"12737" "Normal approx." "Neyman" 0.955923681171197
"12738" "Normal approx." "Neyman" 0.823721060569166
"12739" "Normal approx." "Neyman" 0.926288852443036
"12740" "Normal approx." "Neyman" 0.79031818031014
"12741" "Normal approx." "Neyman" 0.640920565119368
"12742" "Normal approx." "Neyman" 0.358737055086703
"12743" "Normal approx." "Neyman" 0.352592432369526
"12744" "Normal approx." "Neyman" 0.989187121791732
"12745" "Normal approx." "Neyman" 0.434977655511299
"12746" "Normal approx." "Neyman" 0.387861786267448
"12747" "Normal approx." "Neyman" 0.632485887685351
"12748" "Normal approx." "Neyman" 0.374341367898227
"12749" "Normal approx." "Neyman" 0.722861244164442
"12750" "Normal approx." "Neyman" 0.300490211478956
"12751" "Normal approx." "Neyman" 0.248572282433892
"12752" "Normal approx." "Neyman" 0.133952009856092
"12753" "Normal approx." "Neyman" 0.853086334454859
"12754" "Normal approx." "Neyman" 0.0671861433485621
"12755" "Normal approx." "Neyman" 0.744307700110529
"12756" "Normal approx." "Neyman" 0.433102143049531
"12757" "Normal approx." "Neyman" 0.0130842079288545
"12758" "Normal approx." "Neyman" 0.146673292956926
"12759" "Normal approx." "Neyman" 0.68565117234996
"12760" "Normal approx." "Neyman" 0.385517380476805
"12761" "Normal approx." "Neyman" 0.365812837484416
"12762" "Normal approx." "Neyman" 0.350592293360227
"12763" "Normal approx." "Neyman" 0.122509885893596
"12764" "Normal approx." "Neyman" 0.213468803318156
"12765" "Normal approx." "Neyman" 0.307505130219248
"12766" "Normal approx." "Neyman" 0.96613386405099
"12767" "Normal approx." "Neyman" 0.758371559477649
"12768" "Normal approx." "Neyman" 0.709983080719963
"12769" "Normal approx." "Neyman" 0.0645738713583024
"12770" "Normal approx." "Neyman" 0.470158087755131
"12771" "Normal approx." "Neyman" 0.810745416133501
"12772" "Normal approx." "Neyman" 0.919934283334468
"12773" "Normal approx." "Neyman" 0.943877513118013
"12774" "Normal approx." "Neyman" 0.507264022011914
"12775" "Normal approx." "Neyman" 0.528263567692389
"12776" "Normal approx." "Neyman" 0.951619811171055
"12777" "Normal approx." "Neyman" 0.893221619886649
"12778" "Normal approx." "Neyman" 0.934075086069524
"12779" "Normal approx." "Neyman" 0.685090824063723
"12780" "Normal approx." "Neyman" 0.827927191072771
"12781" "Normal approx." "Neyman" 0.73548616923379
"12782" "Normal approx." "Neyman" 0.485340216330147
"12783" "Normal approx." "Neyman" 0.994013817388165
"12784" "Normal approx." "Neyman" 0.903978273660098
"12785" "Normal approx." "Neyman" 0.761238251361083
"12786" "Normal approx." "Neyman" 0.242777348387896
"12787" "Normal approx." "Neyman" 0.699364545045702
"12788" "Normal approx." "Neyman" 0.144647743487207
"12789" "Normal approx." "Neyman" 0.867359661795366
"12790" "Normal approx." "Neyman" 0.953265700866923
"12791" "Normal approx." "Neyman" 0.534968185814842
"12792" "Normal approx." "Neyman" 0.743481442949309
"12793" "Normal approx." "Neyman" 0.955233681283783
"12794" "Normal approx." "Neyman" 0.196952876470337
"12795" "Normal approx." "Neyman" 0.44158593639566
"12796" "Normal approx." "Neyman" 0.810999749296215
"12797" "Normal approx." "Neyman" 0.98344234623449
"12798" "Normal approx." "Neyman" 0.26420245840058
"12799" "Normal approx." "Neyman" 0.936862298475878
"12800" "Normal approx." "Neyman" 0.197379617226556
"12801" "Normal approx." "Neyman" 0.470320535041418
"12802" "Normal approx." "Neyman" 0.585371785483956
"12803" "Normal approx." "Neyman" 0.737096163707001
"12804" "Normal approx." "Neyman" 0.197891619460308
"12805" "Normal approx." "Neyman" 0.102719556496646
"12806" "Normal approx." "Neyman" 0.803091093851465
"12807" "Normal approx." "Neyman" 0.988192464666255
"12808" "Normal approx." "Neyman" 0.925501446562783
"12809" "Normal approx." "Neyman" 0.761722699869262
"12810" "Normal approx." "Neyman" 0.250834774851006
"12811" "Normal approx." "Neyman" 0.0720400739291536
"12812" "Normal approx." "Neyman" 0.318914250724231
"12813" "Normal approx." "Neyman" 0.118847314825795
"12814" "Normal approx." "Neyman" 0.154096905286493
"12815" "Normal approx." "Neyman" 0.703879763770636
"12816" "Normal approx." "Neyman" 0.486953814355421
"12817" "Normal approx." "Neyman" 0.721520122750822
"12818" "Normal approx." "Neyman" 0.969364896291069
"12819" "Normal approx." "Neyman" 0.725924871375311
"12820" "Normal approx." "Neyman" 0.681572338305276
"12821" "Normal approx." "Neyman" 0.495588349553707
"12822" "Normal approx." "Neyman" 0.620727596614646
"12823" "Normal approx." "Neyman" 0.72606859473364
"12824" "Normal approx." "Neyman" 0.982570303112039
"12825" "Normal approx." "Neyman" 0.644763445333621
"12826" "Normal approx." "Neyman" 0.659814065567973
"12827" "Normal approx." "Neyman" 0.455010014520625
"12828" "Normal approx." "Neyman" 0.00509113377876935
"12829" "Normal approx." "Neyman" 0.145641874364421
"12830" "Normal approx." "Neyman" 0.581312463260891
"12831" "Normal approx." "Neyman" 0.421244009333354
"12832" "Normal approx." "Neyman" 0.422444709218382
"12833" "Normal approx." "Neyman" 0.424904567713831
"12834" "Normal approx." "Neyman" 0.468376857815028
"12835" "Normal approx." "Neyman" 0.058522039711175
"12836" "Normal approx." "Neyman" 0.816302622560825
"12837" "Normal approx." "Neyman" 0.555589615432604
"12838" "Normal approx." "Neyman" 0.985493862153105
"12839" "Normal approx." "Neyman" 0.183795641375561
"12840" "Normal approx." "Neyman" 0.943933311764291
"12841" "Normal approx." "Neyman" 0.429503485605748
"12842" "Normal approx." "Neyman" 0.498367733489716
"12843" "Normal approx." "Neyman" 0.427885969358614
"12844" "Normal approx." "Neyman" 0.89951436180683
"12845" "Normal approx." "Neyman" 0.26714015287581
"12846" "Normal approx." "Neyman" 0.0640927786808996
"12847" "Normal approx." "Neyman" 0.749931044296201
"12848" "Normal approx." "Neyman" 0.7129964553998
"12849" "Normal approx." "Neyman" 0.713139003730287
"12850" "Normal approx." "Neyman" 0.882582048177036
"12851" "Normal approx." "Neyman" 0.325356316784297
"12852" "Normal approx." "Neyman" 0.717976273829317
"12853" "Normal approx." "Neyman" 0.760697530491204
"12854" "Normal approx." "Neyman" 0.950830206798305
"12855" "Normal approx." "Neyman" 0.417123673646428
"12856" "Normal approx." "Neyman" 0.970058955964995
"12857" "Normal approx." "Neyman" 0.691790771797602
"12858" "Normal approx." "Neyman" 0.821851424359484
"12859" "Normal approx." "Neyman" 0.406432301573697
"12860" "Normal approx." "Neyman" 0.246407303528814
"12861" "Normal approx." "Neyman" 0.169675261468984
"12862" "Normal approx." "Neyman" 0.527101351869128
"12863" "Normal approx." "Neyman" 0.501434816408148
"12864" "Normal approx." "Neyman" 0.889565837250566
"12865" "Normal approx." "Neyman" 0.761835165176942
"12866" "Normal approx." "Neyman" 0.671568856843952
"12867" "Normal approx." "Neyman" 0.616283364800441
"12868" "Normal approx." "Neyman" 0.382213643969814
"12869" "Normal approx." "Neyman" 0.999025654231678
"12870" "Normal approx." "Neyman" 0.405524023681317
"12871" "Normal approx." "Neyman" 0.511753748230319
"12872" "Normal approx." "Neyman" 0.56889285233404
"12873" "Normal approx." "Neyman" 0.796021174740408
"12874" "Normal approx." "Neyman" 0.156242068812493
"12875" "Normal approx." "Neyman" 0.671596054600458
"12876" "Normal approx." "Neyman" 0.61524120614351
"12877" "Normal approx." "Neyman" 0.69025109374718
"12878" "Normal approx." "Neyman" 0.719774032454104
"12879" "Normal approx." "Neyman" 0.478899502702189
"12880" "Normal approx." "Neyman" 0.297953409413086
"12881" "Normal approx." "Neyman" 0.0841097679279865
"12882" "Normal approx." "Neyman" 0.273178524752858
"12883" "Normal approx." "Neyman" 0.00974049671215083
"12884" "Normal approx." "Neyman" 0.910843231657995
"12885" "Normal approx." "Neyman" 0.93316378136667
"12886" "Normal approx." "Neyman" 0.392846378280704
"12887" "Normal approx." "Neyman" 0.5708308200751
"12888" "Normal approx." "Neyman" 0.571303519583863
"12889" "Normal approx." "Neyman" 0.11977207768522
"12890" "Normal approx." "Neyman" 0.397001869581056
"12891" "Normal approx." "Neyman" 0.283741602474454
"12892" "Normal approx." "Neyman" 0.912619124680776
"12893" "Normal approx." "Neyman" 0.631186122479356
"12894" "Normal approx." "Neyman" 0.861705939606222
"12895" "Normal approx." "Neyman" 0.370359904742117
"12896" "Normal approx." "Neyman" 0.738752605490757
"12897" "Normal approx." "Neyman" 0.301156815416414
"12898" "Normal approx." "Neyman" 0.695003013273
"12899" "Normal approx." "Neyman" 0.573683661833817
"12900" "Normal approx." "Neyman" 0.206467161698616
"12901" "Normal approx." "Neyman" 0.168348126104679
"12902" "Normal approx." "Neyman" 0.777822898892018
"12903" "Normal approx." "Neyman" 0.156622467986124
"12904" "Normal approx." "Neyman" 0.831657959966154
"12905" "Normal approx." "Neyman" 0.98199588947264
"12906" "Normal approx." "Neyman" 0.834803830139839
"12907" "Normal approx." "Neyman" 0.608819201107813
"12908" "Normal approx." "Neyman" 0.998146075831788
"12909" "Normal approx." "Neyman" 0.379716892232198
"12910" "Normal approx." "Neyman" 0.116331199807864
"12911" "Normal approx." "Neyman" 0.203111115752866
"12912" "Normal approx." "Neyman" 0.309410091517967
"12913" "Normal approx." "Neyman" 0.905848894279073
"12914" "Normal approx." "Neyman" 0.981834991033669
"12915" "Normal approx." "Neyman" 0.280890623981552
"12916" "Normal approx." "Neyman" 0.245793450444927
"12917" "Normal approx." "Neyman" 0.46564153740995
"12918" "Normal approx." "Neyman" 0.383598320141223
"12919" "Normal approx." "Neyman" 0.0750889052877324
"12920" "Normal approx." "Neyman" 0.386609044566085
"12921" "Normal approx." "Neyman" 0.688880111328995
"12922" "Normal approx." "Neyman" 0.0379553780532309
"12923" "Normal approx." "Neyman" 0.81217322659448
"12924" "Normal approx." "Neyman" 0.787815574979409
"12925" "Normal approx." "Neyman" 0.00473034166895925
"12926" "Normal approx." "Neyman" 0.690851225915491
"12927" "Normal approx." "Neyman" 0.86514078866403
"12928" "Normal approx." "Neyman" 0.939032898040002
"12929" "Normal approx." "Neyman" 0.901569485615403
"12930" "Normal approx." "Neyman" 0.458852085412365
"12931" "Normal approx." "Neyman" 0.515453651563279
"12932" "Normal approx." "Neyman" 0.826365101286856
"12933" "Normal approx." "Neyman" 0.56674779899917
"12934" "Normal approx." "Neyman" 0.839548630642414
"12935" "Normal approx." "Neyman" 0.570713385461729
"12936" "Normal approx." "Neyman" 0.704123075704332
"12937" "Normal approx." "Neyman" 0.184311382416642
"12938" "Normal approx." "Neyman" 0.594611013257299
"12939" "Normal approx." "Neyman" 0.299593651888768
"12940" "Normal approx." "Neyman" 0.128692512570988
"12941" "Normal approx." "Neyman" 0.983017582036229
"12942" "Normal approx." "Neyman" 0.273126165584744
"12943" "Normal approx." "Neyman" 0.675002341171275
"12944" "Normal approx." "Neyman" 0.856098686014146
"12945" "Normal approx." "Neyman" 0.435900137480819
"12946" "Normal approx." "Neyman" 0.156052518705562
"12947" "Normal approx." "Neyman" 0.697864955794116
"12948" "Normal approx." "Neyman" 0.130436873661241
"12949" "Normal approx." "Neyman" 0.173987452134229
"12950" "Normal approx." "Neyman" 0.917012609205953
"12951" "Normal approx." "Neyman" 0.355413538655499
"12952" "Normal approx." "Neyman" 0.573068017567697
"12953" "Normal approx." "Neyman" 0.238733735776864
"12954" "Normal approx." "Neyman" 0.632613587416726
"12955" "Normal approx." "Neyman" 0.538210685775286
"12956" "Normal approx." "Neyman" 0.23156021433534
"12957" "Normal approx." "Neyman" 0.0355948865573958
"12958" "Normal approx." "Neyman" 0.241247091715634
"12959" "Normal approx." "Neyman" 0.2713638378036
"12960" "Normal approx." "Neyman" 0.727582720327143
"12961" "Normal approx." "Neyman" 0.692962598741705
"12962" "Normal approx." "Neyman" 0.523439946081461
"12963" "Normal approx." "Neyman" 0.363092549429188
"12964" "Normal approx." "Neyman" 0.218896954869889
"12965" "Normal approx." "Neyman" 0.254549963116055
"12966" "Normal approx." "Neyman" 0.945489072190156
"12967" "Normal approx." "Neyman" 0.168440367880723
"12968" "Normal approx." "Neyman" 0.443575667833327
"12969" "Normal approx." "Neyman" 0.532475371684929
"12970" "Normal approx." "Neyman" 0.862660534087839
"12971" "Normal approx." "Neyman" 0.883183984710316
"12972" "Normal approx." "Neyman" 0.357282930504604
"12973" "Normal approx." "Neyman" 0.961523774886953
"12974" "Normal approx." "Neyman" 0.784398060890032
"12975" "Normal approx." "Neyman" 0.755008294497686
"12976" "Normal approx." "Neyman" 0.378561103388299
"12977" "Normal approx." "Neyman" 0.165110008526959
"12978" "Normal approx." "Neyman" 0.091800965503303
"12979" "Normal approx." "Neyman" 0.108159600611165
"12980" "Normal approx." "Neyman" 0.695842461404259
"12981" "Normal approx." "Neyman" 0.524783226237479
"12982" "Normal approx." "Neyman" 0.35928975917608
"12983" "Normal approx." "Neyman" 0.338645296052522
"12984" "Normal approx." "Neyman" 0.0118131111747162
"12985" "Normal approx." "Neyman" 0.848760529342071
"12986" "Normal approx." "Neyman" 0.465127266794318
"12987" "Normal approx." "Neyman" 0.745995939318693
"12988" "Normal approx." "Neyman" 0.10626447554228
"12989" "Normal approx." "Neyman" 0.826917193329418
"12990" "Normal approx." "Neyman" 0.422488889207277
"12991" "Normal approx." "Neyman" 0.901472464266672
"12992" "Normal approx." "Neyman" 0.54377146482388
"12993" "Normal approx." "Neyman" 0.504714500553313
"12994" "Normal approx." "Neyman" 0.933330649670102
"12995" "Normal approx." "Neyman" 0.0222075734509508
"12996" "Normal approx." "Neyman" 0.890382129299954
"12997" "Normal approx." "Neyman" 0.728924259209761
"12998" "Normal approx." "Neyman" 0.545600941827238
"12999" "Normal approx." "Neyman" 0.294982368623681
"13000" "Normal approx." "Neyman" 0.67004342097622
"13001" "Normal approx." "Fisher" 0.143102935757884
"13002" "Normal approx." "Fisher" 0.245791969171148
"13003" "Normal approx." "Fisher" 0.361738995250593
"13004" "Normal approx." "Fisher" 0.0477557801629767
"13005" "Normal approx." "Fisher" 0.377350754913599
"13006" "Normal approx." "Fisher" 0.683541857656194
"13007" "Normal approx." "Fisher" 0.643525403958221
"13008" "Normal approx." "Fisher" 0.490800970341689
"13009" "Normal approx." "Fisher" 0.916328219001766
"13010" "Normal approx." "Fisher" 0.228128188567253
"13011" "Normal approx." "Fisher" 0.301289035250861
"13012" "Normal approx." "Fisher" 0.569537285127389
"13013" "Normal approx." "Fisher" 0.124056436922557
"13014" "Normal approx." "Fisher" 0.54827665659883
"13015" "Normal approx." "Fisher" 0.00928381338654582
"13016" "Normal approx." "Fisher" 0.631125041171558
"13017" "Normal approx." "Fisher" 0.629843040565817
"13018" "Normal approx." "Fisher" 0.503509540226582
"13019" "Normal approx." "Fisher" 0.696642325573624
"13020" "Normal approx." "Fisher" 0.43158888332369
"13021" "Normal approx." "Fisher" 0.670910998868309
"13022" "Normal approx." "Fisher" 0.835146485681616
"13023" "Normal approx." "Fisher" 0.816280611855431
"13024" "Normal approx." "Fisher" 0.595767528254243
"13025" "Normal approx." "Fisher" 0.168100372742764
"13026" "Normal approx." "Fisher" 0.785159179486852
"13027" "Normal approx." "Fisher" 0.914666158367383
"13028" "Normal approx." "Fisher" 0.100278825460482
"13029" "Normal approx." "Fisher" 0.585147859296833
"13030" "Normal approx." "Fisher" 0.794744123317227
"13031" "Normal approx." "Fisher" 0.85847803944239
"13032" "Normal approx." "Fisher" 0.548628674895357
"13033" "Normal approx." "Fisher" 0.801203885163218
"13034" "Normal approx." "Fisher" 0.210552647469423
"13035" "Normal approx." "Fisher" 0.0699559649547066
"13036" "Normal approx." "Fisher" 0.0423763283946645
"13037" "Normal approx." "Fisher" 0.925419757989826
"13038" "Normal approx." "Fisher" 0.607022883425016
"13039" "Normal approx." "Fisher" 0.0260853247856998
"13040" "Normal approx." "Fisher" 0.726866451061397
"13041" "Normal approx." "Fisher" 0.395748453721154
"13042" "Normal approx." "Fisher" 0.337492520358098
"13043" "Normal approx." "Fisher" 0.51752448178233
"13044" "Normal approx." "Fisher" 0.792621552313877
"13045" "Normal approx." "Fisher" 0.137889824934568
"13046" "Normal approx." "Fisher" 0.872721966817055
"13047" "Normal approx." "Fisher" 0.734774258172964
"13048" "Normal approx." "Fisher" 0.198807911057992
"13049" "Normal approx." "Fisher" 0.630188526371615
"13050" "Normal approx." "Fisher" 0.970900540201018
"13051" "Normal approx." "Fisher" 0.92110582287653
"13052" "Normal approx." "Fisher" 0.91088887299976
"13053" "Normal approx." "Fisher" 0.676983965676717
"13054" "Normal approx." "Fisher" 0.598634241670226
"13055" "Normal approx." "Fisher" 0.610405788438095
"13056" "Normal approx." "Fisher" 0.726791104166269
"13057" "Normal approx." "Fisher" 0.826146815654078
"13058" "Normal approx." "Fisher" 0.581763333936177
"13059" "Normal approx." "Fisher" 0.373258031967875
"13060" "Normal approx." "Fisher" 0.689543955047772
"13061" "Normal approx." "Fisher" 0.803821415426432
"13062" "Normal approx." "Fisher" 0.981538645588401
"13063" "Normal approx." "Fisher" 0.185391365583426
"13064" "Normal approx." "Fisher" 0.691774503918061
"13065" "Normal approx." "Fisher" 0.329023575122194
"13066" "Normal approx." "Fisher" 0.693705710263755
"13067" "Normal approx." "Fisher" 0.755751902945022
"13068" "Normal approx." "Fisher" 0.722339957346665
"13069" "Normal approx." "Fisher" 0.417959098876831
"13070" "Normal approx." "Fisher" 0.743404755546232
"13071" "Normal approx." "Fisher" 0.782428473504299
"13072" "Normal approx." "Fisher" 0.854949431326765
"13073" "Normal approx." "Fisher" 0.678131078253787
"13074" "Normal approx." "Fisher" 0.0784014478752684
"13075" "Normal approx." "Fisher" 0.0959017582701529
"13076" "Normal approx." "Fisher" 0.495472505355172
"13077" "Normal approx." "Fisher" 0.212411923999736
"13078" "Normal approx." "Fisher" 0.297843156454541
"13079" "Normal approx." "Fisher" 0.056287926027186
"13080" "Normal approx." "Fisher" 0.280535187878892
"13081" "Normal approx." "Fisher" 0.469669678818124
"13082" "Normal approx." "Fisher" 0.275697589788171
"13083" "Normal approx." "Fisher" 0.242169492650224
"13084" "Normal approx." "Fisher" 0.572991332779541
"13085" "Normal approx." "Fisher" 0.313309422027064
"13086" "Normal approx." "Fisher" 0.402692942899062
"13087" "Normal approx." "Fisher" 0.933910123992112
"13088" "Normal approx." "Fisher" 0.781963738104518
"13089" "Normal approx." "Fisher" 0.17000446938611
"13090" "Normal approx." "Fisher" 0.818364685788532
"13091" "Normal approx." "Fisher" 0.0625379181489853
"13092" "Normal approx." "Fisher" 0.6109177804499
"13093" "Normal approx." "Fisher" 0.703674276691545
"13094" "Normal approx." "Fisher" 0.565938597464916
"13095" "Normal approx." "Fisher" 0.348850384196628
"13096" "Normal approx." "Fisher" 0.0591266321961581
"13097" "Normal approx." "Fisher" 0.449328243483703
"13098" "Normal approx." "Fisher" 0.9308245555537
"13099" "Normal approx." "Fisher" 0.571871270222744
"13100" "Normal approx." "Fisher" 0.694087194897761
"13101" "Normal approx." "Fisher" 0.159671016293844
"13102" "Normal approx." "Fisher" 0.335349282178847
"13103" "Normal approx." "Fisher" 0.17162564543171
"13104" "Normal approx." "Fisher" 0.730522516964698
"13105" "Normal approx." "Fisher" 0.420983608914631
"13106" "Normal approx." "Fisher" 0.88038664249826
"13107" "Normal approx." "Fisher" 0.784009140324459
"13108" "Normal approx." "Fisher" 0.40454863544432
"13109" "Normal approx." "Fisher" 0.196552185050685
"13110" "Normal approx." "Fisher" 0.942376509799749
"13111" "Normal approx." "Fisher" 0.913028342542561
"13112" "Normal approx." "Fisher" 0.286698447502231
"13113" "Normal approx." "Fisher" 0.490860529070046
"13114" "Normal approx." "Fisher" 0.528117781071086
"13115" "Normal approx." "Fisher" 0.0726734976321723
"13116" "Normal approx." "Fisher" 0.914110920082416
"13117" "Normal approx." "Fisher" 0.571661521923675
"13118" "Normal approx." "Fisher" 0.385009708716396
"13119" "Normal approx." "Fisher" 0.974823646815983
"13120" "Normal approx." "Fisher" 0.452931968812899
"13121" "Normal approx." "Fisher" 0.607205563896459
"13122" "Normal approx." "Fisher" 0.551968099786128
"13123" "Normal approx." "Fisher" 0.0600488177737781
"13124" "Normal approx." "Fisher" 0.858565838650692
"13125" "Normal approx." "Fisher" 0.898801334207621
"13126" "Normal approx." "Fisher" 0.771406891172012
"13127" "Normal approx." "Fisher" 0.560885967361574
"13128" "Normal approx." "Fisher" 0.762577621302336
"13129" "Normal approx." "Fisher" 0.79422056473601
"13130" "Normal approx." "Fisher" 0.262485896174014
"13131" "Normal approx." "Fisher" 0.0643453396549138
"13132" "Normal approx." "Fisher" 0.633739750824271
"13133" "Normal approx." "Fisher" 0.450690739175167
"13134" "Normal approx." "Fisher" 0.736186842635056
"13135" "Normal approx." "Fisher" 0.795940860800388
"13136" "Normal approx." "Fisher" 0.808069011498672
"13137" "Normal approx." "Fisher" 0.134319681641846
"13138" "Normal approx." "Fisher" 0.208938319026919
"13139" "Normal approx." "Fisher" 0.336060647394873
"13140" "Normal approx." "Fisher" 0.551828371966507
"13141" "Normal approx." "Fisher" 0.340419687831976
"13142" "Normal approx." "Fisher" 0.559534607197798
"13143" "Normal approx." "Fisher" 0.843187265071532
"13144" "Normal approx." "Fisher" 0.812899122543212
"13145" "Normal approx." "Fisher" 0.457108650692511
"13146" "Normal approx." "Fisher" 0.378810550196395
"13147" "Normal approx." "Fisher" 0.224125218379462
"13148" "Normal approx." "Fisher" 0.400115245471521
"13149" "Normal approx." "Fisher" 0.482485515739332
"13150" "Normal approx." "Fisher" 0.37632581882574
"13151" "Normal approx." "Fisher" 0.125789211383967
"13152" "Normal approx." "Fisher" 0.271608500303056
"13153" "Normal approx." "Fisher" 0.0112201838656736
"13154" "Normal approx." "Fisher" 0.0941623701304299
"13155" "Normal approx." "Fisher" 0.0505306667546093
"13156" "Normal approx." "Fisher" 0.992178129285692
"13157" "Normal approx." "Fisher" 0.908839609935791
"13158" "Normal approx." "Fisher" 0.370406933703653
"13159" "Normal approx." "Fisher" 0.216128968610472
"13160" "Normal approx." "Fisher" 0.857120017841408
"13161" "Normal approx." "Fisher" 0.880511230582748
"13162" "Normal approx." "Fisher" 0.6426565704232
"13163" "Normal approx." "Fisher" 0.297507330073375
"13164" "Normal approx." "Fisher" 0.958850767961764
"13165" "Normal approx." "Fisher" 0.665668136967042
"13166" "Normal approx." "Fisher" 0.914616145912579
"13167" "Normal approx." "Fisher" 0.341610495321284
"13168" "Normal approx." "Fisher" 0.839173274405278
"13169" "Normal approx." "Fisher" 0.190966421168975
"13170" "Normal approx." "Fisher" 0.632572904255441
"13171" "Normal approx." "Fisher" 0.725865709838419
"13172" "Normal approx." "Fisher" 0.723837783778103
"13173" "Normal approx." "Fisher" 0.463314551222049
"13174" "Normal approx." "Fisher" 0.463165032605256
"13175" "Normal approx." "Fisher" 0.741920257376587
"13176" "Normal approx." "Fisher" 0.231905210813297
"13177" "Normal approx." "Fisher" 0.462740964896679
"13178" "Normal approx." "Fisher" 0.475602304507789
"13179" "Normal approx." "Fisher" 0.675279453190645
"13180" "Normal approx." "Fisher" 0.166890229011859
"13181" "Normal approx." "Fisher" 0.188813150689767
"13182" "Normal approx." "Fisher" 0.836131681242094
"13183" "Normal approx." "Fisher" 0.488365775035395
"13184" "Normal approx." "Fisher" 0.394125891243787
"13185" "Normal approx." "Fisher" 0.0178136890223757
"13186" "Normal approx." "Fisher" 0.28299083760973
"13187" "Normal approx." "Fisher" 0.931874506312637
"13188" "Normal approx." "Fisher" 0.951629865270751
"13189" "Normal approx." "Fisher" 0.00523695168575311
"13190" "Normal approx." "Fisher" 0.835929498351874
"13191" "Normal approx." "Fisher" 0.255904183359306
"13192" "Normal approx." "Fisher" 0.54279069820243
"13193" "Normal approx." "Fisher" 0.523219552271603
"13194" "Normal approx." "Fisher" 0.170114131266529
"13195" "Normal approx." "Fisher" 0.670743236079859
"13196" "Normal approx." "Fisher" 0.174671085944154
"13197" "Normal approx." "Fisher" 0.631772435140819
"13198" "Normal approx." "Fisher" 0.71631638842872
"13199" "Normal approx." "Fisher" 0.503983362404377
"13200" "Normal approx." "Fisher" 0.251139735128992
"13201" "Normal approx." "Fisher" 0.518134737238791
"13202" "Normal approx." "Fisher" 0.690378153305188
"13203" "Normal approx." "Fisher" 0.573539478423984
"13204" "Normal approx." "Fisher" 0.466001454169367
"13205" "Normal approx." "Fisher" 0.970361826513042
"13206" "Normal approx." "Fisher" 0.116449271058093
"13207" "Normal approx." "Fisher" 0.930854269640194
"13208" "Normal approx." "Fisher" 0.70853752211669
"13209" "Normal approx." "Fisher" 0.15620537416725
"13210" "Normal approx." "Fisher" 0.830855601352128
"13211" "Normal approx." "Fisher" 0.777850194743828
"13212" "Normal approx." "Fisher" 0.601080596160466
"13213" "Normal approx." "Fisher" 0.622153193837846
"13214" "Normal approx." "Fisher" 0.612475657219978
"13215" "Normal approx." "Fisher" 0.151629279243499
"13216" "Normal approx." "Fisher" 0.455256626911126
"13217" "Normal approx." "Fisher" 0.181098581296784
"13218" "Normal approx." "Fisher" 0.279176224460419
"13219" "Normal approx." "Fisher" 0.580616747589355
"13220" "Normal approx." "Fisher" 0.669904993913307
"13221" "Normal approx." "Fisher" 0.73276283036745
"13222" "Normal approx." "Fisher" 0.548668276470274
"13223" "Normal approx." "Fisher" 0.691832090773423
"13224" "Normal approx." "Fisher" 0.605217841612027
"13225" "Normal approx." "Fisher" 0.321252653944089
"13226" "Normal approx." "Fisher" 0.799400261418533
"13227" "Normal approx." "Fisher" 0.276275997166562
"13228" "Normal approx." "Fisher" 0.888299517807479
"13229" "Normal approx." "Fisher" 0.560288724898397
"13230" "Normal approx." "Fisher" 0.266646307152232
"13231" "Normal approx." "Fisher" 0.716500373779549
"13232" "Normal approx." "Fisher" 0.963064647443126
"13233" "Normal approx." "Fisher" 0.975016854875987
"13234" "Normal approx." "Fisher" 0.278318700977101
"13235" "Normal approx." "Fisher" 0.62008606710776
"13236" "Normal approx." "Fisher" 0.5656732287695
"13237" "Normal approx." "Fisher" 0.724945084880471
"13238" "Normal approx." "Fisher" 0.045116453463842
"13239" "Normal approx." "Fisher" 0.853210384457236
"13240" "Normal approx." "Fisher" 0.261684937950555
"13241" "Normal approx." "Fisher" 0.210378124940648
"13242" "Normal approx." "Fisher" 0.474324868376325
"13243" "Normal approx." "Fisher" 0.586167250210147
"13244" "Normal approx." "Fisher" 0.225724184892269
"13245" "Normal approx." "Fisher" 0.935456014729513
"13246" "Normal approx." "Fisher" 0.360148181573457
"13247" "Normal approx." "Fisher" 0.0298729109439166
"13248" "Normal approx." "Fisher" 0.946875698859638
"13249" "Normal approx." "Fisher" 0.202543996108753
"13250" "Normal approx." "Fisher" 0.555272821723044
"13251" "Normal approx." "Fisher" 0.569093322919373
"13252" "Normal approx." "Fisher" 0.963660463305648
"13253" "Normal approx." "Fisher" 0.314354545936433
"13254" "Normal approx." "Fisher" 0.553474572521335
"13255" "Normal approx." "Fisher" 0.183243442031621
"13256" "Normal approx." "Fisher" 0.906105924184017
"13257" "Normal approx." "Fisher" 0.945038229912592
"13258" "Normal approx." "Fisher" 0.273512060683518
"13259" "Normal approx." "Fisher" 0.507200072668146
"13260" "Normal approx." "Fisher" 0.64183365112026
"13261" "Normal approx." "Fisher" 0.730128811206761
"13262" "Normal approx." "Fisher" 0.234346141412894
"13263" "Normal approx." "Fisher" 0.601415093788461
"13264" "Normal approx." "Fisher" 0.0625700161916887
"13265" "Normal approx." "Fisher" 0.877003093589264
"13266" "Normal approx." "Fisher" 0.100464429882425
"13267" "Normal approx." "Fisher" 0.224044382910538
"13268" "Normal approx." "Fisher" 0.559354554451661
"13269" "Normal approx." "Fisher" 0.960129703755548
"13270" "Normal approx." "Fisher" 0.86747156231415
"13271" "Normal approx." "Fisher" 0.642240424382284
"13272" "Normal approx." "Fisher" 0.382580347825789
"13273" "Normal approx." "Fisher" 0.710238949136658
"13274" "Normal approx." "Fisher" 0.497154545982482
"13275" "Normal approx." "Fisher" 0.681927787123002
"13276" "Normal approx." "Fisher" 0.611710666420994
"13277" "Normal approx." "Fisher" 0.440868966048042
"13278" "Normal approx." "Fisher" 0.784972060665478
"13279" "Normal approx." "Fisher" 0.296991824521074
"13280" "Normal approx." "Fisher" 0.783946377633487
"13281" "Normal approx." "Fisher" 0.692196405835552
"13282" "Normal approx." "Fisher" 0.803726363791691
"13283" "Normal approx." "Fisher" 0.474912432180557
"13284" "Normal approx." "Fisher" 0.79487738941443
"13285" "Normal approx." "Fisher" 0.535167457840733
"13286" "Normal approx." "Fisher" 0.0813579648250067
"13287" "Normal approx." "Fisher" 0.762739076556147
"13288" "Normal approx." "Fisher" 0.142651844150059
"13289" "Normal approx." "Fisher" 0.229736900745064
"13290" "Normal approx." "Fisher" 0.612149444309908
"13291" "Normal approx." "Fisher" 0.345533580684888
"13292" "Normal approx." "Fisher" 0.687418186331728
"13293" "Normal approx." "Fisher" 0.491042733477358
"13294" "Normal approx." "Fisher" 0.342567289103521
"13295" "Normal approx." "Fisher" 0.265575901307136
"13296" "Normal approx." "Fisher" 0.68978593139428
"13297" "Normal approx." "Fisher" 0.974723034647287
"13298" "Normal approx." "Fisher" 0.0653912009592517
"13299" "Normal approx." "Fisher" 0.374297219571113
"13300" "Normal approx." "Fisher" 0.614734671115865
"13301" "Normal approx." "Fisher" 0.8868969986731
"13302" "Normal approx." "Fisher" 0.735325121735827
"13303" "Normal approx." "Fisher" 0.454232598437642
"13304" "Normal approx." "Fisher" 0.783542831870924
"13305" "Normal approx." "Fisher" 0.865606165579885
"13306" "Normal approx." "Fisher" 0.310739182965759
"13307" "Normal approx." "Fisher" 0.767749164410656
"13308" "Normal approx." "Fisher" 0.0153753752650474
"13309" "Normal approx." "Fisher" 0.738591190479722
"13310" "Normal approx." "Fisher" 0.691730641210234
"13311" "Normal approx." "Fisher" 0.375483958629143
"13312" "Normal approx." "Fisher" 0.73788832137101
"13313" "Normal approx." "Fisher" 0.885292342582348
"13314" "Normal approx." "Fisher" 0.705199121042838
"13315" "Normal approx." "Fisher" 0.751085978806696
"13316" "Normal approx." "Fisher" 0.469899961755749
"13317" "Normal approx." "Fisher" 0.163711398036351
"13318" "Normal approx." "Fisher" 0.792285964846466
"13319" "Normal approx." "Fisher" 0.150235936795874
"13320" "Normal approx." "Fisher" 0.604408748693958
"13321" "Normal approx." "Fisher" 0.427422085281968
"13322" "Normal approx." "Fisher" 0.508410855243179
"13323" "Normal approx." "Fisher" 0.01918112568343
"13324" "Normal approx." "Fisher" 0.427307274783671
"13325" "Normal approx." "Fisher" 0.705250110820535
"13326" "Normal approx." "Fisher" 0.396847146718788
"13327" "Normal approx." "Fisher" 0.610643351961716
"13328" "Normal approx." "Fisher" 0.475303029756362
"13329" "Normal approx." "Fisher" 0.428215547450899
"13330" "Normal approx." "Fisher" 0.604725874166216
"13331" "Normal approx." "Fisher" 0.61162436738405
"13332" "Normal approx." "Fisher" 0.690807700510116
"13333" "Normal approx." "Fisher" 0.796087570684714
"13334" "Normal approx." "Fisher" 0.581368201862878
"13335" "Normal approx." "Fisher" 0.0804673696635416
"13336" "Normal approx." "Fisher" 0.557022585348518
"13337" "Normal approx." "Fisher" 0.718203636865936
"13338" "Normal approx." "Fisher" 0.0364591149516831
"13339" "Normal approx." "Fisher" 0.394756917202609
"13340" "Normal approx." "Fisher" 0.95791938158788
"13341" "Normal approx." "Fisher" 0.465395202987079
"13342" "Normal approx." "Fisher" 0.350140083432715
"13343" "Normal approx." "Fisher" 0.172293459111718
"13344" "Normal approx." "Fisher" 0.676878382900364
"13345" "Normal approx." "Fisher" 0.84634692321104
"13346" "Normal approx." "Fisher" 0.824945552338651
"13347" "Normal approx." "Fisher" 0.968544827728754
"13348" "Normal approx." "Fisher" 0.0932503285702417
"13349" "Normal approx." "Fisher" 0.922460105247306
"13350" "Normal approx." "Fisher" 0.305288689995424
"13351" "Normal approx." "Fisher" 0.599917196888881
"13352" "Normal approx." "Fisher" 0.963513179060508
"13353" "Normal approx." "Fisher" 0.87077126184231
"13354" "Normal approx." "Fisher" 0.929229387802436
"13355" "Normal approx." "Fisher" 0.273109401279046
"13356" "Normal approx." "Fisher" 0.37380938155773
"13357" "Normal approx." "Fisher" 0.369109285047322
"13358" "Normal approx." "Fisher" 0.532506356330833
"13359" "Normal approx." "Fisher" 0.629854481734664
"13360" "Normal approx." "Fisher" 0.958518419563349
"13361" "Normal approx." "Fisher" 0.881657398702648
"13362" "Normal approx." "Fisher" 0.356128786670656
"13363" "Normal approx." "Fisher" 0.0184250127083974
"13364" "Normal approx." "Fisher" 0.708211738404931
"13365" "Normal approx." "Fisher" 0.377945697673389
"13366" "Normal approx." "Fisher" 0.273432135702733
"13367" "Normal approx." "Fisher" 0.230445391489367
"13368" "Normal approx." "Fisher" 0.417273386553081
"13369" "Normal approx." "Fisher" 0.911014978733049
"13370" "Normal approx." "Fisher" 0.643811487305877
"13371" "Normal approx." "Fisher" 0.176907086093223
"13372" "Normal approx." "Fisher" 0.363753567197986
"13373" "Normal approx." "Fisher" 0.965696411256769
"13374" "Normal approx." "Fisher" 0.106129748918101
"13375" "Normal approx." "Fisher" 0.959597562203421
"13376" "Normal approx." "Fisher" 0.404701583052244
"13377" "Normal approx." "Fisher" 0.110024897102723
"13378" "Normal approx." "Fisher" 0.341499673600574
"13379" "Normal approx." "Fisher" 0.343297740323088
"13380" "Normal approx." "Fisher" 0.807132199291293
"13381" "Normal approx." "Fisher" 0.0659475449242943
"13382" "Normal approx." "Fisher" 0.91803926717137
"13383" "Normal approx." "Fisher" 0.0986153973837041
"13384" "Normal approx." "Fisher" 0.893202125009016
"13385" "Normal approx." "Fisher" 0.348789734682468
"13386" "Normal approx." "Fisher" 0.782687480483642
"13387" "Normal approx." "Fisher" 0.945754502831426
"13388" "Normal approx." "Fisher" 0.56097405103846
"13389" "Normal approx." "Fisher" 0.162813755176226
"13390" "Normal approx." "Fisher" 0.32843064494365
"13391" "Normal approx." "Fisher" 0.631764492388014
"13392" "Normal approx." "Fisher" 0.563964918685637
"13393" "Normal approx." "Fisher" 0.920892173170026
"13394" "Normal approx." "Fisher" 0.403010465852603
"13395" "Normal approx." "Fisher" 0.958765633954625
"13396" "Normal approx." "Fisher" 0.928322357146126
"13397" "Normal approx." "Fisher" 0.527986415643037
"13398" "Normal approx." "Fisher" 0.629948215234086
"13399" "Normal approx." "Fisher" 0.959580297452436
"13400" "Normal approx." "Fisher" 0.337377750718776
"13401" "Normal approx." "Fisher" 0.507210532905506
"13402" "Normal approx." "Fisher" 0.0631408933517463
"13403" "Normal approx." "Fisher" 0.577808041814001
"13404" "Normal approx." "Fisher" 0.416802366330375
"13405" "Normal approx." "Fisher" 0.104533005557931
"13406" "Normal approx." "Fisher" 0.831508970823198
"13407" "Normal approx." "Fisher" 0.136407531257647
"13408" "Normal approx." "Fisher" 0.443024395213051
"13409" "Normal approx." "Fisher" 0.697279744637336
"13410" "Normal approx." "Fisher" 0.849887230265176
"13411" "Normal approx." "Fisher" 0.330067616223629
"13412" "Normal approx." "Fisher" 0.712978166874895
"13413" "Normal approx." "Fisher" 0.799748576813208
"13414" "Normal approx." "Fisher" 0.470419415892174
"13415" "Normal approx." "Fisher" 0.391595590979692
"13416" "Normal approx." "Fisher" 0.615563639974816
"13417" "Normal approx." "Fisher" 0.697972906639897
"13418" "Normal approx." "Fisher" 0.471910617701967
"13419" "Normal approx." "Fisher" 0.814997804687246
"13420" "Normal approx." "Fisher" 0.806154387043784
"13421" "Normal approx." "Fisher" 0.598320584934779
"13422" "Normal approx." "Fisher" 0.915602727098217
"13423" "Normal approx." "Fisher" 0.36601919091653
"13424" "Normal approx." "Fisher" 0.66066692556017
"13425" "Normal approx." "Fisher" 0.312129424837926
"13426" "Normal approx." "Fisher" 0.0235478604366772
"13427" "Normal approx." "Fisher" 0.301409531860976
"13428" "Normal approx." "Fisher" 0.0941997030611079
"13429" "Normal approx." "Fisher" 0.516288938883289
"13430" "Normal approx." "Fisher" 0.653631605219821
"13431" "Normal approx." "Fisher" 0.877980394859165
"13432" "Normal approx." "Fisher" 0.705823856262383
"13433" "Normal approx." "Fisher" 0.0896802421739715
"13434" "Normal approx." "Fisher" 0.242061014667168
"13435" "Normal approx." "Fisher" 0.148605900332041
"13436" "Normal approx." "Fisher" 0.410545278344639
"13437" "Normal approx." "Fisher" 0.672548905209884
"13438" "Normal approx." "Fisher" 0.552109642524712
"13439" "Normal approx." "Fisher" 0.183863888703868
"13440" "Normal approx." "Fisher" 0.239363033048848
"13441" "Normal approx." "Fisher" 0.761202914693391
"13442" "Normal approx." "Fisher" 0.582186759496875
"13443" "Normal approx." "Fisher" 0.81762388805549
"13444" "Normal approx." "Fisher" 0.814782813473388
"13445" "Normal approx." "Fisher" 0.532702767239851
"13446" "Normal approx." "Fisher" 0.80568273656599
"13447" "Normal approx." "Fisher" 0.650350907879476
"13448" "Normal approx." "Fisher" 0.39316935061585
"13449" "Normal approx." "Fisher" 0.664293328132522
"13450" "Normal approx." "Fisher" 0.751509178291906
"13451" "Normal approx." "Fisher" 0.640397010810582
"13452" "Normal approx." "Fisher" 0.981370557571906
"13453" "Normal approx." "Fisher" 0.429488734532957
"13454" "Normal approx." "Fisher" 0.918466839599822
"13455" "Normal approx." "Fisher" 0.509292156083067
"13456" "Normal approx." "Fisher" 0.28689564219684
"13457" "Normal approx." "Fisher" 0.884892701936866
"13458" "Normal approx." "Fisher" 0.583401312905065
"13459" "Normal approx." "Fisher" 0.302092376915083
"13460" "Normal approx." "Fisher" 0.282595551259837
"13461" "Normal approx." "Fisher" 0.149887144152009
"13462" "Normal approx." "Fisher" 0.271968942337198
"13463" "Normal approx." "Fisher" 0.276149063359953
"13464" "Normal approx." "Fisher" 0.194370588021885
"13465" "Normal approx." "Fisher" 0.0882685135034238
"13466" "Normal approx." "Fisher" 0.631528991935862
"13467" "Normal approx." "Fisher" 0.951192816758277
"13468" "Normal approx." "Fisher" 0.845797063292883
"13469" "Normal approx." "Fisher" 0.562195180857501
"13470" "Normal approx." "Fisher" 0.990217199327897
"13471" "Normal approx." "Fisher" 0.514101671571353
"13472" "Normal approx." "Fisher" 0.620653571424147
"13473" "Normal approx." "Fisher" 0.0678308090632054
"13474" "Normal approx." "Fisher" 0.694445262881609
"13475" "Normal approx." "Fisher" 0.114440063629581
"13476" "Normal approx." "Fisher" 0.938345889970137
"13477" "Normal approx." "Fisher" 0.882403365823394
"13478" "Normal approx." "Fisher" 0.350133615932365
"13479" "Normal approx." "Fisher" 0.260656142711544
"13480" "Normal approx." "Fisher" 0.208831306384704
"13481" "Normal approx." "Fisher" 0.453689519269593
"13482" "Normal approx." "Fisher" 0.58813102299472
"13483" "Normal approx." "Fisher" 0.0135849278739251
"13484" "Normal approx." "Fisher" 0.0202193142055738
"13485" "Normal approx." "Fisher" 0.574204779589753
"13486" "Normal approx." "Fisher" 0.541361609032109
"13487" "Normal approx." "Fisher" 0.136236367806375
"13488" "Normal approx." "Fisher" 0.923964817712722
"13489" "Normal approx." "Fisher" 0.645670559203604
"13490" "Normal approx." "Fisher" 0.244988640137714
"13491" "Normal approx." "Fisher" 0.944519504205284
"13492" "Normal approx." "Fisher" 0.977794759344495
"13493" "Normal approx." "Fisher" 0.546707917776349
"13494" "Normal approx." "Fisher" 0.743918423329233
"13495" "Normal approx." "Fisher" 0.420862115081652
"13496" "Normal approx." "Fisher" 0.995540323479565
"13497" "Normal approx." "Fisher" 0.37371398797217
"13498" "Normal approx." "Fisher" 0.264506122355545
"13499" "Normal approx." "Fisher" 0.584346045590824
"13500" "Normal approx." "Fisher" 0.260625395636443
"13501" "Normal approx." "Fisher" 0.948689643577812
"13502" "Normal approx." "Fisher" 0.193975006092646
"13503" "Normal approx." "Fisher" 0.470114631581265
"13504" "Normal approx." "Fisher" 0.401504356207663
"13505" "Normal approx." "Fisher" 0.697916747871195
"13506" "Normal approx." "Fisher" 0.750384519685615
"13507" "Normal approx." "Fisher" 0.625942006115947
"13508" "Normal approx." "Fisher" 0.773254303086405
"13509" "Normal approx." "Fisher" 0.794118558921762
"13510" "Normal approx." "Fisher" 0.895398508999439
"13511" "Normal approx." "Fisher" 0.537961342478649
"13512" "Normal approx." "Fisher" 0.229380961794247
"13513" "Normal approx." "Fisher" 0.997337047818652
"13514" "Normal approx." "Fisher" 0.575069055976934
"13515" "Normal approx." "Fisher" 0.661375448527468
"13516" "Normal approx." "Fisher" 0.532279363686636
"13517" "Normal approx." "Fisher" 0.609425419506887
"13518" "Normal approx." "Fisher" 0.708962477779261
"13519" "Normal approx." "Fisher" 0.73743789506491
"13520" "Normal approx." "Fisher" 0.471145192382244
"13521" "Normal approx." "Fisher" 0.872086257436661
"13522" "Normal approx." "Fisher" 0.919987066633232
"13523" "Normal approx." "Fisher" 0.94395876888524
"13524" "Normal approx." "Fisher" 0.395489246455598
"13525" "Normal approx." "Fisher" 0.333863106106811
"13526" "Normal approx." "Fisher" 0.420483821911545
"13527" "Normal approx." "Fisher" 0.544319968593074
"13528" "Normal approx." "Fisher" 0.118550881428917
"13529" "Normal approx." "Fisher" 0.931830510779659
"13530" "Normal approx." "Fisher" 0.588505343712906
"13531" "Normal approx." "Fisher" 0.462123374854177
"13532" "Normal approx." "Fisher" 0.561992178010657
"13533" "Normal approx." "Fisher" 0.528994563492577
"13534" "Normal approx." "Fisher" 0.116766223471419
"13535" "Normal approx." "Fisher" 0.374513872806638
"13536" "Normal approx." "Fisher" 0.4547352859399
"13537" "Normal approx." "Fisher" 0.686908768381212
"13538" "Normal approx." "Fisher" 0.752564282714912
"13539" "Normal approx." "Fisher" 0.607785603269984
"13540" "Normal approx." "Fisher" 0.306645164430015
"13541" "Normal approx." "Fisher" 0.78719595300503
"13542" "Normal approx." "Fisher" 0.129497217974043
"13543" "Normal approx." "Fisher" 0.188117237313173
"13544" "Normal approx." "Fisher" 0.320385628117043
"13545" "Normal approx." "Fisher" 0.259334155374659
"13546" "Normal approx." "Fisher" 0.886273628560611
"13547" "Normal approx." "Fisher" 0.951570618937018
"13548" "Normal approx." "Fisher" 0.644807970077517
"13549" "Normal approx." "Fisher" 0.517038120022185
"13550" "Normal approx." "Fisher" 0.66180585240125
"13551" "Normal approx." "Fisher" 0.622618266380844
"13552" "Normal approx." "Fisher" 0.684223852872461
"13553" "Normal approx." "Fisher" 0.189519395027174
"13554" "Normal approx." "Fisher" 0.575815941523497
"13555" "Normal approx." "Fisher" 0.268889588048083
"13556" "Normal approx." "Fisher" 0.511539957700249
"13557" "Normal approx." "Fisher" 0.814048653333882
"13558" "Normal approx." "Fisher" 0.94303221473046
"13559" "Normal approx." "Fisher" 0.884272571648719
"13560" "Normal approx." "Fisher" 0.333145689669026
"13561" "Normal approx." "Fisher" 0.854689030181634
"13562" "Normal approx." "Fisher" 0.486093595444054
"13563" "Normal approx." "Fisher" 0.585941820147355
"13564" "Normal approx." "Fisher" 0.260078019477304
"13565" "Normal approx." "Fisher" 0.14821089707622
"13566" "Normal approx." "Fisher" 0.682078270237832
"13567" "Normal approx." "Fisher" 0.951000482116424
"13568" "Normal approx." "Fisher" 0.696865332829973
"13569" "Normal approx." "Fisher" 0.0708937215571837
"13570" "Normal approx." "Fisher" 0.764847819850334
"13571" "Normal approx." "Fisher" 0.415925403215282
"13572" "Normal approx." "Fisher" 0.793852068707432
"13573" "Normal approx." "Fisher" 0.249738212034376
"13574" "Normal approx." "Fisher" 0.0742898535440273
"13575" "Normal approx." "Fisher" 0.24332322629421
"13576" "Normal approx." "Fisher" 0.936483434286345
"13577" "Normal approx." "Fisher" 0.194348330104021
"13578" "Normal approx." "Fisher" 0.926965199689879
"13579" "Normal approx." "Fisher" 0.329548754845128
"13580" "Normal approx." "Fisher" 0.378938983329473
"13581" "Normal approx." "Fisher" 0.398916153304045
"13582" "Normal approx." "Fisher" 0.467205527916948
"13583" "Normal approx." "Fisher" 0.150869480684742
"13584" "Normal approx." "Fisher" 0.503604447756627
"13585" "Normal approx." "Fisher" 0.952969890458622
"13586" "Normal approx." "Fisher" 0.365496006490778
"13587" "Normal approx." "Fisher" 0.932679232190206
"13588" "Normal approx." "Fisher" 0.781351097320082
"13589" "Normal approx." "Fisher" 0.238331219267342
"13590" "Normal approx." "Fisher" 0.396362552783935
"13591" "Normal approx." "Fisher" 0.767077409173108
"13592" "Normal approx." "Fisher" 0.752985997943783
"13593" "Normal approx." "Fisher" 0.748910946196657
"13594" "Normal approx." "Fisher" 0.414658183548103
"13595" "Normal approx." "Fisher" 0.932865797036542
"13596" "Normal approx." "Fisher" 0.829593585433591
"13597" "Normal approx." "Fisher" 0.178845259886624
"13598" "Normal approx." "Fisher" 0.802384650782914
"13599" "Normal approx." "Fisher" 0.53098250685786
"13600" "Normal approx." "Fisher" 0.952307969265067
"13601" "Normal approx." "Fisher" 0.340242078700904
"13602" "Normal approx." "Fisher" 0.317494460408001
"13603" "Normal approx." "Fisher" 0.191723741894194
"13604" "Normal approx." "Fisher" 0.0507480471331849
"13605" "Normal approx." "Fisher" 0.413409399771615
"13606" "Normal approx." "Fisher" 0.601924099351059
"13607" "Normal approx." "Fisher" 0.498074326210135
"13608" "Normal approx." "Fisher" 0.931781680005359
"13609" "Normal approx." "Fisher" 0.567269020767651
"13610" "Normal approx." "Fisher" 0.0293984551127109
"13611" "Normal approx." "Fisher" 0.726227167903861
"13612" "Normal approx." "Fisher" 0.977928483885256
"13613" "Normal approx." "Fisher" 0.974887892497608
"13614" "Normal approx." "Fisher" 0.718924025375594
"13615" "Normal approx." "Fisher" 0.571886630194141
"13616" "Normal approx." "Fisher" 0.670001226139262
"13617" "Normal approx." "Fisher" 0.0683292975890317
"13618" "Normal approx." "Fisher" 0.988440190167901
"13619" "Normal approx." "Fisher" 0.526679621937675
"13620" "Normal approx." "Fisher" 0.0844101054053989
"13621" "Normal approx." "Fisher" 0.600629415204475
"13622" "Normal approx." "Fisher" 0.971808281702187
"13623" "Normal approx." "Fisher" 0.0539236693447844
"13624" "Normal approx." "Fisher" 0.626913918029374
"13625" "Normal approx." "Fisher" 0.710016108300497
"13626" "Normal approx." "Fisher" 0.532271600387617
"13627" "Normal approx." "Fisher" 0.0147878077541903
"13628" "Normal approx." "Fisher" 0.467973116344538
"13629" "Normal approx." "Fisher" 0.588369696969204
"13630" "Normal approx." "Fisher" 0.376744077476105
"13631" "Normal approx." "Fisher" 0.437642183902487
"13632" "Normal approx." "Fisher" 0.849790139108854
"13633" "Normal approx." "Fisher" 0.0600743703016202
"13634" "Normal approx." "Fisher" 0.283506130449022
"13635" "Normal approx." "Fisher" 0.998675279663374
"13636" "Normal approx." "Fisher" 0.291805305426205
"13637" "Normal approx." "Fisher" 0.932370966519415
"13638" "Normal approx." "Fisher" 0.395430672442904
"13639" "Normal approx." "Fisher" 0.243950913952351
"13640" "Normal approx." "Fisher" 0.212917881733244
"13641" "Normal approx." "Fisher" 0.604132028184136
"13642" "Normal approx." "Fisher" 0.930105993091884
"13643" "Normal approx." "Fisher" 0.910226238336917
"13644" "Normal approx." "Fisher" 0.498048338970285
"13645" "Normal approx." "Fisher" 0.696361615518006
"13646" "Normal approx." "Fisher" 0.315741889299187
"13647" "Normal approx." "Fisher" 0.666656758704771
"13648" "Normal approx." "Fisher" 0.426154356829217
"13649" "Normal approx." "Fisher" 0.619048202634289
"13650" "Normal approx." "Fisher" 0.0393743744084645
"13651" "Normal approx." "Fisher" 0.870849972193169
"13652" "Normal approx." "Fisher" 0.851578558575477
"13653" "Normal approx." "Fisher" 0.265804839837561
"13654" "Normal approx." "Fisher" 0.140807354541958
"13655" "Normal approx." "Fisher" 0.171913230100155
"13656" "Normal approx." "Fisher" 0.0546658605339587
"13657" "Normal approx." "Fisher" 0.31945541093545
"13658" "Normal approx." "Fisher" 0.553555714079648
"13659" "Normal approx." "Fisher" 0.174719872830835
"13660" "Normal approx." "Fisher" 0.348574173304432
"13661" "Normal approx." "Fisher" 0.964811145815413
"13662" "Normal approx." "Fisher" 0.460795049757338
"13663" "Normal approx." "Fisher" 0.642554830417084
"13664" "Normal approx." "Fisher" 0.570342403137218
"13665" "Normal approx." "Fisher" 0.571070781315548
"13666" "Normal approx." "Fisher" 0.281570164332885
"13667" "Normal approx." "Fisher" 0.27344311623383
"13668" "Normal approx." "Fisher" 0.768542322943478
"13669" "Normal approx." "Fisher" 0.670236375439728
"13670" "Normal approx." "Fisher" 0.880527192672261
"13671" "Normal approx." "Fisher" 0.667959371565844
"13672" "Normal approx." "Fisher" 0.456167487570877
"13673" "Normal approx." "Fisher" 0.787598107297927
"13674" "Normal approx." "Fisher" 0.730045429093869
"13675" "Normal approx." "Fisher" 0.647358261138329
"13676" "Normal approx." "Fisher" 0.72849125098459
"13677" "Normal approx." "Fisher" 0.870967821949278
"13678" "Normal approx." "Fisher" 0.484680552460792
"13679" "Normal approx." "Fisher" 0.626049292966005
"13680" "Normal approx." "Fisher" 0.253056875419214
"13681" "Normal approx." "Fisher" 0.677460749813808
"13682" "Normal approx." "Fisher" 0.645586405887312
"13683" "Normal approx." "Fisher" 0.554346919651016
"13684" "Normal approx." "Fisher" 0.211796331614911
"13685" "Normal approx." "Fisher" 0.702883800051517
"13686" "Normal approx." "Fisher" 0.650811292016778
"13687" "Normal approx." "Fisher" 0.21573898644008
"13688" "Normal approx." "Fisher" 0.730714158056594
"13689" "Normal approx." "Fisher" 0.781690504979424
"13690" "Normal approx." "Fisher" 0.378364719875898
"13691" "Normal approx." "Fisher" 0.915930994584957
"13692" "Normal approx." "Fisher" 0.932993380669251
"13693" "Normal approx." "Fisher" 0.882746909050102
"13694" "Normal approx." "Fisher" 0.638726109630892
"13695" "Normal approx." "Fisher" 0.24612982939496
"13696" "Normal approx." "Fisher" 0.216010516535647
"13697" "Normal approx." "Fisher" 0.222979125483817
"13698" "Normal approx." "Fisher" 0.761445378252749
"13699" "Normal approx." "Fisher" 0.0654575875717187
"13700" "Normal approx." "Fisher" 0.64258995108832
"13701" "Normal approx." "Fisher" 0.883136778499135
"13702" "Normal approx." "Fisher" 0.606534366452157
"13703" "Normal approx." "Fisher" 0.595403116525053
"13704" "Normal approx." "Fisher" 0.0690630044345073
"13705" "Normal approx." "Fisher" 0.546705641218094
"13706" "Normal approx." "Fisher" 0.268714762299185
"13707" "Normal approx." "Fisher" 0.444375238850829
"13708" "Normal approx." "Fisher" 0.911413204291651
"13709" "Normal approx." "Fisher" 0.419316080735477
"13710" "Normal approx." "Fisher" 0.343798094747835
"13711" "Normal approx." "Fisher" 0.71305846252049
"13712" "Normal approx." "Fisher" 0.718991984828105
"13713" "Normal approx." "Fisher" 0.299438503115161
"13714" "Normal approx." "Fisher" 0.0466864237662201
"13715" "Normal approx." "Fisher" 0.991802524599908
"13716" "Normal approx." "Fisher" 0.74722798947088
"13717" "Normal approx." "Fisher" 0.773588501262669
"13718" "Normal approx." "Fisher" 0.0501248198992763
"13719" "Normal approx." "Fisher" 0.657671829036057
"13720" "Normal approx." "Fisher" 0.563889880605603
"13721" "Normal approx." "Fisher" 0.196972755796454
"13722" "Normal approx." "Fisher" 0.133623116442306
"13723" "Normal approx." "Fisher" 0.978199650781577
"13724" "Normal approx." "Fisher" 0.400076221269306
"13725" "Normal approx." "Fisher" 0.539826772959348
"13726" "Normal approx." "Fisher" 0.399608093474208
"13727" "Normal approx." "Fisher" 0.600076856093721
"13728" "Normal approx." "Fisher" 0.641279844969426
"13729" "Normal approx." "Fisher" 0.277183746534484
"13730" "Normal approx." "Fisher" 0.693000373562706
"13731" "Normal approx." "Fisher" 0.476485438637059
"13732" "Normal approx." "Fisher" 0.710172667208162
"13733" "Normal approx." "Fisher" 0.958681767118621
"13734" "Normal approx." "Fisher" 0.155121914164206
"13735" "Normal approx." "Fisher" 0.81699941334515
"13736" "Normal approx." "Fisher" 0.556882666193238
"13737" "Normal approx." "Fisher" 0.944832424774425
"13738" "Normal approx." "Fisher" 0.849232511434401
"13739" "Normal approx." "Fisher" 0.919811574494964
"13740" "Normal approx." "Fisher" 0.69802555588573
"13741" "Normal approx." "Fisher" 0.513260106506785
"13742" "Normal approx." "Fisher" 0.354708167651076
"13743" "Normal approx." "Fisher" 0.271703512362034
"13744" "Normal approx." "Fisher" 0.967750440048754
"13745" "Normal approx." "Fisher" 0.470979222516076
"13746" "Normal approx." "Fisher" 0.597477130563596
"13747" "Normal approx." "Fisher" 0.695053519003736
"13748" "Normal approx." "Fisher" 0.412645824296341
"13749" "Normal approx." "Fisher" 0.722672615301997
"13750" "Normal approx." "Fisher" 0.407761710030472
"13751" "Normal approx." "Fisher" 0.333331636039448
"13752" "Normal approx." "Fisher" 0.132919085244346
"13753" "Normal approx." "Fisher" 0.814237630838414
"13754" "Normal approx." "Fisher" 0.134016321226737
"13755" "Normal approx." "Fisher" 0.778423671345092
"13756" "Normal approx." "Fisher" 0.60600996607887
"13757" "Normal approx." "Fisher" 0.0204808703988002
"13758" "Normal approx." "Fisher" 0.176409920365805
"13759" "Normal approx." "Fisher" 0.67024236917454
"13760" "Normal approx." "Fisher" 0.342998120286295
"13761" "Normal approx." "Fisher" 0.313300375899474
"13762" "Normal approx." "Fisher" 0.393120446253157
"13763" "Normal approx." "Fisher" 0.0962722960137035
"13764" "Normal approx." "Fisher" 0.180360425674367
"13765" "Normal approx." "Fisher" 0.449545770411754
"13766" "Normal approx." "Fisher" 0.783141823405276
"13767" "Normal approx." "Fisher" 0.925750450037233
"13768" "Normal approx." "Fisher" 0.663001287910763
"13769" "Normal approx." "Fisher" 0.0694757233147494
"13770" "Normal approx." "Fisher" 0.456169052206762
"13771" "Normal approx." "Fisher" 0.738303789956636
"13772" "Normal approx." "Fisher" 0.913627810920965
"13773" "Normal approx." "Fisher" 0.964011595050418
"13774" "Normal approx." "Fisher" 0.537425787882068
"13775" "Normal approx." "Fisher" 0.446921064689933
"13776" "Normal approx." "Fisher" 0.959901872182648
"13777" "Normal approx." "Fisher" 0.986925321257516
"13778" "Normal approx." "Fisher" 0.873097220650562
"13779" "Normal approx." "Fisher" 0.659812994739566
"13780" "Normal approx." "Fisher" 0.576660184038583
"13781" "Normal approx." "Fisher" 0.785427936149969
"13782" "Normal approx." "Fisher" 0.584518055655046
"13783" "Normal approx." "Fisher" 0.998021005954222
"13784" "Normal approx." "Fisher" 0.931410520065678
"13785" "Normal approx." "Fisher" 0.688797704517853
"13786" "Normal approx." "Fisher" 0.245361115397954
"13787" "Normal approx." "Fisher" 0.806643008425116
"13788" "Normal approx." "Fisher" 0.090891469301168
"13789" "Normal approx." "Fisher" 0.810287240806406
"13790" "Normal approx." "Fisher" 0.956117958403719
"13791" "Normal approx." "Fisher" 0.621131134312672
"13792" "Normal approx." "Fisher" 0.713373427157933
"13793" "Normal approx." "Fisher" 0.849241007766156
"13794" "Normal approx." "Fisher" 0.172780384302909
"13795" "Normal approx." "Fisher" 0.483254425042953
"13796" "Normal approx." "Fisher" 0.925357762576086
"13797" "Normal approx." "Fisher" 0.988242389984057
"13798" "Normal approx." "Fisher" 0.248826146348158
"13799" "Normal approx." "Fisher" 0.702325944357849
"13800" "Normal approx." "Fisher" 0.214430552465704
"13801" "Normal approx." "Fisher" 0.464901219845182
"13802" "Normal approx." "Fisher" 0.592860005410828
"13803" "Normal approx." "Fisher" 0.59386145165942
"13804" "Normal approx." "Fisher" 0.273906750618742
"13805" "Normal approx." "Fisher" 0.100761080971543
"13806" "Normal approx." "Fisher" 0.703907361333724
"13807" "Normal approx." "Fisher" 0.939422437663735
"13808" "Normal approx." "Fisher" 0.935219783058744
"13809" "Normal approx." "Fisher" 0.669340239159591
"13810" "Normal approx." "Fisher" 0.264988961409463
"13811" "Normal approx." "Fisher" 0.127646834510534
"13812" "Normal approx." "Fisher" 0.298287657986749
"13813" "Normal approx." "Fisher" 0.130525469124557
"13814" "Normal approx." "Fisher" 0.162178860785507
"13815" "Normal approx." "Fisher" 0.806567459524314
"13816" "Normal approx." "Fisher" 0.458553823885124
"13817" "Normal approx." "Fisher" 0.672171353948871
"13818" "Normal approx." "Fisher" 0.970217197084824
"13819" "Normal approx." "Fisher" 0.797531547697706
"13820" "Normal approx." "Fisher" 0.683795778052308
"13821" "Normal approx." "Fisher" 0.620699351910605
"13822" "Normal approx." "Fisher" 0.674388089727116
"13823" "Normal approx." "Fisher" 0.710363335827042
"13824" "Normal approx." "Fisher" 0.924760737262765
"13825" "Normal approx." "Fisher" 0.780681376538114
"13826" "Normal approx." "Fisher" 0.513847602765545
"13827" "Normal approx." "Fisher" 0.512366742358173
"13828" "Normal approx." "Fisher" 0.00486733108019299
"13829" "Normal approx." "Fisher" 0.136681052385204
"13830" "Normal approx." "Fisher" 0.592227875395234
"13831" "Normal approx." "Fisher" 0.454867267122936
"13832" "Normal approx." "Fisher" 0.343170942122575
"13833" "Normal approx." "Fisher" 0.473844295706405
"13834" "Normal approx." "Fisher" 0.20559749404852
"13835" "Normal approx." "Fisher" 0.0599208437362393
"13836" "Normal approx." "Fisher" 0.822113143651919
"13837" "Normal approx." "Fisher" 0.576949900595387
"13838" "Normal approx." "Fisher" 0.926311530275473
"13839" "Normal approx." "Fisher" 0.0455813108648284
"13840" "Normal approx." "Fisher" 0.939332863615936
"13841" "Normal approx." "Fisher" 0.392187035746463
"13842" "Normal approx." "Fisher" 0.443977342426811
"13843" "Normal approx." "Fisher" 0.347740222663212
"13844" "Normal approx." "Fisher" 0.901499813987988
"13845" "Normal approx." "Fisher" 0.303690463524817
"13846" "Normal approx." "Fisher" 0.0744899695104395
"13847" "Normal approx." "Fisher" 0.670912486594035
"13848" "Normal approx." "Fisher" 0.407518450807665
"13849" "Normal approx." "Fisher" 0.724787542039875
"13850" "Normal approx." "Fisher" 0.840216323142482
"13851" "Normal approx." "Fisher" 0.31223477829205
"13852" "Normal approx." "Fisher" 0.698061530746771
"13853" "Normal approx." "Fisher" 0.77856465136984
"13854" "Normal approx." "Fisher" 0.9355955315101
"13855" "Normal approx." "Fisher" 0.335347918086558
"13856" "Normal approx." "Fisher" 0.781094976255784
"13857" "Normal approx." "Fisher" 0.681813678123443
"13858" "Normal approx." "Fisher" 0.837684205849711
"13859" "Normal approx." "Fisher" 0.240110513276506
"13860" "Normal approx." "Fisher" 0.287415495107734
"13861" "Normal approx." "Fisher" 0.199255651416788
"13862" "Normal approx." "Fisher" 0.56197084008683
"13863" "Normal approx." "Fisher" 0.597204121988336
"13864" "Normal approx." "Fisher" 0.79583414970668
"13865" "Normal approx." "Fisher" 0.772915324807406
"13866" "Normal approx." "Fisher" 0.478119041620823
"13867" "Normal approx." "Fisher" 0.598617728608461
"13868" "Normal approx." "Fisher" 0.4048897291038
"13869" "Normal approx." "Fisher" 0.857975035447647
"13870" "Normal approx." "Fisher" 0.475727955744246
"13871" "Normal approx." "Fisher" 0.443208795666624
"13872" "Normal approx." "Fisher" 0.894672176628288
"13873" "Normal approx." "Fisher" 0.902249273157926
"13874" "Normal approx." "Fisher" 0.186074772167398
"13875" "Normal approx." "Fisher" 0.862860067541004
"13876" "Normal approx." "Fisher" 0.536775857762709
"13877" "Normal approx." "Fisher" 0.640399619708441
"13878" "Normal approx." "Fisher" 0.795279318721763
"13879" "Normal approx." "Fisher" 0.239283105798391
"13880" "Normal approx." "Fisher" 0.385890920139237
"13881" "Normal approx." "Fisher" 0.0892384019441437
"13882" "Normal approx." "Fisher" 0.280961993319479
"13883" "Normal approx." "Fisher" 0.00961357962170362
"13884" "Normal approx." "Fisher" 0.828210833869507
"13885" "Normal approx." "Fisher" 0.9324269306398
"13886" "Normal approx." "Fisher" 0.512372736440506
"13887" "Normal approx." "Fisher" 0.531836070414283
"13888" "Normal approx." "Fisher" 0.602409641162471
"13889" "Normal approx." "Fisher" 0.177938057174448
"13890" "Normal approx." "Fisher" 0.456234504303277
"13891" "Normal approx." "Fisher" 0.330814075099908
"13892" "Normal approx." "Fisher" 0.909251959276796
"13893" "Normal approx." "Fisher" 0.478537678665429
"13894" "Normal approx." "Fisher" 0.940104808431474
"13895" "Normal approx." "Fisher" 0.22840117060666
"13896" "Normal approx." "Fisher" 0.743785142151453
"13897" "Normal approx." "Fisher" 0.291121347153519
"13898" "Normal approx." "Fisher" 0.612465820063818
"13899" "Normal approx." "Fisher" 0.587186794030822
"13900" "Normal approx." "Fisher" 0.300492652517617
"13901" "Normal approx." "Fisher" 0.0956697529863357
"13902" "Normal approx." "Fisher" 0.837271423808778
"13903" "Normal approx." "Fisher" 0.265226485014994
"13904" "Normal approx." "Fisher" 0.51355747627767
"13905" "Normal approx." "Fisher" 0.945475708299572
"13906" "Normal approx." "Fisher" 0.893977033647844
"13907" "Normal approx." "Fisher" 0.538625164019044
"13908" "Normal approx." "Fisher" 0.965038300994085
"13909" "Normal approx." "Fisher" 0.250877372101033
"13910" "Normal approx." "Fisher" 0.115548383742039
"13911" "Normal approx." "Fisher" 0.115691885997998
"13912" "Normal approx." "Fisher" 0.327211931709299
"13913" "Normal approx." "Fisher" 0.84732258021202
"13914" "Normal approx." "Fisher" 0.85816188211642
"13915" "Normal approx." "Fisher" 0.374794085902842
"13916" "Normal approx." "Fisher" 0.255804329680588
"13917" "Normal approx." "Fisher" 0.446733258394719
"13918" "Normal approx." "Fisher" 0.381126507245397
"13919" "Normal approx." "Fisher" 0.122182544351585
"13920" "Normal approx." "Fisher" 0.372431326304807
"13921" "Normal approx." "Fisher" 0.483961361091992
"13922" "Normal approx." "Fisher" 0.0394722684844018
"13923" "Normal approx." "Fisher" 0.966363160151892
"13924" "Normal approx." "Fisher" 0.780316191258923
"13925" "Normal approx." "Fisher" 0.00308200623690236
"13926" "Normal approx." "Fisher" 0.704182643106837
"13927" "Normal approx." "Fisher" 0.858516228418062
"13928" "Normal approx." "Fisher" 0.997963615250487
"13929" "Normal approx." "Fisher" 0.912636474762709
"13930" "Normal approx." "Fisher" 0.499212981300305
"13931" "Normal approx." "Fisher" 0.409925290079213
"13932" "Normal approx." "Fisher" 0.713522507026774
"13933" "Normal approx." "Fisher" 0.501746015636961
"13934" "Normal approx." "Fisher" 0.687044148112836
"13935" "Normal approx." "Fisher" 0.652802312964011
"13936" "Normal approx." "Fisher" 0.56409999523146
"13937" "Normal approx." "Fisher" 0.278942062182779
"13938" "Normal approx." "Fisher" 0.650287350513269
"13939" "Normal approx." "Fisher" 0.251973648373525
"13940" "Normal approx." "Fisher" 0.0440075904340762
"13941" "Normal approx." "Fisher" 0.967819821644003
"13942" "Normal approx." "Fisher" 0.285410442614392
"13943" "Normal approx." "Fisher" 0.626129298571942
"13944" "Normal approx." "Fisher" 0.884869908297305
"13945" "Normal approx." "Fisher" 0.406557941228829
"13946" "Normal approx." "Fisher" 0.215787602571716
"13947" "Normal approx." "Fisher" 0.693278877338009
"13948" "Normal approx." "Fisher" 0.135842917124502
"13949" "Normal approx." "Fisher" 0.176775791653402
"13950" "Normal approx." "Fisher" 0.917412091685968
"13951" "Normal approx." "Fisher" 0.366956803212347
"13952" "Normal approx." "Fisher" 0.602065555472074
"13953" "Normal approx." "Fisher" 0.181687535564824
"13954" "Normal approx." "Fisher" 0.610003395223216
"13955" "Normal approx." "Fisher" 0.492582358434088
"13956" "Normal approx." "Fisher" 0.23661531579541
"13957" "Normal approx." "Fisher" 0.0405137001255251
"13958" "Normal approx." "Fisher" 0.229133310089361
"13959" "Normal approx." "Fisher" 0.392189861050055
"13960" "Normal approx." "Fisher" 0.741710165481794
"13961" "Normal approx." "Fisher" 0.755086567762327
"13962" "Normal approx." "Fisher" 0.560181419540301
"13963" "Normal approx." "Fisher" 0.271429814690003
"13964" "Normal approx." "Fisher" 0.268011751265533
"13965" "Normal approx." "Fisher" 0.372505293511002
"13966" "Normal approx." "Fisher" 0.998893507216463
"13967" "Normal approx." "Fisher" 0.216486126012535
"13968" "Normal approx." "Fisher" 0.311367972510797
"13969" "Normal approx." "Fisher" 0.646824720620935
"13970" "Normal approx." "Fisher" 0.935649590300909
"13971" "Normal approx." "Fisher" 0.909697286704785
"13972" "Normal approx." "Fisher" 0.679087781578431
"13973" "Normal approx." "Fisher" 0.98036585675264
"13974" "Normal approx." "Fisher" 0.78943581839844
"13975" "Normal approx." "Fisher" 0.535410302789708
"13976" "Normal approx." "Fisher" 0.421875031158651
"13977" "Normal approx." "Fisher" 0.110937951954198
"13978" "Normal approx." "Fisher" 0.144401427781745
"13979" "Normal approx." "Fisher" 0.20089768755435
"13980" "Normal approx." "Fisher" 0.669565568813486
"13981" "Normal approx." "Fisher" 0.65022360287252
"13982" "Normal approx." "Fisher" 0.361414974426711
"13983" "Normal approx." "Fisher" 0.358343377332101
"13984" "Normal approx." "Fisher" 0.00990371381592148
"13985" "Normal approx." "Fisher" 0.846206842246336
"13986" "Normal approx." "Fisher" 0.644026822259187
"13987" "Normal approx." "Fisher" 0.63829465597714
"13988" "Normal approx." "Fisher" 0.103495301746542
"13989" "Normal approx." "Fisher" 0.815889858612521
"13990" "Normal approx." "Fisher" 0.462119449238596
"13991" "Normal approx." "Fisher" 0.754699036312008
"13992" "Normal approx." "Fisher" 0.742996293172664
"13993" "Normal approx." "Fisher" 0.238468508615439
"13994" "Normal approx." "Fisher" 0.639760810548048
"13995" "Normal approx." "Fisher" 0.0343946606679804
"13996" "Normal approx." "Fisher" 0.687998801759517
"13997" "Normal approx." "Fisher" 0.669968218903931
"13998" "Normal approx." "Fisher" 0.999555945922894
"13999" "Normal approx." "Fisher" 0.334659055989277
"14000" "Normal approx." "Fisher" 0.651213268288996
"14001" "Normal approx." "Lin" 0.580749535121219
"14002" "Normal approx." "Lin" 0.253190625577783
"14003" "Normal approx." "Lin" 0.725119352617643
"14004" "Normal approx." "Lin" 0.296573772569083
"14005" "Normal approx." "Lin" 0.463012768889349
"14006" "Normal approx." "Lin" 0.584717092217184
"14007" "Normal approx." "Lin" 0.534979904605466
"14008" "Normal approx." "Lin" 0.974319541657463
"14009" "Normal approx." "Lin" 0.808332388570717
"14010" "Normal approx." "Lin" 0.223045101788634
"14011" "Normal approx." "Lin" 0.341445340584166
"14012" "Normal approx." "Lin" 0.947571435776893
"14013" "Normal approx." "Lin" 0.115643608569923
"14014" "Normal approx." "Lin" 0.952509874334839
"14015" "Normal approx." "Lin" 0.0168146619882177
"14016" "Normal approx." "Lin" 0.524402929999599
"14017" "Normal approx." "Lin" 0.954829140037845
"14018" "Normal approx." "Lin" 0.543600926088213
"14019" "Normal approx." "Lin" 0.960807671071657
"14020" "Normal approx." "Lin" 0.731157647413608
"14021" "Normal approx." "Lin" 0.950229712545915
"14022" "Normal approx." "Lin" 0.9487685188582
"14023" "Normal approx." "Lin" 0.208352011601801
"14024" "Normal approx." "Lin" 0.711522366601376
"14025" "Normal approx." "Lin" 0.0670843941708359
"14026" "Normal approx." "Lin" 0.979213169926716
"14027" "Normal approx." "Lin" 0.859251296221657
"14028" "Normal approx." "Lin" 0.110696676293093
"14029" "Normal approx." "Lin" 0.828334679075124
"14030" "Normal approx." "Lin" 0.534972393433742
"14031" "Normal approx." "Lin" 0.64790977256769
"14032" "Normal approx." "Lin" 0.760348485100716
"14033" "Normal approx." "Lin" 0.460825534338271
"14034" "Normal approx." "Lin" 0.204997554894513
"14035" "Normal approx." "Lin" 0.052965946861526
"14036" "Normal approx." "Lin" 0.0752076181192263
"14037" "Normal approx." "Lin" 0.858273518665194
"14038" "Normal approx." "Lin" 0.763551659937582
"14039" "Normal approx." "Lin" 0.00100725017846259
"14040" "Normal approx." "Lin" 0.894631713326859
"14041" "Normal approx." "Lin" 0.364659797881871
"14042" "Normal approx." "Lin" 0.44077513081284
"14043" "Normal approx." "Lin" 0.522251225030714
"14044" "Normal approx." "Lin" 0.769840643542403
"14045" "Normal approx." "Lin" 0.484297695134901
"14046" "Normal approx." "Lin" 0.871786922240782
"14047" "Normal approx." "Lin" 0.782160054195375
"14048" "Normal approx." "Lin" 0.272534477465544
"14049" "Normal approx." "Lin" 0.863706930663579
"14050" "Normal approx." "Lin" 0.728073352737645
"14051" "Normal approx." "Lin" 0.604396819922243
"14052" "Normal approx." "Lin" 0.69746450815348
"14053" "Normal approx." "Lin" 0.540141195903328
"14054" "Normal approx." "Lin" 0.556274358970886
"14055" "Normal approx." "Lin" 0.927513471268555
"14056" "Normal approx." "Lin" 0.813206213207379
"14057" "Normal approx." "Lin" 0.45712578361551
"14058" "Normal approx." "Lin" 0.763096706677608
"14059" "Normal approx." "Lin" 0.386430374172588
"14060" "Normal approx." "Lin" 0.743295890692203
"14061" "Normal approx." "Lin" 0.659726062819193
"14062" "Normal approx." "Lin" 0.724867240878027
"14063" "Normal approx." "Lin" 0.230049328342995
"14064" "Normal approx." "Lin" 0.546762155023185
"14065" "Normal approx." "Lin" 0.745071417630932
"14066" "Normal approx." "Lin" 0.621375705539158
"14067" "Normal approx." "Lin" 0.956690773994868
"14068" "Normal approx." "Lin" 0.600698829778629
"14069" "Normal approx." "Lin" 0.0958612531478318
"14070" "Normal approx." "Lin" 0.630144367874088
"14071" "Normal approx." "Lin" 0.841772213269026
"14072" "Normal approx." "Lin" 0.698126496070765
"14073" "Normal approx." "Lin" 0.595457310204853
"14074" "Normal approx." "Lin" 0.278298318171162
"14075" "Normal approx." "Lin" 0.13366272582371
"14076" "Normal approx." "Lin" 0.746879771806087
"14077" "Normal approx." "Lin" 0.620191816450768
"14078" "Normal approx." "Lin" 0.336215156070971
"14079" "Normal approx." "Lin" 0.253471306407949
"14080" "Normal approx." "Lin" 0.0927339827424216
"14081" "Normal approx." "Lin" 0.291729638014854
"14082" "Normal approx." "Lin" 0.432848508014836
"14083" "Normal approx." "Lin" 0.148611304490428
"14084" "Normal approx." "Lin" 0.771327748331745
"14085" "Normal approx." "Lin" 0.332275572817042
"14086" "Normal approx." "Lin" 0.453653161885449
"14087" "Normal approx." "Lin" 0.954745180668628
"14088" "Normal approx." "Lin" 0.740905688635273
"14089" "Normal approx." "Lin" 0.105686994634089
"14090" "Normal approx." "Lin" 0.601821300922297
"14091" "Normal approx." "Lin" 0.0360620132964675
"14092" "Normal approx." "Lin" 0.8226361326878
"14093" "Normal approx." "Lin" 0.790018367211112
"14094" "Normal approx." "Lin" 0.834632831220796
"14095" "Normal approx." "Lin" 0.414900623193256
"14096" "Normal approx." "Lin" 0.0763684486068148
"14097" "Normal approx." "Lin" 0.212465806493056
"14098" "Normal approx." "Lin" 0.487569795450935
"14099" "Normal approx." "Lin" 0.737006572376117
"14100" "Normal approx." "Lin" 0.592303538137249
"14101" "Normal approx." "Lin" 0.137036554273611
"14102" "Normal approx." "Lin" 0.117312360453887
"14103" "Normal approx." "Lin" 0.157222063777829
"14104" "Normal approx." "Lin" 0.482651612550588
"14105" "Normal approx." "Lin" 0.445447351204545
"14106" "Normal approx." "Lin" 0.820152986649655
"14107" "Normal approx." "Lin" 0.796475151327531
"14108" "Normal approx." "Lin" 0.755298319477936
"14109" "Normal approx." "Lin" 0.199215470522093
"14110" "Normal approx." "Lin" 0.60540235308412
"14111" "Normal approx." "Lin" 0.762296556748995
"14112" "Normal approx." "Lin" 0.150553796202751
"14113" "Normal approx." "Lin" 0.980157854489577
"14114" "Normal approx." "Lin" 0.507675279382459
"14115" "Normal approx." "Lin" 0.112050389448056
"14116" "Normal approx." "Lin" 0.687026605420625
"14117" "Normal approx." "Lin" 0.150824901985914
"14118" "Normal approx." "Lin" 0.553284309586842
"14119" "Normal approx." "Lin" 0.939685142296407
"14120" "Normal approx." "Lin" 0.755611192342924
"14121" "Normal approx." "Lin" 0.265613280006212
"14122" "Normal approx." "Lin" 0.420272578076505
"14123" "Normal approx." "Lin" 0.0246840628957872
"14124" "Normal approx." "Lin" 0.876701617105424
"14125" "Normal approx." "Lin" 0.965721565067933
"14126" "Normal approx." "Lin" 0.975996402046359
"14127" "Normal approx." "Lin" 0.479853369316757
"14128" "Normal approx." "Lin" 0.425550914768502
"14129" "Normal approx." "Lin" 0.909309332660354
"14130" "Normal approx." "Lin" 0.132010969907099
"14131" "Normal approx." "Lin" 0.220726845901302
"14132" "Normal approx." "Lin" 0.274694294498586
"14133" "Normal approx." "Lin" 0.555153891991475
"14134" "Normal approx." "Lin" 0.620417009950329
"14135" "Normal approx." "Lin" 0.80578257455086
"14136" "Normal approx." "Lin" 0.497435522961435
"14137" "Normal approx." "Lin" 0.132249290367129
"14138" "Normal approx." "Lin" 0.213018212190287
"14139" "Normal approx." "Lin" 0.435380174069036
"14140" "Normal approx." "Lin" 0.472383000642374
"14141" "Normal approx." "Lin" 0.634443948397083
"14142" "Normal approx." "Lin" 0.68034162512437
"14143" "Normal approx." "Lin" 0.604169774537698
"14144" "Normal approx." "Lin" 0.627417411659331
"14145" "Normal approx." "Lin" 0.16738585851412
"14146" "Normal approx." "Lin" 0.342506010081736
"14147" "Normal approx." "Lin" 0.343434250816279
"14148" "Normal approx." "Lin" 0.532091914719835
"14149" "Normal approx." "Lin" 0.220643493967857
"14150" "Normal approx." "Lin" 0.210179194431421
"14151" "Normal approx." "Lin" 0.179559498113705
"14152" "Normal approx." "Lin" 0.112334323481923
"14153" "Normal approx." "Lin" 0.120024082791664
"14154" "Normal approx." "Lin" 0.750393943814622
"14155" "Normal approx." "Lin" 0.0536784089471602
"14156" "Normal approx." "Lin" 0.562566908215291
"14157" "Normal approx." "Lin" 0.434769230195467
"14158" "Normal approx." "Lin" 0.377344185777428
"14159" "Normal approx." "Lin" 0.35708832657591
"14160" "Normal approx." "Lin" 0.949225248494491
"14161" "Normal approx." "Lin" 0.992999873141799
"14162" "Normal approx." "Lin" 0.822214361425493
"14163" "Normal approx." "Lin" 0.247343272167023
"14164" "Normal approx." "Lin" 0.998903435071826
"14165" "Normal approx." "Lin" 0.929231954576809
"14166" "Normal approx." "Lin" 0.538378059208346
"14167" "Normal approx." "Lin" 0.788936489401496
"14168" "Normal approx." "Lin" 0.833556367804459
"14169" "Normal approx." "Lin" 0.211312987998954
"14170" "Normal approx." "Lin" 0.370498697884865
"14171" "Normal approx." "Lin" 0.830691135790339
"14172" "Normal approx." "Lin" 0.818119936600131
"14173" "Normal approx." "Lin" 0.94492518909597
"14174" "Normal approx." "Lin" 0.982419584162859
"14175" "Normal approx." "Lin" 0.789586713330298
"14176" "Normal approx." "Lin" 0.213520691032722
"14177" "Normal approx." "Lin" 0.638836144740606
"14178" "Normal approx." "Lin" 0.288964978645774
"14179" "Normal approx." "Lin" 0.662974484120761
"14180" "Normal approx." "Lin" 0.471721539879911
"14181" "Normal approx." "Lin" 0.0549349974659987
"14182" "Normal approx." "Lin" 0.896528316439184
"14183" "Normal approx." "Lin" 0.379384077968262
"14184" "Normal approx." "Lin" 0.729860505893648
"14185" "Normal approx." "Lin" 0.0328132653586926
"14186" "Normal approx." "Lin" 0.236377482837502
"14187" "Normal approx." "Lin" 0.665274044469399
"14188" "Normal approx." "Lin" 0.990351156395462
"14189" "Normal approx." "Lin" 0.160064206982246
"14190" "Normal approx." "Lin" 0.957915455662522
"14191" "Normal approx." "Lin" 0.574492858506218
"14192" "Normal approx." "Lin" 0.545506721601737
"14193" "Normal approx." "Lin" 0.476374804821587
"14194" "Normal approx." "Lin" 0.313445963840814
"14195" "Normal approx." "Lin" 0.667074931409292
"14196" "Normal approx." "Lin" 0.222773071727875
"14197" "Normal approx." "Lin" 0.722381424123413
"14198" "Normal approx." "Lin" 0.930965777549908
"14199" "Normal approx." "Lin" 0.200646724376458
"14200" "Normal approx." "Lin" 0.361537553270457
"14201" "Normal approx." "Lin" 0.474374179510284
"14202" "Normal approx." "Lin" 0.569297378392108
"14203" "Normal approx." "Lin" 0.660156557040775
"14204" "Normal approx." "Lin" 0.757662885483864
"14205" "Normal approx." "Lin" 0.740763088507789
"14206" "Normal approx." "Lin" 0.139497174172167
"14207" "Normal approx." "Lin" 0.662740260082447
"14208" "Normal approx." "Lin" 0.981567631389189
"14209" "Normal approx." "Lin" 0.131258997270375
"14210" "Normal approx." "Lin" 0.769512404288025
"14211" "Normal approx." "Lin" 0.830321663958947
"14212" "Normal approx." "Lin" 0.656083221969237
"14213" "Normal approx." "Lin" 0.50093736462206
"14214" "Normal approx." "Lin" 0.519471397114889
"14215" "Normal approx." "Lin" 0.265443868521681
"14216" "Normal approx." "Lin" 0.769814964136627
"14217" "Normal approx." "Lin" 0.306101707701746
"14218" "Normal approx." "Lin" 0.292832166525394
"14219" "Normal approx." "Lin" 0.759785805014999
"14220" "Normal approx." "Lin" 0.447986796969438
"14221" "Normal approx." "Lin" 0.639757369931708
"14222" "Normal approx." "Lin" 0.613866696274476
"14223" "Normal approx." "Lin" 0.942023862815571
"14224" "Normal approx." "Lin" 0.941348976534953
"14225" "Normal approx." "Lin" 0.378169286395238
"14226" "Normal approx." "Lin" 0.993727982197494
"14227" "Normal approx." "Lin" 0.732543756529334
"14228" "Normal approx." "Lin" 0.828271789316532
"14229" "Normal approx." "Lin" 0.9049927667158
"14230" "Normal approx." "Lin" 0.283623697099359
"14231" "Normal approx." "Lin" 0.815264885694853
"14232" "Normal approx." "Lin" 0.908564541515205
"14233" "Normal approx." "Lin" 0.741445562474538
"14234" "Normal approx." "Lin" 0.196917115305412
"14235" "Normal approx." "Lin" 0.671762932913562
"14236" "Normal approx." "Lin" 0.539309020193186
"14237" "Normal approx." "Lin" 0.801526564461901
"14238" "Normal approx." "Lin" 0.0410567790636256
"14239" "Normal approx." "Lin" 0.887742704824174
"14240" "Normal approx." "Lin" 0.176270361302365
"14241" "Normal approx." "Lin" 0.454219021793729
"14242" "Normal approx." "Lin" 0.395729396213433
"14243" "Normal approx." "Lin" 0.788579743840594
"14244" "Normal approx." "Lin" 0.427229827180698
"14245" "Normal approx." "Lin" 0.793458543787878
"14246" "Normal approx." "Lin" 0.636906341692336
"14247" "Normal approx." "Lin" 0.0966181507101547
"14248" "Normal approx." "Lin" 0.806202799387546
"14249" "Normal approx." "Lin" 0.285249903578951
"14250" "Normal approx." "Lin" 0.975693127016707
"14251" "Normal approx." "Lin" 0.528193052480708
"14252" "Normal approx." "Lin" 0.585161322970757
"14253" "Normal approx." "Lin" 0.183629088024145
"14254" "Normal approx." "Lin" 0.00916149834286606
"14255" "Normal approx." "Lin" 0.0200218539453281
"14256" "Normal approx." "Lin" 0.917110906337702
"14257" "Normal approx." "Lin" 0.981623605363813
"14258" "Normal approx." "Lin" 0.750969420963309
"14259" "Normal approx." "Lin" 0.779369103786468
"14260" "Normal approx." "Lin" 0.642390228918061
"14261" "Normal approx." "Lin" 0.373217001918083
"14262" "Normal approx." "Lin" 0.233193227840685
"14263" "Normal approx." "Lin" 0.930798752902894
"14264" "Normal approx." "Lin" 0.0788008981218695
"14265" "Normal approx." "Lin" 0.627247112299139
"14266" "Normal approx." "Lin" 0.187828139290343
"14267" "Normal approx." "Lin" 0.408917715650937
"14268" "Normal approx." "Lin" 0.868526673517622
"14269" "Normal approx." "Lin" 0.932934305319898
"14270" "Normal approx." "Lin" 0.956395132211316
"14271" "Normal approx." "Lin" 0.742713463107431
"14272" "Normal approx." "Lin" 0.464569251861516
"14273" "Normal approx." "Lin" 0.247929461559559
"14274" "Normal approx." "Lin" 0.566773649985524
"14275" "Normal approx." "Lin" 0.177466253743473
"14276" "Normal approx." "Lin" 0.933727547806404
"14277" "Normal approx." "Lin" 0.497309554446253
"14278" "Normal approx." "Lin" 0.865465201365906
"14279" "Normal approx." "Lin" 0.209284681437416
"14280" "Normal approx." "Lin" 0.853317826353115
"14281" "Normal approx." "Lin" 0.669052405020717
"14282" "Normal approx." "Lin" 0.388636686917873
"14283" "Normal approx." "Lin" 0.570386246547599
"14284" "Normal approx." "Lin" 0.496368236569729
"14285" "Normal approx." "Lin" 0.666930214965461
"14286" "Normal approx." "Lin" 0.0505076010411116
"14287" "Normal approx." "Lin" 0.925125914948452
"14288" "Normal approx." "Lin" 0.228654657775865
"14289" "Normal approx." "Lin" 0.227662017643269
"14290" "Normal approx." "Lin" 0.980200602541904
"14291" "Normal approx." "Lin" 0.966863848621603
"14292" "Normal approx." "Lin" 0.692476635494335
"14293" "Normal approx." "Lin" 0.0873456169631863
"14294" "Normal approx." "Lin" 0.322771381453834
"14295" "Normal approx." "Lin" 0.370041534985921
"14296" "Normal approx." "Lin" 0.46084795569902
"14297" "Normal approx." "Lin" 0.898955413900025
"14298" "Normal approx." "Lin" 0.120755531885264
"14299" "Normal approx." "Lin" 0.252386180320706
"14300" "Normal approx." "Lin" 0.45256657964794
"14301" "Normal approx." "Lin" 0.725146915297561
"14302" "Normal approx." "Lin" 0.818896943184339
"14303" "Normal approx." "Lin" 0.574636599502828
"14304" "Normal approx." "Lin" 0.695538923239525
"14305" "Normal approx." "Lin" 0.792020477375312
"14306" "Normal approx." "Lin" 0.18921002432316
"14307" "Normal approx." "Lin" 0.607513675783228
"14308" "Normal approx." "Lin" 0.0573386411992098
"14309" "Normal approx." "Lin" 0.997977971177666
"14310" "Normal approx." "Lin" 0.313361848216977
"14311" "Normal approx." "Lin" 0.710814064950728
"14312" "Normal approx." "Lin" 0.834918497800503
"14313" "Normal approx." "Lin" 0.693223358121799
"14314" "Normal approx." "Lin" 0.988861840989129
"14315" "Normal approx." "Lin" 0.684826167505379
"14316" "Normal approx." "Lin" 0.967696105630376
"14317" "Normal approx." "Lin" 0.425715029998792
"14318" "Normal approx." "Lin" 0.60367528039387
"14319" "Normal approx." "Lin" 0.156595920244875
"14320" "Normal approx." "Lin" 0.276554528875122
"14321" "Normal approx." "Lin" 0.27684716367336
"14322" "Normal approx." "Lin" 0.661044125724086
"14323" "Normal approx." "Lin" 0.0145594864153586
"14324" "Normal approx." "Lin" 0.671062211221446
"14325" "Normal approx." "Lin" 0.596232982181158
"14326" "Normal approx." "Lin" 0.354814814382184
"14327" "Normal approx." "Lin" 0.82914918290763
"14328" "Normal approx." "Lin" 0.874404116586666
"14329" "Normal approx." "Lin" 0.522990959339059
"14330" "Normal approx." "Lin" 0.829190863863394
"14331" "Normal approx." "Lin" 0.593895756793021
"14332" "Normal approx." "Lin" 0.364622287588107
"14333" "Normal approx." "Lin" 0.793843618574076
"14334" "Normal approx." "Lin" 0.618729103111646
"14335" "Normal approx." "Lin" 0.144048608181127
"14336" "Normal approx." "Lin" 0.989249972478614
"14337" "Normal approx." "Lin" 0.517545262034261
"14338" "Normal approx." "Lin" 0.12839336486475
"14339" "Normal approx." "Lin" 0.346179310273856
"14340" "Normal approx." "Lin" 0.465886849900179
"14341" "Normal approx." "Lin" 0.988314878181822
"14342" "Normal approx." "Lin" 0.659731496314606
"14343" "Normal approx." "Lin" 0.321166812935561
"14344" "Normal approx." "Lin" 0.559056816506301
"14345" "Normal approx." "Lin" 0.676039841724972
"14346" "Normal approx." "Lin" 0.93000883124555
"14347" "Normal approx." "Lin" 0.756947640218299
"14348" "Normal approx." "Lin" 0.834325130089497
"14349" "Normal approx." "Lin" 0.978053446583573
"14350" "Normal approx." "Lin" 0.449755244078696
"14351" "Normal approx." "Lin" 0.656460225288895
"14352" "Normal approx." "Lin" 0.813946728374656
"14353" "Normal approx." "Lin" 0.772698581528485
"14354" "Normal approx." "Lin" 0.737257712407827
"14355" "Normal approx." "Lin" 0.579027558625324
"14356" "Normal approx." "Lin" 0.197480151851753
"14357" "Normal approx." "Lin" 0.0321800244270005
"14358" "Normal approx." "Lin" 0.403729746402777
"14359" "Normal approx." "Lin" 0.759497111255413
"14360" "Normal approx." "Lin" 0.495802360862436
"14361" "Normal approx." "Lin" 0.479821495747115
"14362" "Normal approx." "Lin" 0.43781159960674
"14363" "Normal approx." "Lin" 0.0152725448944877
"14364" "Normal approx." "Lin" 0.581237880949178
"14365" "Normal approx." "Lin" 0.541771032512024
"14366" "Normal approx." "Lin" 0.258753121241763
"14367" "Normal approx." "Lin" 0.36424535295026
"14368" "Normal approx." "Lin" 0.606816911039889
"14369" "Normal approx." "Lin" 0.793248283365863
"14370" "Normal approx." "Lin" 0.879734633921227
"14371" "Normal approx." "Lin" 0.156536699944312
"14372" "Normal approx." "Lin" 0.335176010859777
"14373" "Normal approx." "Lin" 0.780872461308151
"14374" "Normal approx." "Lin" 0.105498126742157
"14375" "Normal approx." "Lin" 0.759785766692477
"14376" "Normal approx." "Lin" 0.800457027316309
"14377" "Normal approx." "Lin" 0.115495302323819
"14378" "Normal approx." "Lin" 0.338382758937811
"14379" "Normal approx." "Lin" 0.620566028991191
"14380" "Normal approx." "Lin" 0.837462390667317
"14381" "Normal approx." "Lin" 0.0805659546707647
"14382" "Normal approx." "Lin" 0.893069613046592
"14383" "Normal approx." "Lin" 0.0917828126562943
"14384" "Normal approx." "Lin" 0.755136533494921
"14385" "Normal approx." "Lin" 0.418739133543682
"14386" "Normal approx." "Lin" 0.916646606188293
"14387" "Normal approx." "Lin" 0.927155592711346
"14388" "Normal approx." "Lin" 0.367200507244395
"14389" "Normal approx." "Lin" 0.17808225410822
"14390" "Normal approx." "Lin" 0.402235929868077
"14391" "Normal approx." "Lin" 0.303157919877425
"14392" "Normal approx." "Lin" 0.331554647144804
"14393" "Normal approx." "Lin" 0.917306213045038
"14394" "Normal approx." "Lin" 0.625121519135528
"14395" "Normal approx." "Lin" 0.995967385985892
"14396" "Normal approx." "Lin" 0.356379918282126
"14397" "Normal approx." "Lin" 0.774205877444499
"14398" "Normal approx." "Lin" 0.679782464598763
"14399" "Normal approx." "Lin" 0.992219726721543
"14400" "Normal approx." "Lin" 0.453098808811935
"14401" "Normal approx." "Lin" 0.523664225192111
"14402" "Normal approx." "Lin" 0.0571936864745333
"14403" "Normal approx." "Lin" 0.880838951408927
"14404" "Normal approx." "Lin" 0.428437469517913
"14405" "Normal approx." "Lin" 0.552536891048535
"14406" "Normal approx." "Lin" 0.414343682062191
"14407" "Normal approx." "Lin" 0.551407305874999
"14408" "Normal approx." "Lin" 0.418017162161003
"14409" "Normal approx." "Lin" 0.745837929936371
"14410" "Normal approx." "Lin" 0.864270017044557
"14411" "Normal approx." "Lin" 0.212934565741536
"14412" "Normal approx." "Lin" 0.672148750598034
"14413" "Normal approx." "Lin" 0.954223191979775
"14414" "Normal approx." "Lin" 0.797155863627958
"14415" "Normal approx." "Lin" 0.863537356459417
"14416" "Normal approx." "Lin" 0.577323840967349
"14417" "Normal approx." "Lin" 0.42222334617358
"14418" "Normal approx." "Lin" 0.415224906579906
"14419" "Normal approx." "Lin" 0.790308860795946
"14420" "Normal approx." "Lin" 0.771091799864872
"14421" "Normal approx." "Lin" 0.574696118712976
"14422" "Normal approx." "Lin" 0.845632447125358
"14423" "Normal approx." "Lin" 0.528735440730067
"14424" "Normal approx." "Lin" 0.92737040850845
"14425" "Normal approx." "Lin" 0.212302057587246
"14426" "Normal approx." "Lin" 0.0182134127535056
"14427" "Normal approx." "Lin" 0.144712203536049
"14428" "Normal approx." "Lin" 0.136899848134308
"14429" "Normal approx." "Lin" 0.464944080255254
"14430" "Normal approx." "Lin" 0.991181761175234
"14431" "Normal approx." "Lin" 0.822359232996245
"14432" "Normal approx." "Lin" 0.856239268266461
"14433" "Normal approx." "Lin" 0.252180756221827
"14434" "Normal approx." "Lin" 0.789688927725805
"14435" "Normal approx." "Lin" 0.138744836440356
"14436" "Normal approx." "Lin" 0.66108245490108
"14437" "Normal approx." "Lin" 0.93801600595773
"14438" "Normal approx." "Lin" 0.394039471498179
"14439" "Normal approx." "Lin" 0.235904912621691
"14440" "Normal approx." "Lin" 0.280972158291599
"14441" "Normal approx." "Lin" 0.751026244033467
"14442" "Normal approx." "Lin" 0.867760992212661
"14443" "Normal approx." "Lin" 0.968778596868404
"14444" "Normal approx." "Lin" 0.787737082089439
"14445" "Normal approx." "Lin" 0.655555014661088
"14446" "Normal approx." "Lin" 0.80939071299825
"14447" "Normal approx." "Lin" 0.858248715828989
"14448" "Normal approx." "Lin" 0.351431178507221
"14449" "Normal approx." "Lin" 0.486408782919091
"14450" "Normal approx." "Lin" 0.83862320262174
"14451" "Normal approx." "Lin" 0.343703019641272
"14452" "Normal approx." "Lin" 0.199697754759173
"14453" "Normal approx." "Lin" 0.639839330478803
"14454" "Normal approx." "Lin" 0.665357097669456
"14455" "Normal approx." "Lin" 0.554905096815413
"14456" "Normal approx." "Lin" 0.682099292216922
"14457" "Normal approx." "Lin" 0.738924687320046
"14458" "Normal approx." "Lin" 0.958919197773365
"14459" "Normal approx." "Lin" 0.35564968785987
"14460" "Normal approx." "Lin" 0.655722661812665
"14461" "Normal approx." "Lin" 0.680398048301498
"14462" "Normal approx." "Lin" 0.64332095489993
"14463" "Normal approx." "Lin" 0.249516869288281
"14464" "Normal approx." "Lin" 0.306889685852475
"14465" "Normal approx." "Lin" 0.216296041092672
"14466" "Normal approx." "Lin" 0.0123537077714233
"14467" "Normal approx." "Lin" 0.549156149486925
"14468" "Normal approx." "Lin" 0.840447299868063
"14469" "Normal approx." "Lin" 0.874957481670366
"14470" "Normal approx." "Lin" 0.832351243636522
"14471" "Normal approx." "Lin" 0.454161183993173
"14472" "Normal approx." "Lin" 0.961812705466688
"14473" "Normal approx." "Lin" 0.677212386077521
"14474" "Normal approx." "Lin" 0.787006236217166
"14475" "Normal approx." "Lin" 0.118585069067104
"14476" "Normal approx." "Lin" 0.949454947788991
"14477" "Normal approx." "Lin" 0.982767847021194
"14478" "Normal approx." "Lin" 0.513296089714721
"14479" "Normal approx." "Lin" 0.0729114271745483
"14480" "Normal approx." "Lin" 0.168539284597556
"14481" "Normal approx." "Lin" 0.744377414709276
"14482" "Normal approx." "Lin" 0.684114862333404
"14483" "Normal approx." "Lin" 0.0725696667645526
"14484" "Normal approx." "Lin" 0.0900660780340363
"14485" "Normal approx." "Lin" 0.585406282456221
"14486" "Normal approx." "Lin" 0.296824435064808
"14487" "Normal approx." "Lin" 0.573555308229569
"14488" "Normal approx." "Lin" 0.850114307315913
"14489" "Normal approx." "Lin" 0.444704660771326
"14490" "Normal approx." "Lin" 0.277089145131393
"14491" "Normal approx." "Lin" 0.401827901244335
"14492" "Normal approx." "Lin" 0.361090528062295
"14493" "Normal approx." "Lin" 0.238512051235741
"14494" "Normal approx." "Lin" 0.563969010629834
"14495" "Normal approx." "Lin" 0.910644883870816
"14496" "Normal approx." "Lin" 0.531315530588386
"14497" "Normal approx." "Lin" 0.542692300324915
"14498" "Normal approx." "Lin" 0.374344956699188
"14499" "Normal approx." "Lin" 0.700840804270407
"14500" "Normal approx." "Lin" 0.0292423361856777
"14501" "Normal approx." "Lin" 0.89452587559033
"14502" "Normal approx." "Lin" 0.496233539273683
"14503" "Normal approx." "Lin" 0.566336869757706
"14504" "Normal approx." "Lin" 0.691824794902113
"14505" "Normal approx." "Lin" 0.612842734782665
"14506" "Normal approx." "Lin" 0.71478835466764
"14507" "Normal approx." "Lin" 0.454402773433193
"14508" "Normal approx." "Lin" 0.690526959674189
"14509" "Normal approx." "Lin" 0.825237152346447
"14510" "Normal approx." "Lin" 0.610862104970272
"14511" "Normal approx." "Lin" 0.980394505705787
"14512" "Normal approx." "Lin" 0.52727800386019
"14513" "Normal approx." "Lin" 0.745890274958097
"14514" "Normal approx." "Lin" 0.716146424702733
"14515" "Normal approx." "Lin" 0.918575391247743
"14516" "Normal approx." "Lin" 0.320254232197641
"14517" "Normal approx." "Lin" 0.503364626774954
"14518" "Normal approx." "Lin" 0.468183527097511
"14519" "Normal approx." "Lin" 0.673573549189701
"14520" "Normal approx." "Lin" 0.579555723680072
"14521" "Normal approx." "Lin" 0.76806145540728
"14522" "Normal approx." "Lin" 0.215963791914902
"14523" "Normal approx." "Lin" 0.780167420984666
"14524" "Normal approx." "Lin" 0.316849547050953
"14525" "Normal approx." "Lin" 0.366958635097502
"14526" "Normal approx." "Lin" 0.490826628030288
"14527" "Normal approx." "Lin" 0.617179035849011
"14528" "Normal approx." "Lin" 0.483813920046229
"14529" "Normal approx." "Lin" 0.969272720516047
"14530" "Normal approx." "Lin" 0.423049929356572
"14531" "Normal approx." "Lin" 0.814934571164013
"14532" "Normal approx." "Lin" 0.314916239783201
"14533" "Normal approx." "Lin" 0.591258534589846
"14534" "Normal approx." "Lin" 0.250783467861022
"14535" "Normal approx." "Lin" 0.685152750755179
"14536" "Normal approx." "Lin" 0.736480577703056
"14537" "Normal approx." "Lin" 0.668243133556062
"14538" "Normal approx." "Lin" 0.938221407567679
"14539" "Normal approx." "Lin" 0.91170897099288
"14540" "Normal approx." "Lin" 0.267590339419729
"14541" "Normal approx." "Lin" 0.54362664717865
"14542" "Normal approx." "Lin" 0.134492450549984
"14543" "Normal approx." "Lin" 0.509292532504757
"14544" "Normal approx." "Lin" 0.117160837185494
"14545" "Normal approx." "Lin" 0.250305339796805
"14546" "Normal approx." "Lin" 0.640180876428915
"14547" "Normal approx." "Lin" 0.931610567190822
"14548" "Normal approx." "Lin" 0.606426508231909
"14549" "Normal approx." "Lin" 0.462527748870931
"14550" "Normal approx." "Lin" 0.246417362633252
"14551" "Normal approx." "Lin" 0.886244865968962
"14552" "Normal approx." "Lin" 0.713087345804627
"14553" "Normal approx." "Lin" 0.35668351234457
"14554" "Normal approx." "Lin" 0.76640865137701
"14555" "Normal approx." "Lin" 0.672420324745445
"14556" "Normal approx." "Lin" 0.264992116397275
"14557" "Normal approx." "Lin" 0.955677702367485
"14558" "Normal approx." "Lin" 0.760616178831322
"14559" "Normal approx." "Lin" 0.931278463790854
"14560" "Normal approx." "Lin" 0.441400562061309
"14561" "Normal approx." "Lin" 0.454976623071171
"14562" "Normal approx." "Lin" 0.907607814035854
"14563" "Normal approx." "Lin" 0.485258582718837
"14564" "Normal approx." "Lin" 0.35208945938103
"14565" "Normal approx." "Lin" 0.381332216643608
"14566" "Normal approx." "Lin" 0.638706035585435
"14567" "Normal approx." "Lin" 0.743087772559724
"14568" "Normal approx." "Lin" 0.812375750443923
"14569" "Normal approx." "Lin" 0.211965037704222
"14570" "Normal approx." "Lin" 0.663089019863603
"14571" "Normal approx." "Lin" 0.550233238583602
"14572" "Normal approx." "Lin" 0.954516988365146
"14573" "Normal approx." "Lin" 0.235883785720471
"14574" "Normal approx." "Lin" 0.0543092814697532
"14575" "Normal approx." "Lin" 0.127509830525499
"14576" "Normal approx." "Lin" 0.905699211263243
"14577" "Normal approx." "Lin" 0.368614778925588
"14578" "Normal approx." "Lin" 0.525057884748173
"14579" "Normal approx." "Lin" 0.293682918510664
"14580" "Normal approx." "Lin" 0.370347826809038
"14581" "Normal approx." "Lin" 0.358289244536275
"14582" "Normal approx." "Lin" 0.782405646066469
"14583" "Normal approx." "Lin" 0.26955366838649
"14584" "Normal approx." "Lin" 0.758934944344539
"14585" "Normal approx." "Lin" 0.454772522173392
"14586" "Normal approx." "Lin" 0.340169381654553
"14587" "Normal approx." "Lin" 0.79141389508745
"14588" "Normal approx." "Lin" 0.807947742568564
"14589" "Normal approx." "Lin" 0.346545640022438
"14590" "Normal approx." "Lin" 0.59497899665765
"14591" "Normal approx." "Lin" 0.378349598546576
"14592" "Normal approx." "Lin" 0.732619829945844
"14593" "Normal approx." "Lin" 0.580973843819967
"14594" "Normal approx." "Lin" 0.51154664268942
"14595" "Normal approx." "Lin" 0.708761227798125
"14596" "Normal approx." "Lin" 0.862410815051341
"14597" "Normal approx." "Lin" 0.711552908924962
"14598" "Normal approx." "Lin" 0.617344085793293
"14599" "Normal approx." "Lin" 0.63846533252655
"14600" "Normal approx." "Lin" 0.806020913494395
"14601" "Normal approx." "Lin" 0.480578785182026
"14602" "Normal approx." "Lin" 0.993940180241489
"14603" "Normal approx." "Lin" 0.849447163481724
"14604" "Normal approx." "Lin" 0.0277045219756882
"14605" "Normal approx." "Lin" 0.1010016943009
"14606" "Normal approx." "Lin" 0.566516838054613
"14607" "Normal approx." "Lin" 0.595679599655482
"14608" "Normal approx." "Lin" 0.442360978143441
"14609" "Normal approx." "Lin" 0.968689151159002
"14610" "Normal approx." "Lin" 0.0159689754515657
"14611" "Normal approx." "Lin" 0.272642286018503
"14612" "Normal approx." "Lin" 0.858253730214961
"14613" "Normal approx." "Lin" 0.54911021811752
"14614" "Normal approx." "Lin" 0.896548465198804
"14615" "Normal approx." "Lin" 0.50257974765722
"14616" "Normal approx." "Lin" 0.852666951328826
"14617" "Normal approx." "Lin" 0.139407169150435
"14618" "Normal approx." "Lin" 0.327267244870198
"14619" "Normal approx." "Lin" 0.0619431557947343
"14620" "Normal approx." "Lin" 0.228974553322874
"14621" "Normal approx." "Lin" 0.816402874103709
"14622" "Normal approx." "Lin" 0.317469459737718
"14623" "Normal approx." "Lin" 0.0195369297577652
"14624" "Normal approx." "Lin" 0.514596795392556
"14625" "Normal approx." "Lin" 0.649848238494503
"14626" "Normal approx." "Lin" 0.567644248423524
"14627" "Normal approx." "Lin" 0.0282873511133135
"14628" "Normal approx." "Lin" 0.735682607855273
"14629" "Normal approx." "Lin" 0.63590395083797
"14630" "Normal approx." "Lin" 0.440642840658673
"14631" "Normal approx." "Lin" 0.612962548012655
"14632" "Normal approx." "Lin" 0.56680965635177
"14633" "Normal approx." "Lin" 0.0515207192227078
"14634" "Normal approx." "Lin" 0.785268849899538
"14635" "Normal approx." "Lin" 0.485861892389891
"14636" "Normal approx." "Lin" 0.151367499874319
"14637" "Normal approx." "Lin" 0.827255612949472
"14638" "Normal approx." "Lin" 0.404540912801578
"14639" "Normal approx." "Lin" 0.273003326926612
"14640" "Normal approx." "Lin" 0.431141210708064
"14641" "Normal approx." "Lin" 0.58786551555986
"14642" "Normal approx." "Lin" 0.530671962690257
"14643" "Normal approx." "Lin" 0.721710896092542
"14644" "Normal approx." "Lin" 0.882088624737203
"14645" "Normal approx." "Lin" 0.849746291485376
"14646" "Normal approx." "Lin" 0.20030274647647
"14647" "Normal approx." "Lin" 0.518294981830825
"14648" "Normal approx." "Lin" 0.375665549267326
"14649" "Normal approx." "Lin" 0.940517943278333
"14650" "Normal approx." "Lin" 0.304807618089042
"14651" "Normal approx." "Lin" 0.817104824985495
"14652" "Normal approx." "Lin" 0.871821229385322
"14653" "Normal approx." "Lin" 0.25300647843842
"14654" "Normal approx." "Lin" 0.404042989192876
"14655" "Normal approx." "Lin" 0.17764004618356
"14656" "Normal approx." "Lin" 0.0198136231379473
"14657" "Normal approx." "Lin" 0.619386715444058
"14658" "Normal approx." "Lin" 0.649121126534265
"14659" "Normal approx." "Lin" 0.542123247392082
"14660" "Normal approx." "Lin" 0.66360032686486
"14661" "Normal approx." "Lin" 0.63584135602072
"14662" "Normal approx." "Lin" 0.533173643537721
"14663" "Normal approx." "Lin" 0.45772214376048
"14664" "Normal approx." "Lin" 0.437252016542819
"14665" "Normal approx." "Lin" 0.425961477054969
"14666" "Normal approx." "Lin" 0.28194529797867
"14667" "Normal approx." "Lin" 0.626001727382128
"14668" "Normal approx." "Lin" 0.516067740727388
"14669" "Normal approx." "Lin" 0.323291346181759
"14670" "Normal approx." "Lin" 0.206561585154698
"14671" "Normal approx." "Lin" 0.850087652466194
"14672" "Normal approx." "Lin" 0.232232254825421
"14673" "Normal approx." "Lin" 0.615254315221881
"14674" "Normal approx." "Lin" 0.322573878414574
"14675" "Normal approx." "Lin" 0.930758668446638
"14676" "Normal approx." "Lin" 0.863089250231258
"14677" "Normal approx." "Lin" 0.995367393539015
"14678" "Normal approx." "Lin" 0.216204379216297
"14679" "Normal approx." "Lin" 0.855172619738699
"14680" "Normal approx." "Lin" 0.349218358778826
"14681" "Normal approx." "Lin" 0.92193065446528
"14682" "Normal approx." "Lin" 0.337789431176919
"14683" "Normal approx." "Lin" 0.172743529714451
"14684" "Normal approx." "Lin" 0.298374256675512
"14685" "Normal approx." "Lin" 0.582779901380768
"14686" "Normal approx." "Lin" 0.957685963757712
"14687" "Normal approx." "Lin" 0.416637847297074
"14688" "Normal approx." "Lin" 0.684527176985061
"14689" "Normal approx." "Lin" 0.425651663313491
"14690" "Normal approx." "Lin" 0.249824913177223
"14691" "Normal approx." "Lin" 0.872418597648154
"14692" "Normal approx." "Lin" 0.774984206297402
"14693" "Normal approx." "Lin" 0.88949643063196
"14694" "Normal approx." "Lin" 0.595808655790492
"14695" "Normal approx." "Lin" 0.433532146448477
"14696" "Normal approx." "Lin" 0.54018498597139
"14697" "Normal approx." "Lin" 0.225416329053203
"14698" "Normal approx." "Lin" 0.484334971241074
"14699" "Normal approx." "Lin" 0.433247692097116
"14700" "Normal approx." "Lin" 0.995428336618458
"14701" "Normal approx." "Lin" 0.940679479520408
"14702" "Normal approx." "Lin" 0.371964309697279
"14703" "Normal approx." "Lin" 0.782143011647445
"14704" "Normal approx." "Lin" 0.317312741682228
"14705" "Normal approx." "Lin" 0.548931051012942
"14706" "Normal approx." "Lin" 0.74471682328271
"14707" "Normal approx." "Lin" 0.25544097786791
"14708" "Normal approx." "Lin" 0.971130496241278
"14709" "Normal approx." "Lin" 0.356645680911517
"14710" "Normal approx." "Lin" 0.27825995840142
"14711" "Normal approx." "Lin" 0.801503574899606
"14712" "Normal approx." "Lin" 0.377875184841059
"14713" "Normal approx." "Lin" 0.328958957074609
"14714" "Normal approx." "Lin" 0.055554008064659
"14715" "Normal approx." "Lin" 0.405025713233361
"14716" "Normal approx." "Lin" 0.473694543003537
"14717" "Normal approx." "Lin" 0.797245631152004
"14718" "Normal approx." "Lin" 0.0167394387971016
"14719" "Normal approx." "Lin" 0.394077327473663
"14720" "Normal approx." "Lin" 0.571717592156065
"14721" "Normal approx." "Lin" 0.12275856620766
"14722" "Normal approx." "Lin" 0.169778312189114
"14723" "Normal approx." "Lin" 0.868810360238178
"14724" "Normal approx." "Lin" 0.294993240532635
"14725" "Normal approx." "Lin" 0.415084688506379
"14726" "Normal approx." "Lin" 0.255772821002783
"14727" "Normal approx." "Lin" 0.684382139494376
"14728" "Normal approx." "Lin" 0.605875862792299
"14729" "Normal approx." "Lin" 0.28292384196557
"14730" "Normal approx." "Lin" 0.532970456651768
"14731" "Normal approx." "Lin" 0.404380023992275
"14732" "Normal approx." "Lin" 0.564619872512441
"14733" "Normal approx." "Lin" 0.724053131629669
"14734" "Normal approx." "Lin" 0.465211983202586
"14735" "Normal approx." "Lin" 0.434948055408003
"14736" "Normal approx." "Lin" 0.579047575986002
"14737" "Normal approx." "Lin" 0.875430025963885
"14738" "Normal approx." "Lin" 0.513547930553714
"14739" "Normal approx." "Lin" 0.929409184153263
"14740" "Normal approx." "Lin" 0.985665019557903
"14741" "Normal approx." "Lin" 0.945727878249797
"14742" "Normal approx." "Lin" 0.525329603189316
"14743" "Normal approx." "Lin" 0.37837911776278
"14744" "Normal approx." "Lin" 0.906973700752443
"14745" "Normal approx." "Lin" 0.417054838726094
"14746" "Normal approx." "Lin" 0.364287103017659
"14747" "Normal approx." "Lin" 0.43473728343179
"14748" "Normal approx." "Lin" 0.238541659634018
"14749" "Normal approx." "Lin" 0.769547215246412
"14750" "Normal approx." "Lin" 0.349733113819058
"14751" "Normal approx." "Lin" 0.225415937036532
"14752" "Normal approx." "Lin" 0.191396427962401
"14753" "Normal approx." "Lin" 0.929985192580217
"14754" "Normal approx." "Lin" 0.0410656258127189
"14755" "Normal approx." "Lin" 0.716496370403281
"14756" "Normal approx." "Lin" 0.557958179473852
"14757" "Normal approx." "Lin" 0.0179194657915089
"14758" "Normal approx." "Lin" 0.180651589160779
"14759" "Normal approx." "Lin" 0.760423052315915
"14760" "Normal approx." "Lin" 0.453101032752722
"14761" "Normal approx." "Lin" 0.427674066244284
"14762" "Normal approx." "Lin" 0.227237676747239
"14763" "Normal approx." "Lin" 0.120722703324962
"14764" "Normal approx." "Lin" 0.464518978047299
"14765" "Normal approx." "Lin" 0.0537214718264269
"14766" "Normal approx." "Lin" 0.909910144700143
"14767" "Normal approx." "Lin" 0.753357667966558
"14768" "Normal approx." "Lin" 0.892126093011416
"14769" "Normal approx." "Lin" 0.142456446245946
"14770" "Normal approx." "Lin" 0.618542079527379
"14771" "Normal approx." "Lin" 0.870542453947907
"14772" "Normal approx." "Lin" 0.650698642222719
"14773" "Normal approx." "Lin" 0.831806508289612
"14774" "Normal approx." "Lin" 0.506546865915559
"14775" "Normal approx." "Lin" 0.560743651855037
"14776" "Normal approx." "Lin" 0.937084482881152
"14777" "Normal approx." "Lin" 0.480374584187819
"14778" "Normal approx." "Lin" 0.990825493832187
"14779" "Normal approx." "Lin" 0.78366148328035
"14780" "Normal approx." "Lin" 0.713905056347093
"14781" "Normal approx." "Lin" 0.448240166916701
"14782" "Normal approx." "Lin" 0.159428871067081
"14783" "Normal approx." "Lin" 0.979061381219724
"14784" "Normal approx." "Lin" 0.828763826955588
"14785" "Normal approx." "Lin" 0.916170124198354
"14786" "Normal approx." "Lin" 0.256389695901143
"14787" "Normal approx." "Lin" 0.62443172910428
"14788" "Normal approx." "Lin" 0.14576836668133
"14789" "Normal approx." "Lin" 0.851847394539538
"14790" "Normal approx." "Lin" 0.950245809624176
"14791" "Normal approx." "Lin" 0.398628353426181
"14792" "Normal approx." "Lin" 0.440227574243262
"14793" "Normal approx." "Lin" 0.840682219023051
"14794" "Normal approx." "Lin" 0.210147697897537
"14795" "Normal approx." "Lin" 0.452512963313383
"14796" "Normal approx." "Lin" 0.581314054081377
"14797" "Normal approx." "Lin" 0.971106180770386
"14798" "Normal approx." "Lin" 0.259624116868846
"14799" "Normal approx." "Lin" 0.820010019026933
"14800" "Normal approx." "Lin" 0.768625315047435
"14801" "Normal approx." "Lin" 0.594954222597296
"14802" "Normal approx." "Lin" 0.595310183249557
"14803" "Normal approx." "Lin" 0.799893521161336
"14804" "Normal approx." "Lin" 0.176879667750325
"14805" "Normal approx." "Lin" 0.131813851488568
"14806" "Normal approx." "Lin" 0.808297664506263
"14807" "Normal approx." "Lin" 0.707313760246894
"14808" "Normal approx." "Lin" 0.731375335676567
"14809" "Normal approx." "Lin" 0.820536921948978
"14810" "Normal approx." "Lin" 0.286813376060272
"14811" "Normal approx." "Lin" 0.0285289079250377
"14812" "Normal approx." "Lin" 0.394476836228352
"14813" "Normal approx." "Lin" 0.244478942123627
"14814" "Normal approx." "Lin" 0.163764849826856
"14815" "Normal approx." "Lin" 0.464480482489594
"14816" "Normal approx." "Lin" 0.533767033802369
"14817" "Normal approx." "Lin" 0.92681016466267
"14818" "Normal approx." "Lin" 0.971395067545424
"14819" "Normal approx." "Lin" 0.411607549825223
"14820" "Normal approx." "Lin" 0.763447161377626
"14821" "Normal approx." "Lin" 0.362028465402205
"14822" "Normal approx." "Lin" 0.458850785431954
"14823" "Normal approx." "Lin" 0.749647036384833
"14824" "Normal approx." "Lin" 0.712803217110098
"14825" "Normal approx." "Lin" 0.549870322762365
"14826" "Normal approx." "Lin" 0.636598725322195
"14827" "Normal approx." "Lin" 0.406711631730433
"14828" "Normal approx." "Lin" 0.00772903566060634
"14829" "Normal approx." "Lin" 0.164611476550695
"14830" "Normal approx." "Lin" 0.587489037632816
"14831" "Normal approx." "Lin" 0.25988507614699
"14832" "Normal approx." "Lin" 0.58986183584835
"14833" "Normal approx." "Lin" 0.452982383787854
"14834" "Normal approx." "Lin" 0.565227526627051
"14835" "Normal approx." "Lin" 0.130883468536019
"14836" "Normal approx." "Lin" 0.981604621312531
"14837" "Normal approx." "Lin" 0.367867938723669
"14838" "Normal approx." "Lin" 0.841154536249133
"14839" "Normal approx." "Lin" 0.238932550501979
"14840" "Normal approx." "Lin" 0.951218284608239
"14841" "Normal approx." "Lin" 0.512061746421036
"14842" "Normal approx." "Lin" 0.734124688989089
"14843" "Normal approx." "Lin" 0.549549197165927
"14844" "Normal approx." "Lin" 0.905733824233837
"14845" "Normal approx." "Lin" 0.260610868014888
"14846" "Normal approx." "Lin" 0.0720058249594275
"14847" "Normal approx." "Lin" 0.913027560245114
"14848" "Normal approx." "Lin" 0.747937576437638
"14849" "Normal approx." "Lin" 0.82944179402483
"14850" "Normal approx." "Lin" 0.901462879275966
"14851" "Normal approx." "Lin" 0.33714284954614
"14852" "Normal approx." "Lin" 0.927233630350327
"14853" "Normal approx." "Lin" 0.741662270297004
"14854" "Normal approx." "Lin" 0.974310202751646
"14855" "Normal approx." "Lin" 0.599860121448871
"14856" "Normal approx." "Lin" 0.648884806584505
"14857" "Normal approx." "Lin" 0.795917377776634
"14858" "Normal approx." "Lin" 0.817462910583316
"14859" "Normal approx." "Lin" 0.526918746033799
"14860" "Normal approx." "Lin" 0.231441809138355
"14861" "Normal approx." "Lin" 0.149450253518259
"14862" "Normal approx." "Lin" 0.416991926186709
"14863" "Normal approx." "Lin" 0.311087372253586
"14864" "Normal approx." "Lin" 0.789240563063612
"14865" "Normal approx." "Lin" 0.606641797510694
"14866" "Normal approx." "Lin" 0.70214922678203
"14867" "Normal approx." "Lin" 0.972784966874703
"14868" "Normal approx." "Lin" 0.39780191107998
"14869" "Normal approx." "Lin" 0.319712266603924
"14870" "Normal approx." "Lin" 0.249975722156695
"14871" "Normal approx." "Lin" 0.735812666447259
"14872" "Normal approx." "Lin" 0.574052915753873
"14873" "Normal approx." "Lin" 0.580214773958893
"14874" "Normal approx." "Lin" 0.167009939368594
"14875" "Normal approx." "Lin" 0.461583421799768
"14876" "Normal approx." "Lin" 0.818434414271116
"14877" "Normal approx." "Lin" 0.93406964496529
"14878" "Normal approx." "Lin" 0.294269264831783
"14879" "Normal approx." "Lin" 0.605275500851984
"14880" "Normal approx." "Lin" 0.18218792414183
"14881" "Normal approx." "Lin" 0.0934669567824356
"14882" "Normal approx." "Lin" 0.294620205925245
"14883" "Normal approx." "Lin" 0.0213103589872623
"14884" "Normal approx." "Lin" 0.772743873296234
"14885" "Normal approx." "Lin" 0.95078873670993
"14886" "Normal approx." "Lin" 0.328601426813964
"14887" "Normal approx." "Lin" 0.679487947321648
"14888" "Normal approx." "Lin" 0.595743327491469
"14889" "Normal approx." "Lin" 0.0743923472195684
"14890" "Normal approx." "Lin" 0.405155335529545
"14891" "Normal approx." "Lin" 0.254720707287907
"14892" "Normal approx." "Lin" 0.930772034058638
"14893" "Normal approx." "Lin" 0.858599573894175
"14894" "Normal approx." "Lin" 0.555984913206374
"14895" "Normal approx." "Lin" 0.441930545729268
"14896" "Normal approx." "Lin" 0.757282971606285
"14897" "Normal approx." "Lin" 0.411633614571002
"14898" "Normal approx." "Lin" 0.828334866965219
"14899" "Normal approx." "Lin" 0.587401221302358
"14900" "Normal approx." "Lin" 0.198961745206092
"14901" "Normal approx." "Lin" 0.597172021746219
"14902" "Normal approx." "Lin" 0.739358906462535
"14903" "Normal approx." "Lin" 0.136702169322898
"14904" "Normal approx." "Lin" 0.884808496434268
"14905" "Normal approx." "Lin" 0.951227755228877
"14906" "Normal approx." "Lin" 0.726367437681439
"14907" "Normal approx." "Lin" 0.890668333118906
"14908" "Normal approx." "Lin" 0.991094368441896
"14909" "Normal approx." "Lin" 0.764441641104103
"14910" "Normal approx." "Lin" 0.140772122667899
"14911" "Normal approx." "Lin" 0.336961354964411
"14912" "Normal approx." "Lin" 0.31985622939039
"14913" "Normal approx." "Lin" 0.905774738131547
"14914" "Normal approx." "Lin" 0.693963616281777
"14915" "Normal approx." "Lin" 0.338379337012413
"14916" "Normal approx." "Lin" 0.331592538195374
"14917" "Normal approx." "Lin" 0.625505534200348
"14918" "Normal approx." "Lin" 0.783536273057256
"14919" "Normal approx." "Lin" 0.0751540005247897
"14920" "Normal approx." "Lin" 0.452920529783436
"14921" "Normal approx." "Lin" 0.924175492546968
"14922" "Normal approx." "Lin" 0.0907810429924136
"14923" "Normal approx." "Lin" 0.474645392449026
"14924" "Normal approx." "Lin" 0.826231145521002
"14925" "Normal approx." "Lin" 0.0041174354354292
"14926" "Normal approx." "Lin" 0.678538578914408
"14927" "Normal approx." "Lin" 0.881662857659476
"14928" "Normal approx." "Lin" 0.866826438872075
"14929" "Normal approx." "Lin" 0.902094411208797
"14930" "Normal approx." "Lin" 0.372608210196177
"14931" "Normal approx." "Lin" 0.711134669386176
"14932" "Normal approx." "Lin" 0.825697917692331
"14933" "Normal approx." "Lin" 0.873715687697667
"14934" "Normal approx." "Lin" 0.854485734946153
"14935" "Normal approx." "Lin" 0.205535349544729
"14936" "Normal approx." "Lin" 0.873723016943385
"14937" "Normal approx." "Lin" 0.134588693773234
"14938" "Normal approx." "Lin" 0.619792809995675
"14939" "Normal approx." "Lin" 0.550321898011686
"14940" "Normal approx." "Lin" 0.103612839357434
"14941" "Normal approx." "Lin" 0.97311185421683
"14942" "Normal approx." "Lin" 0.27646463271191
"14943" "Normal approx." "Lin" 0.778667562193643
"14944" "Normal approx." "Lin" 0.331892265347846
"14945" "Normal approx." "Lin" 0.583640566571836
"14946" "Normal approx." "Lin" 0.0157479488359455
"14947" "Normal approx." "Lin" 0.85692637066523
"14948" "Normal approx." "Lin" 0.183977703143207
"14949" "Normal approx." "Lin" 0.269307883105399
"14950" "Normal approx." "Lin" 0.923815322177062
"14951" "Normal approx." "Lin" 0.378590355220627
"14952" "Normal approx." "Lin" 0.526189452584811
"14953" "Normal approx." "Lin" 0.230052045064325
"14954" "Normal approx." "Lin" 0.899616893192103
"14955" "Normal approx." "Lin" 0.626742484642318
"14956" "Normal approx." "Lin" 0.40152725276449
"14957" "Normal approx." "Lin" 0.0389535092745097
"14958" "Normal approx." "Lin" 0.470654088531928
"14959" "Normal approx." "Lin" 0.295013973926408
"14960" "Normal approx." "Lin" 0.59969045274667
"14961" "Normal approx." "Lin" 0.282971648014254
"14962" "Normal approx." "Lin" 0.430931075687382
"14963" "Normal approx." "Lin" 0.486494584237749
"14964" "Normal approx." "Lin" 0.162945147549034
"14965" "Normal approx." "Lin" 0.0837603102459232
"14966" "Normal approx." "Lin" 0.75726084508936
"14967" "Normal approx." "Lin" 0.0807850099591301
"14968" "Normal approx." "Lin" 0.638920571664267
"14969" "Normal approx." "Lin" 0.442832490305773
"14970" "Normal approx." "Lin" 0.697960692597419
"14971" "Normal approx." "Lin" 0.681683209441791
"14972" "Normal approx." "Lin" 0.455344261686742
"14973" "Normal approx." "Lin" 0.818136402380886
"14974" "Normal approx." "Lin" 0.794878714463922
"14975" "Normal approx." "Lin" 0.879749565485625
"14976" "Normal approx." "Lin" 0.340228674667721
"14977" "Normal approx." "Lin" 0.248642567215864
"14978" "Normal approx." "Lin" 0.0901761523393791
"14979" "Normal approx." "Lin" 0.026063571232734
"14980" "Normal approx." "Lin" 0.731226764212718
"14981" "Normal approx." "Lin" 0.457978823892559
"14982" "Normal approx." "Lin" 0.563273963111633
"14983" "Normal approx." "Lin" 0.493206433112586
"14984" "Normal approx." "Lin" 0.0249055501247302
"14985" "Normal approx." "Lin" 0.942267339736987
"14986" "Normal approx." "Lin" 0.509702410759537
"14987" "Normal approx." "Lin" 0.952137760740596
"14988" "Normal approx." "Lin" 0.117620375556783
"14989" "Normal approx." "Lin" 0.930704732874549
"14990" "Normal approx." "Lin" 0.438994222976003
"14991" "Normal approx." "Lin" 0.927304678283277
"14992" "Normal approx." "Lin" 0.698522550652784
"14993" "Normal approx." "Lin" 0.778283462127229
"14994" "Normal approx." "Lin" 0.770621232634175
"14995" "Normal approx." "Lin" 0.0244018865348958
"14996" "Normal approx." "Lin" 0.828520764423036
"14997" "Normal approx." "Lin" 0.727249023256952
"14998" "Normal approx." "Lin" 0.821162036378438
"14999" "Normal approx." "Lin" 0.170541791887024
"15000" "Normal approx." "Lin" 0.952311086036033
"15001" "Normal approx." "Rosenbaum" 0.134021119535669
"15002" "Normal approx." "Rosenbaum" 0.240420640353151
"15003" "Normal approx." "Rosenbaum" 0.374594971103204
"15004" "Normal approx." "Rosenbaum" 0.0420558122911667
"15005" "Normal approx." "Rosenbaum" 0.371393503810375
"15006" "Normal approx." "Rosenbaum" 0.679735774603618
"15007" "Normal approx." "Rosenbaum" 0.64068207812382
"15008" "Normal approx." "Rosenbaum" 0.474713678597066
"15009" "Normal approx." "Rosenbaum" 0.91338328690212
"15010" "Normal approx." "Rosenbaum" 0.219660868458501
"15011" "Normal approx." "Rosenbaum" 0.29313108933879
"15012" "Normal approx." "Rosenbaum" 0.580509260226377
"15013" "Normal approx." "Rosenbaum" 0.122235731731269
"15014" "Normal approx." "Rosenbaum" 0.526001752258583
"15015" "Normal approx." "Rosenbaum" 0.00987069473505953
"15016" "Normal approx." "Rosenbaum" 0.631603690088495
"15017" "Normal approx." "Rosenbaum" 0.626575836747816
"15018" "Normal approx." "Rosenbaum" 0.499553269200541
"15019" "Normal approx." "Rosenbaum" 0.694403398140016
"15020" "Normal approx." "Rosenbaum" 0.429970338341217
"15021" "Normal approx." "Rosenbaum" 0.667511958796099
"15022" "Normal approx." "Rosenbaum" 0.832911887789093
"15023" "Normal approx." "Rosenbaum" 0.820864074741476
"15024" "Normal approx." "Rosenbaum" 0.599736048380877
"15025" "Normal approx." "Rosenbaum" 0.161410175921416
"15026" "Normal approx." "Rosenbaum" 0.783858293111257
"15027" "Normal approx." "Rosenbaum" 0.913797087780697
"15028" "Normal approx." "Rosenbaum" 0.0932820976125568
"15029" "Normal approx." "Rosenbaum" 0.593438723097975
"15030" "Normal approx." "Rosenbaum" 0.793289208594476
"15031" "Normal approx." "Rosenbaum" 0.856685210617587
"15032" "Normal approx." "Rosenbaum" 0.550604843103459
"15033" "Normal approx." "Rosenbaum" 0.817573147553145
"15034" "Normal approx." "Rosenbaum" 0.203512244759047
"15035" "Normal approx." "Rosenbaum" 0.0668902237708591
"15036" "Normal approx." "Rosenbaum" 0.0418518937384658
"15037" "Normal approx." "Rosenbaum" 0.924657480319682
"15038" "Normal approx." "Rosenbaum" 0.624535856859892
"15039" "Normal approx." "Rosenbaum" 0.0268530081911456
"15040" "Normal approx." "Rosenbaum" 0.719877934401952
"15041" "Normal approx." "Rosenbaum" 0.390007236303
"15042" "Normal approx." "Rosenbaum" 0.332007957538954
"15043" "Normal approx." "Rosenbaum" 0.512113539037759
"15044" "Normal approx." "Rosenbaum" 0.789727625867618
"15045" "Normal approx." "Rosenbaum" 0.140415935864975
"15046" "Normal approx." "Rosenbaum" 0.870631660773932
"15047" "Normal approx." "Rosenbaum" 0.732247560194281
"15048" "Normal approx." "Rosenbaum" 0.194274078869679
"15049" "Normal approx." "Rosenbaum" 0.609736288973455
"15050" "Normal approx." "Rosenbaum" 0.969992868862553
"15051" "Normal approx." "Rosenbaum" 0.920026686098946
"15052" "Normal approx." "Rosenbaum" 0.909634730469116
"15053" "Normal approx." "Rosenbaum" 0.671490989849283
"15054" "Normal approx." "Rosenbaum" 0.595555441254228
"15055" "Normal approx." "Rosenbaum" 0.612035040993282
"15056" "Normal approx." "Rosenbaum" 0.723360044217241
"15057" "Normal approx." "Rosenbaum" 0.824877631800542
"15058" "Normal approx." "Rosenbaum" 0.581503700519599
"15059" "Normal approx." "Rosenbaum" 0.370189136811397
"15060" "Normal approx." "Rosenbaum" 0.687768153048479
"15061" "Normal approx." "Rosenbaum" 0.801203125364464
"15062" "Normal approx." "Rosenbaum" 0.981551316948587
"15063" "Normal approx." "Rosenbaum" 0.180836531590719
"15064" "Normal approx." "Rosenbaum" 0.693286167488176
"15065" "Normal approx." "Rosenbaum" 0.335860564132829
"15066" "Normal approx." "Rosenbaum" 0.690188598022847
"15067" "Normal approx." "Rosenbaum" 0.750062713898736
"15068" "Normal approx." "Rosenbaum" 0.717323532278378
"15069" "Normal approx." "Rosenbaum" 0.417890607477441
"15070" "Normal approx." "Rosenbaum" 0.740191578887869
"15071" "Normal approx." "Rosenbaum" 0.779237488670573
"15072" "Normal approx." "Rosenbaum" 0.852683921697097
"15073" "Normal approx." "Rosenbaum" 0.669209076169173
"15074" "Normal approx." "Rosenbaum" 0.0824838949812277
"15075" "Normal approx." "Rosenbaum" 0.0921772220062587
"15076" "Normal approx." "Rosenbaum" 0.482532636726111
"15077" "Normal approx." "Rosenbaum" 0.202661834051161
"15078" "Normal approx." "Rosenbaum" 0.293174729967556
"15079" "Normal approx." "Rosenbaum" 0.0602222350366239
"15080" "Normal approx." "Rosenbaum" 0.281561979082441
"15081" "Normal approx." "Rosenbaum" 0.462781352297641
"15082" "Normal approx." "Rosenbaum" 0.280372300738761
"15083" "Normal approx." "Rosenbaum" 0.235109230577304
"15084" "Normal approx." "Rosenbaum" 0.561011282077002
"15085" "Normal approx." "Rosenbaum" 0.31008210064512
"15086" "Normal approx." "Rosenbaum" 0.39537457276383
"15087" "Normal approx." "Rosenbaum" 0.933076238203983
"15088" "Normal approx." "Rosenbaum" 0.780545660162125
"15089" "Normal approx." "Rosenbaum" 0.158266328722797
"15090" "Normal approx." "Rosenbaum" 0.813818500577266
"15091" "Normal approx." "Rosenbaum" 0.0577787757160961
"15092" "Normal approx." "Rosenbaum" 0.606330165008129
"15093" "Normal approx." "Rosenbaum" 0.70148930271673
"15094" "Normal approx." "Rosenbaum" 0.566278014601653
"15095" "Normal approx." "Rosenbaum" 0.340636030416352
"15096" "Normal approx." "Rosenbaum" 0.0572771971422215
"15097" "Normal approx." "Rosenbaum" 0.44319195595742
"15098" "Normal approx." "Rosenbaum" 0.932156900842554
"15099" "Normal approx." "Rosenbaum" 0.583177313649541
"15100" "Normal approx." "Rosenbaum" 0.689332028753566
"15101" "Normal approx." "Rosenbaum" 0.152690843472089
"15102" "Normal approx." "Rosenbaum" 0.325261812911608
"15103" "Normal approx." "Rosenbaum" 0.169082188071934
"15104" "Normal approx." "Rosenbaum" 0.731409708201153
"15105" "Normal approx." "Rosenbaum" 0.423557847307086
"15106" "Normal approx." "Rosenbaum" 0.873426164199044
"15107" "Normal approx." "Rosenbaum" 0.7801240272552
"15108" "Normal approx." "Rosenbaum" 0.409616386798425
"15109" "Normal approx." "Rosenbaum" 0.193554004467697
"15110" "Normal approx." "Rosenbaum" 0.941413995550862
"15111" "Normal approx." "Rosenbaum" 0.911874937230329
"15112" "Normal approx." "Rosenbaum" 0.279650505813644
"15113" "Normal approx." "Rosenbaum" 0.50446888252251
"15114" "Normal approx." "Rosenbaum" 0.521584621557145
"15115" "Normal approx." "Rosenbaum" 0.0687642529197465
"15116" "Normal approx." "Rosenbaum" 0.913412325850233
"15117" "Normal approx." "Rosenbaum" 0.565114846024714
"15118" "Normal approx." "Rosenbaum" 0.383039523121076
"15119" "Normal approx." "Rosenbaum" 0.974428439877441
"15120" "Normal approx." "Rosenbaum" 0.444080370369588
"15121" "Normal approx." "Rosenbaum" 0.591993886951004
"15122" "Normal approx." "Rosenbaum" 0.546832697933472
"15123" "Normal approx." "Rosenbaum" 0.0543922704489694
"15124" "Normal approx." "Rosenbaum" 0.858114875932837
"15125" "Normal approx." "Rosenbaum" 0.897747162906437
"15126" "Normal approx." "Rosenbaum" 0.75878842476429
"15127" "Normal approx." "Rosenbaum" 0.560338626735158
"15128" "Normal approx." "Rosenbaum" 0.756551539764232
"15129" "Normal approx." "Rosenbaum" 0.798450130929152
"15130" "Normal approx." "Rosenbaum" 0.25582841194331
"15131" "Normal approx." "Rosenbaum" 0.0594893622919772
"15132" "Normal approx." "Rosenbaum" 0.652179357680003
"15133" "Normal approx." "Rosenbaum" 0.446110586766101
"15134" "Normal approx." "Rosenbaum" 0.741464558390182
"15135" "Normal approx." "Rosenbaum" 0.792974631058394
"15136" "Normal approx." "Rosenbaum" 0.805984863375374
"15137" "Normal approx." "Rosenbaum" 0.127414806768756
"15138" "Normal approx." "Rosenbaum" 0.201611698703172
"15139" "Normal approx." "Rosenbaum" 0.33532418006547
"15140" "Normal approx." "Rosenbaum" 0.54816145618479
"15141" "Normal approx." "Rosenbaum" 0.325523017927716
"15142" "Normal approx." "Rosenbaum" 0.5586769242146
"15143" "Normal approx." "Rosenbaum" 0.841394647210689
"15144" "Normal approx." "Rosenbaum" 0.809862882431894
"15145" "Normal approx." "Rosenbaum" 0.445935283061156
"15146" "Normal approx." "Rosenbaum" 0.373985766548553
"15147" "Normal approx." "Rosenbaum" 0.213163825111563
"15148" "Normal approx." "Rosenbaum" 0.400834162954034
"15149" "Normal approx." "Rosenbaum" 0.477874256958592
"15150" "Normal approx." "Rosenbaum" 0.371830381397153
"15151" "Normal approx." "Rosenbaum" 0.122673345973466
"15152" "Normal approx." "Rosenbaum" 0.263812811712817
"15153" "Normal approx." "Rosenbaum" 0.0113634624533874
"15154" "Normal approx." "Rosenbaum" 0.114042550117907
"15155" "Normal approx." "Rosenbaum" 0.0484076617938394
"15156" "Normal approx." "Rosenbaum" 0.992088036900959
"15157" "Normal approx." "Rosenbaum" 0.909102077836584
"15158" "Normal approx." "Rosenbaum" 0.361197279407992
"15159" "Normal approx." "Rosenbaum" 0.214541908369656
"15160" "Normal approx." "Rosenbaum" 0.854065379742122
"15161" "Normal approx." "Rosenbaum" 0.878506975766556
"15162" "Normal approx." "Rosenbaum" 0.639501163696384
"15163" "Normal approx." "Rosenbaum" 0.293382864627376
"15164" "Normal approx." "Rosenbaum" 0.958453480176716
"15165" "Normal approx." "Rosenbaum" 0.654974777380771
"15166" "Normal approx." "Rosenbaum" 0.908396269486104
"15167" "Normal approx." "Rosenbaum" 0.343602929632954
"15168" "Normal approx." "Rosenbaum" 0.833036836741331
"15169" "Normal approx." "Rosenbaum" 0.19308887247134
"15170" "Normal approx." "Rosenbaum" 0.628705446509872
"15171" "Normal approx." "Rosenbaum" 0.723086596467923
"15172" "Normal approx." "Rosenbaum" 0.720376387880445
"15173" "Normal approx." "Rosenbaum" 0.466966013945936
"15174" "Normal approx." "Rosenbaum" 0.419001892339873
"15175" "Normal approx." "Rosenbaum" 0.740139787458257
"15176" "Normal approx." "Rosenbaum" 0.22715323691444
"15177" "Normal approx." "Rosenbaum" 0.470495459559081
"15178" "Normal approx." "Rosenbaum" 0.46672748709576
"15179" "Normal approx." "Rosenbaum" 0.669188018244178
"15180" "Normal approx." "Rosenbaum" 0.178665902313715
"15181" "Normal approx." "Rosenbaum" 0.184218073986584
"15182" "Normal approx." "Rosenbaum" 0.834502195510671
"15183" "Normal approx." "Rosenbaum" 0.480839802596555
"15184" "Normal approx." "Rosenbaum" 0.389265743026882
"15185" "Normal approx." "Rosenbaum" 0.0173417844712354
"15186" "Normal approx." "Rosenbaum" 0.275880943283821
"15187" "Normal approx." "Rosenbaum" 0.930531479872556
"15188" "Normal approx." "Rosenbaum" 0.950570307034679
"15189" "Normal approx." "Rosenbaum" 0.00946678928536615
"15190" "Normal approx." "Rosenbaum" 0.840467200858368
"15191" "Normal approx." "Rosenbaum" 0.253433404602426
"15192" "Normal approx." "Rosenbaum" 0.53626977369617
"15193" "Normal approx." "Rosenbaum" 0.518949516509894
"15194" "Normal approx." "Rosenbaum" 0.182047265810935
"15195" "Normal approx." "Rosenbaum" 0.663151150660672
"15196" "Normal approx." "Rosenbaum" 0.168301681538068
"15197" "Normal approx." "Rosenbaum" 0.627325849111992
"15198" "Normal approx." "Rosenbaum" 0.717468298058421
"15199" "Normal approx." "Rosenbaum" 0.504672256867571
"15200" "Normal approx." "Rosenbaum" 0.25032609580709
"15201" "Normal approx." "Rosenbaum" 0.513561428539542
"15202" "Normal approx." "Rosenbaum" 0.690555685140154
"15203" "Normal approx." "Rosenbaum" 0.574392679561103
"15204" "Normal approx." "Rosenbaum" 0.462449058846818
"15205" "Normal approx." "Rosenbaum" 0.96989909661513
"15206" "Normal approx." "Rosenbaum" 0.110598008286163
"15207" "Normal approx." "Rosenbaum" 0.930349591796883
"15208" "Normal approx." "Rosenbaum" 0.698523555245309
"15209" "Normal approx." "Rosenbaum" 0.152340603775746
"15210" "Normal approx." "Rosenbaum" 0.829571241444788
"15211" "Normal approx." "Rosenbaum" 0.774873081928554
"15212" "Normal approx." "Rosenbaum" 0.599915833451702
"15213" "Normal approx." "Rosenbaum" 0.614768128594966
"15214" "Normal approx." "Rosenbaum" 0.609287247389386
"15215" "Normal approx." "Rosenbaum" 0.154295375878877
"15216" "Normal approx." "Rosenbaum" 0.451359548482526
"15217" "Normal approx." "Rosenbaum" 0.186519822332491
"15218" "Normal approx." "Rosenbaum" 0.27446341123139
"15219" "Normal approx." "Rosenbaum" 0.583126155322793
"15220" "Normal approx." "Rosenbaum" 0.669913138285952
"15221" "Normal approx." "Rosenbaum" 0.728894661957347
"15222" "Normal approx." "Rosenbaum" 0.540023548502899
"15223" "Normal approx." "Rosenbaum" 0.688754390168748
"15224" "Normal approx." "Rosenbaum" 0.604814635431249
"15225" "Normal approx." "Rosenbaum" 0.311661717103199
"15226" "Normal approx." "Rosenbaum" 0.797978604093196
"15227" "Normal approx." "Rosenbaum" 0.282451152817343
"15228" "Normal approx." "Rosenbaum" 0.887245059390621
"15229" "Normal approx." "Rosenbaum" 0.548741231606147
"15230" "Normal approx." "Rosenbaum" 0.258818537662355
"15231" "Normal approx." "Rosenbaum" 0.710031829501516
"15232" "Normal approx." "Rosenbaum" 0.96274666905577
"15233" "Normal approx." "Rosenbaum" 0.974794904598855
"15234" "Normal approx." "Rosenbaum" 0.26978030786836
"15235" "Normal approx." "Rosenbaum" 0.617664620102033
"15236" "Normal approx." "Rosenbaum" 0.561270748696098
"15237" "Normal approx." "Rosenbaum" 0.720533978436568
"15238" "Normal approx." "Rosenbaum" 0.0432884283247041
"15239" "Normal approx." "Rosenbaum" 0.851406451219505
"15240" "Normal approx." "Rosenbaum" 0.258095762890464
"15241" "Normal approx." "Rosenbaum" 0.210497347145398
"15242" "Normal approx." "Rosenbaum" 0.467928432841216
"15243" "Normal approx." "Rosenbaum" 0.584574921089917
"15244" "Normal approx." "Rosenbaum" 0.211097245127765
"15245" "Normal approx." "Rosenbaum" 0.934764679382591
"15246" "Normal approx." "Rosenbaum" 0.353738694825715
"15247" "Normal approx." "Rosenbaum" 0.0291375705666383
"15248" "Normal approx." "Rosenbaum" 0.946399397311446
"15249" "Normal approx." "Rosenbaum" 0.204574862290622
"15250" "Normal approx." "Rosenbaum" 0.559992884910338
"15251" "Normal approx." "Rosenbaum" 0.564724876387224
"15252" "Normal approx." "Rosenbaum" 0.962032905497106
"15253" "Normal approx." "Rosenbaum" 0.317240952993333
"15254" "Normal approx." "Rosenbaum" 0.562949179205942
"15255" "Normal approx." "Rosenbaum" 0.188988466775204
"15256" "Normal approx." "Rosenbaum" 0.90702415808882
"15257" "Normal approx." "Rosenbaum" 0.944495388570986
"15258" "Normal approx." "Rosenbaum" 0.288503767907532
"15259" "Normal approx." "Rosenbaum" 0.506337696638399
"15260" "Normal approx." "Rosenbaum" 0.637189072731876
"15261" "Normal approx." "Rosenbaum" 0.727019173518652
"15262" "Normal approx." "Rosenbaum" 0.229985560585416
"15263" "Normal approx." "Rosenbaum" 0.596535297504733
"15264" "Normal approx." "Rosenbaum" 0.0587107995177383
"15265" "Normal approx." "Rosenbaum" 0.874125259090582
"15266" "Normal approx." "Rosenbaum" 0.1154657077978
"15267" "Normal approx." "Rosenbaum" 0.251678564585618
"15268" "Normal approx." "Rosenbaum" 0.548290338927071
"15269" "Normal approx." "Rosenbaum" 0.959549048703521
"15270" "Normal approx." "Rosenbaum" 0.863768185178849
"15271" "Normal approx." "Rosenbaum" 0.639469859503867
"15272" "Normal approx." "Rosenbaum" 0.378545713519326
"15273" "Normal approx." "Rosenbaum" 0.711206217791065
"15274" "Normal approx." "Rosenbaum" 0.492022844666738
"15275" "Normal approx." "Rosenbaum" 0.680000835971683
"15276" "Normal approx." "Rosenbaum" 0.613418035112569
"15277" "Normal approx." "Rosenbaum" 0.435439786077519
"15278" "Normal approx." "Rosenbaum" 0.788834306548898
"15279" "Normal approx." "Rosenbaum" 0.29060497770447
"15280" "Normal approx." "Rosenbaum" 0.782045350720664
"15281" "Normal approx." "Rosenbaum" 0.688616635719832
"15282" "Normal approx." "Rosenbaum" 0.801451139209822
"15283" "Normal approx." "Rosenbaum" 0.46849350191462
"15284" "Normal approx." "Rosenbaum" 0.801668361758507
"15285" "Normal approx." "Rosenbaum" 0.527862484483407
"15286" "Normal approx." "Rosenbaum" 0.0733259242408451
"15287" "Normal approx." "Rosenbaum" 0.766668149750211
"15288" "Normal approx." "Rosenbaum" 0.149707955801754
"15289" "Normal approx." "Rosenbaum" 0.225721075440858
"15290" "Normal approx." "Rosenbaum" 0.604728288604084
"15291" "Normal approx." "Rosenbaum" 0.343360487613711
"15292" "Normal approx." "Rosenbaum" 0.685082129528353
"15293" "Normal approx." "Rosenbaum" 0.495722227754379
"15294" "Normal approx." "Rosenbaum" 0.333981260035845
"15295" "Normal approx." "Rosenbaum" 0.254843543574298
"15296" "Normal approx." "Rosenbaum" 0.682098474181994
"15297" "Normal approx." "Rosenbaum" 0.974252489691288
"15298" "Normal approx." "Rosenbaum" 0.0669636678517547
"15299" "Normal approx." "Rosenbaum" 0.37102786930253
"15300" "Normal approx." "Rosenbaum" 0.609360882387852
"15301" "Normal approx." "Rosenbaum" 0.884807981283146
"15302" "Normal approx." "Rosenbaum" 0.735658537127585
"15303" "Normal approx." "Rosenbaum" 0.457758310586167
"15304" "Normal approx." "Rosenbaum" 0.779626537245973
"15305" "Normal approx." "Rosenbaum" 0.862371231197889
"15306" "Normal approx." "Rosenbaum" 0.303258586856507
"15307" "Normal approx." "Rosenbaum" 0.765777213814182
"15308" "Normal approx." "Rosenbaum" 0.0127067796907954
"15309" "Normal approx." "Rosenbaum" 0.738005197369249
"15310" "Normal approx." "Rosenbaum" 0.681165190532739
"15311" "Normal approx." "Rosenbaum" 0.366935920115603
"15312" "Normal approx." "Rosenbaum" 0.732168007886249
"15313" "Normal approx." "Rosenbaum" 0.888114461556422
"15314" "Normal approx." "Rosenbaum" 0.706628771526074
"15315" "Normal approx." "Rosenbaum" 0.748467468381912
"15316" "Normal approx." "Rosenbaum" 0.476622342325923
"15317" "Normal approx." "Rosenbaum" 0.179392208468394
"15318" "Normal approx." "Rosenbaum" 0.789735088922124
"15319" "Normal approx." "Rosenbaum" 0.146182089331347
"15320" "Normal approx." "Rosenbaum" 0.613967382905971
"15321" "Normal approx." "Rosenbaum" 0.41819417339715
"15322" "Normal approx." "Rosenbaum" 0.503179240023725
"15323" "Normal approx." "Rosenbaum" 0.0186848092549072
"15324" "Normal approx." "Rosenbaum" 0.436301746762695
"15325" "Normal approx." "Rosenbaum" 0.701179995845396
"15326" "Normal approx." "Rosenbaum" 0.374176287540934
"15327" "Normal approx." "Rosenbaum" 0.616018228242141
"15328" "Normal approx." "Rosenbaum" 0.478021740998492
"15329" "Normal approx." "Rosenbaum" 0.425636907851473
"15330" "Normal approx." "Rosenbaum" 0.600438581917507
"15331" "Normal approx." "Rosenbaum" 0.606667376087862
"15332" "Normal approx." "Rosenbaum" 0.68839007966203
"15333" "Normal approx." "Rosenbaum" 0.792490028526077
"15334" "Normal approx." "Rosenbaum" 0.579546522607546
"15335" "Normal approx." "Rosenbaum" 0.089694801697803
"15336" "Normal approx." "Rosenbaum" 0.560050174100782
"15337" "Normal approx." "Rosenbaum" 0.7188716468945
"15338" "Normal approx." "Rosenbaum" 0.0398192200686394
"15339" "Normal approx." "Rosenbaum" 0.389648479589602
"15340" "Normal approx." "Rosenbaum" 0.958312825051474
"15341" "Normal approx." "Rosenbaum" 0.476634989468772
"15342" "Normal approx." "Rosenbaum" 0.354392585432543
"15343" "Normal approx." "Rosenbaum" 0.175802107124703
"15344" "Normal approx." "Rosenbaum" 0.672431519466439
"15345" "Normal approx." "Rosenbaum" 0.84401216631003
"15346" "Normal approx." "Rosenbaum" 0.823137553841912
"15347" "Normal approx." "Rosenbaum" 0.968268241050024
"15348" "Normal approx." "Rosenbaum" 0.108818675236027
"15349" "Normal approx." "Rosenbaum" 0.921620597341064
"15350" "Normal approx." "Rosenbaum" 0.31105906953944
"15351" "Normal approx." "Rosenbaum" 0.596357795339632
"15352" "Normal approx." "Rosenbaum" 0.962756292046214
"15353" "Normal approx." "Rosenbaum" 0.867979054057771
"15354" "Normal approx." "Rosenbaum" 0.928752710485702
"15355" "Normal approx." "Rosenbaum" 0.261298619920044
"15356" "Normal approx." "Rosenbaum" 0.372139880349578
"15357" "Normal approx." "Rosenbaum" 0.360241221117011
"15358" "Normal approx." "Rosenbaum" 0.528910110765935
"15359" "Normal approx." "Rosenbaum" 0.627990282759935
"15360" "Normal approx." "Rosenbaum" 0.957771705879699
"15361" "Normal approx." "Rosenbaum" 0.880521031720433
"15362" "Normal approx." "Rosenbaum" 0.353661729390281
"15363" "Normal approx." "Rosenbaum" 0.0172944882963297
"15364" "Normal approx." "Rosenbaum" 0.706737362762669
"15365" "Normal approx." "Rosenbaum" 0.377779541492844
"15366" "Normal approx." "Rosenbaum" 0.264998605409057
"15367" "Normal approx." "Rosenbaum" 0.245078626389104
"15368" "Normal approx." "Rosenbaum" 0.414478172109294
"15369" "Normal approx." "Rosenbaum" 0.909086110956812
"15370" "Normal approx." "Rosenbaum" 0.639736155615019
"15371" "Normal approx." "Rosenbaum" 0.17539604575473
"15372" "Normal approx." "Rosenbaum" 0.360243388791912
"15373" "Normal approx." "Rosenbaum" 0.964609821371704
"15374" "Normal approx." "Rosenbaum" 0.102663077805378
"15375" "Normal approx." "Rosenbaum" 0.959866661881059
"15376" "Normal approx." "Rosenbaum" 0.428142137876958
"15377" "Normal approx." "Rosenbaum" 0.105937184244954
"15378" "Normal approx." "Rosenbaum" 0.334348805456409
"15379" "Normal approx." "Rosenbaum" 0.330764323772623
"15380" "Normal approx." "Rosenbaum" 0.801275019932966
"15381" "Normal approx." "Rosenbaum" 0.0603091295369118
"15382" "Normal approx." "Rosenbaum" 0.918543333849214
"15383" "Normal approx." "Rosenbaum" 0.0932057491626712
"15384" "Normal approx." "Rosenbaum" 0.893250583668766
"15385" "Normal approx." "Rosenbaum" 0.346578624974803
"15386" "Normal approx." "Rosenbaum" 0.779009864539244
"15387" "Normal approx." "Rosenbaum" 0.944862112770414
"15388" "Normal approx." "Rosenbaum" 0.557074530821619
"15389" "Normal approx." "Rosenbaum" 0.16270682450913
"15390" "Normal approx." "Rosenbaum" 0.334641778246485
"15391" "Normal approx." "Rosenbaum" 0.621589628283162
"15392" "Normal approx." "Rosenbaum" 0.560980398631637
"15393" "Normal approx." "Rosenbaum" 0.919649592636368
"15394" "Normal approx." "Rosenbaum" 0.395144909295489
"15395" "Normal approx." "Rosenbaum" 0.957928306332282
"15396" "Normal approx." "Rosenbaum" 0.927599603001509
"15397" "Normal approx." "Rosenbaum" 0.513838532507528
"15398" "Normal approx." "Rosenbaum" 0.625638586373496
"15399" "Normal approx." "Rosenbaum" 0.959087467139335
"15400" "Normal approx." "Rosenbaum" 0.332491351303386
"15401" "Normal approx." "Rosenbaum" 0.499657608303272
"15402" "Normal approx." "Rosenbaum" 0.056948982198461
"15403" "Normal approx." "Rosenbaum" 0.58657933845411
"15404" "Normal approx." "Rosenbaum" 0.412091394150537
"15405" "Normal approx." "Rosenbaum" 0.1066456180106
"15406" "Normal approx." "Rosenbaum" 0.826844346023194
"15407" "Normal approx." "Rosenbaum" 0.124112163175766
"15408" "Normal approx." "Rosenbaum" 0.434912639467199
"15409" "Normal approx." "Rosenbaum" 0.692394140223421
"15410" "Normal approx." "Rosenbaum" 0.848149941884628
"15411" "Normal approx." "Rosenbaum" 0.318436472788146
"15412" "Normal approx." "Rosenbaum" 0.708454364451438
"15413" "Normal approx." "Rosenbaum" 0.798598112520253
"15414" "Normal approx." "Rosenbaum" 0.464607475383817
"15415" "Normal approx." "Rosenbaum" 0.381445393025949
"15416" "Normal approx." "Rosenbaum" 0.612549828222126
"15417" "Normal approx." "Rosenbaum" 0.694474932454941
"15418" "Normal approx." "Rosenbaum" 0.465171571638706
"15419" "Normal approx." "Rosenbaum" 0.813033201754981
"15420" "Normal approx." "Rosenbaum" 0.803620469356157
"15421" "Normal approx." "Rosenbaum" 0.591005361035856
"15422" "Normal approx." "Rosenbaum" 0.91528883712036
"15423" "Normal approx." "Rosenbaum" 0.36514612211916
"15424" "Normal approx." "Rosenbaum" 0.652311553816195
"15425" "Normal approx." "Rosenbaum" 0.300660420358345
"15426" "Normal approx." "Rosenbaum" 0.0242855931726067
"15427" "Normal approx." "Rosenbaum" 0.2945215909408
"15428" "Normal approx." "Rosenbaum" 0.0919836010982424
"15429" "Normal approx." "Rosenbaum" 0.510174577723024
"15430" "Normal approx." "Rosenbaum" 0.640475925529368
"15431" "Normal approx." "Rosenbaum" 0.876458468392568
"15432" "Normal approx." "Rosenbaum" 0.705896751953098
"15433" "Normal approx." "Rosenbaum" 0.0813066142520493
"15434" "Normal approx." "Rosenbaum" 0.221157729784256
"15435" "Normal approx." "Rosenbaum" 0.140315112218629
"15436" "Normal approx." "Rosenbaum" 0.404627511057305
"15437" "Normal approx." "Rosenbaum" 0.672744946713459
"15438" "Normal approx." "Rosenbaum" 0.544494793007606
"15439" "Normal approx." "Rosenbaum" 0.176797344981565
"15440" "Normal approx." "Rosenbaum" 0.23453892829038
"15441" "Normal approx." "Rosenbaum" 0.758008822393482
"15442" "Normal approx." "Rosenbaum" 0.579969843092093
"15443" "Normal approx." "Rosenbaum" 0.815132415236911
"15444" "Normal approx." "Rosenbaum" 0.812420379285535
"15445" "Normal approx." "Rosenbaum" 0.518586440926378
"15446" "Normal approx." "Rosenbaum" 0.802125893940653
"15447" "Normal approx." "Rosenbaum" 0.647165393524711
"15448" "Normal approx." "Rosenbaum" 0.391554857169033
"15449" "Normal approx." "Rosenbaum" 0.653085155548756
"15450" "Normal approx." "Rosenbaum" 0.747175357846168
"15451" "Normal approx." "Rosenbaum" 0.634643882940058
"15452" "Normal approx." "Rosenbaum" 0.981612719082176
"15453" "Normal approx." "Rosenbaum" 0.415497295453743
"15454" "Normal approx." "Rosenbaum" 0.916762954681899
"15455" "Normal approx." "Rosenbaum" 0.505371992338693
"15456" "Normal approx." "Rosenbaum" 0.29853211465972
"15457" "Normal approx." "Rosenbaum" 0.88443554510081
"15458" "Normal approx." "Rosenbaum" 0.57823676978435
"15459" "Normal approx." "Rosenbaum" 0.290550417513412
"15460" "Normal approx." "Rosenbaum" 0.277248288786872
"15461" "Normal approx." "Rosenbaum" 0.140998146597104
"15462" "Normal approx." "Rosenbaum" 0.261295743082666
"15463" "Normal approx." "Rosenbaum" 0.263958282973022
"15464" "Normal approx." "Rosenbaum" 0.199967780977172
"15465" "Normal approx." "Rosenbaum" 0.079907937968259
"15466" "Normal approx." "Rosenbaum" 0.619657533237838
"15467" "Normal approx." "Rosenbaum" 0.950553990641841
"15468" "Normal approx." "Rosenbaum" 0.843680461142311
"15469" "Normal approx." "Rosenbaum" 0.567844385778197
"15470" "Normal approx." "Rosenbaum" 0.990085811984286
"15471" "Normal approx." "Rosenbaum" 0.505660450574081
"15472" "Normal approx." "Rosenbaum" 0.607774747039256
"15473" "Normal approx." "Rosenbaum" 0.0853124368566871
"15474" "Normal approx." "Rosenbaum" 0.685298013594971
"15475" "Normal approx." "Rosenbaum" 0.111955806719772
"15476" "Normal approx." "Rosenbaum" 0.939574697193664
"15477" "Normal approx." "Rosenbaum" 0.879739484617577
"15478" "Normal approx." "Rosenbaum" 0.347439318562438
"15479" "Normal approx." "Rosenbaum" 0.254715153719876
"15480" "Normal approx." "Rosenbaum" 0.204200640337575
"15481" "Normal approx." "Rosenbaum" 0.447702622367405
"15482" "Normal approx." "Rosenbaum" 0.586305894258934
"15483" "Normal approx." "Rosenbaum" 0.00811862282388809
"15484" "Normal approx." "Rosenbaum" 0.0254167674833443
"15485" "Normal approx." "Rosenbaum" 0.569252677680502
"15486" "Normal approx." "Rosenbaum" 0.525381421147665
"15487" "Normal approx." "Rosenbaum" 0.136910688980724
"15488" "Normal approx." "Rosenbaum" 0.923183602357763
"15489" "Normal approx." "Rosenbaum" 0.635117194281209
"15490" "Normal approx." "Rosenbaum" 0.240424384181261
"15491" "Normal approx." "Rosenbaum" 0.944402955280224
"15492" "Normal approx." "Rosenbaum" 0.977561165980953
"15493" "Normal approx." "Rosenbaum" 0.56400158630171
"15494" "Normal approx." "Rosenbaum" 0.743070575045286
"15495" "Normal approx." "Rosenbaum" 0.419813567165854
"15496" "Normal approx." "Rosenbaum" 0.995397971672244
"15497" "Normal approx." "Rosenbaum" 0.362992947039323
"15498" "Normal approx." "Rosenbaum" 0.262403301084796
"15499" "Normal approx." "Rosenbaum" 0.573756938593405
"15500" "Normal approx." "Rosenbaum" 0.245663516462575
"15501" "Normal approx." "Rosenbaum" 0.948614127296584
"15502" "Normal approx." "Rosenbaum" 0.208161228411704
"15503" "Normal approx." "Rosenbaum" 0.468594817309475
"15504" "Normal approx." "Rosenbaum" 0.396705919415795
"15505" "Normal approx." "Rosenbaum" 0.696160040760548
"15506" "Normal approx." "Rosenbaum" 0.746837118037497
"15507" "Normal approx." "Rosenbaum" 0.625612476296645
"15508" "Normal approx." "Rosenbaum" 0.771456773919617
"15509" "Normal approx." "Rosenbaum" 0.790685493640088
"15510" "Normal approx." "Rosenbaum" 0.892977950110861
"15511" "Normal approx." "Rosenbaum" 0.548216902042537
"15512" "Normal approx." "Rosenbaum" 0.203995743654896
"15513" "Normal approx." "Rosenbaum" 0.997280982098765
"15514" "Normal approx." "Rosenbaum" 0.580662589592633
"15515" "Normal approx." "Rosenbaum" 0.661268770816975
"15516" "Normal approx." "Rosenbaum" 0.528325795358102
"15517" "Normal approx." "Rosenbaum" 0.595854916875645
"15518" "Normal approx." "Rosenbaum" 0.706072798710812
"15519" "Normal approx." "Rosenbaum" 0.73528158377328
"15520" "Normal approx." "Rosenbaum" 0.468396665990695
"15521" "Normal approx." "Rosenbaum" 0.868904769183712
"15522" "Normal approx." "Rosenbaum" 0.916963398369899
"15523" "Normal approx." "Rosenbaum" 0.944811097802237
"15524" "Normal approx." "Rosenbaum" 0.392211104423659
"15525" "Normal approx." "Rosenbaum" 0.331847517742618
"15526" "Normal approx." "Rosenbaum" 0.416065345268525
"15527" "Normal approx." "Rosenbaum" 0.539532699416352
"15528" "Normal approx." "Rosenbaum" 0.141235271539896
"15529" "Normal approx." "Rosenbaum" 0.931363879309658
"15530" "Normal approx." "Rosenbaum" 0.579957138080112
"15531" "Normal approx." "Rosenbaum" 0.464112658348531
"15532" "Normal approx." "Rosenbaum" 0.557662352167009
"15533" "Normal approx." "Rosenbaum" 0.525126380421106
"15534" "Normal approx." "Rosenbaum" 0.128448078706076
"15535" "Normal approx." "Rosenbaum" 0.366607895339036
"15536" "Normal approx." "Rosenbaum" 0.457945525337726
"15537" "Normal approx." "Rosenbaum" 0.684496363691713
"15538" "Normal approx." "Rosenbaum" 0.750902395264899
"15539" "Normal approx." "Rosenbaum" 0.602401518817789
"15540" "Normal approx." "Rosenbaum" 0.303091408297735
"15541" "Normal approx." "Rosenbaum" 0.780679344232084
"15542" "Normal approx." "Rosenbaum" 0.127349128667991
"15543" "Normal approx." "Rosenbaum" 0.193195645297285
"15544" "Normal approx." "Rosenbaum" 0.335290929825146
"15545" "Normal approx." "Rosenbaum" 0.252662676640427
"15546" "Normal approx." "Rosenbaum" 0.882552659796239
"15547" "Normal approx." "Rosenbaum" 0.951094591250081
"15548" "Normal approx." "Rosenbaum" 0.643444271822753
"15549" "Normal approx." "Rosenbaum" 0.510331015934186
"15550" "Normal approx." "Rosenbaum" 0.664928859689112
"15551" "Normal approx." "Rosenbaum" 0.625108226384911
"15552" "Normal approx." "Rosenbaum" 0.680748020768511
"15553" "Normal approx." "Rosenbaum" 0.186476225278038
"15554" "Normal approx." "Rosenbaum" 0.567342081257564
"15555" "Normal approx." "Rosenbaum" 0.248714185992557
"15556" "Normal approx." "Rosenbaum" 0.506609643564447
"15557" "Normal approx." "Rosenbaum" 0.81235312360032
"15558" "Normal approx." "Rosenbaum" 0.942428489791599
"15559" "Normal approx." "Rosenbaum" 0.883408845241085
"15560" "Normal approx." "Rosenbaum" 0.326984666129843
"15561" "Normal approx." "Rosenbaum" 0.849170466320977
"15562" "Normal approx." "Rosenbaum" 0.487269448262327
"15563" "Normal approx." "Rosenbaum" 0.58072216577194
"15564" "Normal approx." "Rosenbaum" 0.259259755700311
"15565" "Normal approx." "Rosenbaum" 0.154818951222111
"15566" "Normal approx." "Rosenbaum" 0.678700382803549
"15567" "Normal approx." "Rosenbaum" 0.95020741266531
"15568" "Normal approx." "Rosenbaum" 0.694971979522282
"15569" "Normal approx." "Rosenbaum" 0.0804290187438739
"15570" "Normal approx." "Rosenbaum" 0.764721810320009
"15571" "Normal approx." "Rosenbaum" 0.415877149955105
"15572" "Normal approx." "Rosenbaum" 0.790014914389063
"15573" "Normal approx." "Rosenbaum" 0.24336848057519
"15574" "Normal approx." "Rosenbaum" 0.0725779415490531
"15575" "Normal approx." "Rosenbaum" 0.240673034168669
"15576" "Normal approx." "Rosenbaum" 0.936005663843911
"15577" "Normal approx." "Rosenbaum" 0.166145004320344
"15578" "Normal approx." "Rosenbaum" 0.924212742540262
"15579" "Normal approx." "Rosenbaum" 0.32805427373201
"15580" "Normal approx." "Rosenbaum" 0.374229965086065
"15581" "Normal approx." "Rosenbaum" 0.396367114884438
"15582" "Normal approx." "Rosenbaum" 0.479770109681424
"15583" "Normal approx." "Rosenbaum" 0.133584951035786
"15584" "Normal approx." "Rosenbaum" 0.50025614995103
"15585" "Normal approx." "Rosenbaum" 0.953185261709163
"15586" "Normal approx." "Rosenbaum" 0.355440203173567
"15587" "Normal approx." "Rosenbaum" 0.932122442660306
"15588" "Normal approx." "Rosenbaum" 0.778822925200052
"15589" "Normal approx." "Rosenbaum" 0.232026490141257
"15590" "Normal approx." "Rosenbaum" 0.387179942836916
"15591" "Normal approx." "Rosenbaum" 0.765715598711092
"15592" "Normal approx." "Rosenbaum" 0.750905098840611
"15593" "Normal approx." "Rosenbaum" 0.742514485151526
"15594" "Normal approx." "Rosenbaum" 0.413141540933355
"15595" "Normal approx." "Rosenbaum" 0.934510009084871
"15596" "Normal approx." "Rosenbaum" 0.82718384158526
"15597" "Normal approx." "Rosenbaum" 0.199418386174274
"15598" "Normal approx." "Rosenbaum" 0.796835219656096
"15599" "Normal approx." "Rosenbaum" 0.52008792786047
"15600" "Normal approx." "Rosenbaum" 0.950989137021724
"15601" "Normal approx." "Rosenbaum" 0.340993525545627
"15602" "Normal approx." "Rosenbaum" 0.311470230879698
"15603" "Normal approx." "Rosenbaum" 0.188821139852169
"15604" "Normal approx." "Rosenbaum" 0.0470979949976971
"15605" "Normal approx." "Rosenbaum" 0.405386653115212
"15606" "Normal approx." "Rosenbaum" 0.595999064986989
"15607" "Normal approx." "Rosenbaum" 0.488710819179214
"15608" "Normal approx." "Rosenbaum" 0.930947182094495
"15609" "Normal approx." "Rosenbaum" 0.567631831129883
"15610" "Normal approx." "Rosenbaum" 0.0267783965618926
"15611" "Normal approx." "Rosenbaum" 0.739165345810989
"15612" "Normal approx." "Rosenbaum" 0.977673053673019
"15613" "Normal approx." "Rosenbaum" 0.976022458021652
"15614" "Normal approx." "Rosenbaum" 0.716288335550239
"15615" "Normal approx." "Rosenbaum" 0.559790828969132
"15616" "Normal approx." "Rosenbaum" 0.665770770388104
"15617" "Normal approx." "Rosenbaum" 0.056122861179273
"15618" "Normal approx." "Rosenbaum" 0.988164047282523
"15619" "Normal approx." "Rosenbaum" 0.528378779863311
"15620" "Normal approx." "Rosenbaum" 0.0941373371752738
"15621" "Normal approx." "Rosenbaum" 0.607203778160301
"15622" "Normal approx." "Rosenbaum" 0.973160150470197
"15623" "Normal approx." "Rosenbaum" 0.0509395583038184
"15624" "Normal approx." "Rosenbaum" 0.62072451478846
"15625" "Normal approx." "Rosenbaum" 0.694413221784911
"15626" "Normal approx." "Rosenbaum" 0.526092280847853
"15627" "Normal approx." "Rosenbaum" 0.014792847026641
"15628" "Normal approx." "Rosenbaum" 0.462064689623759
"15629" "Normal approx." "Rosenbaum" 0.584167737084178
"15630" "Normal approx." "Rosenbaum" 0.368946347176695
"15631" "Normal approx." "Rosenbaum" 0.430610516324853
"15632" "Normal approx." "Rosenbaum" 0.850082606709635
"15633" "Normal approx." "Rosenbaum" 0.0570194266686466
"15634" "Normal approx." "Rosenbaum" 0.314286462740407
"15635" "Normal approx." "Rosenbaum" 0.998663075919639
"15636" "Normal approx." "Rosenbaum" 0.290888407936728
"15637" "Normal approx." "Rosenbaum" 0.933490064304339
"15638" "Normal approx." "Rosenbaum" 0.386207495761567
"15639" "Normal approx." "Rosenbaum" 0.2381231094242
"15640" "Normal approx." "Rosenbaum" 0.216597171234411
"15641" "Normal approx." "Rosenbaum" 0.599216982076014
"15642" "Normal approx." "Rosenbaum" 0.930558487797821
"15643" "Normal approx." "Rosenbaum" 0.908406131100814
"15644" "Normal approx." "Rosenbaum" 0.505421611695405
"15645" "Normal approx." "Rosenbaum" 0.703269574962631
"15646" "Normal approx." "Rosenbaum" 0.300843458262428
"15647" "Normal approx." "Rosenbaum" 0.682791801799932
"15648" "Normal approx." "Rosenbaum" 0.420377510709071
"15649" "Normal approx." "Rosenbaum" 0.626685389898326
"15650" "Normal approx." "Rosenbaum" 0.0425727547723098
"15651" "Normal approx." "Rosenbaum" 0.868732095093388
"15652" "Normal approx." "Rosenbaum" 0.849195153384912
"15653" "Normal approx." "Rosenbaum" 0.261418660448275
"15654" "Normal approx." "Rosenbaum" 0.123924342667427
"15655" "Normal approx." "Rosenbaum" 0.155719028331735
"15656" "Normal approx." "Rosenbaum" 0.0515523016655322
"15657" "Normal approx." "Rosenbaum" 0.293937143365601
"15658" "Normal approx." "Rosenbaum" 0.544806705704436
"15659" "Normal approx." "Rosenbaum" 0.179757839310033
"15660" "Normal approx." "Rosenbaum" 0.344531943165798
"15661" "Normal approx." "Rosenbaum" 0.96365608404006
"15662" "Normal approx." "Rosenbaum" 0.459031860418419
"15663" "Normal approx." "Rosenbaum" 0.637205583477221
"15664" "Normal approx." "Rosenbaum" 0.5645782949182
"15665" "Normal approx." "Rosenbaum" 0.567904120432881
"15666" "Normal approx." "Rosenbaum" 0.277604345937076
"15667" "Normal approx." "Rosenbaum" 0.288813037157667
"15668" "Normal approx." "Rosenbaum" 0.763383059551449
"15669" "Normal approx." "Rosenbaum" 0.675445702187659
"15670" "Normal approx." "Rosenbaum" 0.87998289602726
"15671" "Normal approx." "Rosenbaum" 0.664220101237654
"15672" "Normal approx." "Rosenbaum" 0.434957164180575
"15673" "Normal approx." "Rosenbaum" 0.780404054066469
"15674" "Normal approx." "Rosenbaum" 0.735896416518359
"15675" "Normal approx." "Rosenbaum" 0.656505584415077
"15676" "Normal approx." "Rosenbaum" 0.737930443425041
"15677" "Normal approx." "Rosenbaum" 0.86845275554008
"15678" "Normal approx." "Rosenbaum" 0.477690497882842
"15679" "Normal approx." "Rosenbaum" 0.629576156938269
"15680" "Normal approx." "Rosenbaum" 0.252348268407485
"15681" "Normal approx." "Rosenbaum" 0.673929087819652
"15682" "Normal approx." "Rosenbaum" 0.639905381974279
"15683" "Normal approx." "Rosenbaum" 0.553884718800817
"15684" "Normal approx." "Rosenbaum" 0.201543706824767
"15685" "Normal approx." "Rosenbaum" 0.700499280390613
"15686" "Normal approx." "Rosenbaum" 0.64706023600904
"15687" "Normal approx." "Rosenbaum" 0.231567205293308
"15688" "Normal approx." "Rosenbaum" 0.725000072962877
"15689" "Normal approx." "Rosenbaum" 0.784010129839595
"15690" "Normal approx." "Rosenbaum" 0.372678229564289
"15691" "Normal approx." "Rosenbaum" 0.914748045548808
"15692" "Normal approx." "Rosenbaum" 0.932909948957609
"15693" "Normal approx." "Rosenbaum" 0.881183551215448
"15694" "Normal approx." "Rosenbaum" 0.633074590138107
"15695" "Normal approx." "Rosenbaum" 0.241892331581305
"15696" "Normal approx." "Rosenbaum" 0.231869320226355
"15697" "Normal approx." "Rosenbaum" 0.21392801489134
"15698" "Normal approx." "Rosenbaum" 0.75945182987643
"15699" "Normal approx." "Rosenbaum" 0.0722041703457357
"15700" "Normal approx." "Rosenbaum" 0.633146360135693
"15701" "Normal approx." "Rosenbaum" 0.881584545404815
"15702" "Normal approx." "Rosenbaum" 0.605778956510888
"15703" "Normal approx." "Rosenbaum" 0.593163002601051
"15704" "Normal approx." "Rosenbaum" 0.064868651182562
"15705" "Normal approx." "Rosenbaum" 0.539734394341298
"15706" "Normal approx." "Rosenbaum" 0.283807198562125
"15707" "Normal approx." "Rosenbaum" 0.44307070516351
"15708" "Normal approx." "Rosenbaum" 0.910179652130441
"15709" "Normal approx." "Rosenbaum" 0.414972469208361
"15710" "Normal approx." "Rosenbaum" 0.340858578346757
"15711" "Normal approx." "Rosenbaum" 0.70865874968345
"15712" "Normal approx." "Rosenbaum" 0.713164446027802
"15713" "Normal approx." "Rosenbaum" 0.288891885721637
"15714" "Normal approx." "Rosenbaum" 0.0459006769252175
"15715" "Normal approx." "Rosenbaum" 0.991835847336394
"15716" "Normal approx." "Rosenbaum" 0.743906741390479
"15717" "Normal approx." "Rosenbaum" 0.770386278871801
"15718" "Normal approx." "Rosenbaum" 0.0475514953128908
"15719" "Normal approx." "Rosenbaum" 0.654305408637466
"15720" "Normal approx." "Rosenbaum" 0.560757819987166
"15721" "Normal approx." "Rosenbaum" 0.19395946250493
"15722" "Normal approx." "Rosenbaum" 0.130626419607336
"15723" "Normal approx." "Rosenbaum" 0.978013866344793
"15724" "Normal approx." "Rosenbaum" 0.396040611930605
"15725" "Normal approx." "Rosenbaum" 0.534682866278071
"15726" "Normal approx." "Rosenbaum" 0.398288851730123
"15727" "Normal approx." "Rosenbaum" 0.596492751522212
"15728" "Normal approx." "Rosenbaum" 0.638553802991154
"15729" "Normal approx." "Rosenbaum" 0.270168806494135
"15730" "Normal approx." "Rosenbaum" 0.687835600127278
"15731" "Normal approx." "Rosenbaum" 0.464686796046674
"15732" "Normal approx." "Rosenbaum" 0.709257350787377
"15733" "Normal approx." "Rosenbaum" 0.957510124374235
"15734" "Normal approx." "Rosenbaum" 0.154073660108715
"15735" "Normal approx." "Rosenbaum" 0.808729122031902
"15736" "Normal approx." "Rosenbaum" 0.550656500499662
"15737" "Normal approx." "Rosenbaum" 0.943693550361198
"15738" "Normal approx." "Rosenbaum" 0.8471921034337
"15739" "Normal approx." "Rosenbaum" 0.919271550787786
"15740" "Normal approx." "Rosenbaum" 0.693495574911324
"15741" "Normal approx." "Rosenbaum" 0.50666070486501
"15742" "Normal approx." "Rosenbaum" 0.358284281387145
"15743" "Normal approx." "Rosenbaum" 0.26455392515387
"15744" "Normal approx." "Rosenbaum" 0.967252857855909
"15745" "Normal approx." "Rosenbaum" 0.463358641351567
"15746" "Normal approx." "Rosenbaum" 0.586689296323003
"15747" "Normal approx." "Rosenbaum" 0.691497677382708
"15748" "Normal approx." "Rosenbaum" 0.411929484900784
"15749" "Normal approx." "Rosenbaum" 0.718679786086599
"15750" "Normal approx." "Rosenbaum" 0.403223571884809
"15751" "Normal approx." "Rosenbaum" 0.328417823874028
"15752" "Normal approx." "Rosenbaum" 0.128972107729033
"15753" "Normal approx." "Rosenbaum" 0.809236856032728
"15754" "Normal approx." "Rosenbaum" 0.121576018102214
"15755" "Normal approx." "Rosenbaum" 0.776710218292938
"15756" "Normal approx." "Rosenbaum" 0.606863843323691
"15757" "Normal approx." "Rosenbaum" 0.0181642762666772
"15758" "Normal approx." "Rosenbaum" 0.168781609327373
"15759" "Normal approx." "Rosenbaum" 0.666233498113747
"15760" "Normal approx." "Rosenbaum" 0.350551961497046
"15761" "Normal approx." "Rosenbaum" 0.314851651950286
"15762" "Normal approx." "Rosenbaum" 0.388931878240648
"15763" "Normal approx." "Rosenbaum" 0.0959754635989361
"15764" "Normal approx." "Rosenbaum" 0.180121304285491
"15765" "Normal approx." "Rosenbaum" 0.454856385984003
"15766" "Normal approx." "Rosenbaum" 0.789506413463493
"15767" "Normal approx." "Rosenbaum" 0.926692652170765
"15768" "Normal approx." "Rosenbaum" 0.66130988646599
"15769" "Normal approx." "Rosenbaum" 0.0624689719356182
"15770" "Normal approx." "Rosenbaum" 0.453645512222681
"15771" "Normal approx." "Rosenbaum" 0.738101361461798
"15772" "Normal approx." "Rosenbaum" 0.911916526077195
"15773" "Normal approx." "Rosenbaum" 0.962599758187907
"15774" "Normal approx." "Rosenbaum" 0.531106548135484
"15775" "Normal approx." "Rosenbaum" 0.44265223329117
"15776" "Normal approx." "Rosenbaum" 0.959516682631505
"15777" "Normal approx." "Rosenbaum" 0.987188077889071
"15778" "Normal approx." "Rosenbaum" 0.872458769156486
"15779" "Normal approx." "Rosenbaum" 0.656526756772702
"15780" "Normal approx." "Rosenbaum" 0.569179079552443
"15781" "Normal approx." "Rosenbaum" 0.774576545800934
"15782" "Normal approx." "Rosenbaum" 0.577028926815421
"15783" "Normal approx." "Rosenbaum" 0.997993971326951
"15784" "Normal approx." "Rosenbaum" 0.930788212376771
"15785" "Normal approx." "Rosenbaum" 0.690024010954327
"15786" "Normal approx." "Rosenbaum" 0.243375731221302
"15787" "Normal approx." "Rosenbaum" 0.804123231390428
"15788" "Normal approx." "Rosenbaum" 0.0958502077647114
"15789" "Normal approx." "Rosenbaum" 0.809208556376836
"15790" "Normal approx." "Rosenbaum" 0.95561002243683
"15791" "Normal approx." "Rosenbaum" 0.615041345671549
"15792" "Normal approx." "Rosenbaum" 0.714118993946677
"15793" "Normal approx." "Rosenbaum" 0.850728769512196
"15794" "Normal approx." "Rosenbaum" 0.168833822030525
"15795" "Normal approx." "Rosenbaum" 0.476954059663734
"15796" "Normal approx." "Rosenbaum" 0.922194491280747
"15797" "Normal approx." "Rosenbaum" 0.988114284287458
"15798" "Normal approx." "Rosenbaum" 0.246361807727409
"15799" "Normal approx." "Rosenbaum" 0.710198105074662
"15800" "Normal approx." "Rosenbaum" 0.198538489069388
"15801" "Normal approx." "Rosenbaum" 0.466877672860838
"15802" "Normal approx." "Rosenbaum" 0.588344193031553
"15803" "Normal approx." "Rosenbaum" 0.576428013578093
"15804" "Normal approx." "Rosenbaum" 0.268288492914369
"15805" "Normal approx." "Rosenbaum" 0.0958298915907516
"15806" "Normal approx." "Rosenbaum" 0.701638462257544
"15807" "Normal approx." "Rosenbaum" 0.938952311863703
"15808" "Normal approx." "Rosenbaum" 0.933979521014226
"15809" "Normal approx." "Rosenbaum" 0.672470997109853
"15810" "Normal approx." "Rosenbaum" 0.253344323018275
"15811" "Normal approx." "Rosenbaum" 0.128888883619835
"15812" "Normal approx." "Rosenbaum" 0.299784077502446
"15813" "Normal approx." "Rosenbaum" 0.115199080077379
"15814" "Normal approx." "Rosenbaum" 0.157584013659421
"15815" "Normal approx." "Rosenbaum" 0.797885782580963
"15816" "Normal approx." "Rosenbaum" 0.455616852406185
"15817" "Normal approx." "Rosenbaum" 0.667226896604156
"15818" "Normal approx." "Rosenbaum" 0.969909975850684
"15819" "Normal approx." "Rosenbaum" 0.801498760428021
"15820" "Normal approx." "Rosenbaum" 0.674747415680361
"15821" "Normal approx." "Rosenbaum" 0.621117247165256
"15822" "Normal approx." "Rosenbaum" 0.668698108284898
"15823" "Normal approx." "Rosenbaum" 0.707416177518164
"15824" "Normal approx." "Rosenbaum" 0.924409297599276
"15825" "Normal approx." "Rosenbaum" 0.802851823347625
"15826" "Normal approx." "Rosenbaum" 0.518537053970338
"15827" "Normal approx." "Rosenbaum" 0.510377877372689
"15828" "Normal approx." "Rosenbaum" 0.00379161045458631
"15829" "Normal approx." "Rosenbaum" 0.135298164517962
"15830" "Normal approx." "Rosenbaum" 0.587779174583198
"15831" "Normal approx." "Rosenbaum" 0.447759880849495
"15832" "Normal approx." "Rosenbaum" 0.34277432416426
"15833" "Normal approx." "Rosenbaum" 0.470237911324549
"15834" "Normal approx." "Rosenbaum" 0.242794860269285
"15835" "Normal approx." "Rosenbaum" 0.055458291723443
"15836" "Normal approx." "Rosenbaum" 0.818126124451557
"15837" "Normal approx." "Rosenbaum" 0.568826771078041
"15838" "Normal approx." "Rosenbaum" 0.925153856674746
"15839" "Normal approx." "Rosenbaum" 0.0728242475871173
"15840" "Normal approx." "Rosenbaum" 0.938777914326093
"15841" "Normal approx." "Rosenbaum" 0.387943806864156
"15842" "Normal approx." "Rosenbaum" 0.435525925021623
"15843" "Normal approx." "Rosenbaum" 0.353819000615456
"15844" "Normal approx." "Rosenbaum" 0.899772435601107
"15845" "Normal approx." "Rosenbaum" 0.298390326582968
"15846" "Normal approx." "Rosenbaum" 0.0699385423960341
"15847" "Normal approx." "Rosenbaum" 0.669428085500505
"15848" "Normal approx." "Rosenbaum" 0.419488683987552
"15849" "Normal approx." "Rosenbaum" 0.712637250289361
"15850" "Normal approx." "Rosenbaum" 0.835742681788775
"15851" "Normal approx." "Rosenbaum" 0.309874381098053
"15852" "Normal approx." "Rosenbaum" 0.696141949189003
"15853" "Normal approx." "Rosenbaum" 0.775480092340131
"15854" "Normal approx." "Rosenbaum" 0.934725905704707
"15855" "Normal approx." "Rosenbaum" 0.330310498548355
"15856" "Normal approx." "Rosenbaum" 0.779723290753574
"15857" "Normal approx." "Rosenbaum" 0.67831061972435
"15858" "Normal approx." "Rosenbaum" 0.835182480741453
"15859" "Normal approx." "Rosenbaum" 0.254924685718947
"15860" "Normal approx." "Rosenbaum" 0.27316469481353
"15861" "Normal approx." "Rosenbaum" 0.192370769212718
"15862" "Normal approx." "Rosenbaum" 0.558174045138762
"15863" "Normal approx." "Rosenbaum" 0.593723077161314
"15864" "Normal approx." "Rosenbaum" 0.791317915060424
"15865" "Normal approx." "Rosenbaum" 0.771246914562535
"15866" "Normal approx." "Rosenbaum" 0.477021809387165
"15867" "Normal approx." "Rosenbaum" 0.583708755247593
"15868" "Normal approx." "Rosenbaum" 0.397617418231893
"15869" "Normal approx." "Rosenbaum" 0.860356449946689
"15870" "Normal approx." "Rosenbaum" 0.464176604399037
"15871" "Normal approx." "Rosenbaum" 0.44275918805586
"15872" "Normal approx." "Rosenbaum" 0.895133307586323
"15873" "Normal approx." "Rosenbaum" 0.902073514701865
"15874" "Normal approx." "Rosenbaum" 0.178536090652259
"15875" "Normal approx." "Rosenbaum" 0.862500265857019
"15876" "Normal approx." "Rosenbaum" 0.529347587973506
"15877" "Normal approx." "Rosenbaum" 0.640156463483996
"15878" "Normal approx." "Rosenbaum" 0.796082390942836
"15879" "Normal approx." "Rosenbaum" 0.24812847791849
"15880" "Normal approx." "Rosenbaum" 0.394290701722839
"15881" "Normal approx." "Rosenbaum" 0.0885013936576462
"15882" "Normal approx." "Rosenbaum" 0.27462695063664
"15883" "Normal approx." "Rosenbaum" 0.00930098232119736
"15884" "Normal approx." "Rosenbaum" 0.825152105018996
"15885" "Normal approx." "Rosenbaum" 0.931551097067971
"15886" "Normal approx." "Rosenbaum" 0.507741413008562
"15887" "Normal approx." "Rosenbaum" 0.522345274314122
"15888" "Normal approx." "Rosenbaum" 0.597310959499878
"15889" "Normal approx." "Rosenbaum" 0.168465707355848
"15890" "Normal approx." "Rosenbaum" 0.449359621308777
"15891" "Normal approx." "Rosenbaum" 0.323852764728045
"15892" "Normal approx." "Rosenbaum" 0.908040231233231
"15893" "Normal approx." "Rosenbaum" 0.493426546195953
"15894" "Normal approx." "Rosenbaum" 0.93730869513285
"15895" "Normal approx." "Rosenbaum" 0.227160446121181
"15896" "Normal approx." "Rosenbaum" 0.739804463749201
"15897" "Normal approx." "Rosenbaum" 0.286019482139592
"15898" "Normal approx." "Rosenbaum" 0.602164930553629
"15899" "Normal approx." "Rosenbaum" 0.582667243852359
"15900" "Normal approx." "Rosenbaum" 0.296314320389094
"15901" "Normal approx." "Rosenbaum" 0.117833757129861
"15902" "Normal approx." "Rosenbaum" 0.835272221650651
"15903" "Normal approx." "Rosenbaum" 0.259612429797292
"15904" "Normal approx." "Rosenbaum" 0.504854712025876
"15905" "Normal approx." "Rosenbaum" 0.944916702950619
"15906" "Normal approx." "Rosenbaum" 0.893124715214937
"15907" "Normal approx." "Rosenbaum" 0.54074478737905
"15908" "Normal approx." "Rosenbaum" 0.964736642378332
"15909" "Normal approx." "Rosenbaum" 0.284850608269112
"15910" "Normal approx." "Rosenbaum" 0.11078527287608
"15911" "Normal approx." "Rosenbaum" 0.123413807440123
"15912" "Normal approx." "Rosenbaum" 0.320599432230619
"15913" "Normal approx." "Rosenbaum" 0.840814544464429
"15914" "Normal approx." "Rosenbaum" 0.853177315043986
"15915" "Normal approx." "Rosenbaum" 0.368138657499074
"15916" "Normal approx." "Rosenbaum" 0.243175290796339
"15917" "Normal approx." "Rosenbaum" 0.443241385391368
"15918" "Normal approx." "Rosenbaum" 0.359959068627285
"15919" "Normal approx." "Rosenbaum" 0.117899430838291
"15920" "Normal approx." "Rosenbaum" 0.37041605032018
"15921" "Normal approx." "Rosenbaum" 0.486495538066509
"15922" "Normal approx." "Rosenbaum" 0.034351297690453
"15923" "Normal approx." "Rosenbaum" 0.965825915960625
"15924" "Normal approx." "Rosenbaum" 0.778966059073162
"15925" "Normal approx." "Rosenbaum" 0.0034636684634104
"15926" "Normal approx." "Rosenbaum" 0.69977472655773
"15927" "Normal approx." "Rosenbaum" 0.857024939368662
"15928" "Normal approx." "Rosenbaum" 0.997967395844028
"15929" "Normal approx." "Rosenbaum" 0.911641792723426
"15930" "Normal approx." "Rosenbaum" 0.491142785877956
"15931" "Normal approx." "Rosenbaum" 0.405421489711674
"15932" "Normal approx." "Rosenbaum" 0.718277617250026
"15933" "Normal approx." "Rosenbaum" 0.492416526416978
"15934" "Normal approx." "Rosenbaum" 0.701702563026647
"15935" "Normal approx." "Rosenbaum" 0.653354253092649
"15936" "Normal approx." "Rosenbaum" 0.563779230389818
"15937" "Normal approx." "Rosenbaum" 0.279230976618218
"15938" "Normal approx." "Rosenbaum" 0.647398112511904
"15939" "Normal approx." "Rosenbaum" 0.254206483328184
"15940" "Normal approx." "Rosenbaum" 0.0477205697036733
"15941" "Normal approx." "Rosenbaum" 0.967504513497652
"15942" "Normal approx." "Rosenbaum" 0.278934330699421
"15943" "Normal approx." "Rosenbaum" 0.62257971402754
"15944" "Normal approx." "Rosenbaum" 0.885027329972777
"15945" "Normal approx." "Rosenbaum" 0.399433419280644
"15946" "Normal approx." "Rosenbaum" 0.218294415687553
"15947" "Normal approx." "Rosenbaum" 0.689427922650648
"15948" "Normal approx." "Rosenbaum" 0.128152148863998
"15949" "Normal approx." "Rosenbaum" 0.163604663332795
"15950" "Normal approx." "Rosenbaum" 0.916317743151253
"15951" "Normal approx." "Rosenbaum" 0.361626568237507
"15952" "Normal approx." "Rosenbaum" 0.597032295361415
"15953" "Normal approx." "Rosenbaum" 0.182292073471535
"15954" "Normal approx." "Rosenbaum" 0.610728924450255
"15955" "Normal approx." "Rosenbaum" 0.489655868780795
"15956" "Normal approx." "Rosenbaum" 0.231049459652004
"15957" "Normal approx." "Rosenbaum" 0.0393324247384734
"15958" "Normal approx." "Rosenbaum" 0.222065551451274
"15959" "Normal approx." "Rosenbaum" 0.385468041156489
"15960" "Normal approx." "Rosenbaum" 0.737628976715954
"15961" "Normal approx." "Rosenbaum" 0.7501714567586
"15962" "Normal approx." "Rosenbaum" 0.557294305892348
"15963" "Normal approx." "Rosenbaum" 0.264838847600964
"15964" "Normal approx." "Rosenbaum" 0.260997763028529
"15965" "Normal approx." "Rosenbaum" 0.379443946876393
"15966" "Normal approx." "Rosenbaum" 0.998888872830184
"15967" "Normal approx." "Rosenbaum" 0.208055305909644
"15968" "Normal approx." "Rosenbaum" 0.323912372307827
"15969" "Normal approx." "Rosenbaum" 0.642341203631214
"15970" "Normal approx." "Rosenbaum" 0.936090529403172
"15971" "Normal approx." "Rosenbaum" 0.90909856363663
"15972" "Normal approx." "Rosenbaum" 0.669535369837435
"15973" "Normal approx." "Rosenbaum" 0.980304046494771
"15974" "Normal approx." "Rosenbaum" 0.786246428197307
"15975" "Normal approx." "Rosenbaum" 0.537342265544933
"15976" "Normal approx." "Rosenbaum" 0.414133791140596
"15977" "Normal approx." "Rosenbaum" 0.110581931897201
"15978" "Normal approx." "Rosenbaum" 0.139304522425703
"15979" "Normal approx." "Rosenbaum" 0.200761796439161
"15980" "Normal approx." "Rosenbaum" 0.668076850534267
"15981" "Normal approx." "Rosenbaum" 0.651178027132975
"15982" "Normal approx." "Rosenbaum" 0.34441661107088
"15983" "Normal approx." "Rosenbaum" 0.338397724406365
"15984" "Normal approx." "Rosenbaum" 0.00962775545103423
"15985" "Normal approx." "Rosenbaum" 0.842738186848528
"15986" "Normal approx." "Rosenbaum" 0.644669063781947
"15987" "Normal approx." "Rosenbaum" 0.636068525897066
"15988" "Normal approx." "Rosenbaum" 0.102802581822821
"15989" "Normal approx." "Rosenbaum" 0.813576454318393
"15990" "Normal approx." "Rosenbaum" 0.458372642319195
"15991" "Normal approx." "Rosenbaum" 0.759105284166659
"15992" "Normal approx." "Rosenbaum" 0.742543591568939
"15993" "Normal approx." "Rosenbaum" 0.255551725935766
"15994" "Normal approx." "Rosenbaum" 0.631173524434791
"15995" "Normal approx." "Rosenbaum" 0.0322636837253873
"15996" "Normal approx." "Rosenbaum" 0.690404761473104
"15997" "Normal approx." "Rosenbaum" 0.665203720859618
"15998" "Normal approx." "Rosenbaum" 0.999548261886607
"15999" "Normal approx." "Rosenbaum" 0.335003345208941
"16000" "Normal approx." "Rosenbaum" 0.649298653414282
"16001" "Classic t-statistic, normal approx." "Neyman" 0.033080508552642
"16002" "Classic t-statistic, normal approx." "Neyman" 0.082716503793187
"16003" "Classic t-statistic, normal approx." "Neyman" 0.253792948611046
"16004" "Classic t-statistic, normal approx." "Neyman" 0.00397905996036996
"16005" "Classic t-statistic, normal approx." "Neyman" 0.211171554687885
"16006" "Classic t-statistic, normal approx." "Neyman" 0.508783755875691
"16007" "Classic t-statistic, normal approx." "Neyman" 0.412170128398823
"16008" "Classic t-statistic, normal approx." "Neyman" 0.588391891184778
"16009" "Classic t-statistic, normal approx." "Neyman" 0.953799175775527
"16010" "Classic t-statistic, normal approx." "Neyman" 0.0503165647361659
"16011" "Classic t-statistic, normal approx." "Neyman" 0.128133352304509
"16012" "Classic t-statistic, normal approx." "Neyman" 0.919534159390624
"16013" "Classic t-statistic, normal approx." "Neyman" 0.020306379827767
"16014" "Classic t-statistic, normal approx." "Neyman" 0.370694733677654
"16015" "Classic t-statistic, normal approx." "Neyman" 0.0015323041264208
"16016" "Classic t-statistic, normal approx." "Neyman" 0.352051281277523
"16017" "Classic t-statistic, normal approx." "Neyman" 0.528135502843574
"16018" "Classic t-statistic, normal approx." "Neyman" 0.299492574470279
"16019" "Classic t-statistic, normal approx." "Neyman" 0.650791635442637
"16020" "Classic t-statistic, normal approx." "Neyman" 0.356931966944519
"16021" "Classic t-statistic, normal approx." "Neyman" 0.60564007021451
"16022" "Classic t-statistic, normal approx." "Neyman" 0.820441674653191
"16023" "Classic t-statistic, normal approx." "Neyman" 0.519440295933905
"16024" "Classic t-statistic, normal approx." "Neyman" 0.595545484748508
"16025" "Classic t-statistic, normal approx." "Neyman" 0.018726955956208
"16026" "Classic t-statistic, normal approx." "Neyman" 0.803086309640557
"16027" "Classic t-statistic, normal approx." "Neyman" 0.883735589352831
"16028" "Classic t-statistic, normal approx." "Neyman" 0.0205395830893915
"16029" "Classic t-statistic, normal approx." "Neyman" 0.565914357773814
"16030" "Classic t-statistic, normal approx." "Neyman" 0.534140441239705
"16031" "Classic t-statistic, normal approx." "Neyman" 0.713260755729554
"16032" "Classic t-statistic, normal approx." "Neyman" 0.406734319891844
"16033" "Classic t-statistic, normal approx." "Neyman" 0.779177732446869
"16034" "Classic t-statistic, normal approx." "Neyman" 0.0682343638401488
"16035" "Classic t-statistic, normal approx." "Neyman" 0.00541669803692146
"16036" "Classic t-statistic, normal approx." "Neyman" 0.00151190166094106
"16037" "Classic t-statistic, normal approx." "Neyman" 0.845313943318156
"16038" "Classic t-statistic, normal approx." "Neyman" 0.61722249506446
"16039" "Classic t-statistic, normal approx." "Neyman" 0.000163257639824055
"16040" "Classic t-statistic, normal approx." "Neyman" 0.575014711946722
"16041" "Classic t-statistic, normal approx." "Neyman" 0.33211711633706
"16042" "Classic t-statistic, normal approx." "Neyman" 0.22855134316463
"16043" "Classic t-statistic, normal approx." "Neyman" 0.313152966868481
"16044" "Classic t-statistic, normal approx." "Neyman" 0.677997004298042
"16045" "Classic t-statistic, normal approx." "Neyman" 0.141481443460235
"16046" "Classic t-statistic, normal approx." "Neyman" 0.831016857670037
"16047" "Classic t-statistic, normal approx." "Neyman" 0.620931158172683
"16048" "Classic t-statistic, normal approx." "Neyman" 0.0371356743191038
"16049" "Classic t-statistic, normal approx." "Neyman" 0.647740032340198
"16050" "Classic t-statistic, normal approx." "Neyman" 0.950208541992463
"16051" "Classic t-statistic, normal approx." "Neyman" 0.746228989419424
"16052" "Classic t-statistic, normal approx." "Neyman" 0.728661255504958
"16053" "Classic t-statistic, normal approx." "Neyman" 0.468664574927212
"16054" "Classic t-statistic, normal approx." "Neyman" 0.367460697361965
"16055" "Classic t-statistic, normal approx." "Neyman" 0.562079045697161
"16056" "Classic t-statistic, normal approx." "Neyman" 0.979522049390715
"16057" "Classic t-statistic, normal approx." "Neyman" 0.888632867797891
"16058" "Classic t-statistic, normal approx." "Neyman" 0.402186818831709
"16059" "Classic t-statistic, normal approx." "Neyman" 0.251219141505831
"16060" "Classic t-statistic, normal approx." "Neyman" 0.551742533819011
"16061" "Classic t-statistic, normal approx." "Neyman" 0.569974911149392
"16062" "Classic t-statistic, normal approx." "Neyman" 0.82532232601568
"16063" "Classic t-statistic, normal approx." "Neyman" 0.0347805796211949
"16064" "Classic t-statistic, normal approx." "Neyman" 0.393615634612511
"16065" "Classic t-statistic, normal approx." "Neyman" 0.248744499283682
"16066" "Classic t-statistic, normal approx." "Neyman" 0.492291251661606
"16067" "Classic t-statistic, normal approx." "Neyman" 0.682481959863873
"16068" "Classic t-statistic, normal approx." "Neyman" 0.420009368540641
"16069" "Classic t-statistic, normal approx." "Neyman" 0.164213432078965
"16070" "Classic t-statistic, normal approx." "Neyman" 0.584993681327146
"16071" "Classic t-statistic, normal approx." "Neyman" 0.703896397072954
"16072" "Classic t-statistic, normal approx." "Neyman" 0.677953685348398
"16073" "Classic t-statistic, normal approx." "Neyman" 0.512025881224533
"16074" "Classic t-statistic, normal approx." "Neyman" 0.0734888941617047
"16075" "Classic t-statistic, normal approx." "Neyman" 0.0136065294054715
"16076" "Classic t-statistic, normal approx." "Neyman" 0.244487322093364
"16077" "Classic t-statistic, normal approx." "Neyman" 0.116112497737672
"16078" "Classic t-statistic, normal approx." "Neyman" 0.118632119019857
"16079" "Classic t-statistic, normal approx." "Neyman" 0.0314553014109855
"16080" "Classic t-statistic, normal approx." "Neyman" 0.0690217389261816
"16081" "Classic t-statistic, normal approx." "Neyman" 0.248081887668425
"16082" "Classic t-statistic, normal approx." "Neyman" 0.136903012171094
"16083" "Classic t-statistic, normal approx." "Neyman" 0.0588539297910444
"16084" "Classic t-statistic, normal approx." "Neyman" 0.34974118556649
"16085" "Classic t-statistic, normal approx." "Neyman" 0.479468912454579
"16086" "Classic t-statistic, normal approx." "Neyman" 0.22726827695868
"16087" "Classic t-statistic, normal approx." "Neyman" 0.899582395416286
"16088" "Classic t-statistic, normal approx." "Neyman" 0.653039831407507
"16089" "Classic t-statistic, normal approx." "Neyman" 0.0166854834520123
"16090" "Classic t-statistic, normal approx." "Neyman" 0.635668033835059
"16091" "Classic t-statistic, normal approx." "Neyman" 0.00681207982991161
"16092" "Classic t-statistic, normal approx." "Neyman" 0.537384464278541
"16093" "Classic t-statistic, normal approx." "Neyman" 0.608505641689537
"16094" "Classic t-statistic, normal approx." "Neyman" 0.569251733816991
"16095" "Classic t-statistic, normal approx." "Neyman" 0.18381963980142
"16096" "Classic t-statistic, normal approx." "Neyman" 0.00977834714907533
"16097" "Classic t-statistic, normal approx." "Neyman" 0.192212093114699
"16098" "Classic t-statistic, normal approx." "Neyman" 0.740965571492584
"16099" "Classic t-statistic, normal approx." "Neyman" 0.713751332477007
"16100" "Classic t-statistic, normal approx." "Neyman" 0.548259512134476
"16101" "Classic t-statistic, normal approx." "Neyman" 0.0991668466893383
"16102" "Classic t-statistic, normal approx." "Neyman" 0.101664925396428
"16103" "Classic t-statistic, normal approx." "Neyman" 0.0349552045042199
"16104" "Classic t-statistic, normal approx." "Neyman" 0.806659556013659
"16105" "Classic t-statistic, normal approx." "Neyman" 0.410997954419464
"16106" "Classic t-statistic, normal approx." "Neyman" 0.902859713915266
"16107" "Classic t-statistic, normal approx." "Neyman" 0.680108978383394
"16108" "Classic t-statistic, normal approx." "Neyman" 0.440824328426977
"16109" "Classic t-statistic, normal approx." "Neyman" 0.0323178905850303
"16110" "Classic t-statistic, normal approx." "Neyman" 0.908192231998769
"16111" "Classic t-statistic, normal approx." "Neyman" 0.909010847255943
"16112" "Classic t-statistic, normal approx." "Neyman" 0.104565603852282
"16113" "Classic t-statistic, normal approx." "Neyman" 0.64415776910503
"16114" "Classic t-statistic, normal approx." "Neyman" 0.331065824677162
"16115" "Classic t-statistic, normal approx." "Neyman" 0.0100635797921707
"16116" "Classic t-statistic, normal approx." "Neyman" 0.829668337883919
"16117" "Classic t-statistic, normal approx." "Neyman" 0.261038120411963
"16118" "Classic t-statistic, normal approx." "Neyman" 0.23971244857291
"16119" "Classic t-statistic, normal approx." "Neyman" 0.992316251268749
"16120" "Classic t-statistic, normal approx." "Neyman" 0.36222303377768
"16121" "Classic t-statistic, normal approx." "Neyman" 0.360216343202854
"16122" "Classic t-statistic, normal approx." "Neyman" 0.331102157815299
"16123" "Classic t-statistic, normal approx." "Neyman" 0.00296356796136732
"16124" "Classic t-statistic, normal approx." "Neyman" 0.813307585097599
"16125" "Classic t-statistic, normal approx." "Neyman" 0.933808536932448
"16126" "Classic t-statistic, normal approx." "Neyman" 0.679816532928699
"16127" "Classic t-statistic, normal approx." "Neyman" 0.382565970989899
"16128" "Classic t-statistic, normal approx." "Neyman" 0.513391186978089
"16129" "Classic t-statistic, normal approx." "Neyman" 0.937424530607148
"16130" "Classic t-statistic, normal approx." "Neyman" 0.0816153426642861
"16131" "Classic t-statistic, normal approx." "Neyman" 0.0140317838141297
"16132" "Classic t-statistic, normal approx." "Neyman" 0.201037956401923
"16133" "Classic t-statistic, normal approx." "Neyman" 0.311072432275228
"16134" "Classic t-statistic, normal approx." "Neyman" 0.301384763975279
"16135" "Classic t-statistic, normal approx." "Neyman" 0.693619986551022
"16136" "Classic t-statistic, normal approx." "Neyman" 0.573704712765347
"16137" "Classic t-statistic, normal approx." "Neyman" 0.0199269935178754
"16138" "Classic t-statistic, normal approx." "Neyman" 0.0557949397961313
"16139" "Classic t-statistic, normal approx." "Neyman" 0.163367749109105
"16140" "Classic t-statistic, normal approx." "Neyman" 0.31614878135002
"16141" "Classic t-statistic, normal approx." "Neyman" 0.152176451038053
"16142" "Classic t-statistic, normal approx." "Neyman" 0.486719574489652
"16143" "Classic t-statistic, normal approx." "Neyman" 0.6890102736884
"16144" "Classic t-statistic, normal approx." "Neyman" 0.648637840903075
"16145" "Classic t-statistic, normal approx." "Neyman" 0.15389013257769
"16146" "Classic t-statistic, normal approx." "Neyman" 0.215705006178782
"16147" "Classic t-statistic, normal approx." "Neyman" 0.0779678099326475
"16148" "Classic t-statistic, normal approx." "Neyman" 0.280824944954865
"16149" "Classic t-statistic, normal approx." "Neyman" 0.157812142851057
"16150" "Classic t-statistic, normal approx." "Neyman" 0.110226404067085
"16151" "Classic t-statistic, normal approx." "Neyman" 0.0321740494283174
"16152" "Classic t-statistic, normal approx." "Neyman" 0.0461422171010577
"16153" "Classic t-statistic, normal approx." "Neyman" 0.000473640455500579
"16154" "Classic t-statistic, normal approx." "Neyman" 0.0737647237626324
"16155" "Classic t-statistic, normal approx." "Neyman" 0.0312779164598314
"16156" "Classic t-statistic, normal approx." "Neyman" 0.564622895070933
"16157" "Classic t-statistic, normal approx." "Neyman" 0.931295598917195
"16158" "Classic t-statistic, normal approx." "Neyman" 0.143135199322971
"16159" "Classic t-statistic, normal approx." "Neyman" 0.123277501758452
"16160" "Classic t-statistic, normal approx." "Neyman" 0.914561926979971
"16161" "Classic t-statistic, normal approx." "Neyman" 0.870438531892725
"16162" "Classic t-statistic, normal approx." "Neyman" 0.616978198713322
"16163" "Classic t-statistic, normal approx." "Neyman" 0.0979654997241355
"16164" "Classic t-statistic, normal approx." "Neyman" 0.98724295686699
"16165" "Classic t-statistic, normal approx." "Neyman" 0.682420917683507
"16166" "Classic t-statistic, normal approx." "Neyman" 0.999953846976942
"16167" "Classic t-statistic, normal approx." "Neyman" 0.249909897377185
"16168" "Classic t-statistic, normal approx." "Neyman" 0.886312371097474
"16169" "Classic t-statistic, normal approx." "Neyman" 0.102837377957643
"16170" "Classic t-statistic, normal approx." "Neyman" 0.351758284226026
"16171" "Classic t-statistic, normal approx." "Neyman" 0.617131975600499
"16172" "Classic t-statistic, normal approx." "Neyman" 0.575866244412538
"16173" "Classic t-statistic, normal approx." "Neyman" 0.361286263823013
"16174" "Classic t-statistic, normal approx." "Neyman" 0.255477320376428
"16175" "Classic t-statistic, normal approx." "Neyman" 0.696389260766157
"16176" "Classic t-statistic, normal approx." "Neyman" 0.0450423793246402
"16177" "Classic t-statistic, normal approx." "Neyman" 0.619891834871306
"16178" "Classic t-statistic, normal approx." "Neyman" 0.156227030097983
"16179" "Classic t-statistic, normal approx." "Neyman" 0.496951122868896
"16180" "Classic t-statistic, normal approx." "Neyman" 0.17812605327103
"16181" "Classic t-statistic, normal approx." "Neyman" 0.0450296818227085
"16182" "Classic t-statistic, normal approx." "Neyman" 0.824310441239357
"16183" "Classic t-statistic, normal approx." "Neyman" 0.270840845693331
"16184" "Classic t-statistic, normal approx." "Neyman" 0.371319971937238
"16185" "Classic t-statistic, normal approx." "Neyman" 0.00190977332499909
"16186" "Classic t-statistic, normal approx." "Neyman" 0.0944649124022641
"16187" "Classic t-statistic, normal approx." "Neyman" 0.823377573599776
"16188" "Classic t-statistic, normal approx." "Neyman" 0.983626261970516
"16189" "Classic t-statistic, normal approx." "Neyman" 0.00338959610229961
"16190" "Classic t-statistic, normal approx." "Neyman" 0.920618099338263
"16191" "Classic t-statistic, normal approx." "Neyman" 0.0650068312864023
"16192" "Classic t-statistic, normal approx." "Neyman" 0.367441058623195
"16193" "Classic t-statistic, normal approx." "Neyman" 0.309449327285842
"16194" "Classic t-statistic, normal approx." "Neyman" 0.0956721868473684
"16195" "Classic t-statistic, normal approx." "Neyman" 0.502905262965085
"16196" "Classic t-statistic, normal approx." "Neyman" 0.0589674701626659
"16197" "Classic t-statistic, normal approx." "Neyman" 0.483153106741453
"16198" "Classic t-statistic, normal approx." "Neyman" 0.657042735737841
"16199" "Classic t-statistic, normal approx." "Neyman" 0.187137230237411
"16200" "Classic t-statistic, normal approx." "Neyman" 0.137653170962583
"16201" "Classic t-statistic, normal approx." "Neyman" 0.285072950159096
"16202" "Classic t-statistic, normal approx." "Neyman" 0.445755466910823
"16203" "Classic t-statistic, normal approx." "Neyman" 0.490869403066653
"16204" "Classic t-statistic, normal approx." "Neyman" 0.248175746910537
"16205" "Classic t-statistic, normal approx." "Neyman" 0.936199302313303
"16206" "Classic t-statistic, normal approx." "Neyman" 0.0757972073224256
"16207" "Classic t-statistic, normal approx." "Neyman" 0.797506897014037
"16208" "Classic t-statistic, normal approx." "Neyman" 0.736695060183108
"16209" "Classic t-statistic, normal approx." "Neyman" 0.0476948444998513
"16210" "Classic t-statistic, normal approx." "Neyman" 0.706407322581985
"16211" "Classic t-statistic, normal approx." "Neyman" 0.75519958219274
"16212" "Classic t-statistic, normal approx." "Neyman" 0.564858563054582
"16213" "Classic t-statistic, normal approx." "Neyman" 0.365752394299809
"16214" "Classic t-statistic, normal approx." "Neyman" 0.419180485198155
"16215" "Classic t-statistic, normal approx." "Neyman" 0.0329207901355995
"16216" "Classic t-statistic, normal approx." "Neyman" 0.293722459398973
"16217" "Classic t-statistic, normal approx." "Neyman" 0.0451447185700125
"16218" "Classic t-statistic, normal approx." "Neyman" 0.102668412424453
"16219" "Classic t-statistic, normal approx." "Neyman" 0.579390607962375
"16220" "Classic t-statistic, normal approx." "Neyman" 0.371682128091918
"16221" "Classic t-statistic, normal approx." "Neyman" 0.589662776791771
"16222" "Classic t-statistic, normal approx." "Neyman" 0.372219788364199
"16223" "Classic t-statistic, normal approx." "Neyman" 0.537516933776427
"16224" "Classic t-statistic, normal approx." "Neyman" 0.709598852519081
"16225" "Classic t-statistic, normal approx." "Neyman" 0.17502819169545
"16226" "Classic t-statistic, normal approx." "Neyman" 0.778003093119592
"16227" "Classic t-statistic, normal approx." "Neyman" 0.560896584288048
"16228" "Classic t-statistic, normal approx." "Neyman" 0.791111538753274
"16229" "Classic t-statistic, normal approx." "Neyman" 0.606620718683433
"16230" "Classic t-statistic, normal approx." "Neyman" 0.0892189089894113
"16231" "Classic t-statistic, normal approx." "Neyman" 0.611631150377161
"16232" "Classic t-statistic, normal approx." "Neyman" 0.972928606428477
"16233" "Classic t-statistic, normal approx." "Neyman" 0.798966745232815
"16234" "Classic t-statistic, normal approx." "Neyman" 0.0766438221220107
"16235" "Classic t-statistic, normal approx." "Neyman" 0.460816766737942
"16236" "Classic t-statistic, normal approx." "Neyman" 0.393357380314387
"16237" "Classic t-statistic, normal approx." "Neyman" 0.661971292820123
"16238" "Classic t-statistic, normal approx." "Neyman" 0.00175690294306952
"16239" "Classic t-statistic, normal approx." "Neyman" 0.846781343064381
"16240" "Classic t-statistic, normal approx." "Neyman" 0.0594335400149884
"16241" "Classic t-statistic, normal approx." "Neyman" 0.114702292169255
"16242" "Classic t-statistic, normal approx." "Neyman" 0.217835016487009
"16243" "Classic t-statistic, normal approx." "Neyman" 0.471346515507441
"16244" "Classic t-statistic, normal approx." "Neyman" 0.0732912610618894
"16245" "Classic t-statistic, normal approx." "Neyman" 0.840221412877858
"16246" "Classic t-statistic, normal approx." "Neyman" 0.160038224709484
"16247" "Classic t-statistic, normal approx." "Neyman" 0.0015022961931459
"16248" "Classic t-statistic, normal approx." "Neyman" 0.833339396820323
"16249" "Classic t-statistic, normal approx." "Neyman" 0.129792492077736
"16250" "Classic t-statistic, normal approx." "Neyman" 0.445787475424809
"16251" "Classic t-statistic, normal approx." "Neyman" 0.359650728366566
"16252" "Classic t-statistic, normal approx." "Neyman" 0.794198560203851
"16253" "Classic t-statistic, normal approx." "Neyman" 0.078427717016726
"16254" "Classic t-statistic, normal approx." "Neyman" 0.229133269339311
"16255" "Classic t-statistic, normal approx." "Neyman" 0.0229106388406217
"16256" "Classic t-statistic, normal approx." "Neyman" 0.956515749038272
"16257" "Classic t-statistic, normal approx." "Neyman" 0.967092394522097
"16258" "Classic t-statistic, normal approx." "Neyman" 0.13469147371246
"16259" "Classic t-statistic, normal approx." "Neyman" 0.333614047588049
"16260" "Classic t-statistic, normal approx." "Neyman" 0.487904249147756
"16261" "Classic t-statistic, normal approx." "Neyman" 0.511296159555534
"16262" "Classic t-statistic, normal approx." "Neyman" 0.0571327248558555
"16263" "Classic t-statistic, normal approx." "Neyman" 0.37077395816451
"16264" "Classic t-statistic, normal approx." "Neyman" 0.0135909724415955
"16265" "Classic t-statistic, normal approx." "Neyman" 0.669320055783985
"16266" "Classic t-statistic, normal approx." "Neyman" 0.0698685839004327
"16267" "Classic t-statistic, normal approx." "Neyman" 0.34458574460066
"16268" "Classic t-statistic, normal approx." "Neyman" 0.482611886010432
"16269" "Classic t-statistic, normal approx." "Neyman" 0.931235295983788
"16270" "Classic t-statistic, normal approx." "Neyman" 0.839034687322998
"16271" "Classic t-statistic, normal approx." "Neyman" 0.504488147983878
"16272" "Classic t-statistic, normal approx." "Neyman" 0.231135585471894
"16273" "Classic t-statistic, normal approx." "Neyman" 0.485722644111251
"16274" "Classic t-statistic, normal approx." "Neyman" 0.331426733867147
"16275" "Classic t-statistic, normal approx." "Neyman" 0.36545222397165
"16276" "Classic t-statistic, normal approx." "Neyman" 0.598058152261252
"16277" "Classic t-statistic, normal approx." "Neyman" 0.341333420020415
"16278" "Classic t-statistic, normal approx." "Neyman" 0.735762220395479
"16279" "Classic t-statistic, normal approx." "Neyman" 0.118367728961762
"16280" "Classic t-statistic, normal approx." "Neyman" 0.780106418341841
"16281" "Classic t-statistic, normal approx." "Neyman" 0.503353272836994
"16282" "Classic t-statistic, normal approx." "Neyman" 0.579667838570039
"16283" "Classic t-statistic, normal approx." "Neyman" 0.356053152994319
"16284" "Classic t-statistic, normal approx." "Neyman" 0.460147896098621
"16285" "Classic t-statistic, normal approx." "Neyman" 0.482399651814551
"16286" "Classic t-statistic, normal approx." "Neyman" 0.00522106518347631
"16287" "Classic t-statistic, normal approx." "Neyman" 0.777402230309882
"16288" "Classic t-statistic, normal approx." "Neyman" 0.108862734392126
"16289" "Classic t-statistic, normal approx." "Neyman" 0.0602033836843257
"16290" "Classic t-statistic, normal approx." "Neyman" 0.537752345348823
"16291" "Classic t-statistic, normal approx." "Neyman" 0.158293718090706
"16292" "Classic t-statistic, normal approx." "Neyman" 0.521830892184801
"16293" "Classic t-statistic, normal approx." "Neyman" 0.113007833973286
"16294" "Classic t-statistic, normal approx." "Neyman" 0.198129761293903
"16295" "Classic t-statistic, normal approx." "Neyman" 0.153565548262105
"16296" "Classic t-statistic, normal approx." "Neyman" 0.44550453873258
"16297" "Classic t-statistic, normal approx." "Neyman" 0.937039036959715
"16298" "Classic t-statistic, normal approx." "Neyman" 0.00893229541018492
"16299" "Classic t-statistic, normal approx." "Neyman" 0.168619829841545
"16300" "Classic t-statistic, normal approx." "Neyman" 0.390417070981675
"16301" "Classic t-statistic, normal approx." "Neyman" 0.692114011838404
"16302" "Classic t-statistic, normal approx." "Neyman" 0.698227612485759
"16303" "Classic t-statistic, normal approx." "Neyman" 0.36447025425619
"16304" "Classic t-statistic, normal approx." "Neyman" 0.578258578812027
"16305" "Classic t-statistic, normal approx." "Neyman" 0.993232307430269
"16306" "Classic t-statistic, normal approx." "Neyman" 0.0826368417858945
"16307" "Classic t-statistic, normal approx." "Neyman" 0.597041703860891
"16308" "Classic t-statistic, normal approx." "Neyman" 0.00827977208795394
"16309" "Classic t-statistic, normal approx." "Neyman" 0.671994589413219
"16310" "Classic t-statistic, normal approx." "Neyman" 0.47977754554574
"16311" "Classic t-statistic, normal approx." "Neyman" 0.185969383419523
"16312" "Classic t-statistic, normal approx." "Neyman" 0.675355418240559
"16313" "Classic t-statistic, normal approx." "Neyman" 0.70018300959367
"16314" "Classic t-statistic, normal approx." "Neyman" 0.69758362336266
"16315" "Classic t-statistic, normal approx." "Neyman" 0.583898285757577
"16316" "Classic t-statistic, normal approx." "Neyman" 0.40097098345083
"16317" "Classic t-statistic, normal approx." "Neyman" 0.328056304009985
"16318" "Classic t-statistic, normal approx." "Neyman" 0.576395829657839
"16319" "Classic t-statistic, normal approx." "Neyman" 0.0632371456023897
"16320" "Classic t-statistic, normal approx." "Neyman" 0.225775803029463
"16321" "Classic t-statistic, normal approx." "Neyman" 0.13698790775097
"16322" "Classic t-statistic, normal approx." "Neyman" 0.266709559629448
"16323" "Classic t-statistic, normal approx." "Neyman" 0.000857599369959994
"16324" "Classic t-statistic, normal approx." "Neyman" 0.346085032952829
"16325" "Classic t-statistic, normal approx." "Neyman" 0.49875731456885
"16326" "Classic t-statistic, normal approx." "Neyman" 0.130411116955846
"16327" "Classic t-statistic, normal approx." "Neyman" 0.701741586593246
"16328" "Classic t-statistic, normal approx." "Neyman" 0.385554912365867
"16329" "Classic t-statistic, normal approx." "Neyman" 0.306432243066985
"16330" "Classic t-statistic, normal approx." "Neyman" 0.568457161927478
"16331" "Classic t-statistic, normal approx." "Neyman" 0.416272260616745
"16332" "Classic t-statistic, normal approx." "Neyman" 0.402950890993602
"16333" "Classic t-statistic, normal approx." "Neyman" 0.668822530636395
"16334" "Classic t-statistic, normal approx." "Neyman" 0.451876375529214
"16335" "Classic t-statistic, normal approx." "Neyman" 0.0671639453317519
"16336" "Classic t-statistic, normal approx." "Neyman" 0.395853814345823
"16337" "Classic t-statistic, normal approx." "Neyman" 0.453216543068082
"16338" "Classic t-statistic, normal approx." "Neyman" 0.00321609983790339
"16339" "Classic t-statistic, normal approx." "Neyman" 0.176322695650628
"16340" "Classic t-statistic, normal approx." "Neyman" 0.851569480527866
"16341" "Classic t-statistic, normal approx." "Neyman" 0.59797750780146
"16342" "Classic t-statistic, normal approx." "Neyman" 0.201193104173927
"16343" "Classic t-statistic, normal approx." "Neyman" 0.106185817821439
"16344" "Classic t-statistic, normal approx." "Neyman" 0.422661570562884
"16345" "Classic t-statistic, normal approx." "Neyman" 0.690547140473929
"16346" "Classic t-statistic, normal approx." "Neyman" 0.773808754296343
"16347" "Classic t-statistic, normal approx." "Neyman" 0.933405199333369
"16348" "Classic t-statistic, normal approx." "Neyman" 0.139707039671654
"16349" "Classic t-statistic, normal approx." "Neyman" 0.878084713598897
"16350" "Classic t-statistic, normal approx." "Neyman" 0.113892907271022
"16351" "Classic t-statistic, normal approx." "Neyman" 0.604573108103992
"16352" "Classic t-statistic, normal approx." "Neyman" 0.93948834245268
"16353" "Classic t-statistic, normal approx." "Neyman" 0.752974146384618
"16354" "Classic t-statistic, normal approx." "Neyman" 0.718938351925676
"16355" "Classic t-statistic, normal approx." "Neyman" 0.209615836998198
"16356" "Classic t-statistic, normal approx." "Neyman" 0.120437362874805
"16357" "Classic t-statistic, normal approx." "Neyman" 0.121164004965432
"16358" "Classic t-statistic, normal approx." "Neyman" 0.314595702484636
"16359" "Classic t-statistic, normal approx." "Neyman" 0.511984787648509
"16360" "Classic t-statistic, normal approx." "Neyman" 0.855847978568326
"16361" "Classic t-statistic, normal approx." "Neyman" 0.800801941664779
"16362" "Classic t-statistic, normal approx." "Neyman" 0.277173987770545
"16363" "Classic t-statistic, normal approx." "Neyman" 0.0011295890827967
"16364" "Classic t-statistic, normal approx." "Neyman" 0.798546958999777
"16365" "Classic t-statistic, normal approx." "Neyman" 0.28926755423863
"16366" "Classic t-statistic, normal approx." "Neyman" 0.0884388300728411
"16367" "Classic t-statistic, normal approx." "Neyman" 0.160762133560832
"16368" "Classic t-statistic, normal approx." "Neyman" 0.360424250522289
"16369" "Classic t-statistic, normal approx." "Neyman" 0.816657226505731
"16370" "Classic t-statistic, normal approx." "Neyman" 0.601706827407081
"16371" "Classic t-statistic, normal approx." "Neyman" 0.0510290380672827
"16372" "Classic t-statistic, normal approx." "Neyman" 0.154936287109253
"16373" "Classic t-statistic, normal approx." "Neyman" 0.84176884630551
"16374" "Classic t-statistic, normal approx." "Neyman" 0.0154089164616702
"16375" "Classic t-statistic, normal approx." "Neyman" 0.988738085029638
"16376" "Classic t-statistic, normal approx." "Neyman" 0.604071167598626
"16377" "Classic t-statistic, normal approx." "Neyman" 0.0167659558569635
"16378" "Classic t-statistic, normal approx." "Neyman" 0.113817391654361
"16379" "Classic t-statistic, normal approx." "Neyman" 0.262311791085682
"16380" "Classic t-statistic, normal approx." "Neyman" 0.797366209120252
"16381" "Classic t-statistic, normal approx." "Neyman" 0.00369896799551905
"16382" "Classic t-statistic, normal approx." "Neyman" 0.996942994172897
"16383" "Classic t-statistic, normal approx." "Neyman" 0.0109411707949065
"16384" "Classic t-statistic, normal approx." "Neyman" 0.741342522824009
"16385" "Classic t-statistic, normal approx." "Neyman" 0.189253058341051
"16386" "Classic t-statistic, normal approx." "Neyman" 0.714371505536007
"16387" "Classic t-statistic, normal approx." "Neyman" 0.986292930500411
"16388" "Classic t-statistic, normal approx." "Neyman" 0.286805495467661
"16389" "Classic t-statistic, normal approx." "Neyman" 0.0476886602749149
"16390" "Classic t-statistic, normal approx." "Neyman" 0.197088585325628
"16391" "Classic t-statistic, normal approx." "Neyman" 0.387327164385774
"16392" "Classic t-statistic, normal approx." "Neyman" 0.302797230952859
"16393" "Classic t-statistic, normal approx." "Neyman" 0.879469956141753
"16394" "Classic t-statistic, normal approx." "Neyman" 0.326203589751132
"16395" "Classic t-statistic, normal approx." "Neyman" 0.964252285668428
"16396" "Classic t-statistic, normal approx." "Neyman" 0.777406078890211
"16397" "Classic t-statistic, normal approx." "Neyman" 0.449292980267338
"16398" "Classic t-statistic, normal approx." "Neyman" 0.519678666776112
"16399" "Classic t-statistic, normal approx." "Neyman" 0.957791242171357
"16400" "Classic t-statistic, normal approx." "Neyman" 0.379739863697207
"16401" "Classic t-statistic, normal approx." "Neyman" 0.322512774775268
"16402" "Classic t-statistic, normal approx." "Neyman" 0.00437510880569958
"16403" "Classic t-statistic, normal approx." "Neyman" 0.954397743472764
"16404" "Classic t-statistic, normal approx." "Neyman" 0.18934494283482
"16405" "Classic t-statistic, normal approx." "Neyman" 0.0438124569399698
"16406" "Classic t-statistic, normal approx." "Neyman" 0.718513162625066
"16407" "Classic t-statistic, normal approx." "Neyman" 0.0250908097428562
"16408" "Classic t-statistic, normal approx." "Neyman" 0.187618178829843
"16409" "Classic t-statistic, normal approx." "Neyman" 0.6067831099109
"16410" "Classic t-statistic, normal approx." "Neyman" 0.766377411445103
"16411" "Classic t-statistic, normal approx." "Neyman" 0.0762411559096103
"16412" "Classic t-statistic, normal approx." "Neyman" 0.545018638432254
"16413" "Classic t-statistic, normal approx." "Neyman" 0.992052882316002
"16414" "Classic t-statistic, normal approx." "Neyman" 0.389999917930004
"16415" "Classic t-statistic, normal approx." "Neyman" 0.190257804545468
"16416" "Classic t-statistic, normal approx." "Neyman" 0.405726998403685
"16417" "Classic t-statistic, normal approx." "Neyman" 0.473440368350288
"16418" "Classic t-statistic, normal approx." "Neyman" 0.234111729687402
"16419" "Classic t-statistic, normal approx." "Neyman" 0.704785949950697
"16420" "Classic t-statistic, normal approx." "Neyman" 0.683664865824325
"16421" "Classic t-statistic, normal approx." "Neyman" 0.35457985784354
"16422" "Classic t-statistic, normal approx." "Neyman" 0.95895804925892
"16423" "Classic t-statistic, normal approx." "Neyman" 0.213042392680568
"16424" "Classic t-statistic, normal approx." "Neyman" 0.830016985058718
"16425" "Classic t-statistic, normal approx." "Neyman" 0.0684368720440096
"16426" "Classic t-statistic, normal approx." "Neyman" 0.0017335645762897
"16427" "Classic t-statistic, normal approx." "Neyman" 0.0758139433221068
"16428" "Classic t-statistic, normal approx." "Neyman" 0.0446607862494206
"16429" "Classic t-statistic, normal approx." "Neyman" 0.301171603870298
"16430" "Classic t-statistic, normal approx." "Neyman" 0.532391135904688
"16431" "Classic t-statistic, normal approx." "Neyman" 0.781744666575637
"16432" "Classic t-statistic, normal approx." "Neyman" 0.893020724531949
"16433" "Classic t-statistic, normal approx." "Neyman" 0.0270078670439746
"16434" "Classic t-statistic, normal approx." "Neyman" 0.153461885678925
"16435" "Classic t-statistic, normal approx." "Neyman" 0.0178094645680105
"16436" "Classic t-statistic, normal approx." "Neyman" 0.243111087350273
"16437" "Classic t-statistic, normal approx." "Neyman" 0.684090980616535
"16438" "Classic t-statistic, normal approx." "Neyman" 0.321944887739788
"16439" "Classic t-statistic, normal approx." "Neyman" 0.04999095824553
"16440" "Classic t-statistic, normal approx." "Neyman" 0.0748071438426916
"16441" "Classic t-statistic, normal approx." "Neyman" 0.620716361439986
"16442" "Classic t-statistic, normal approx." "Neyman" 0.573092797095212
"16443" "Classic t-statistic, normal approx." "Neyman" 0.885327327376326
"16444" "Classic t-statistic, normal approx." "Neyman" 0.67908528752139
"16445" "Classic t-statistic, normal approx." "Neyman" 0.654248245273626
"16446" "Classic t-statistic, normal approx." "Neyman" 0.680800714491676
"16447" "Classic t-statistic, normal approx." "Neyman" 0.669231225874265
"16448" "Classic t-statistic, normal approx." "Neyman" 0.211870932767055
"16449" "Classic t-statistic, normal approx." "Neyman" 0.411617160190592
"16450" "Classic t-statistic, normal approx." "Neyman" 0.618928565978095
"16451" "Classic t-statistic, normal approx." "Neyman" 0.361144728916744
"16452" "Classic t-statistic, normal approx." "Neyman" 0.715428481324161
"16453" "Classic t-statistic, normal approx." "Neyman" 0.300397359167605
"16454" "Classic t-statistic, normal approx." "Neyman" 0.952239672521738
"16455" "Classic t-statistic, normal approx." "Neyman" 0.291301705282031
"16456" "Classic t-statistic, normal approx." "Neyman" 0.257215303936201
"16457" "Classic t-statistic, normal approx." "Neyman" 0.995338183770706
"16458" "Classic t-statistic, normal approx." "Neyman" 0.725495850678649
"16459" "Classic t-statistic, normal approx." "Neyman" 0.10425590316894
"16460" "Classic t-statistic, normal approx." "Neyman" 0.19510304256719
"16461" "Classic t-statistic, normal approx." "Neyman" 0.0817662206861411
"16462" "Classic t-statistic, normal approx." "Neyman" 0.10017724575745
"16463" "Classic t-statistic, normal approx." "Neyman" 0.102069518665732
"16464" "Classic t-statistic, normal approx." "Neyman" 0.0759009320056234
"16465" "Classic t-statistic, normal approx." "Neyman" 0.0504931841588585
"16466" "Classic t-statistic, normal approx." "Neyman" 0.306929232827529
"16467" "Classic t-statistic, normal approx." "Neyman" 0.797390585573663
"16468" "Classic t-statistic, normal approx." "Neyman" 0.759430537260607
"16469" "Classic t-statistic, normal approx." "Neyman" 0.502646538847299
"16470" "Classic t-statistic, normal approx." "Neyman" 0.882179550065641
"16471" "Classic t-statistic, normal approx." "Neyman" 0.290151586576891
"16472" "Classic t-statistic, normal approx." "Neyman" 0.590727711431133
"16473" "Classic t-statistic, normal approx." "Neyman" 0.0431973169326085
"16474" "Classic t-statistic, normal approx." "Neyman" 0.74484118004416
"16475" "Classic t-statistic, normal approx." "Neyman" 0.0577928957323579
"16476" "Classic t-statistic, normal approx." "Neyman" 0.803170995214677
"16477" "Classic t-statistic, normal approx." "Neyman" 0.953782869275915
"16478" "Classic t-statistic, normal approx." "Neyman" 0.148808336945301
"16479" "Classic t-statistic, normal approx." "Neyman" 0.110246644798105
"16480" "Classic t-statistic, normal approx." "Neyman" 0.0500113444849943
"16481" "Classic t-statistic, normal approx." "Neyman" 0.372403969639962
"16482" "Classic t-statistic, normal approx." "Neyman" 0.575549412333104
"16483" "Classic t-statistic, normal approx." "Neyman" 0.00110962195665287
"16484" "Classic t-statistic, normal approx." "Neyman" 0.00330327939277875
"16485" "Classic t-statistic, normal approx." "Neyman" 0.410094648351003
"16486" "Classic t-statistic, normal approx." "Neyman" 0.18832729688118
"16487" "Classic t-statistic, normal approx." "Neyman" 0.0582700898373556
"16488" "Classic t-statistic, normal approx." "Neyman" 0.972198435579998
"16489" "Classic t-statistic, normal approx." "Neyman" 0.300551800403939
"16490" "Classic t-statistic, normal approx." "Neyman" 0.0823620571186534
"16491" "Classic t-statistic, normal approx." "Neyman" 0.813558761260381
"16492" "Classic t-statistic, normal approx." "Neyman" 0.859704453303969
"16493" "Classic t-statistic, normal approx." "Neyman" 0.152955324459134
"16494" "Classic t-statistic, normal approx." "Neyman" 0.559639864081976
"16495" "Classic t-statistic, normal approx." "Neyman" 0.368172138090932
"16496" "Classic t-statistic, normal approx." "Neyman" 0.73686062030945
"16497" "Classic t-statistic, normal approx." "Neyman" 0.19571107956573
"16498" "Classic t-statistic, normal approx." "Neyman" 0.224962392640922
"16499" "Classic t-statistic, normal approx." "Neyman" 0.588351433945205
"16500" "Classic t-statistic, normal approx." "Neyman" 0.0448853982854287
"16501" "Classic t-statistic, normal approx." "Neyman" 0.840896733743687
"16502" "Classic t-statistic, normal approx." "Neyman" 0.0747755379695791
"16503" "Classic t-statistic, normal approx." "Neyman" 0.30545456637007
"16504" "Classic t-statistic, normal approx." "Neyman" 0.182719884242273
"16505" "Classic t-statistic, normal approx." "Neyman" 0.508726286400654
"16506" "Classic t-statistic, normal approx." "Neyman" 0.604053925980021
"16507" "Classic t-statistic, normal approx." "Neyman" 0.378456129070694
"16508" "Classic t-statistic, normal approx." "Neyman" 0.60995318599519
"16509" "Classic t-statistic, normal approx." "Neyman" 0.701116626982908
"16510" "Classic t-statistic, normal approx." "Neyman" 0.528004098824676
"16511" "Classic t-statistic, normal approx." "Neyman" 0.615151071363709
"16512" "Classic t-statistic, normal approx." "Neyman" 0.0580975692277284
"16513" "Classic t-statistic, normal approx." "Neyman" 0.841549397989017
"16514" "Classic t-statistic, normal approx." "Neyman" 0.432326182926052
"16515" "Classic t-statistic, normal approx." "Neyman" 0.570270087804783
"16516" "Classic t-statistic, normal approx." "Neyman" 0.261680190680329
"16517" "Classic t-statistic, normal approx." "Neyman" 0.503386723385057
"16518" "Classic t-statistic, normal approx." "Neyman" 0.514326786442654
"16519" "Classic t-statistic, normal approx." "Neyman" 0.540002690663028
"16520" "Classic t-statistic, normal approx." "Neyman" 0.345042654017411
"16521" "Classic t-statistic, normal approx." "Neyman" 0.692574204854889
"16522" "Classic t-statistic, normal approx." "Neyman" 0.904612529758574
"16523" "Classic t-statistic, normal approx." "Neyman" 0.848362026023898
"16524" "Classic t-statistic, normal approx." "Neyman" 0.135865722286416
"16525" "Classic t-statistic, normal approx." "Neyman" 0.158924177604015
"16526" "Classic t-statistic, normal approx." "Neyman" 0.198879511180791
"16527" "Classic t-statistic, normal approx." "Neyman" 0.431557304477208
"16528" "Classic t-statistic, normal approx." "Neyman" 0.0598954477697431
"16529" "Classic t-statistic, normal approx." "Neyman" 0.98400022796862
"16530" "Classic t-statistic, normal approx." "Neyman" 0.4749884753256
"16531" "Classic t-statistic, normal approx." "Neyman" 0.477021231383257
"16532" "Classic t-statistic, normal approx." "Neyman" 0.303766284531533
"16533" "Classic t-statistic, normal approx." "Neyman" 0.4819062628918
"16534" "Classic t-statistic, normal approx." "Neyman" 0.049799812895998
"16535" "Classic t-statistic, normal approx." "Neyman" 0.410272456805801
"16536" "Classic t-statistic, normal approx." "Neyman" 0.29900306236757
"16537" "Classic t-statistic, normal approx." "Neyman" 0.607444234229737
"16538" "Classic t-statistic, normal approx." "Neyman" 0.886956181402868
"16539" "Classic t-statistic, normal approx." "Neyman" 0.494177810872871
"16540" "Classic t-statistic, normal approx." "Neyman" 0.093035213947785
"16541" "Classic t-statistic, normal approx." "Neyman" 0.52738114481877
"16542" "Classic t-statistic, normal approx." "Neyman" 0.0401602662629366
"16543" "Classic t-statistic, normal approx." "Neyman" 0.116300524244314
"16544" "Classic t-statistic, normal approx." "Neyman" 0.0917119457103879
"16545" "Classic t-statistic, normal approx." "Neyman" 0.078315824244106
"16546" "Classic t-statistic, normal approx." "Neyman" 0.687670368182647
"16547" "Classic t-statistic, normal approx." "Neyman" 0.921611829761609
"16548" "Classic t-statistic, normal approx." "Neyman" 0.40720841275779
"16549" "Classic t-statistic, normal approx." "Neyman" 0.334953668046728
"16550" "Classic t-statistic, normal approx." "Neyman" 0.317339556612812
"16551" "Classic t-statistic, normal approx." "Neyman" 0.795987003060842
"16552" "Classic t-statistic, normal approx." "Neyman" 0.58717516735742
"16553" "Classic t-statistic, normal approx." "Neyman" 0.158663562994537
"16554" "Classic t-statistic, normal approx." "Neyman" 0.42965811029218
"16555" "Classic t-statistic, normal approx." "Neyman" 0.108359334408499
"16556" "Classic t-statistic, normal approx." "Neyman" 0.245260340978006
"16557" "Classic t-statistic, normal approx." "Neyman" 0.839692582598542
"16558" "Classic t-statistic, normal approx." "Neyman" 0.826508231473149
"16559" "Classic t-statistic, normal approx." "Neyman" 0.826848352195764
"16560" "Classic t-statistic, normal approx." "Neyman" 0.138277892047082
"16561" "Classic t-statistic, normal approx." "Neyman" 0.67989688337608
"16562" "Classic t-statistic, normal approx." "Neyman" 0.436914790043341
"16563" "Classic t-statistic, normal approx." "Neyman" 0.340264877940792
"16564" "Classic t-statistic, normal approx." "Neyman" 0.18501781320595
"16565" "Classic t-statistic, normal approx." "Neyman" 0.043570091517426
"16566" "Classic t-statistic, normal approx." "Neyman" 0.531258253596391
"16567" "Classic t-statistic, normal approx." "Neyman" 0.825101266783759
"16568" "Classic t-statistic, normal approx." "Neyman" 0.583705700002946
"16569" "Classic t-statistic, normal approx." "Neyman" 0.0407449302046852
"16570" "Classic t-statistic, normal approx." "Neyman" 0.575582313808259
"16571" "Classic t-statistic, normal approx." "Neyman" 0.222997900076328
"16572" "Classic t-statistic, normal approx." "Neyman" 0.676612921493738
"16573" "Classic t-statistic, normal approx." "Neyman" 0.0637813508325018
"16574" "Classic t-statistic, normal approx." "Neyman" 0.00839502548458015
"16575" "Classic t-statistic, normal approx." "Neyman" 0.0533802961110139
"16576" "Classic t-statistic, normal approx." "Neyman" 0.845468147364137
"16577" "Classic t-statistic, normal approx." "Neyman" 0.0535983953903745
"16578" "Classic t-statistic, normal approx." "Neyman" 0.7716017874703
"16579" "Classic t-statistic, normal approx." "Neyman" 0.069617123509256
"16580" "Classic t-statistic, normal approx." "Neyman" 0.184974418458015
"16581" "Classic t-statistic, normal approx." "Neyman" 0.183273145567695
"16582" "Classic t-statistic, normal approx." "Neyman" 0.480806267756944
"16583" "Classic t-statistic, normal approx." "Neyman" 0.0190477601891526
"16584" "Classic t-statistic, normal approx." "Neyman" 0.342303235260581
"16585" "Classic t-statistic, normal approx." "Neyman" 0.710707188975794
"16586" "Classic t-statistic, normal approx." "Neyman" 0.110701356261918
"16587" "Classic t-statistic, normal approx." "Neyman" 0.827047482827402
"16588" "Classic t-statistic, normal approx." "Neyman" 0.686242564532994
"16589" "Classic t-statistic, normal approx." "Neyman" 0.0737727870002711
"16590" "Classic t-statistic, normal approx." "Neyman" 0.356961145140292
"16591" "Classic t-statistic, normal approx." "Neyman" 0.592654376420774
"16592" "Classic t-statistic, normal approx." "Neyman" 0.606659825484553
"16593" "Classic t-statistic, normal approx." "Neyman" 0.525501130158011
"16594" "Classic t-statistic, normal approx." "Neyman" 0.232762455418505
"16595" "Classic t-statistic, normal approx." "Neyman" 0.954632463020485
"16596" "Classic t-statistic, normal approx." "Neyman" 0.742707277393165
"16597" "Classic t-statistic, normal approx." "Neyman" 0.293927288228518
"16598" "Classic t-statistic, normal approx." "Neyman" 0.539727373726977
"16599" "Classic t-statistic, normal approx." "Neyman" 0.298929402230184
"16600" "Classic t-statistic, normal approx." "Neyman" 0.529957109212145
"16601" "Classic t-statistic, normal approx." "Neyman" 0.16362518671662
"16602" "Classic t-statistic, normal approx." "Neyman" 0.123436822382238
"16603" "Classic t-statistic, normal approx." "Neyman" 0.123180670379642
"16604" "Classic t-statistic, normal approx." "Neyman" 0.00149211096543
"16605" "Classic t-statistic, normal approx." "Neyman" 0.119232020721693
"16606" "Classic t-statistic, normal approx." "Neyman" 0.396211848021395
"16607" "Classic t-statistic, normal approx." "Neyman" 0.585179047668345
"16608" "Classic t-statistic, normal approx." "Neyman" 0.761460585956721
"16609" "Classic t-statistic, normal approx." "Neyman" 0.424541593287124
"16610" "Classic t-statistic, normal approx." "Neyman" 0.000711864604393098
"16611" "Classic t-statistic, normal approx." "Neyman" 0.435583751570426
"16612" "Classic t-statistic, normal approx." "Neyman" 0.851959126314285
"16613" "Classic t-statistic, normal approx." "Neyman" 0.755786194374484
"16614" "Classic t-statistic, normal approx." "Neyman" 0.961932320228664
"16615" "Classic t-statistic, normal approx." "Neyman" 0.290409092890393
"16616" "Classic t-statistic, normal approx." "Neyman" 0.710243732973793
"16617" "Classic t-statistic, normal approx." "Neyman" 0.00621442812345285
"16618" "Classic t-statistic, normal approx." "Neyman" 0.737676512960677
"16619" "Classic t-statistic, normal approx." "Neyman" 0.204723801250063
"16620" "Classic t-statistic, normal approx." "Neyman" 0.0378889708446239
"16621" "Classic t-statistic, normal approx." "Neyman" 0.544093883506669
"16622" "Classic t-statistic, normal approx." "Neyman" 0.509352298527541
"16623" "Classic t-statistic, normal approx." "Neyman" 0.00664367938707633
"16624" "Classic t-statistic, normal approx." "Neyman" 0.416588353722614
"16625" "Classic t-statistic, normal approx." "Neyman" 0.537755466841393
"16626" "Classic t-statistic, normal approx." "Neyman" 0.329636392767201
"16627" "Classic t-statistic, normal approx." "Neyman" 0.000323814985715654
"16628" "Classic t-statistic, normal approx." "Neyman" 0.301638712130914
"16629" "Classic t-statistic, normal approx." "Neyman" 0.43553155518423
"16630" "Classic t-statistic, normal approx." "Neyman" 0.141830020518894
"16631" "Classic t-statistic, normal approx." "Neyman" 0.289009787734164
"16632" "Classic t-statistic, normal approx." "Neyman" 0.668185505856682
"16633" "Classic t-statistic, normal approx." "Neyman" 0.00470767168365005
"16634" "Classic t-statistic, normal approx." "Neyman" 0.319915692298006
"16635" "Classic t-statistic, normal approx." "Neyman" 0.857468628303853
"16636" "Classic t-statistic, normal approx." "Neyman" 0.0609527819964044
"16637" "Classic t-statistic, normal approx." "Neyman" 0.75162988609646
"16638" "Classic t-statistic, normal approx." "Neyman" 0.205455045305846
"16639" "Classic t-statistic, normal approx." "Neyman" 0.0734115818444407
"16640" "Classic t-statistic, normal approx." "Neyman" 0.0952822744519148
"16641" "Classic t-statistic, normal approx." "Neyman" 0.426652076806496
"16642" "Classic t-statistic, normal approx." "Neyman" 0.787368656333701
"16643" "Classic t-statistic, normal approx." "Neyman" 0.827188037553053
"16644" "Classic t-statistic, normal approx." "Neyman" 0.495264558967554
"16645" "Classic t-statistic, normal approx." "Neyman" 0.803199853300999
"16646" "Classic t-statistic, normal approx." "Neyman" 0.105859526513037
"16647" "Classic t-statistic, normal approx." "Neyman" 0.846407536315516
"16648" "Classic t-statistic, normal approx." "Neyman" 0.23696485302939
"16649" "Classic t-statistic, normal approx." "Neyman" 0.830059555011478
"16650" "Classic t-statistic, normal approx." "Neyman" 0.0268819612673079
"16651" "Classic t-statistic, normal approx." "Neyman" 0.77542181039556
"16652" "Classic t-statistic, normal approx." "Neyman" 0.756125211621418
"16653" "Classic t-statistic, normal approx." "Neyman" 0.0733319625573179
"16654" "Classic t-statistic, normal approx." "Neyman" 0.0185865197347317
"16655" "Classic t-statistic, normal approx." "Neyman" 0.0205577331292142
"16656" "Classic t-statistic, normal approx." "Neyman" 0.00166436988011265
"16657" "Classic t-statistic, normal approx." "Neyman" 0.198039935835789
"16658" "Classic t-statistic, normal approx." "Neyman" 0.428788855258069
"16659" "Classic t-statistic, normal approx." "Neyman" 0.0666244358229908
"16660" "Classic t-statistic, normal approx." "Neyman" 0.131572885190343
"16661" "Classic t-statistic, normal approx." "Neyman" 0.935666956147466
"16662" "Classic t-statistic, normal approx." "Neyman" 0.301339489234063
"16663" "Classic t-statistic, normal approx." "Neyman" 0.391486125364102
"16664" "Classic t-statistic, normal approx." "Neyman" 0.307754804436074
"16665" "Classic t-statistic, normal approx." "Neyman" 0.330607276187602
"16666" "Classic t-statistic, normal approx." "Neyman" 0.118397564121184
"16667" "Classic t-statistic, normal approx." "Neyman" 0.187520808035532
"16668" "Classic t-statistic, normal approx." "Neyman" 0.411916393699312
"16669" "Classic t-statistic, normal approx." "Neyman" 0.424109420321782
"16670" "Classic t-statistic, normal approx." "Neyman" 0.628908890091569
"16671" "Classic t-statistic, normal approx." "Neyman" 0.877172046895853
"16672" "Classic t-statistic, normal approx." "Neyman" 0.130865709546789
"16673" "Classic t-statistic, normal approx." "Neyman" 0.666324335132167
"16674" "Classic t-statistic, normal approx." "Neyman" 0.350704485126471
"16675" "Classic t-statistic, normal approx." "Neyman" 0.690971112110066
"16676" "Classic t-statistic, normal approx." "Neyman" 0.907022908778547
"16677" "Classic t-statistic, normal approx." "Neyman" 0.90627007062856
"16678" "Classic t-statistic, normal approx." "Neyman" 0.253224933675231
"16679" "Classic t-statistic, normal approx." "Neyman" 0.841024035511967
"16680" "Classic t-statistic, normal approx." "Neyman" 0.100712483358626
"16681" "Classic t-statistic, normal approx." "Neyman" 0.755681402885831
"16682" "Classic t-statistic, normal approx." "Neyman" 0.426627870731249
"16683" "Classic t-statistic, normal approx." "Neyman" 0.243902122955663
"16684" "Classic t-statistic, normal approx." "Neyman" 0.0683995545436173
"16685" "Classic t-statistic, normal approx." "Neyman" 0.502278954783727
"16686" "Classic t-statistic, normal approx." "Neyman" 0.599627840552443
"16687" "Classic t-statistic, normal approx." "Neyman" 0.09281944726097
"16688" "Classic t-statistic, normal approx." "Neyman" 0.562385501122658
"16689" "Classic t-statistic, normal approx." "Neyman" 0.881530745320835
"16690" "Classic t-statistic, normal approx." "Neyman" 0.16094074258302
"16691" "Classic t-statistic, normal approx." "Neyman" 0.851978918355484
"16692" "Classic t-statistic, normal approx." "Neyman" 0.80167123495412
"16693" "Classic t-statistic, normal approx." "Neyman" 0.84467015033958
"16694" "Classic t-statistic, normal approx." "Neyman" 0.423101324947403
"16695" "Classic t-statistic, normal approx." "Neyman" 0.156696448000506
"16696" "Classic t-statistic, normal approx." "Neyman" 0.276633420289868
"16697" "Classic t-statistic, normal approx." "Neyman" 0.11182645939071
"16698" "Classic t-statistic, normal approx." "Neyman" 0.512298946146441
"16699" "Classic t-statistic, normal approx." "Neyman" 0.0239137414625676
"16700" "Classic t-statistic, normal approx." "Neyman" 0.602417342777341
"16701" "Classic t-statistic, normal approx." "Neyman" 0.82906584927598
"16702" "Classic t-statistic, normal approx." "Neyman" 0.199850294887968
"16703" "Classic t-statistic, normal approx." "Neyman" 0.47550737249205
"16704" "Classic t-statistic, normal approx." "Neyman" 0.0112881471266926
"16705" "Classic t-statistic, normal approx." "Neyman" 0.325474809334934
"16706" "Classic t-statistic, normal approx." "Neyman" 0.163224972739147
"16707" "Classic t-statistic, normal approx." "Neyman" 0.152171653693903
"16708" "Classic t-statistic, normal approx." "Neyman" 0.879760190434975
"16709" "Classic t-statistic, normal approx." "Neyman" 0.213143346368381
"16710" "Classic t-statistic, normal approx." "Neyman" 0.0654108076907669
"16711" "Classic t-statistic, normal approx." "Neyman" 0.598750798393586
"16712" "Classic t-statistic, normal approx." "Neyman" 0.463535406372044
"16713" "Classic t-statistic, normal approx." "Neyman" 0.159225294279914
"16714" "Classic t-statistic, normal approx." "Neyman" 0.00210007412942437
"16715" "Classic t-statistic, normal approx." "Neyman" 0.815781887734776
"16716" "Classic t-statistic, normal approx." "Neyman" 0.498973465756328
"16717" "Classic t-statistic, normal approx." "Neyman" 0.701681582860731
"16718" "Classic t-statistic, normal approx." "Neyman" 0.00199040553280305
"16719" "Classic t-statistic, normal approx." "Neyman" 0.39994829549141
"16720" "Classic t-statistic, normal approx." "Neyman" 0.377092983151931
"16721" "Classic t-statistic, normal approx." "Neyman" 0.0206286101934081
"16722" "Classic t-statistic, normal approx." "Neyman" 0.0399505870381338
"16723" "Classic t-statistic, normal approx." "Neyman" 0.941849453424626
"16724" "Classic t-statistic, normal approx." "Neyman" 0.144186385285305
"16725" "Classic t-statistic, normal approx." "Neyman" 0.316206258336599
"16726" "Classic t-statistic, normal approx." "Neyman" 0.159611280807294
"16727" "Classic t-statistic, normal approx." "Neyman" 0.403880251470268
"16728" "Classic t-statistic, normal approx." "Neyman" 0.47175984685898
"16729" "Classic t-statistic, normal approx." "Neyman" 0.0661470118879097
"16730" "Classic t-statistic, normal approx." "Neyman" 0.469087258264119
"16731" "Classic t-statistic, normal approx." "Neyman" 0.22815099328288
"16732" "Classic t-statistic, normal approx." "Neyman" 0.493213401903741
"16733" "Classic t-statistic, normal approx." "Neyman" 0.835321626951724
"16734" "Classic t-statistic, normal approx." "Neyman" 0.0668300599749072
"16735" "Classic t-statistic, normal approx." "Neyman" 0.594248016364396
"16736" "Classic t-statistic, normal approx." "Neyman" 0.376510249626997
"16737" "Classic t-statistic, normal approx." "Neyman" 0.930781999857866
"16738" "Classic t-statistic, normal approx." "Neyman" 0.729421414592059
"16739" "Classic t-statistic, normal approx." "Neyman" 0.901827407428227
"16740" "Classic t-statistic, normal approx." "Neyman" 0.672994534360038
"16741" "Classic t-statistic, normal approx." "Neyman" 0.528270370247212
"16742" "Classic t-statistic, normal approx." "Neyman" 0.14829675590559
"16743" "Classic t-statistic, normal approx." "Neyman" 0.233720720845221
"16744" "Classic t-statistic, normal approx." "Neyman" 0.984514482837278
"16745" "Classic t-statistic, normal approx." "Neyman" 0.266822886987828
"16746" "Classic t-statistic, normal approx." "Neyman" 0.288389153521316
"16747" "Classic t-statistic, normal approx." "Neyman" 0.501799197427218
"16748" "Classic t-statistic, normal approx." "Neyman" 0.15234972663102
"16749" "Classic t-statistic, normal approx." "Neyman" 0.582329271244164
"16750" "Classic t-statistic, normal approx." "Neyman" 0.141660077021629
"16751" "Classic t-statistic, normal approx." "Neyman" 0.0887682311364812
"16752" "Classic t-statistic, normal approx." "Neyman" 0.0238263855058689
"16753" "Classic t-statistic, normal approx." "Neyman" 0.777598675072235
"16754" "Classic t-statistic, normal approx." "Neyman" 0.0133582340681382
"16755" "Classic t-statistic, normal approx." "Neyman" 0.599518875054179
"16756" "Classic t-statistic, normal approx." "Neyman" 0.367238746254183
"16757" "Classic t-statistic, normal approx." "Neyman" 0.000217437186223801
"16758" "Classic t-statistic, normal approx." "Neyman" 0.0286550271425359
"16759" "Classic t-statistic, normal approx." "Neyman" 0.55444678031277
"16760" "Classic t-statistic, normal approx." "Neyman" 0.192851686288307
"16761" "Classic t-statistic, normal approx." "Neyman" 0.159027135426479
"16762" "Classic t-statistic, normal approx." "Neyman" 0.151316101852253
"16763" "Classic t-statistic, normal approx." "Neyman" 0.0259007098950872
"16764" "Classic t-statistic, normal approx." "Neyman" 0.0536242306184735
"16765" "Classic t-statistic, normal approx." "Neyman" 0.113610833378648
"16766" "Classic t-statistic, normal approx." "Neyman" 0.94942048123975
"16767" "Classic t-statistic, normal approx." "Neyman" 0.65816116690735
"16768" "Classic t-statistic, normal approx." "Neyman" 0.563976634332545
"16769" "Classic t-statistic, normal approx." "Neyman" 0.00282834821724443
"16770" "Classic t-statistic, normal approx." "Neyman" 0.235885071295329
"16771" "Classic t-statistic, normal approx." "Neyman" 0.744010322167577
"16772" "Classic t-statistic, normal approx." "Neyman" 0.867194459942681
"16773" "Classic t-statistic, normal approx." "Neyman" 0.915305316796643
"16774" "Classic t-statistic, normal approx." "Neyman" 0.329043162296755
"16775" "Classic t-statistic, normal approx." "Neyman" 0.347926801582445
"16776" "Classic t-statistic, normal approx." "Neyman" 0.922277062527545
"16777" "Classic t-statistic, normal approx." "Neyman" 0.828717469296807
"16778" "Classic t-statistic, normal approx." "Neyman" 0.917770231410878
"16779" "Classic t-statistic, normal approx." "Neyman" 0.508851779819069
"16780" "Classic t-statistic, normal approx." "Neyman" 0.758010595943702
"16781" "Classic t-statistic, normal approx." "Neyman" 0.590964115802235
"16782" "Classic t-statistic, normal approx." "Neyman" 0.318883649575111
"16783" "Classic t-statistic, normal approx." "Neyman" 0.99066677875563
"16784" "Classic t-statistic, normal approx." "Neyman" 0.869699170090495
"16785" "Classic t-statistic, normal approx." "Neyman" 0.632675714518659
"16786" "Classic t-statistic, normal approx." "Neyman" 0.163457133355551
"16787" "Classic t-statistic, normal approx." "Neyman" 0.558976583886443
"16788" "Classic t-statistic, normal approx." "Neyman" 0.0404987265214751
"16789" "Classic t-statistic, normal approx." "Neyman" 0.813005967427397
"16790" "Classic t-statistic, normal approx." "Neyman" 0.926022277027829
"16791" "Classic t-statistic, normal approx." "Neyman" 0.358374884701218
"16792" "Classic t-statistic, normal approx." "Neyman" 0.588982199037677
"16793" "Classic t-statistic, normal approx." "Neyman" 0.933222387976713
"16794" "Classic t-statistic, normal approx." "Neyman" 0.119191667341321
"16795" "Classic t-statistic, normal approx." "Neyman" 0.306770621840038
"16796" "Classic t-statistic, normal approx." "Neyman" 0.708643550432738
"16797" "Classic t-statistic, normal approx." "Neyman" 0.973891616014046
"16798" "Classic t-statistic, normal approx." "Neyman" 0.110043771566128
"16799" "Classic t-statistic, normal approx." "Neyman" 0.914745804747332
"16800" "Classic t-statistic, normal approx." "Neyman" 0.0348174486613346
"16801" "Classic t-statistic, normal approx." "Neyman" 0.242600310278201
"16802" "Classic t-statistic, normal approx." "Neyman" 0.409896838297948
"16803" "Classic t-statistic, normal approx." "Neyman" 0.638883366280104
"16804" "Classic t-statistic, normal approx." "Neyman" 0.0848145263338493
"16805" "Classic t-statistic, normal approx." "Neyman" 0.0238121169707697
"16806" "Classic t-statistic, normal approx." "Neyman" 0.73209345057986
"16807" "Classic t-statistic, normal approx." "Neyman" 0.98215890128394
"16808" "Classic t-statistic, normal approx." "Neyman" 0.871960771081334
"16809" "Classic t-statistic, normal approx." "Neyman" 0.644226231292898
"16810" "Classic t-statistic, normal approx." "Neyman" 0.109940929989663
"16811" "Classic t-statistic, normal approx." "Neyman" 0.0143279439341344
"16812" "Classic t-statistic, normal approx." "Neyman" 0.125866413816619
"16813" "Classic t-statistic, normal approx." "Neyman" 0.00957993216064934
"16814" "Classic t-statistic, normal approx." "Neyman" 0.0391100193374474
"16815" "Classic t-statistic, normal approx." "Neyman" 0.562451339469495
"16816" "Classic t-statistic, normal approx." "Neyman" 0.329526023143669
"16817" "Classic t-statistic, normal approx." "Neyman" 0.625364358858183
"16818" "Classic t-statistic, normal approx." "Neyman" 0.957860010604149
"16819" "Classic t-statistic, normal approx." "Neyman" 0.548768972161081
"16820" "Classic t-statistic, normal approx." "Neyman" 0.56272728947705
"16821" "Classic t-statistic, normal approx." "Neyman" 0.287873887554484
"16822" "Classic t-statistic, normal approx." "Neyman" 0.483292893013407
"16823" "Classic t-statistic, normal approx." "Neyman" 0.635232805693192
"16824" "Classic t-statistic, normal approx." "Neyman" 0.972978401628406
"16825" "Classic t-statistic, normal approx." "Neyman" 0.533580046717587
"16826" "Classic t-statistic, normal approx." "Neyman" 0.51092984161316
"16827" "Classic t-statistic, normal approx." "Neyman" 0.26804492819272
"16828" "Classic t-statistic, normal approx." "Neyman" 0.000163848985941906
"16829" "Classic t-statistic, normal approx." "Neyman" 0.0260781101056786
"16830" "Classic t-statistic, normal approx." "Neyman" 0.402934873613906
"16831" "Classic t-statistic, normal approx." "Neyman" 0.226157927260352
"16832" "Classic t-statistic, normal approx." "Neyman" 0.294384944636877
"16833" "Classic t-statistic, normal approx." "Neyman" 0.292958341008287
"16834" "Classic t-statistic, normal approx." "Neyman" 0.262122224817779
"16835" "Classic t-statistic, normal approx." "Neyman" 0.0108128337911482
"16836" "Classic t-statistic, normal approx." "Neyman" 0.686227569140954
"16837" "Classic t-statistic, normal approx." "Neyman" 0.330365178768821
"16838" "Classic t-statistic, normal approx." "Neyman" 0.978512339788155
"16839" "Classic t-statistic, normal approx." "Neyman" 0.0695383816795827
"16840" "Classic t-statistic, normal approx." "Neyman" 0.921840093435699
"16841" "Classic t-statistic, normal approx." "Neyman" 0.239033288300127
"16842" "Classic t-statistic, normal approx." "Neyman" 0.347756600253276
"16843" "Classic t-statistic, normal approx." "Neyman" 0.211849078369388
"16844" "Classic t-statistic, normal approx." "Neyman" 0.844291401412045
"16845" "Classic t-statistic, normal approx." "Neyman" 0.130868980301519
"16846" "Classic t-statistic, normal approx." "Neyman" 0.00835932926670901
"16847" "Classic t-statistic, normal approx." "Neyman" 0.656934657159301
"16848" "Classic t-statistic, normal approx." "Neyman" 0.613625314697537
"16849" "Classic t-statistic, normal approx." "Neyman" 0.53968446875797
"16850" "Classic t-statistic, normal approx." "Neyman" 0.847875633884915
"16851" "Classic t-statistic, normal approx." "Neyman" 0.24745647953837
"16852" "Classic t-statistic, normal approx." "Neyman" 0.550823794961064
"16853" "Classic t-statistic, normal approx." "Neyman" 0.650590555237029
"16854" "Classic t-statistic, normal approx." "Neyman" 0.92636310496224
"16855" "Classic t-statistic, normal approx." "Neyman" 0.231097055899599
"16856" "Classic t-statistic, normal approx." "Neyman" 0.958813790992012
"16857" "Classic t-statistic, normal approx." "Neyman" 0.611463381140715
"16858" "Classic t-statistic, normal approx." "Neyman" 0.74428137751994
"16859" "Classic t-statistic, normal approx." "Neyman" 0.230564417137893
"16860" "Classic t-statistic, normal approx." "Neyman" 0.066291856239252
"16861" "Classic t-statistic, normal approx." "Neyman" 0.0599134255439104
"16862" "Classic t-statistic, normal approx." "Neyman" 0.336351057794911
"16863" "Classic t-statistic, normal approx." "Neyman" 0.278162650811709
"16864" "Classic t-statistic, normal approx." "Neyman" 0.836155505310627
"16865" "Classic t-statistic, normal approx." "Neyman" 0.641116194330347
"16866" "Classic t-statistic, normal approx." "Neyman" 0.569450491206869
"16867" "Classic t-statistic, normal approx." "Neyman" 0.419748088265535
"16868" "Classic t-statistic, normal approx." "Neyman" 0.212916534628706
"16869" "Classic t-statistic, normal approx." "Neyman" 0.998430312704038
"16870" "Classic t-statistic, normal approx." "Neyman" 0.209634872881789
"16871" "Classic t-statistic, normal approx." "Neyman" 0.341145330920684
"16872" "Classic t-statistic, normal approx." "Neyman" 0.510790811309294
"16873" "Classic t-statistic, normal approx." "Neyman" 0.729941557713137
"16874" "Classic t-statistic, normal approx." "Neyman" 0.0248903764234412
"16875" "Classic t-statistic, normal approx." "Neyman" 0.616301725262707
"16876" "Classic t-statistic, normal approx." "Neyman" 0.449148919138771
"16877" "Classic t-statistic, normal approx." "Neyman" 0.529408055535516
"16878" "Classic t-statistic, normal approx." "Neyman" 0.580011625940596
"16879" "Classic t-statistic, normal approx." "Neyman" 0.364396744935057
"16880" "Classic t-statistic, normal approx." "Neyman" 0.10123335972679
"16881" "Classic t-statistic, normal approx." "Neyman" 0.00985850102025898
"16882" "Classic t-statistic, normal approx." "Neyman" 0.119848984598978
"16883" "Classic t-statistic, normal approx." "Neyman" 0.000431296484772803
"16884" "Classic t-statistic, normal approx." "Neyman" 0.862681587112216
"16885" "Classic t-statistic, normal approx." "Neyman" 0.892745111163245
"16886" "Classic t-statistic, normal approx." "Neyman" 0.248951492805194
"16887" "Classic t-statistic, normal approx." "Neyman" 0.497977692152285
"16888" "Classic t-statistic, normal approx." "Neyman" 0.425728674349766
"16889" "Classic t-statistic, normal approx." "Neyman" 0.0232875259341185
"16890" "Classic t-statistic, normal approx." "Neyman" 0.235887026683664
"16891" "Classic t-statistic, normal approx." "Neyman" 0.114263541096179
"16892" "Classic t-statistic, normal approx." "Neyman" 0.869259727744391
"16893" "Classic t-statistic, normal approx." "Neyman" 0.463402160743208
"16894" "Classic t-statistic, normal approx." "Neyman" 0.793300230585065
"16895" "Classic t-statistic, normal approx." "Neyman" 0.208781570315489
"16896" "Classic t-statistic, normal approx." "Neyman" 0.578656060389158
"16897" "Classic t-statistic, normal approx." "Neyman" 0.137650790332751
"16898" "Classic t-statistic, normal approx." "Neyman" 0.549350109387693
"16899" "Classic t-statistic, normal approx." "Neyman" 0.484120325888781
"16900" "Classic t-statistic, normal approx." "Neyman" 0.110914307039567
"16901" "Classic t-statistic, normal approx." "Neyman" 0.052155833159661
"16902" "Classic t-statistic, normal approx." "Neyman" 0.694456497723017
"16903" "Classic t-statistic, normal approx." "Neyman" 0.0526399026953661
"16904" "Classic t-statistic, normal approx." "Neyman" 0.798436322023653
"16905" "Classic t-statistic, normal approx." "Neyman" 0.973032241088359
"16906" "Classic t-statistic, normal approx." "Neyman" 0.744237024291764
"16907" "Classic t-statistic, normal approx." "Neyman" 0.411613087127475
"16908" "Classic t-statistic, normal approx." "Neyman" 0.997849896953793
"16909" "Classic t-statistic, normal approx." "Neyman" 0.183881863017134
"16910" "Classic t-statistic, normal approx." "Neyman" 0.0272236770637655
"16911" "Classic t-statistic, normal approx." "Neyman" 0.1009103400863
"16912" "Classic t-statistic, normal approx." "Neyman" 0.132220103293736
"16913" "Classic t-statistic, normal approx." "Neyman" 0.852180664299307
"16914" "Classic t-statistic, normal approx." "Neyman" 0.973864982874768
"16915" "Classic t-statistic, normal approx." "Neyman" 0.12497088195762
"16916" "Classic t-statistic, normal approx." "Neyman" 0.0658455409351109
"16917" "Classic t-statistic, normal approx." "Neyman" 0.239353680331205
"16918" "Classic t-statistic, normal approx." "Neyman" 0.183760004040954
"16919" "Classic t-statistic, normal approx." "Neyman" 0.0211033488679018
"16920" "Classic t-statistic, normal approx." "Neyman" 0.177154131360878
"16921" "Classic t-statistic, normal approx." "Neyman" 0.539789785358743
"16922" "Classic t-statistic, normal approx." "Neyman" 0.0027158382988175
"16923" "Classic t-statistic, normal approx." "Neyman" 0.706382431252651
"16924" "Classic t-statistic, normal approx." "Neyman" 0.664272623084269
"16925" "Classic t-statistic, normal approx." "Neyman" 0.000122948099290143
"16926" "Classic t-statistic, normal approx." "Neyman" 0.545472852450601
"16927" "Classic t-statistic, normal approx." "Neyman" 0.796303791859864
"16928" "Classic t-statistic, normal approx." "Neyman" 0.911589423725502
"16929" "Classic t-statistic, normal approx." "Neyman" 0.874346564265568
"16930" "Classic t-statistic, normal approx." "Neyman" 0.240472073471504
"16931" "Classic t-statistic, normal approx." "Neyman" 0.374027469073188
"16932" "Classic t-statistic, normal approx." "Neyman" 0.722767627509611
"16933" "Classic t-statistic, normal approx." "Neyman" 0.411718838016158
"16934" "Classic t-statistic, normal approx." "Neyman" 0.798715457765769
"16935" "Classic t-statistic, normal approx." "Neyman" 0.389871321408319
"16936" "Classic t-statistic, normal approx." "Neyman" 0.601068755397242
"16937" "Classic t-statistic, normal approx." "Neyman" 0.0922311673159351
"16938" "Classic t-statistic, normal approx." "Neyman" 0.486861770360069
"16939" "Classic t-statistic, normal approx." "Neyman" 0.118292021994424
"16940" "Classic t-statistic, normal approx." "Neyman" 0.0348396972326632
"16941" "Classic t-statistic, normal approx." "Neyman" 0.972641010432306
"16942" "Classic t-statistic, normal approx." "Neyman" 0.0768779170608298
"16943" "Classic t-statistic, normal approx." "Neyman" 0.546979224913344
"16944" "Classic t-statistic, normal approx." "Neyman" 0.761986863618591
"16945" "Classic t-statistic, normal approx." "Neyman" 0.243889341681875
"16946" "Classic t-statistic, normal approx." "Neyman" 0.0193200930289734
"16947" "Classic t-statistic, normal approx." "Neyman" 0.528543023745148
"16948" "Classic t-statistic, normal approx." "Neyman" 0.0276869244866422
"16949" "Classic t-statistic, normal approx." "Neyman" 0.0343721209915193
"16950" "Classic t-statistic, normal approx." "Neyman" 0.877403631222401
"16951" "Classic t-statistic, normal approx." "Neyman" 0.23905622293693
"16952" "Classic t-statistic, normal approx." "Neyman" 0.429043116587785
"16953" "Classic t-statistic, normal approx." "Neyman" 0.10720846578365
"16954" "Classic t-statistic, normal approx." "Neyman" 0.443735785123048
"16955" "Classic t-statistic, normal approx." "Neyman" 0.390496789594598
"16956" "Classic t-statistic, normal approx." "Neyman" 0.0538234169318217
"16957" "Classic t-statistic, normal approx." "Neyman" 0.00145862758407733
"16958" "Classic t-statistic, normal approx." "Neyman" 0.0825134321954915
"16959" "Classic t-statistic, normal approx." "Neyman" 0.121115451797838
"16960" "Classic t-statistic, normal approx." "Neyman" 0.563871982390249
"16961" "Classic t-statistic, normal approx." "Neyman" 0.551010353530965
"16962" "Classic t-statistic, normal approx." "Neyman" 0.316809331656093
"16963" "Classic t-statistic, normal approx." "Neyman" 0.173721161145112
"16964" "Classic t-statistic, normal approx." "Neyman" 0.0631441076045893
"16965" "Classic t-statistic, normal approx." "Neyman" 0.102929753222082
"16966" "Classic t-statistic, normal approx." "Neyman" 0.916317368868356
"16967" "Classic t-statistic, normal approx." "Neyman" 0.0634839777199652
"16968" "Classic t-statistic, normal approx." "Neyman" 0.293115612883522
"16969" "Classic t-statistic, normal approx." "Neyman" 0.347063702681279
"16970" "Classic t-statistic, normal approx." "Neyman" 0.792471361249373
"16971" "Classic t-statistic, normal approx." "Neyman" 0.812176418541186
"16972" "Classic t-statistic, normal approx." "Neyman" 0.259655403789346
"16973" "Classic t-statistic, normal approx." "Neyman" 0.942063394332481
"16974" "Classic t-statistic, normal approx." "Neyman" 0.675695641492734
"16975" "Classic t-statistic, normal approx." "Neyman" 0.642941644884087
"16976" "Classic t-statistic, normal approx." "Neyman" 0.182845066584649
"16977" "Classic t-statistic, normal approx." "Neyman" 0.0692132642092054
"16978" "Classic t-statistic, normal approx." "Neyman" 0.0178376901815442
"16979" "Classic t-statistic, normal approx." "Neyman" 0.0351000109117017
"16980" "Classic t-statistic, normal approx." "Neyman" 0.548997251634887
"16981" "Classic t-statistic, normal approx." "Neyman" 0.393112109391943
"16982" "Classic t-statistic, normal approx." "Neyman" 0.146321719855935
"16983" "Classic t-statistic, normal approx." "Neyman" 0.125114454063465
"16984" "Classic t-statistic, normal approx." "Neyman" 0.000287737552238987
"16985" "Classic t-statistic, normal approx." "Neyman" 0.759422930373109
"16986" "Classic t-statistic, normal approx." "Neyman" 0.351509887996691
"16987" "Classic t-statistic, normal approx." "Neyman" 0.623572231870295
"16988" "Classic t-statistic, normal approx." "Neyman" 0.0200144001310112
"16989" "Classic t-statistic, normal approx." "Neyman" 0.727692736389453
"16990" "Classic t-statistic, normal approx." "Neyman" 0.274944082477666
"16991" "Classic t-statistic, normal approx." "Neyman" 0.84636545795112
"16992" "Classic t-statistic, normal approx." "Neyman" 0.453379370835934
"16993" "Classic t-statistic, normal approx." "Neyman" 0.331299161713619
"16994" "Classic t-statistic, normal approx." "Neyman" 0.900912808538828
"16995" "Classic t-statistic, normal approx." "Neyman" 0.00208420510802387
"16996" "Classic t-statistic, normal approx." "Neyman" 0.870152659324063
"16997" "Classic t-statistic, normal approx." "Neyman" 0.581517185453567
"16998" "Classic t-statistic, normal approx." "Neyman" 0.48487266345499
"16999" "Classic t-statistic, normal approx." "Neyman" 0.0971420620923222
"17000" "Classic t-statistic, normal approx." "Neyman" 0.487018379826212
"17001" "Classic t-statistic, normal approx." "Fisher" 0.0134628753076329
"17002" "Classic t-statistic, normal approx." "Fisher" 0.0648225826506825
"17003" "Classic t-statistic, normal approx." "Fisher" 0.156844702469163
"17004" "Classic t-statistic, normal approx." "Fisher" 0.00096381928734135
"17005" "Classic t-statistic, normal approx." "Fisher" 0.152971068835517
"17006" "Classic t-statistic, normal approx." "Fisher" 0.510947325548159
"17007" "Classic t-statistic, normal approx." "Fisher" 0.46052933994462
"17008" "Classic t-statistic, normal approx." "Fisher" 0.286510029335925
"17009" "Classic t-statistic, normal approx." "Fisher" 0.859192674423598
"17010" "Classic t-statistic, normal approx." "Fisher" 0.0471203769745101
"17011" "Classic t-statistic, normal approx." "Fisher" 0.108130002558634
"17012" "Classic t-statistic, normal approx." "Fisher" 0.388329444507683
"17013" "Classic t-statistic, normal approx." "Fisher" 0.0148023715668115
"17014" "Classic t-statistic, normal approx." "Fisher" 0.28584981793712
"17015" "Classic t-statistic, normal approx." "Fisher" 0.000296736439117984
"17016" "Classic t-statistic, normal approx." "Fisher" 0.44269198361099
"17017" "Classic t-statistic, normal approx." "Fisher" 0.431636647411586
"17018" "Classic t-statistic, normal approx." "Fisher" 0.266809462196707
"17019" "Classic t-statistic, normal approx." "Fisher" 0.543250638782465
"17020" "Classic t-statistic, normal approx." "Fisher" 0.205783141621628
"17021" "Classic t-statistic, normal approx." "Fisher" 0.48775380648974
"17022" "Classic t-statistic, normal approx." "Fisher" 0.732630488958279
"17023" "Classic t-statistic, normal approx." "Fisher" 0.697453169462804
"17024" "Classic t-statistic, normal approx." "Fisher" 0.405527275643015
"17025" "Classic t-statistic, normal approx." "Fisher" 0.0208306181202647
"17026" "Classic t-statistic, normal approx." "Fisher" 0.670995660187036
"17027" "Classic t-statistic, normal approx." "Fisher" 0.861369399808893
"17028" "Classic t-statistic, normal approx." "Fisher" 0.0136520373160016
"17029" "Classic t-statistic, normal approx." "Fisher" 0.360585495078775
"17030" "Classic t-statistic, normal approx." "Fisher" 0.673686302351182
"17031" "Classic t-statistic, normal approx." "Fisher" 0.781396598871799
"17032" "Classic t-statistic, normal approx." "Fisher" 0.318760538251808
"17033" "Classic t-statistic, normal approx." "Fisher" 0.707309189611116
"17034" "Classic t-statistic, normal approx." "Fisher" 0.051301517525107
"17035" "Classic t-statistic, normal approx." "Fisher" 0.00347635834103999
"17036" "Classic t-statistic, normal approx." "Fisher" 0.000839013473898254
"17037" "Classic t-statistic, normal approx." "Fisher" 0.875294290033784
"17038" "Classic t-statistic, normal approx." "Fisher" 0.404794021993053
"17039" "Classic t-statistic, normal approx." "Fisher" 0.00022945462277546
"17040" "Classic t-statistic, normal approx." "Fisher" 0.532144470923319
"17041" "Classic t-statistic, normal approx." "Fisher" 0.317910638613122
"17042" "Classic t-statistic, normal approx." "Fisher" 0.15877371024351
"17043" "Classic t-statistic, normal approx." "Fisher" 0.287247007228716
"17044" "Classic t-statistic, normal approx." "Fisher" 0.67625284060675
"17045" "Classic t-statistic, normal approx." "Fisher" 0.0317432070270829
"17046" "Classic t-statistic, normal approx." "Fisher" 0.813781572580773
"17047" "Classic t-statistic, normal approx." "Fisher" 0.582251757433875
"17048" "Classic t-statistic, normal approx." "Fisher" 0.035579072063922
"17049" "Classic t-statistic, normal approx." "Fisher" 0.399921418720679
"17050" "Classic t-statistic, normal approx." "Fisher" 0.948961626249146
"17051" "Classic t-statistic, normal approx." "Fisher" 0.868629961680595
"17052" "Classic t-statistic, normal approx." "Fisher" 0.861557631159974
"17053" "Classic t-statistic, normal approx." "Fisher" 0.474119614132728
"17054" "Classic t-statistic, normal approx." "Fisher" 0.378119868646786
"17055" "Classic t-statistic, normal approx." "Fisher" 0.391037457921332
"17056" "Classic t-statistic, normal approx." "Fisher" 0.638062114006487
"17057" "Classic t-statistic, normal approx." "Fisher" 0.717418043076169
"17058" "Classic t-statistic, normal approx." "Fisher" 0.346128421766052
"17059" "Classic t-statistic, normal approx." "Fisher" 0.214553624380883
"17060" "Classic t-statistic, normal approx." "Fisher" 0.505877362257484
"17061" "Classic t-statistic, normal approx." "Fisher" 0.678016444494023
"17062" "Classic t-statistic, normal approx." "Fisher" 0.968883264457621
"17063" "Classic t-statistic, normal approx." "Fisher" 0.0278281108291785
"17064" "Classic t-statistic, normal approx." "Fisher" 0.573223646091676
"17065" "Classic t-statistic, normal approx." "Fisher" 0.113750652421584
"17066" "Classic t-statistic, normal approx." "Fisher" 0.509262573432254
"17067" "Classic t-statistic, normal approx." "Fisher" 0.593343498579253
"17068" "Classic t-statistic, normal approx." "Fisher" 0.586256138150478
"17069" "Classic t-statistic, normal approx." "Fisher" 0.176155381574937
"17070" "Classic t-statistic, normal approx." "Fisher" 0.594195906154851
"17071" "Classic t-statistic, normal approx." "Fisher" 0.659475868334823
"17072" "Classic t-statistic, normal approx." "Fisher" 0.761325770172169
"17073" "Classic t-statistic, normal approx." "Fisher" 0.536901473349948
"17074" "Classic t-statistic, normal approx." "Fisher" 0.00959033300345591
"17075" "Classic t-statistic, normal approx." "Fisher" 0.00598249319197541
"17076" "Classic t-statistic, normal approx." "Fisher" 0.225524053733396
"17077" "Classic t-statistic, normal approx." "Fisher" 0.0501409792650915
"17078" "Classic t-statistic, normal approx." "Fisher" 0.0905117686445094
"17079" "Classic t-statistic, normal approx." "Fisher" 0.00474208846132029
"17080" "Classic t-statistic, normal approx." "Fisher" 0.103948588711736
"17081" "Classic t-statistic, normal approx." "Fisher" 0.265890160754545
"17082" "Classic t-statistic, normal approx." "Fisher" 0.0774017212012297
"17083" "Classic t-statistic, normal approx." "Fisher" 0.0600306743753958
"17084" "Classic t-statistic, normal approx." "Fisher" 0.320019947041007
"17085" "Classic t-statistic, normal approx." "Fisher" 0.247329956947648
"17086" "Classic t-statistic, normal approx." "Fisher" 0.176365726962942
"17087" "Classic t-statistic, normal approx." "Fisher" 0.890440333776177
"17088" "Classic t-statistic, normal approx." "Fisher" 0.654219534268495
"17089" "Classic t-statistic, normal approx." "Fisher" 0.0223697333219486
"17090" "Classic t-statistic, normal approx." "Fisher" 0.703572197237609
"17091" "Classic t-statistic, normal approx." "Fisher" 0.00490402767039511
"17092" "Classic t-statistic, normal approx." "Fisher" 0.450224092280037
"17093" "Classic t-statistic, normal approx." "Fisher" 0.553629261138442
"17094" "Classic t-statistic, normal approx." "Fisher" 0.34149734170085
"17095" "Classic t-statistic, normal approx." "Fisher" 0.134476031052016
"17096" "Classic t-statistic, normal approx." "Fisher" 0.00402545980395397
"17097" "Classic t-statistic, normal approx." "Fisher" 0.203944609579547
"17098" "Classic t-statistic, normal approx." "Fisher" 0.886155667195344
"17099" "Classic t-statistic, normal approx." "Fisher" 0.418346138371574
"17100" "Classic t-statistic, normal approx." "Fisher" 0.593630802781696
"17101" "Classic t-statistic, normal approx." "Fisher" 0.0764646108080222
"17102" "Classic t-statistic, normal approx." "Fisher" 0.126084382618183
"17103" "Classic t-statistic, normal approx." "Fisher" 0.0335985274675177
"17104" "Classic t-statistic, normal approx." "Fisher" 0.565061045970412
"17105" "Classic t-statistic, normal approx." "Fisher" 0.171487707502428
"17106" "Classic t-statistic, normal approx." "Fisher" 0.793949251611333
"17107" "Classic t-statistic, normal approx." "Fisher" 0.649333369312841
"17108" "Classic t-statistic, normal approx." "Fisher" 0.227315507730837
"17109" "Classic t-statistic, normal approx." "Fisher" 0.0282068983535779
"17110" "Classic t-statistic, normal approx." "Fisher" 0.901988846665795
"17111" "Classic t-statistic, normal approx." "Fisher" 0.864733398863145
"17112" "Classic t-statistic, normal approx." "Fisher" 0.107452467506738
"17113" "Classic t-statistic, normal approx." "Fisher" 0.30397340183504
"17114" "Classic t-statistic, normal approx." "Fisher" 0.329068664932258
"17115" "Classic t-statistic, normal approx." "Fisher" 0.00514582035487576
"17116" "Classic t-statistic, normal approx." "Fisher" 0.866278411500217
"17117" "Classic t-statistic, normal approx." "Fisher" 0.363101326586795
"17118" "Classic t-statistic, normal approx." "Fisher" 0.154868332022469
"17119" "Classic t-statistic, normal approx." "Fisher" 0.959887198646724
"17120" "Classic t-statistic, normal approx." "Fisher" 0.242421267580572
"17121" "Classic t-statistic, normal approx." "Fisher" 0.388159603225083
"17122" "Classic t-statistic, normal approx." "Fisher" 0.337372750435576
"17123" "Classic t-statistic, normal approx." "Fisher" 0.003923833666726
"17124" "Classic t-statistic, normal approx." "Fisher" 0.769445116510142
"17125" "Classic t-statistic, normal approx." "Fisher" 0.839688571680833
"17126" "Classic t-statistic, normal approx." "Fisher" 0.625266537729248
"17127" "Classic t-statistic, normal approx." "Fisher" 0.418969056199163
"17128" "Classic t-statistic, normal approx." "Fisher" 0.64448329293125
"17129" "Classic t-statistic, normal approx." "Fisher" 0.686422798624627
"17130" "Classic t-statistic, normal approx." "Fisher" 0.0783315641897968
"17131" "Classic t-statistic, normal approx." "Fisher" 0.00406105406483892
"17132" "Classic t-statistic, normal approx." "Fisher" 0.465971789570526
"17133" "Classic t-statistic, normal approx." "Fisher" 0.218502071082082
"17134" "Classic t-statistic, normal approx." "Fisher" 0.626600972984917
"17135" "Classic t-statistic, normal approx." "Fisher" 0.675390481116223
"17136" "Classic t-statistic, normal approx." "Fisher" 0.698600365810029
"17137" "Classic t-statistic, normal approx." "Fisher" 0.0175373109740418
"17138" "Classic t-statistic, normal approx." "Fisher" 0.0470265908619401
"17139" "Classic t-statistic, normal approx." "Fisher" 0.140380810094191
"17140" "Classic t-statistic, normal approx." "Fisher" 0.32922076150183
"17141" "Classic t-statistic, normal approx." "Fisher" 0.113785827787564
"17142" "Classic t-statistic, normal approx." "Fisher" 0.373519724749431
"17143" "Classic t-statistic, normal approx." "Fisher" 0.753641991787029
"17144" "Classic t-statistic, normal approx." "Fisher" 0.702299787073044
"17145" "Classic t-statistic, normal approx." "Fisher" 0.193925566176645
"17146" "Classic t-statistic, normal approx." "Fisher" 0.189286687637543
"17147" "Classic t-statistic, normal approx." "Fisher" 0.0494321183314919
"17148" "Classic t-statistic, normal approx." "Fisher" 0.180908897084405
"17149" "Classic t-statistic, normal approx." "Fisher" 0.297652059351229
"17150" "Classic t-statistic, normal approx." "Fisher" 0.119536634391203
"17151" "Classic t-statistic, normal approx." "Fisher" 0.015869732799076
"17152" "Classic t-statistic, normal approx." "Fisher" 0.0672846183904845
"17153" "Classic t-statistic, normal approx." "Fisher" 4.89150324700649e-05
"17154" "Classic t-statistic, normal approx." "Fisher" 0.00927352607361187
"17155" "Classic t-statistic, normal approx." "Fisher" 0.0141849358686039
"17156" "Classic t-statistic, normal approx." "Fisher" 0.988165903611502
"17157" "Classic t-statistic, normal approx." "Fisher" 0.853097994228618
"17158" "Classic t-statistic, normal approx." "Fisher" 0.129786415500274
"17159" "Classic t-statistic, normal approx." "Fisher" 0.040855897507813
"17160" "Classic t-statistic, normal approx." "Fisher" 0.774989906883297
"17161" "Classic t-statistic, normal approx." "Fisher" 0.801566100239082
"17162" "Classic t-statistic, normal approx." "Fisher" 0.480532382453365
"17163" "Classic t-statistic, normal approx." "Fisher" 0.105208947090491
"17164" "Classic t-statistic, normal approx." "Fisher" 0.939135057086314
"17165" "Classic t-statistic, normal approx." "Fisher" 0.446332041521181
"17166" "Classic t-statistic, normal approx." "Fisher" 0.85521095123834
"17167" "Classic t-statistic, normal approx." "Fisher" 0.123372545938883
"17168" "Classic t-statistic, normal approx." "Fisher" 0.74655708202721
"17169" "Classic t-statistic, normal approx." "Fisher" 0.051058746900053
"17170" "Classic t-statistic, normal approx." "Fisher" 0.444064597083553
"17171" "Classic t-statistic, normal approx." "Fisher" 0.539251552371011
"17172" "Classic t-statistic, normal approx." "Fisher" 0.558290329543203
"17173" "Classic t-statistic, normal approx." "Fisher" 0.27185185338752
"17174" "Classic t-statistic, normal approx." "Fisher" 0.188550206154294
"17175" "Classic t-statistic, normal approx." "Fisher" 0.62005623250683
"17176" "Classic t-statistic, normal approx." "Fisher" 0.0421575199720354
"17177" "Classic t-statistic, normal approx." "Fisher" 0.292946793805222
"17178" "Classic t-statistic, normal approx." "Fisher" 0.206043045728045
"17179" "Classic t-statistic, normal approx." "Fisher" 0.49008764827921
"17180" "Classic t-statistic, normal approx." "Fisher" 0.0475260186721003
"17181" "Classic t-statistic, normal approx." "Fisher" 0.0601060098573489
"17182" "Classic t-statistic, normal approx." "Fisher" 0.760325412536006
"17183" "Classic t-statistic, normal approx." "Fisher" 0.393487799473616
"17184" "Classic t-statistic, normal approx." "Fisher" 0.168147121370391
"17185" "Classic t-statistic, normal approx." "Fisher" 0.000349203693460476
"17186" "Classic t-statistic, normal approx." "Fisher" 0.0914715558772512
"17187" "Classic t-statistic, normal approx." "Fisher" 0.879523495592778
"17188" "Classic t-statistic, normal approx." "Fisher" 0.92742594346427
"17189" "Classic t-statistic, normal approx." "Fisher" 8.3460120347878e-05
"17190" "Classic t-statistic, normal approx." "Fisher" 0.767408640237317
"17191" "Classic t-statistic, normal approx." "Fisher" 0.0580107568063843
"17192" "Classic t-statistic, normal approx." "Fisher" 0.346507334442961
"17193" "Classic t-statistic, normal approx." "Fisher" 0.305713007585173
"17194" "Classic t-statistic, normal approx." "Fisher" 0.0321788901912698
"17195" "Classic t-statistic, normal approx." "Fisher" 0.490581469037311
"17196" "Classic t-statistic, normal approx." "Fisher" 0.0395813573531365
"17197" "Classic t-statistic, normal approx." "Fisher" 0.438366296772166
"17198" "Classic t-statistic, normal approx." "Fisher" 0.560491790401961
"17199" "Classic t-statistic, normal approx." "Fisher" 0.268488140831868
"17200" "Classic t-statistic, normal approx." "Fisher" 0.0735385878147419
"17201" "Classic t-statistic, normal approx." "Fisher" 0.284644798105864
"17202" "Classic t-statistic, normal approx." "Fisher" 0.52973969268868
"17203" "Classic t-statistic, normal approx." "Fisher" 0.340425996505357
"17204" "Classic t-statistic, normal approx." "Fisher" 0.210139135570942
"17205" "Classic t-statistic, normal approx." "Fisher" 0.951633056692229
"17206" "Classic t-statistic, normal approx." "Fisher" 0.0420986788639881
"17207" "Classic t-statistic, normal approx." "Fisher" 0.88797683274126
"17208" "Classic t-statistic, normal approx." "Fisher" 0.553564734072689
"17209" "Classic t-statistic, normal approx." "Fisher" 0.0339637027772319
"17210" "Classic t-statistic, normal approx." "Fisher" 0.728994118139842
"17211" "Classic t-statistic, normal approx." "Fisher" 0.656035427591717
"17212" "Classic t-statistic, normal approx." "Fisher" 0.476536934408071
"17213" "Classic t-statistic, normal approx." "Fisher" 0.420000923445395
"17214" "Classic t-statistic, normal approx." "Fisher" 0.431725542295935
"17215" "Classic t-statistic, normal approx." "Fisher" 0.0193817607558913
"17216" "Classic t-statistic, normal approx." "Fisher" 0.225035305381643
"17217" "Classic t-statistic, normal approx." "Fisher" 0.0322574425213065
"17218" "Classic t-statistic, normal approx." "Fisher" 0.0773322260610525
"17219" "Classic t-statistic, normal approx." "Fisher" 0.381377915349095
"17220" "Classic t-statistic, normal approx." "Fisher" 0.52424874542434
"17221" "Classic t-statistic, normal approx." "Fisher" 0.607007398774877
"17222" "Classic t-statistic, normal approx." "Fisher" 0.34385843684469
"17223" "Classic t-statistic, normal approx." "Fisher" 0.493119760291379
"17224" "Classic t-statistic, normal approx." "Fisher" 0.459889908452088
"17225" "Classic t-statistic, normal approx." "Fisher" 0.127910994744403
"17226" "Classic t-statistic, normal approx." "Fisher" 0.682766334984388
"17227" "Classic t-statistic, normal approx." "Fisher" 0.123832751193471
"17228" "Classic t-statistic, normal approx." "Fisher" 0.827069596503444
"17229" "Classic t-statistic, normal approx." "Fisher" 0.349876354450427
"17230" "Classic t-statistic, normal approx." "Fisher" 0.076284546750097
"17231" "Classic t-statistic, normal approx." "Fisher" 0.554025397124229
"17232" "Classic t-statistic, normal approx." "Fisher" 0.937102645512445
"17233" "Classic t-statistic, normal approx." "Fisher" 0.961722308392439
"17234" "Classic t-statistic, normal approx." "Fisher" 0.078415812882294
"17235" "Classic t-statistic, normal approx." "Fisher" 0.42570632242455
"17236" "Classic t-statistic, normal approx." "Fisher" 0.365880863371898
"17237" "Classic t-statistic, normal approx." "Fisher" 0.599528281441297
"17238" "Classic t-statistic, normal approx." "Fisher" 0.00115304448361275
"17239" "Classic t-statistic, normal approx." "Fisher" 0.75286431003064
"17240" "Classic t-statistic, normal approx." "Fisher" 0.0595464448834595
"17241" "Classic t-statistic, normal approx." "Fisher" 0.0471209820017966
"17242" "Classic t-statistic, normal approx." "Fisher" 0.24094384812189
"17243" "Classic t-statistic, normal approx." "Fisher" 0.362579795835052
"17244" "Classic t-statistic, normal approx." "Fisher" 0.0515206374031243
"17245" "Classic t-statistic, normal approx." "Fisher" 0.89279359178211
"17246" "Classic t-statistic, normal approx." "Fisher" 0.115429183668168
"17247" "Classic t-statistic, normal approx." "Fisher" 0.000465270448937627
"17248" "Classic t-statistic, normal approx." "Fisher" 0.909307059752721
"17249" "Classic t-statistic, normal approx." "Fisher" 0.0575090249006793
"17250" "Classic t-statistic, normal approx." "Fisher" 0.319716662976374
"17251" "Classic t-statistic, normal approx." "Fisher" 0.346670557630923
"17252" "Classic t-statistic, normal approx." "Fisher" 0.944669857567463
"17253" "Classic t-statistic, normal approx." "Fisher" 0.109926339258298
"17254" "Classic t-statistic, normal approx." "Fisher" 0.357646254691688
"17255" "Classic t-statistic, normal approx." "Fisher" 0.0452923513785819
"17256" "Classic t-statistic, normal approx." "Fisher" 0.846314714614627
"17257" "Classic t-statistic, normal approx." "Fisher" 0.912701826287524
"17258" "Classic t-statistic, normal approx." "Fisher" 0.0682266935571894
"17259" "Classic t-statistic, normal approx." "Fisher" 0.255577820107264
"17260" "Classic t-statistic, normal approx." "Fisher" 0.462339964387586
"17261" "Classic t-statistic, normal approx." "Fisher" 0.567560281653288
"17262" "Classic t-statistic, normal approx." "Fisher" 0.046316861992191
"17263" "Classic t-statistic, normal approx." "Fisher" 0.400374293212385
"17264" "Classic t-statistic, normal approx." "Fisher" 0.0062130689601243
"17265" "Classic t-statistic, normal approx." "Fisher" 0.795023029432095
"17266" "Classic t-statistic, normal approx." "Fisher" 0.00997359361063355
"17267" "Classic t-statistic, normal approx." "Fisher" 0.0698103056321382
"17268" "Classic t-statistic, normal approx." "Fisher" 0.343111797733697
"17269" "Classic t-statistic, normal approx." "Fisher" 0.934830139396474
"17270" "Classic t-statistic, normal approx." "Fisher" 0.780858092878955
"17271" "Classic t-statistic, normal approx." "Fisher" 0.449095714168237
"17272" "Classic t-statistic, normal approx." "Fisher" 0.147295736646749
"17273" "Classic t-statistic, normal approx." "Fisher" 0.548260732037456
"17274" "Classic t-statistic, normal approx." "Fisher" 0.276582662208454
"17275" "Classic t-statistic, normal approx." "Fisher" 0.515438767101544
"17276" "Classic t-statistic, normal approx." "Fisher" 0.427984159079366
"17277" "Classic t-statistic, normal approx." "Fisher" 0.272141657244022
"17278" "Classic t-statistic, normal approx." "Fisher" 0.6740098663084
"17279" "Classic t-statistic, normal approx." "Fisher" 0.11541150602569
"17280" "Classic t-statistic, normal approx." "Fisher" 0.653082852596542
"17281" "Classic t-statistic, normal approx." "Fisher" 0.498367660229529
"17282" "Classic t-statistic, normal approx." "Fisher" 0.703007388647241
"17283" "Classic t-statistic, normal approx." "Fisher" 0.268662551609796
"17284" "Classic t-statistic, normal approx." "Fisher" 0.670209471241133
"17285" "Classic t-statistic, normal approx." "Fisher" 0.333993552173904
"17286" "Classic t-statistic, normal approx." "Fisher" 0.00516280802192481
"17287" "Classic t-statistic, normal approx." "Fisher" 0.616663517303198
"17288" "Classic t-statistic, normal approx." "Fisher" 0.031731306522089
"17289" "Classic t-statistic, normal approx." "Fisher" 0.051764056637887
"17290" "Classic t-statistic, normal approx." "Fisher" 0.406477289914588
"17291" "Classic t-statistic, normal approx." "Fisher" 0.119371175496388
"17292" "Classic t-statistic, normal approx." "Fisher" 0.505220855636898
"17293" "Classic t-statistic, normal approx." "Fisher" 0.2615335691186
"17294" "Classic t-statistic, normal approx." "Fisher" 0.171421991048488
"17295" "Classic t-statistic, normal approx." "Fisher" 0.0972613697131228
"17296" "Classic t-statistic, normal approx." "Fisher" 0.508040537770265
"17297" "Classic t-statistic, normal approx." "Fisher" 0.956144766089538
"17298" "Classic t-statistic, normal approx." "Fisher" 0.00329360481518437
"17299" "Classic t-statistic, normal approx." "Fisher" 0.164158974300485
"17300" "Classic t-statistic, normal approx." "Fisher" 0.408576055764032
"17301" "Classic t-statistic, normal approx." "Fisher" 0.850307347477754
"17302" "Classic t-statistic, normal approx." "Fisher" 0.590821387597533
"17303" "Classic t-statistic, normal approx." "Fisher" 0.240990449929279
"17304" "Classic t-statistic, normal approx." "Fisher" 0.646450832098409
"17305" "Classic t-statistic, normal approx." "Fisher" 0.769798508198701
"17306" "Classic t-statistic, normal approx." "Fisher" 0.0964974180843907
"17307" "Classic t-statistic, normal approx." "Fisher" 0.64396270145581
"17308" "Classic t-statistic, normal approx." "Fisher" 0.000881088751907733
"17309" "Classic t-statistic, normal approx." "Fisher" 0.575913216278679
"17310" "Classic t-statistic, normal approx." "Fisher" 0.494692990479461
"17311" "Classic t-statistic, normal approx." "Fisher" 0.145070611330261
"17312" "Classic t-statistic, normal approx." "Fisher" 0.567710311969746
"17313" "Classic t-statistic, normal approx." "Fisher" 0.84984006931059
"17314" "Classic t-statistic, normal approx." "Fisher" 0.528208812289483
"17315" "Classic t-statistic, normal approx." "Fisher" 0.594809976110507
"17316" "Classic t-statistic, normal approx." "Fisher" 0.226786461584532
"17317" "Classic t-statistic, normal approx." "Fisher" 0.0456830290352608
"17318" "Classic t-statistic, normal approx." "Fisher" 0.665555653853612
"17319" "Classic t-statistic, normal approx." "Fisher" 0.0431597491294589
"17320" "Classic t-statistic, normal approx." "Fisher" 0.401061234155676
"17321" "Classic t-statistic, normal approx." "Fisher" 0.182918158946291
"17322" "Classic t-statistic, normal approx." "Fisher" 0.276289505910879
"17323" "Classic t-statistic, normal approx." "Fisher" 0.000336298156774273
"17324" "Classic t-statistic, normal approx." "Fisher" 0.195720397615665
"17325" "Classic t-statistic, normal approx." "Fisher" 0.532123933616919
"17326" "Classic t-statistic, normal approx." "Fisher" 0.164484155318088
"17327" "Classic t-statistic, normal approx." "Fisher" 0.416729045876466
"17328" "Classic t-statistic, normal approx." "Fisher" 0.243122449334587
"17329" "Classic t-statistic, normal approx." "Fisher" 0.210648288873426
"17330" "Classic t-statistic, normal approx." "Fisher" 0.439050882301762
"17331" "Classic t-statistic, normal approx." "Fisher" 0.408016206312427
"17332" "Classic t-statistic, normal approx." "Fisher" 0.529628235341085
"17333" "Classic t-statistic, normal approx." "Fisher" 0.661932477750962
"17334" "Classic t-statistic, normal approx." "Fisher" 0.375109210946613
"17335" "Classic t-statistic, normal approx." "Fisher" 0.011849512384938
"17336" "Classic t-statistic, normal approx." "Fisher" 0.355870674795043
"17337" "Classic t-statistic, normal approx." "Fisher" 0.57135950175617
"17338" "Classic t-statistic, normal approx." "Fisher" 0.00136908221231935
"17339" "Classic t-statistic, normal approx." "Fisher" 0.179686050395867
"17340" "Classic t-statistic, normal approx." "Fisher" 0.9307064615008
"17341" "Classic t-statistic, normal approx." "Fisher" 0.262019554803308
"17342" "Classic t-statistic, normal approx." "Fisher" 0.146220075793942
"17343" "Classic t-statistic, normal approx." "Fisher" 0.0533714098342781
"17344" "Classic t-statistic, normal approx." "Fisher" 0.528877676744708
"17345" "Classic t-statistic, normal approx." "Fisher" 0.730752906714734
"17346" "Classic t-statistic, normal approx." "Fisher" 0.712050915953061
"17347" "Classic t-statistic, normal approx." "Fisher" 0.948672352879263
"17348" "Classic t-statistic, normal approx." "Fisher" 0.0113267626551141
"17349" "Classic t-statistic, normal approx." "Fisher" 0.871924389772557
"17350" "Classic t-statistic, normal approx." "Fisher" 0.0912928543312992
"17351" "Classic t-statistic, normal approx." "Fisher" 0.451006013086335
"17352" "Classic t-statistic, normal approx." "Fisher" 0.94366088985059
"17353" "Classic t-statistic, normal approx." "Fisher" 0.777682431016839
"17354" "Classic t-statistic, normal approx." "Fisher" 0.884895415637206
"17355" "Classic t-statistic, normal approx." "Fisher" 0.0853628551252357
"17356" "Classic t-statistic, normal approx." "Fisher" 0.147489694441772
"17357" "Classic t-statistic, normal approx." "Fisher" 0.144099558985547
"17358" "Classic t-statistic, normal approx." "Fisher" 0.337222772800191
"17359" "Classic t-statistic, normal approx." "Fisher" 0.426336251170693
"17360" "Classic t-statistic, normal approx." "Fisher" 0.927668382279558
"17361" "Classic t-statistic, normal approx." "Fisher" 0.802703667206546
"17362" "Classic t-statistic, normal approx." "Fisher" 0.176352215865884
"17363" "Classic t-statistic, normal approx." "Fisher" 0.000443191252910369
"17364" "Classic t-statistic, normal approx." "Fisher" 0.58659279018427
"17365" "Classic t-statistic, normal approx." "Fisher" 0.167981815839897
"17366" "Classic t-statistic, normal approx." "Fisher" 0.0845109869901073
"17367" "Classic t-statistic, normal approx." "Fisher" 0.063422885249113
"17368" "Classic t-statistic, normal approx." "Fisher" 0.225985154467507
"17369" "Classic t-statistic, normal approx." "Fisher" 0.849769957507277
"17370" "Classic t-statistic, normal approx." "Fisher" 0.440856467216622
"17371" "Classic t-statistic, normal approx." "Fisher" 0.0388354378892517
"17372" "Classic t-statistic, normal approx." "Fisher" 0.154969814956963
"17373" "Classic t-statistic, normal approx." "Fisher" 0.938949958373188
"17374" "Classic t-statistic, normal approx." "Fisher" 0.0107928778896438
"17375" "Classic t-statistic, normal approx." "Fisher" 0.933313827095528
"17376" "Classic t-statistic, normal approx." "Fisher" 0.184666029321406
"17377" "Classic t-statistic, normal approx." "Fisher" 0.0120046456375515
"17378" "Classic t-statistic, normal approx." "Fisher" 0.107674998910927
"17379" "Classic t-statistic, normal approx." "Fisher" 0.120063638923357
"17380" "Classic t-statistic, normal approx." "Fisher" 0.668226573601603
"17381" "Classic t-statistic, normal approx." "Fisher" 0.00229499466194727
"17382" "Classic t-statistic, normal approx." "Fisher" 0.863214676453134
"17383" "Classic t-statistic, normal approx." "Fisher" 0.00852551119606892
"17384" "Classic t-statistic, normal approx." "Fisher" 0.821102918825205
"17385" "Classic t-statistic, normal approx." "Fisher" 0.138427033121726
"17386" "Classic t-statistic, normal approx." "Fisher" 0.654591790469131
"17387" "Classic t-statistic, normal approx." "Fisher" 0.907190399189885
"17388" "Classic t-statistic, normal approx." "Fisher" 0.363185749545665
"17389" "Classic t-statistic, normal approx." "Fisher" 0.0297665473653661
"17390" "Classic t-statistic, normal approx." "Fisher" 0.113312665448
"17391" "Classic t-statistic, normal approx." "Fisher" 0.421412667016112
"17392" "Classic t-statistic, normal approx." "Fisher" 0.362756705813231
"17393" "Classic t-statistic, normal approx." "Fisher" 0.874695851558032
"17394" "Classic t-statistic, normal approx." "Fisher" 0.160767143499875
"17395" "Classic t-statistic, normal approx." "Fisher" 0.942795524667306
"17396" "Classic t-statistic, normal approx." "Fisher" 0.87738097276085
"17397" "Classic t-statistic, normal approx." "Fisher" 0.336541989507759
"17398" "Classic t-statistic, normal approx." "Fisher" 0.460318120145994
"17399" "Classic t-statistic, normal approx." "Fisher" 0.932752594900472
"17400" "Classic t-statistic, normal approx." "Fisher" 0.152080378195001
"17401" "Classic t-statistic, normal approx." "Fisher" 0.288098531910246
"17402" "Classic t-statistic, normal approx." "Fisher" 0.00289112318771267
"17403" "Classic t-statistic, normal approx." "Fisher" 0.435700157118769
"17404" "Classic t-statistic, normal approx." "Fisher" 0.169885891652023
"17405" "Classic t-statistic, normal approx." "Fisher" 0.012179386263252
"17406" "Classic t-statistic, normal approx." "Fisher" 0.721969536074342
"17407" "Classic t-statistic, normal approx." "Fisher" 0.0115780316136067
"17408" "Classic t-statistic, normal approx." "Fisher" 0.187864602521264
"17409" "Classic t-statistic, normal approx." "Fisher" 0.558558245088396
"17410" "Classic t-statistic, normal approx." "Fisher" 0.749958857296775
"17411" "Classic t-statistic, normal approx." "Fisher" 0.093119334824306
"17412" "Classic t-statistic, normal approx." "Fisher" 0.542054049458966
"17413" "Classic t-statistic, normal approx." "Fisher" 0.705455162431195
"17414" "Classic t-statistic, normal approx." "Fisher" 0.241341581172144
"17415" "Classic t-statistic, normal approx." "Fisher" 0.14681198764936
"17416" "Classic t-statistic, normal approx." "Fisher" 0.407860372500806
"17417" "Classic t-statistic, normal approx." "Fisher" 0.533185311385815
"17418" "Classic t-statistic, normal approx." "Fisher" 0.234231595049802
"17419" "Classic t-statistic, normal approx." "Fisher" 0.718963308281746
"17420" "Classic t-statistic, normal approx." "Fisher" 0.685112738705325
"17421" "Classic t-statistic, normal approx." "Fisher" 0.469086409861647
"17422" "Classic t-statistic, normal approx." "Fisher" 0.853936055866675
"17423" "Classic t-statistic, normal approx." "Fisher" 0.139180575307418
"17424" "Classic t-statistic, normal approx." "Fisher" 0.515747510436857
"17425" "Classic t-statistic, normal approx." "Fisher" 0.107057051752204
"17426" "Classic t-statistic, normal approx." "Fisher" 0.000462773031607577
"17427" "Classic t-statistic, normal approx." "Fisher" 0.0775578088300053
"17428" "Classic t-statistic, normal approx." "Fisher" 0.013585758351732
"17429" "Classic t-statistic, normal approx." "Fisher" 0.298470138037695
"17430" "Classic t-statistic, normal approx." "Fisher" 0.464466305615895
"17431" "Classic t-statistic, normal approx." "Fisher" 0.818180131353293
"17432" "Classic t-statistic, normal approx." "Fisher" 0.598678106277665
"17433" "Classic t-statistic, normal approx." "Fisher" 0.00574146447919266
"17434" "Classic t-statistic, normal approx." "Fisher" 0.0386072585057196
"17435" "Classic t-statistic, normal approx." "Fisher" 0.0155436112816207
"17436" "Classic t-statistic, normal approx." "Fisher" 0.190199858747121
"17437" "Classic t-statistic, normal approx." "Fisher" 0.509183095266089
"17438" "Classic t-statistic, normal approx." "Fisher" 0.326441473619633
"17439" "Classic t-statistic, normal approx." "Fisher" 0.032960473122094
"17440" "Classic t-statistic, normal approx." "Fisher" 0.0474479446070366
"17441" "Classic t-statistic, normal approx." "Fisher" 0.614926385844314
"17442" "Classic t-statistic, normal approx." "Fisher" 0.406491545694549
"17443" "Classic t-statistic, normal approx." "Fisher" 0.75112875737432
"17444" "Classic t-statistic, normal approx." "Fisher" 0.679085229787271
"17445" "Classic t-statistic, normal approx." "Fisher" 0.387001313455989
"17446" "Classic t-statistic, normal approx." "Fisher" 0.679672795053154
"17447" "Classic t-statistic, normal approx." "Fisher" 0.510158470406706
"17448" "Classic t-statistic, normal approx." "Fisher" 0.225556367359878
"17449" "Classic t-statistic, normal approx." "Fisher" 0.471836176107964
"17450" "Classic t-statistic, normal approx." "Fisher" 0.591948982574012
"17451" "Classic t-statistic, normal approx." "Fisher" 0.437432737478127
"17452" "Classic t-statistic, normal approx." "Fisher" 0.967850239402077
"17453" "Classic t-statistic, normal approx." "Fisher" 0.210481256903305
"17454" "Classic t-statistic, normal approx." "Fisher" 0.867462408644007
"17455" "Classic t-statistic, normal approx." "Fisher" 0.260537819178371
"17456" "Classic t-statistic, normal approx." "Fisher" 0.106887637372188
"17457" "Classic t-statistic, normal approx." "Fisher" 0.809758596690454
"17458" "Classic t-statistic, normal approx." "Fisher" 0.429311571926552
"17459" "Classic t-statistic, normal approx." "Fisher" 0.0875736749678584
"17460" "Classic t-statistic, normal approx." "Fisher" 0.0793371860103711
"17461" "Classic t-statistic, normal approx." "Fisher" 0.0218378066300604
"17462" "Classic t-statistic, normal approx." "Fisher" 0.0646363654594706
"17463" "Classic t-statistic, normal approx." "Fisher" 0.110258276475524
"17464" "Classic t-statistic, normal approx." "Fisher" 0.0440738696706302
"17465" "Classic t-statistic, normal approx." "Fisher" 0.0133945561272486
"17466" "Classic t-statistic, normal approx." "Fisher" 0.455178429455933
"17467" "Classic t-statistic, normal approx." "Fisher" 0.920229752781021
"17468" "Classic t-statistic, normal approx." "Fisher" 0.759230849963197
"17469" "Classic t-statistic, normal approx." "Fisher" 0.334706121760232
"17470" "Classic t-statistic, normal approx." "Fisher" 0.983508985234682
"17471" "Classic t-statistic, normal approx." "Fisher" 0.289597523966919
"17472" "Classic t-statistic, normal approx." "Fisher" 0.428186592873813
"17473" "Classic t-statistic, normal approx." "Fisher" 0.00793397153731923
"17474" "Classic t-statistic, normal approx." "Fisher" 0.509836456795414
"17475" "Classic t-statistic, normal approx." "Fisher" 0.0302325228294176
"17476" "Classic t-statistic, normal approx." "Fisher" 0.913938984401131
"17477" "Classic t-statistic, normal approx." "Fisher" 0.816132744152007
"17478" "Classic t-statistic, normal approx." "Fisher" 0.118690306001001
"17479" "Classic t-statistic, normal approx." "Fisher" 0.105198774232638
"17480" "Classic t-statistic, normal approx." "Fisher" 0.0439698382276512
"17481" "Classic t-statistic, normal approx." "Fisher" 0.249647306504774
"17482" "Classic t-statistic, normal approx." "Fisher" 0.443895941510033
"17483" "Classic t-statistic, normal approx." "Fisher" 0.000176343433840653
"17484" "Classic t-statistic, normal approx." "Fisher" 0.000475704582947101
"17485" "Classic t-statistic, normal approx." "Fisher" 0.371793492559148
"17486" "Classic t-statistic, normal approx." "Fisher" 0.365277000069598
"17487" "Classic t-statistic, normal approx." "Fisher" 0.0140453384651127
"17488" "Classic t-statistic, normal approx." "Fisher" 0.874553933614647
"17489" "Classic t-statistic, normal approx." "Fisher" 0.420322903579225
"17490" "Classic t-statistic, normal approx." "Fisher" 0.0611104659710811
"17491" "Classic t-statistic, normal approx." "Fisher" 0.909421953304816
"17492" "Classic t-statistic, normal approx." "Fisher" 0.967568160670314
"17493" "Classic t-statistic, normal approx." "Fisher" 0.374470121199459
"17494" "Classic t-statistic, normal approx." "Fisher" 0.607967500668121
"17495" "Classic t-statistic, normal approx." "Fisher" 0.193896388615847
"17496" "Classic t-statistic, normal approx." "Fisher" 0.993060302105532
"17497" "Classic t-statistic, normal approx." "Fisher" 0.123650222474254
"17498" "Classic t-statistic, normal approx." "Fisher" 0.120559212150224
"17499" "Classic t-statistic, normal approx." "Fisher" 0.416517825229988
"17500" "Classic t-statistic, normal approx." "Fisher" 0.102640817503291
"17501" "Classic t-statistic, normal approx." "Fisher" 0.913758185783592
"17502" "Classic t-statistic, normal approx." "Fisher" 0.0383458861008248
"17503" "Classic t-statistic, normal approx." "Fisher" 0.23752219839691
"17504" "Classic t-statistic, normal approx." "Fisher" 0.155715892419572
"17505" "Classic t-statistic, normal approx." "Fisher" 0.551085311592936
"17506" "Classic t-statistic, normal approx." "Fisher" 0.62915710287971
"17507" "Classic t-statistic, normal approx." "Fisher" 0.43522005115926
"17508" "Classic t-statistic, normal approx." "Fisher" 0.628648573281844
"17509" "Classic t-statistic, normal approx." "Fisher" 0.67050327459247
"17510" "Classic t-statistic, normal approx." "Fisher" 0.838904238014773
"17511" "Classic t-statistic, normal approx." "Fisher" 0.362862564229445
"17512" "Classic t-statistic, normal approx." "Fisher" 0.0352036083291725
"17513" "Classic t-statistic, normal approx." "Fisher" 0.995668231022546
"17514" "Classic t-statistic, normal approx." "Fisher" 0.385885883362375
"17515" "Classic t-statistic, normal approx." "Fisher" 0.461385387721032
"17516" "Classic t-statistic, normal approx." "Fisher" 0.288389437801277
"17517" "Classic t-statistic, normal approx." "Fisher" 0.404790297236315
"17518" "Classic t-statistic, normal approx." "Fisher" 0.522995834209693
"17519" "Classic t-statistic, normal approx." "Fisher" 0.569668378207016
"17520" "Classic t-statistic, normal approx." "Fisher" 0.267491303311164
"17521" "Classic t-statistic, normal approx." "Fisher" 0.813452555062399
"17522" "Classic t-statistic, normal approx." "Fisher" 0.861236698307859
"17523" "Classic t-statistic, normal approx." "Fisher" 0.907420190703131
"17524" "Classic t-statistic, normal approx." "Fisher" 0.168635296867375
"17525" "Classic t-statistic, normal approx." "Fisher" 0.117662128120836
"17526" "Classic t-statistic, normal approx." "Fisher" 0.156345523645534
"17527" "Classic t-statistic, normal approx." "Fisher" 0.349517846467831
"17528" "Classic t-statistic, normal approx." "Fisher" 0.0177271463114519
"17529" "Classic t-statistic, normal approx." "Fisher" 0.910477571336189
"17530" "Classic t-statistic, normal approx." "Fisher" 0.352110464281885
"17531" "Classic t-statistic, normal approx." "Fisher" 0.272269420387773
"17532" "Classic t-statistic, normal approx." "Fisher" 0.371288574601564
"17533" "Classic t-statistic, normal approx." "Fisher" 0.381047910386591
"17534" "Classic t-statistic, normal approx." "Fisher" 0.0131854986935216
"17535" "Classic t-statistic, normal approx." "Fisher" 0.133490712609287
"17536" "Classic t-statistic, normal approx." "Fisher" 0.194607580610509
"17537" "Classic t-statistic, normal approx." "Fisher" 0.501858249918602
"17538" "Classic t-statistic, normal approx." "Fisher" 0.626957408410415
"17539" "Classic t-statistic, normal approx." "Fisher" 0.387943011649514
"17540" "Classic t-statistic, normal approx." "Fisher" 0.0967127822971139
"17541" "Classic t-statistic, normal approx." "Fisher" 0.644953191836859
"17542" "Classic t-statistic, normal approx." "Fisher" 0.024886711829236
"17543" "Classic t-statistic, normal approx." "Fisher" 0.0402554581509937
"17544" "Classic t-statistic, normal approx." "Fisher" 0.217175022338712
"17545" "Classic t-statistic, normal approx." "Fisher" 0.0698755521871717
"17546" "Classic t-statistic, normal approx." "Fisher" 0.801970189924402
"17547" "Classic t-statistic, normal approx." "Fisher" 0.935462285710617
"17548" "Classic t-statistic, normal approx." "Fisher" 0.525158003833062
"17549" "Classic t-statistic, normal approx." "Fisher" 0.347124022425986
"17550" "Classic t-statistic, normal approx." "Fisher" 0.457402056567953
"17551" "Classic t-statistic, normal approx." "Fisher" 0.441730706623191
"17552" "Classic t-statistic, normal approx." "Fisher" 0.537335898169221
"17553" "Classic t-statistic, normal approx." "Fisher" 0.0524217877264197
"17554" "Classic t-statistic, normal approx." "Fisher" 0.367974962739569
"17555" "Classic t-statistic, normal approx." "Fisher" 0.0640097321751383
"17556" "Classic t-statistic, normal approx." "Fisher" 0.264655945199918
"17557" "Classic t-statistic, normal approx." "Fisher" 0.707915928494167
"17558" "Classic t-statistic, normal approx." "Fisher" 0.90445421636809
"17559" "Classic t-statistic, normal approx." "Fisher" 0.809653067412716
"17560" "Classic t-statistic, normal approx." "Fisher" 0.0982432798795314
"17561" "Classic t-statistic, normal approx." "Fisher" 0.751333553802009
"17562" "Classic t-statistic, normal approx." "Fisher" 0.292781134282302
"17563" "Classic t-statistic, normal approx." "Fisher" 0.350429690760223
"17564" "Classic t-statistic, normal approx." "Fisher" 0.0934054352758256
"17565" "Classic t-statistic, normal approx." "Fisher" 0.0247958002383593
"17566" "Classic t-statistic, normal approx." "Fisher" 0.526460845226056
"17567" "Classic t-statistic, normal approx." "Fisher" 0.926436697281281
"17568" "Classic t-statistic, normal approx." "Fisher" 0.513614243649294
"17569" "Classic t-statistic, normal approx." "Fisher" 0.00561265072416472
"17570" "Classic t-statistic, normal approx." "Fisher" 0.636415634368058
"17571" "Classic t-statistic, normal approx." "Fisher" 0.18257609394002
"17572" "Classic t-statistic, normal approx." "Fisher" 0.66215997046925
"17573" "Classic t-statistic, normal approx." "Fisher" 0.0624812995247301
"17574" "Classic t-statistic, normal approx." "Fisher" 0.00669240999272191
"17575" "Classic t-statistic, normal approx." "Fisher" 0.0796263975010962
"17576" "Classic t-statistic, normal approx." "Fisher" 0.90556668660567
"17577" "Classic t-statistic, normal approx." "Fisher" 0.0331728282631008
"17578" "Classic t-statistic, normal approx." "Fisher" 0.872127863533582
"17579" "Classic t-statistic, normal approx." "Fisher" 0.148581065504479
"17580" "Classic t-statistic, normal approx." "Fisher" 0.170724583325909
"17581" "Classic t-statistic, normal approx." "Fisher" 0.183108729495947
"17582" "Classic t-statistic, normal approx." "Fisher" 0.253849552410763
"17583" "Classic t-statistic, normal approx." "Fisher" 0.012528862792623
"17584" "Classic t-statistic, normal approx." "Fisher" 0.270350489457154
"17585" "Classic t-statistic, normal approx." "Fisher" 0.925014817229483
"17586" "Classic t-statistic, normal approx." "Fisher" 0.113170352786137
"17587" "Classic t-statistic, normal approx." "Fisher" 0.902931937607006
"17588" "Classic t-statistic, normal approx." "Fisher" 0.660941170482292
"17589" "Classic t-statistic, normal approx." "Fisher" 0.0559618898074536
"17590" "Classic t-statistic, normal approx." "Fisher" 0.196190464918298
"17591" "Classic t-statistic, normal approx." "Fisher" 0.676990983684967
"17592" "Classic t-statistic, normal approx." "Fisher" 0.602290120636137
"17593" "Classic t-statistic, normal approx." "Fisher" 0.581437186746246
"17594" "Classic t-statistic, normal approx." "Fisher" 0.189031494520238
"17595" "Classic t-statistic, normal approx." "Fisher" 0.895312296993813
"17596" "Classic t-statistic, normal approx." "Fisher" 0.721948208477206
"17597" "Classic t-statistic, normal approx." "Fisher" 0.0478935717719422
"17598" "Classic t-statistic, normal approx." "Fisher" 0.665250220507496
"17599" "Classic t-statistic, normal approx." "Fisher" 0.279296624935312
"17600" "Classic t-statistic, normal approx." "Fisher" 0.931377355891536
"17601" "Classic t-statistic, normal approx." "Fisher" 0.125517726421955
"17602" "Classic t-statistic, normal approx." "Fisher" 0.100889317264698
"17603" "Classic t-statistic, normal approx." "Fisher" 0.0447178281072476
"17604" "Classic t-statistic, normal approx." "Fisher" 0.00144532569390776
"17605" "Classic t-statistic, normal approx." "Fisher" 0.164294673148305
"17606" "Classic t-statistic, normal approx." "Fisher" 0.392239447080273
"17607" "Classic t-statistic, normal approx." "Fisher" 0.323191943490937
"17608" "Classic t-statistic, normal approx." "Fisher" 0.88665196933283
"17609" "Classic t-statistic, normal approx." "Fisher" 0.337333261647985
"17610" "Classic t-statistic, normal approx." "Fisher" 0.000548839911128196
"17611" "Classic t-statistic, normal approx." "Fisher" 0.58607711414124
"17612" "Classic t-statistic, normal approx." "Fisher" 0.961902952873535
"17613" "Classic t-statistic, normal approx." "Fisher" 0.959119426467194
"17614" "Classic t-statistic, normal approx." "Fisher" 0.639283351945518
"17615" "Classic t-statistic, normal approx." "Fisher" 0.325989216485903
"17616" "Classic t-statistic, normal approx." "Fisher" 0.50398352874486
"17617" "Classic t-statistic, normal approx." "Fisher" 0.00297958564282474
"17618" "Classic t-statistic, normal approx." "Fisher" 0.981480812822642
"17619" "Classic t-statistic, normal approx." "Fisher" 0.287287275025444
"17620" "Classic t-statistic, normal approx." "Fisher" 0.00947493969261703
"17621" "Classic t-statistic, normal approx." "Fisher" 0.404629630008039
"17622" "Classic t-statistic, normal approx." "Fisher" 0.955765973672744
"17623" "Classic t-statistic, normal approx." "Fisher" 0.0065971960717679
"17624" "Classic t-statistic, normal approx." "Fisher" 0.416436555867028
"17625" "Classic t-statistic, normal approx." "Fisher" 0.48583328474232
"17626" "Classic t-statistic, normal approx." "Fisher" 0.321824530302079
"17627" "Classic t-statistic, normal approx." "Fisher" 0.000129179950097535
"17628" "Classic t-statistic, normal approx." "Fisher" 0.246216282357328
"17629" "Classic t-statistic, normal approx." "Fisher" 0.387525787679227
"17630" "Classic t-statistic, normal approx." "Fisher" 0.134351761324393
"17631" "Classic t-statistic, normal approx." "Fisher" 0.226086300390539
"17632" "Classic t-statistic, normal approx." "Fisher" 0.752585555301155
"17633" "Classic t-statistic, normal approx." "Fisher" 0.00294870941026693
"17634" "Classic t-statistic, normal approx." "Fisher" 0.0978201066625306
"17635" "Classic t-statistic, normal approx." "Fisher" 0.997831423921817
"17636" "Classic t-statistic, normal approx." "Fisher" 0.0787337107344461
"17637" "Classic t-statistic, normal approx." "Fisher" 0.89683650650409
"17638" "Classic t-statistic, normal approx." "Fisher" 0.182321067872452
"17639" "Classic t-statistic, normal approx." "Fisher" 0.0606192041748643
"17640" "Classic t-statistic, normal approx." "Fisher" 0.0573418007234852
"17641" "Classic t-statistic, normal approx." "Fisher" 0.41005173905408
"17642" "Classic t-statistic, normal approx." "Fisher" 0.886649253985893
"17643" "Classic t-statistic, normal approx." "Fisher" 0.846569674753269
"17644" "Classic t-statistic, normal approx." "Fisher" 0.304272451449583
"17645" "Classic t-statistic, normal approx." "Fisher" 0.555761752125828
"17646" "Classic t-statistic, normal approx." "Fisher" 0.110145997963736
"17647" "Classic t-statistic, normal approx." "Fisher" 0.493479052022526
"17648" "Classic t-statistic, normal approx." "Fisher" 0.216021933899776
"17649" "Classic t-statistic, normal approx." "Fisher" 0.489928105478588
"17650" "Classic t-statistic, normal approx." "Fisher" 0.00351879503455654
"17651" "Classic t-statistic, normal approx." "Fisher" 0.799310496652694
"17652" "Classic t-statistic, normal approx." "Fisher" 0.750813551064259
"17653" "Classic t-statistic, normal approx." "Fisher" 0.0662582910586247
"17654" "Classic t-statistic, normal approx." "Fisher" 0.012003689869259
"17655" "Classic t-statistic, normal approx." "Fisher" 0.0204671638066807
"17656" "Classic t-statistic, normal approx." "Fisher" 0.00194117245001801
"17657" "Classic t-statistic, normal approx." "Fisher" 0.0929802319473261
"17658" "Classic t-statistic, normal approx." "Fisher" 0.342695685386361
"17659" "Classic t-statistic, normal approx." "Fisher" 0.0315778758882799
"17660" "Classic t-statistic, normal approx." "Fisher" 0.119906417192109
"17661" "Classic t-statistic, normal approx." "Fisher" 0.939069666127909
"17662" "Classic t-statistic, normal approx." "Fisher" 0.232762812532395
"17663" "Classic t-statistic, normal approx." "Fisher" 0.430913716770168
"17664" "Classic t-statistic, normal approx." "Fisher" 0.319629067313306
"17665" "Classic t-statistic, normal approx." "Fisher" 0.415779851450085
"17666" "Classic t-statistic, normal approx." "Fisher" 0.105467778069616
"17667" "Classic t-statistic, normal approx." "Fisher" 0.0724514153322566
"17668" "Classic t-statistic, normal approx." "Fisher" 0.650187661346018
"17669" "Classic t-statistic, normal approx." "Fisher" 0.474402869678967
"17670" "Classic t-statistic, normal approx." "Fisher" 0.808614596738033
"17671" "Classic t-statistic, normal approx." "Fisher" 0.550002509539639
"17672" "Classic t-statistic, normal approx." "Fisher" 0.196779265357096
"17673" "Classic t-statistic, normal approx." "Fisher" 0.649905376291309
"17674" "Classic t-statistic, normal approx." "Fisher" 0.60874485400305
"17675" "Classic t-statistic, normal approx." "Fisher" 0.525367600587773
"17676" "Classic t-statistic, normal approx." "Fisher" 0.576629890977309
"17677" "Classic t-statistic, normal approx." "Fisher" 0.786391376220921
"17678" "Classic t-statistic, normal approx." "Fisher" 0.266847018151256
"17679" "Classic t-statistic, normal approx." "Fisher" 0.488826048259617
"17680" "Classic t-statistic, normal approx." "Fisher" 0.0617629645886644
"17681" "Classic t-statistic, normal approx." "Fisher" 0.494951782077416
"17682" "Classic t-statistic, normal approx." "Fisher" 0.450618013342238
"17683" "Classic t-statistic, normal approx." "Fisher" 0.356850947485402
"17684" "Classic t-statistic, normal approx." "Fisher" 0.0438849702827104
"17685" "Classic t-statistic, normal approx." "Fisher" 0.515693548790896
"17686" "Classic t-statistic, normal approx." "Fisher" 0.477497734372212
"17687" "Classic t-statistic, normal approx." "Fisher" 0.0514850637905271
"17688" "Classic t-statistic, normal approx." "Fisher" 0.605854453888861
"17689" "Classic t-statistic, normal approx." "Fisher" 0.649171797296145
"17690" "Classic t-statistic, normal approx." "Fisher" 0.165536843682078
"17691" "Classic t-statistic, normal approx." "Fisher" 0.864892370742741
"17692" "Classic t-statistic, normal approx." "Fisher" 0.88854382055116
"17693" "Classic t-statistic, normal approx." "Fisher" 0.830145249879605
"17694" "Classic t-statistic, normal approx." "Fisher" 0.430483918967057
"17695" "Classic t-statistic, normal approx." "Fisher" 0.0657474299794332
"17696" "Classic t-statistic, normal approx." "Fisher" 0.0736666357285984
"17697" "Classic t-statistic, normal approx." "Fisher" 0.0987335843728423
"17698" "Classic t-statistic, normal approx." "Fisher" 0.604212256807398
"17699" "Classic t-statistic, normal approx." "Fisher" 0.00476523359845693
"17700" "Classic t-statistic, normal approx." "Fisher" 0.444273932428529
"17701" "Classic t-statistic, normal approx." "Fisher" 0.800935287924808
"17702" "Classic t-statistic, normal approx." "Fisher" 0.39197153519339
"17703" "Classic t-statistic, normal approx." "Fisher" 0.397249650271815
"17704" "Classic t-statistic, normal approx." "Fisher" 0.00332572887188709
"17705" "Classic t-statistic, normal approx." "Fisher" 0.314315343112137
"17706" "Classic t-statistic, normal approx." "Fisher" 0.072551507748069
"17707" "Classic t-statistic, normal approx." "Fisher" 0.213824322632555
"17708" "Classic t-statistic, normal approx." "Fisher" 0.851449874625907
"17709" "Classic t-statistic, normal approx." "Fisher" 0.221717766404085
"17710" "Classic t-statistic, normal approx." "Fisher" 0.144908785009977
"17711" "Classic t-statistic, normal approx." "Fisher" 0.544762103339392
"17712" "Classic t-statistic, normal approx." "Fisher" 0.548174665570688
"17713" "Classic t-statistic, normal approx." "Fisher" 0.117882873192946
"17714" "Classic t-statistic, normal approx." "Fisher" 0.00102188487306543
"17715" "Classic t-statistic, normal approx." "Fisher" 0.986540638492113
"17716" "Classic t-statistic, normal approx." "Fisher" 0.596124287237139
"17717" "Classic t-statistic, normal approx." "Fisher" 0.665306352727524
"17718" "Classic t-statistic, normal approx." "Fisher" 0.00228574865913966
"17719" "Classic t-statistic, normal approx." "Fisher" 0.470332658972085
"17720" "Classic t-statistic, normal approx." "Fisher" 0.347616978254714
"17721" "Classic t-statistic, normal approx." "Fisher" 0.0481750850095584
"17722" "Classic t-statistic, normal approx." "Fisher" 0.0213023465472886
"17723" "Classic t-statistic, normal approx." "Fisher" 0.962635533276358
"17724" "Classic t-statistic, normal approx." "Fisher" 0.149697363172105
"17725" "Classic t-statistic, normal approx." "Fisher" 0.321134340439043
"17726" "Classic t-statistic, normal approx." "Fisher" 0.18388867781026
"17727" "Classic t-statistic, normal approx." "Fisher" 0.36948430838513
"17728" "Classic t-statistic, normal approx." "Fisher" 0.466605816560499
"17729" "Classic t-statistic, normal approx." "Fisher" 0.0580581985700404
"17730" "Classic t-statistic, normal approx." "Fisher" 0.518349055220642
"17731" "Classic t-statistic, normal approx." "Fisher" 0.230606202352346
"17732" "Classic t-statistic, normal approx." "Fisher" 0.553274763839421
"17733" "Classic t-statistic, normal approx." "Fisher" 0.930746335196758
"17734" "Classic t-statistic, normal approx." "Fisher" 0.0157910401119148
"17735" "Classic t-statistic, normal approx." "Fisher" 0.686293539597493
"17736" "Classic t-statistic, normal approx." "Fisher" 0.344846563771398
"17737" "Classic t-statistic, normal approx." "Fisher" 0.909838440776701
"17738" "Classic t-statistic, normal approx." "Fisher" 0.7613401312284
"17739" "Classic t-statistic, normal approx." "Fisher" 0.879199573887509
"17740" "Classic t-statistic, normal approx." "Fisher" 0.512257733217679
"17741" "Classic t-statistic, normal approx." "Fisher" 0.317239701348691
"17742" "Classic t-statistic, normal approx." "Fisher" 0.147234156745579
"17743" "Classic t-statistic, normal approx." "Fisher" 0.111688406681016
"17744" "Classic t-statistic, normal approx." "Fisher" 0.948826528077997
"17745" "Classic t-statistic, normal approx." "Fisher" 0.270647676619917
"17746" "Classic t-statistic, normal approx." "Fisher" 0.437503078125261
"17747" "Classic t-statistic, normal approx." "Fisher" 0.548341848076658
"17748" "Classic t-statistic, normal approx." "Fisher" 0.171120147379626
"17749" "Classic t-statistic, normal approx." "Fisher" 0.563617966249192
"17750" "Classic t-statistic, normal approx." "Fisher" 0.197037987563604
"17751" "Classic t-statistic, normal approx." "Fisher" 0.114477845590979
"17752" "Classic t-statistic, normal approx." "Fisher" 0.014650698589153
"17753" "Classic t-statistic, normal approx." "Fisher" 0.698517925906434
"17754" "Classic t-statistic, normal approx." "Fisher" 0.0209354124298982
"17755" "Classic t-statistic, normal approx." "Fisher" 0.629290815104397
"17756" "Classic t-statistic, normal approx." "Fisher" 0.524908064683158
"17757" "Classic t-statistic, normal approx." "Fisher" 0.000160408765199405
"17758" "Classic t-statistic, normal approx." "Fisher" 0.0226486554433887
"17759" "Classic t-statistic, normal approx." "Fisher" 0.501238720983376
"17760" "Classic t-statistic, normal approx." "Fisher" 0.141061534798542
"17761" "Classic t-statistic, normal approx." "Fisher" 0.0970452129392032
"17762" "Classic t-statistic, normal approx." "Fisher" 0.160219813527803
"17763" "Classic t-statistic, normal approx." "Fisher" 0.00833360243986148
"17764" "Classic t-statistic, normal approx." "Fisher" 0.0288027992927062
"17765" "Classic t-statistic, normal approx." "Fisher" 0.204862435017933
"17766" "Classic t-statistic, normal approx." "Fisher" 0.665258468711691
"17767" "Classic t-statistic, normal approx." "Fisher" 0.885426354276849
"17768" "Classic t-statistic, normal approx." "Fisher" 0.472562322185893
"17769" "Classic t-statistic, normal approx." "Fisher" 0.00200029469526219
"17770" "Classic t-statistic, normal approx." "Fisher" 0.196615587792053
"17771" "Classic t-statistic, normal approx." "Fisher" 0.622600256665076
"17772" "Classic t-statistic, normal approx." "Fisher" 0.856010141756236
"17773" "Classic t-statistic, normal approx." "Fisher" 0.939379789402192
"17774" "Classic t-statistic, normal approx." "Fisher" 0.325484243275028
"17775" "Classic t-statistic, normal approx." "Fisher" 0.208604235660011
"17776" "Classic t-statistic, normal approx." "Fisher" 0.931448933581311
"17777" "Classic t-statistic, normal approx." "Fisher" 0.978227099912432
"17778" "Classic t-statistic, normal approx." "Fisher" 0.824032109533489
"17779" "Classic t-statistic, normal approx." "Fisher" 0.453333851672901
"17780" "Classic t-statistic, normal approx." "Fisher" 0.384665834546328
"17781" "Classic t-statistic, normal approx." "Fisher" 0.639536171497995
"17782" "Classic t-statistic, normal approx." "Fisher" 0.391354904333442
"17783" "Classic t-statistic, normal approx." "Fisher" 0.996715412397064
"17784" "Classic t-statistic, normal approx." "Fisher" 0.896236638915013
"17785" "Classic t-statistic, normal approx." "Fisher" 0.507909058468791
"17786" "Classic t-statistic, normal approx." "Fisher" 0.143991917845214
"17787" "Classic t-statistic, normal approx." "Fisher" 0.687709836932403
"17788" "Classic t-statistic, normal approx." "Fisher" 0.00999773938420034
"17789" "Classic t-statistic, normal approx." "Fisher" 0.714065235235375
"17790" "Classic t-statistic, normal approx." "Fisher" 0.925298472354189
"17791" "Classic t-statistic, normal approx." "Fisher" 0.423003855766205
"17792" "Classic t-statistic, normal approx." "Fisher" 0.534518296205686
"17793" "Classic t-statistic, normal approx." "Fisher" 0.760628690022368
"17794" "Classic t-statistic, normal approx." "Fisher" 0.068590412409868
"17795" "Classic t-statistic, normal approx." "Fisher" 0.302716255304773
"17796" "Classic t-statistic, normal approx." "Fisher" 0.871819132863441
"17797" "Classic t-statistic, normal approx." "Fisher" 0.980160942962373
"17798" "Classic t-statistic, normal approx." "Fisher" 0.0750726664056058
"17799" "Classic t-statistic, normal approx." "Fisher" 0.574999130620357
"17800" "Classic t-statistic, normal approx." "Fisher" 0.0325491486732414
"17801" "Classic t-statistic, normal approx." "Fisher" 0.236852306825511
"17802" "Classic t-statistic, normal approx." "Fisher" 0.376225093882905
"17803" "Classic t-statistic, normal approx." "Fisher" 0.389298046613095
"17804" "Classic t-statistic, normal approx." "Fisher" 0.108457607400884
"17805" "Classic t-statistic, normal approx." "Fisher" 0.0133915514349527
"17806" "Classic t-statistic, normal approx." "Fisher" 0.570231515356224
"17807" "Classic t-statistic, normal approx." "Fisher" 0.904540072311522
"17808" "Classic t-statistic, normal approx." "Fisher" 0.885715753088979
"17809" "Classic t-statistic, normal approx." "Fisher" 0.495176201439135
"17810" "Classic t-statistic, normal approx." "Fisher" 0.0847855493911358
"17811" "Classic t-statistic, normal approx." "Fisher" 0.0217482623788707
"17812" "Classic t-statistic, normal approx." "Fisher" 0.0912072551236589
"17813" "Classic t-statistic, normal approx." "Fisher" 0.00777652995830413
"17814" "Classic t-statistic, normal approx." "Fisher" 0.0307754302262697
"17815" "Classic t-statistic, normal approx." "Fisher" 0.676530392635519
"17816" "Classic t-statistic, normal approx." "Fisher" 0.255401662138236
"17817" "Classic t-statistic, normal approx." "Fisher" 0.530950907326423
"17818" "Classic t-statistic, normal approx." "Fisher" 0.954004873109451
"17819" "Classic t-statistic, normal approx." "Fisher" 0.655171359086794
"17820" "Classic t-statistic, normal approx." "Fisher" 0.536535428432196
"17821" "Classic t-statistic, normal approx." "Fisher" 0.405530409778287
"17822" "Classic t-statistic, normal approx." "Fisher" 0.519566328708917
"17823" "Classic t-statistic, normal approx." "Fisher" 0.577614686549809
"17824" "Classic t-statistic, normal approx." "Fisher" 0.876744590152357
"17825" "Classic t-statistic, normal approx." "Fisher" 0.70049373112957
"17826" "Classic t-statistic, normal approx." "Fisher" 0.299033914352249
"17827" "Classic t-statistic, normal approx." "Fisher" 0.292250848198608
"17828" "Classic t-statistic, normal approx." "Fisher" 4.16322976988237e-05
"17829" "Classic t-statistic, normal approx." "Fisher" 0.0139183910213381
"17830" "Classic t-statistic, normal approx." "Fisher" 0.378939372589749
"17831" "Classic t-statistic, normal approx." "Fisher" 0.230212097445656
"17832" "Classic t-statistic, normal approx." "Fisher" 0.15732692183908
"17833" "Classic t-statistic, normal approx." "Fisher" 0.287594354585926
"17834" "Classic t-statistic, normal approx." "Fisher" 0.0464226224804074
"17835" "Classic t-statistic, normal approx." "Fisher" 0.00440534583190133
"17836" "Classic t-statistic, normal approx." "Fisher" 0.690884026034376
"17837" "Classic t-statistic, normal approx." "Fisher" 0.342856113435291
"17838" "Classic t-statistic, normal approx." "Fisher" 0.880190395214242
"17839" "Classic t-statistic, normal approx." "Fisher" 0.00579593801452005
"17840" "Classic t-statistic, normal approx." "Fisher" 0.906957603013356
"17841" "Classic t-statistic, normal approx." "Fisher" 0.170675727609939
"17842" "Classic t-statistic, normal approx." "Fisher" 0.237967771627424
"17843" "Classic t-statistic, normal approx." "Fisher" 0.12231200231387
"17844" "Classic t-statistic, normal approx." "Fisher" 0.840500334243442
"17845" "Classic t-statistic, normal approx." "Fisher" 0.11096152053726
"17846" "Classic t-statistic, normal approx." "Fisher" 0.00576907906844859
"17847" "Classic t-statistic, normal approx." "Fisher" 0.513733560208076
"17848" "Classic t-statistic, normal approx." "Fisher" 0.209653153229756
"17849" "Classic t-statistic, normal approx." "Fisher" 0.537359174727801
"17850" "Classic t-statistic, normal approx." "Fisher" 0.765657738232304
"17851" "Classic t-statistic, normal approx." "Fisher" 0.181576840244524
"17852" "Classic t-statistic, normal approx." "Fisher" 0.509866555283674
"17853" "Classic t-statistic, normal approx." "Fisher" 0.645985999769898
"17854" "Classic t-statistic, normal approx." "Fisher" 0.897886189655043
"17855" "Classic t-statistic, normal approx." "Fisher" 0.115810775117843
"17856" "Classic t-statistic, normal approx." "Fisher" 0.664320758729648
"17857" "Classic t-statistic, normal approx." "Fisher" 0.574131419548078
"17858" "Classic t-statistic, normal approx." "Fisher" 0.742844436446521
"17859" "Classic t-statistic, normal approx." "Fisher" 0.0702423350767392
"17860" "Classic t-statistic, normal approx." "Fisher" 0.0723036793893144
"17861" "Classic t-statistic, normal approx." "Fisher" 0.0534115428126696
"17862" "Classic t-statistic, normal approx." "Fisher" 0.340746363331498
"17863" "Classic t-statistic, normal approx." "Fisher" 0.363353438991067
"17864" "Classic t-statistic, normal approx." "Fisher" 0.673096760709616
"17865" "Classic t-statistic, normal approx." "Fisher" 0.651290143989587
"17866" "Classic t-statistic, normal approx." "Fisher" 0.300145479433694
"17867" "Classic t-statistic, normal approx." "Fisher" 0.361552402735492
"17868" "Classic t-statistic, normal approx." "Fisher" 0.189138605091917
"17869" "Classic t-statistic, normal approx." "Fisher" 0.763623701484261
"17870" "Classic t-statistic, normal approx." "Fisher" 0.2452739571072
"17871" "Classic t-statistic, normal approx." "Fisher" 0.236836433186435
"17872" "Classic t-statistic, normal approx." "Fisher" 0.859709466914969
"17873" "Classic t-statistic, normal approx." "Fisher" 0.85844921659961
"17874" "Classic t-statistic, normal approx." "Fisher" 0.0248667561104479
"17875" "Classic t-statistic, normal approx." "Fisher" 0.811091024350801
"17876" "Classic t-statistic, normal approx." "Fisher" 0.31009154266299
"17877" "Classic t-statistic, normal approx." "Fisher" 0.442741135256932
"17878" "Classic t-statistic, normal approx." "Fisher" 0.677265243409798
"17879" "Classic t-statistic, normal approx." "Fisher" 0.101253608632974
"17880" "Classic t-statistic, normal approx." "Fisher" 0.150520910317426
"17881" "Classic t-statistic, normal approx." "Fisher" 0.00730224686253966
"17882" "Classic t-statistic, normal approx." "Fisher" 0.0920798677391739
"17883" "Classic t-statistic, normal approx." "Fisher" 0.000128580157297664
"17884" "Classic t-statistic, normal approx." "Fisher" 0.714694595082144
"17885" "Classic t-statistic, normal approx." "Fisher" 0.886611745032691
"17886" "Classic t-statistic, normal approx." "Fisher" 0.324346542774574
"17887" "Classic t-statistic, normal approx." "Fisher" 0.380385865314343
"17888" "Classic t-statistic, normal approx." "Fisher" 0.420958379071281
"17889" "Classic t-statistic, normal approx." "Fisher" 0.0259725817826513
"17890" "Classic t-statistic, normal approx." "Fisher" 0.25505697903649
"17891" "Classic t-statistic, normal approx." "Fisher" 0.116609788275408
"17892" "Classic t-statistic, normal approx." "Fisher" 0.852688938797569
"17893" "Classic t-statistic, normal approx." "Fisher" 0.25604635626135
"17894" "Classic t-statistic, normal approx." "Fisher" 0.897757179094212
"17895" "Classic t-statistic, normal approx." "Fisher" 0.0613025755881249
"17896" "Classic t-statistic, normal approx." "Fisher" 0.571586079371043
"17897" "Classic t-statistic, normal approx." "Fisher" 0.100774078138146
"17898" "Classic t-statistic, normal approx." "Fisher" 0.39328993257708
"17899" "Classic t-statistic, normal approx." "Fisher" 0.431354285596445
"17900" "Classic t-statistic, normal approx." "Fisher" 0.140353513143527
"17901" "Classic t-statistic, normal approx." "Fisher" 0.0166464984912933
"17902" "Classic t-statistic, normal approx." "Fisher" 0.749975007636631
"17903" "Classic t-statistic, normal approx." "Fisher" 0.0859329203175594
"17904" "Classic t-statistic, normal approx." "Fisher" 0.356109262423109
"17905" "Classic t-statistic, normal approx." "Fisher" 0.912422846236077
"17906" "Classic t-statistic, normal approx." "Fisher" 0.823330787585171
"17907" "Classic t-statistic, normal approx." "Fisher" 0.302888853714316
"17908" "Classic t-statistic, normal approx." "Fisher" 0.952676751506916
"17909" "Classic t-statistic, normal approx." "Fisher" 0.0804687568556337
"17910" "Classic t-statistic, normal approx." "Fisher" 0.0154433112340038
"17911" "Classic t-statistic, normal approx." "Fisher" 0.024331129376453
"17912" "Classic t-statistic, normal approx." "Fisher" 0.118921775807852
"17913" "Classic t-statistic, normal approx." "Fisher" 0.739071377190374
"17914" "Classic t-statistic, normal approx." "Fisher" 0.769440327977859
"17915" "Classic t-statistic, normal approx." "Fisher" 0.164475199789955
"17916" "Classic t-statistic, normal approx." "Fisher" 0.0587234687731568
"17917" "Classic t-statistic, normal approx." "Fisher" 0.197794786146809
"17918" "Classic t-statistic, normal approx." "Fisher" 0.142672721510986
"17919" "Classic t-statistic, normal approx." "Fisher" 0.0211553674598361
"17920" "Classic t-statistic, normal approx." "Fisher" 0.137950669211333
"17921" "Classic t-statistic, normal approx." "Fisher" 0.242850015892574
"17922" "Classic t-statistic, normal approx." "Fisher" 0.00117094213375668
"17923" "Classic t-statistic, normal approx." "Fisher" 0.942160206242947
"17924" "Classic t-statistic, normal approx." "Fisher" 0.629290648152532
"17925" "Classic t-statistic, normal approx." "Fisher" 1.70347890684486e-05
"17926" "Classic t-statistic, normal approx." "Fisher" 0.543293240429057
"17927" "Classic t-statistic, normal approx." "Fisher" 0.767118984865938
"17928" "Classic t-statistic, normal approx." "Fisher" 0.996846552750592
"17929" "Classic t-statistic, normal approx." "Fisher" 0.875047639789809
"17930" "Classic t-statistic, normal approx." "Fisher" 0.248061024703533
"17931" "Classic t-statistic, normal approx." "Fisher" 0.219332042706972
"17932" "Classic t-statistic, normal approx." "Fisher" 0.529567114698969
"17933" "Classic t-statistic, normal approx." "Fisher" 0.278029589542572
"17934" "Classic t-statistic, normal approx." "Fisher" 0.579077742689869
"17935" "Classic t-statistic, normal approx." "Fisher" 0.475014263138406
"17936" "Classic t-statistic, normal approx." "Fisher" 0.38441497939904
"17937" "Classic t-statistic, normal approx." "Fisher" 0.115246426537431
"17938" "Classic t-statistic, normal approx." "Fisher" 0.50961133405108
"17939" "Classic t-statistic, normal approx." "Fisher" 0.0601996313299464
"17940" "Classic t-statistic, normal approx." "Fisher" 0.00277425965923572
"17941" "Classic t-statistic, normal approx." "Fisher" 0.945006783773537
"17942" "Classic t-statistic, normal approx." "Fisher" 0.0700116494820762
"17943" "Classic t-statistic, normal approx." "Fisher" 0.443876038679531
"17944" "Classic t-statistic, normal approx." "Fisher" 0.804770661198821
"17945" "Classic t-statistic, normal approx." "Fisher" 0.18784976245559
"17946" "Classic t-statistic, normal approx." "Fisher" 0.0324954598950209
"17947" "Classic t-statistic, normal approx." "Fisher" 0.506141078032104
"17948" "Classic t-statistic, normal approx." "Fisher" 0.0214977449136871
"17949" "Classic t-statistic, normal approx." "Fisher" 0.0227505487846047
"17950" "Classic t-statistic, normal approx." "Fisher" 0.869241457487274
"17951" "Classic t-statistic, normal approx." "Fisher" 0.195396392848819
"17952" "Classic t-statistic, normal approx." "Fisher" 0.416691482326865
"17953" "Classic t-statistic, normal approx." "Fisher" 0.0552695536096943
"17954" "Classic t-statistic, normal approx." "Fisher" 0.404833746146099
"17955" "Classic t-statistic, normal approx." "Fisher" 0.279880735266877
"17956" "Classic t-statistic, normal approx." "Fisher" 0.0526570016534162
"17957" "Classic t-statistic, normal approx." "Fisher" 0.000630291471145572
"17958" "Classic t-statistic, normal approx." "Fisher" 0.0544180072833653
"17959" "Classic t-statistic, normal approx." "Fisher" 0.178127586911469
"17960" "Classic t-statistic, normal approx." "Fisher" 0.576522192799189
"17961" "Classic t-statistic, normal approx." "Fisher" 0.613786311663369
"17962" "Classic t-statistic, normal approx." "Fisher" 0.333854499685833
"17963" "Classic t-statistic, normal approx." "Fisher" 0.0698692570423158
"17964" "Classic t-statistic, normal approx." "Fisher" 0.0736646144070938
"17965" "Classic t-statistic, normal approx." "Fisher" 0.175073298166554
"17966" "Classic t-statistic, normal approx." "Fisher" 0.998165857401652
"17967" "Classic t-statistic, normal approx." "Fisher" 0.0643355525962357
"17968" "Classic t-statistic, normal approx." "Fisher" 0.132886586776558
"17969" "Classic t-statistic, normal approx." "Fisher" 0.45910259296537
"17970" "Classic t-statistic, normal approx." "Fisher" 0.89556581542042
"17971" "Classic t-statistic, normal approx." "Fisher" 0.85013630075235
"17972" "Classic t-statistic, normal approx." "Fisher" 0.547291565359371
"17973" "Classic t-statistic, normal approx." "Fisher" 0.968422133319705
"17974" "Classic t-statistic, normal approx." "Fisher" 0.659511158708449
"17975" "Classic t-statistic, normal approx." "Fisher" 0.31174307094904
"17976" "Classic t-statistic, normal approx." "Fisher" 0.191127319970054
"17977" "Classic t-statistic, normal approx." "Fisher" 0.0184273723487109
"17978" "Classic t-statistic, normal approx." "Fisher" 0.0233937208981083
"17979" "Classic t-statistic, normal approx." "Fisher" 0.0571929349588918
"17980" "Classic t-statistic, normal approx." "Fisher" 0.48316875580896
"17981" "Classic t-statistic, normal approx." "Fisher" 0.506727446218166
"17982" "Classic t-statistic, normal approx." "Fisher" 0.115894541814925
"17983" "Classic t-statistic, normal approx." "Fisher" 0.124514275955212
"17984" "Classic t-statistic, normal approx." "Fisher" 7.27600124330596e-05
"17985" "Classic t-statistic, normal approx." "Fisher" 0.748861618888326
"17986" "Classic t-statistic, normal approx." "Fisher" 0.519623881822825
"17987" "Classic t-statistic, normal approx." "Fisher" 0.442772454086527
"17988" "Classic t-statistic, normal approx." "Fisher" 0.0104502735670986
"17989" "Classic t-statistic, normal approx." "Fisher" 0.698036871179915
"17990" "Classic t-statistic, normal approx." "Fisher" 0.263998670987443
"17991" "Classic t-statistic, normal approx." "Fisher" 0.608562577344494
"17992" "Classic t-statistic, normal approx." "Fisher" 0.662348922080487
"17993" "Classic t-statistic, normal approx." "Fisher" 0.0636638120969348
"17994" "Classic t-statistic, normal approx." "Fisher" 0.441467312280077
"17995" "Classic t-statistic, normal approx." "Fisher" 0.00143549379825325
"17996" "Classic t-statistic, normal approx." "Fisher" 0.583494335812309
"17997" "Classic t-statistic, normal approx." "Fisher" 0.469950557292685
"17998" "Classic t-statistic, normal approx." "Fisher" 0.999416661750949
"17999" "Classic t-statistic, normal approx." "Fisher" 0.111236459647141
"18000" "Classic t-statistic, normal approx." "Fisher" 0.449655780384822
"18001" "Classic t-statistic, normal approx." "Lin" 0.477554230359045
"18002" "Classic t-statistic, normal approx." "Lin" 0.0858187164473165
"18003" "Classic t-statistic, normal approx." "Lin" 0.575637110457092
"18004" "Classic t-statistic, normal approx." "Lin" 0.0570565472552444
"18005" "Classic t-statistic, normal approx." "Lin" 0.232926497228267
"18006" "Classic t-statistic, normal approx." "Lin" 0.409442694705619
"18007" "Classic t-statistic, normal approx." "Lin" 0.320211947784584
"18008" "Classic t-statistic, normal approx." "Lin" 0.952870594282747
"18009" "Classic t-statistic, normal approx." "Lin" 0.674785777925845
"18010" "Classic t-statistic, normal approx." "Lin" 0.0509975118952448
"18011" "Classic t-statistic, normal approx." "Lin" 0.11092223074184
"18012" "Classic t-statistic, normal approx." "Lin" 0.905742217565073
"18013" "Classic t-statistic, normal approx." "Lin" 0.015884853112788
"18014" "Classic t-statistic, normal approx." "Lin" 0.918403714635484
"18015" "Classic t-statistic, normal approx." "Lin" 0.00134451014362824
"18016" "Classic t-statistic, normal approx." "Lin" 0.301321578919606
"18017" "Classic t-statistic, normal approx." "Lin" 0.929273975827567
"18018" "Classic t-statistic, normal approx." "Lin" 0.317009049711861
"18019" "Classic t-statistic, normal approx." "Lin" 0.93993518762078
"18020" "Classic t-statistic, normal approx." "Lin" 0.571671082372623
"18021" "Classic t-statistic, normal approx." "Lin" 0.920533000683943
"18022" "Classic t-statistic, normal approx." "Lin" 0.919796839235104
"18023" "Classic t-statistic, normal approx." "Lin" 0.100951278889122
"18024" "Classic t-statistic, normal approx." "Lin" 0.567690653782593
"18025" "Classic t-statistic, normal approx." "Lin" 0.00240571602529593
"18026" "Classic t-statistic, normal approx." "Lin" 0.970284289597504
"18027" "Classic t-statistic, normal approx." "Lin" 0.791679494556623
"18028" "Classic t-statistic, normal approx." "Lin" 0.0288248815438266
"18029" "Classic t-statistic, normal approx." "Lin" 0.75848023867754
"18030" "Classic t-statistic, normal approx." "Lin" 0.309728385983501
"18031" "Classic t-statistic, normal approx." "Lin" 0.49588065768819
"18032" "Classic t-statistic, normal approx." "Lin" 0.635198549955786
"18033" "Classic t-statistic, normal approx." "Lin" 0.335828996158522
"18034" "Classic t-statistic, normal approx." "Lin" 0.0514582964246078
"18035" "Classic t-statistic, normal approx." "Lin" 0.00223894075210596
"18036" "Classic t-statistic, normal approx." "Lin" 0.00271810646934179
"18037" "Classic t-statistic, normal approx." "Lin" 0.763251659121809
"18038" "Classic t-statistic, normal approx." "Lin" 0.612239992946102
"18039" "Classic t-statistic, normal approx." "Lin" 1.86696680781751e-07
"18040" "Classic t-statistic, normal approx." "Lin" 0.804172996502536
"18041" "Classic t-statistic, normal approx." "Lin" 0.281389127975114
"18042" "Classic t-statistic, normal approx." "Lin" 0.312594783829199
"18043" "Classic t-statistic, normal approx." "Lin" 0.279212060609453
"18044" "Classic t-statistic, normal approx." "Lin" 0.667449365033543
"18045" "Classic t-statistic, normal approx." "Lin" 0.322600389135999
"18046" "Classic t-statistic, normal approx." "Lin" 0.818264689860106
"18047" "Classic t-statistic, normal approx." "Lin" 0.657844564236536
"18048" "Classic t-statistic, normal approx." "Lin" 0.0734317163974958
"18049" "Classic t-statistic, normal approx." "Lin" 0.74294087263053
"18050" "Classic t-statistic, normal approx." "Lin" 0.501248843914113
"18051" "Classic t-statistic, normal approx." "Lin" 0.360057689989792
"18052" "Classic t-statistic, normal approx." "Lin" 0.529756883751481
"18053" "Classic t-statistic, normal approx." "Lin" 0.306955611014277
"18054" "Classic t-statistic, normal approx." "Lin" 0.316359365466174
"18055" "Classic t-statistic, normal approx." "Lin" 0.868272372318458
"18056" "Classic t-statistic, normal approx." "Lin" 0.734293414767054
"18057" "Classic t-statistic, normal approx." "Lin" 0.265307891407874
"18058" "Classic t-statistic, normal approx." "Lin" 0.618431252289763
"18059" "Classic t-statistic, normal approx." "Lin" 0.215635140053597
"18060" "Classic t-statistic, normal approx." "Lin" 0.591550205215346
"18061" "Classic t-statistic, normal approx." "Lin" 0.440655047441297
"18062" "Classic t-statistic, normal approx." "Lin" 0.5694352749193
"18063" "Classic t-statistic, normal approx." "Lin" 0.0525821859721607
"18064" "Classic t-statistic, normal approx." "Lin" 0.396158705751059
"18065" "Classic t-statistic, normal approx." "Lin" 0.611258043377894
"18066" "Classic t-statistic, normal approx." "Lin" 0.402702698311864
"18067" "Classic t-statistic, normal approx." "Lin" 0.917871068153334
"18068" "Classic t-statistic, normal approx." "Lin" 0.400998114919043
"18069" "Classic t-statistic, normal approx." "Lin" 0.00860027571235467
"18070" "Classic t-statistic, normal approx." "Lin" 0.437344967345605
"18071" "Classic t-statistic, normal approx." "Lin" 0.749422797521579
"18072" "Classic t-statistic, normal approx." "Lin" 0.501455799194831
"18073" "Classic t-statistic, normal approx." "Lin" 0.425927022174156
"18074" "Classic t-statistic, normal approx." "Lin" 0.157477071941037
"18075" "Classic t-statistic, normal approx." "Lin" 0.0140458544805309
"18076" "Classic t-statistic, normal approx." "Lin" 0.547997099086735
"18077" "Classic t-statistic, normal approx." "Lin" 0.508154129968772
"18078" "Classic t-statistic, normal approx." "Lin" 0.126850244743856
"18079" "Classic t-statistic, normal approx." "Lin" 0.0679990830177462
"18080" "Classic t-statistic, normal approx." "Lin" 0.0165837900442993
"18081" "Classic t-statistic, normal approx." "Lin" 0.117428379669859
"18082" "Classic t-statistic, normal approx." "Lin" 0.232340115772598
"18083" "Classic t-statistic, normal approx." "Lin" 0.0251610904600277
"18084" "Classic t-statistic, normal approx." "Lin" 0.588701029217143
"18085" "Classic t-statistic, normal approx." "Lin" 0.250257658512256
"18086" "Classic t-statistic, normal approx." "Lin" 0.202012209837204
"18087" "Classic t-statistic, normal approx." "Lin" 0.924854299471839
"18088" "Classic t-statistic, normal approx." "Lin" 0.599200058231488
"18089" "Classic t-statistic, normal approx." "Lin" 0.00445417986643926
"18090" "Classic t-statistic, normal approx." "Lin" 0.372609858000579
"18091" "Classic t-statistic, normal approx." "Lin" 0.00261280357754501
"18092" "Classic t-statistic, normal approx." "Lin" 0.755860234929946
"18093" "Classic t-statistic, normal approx." "Lin" 0.679524285887501
"18094" "Classic t-statistic, normal approx." "Lin" 0.732404381966983
"18095" "Classic t-statistic, normal approx." "Lin" 0.178798482401132
"18096" "Classic t-statistic, normal approx." "Lin" 0.00591730287310299
"18097" "Classic t-statistic, normal approx." "Lin" 0.0463096306847037
"18098" "Classic t-statistic, normal approx." "Lin" 0.329233505466771
"18099" "Classic t-statistic, normal approx." "Lin" 0.655001352741761
"18100" "Classic t-statistic, normal approx." "Lin" 0.48052063108252
"18101" "Classic t-statistic, normal approx." "Lin" 0.063366985493525
"18102" "Classic t-statistic, normal approx." "Lin" 0.0139036296852555
"18103" "Classic t-statistic, normal approx." "Lin" 0.0251179831139499
"18104" "Classic t-statistic, normal approx." "Lin" 0.306392223679028
"18105" "Classic t-statistic, normal approx." "Lin" 0.355829534127001
"18106" "Classic t-statistic, normal approx." "Lin" 0.650314019626705
"18107" "Classic t-statistic, normal approx." "Lin" 0.658620708340216
"18108" "Classic t-statistic, normal approx." "Lin" 0.663995195345666
"18109" "Classic t-statistic, normal approx." "Lin" 0.0304614166749853
"18110" "Classic t-statistic, normal approx." "Lin" 0.395776249961039
"18111" "Classic t-statistic, normal approx." "Lin" 0.643232101321304
"18112" "Classic t-statistic, normal approx." "Lin" 0.0495615743246449
"18113" "Classic t-statistic, normal approx." "Lin" 0.967701478197684
"18114" "Classic t-statistic, normal approx." "Lin" 0.298355793332484
"18115" "Classic t-statistic, normal approx." "Lin" 0.0241035175049085
"18116" "Classic t-statistic, normal approx." "Lin" 0.457726177140365
"18117" "Classic t-statistic, normal approx." "Lin" 0.041189660290061
"18118" "Classic t-statistic, normal approx." "Lin" 0.318739982395053
"18119" "Classic t-statistic, normal approx." "Lin" 0.90372377812456
"18120" "Classic t-statistic, normal approx." "Lin" 0.63162870201718
"18121" "Classic t-statistic, normal approx." "Lin" 0.0718445124152121
"18122" "Classic t-statistic, normal approx." "Lin" 0.208836375968178
"18123" "Classic t-statistic, normal approx." "Lin" 0.000397609785102615
"18124" "Classic t-statistic, normal approx." "Lin" 0.800190400976752
"18125" "Classic t-statistic, normal approx." "Lin" 0.945122043219794
"18126" "Classic t-statistic, normal approx." "Lin" 0.956561722089645
"18127" "Classic t-statistic, normal approx." "Lin" 0.337117413876271
"18128" "Classic t-statistic, normal approx." "Lin" 0.218085167208723
"18129" "Classic t-statistic, normal approx." "Lin" 0.869973512739967
"18130" "Classic t-statistic, normal approx." "Lin" 0.0381154075252528
"18131" "Classic t-statistic, normal approx." "Lin" 0.0407344192357835
"18132" "Classic t-statistic, normal approx." "Lin" 0.146105910296204
"18133" "Classic t-statistic, normal approx." "Lin" 0.344055822747799
"18134" "Classic t-statistic, normal approx." "Lin" 0.447289493031861
"18135" "Classic t-statistic, normal approx." "Lin" 0.678962372311413
"18136" "Classic t-statistic, normal approx." "Lin" 0.300133604751684
"18137" "Classic t-statistic, normal approx." "Lin" 0.0126314839484438
"18138" "Classic t-statistic, normal approx." "Lin" 0.0502188355039834
"18139" "Classic t-statistic, normal approx." "Lin" 0.231045002174868
"18140" "Classic t-statistic, normal approx." "Lin" 0.239810944449606
"18141" "Classic t-statistic, normal approx." "Lin" 0.525957576127504
"18142" "Classic t-statistic, normal approx." "Lin" 0.536924485673215
"18143" "Classic t-statistic, normal approx." "Lin" 0.416884927973697
"18144" "Classic t-statistic, normal approx." "Lin" 0.43405921880449
"18145" "Classic t-statistic, normal approx." "Lin" 0.0125476385400156
"18146" "Classic t-statistic, normal approx." "Lin" 0.184943347848544
"18147" "Classic t-statistic, normal approx." "Lin" 0.122674531249854
"18148" "Classic t-statistic, normal approx." "Lin" 0.327482286294093
"18149" "Classic t-statistic, normal approx." "Lin" 0.0691040931586193
"18150" "Classic t-statistic, normal approx." "Lin" 0.0273715501531975
"18151" "Classic t-statistic, normal approx." "Lin" 0.0469528621498085
"18152" "Classic t-statistic, normal approx." "Lin" 0.00574657758620356
"18153" "Classic t-statistic, normal approx." "Lin" 0.0148252172351455
"18154" "Classic t-statistic, normal approx." "Lin" 0.592804414594374
"18155" "Classic t-statistic, normal approx." "Lin" 0.0144368365910499
"18156" "Classic t-statistic, normal approx." "Lin" 0.349117696595612
"18157" "Classic t-statistic, normal approx." "Lin" 0.208216876063387
"18158" "Classic t-statistic, normal approx." "Lin" 0.116227183050376
"18159" "Classic t-statistic, normal approx." "Lin" 0.136916049567064
"18160" "Classic t-statistic, normal approx." "Lin" 0.912839891479533
"18161" "Classic t-statistic, normal approx." "Lin" 0.988189728870934
"18162" "Classic t-statistic, normal approx." "Lin" 0.719521730163603
"18163" "Classic t-statistic, normal approx." "Lin" 0.0654910918818343
"18164" "Classic t-statistic, normal approx." "Lin" 0.998399823575233
"18165" "Classic t-statistic, normal approx." "Lin" 0.868562166166236
"18166" "Classic t-statistic, normal approx." "Lin" 0.274284133029258
"18167" "Classic t-statistic, normal approx." "Lin" 0.700725200218962
"18168" "Classic t-statistic, normal approx." "Lin" 0.713049902344196
"18169" "Classic t-statistic, normal approx." "Lin" 0.0662621996915305
"18170" "Classic t-statistic, normal approx." "Lin" 0.161315519870098
"18171" "Classic t-statistic, normal approx." "Lin" 0.694379711676108
"18172" "Classic t-statistic, normal approx." "Lin" 0.701196059342328
"18173" "Classic t-statistic, normal approx." "Lin" 0.927471456133047
"18174" "Classic t-statistic, normal approx." "Lin" 0.960556073995969
"18175" "Classic t-statistic, normal approx." "Lin" 0.684985102363394
"18176" "Classic t-statistic, normal approx." "Lin" 0.0290997714559647
"18177" "Classic t-statistic, normal approx." "Lin" 0.589080091709224
"18178" "Classic t-statistic, normal approx." "Lin" 0.0465977080371272
"18179" "Classic t-statistic, normal approx." "Lin" 0.464144478926245
"18180" "Classic t-statistic, normal approx." "Lin" 0.284443096643137
"18181" "Classic t-statistic, normal approx." "Lin" 0.0139250069800516
"18182" "Classic t-statistic, normal approx." "Lin" 0.849228921436434
"18183" "Classic t-statistic, normal approx." "Lin" 0.207767560188133
"18184" "Classic t-statistic, normal approx." "Lin" 0.531892144054548
"18185" "Classic t-statistic, normal approx." "Lin" 0.001039009307366
"18186" "Classic t-statistic, normal approx." "Lin" 0.0725315876674291
"18187" "Classic t-statistic, normal approx." "Lin" 0.420350474865237
"18188" "Classic t-statistic, normal approx." "Lin" 0.984578033657471
"18189" "Classic t-statistic, normal approx." "Lin" 0.0852803865875542
"18190" "Classic t-statistic, normal approx." "Lin" 0.945273411807696
"18191" "Classic t-statistic, normal approx." "Lin" 0.339788413022046
"18192" "Classic t-statistic, normal approx." "Lin" 0.348468994954287
"18193" "Classic t-statistic, normal approx." "Lin" 0.251790285886528
"18194" "Classic t-statistic, normal approx." "Lin" 0.116631705591038
"18195" "Classic t-statistic, normal approx." "Lin" 0.471717701289288
"18196" "Classic t-statistic, normal approx." "Lin" 0.0596582393953891
"18197" "Classic t-statistic, normal approx." "Lin" 0.577052796781293
"18198" "Classic t-statistic, normal approx." "Lin" 0.89226885529437
"18199" "Classic t-statistic, normal approx." "Lin" 0.0431729725939851
"18200" "Classic t-statistic, normal approx." "Lin" 0.165023258180473
"18201" "Classic t-statistic, normal approx." "Lin" 0.240087305491282
"18202" "Classic t-statistic, normal approx." "Lin" 0.352427821139668
"18203" "Classic t-statistic, normal approx." "Lin" 0.521265353238369
"18204" "Classic t-statistic, normal approx." "Lin" 0.574303059749047
"18205" "Classic t-statistic, normal approx." "Lin" 0.586188391586994
"18206" "Classic t-statistic, normal approx." "Lin" 0.0494655438949148
"18207" "Classic t-statistic, normal approx." "Lin" 0.484651891041074
"18208" "Classic t-statistic, normal approx." "Lin" 0.969263187146055
"18209" "Classic t-statistic, normal approx." "Lin" 0.0247315937585015
"18210" "Classic t-statistic, normal approx." "Lin" 0.634750707195642
"18211" "Classic t-statistic, normal approx." "Lin" 0.725659937964018
"18212" "Classic t-statistic, normal approx." "Lin" 0.548316881179461
"18213" "Classic t-statistic, normal approx." "Lin" 0.255195995696221
"18214" "Classic t-statistic, normal approx." "Lin" 0.319382230166749
"18215" "Classic t-statistic, normal approx." "Lin" 0.0667783227440906
"18216" "Classic t-statistic, normal approx." "Lin" 0.690750125659744
"18217" "Classic t-statistic, normal approx." "Lin" 0.109625880656429
"18218" "Classic t-statistic, normal approx." "Lin" 0.0884825582284376
"18219" "Classic t-statistic, normal approx." "Lin" 0.619769916813545
"18220" "Classic t-statistic, normal approx." "Lin" 0.261070682951876
"18221" "Classic t-statistic, normal approx." "Lin" 0.49124813079113
"18222" "Classic t-statistic, normal approx." "Lin" 0.451535847494921
"18223" "Classic t-statistic, normal approx." "Lin" 0.901828006922165
"18224" "Classic t-statistic, normal approx." "Lin" 0.922929811181763
"18225" "Classic t-statistic, normal approx." "Lin" 0.163070330594484
"18226" "Classic t-statistic, normal approx." "Lin" 0.989537054227329
"18227" "Classic t-statistic, normal approx." "Lin" 0.558141692931559
"18228" "Classic t-statistic, normal approx." "Lin" 0.730934940825328
"18229" "Classic t-statistic, normal approx." "Lin" 0.826587161466756
"18230" "Classic t-statistic, normal approx." "Lin" 0.0974392444147278
"18231" "Classic t-statistic, normal approx." "Lin" 0.690351350150405
"18232" "Classic t-statistic, normal approx." "Lin" 0.848319835870315
"18233" "Classic t-statistic, normal approx." "Lin" 0.597268241594764
"18234" "Classic t-statistic, normal approx." "Lin" 0.0378974555059914
"18235" "Classic t-statistic, normal approx." "Lin" 0.500264849668329
"18236" "Classic t-statistic, normal approx." "Lin" 0.345126949462932
"18237" "Classic t-statistic, normal approx." "Lin" 0.73008900305946
"18238" "Classic t-statistic, normal approx." "Lin" 0.00101540993300886
"18239" "Classic t-statistic, normal approx." "Lin" 0.798987020846105
"18240" "Classic t-statistic, normal approx." "Lin" 0.0260262115184018
"18241" "Classic t-statistic, normal approx." "Lin" 0.25004386007744
"18242" "Classic t-statistic, normal approx." "Lin" 0.149689483703612
"18243" "Classic t-statistic, normal approx." "Lin" 0.639018396836033
"18244" "Classic t-statistic, normal approx." "Lin" 0.14856183675691
"18245" "Classic t-statistic, normal approx." "Lin" 0.664577023201231
"18246" "Classic t-statistic, normal approx." "Lin" 0.369180919097976
"18247" "Classic t-statistic, normal approx." "Lin" 0.00268398988158469
"18248" "Classic t-statistic, normal approx." "Lin" 0.653373430526642
"18249" "Classic t-statistic, normal approx." "Lin" 0.113251199820446
"18250" "Classic t-statistic, normal approx." "Lin" 0.960498883255776
"18251" "Classic t-statistic, normal approx." "Lin" 0.299240498388732
"18252" "Classic t-statistic, normal approx." "Lin" 0.43379775709112
"18253" "Classic t-statistic, normal approx." "Lin" 0.0266200590301975
"18254" "Classic t-statistic, normal approx." "Lin" 0.00204455775404044
"18255" "Classic t-statistic, normal approx." "Lin" 0.00129421432588428
"18256" "Classic t-statistic, normal approx." "Lin" 0.866430869709825
"18257" "Classic t-statistic, normal approx." "Lin" 0.970256691376075
"18258" "Classic t-statistic, normal approx." "Lin" 0.682674684892357
"18259" "Classic t-statistic, normal approx." "Lin" 0.639693495653407
"18260" "Classic t-statistic, normal approx." "Lin" 0.449579119049137
"18261" "Classic t-statistic, normal approx." "Lin" 0.169412682153498
"18262" "Classic t-statistic, normal approx." "Lin" 0.0464801378898554
"18263" "Classic t-statistic, normal approx." "Lin" 0.907953314320453
"18264" "Classic t-statistic, normal approx." "Lin" 0.0106788898942358
"18265" "Classic t-statistic, normal approx." "Lin" 0.407185158619663
"18266" "Classic t-statistic, normal approx." "Lin" 0.0427795363243633
"18267" "Classic t-statistic, normal approx." "Lin" 0.281536042847434
"18268" "Classic t-statistic, normal approx." "Lin" 0.768495987134133
"18269" "Classic t-statistic, normal approx." "Lin" 0.894567631326105
"18270" "Classic t-statistic, normal approx." "Lin" 0.921264624885633
"18271" "Classic t-statistic, normal approx." "Lin" 0.601825837185727
"18272" "Classic t-statistic, normal approx." "Lin" 0.206367405328204
"18273" "Classic t-statistic, normal approx." "Lin" 0.115022966871172
"18274" "Classic t-statistic, normal approx." "Lin" 0.349972559637497
"18275" "Classic t-statistic, normal approx." "Lin" 0.0681477373447303
"18276" "Classic t-statistic, normal approx." "Lin" 0.908150897495586
"18277" "Classic t-statistic, normal approx." "Lin" 0.327255189687378
"18278" "Classic t-statistic, normal approx." "Lin" 0.781693158833594
"18279" "Classic t-statistic, normal approx." "Lin" 0.0678474301267786
"18280" "Classic t-statistic, normal approx." "Lin" 0.768904118464606
"18281" "Classic t-statistic, normal approx." "Lin" 0.458293377564631
"18282" "Classic t-statistic, normal approx." "Lin" 0.250226853604998
"18283" "Classic t-statistic, normal approx." "Lin" 0.376744870404058
"18284" "Classic t-statistic, normal approx." "Lin" 0.284894501004564
"18285" "Classic t-statistic, normal approx." "Lin" 0.477509375776357
"18286" "Classic t-statistic, normal approx." "Lin" 0.00127488189888902
"18287" "Classic t-statistic, normal approx." "Lin" 0.879650808515585
"18288" "Classic t-statistic, normal approx." "Lin" 0.0818692502286951
"18289" "Classic t-statistic, normal approx." "Lin" 0.0586667924193223
"18290" "Classic t-statistic, normal approx." "Lin" 0.965583551393521
"18291" "Classic t-statistic, normal approx." "Lin" 0.940726032022367
"18292" "Classic t-statistic, normal approx." "Lin" 0.504943495588445
"18293" "Classic t-statistic, normal approx." "Lin" 0.0100802904979964
"18294" "Classic t-statistic, normal approx." "Lin" 0.163483132546043
"18295" "Classic t-statistic, normal approx." "Lin" 0.190627061752411
"18296" "Classic t-statistic, normal approx." "Lin" 0.183999634738996
"18297" "Classic t-statistic, normal approx." "Lin" 0.819482069831385
"18298" "Classic t-statistic, normal approx." "Lin" 0.0106083451418797
"18299" "Classic t-statistic, normal approx." "Lin" 0.0936490731322792
"18300" "Classic t-statistic, normal approx." "Lin" 0.228413036613537
"18301" "Classic t-statistic, normal approx." "Lin" 0.629170184003689
"18302" "Classic t-statistic, normal approx." "Lin" 0.712693378675927
"18303" "Classic t-statistic, normal approx." "Lin" 0.379854451220903
"18304" "Classic t-statistic, normal approx." "Lin" 0.489715086962649
"18305" "Classic t-statistic, normal approx." "Lin" 0.608517716180968
"18306" "Classic t-statistic, normal approx." "Lin" 0.0297449027307759
"18307" "Classic t-statistic, normal approx." "Lin" 0.434661042840105
"18308" "Classic t-statistic, normal approx." "Lin" 0.00262037056257003
"18309" "Classic t-statistic, normal approx." "Lin" 0.996910415198291
"18310" "Classic t-statistic, normal approx." "Lin" 0.0638446738209244
"18311" "Classic t-statistic, normal approx." "Lin" 0.53312404285159
"18312" "Classic t-statistic, normal approx." "Lin" 0.704734113867843
"18313" "Classic t-statistic, normal approx." "Lin" 0.617933260924561
"18314" "Classic t-statistic, normal approx." "Lin" 0.982452939542041
"18315" "Classic t-statistic, normal approx." "Lin" 0.495937802926821
"18316" "Classic t-statistic, normal approx." "Lin" 0.955551247858168
"18317" "Classic t-statistic, normal approx." "Lin" 0.201603401158546
"18318" "Classic t-statistic, normal approx." "Lin" 0.394939807992265
"18319" "Classic t-statistic, normal approx." "Lin" 0.0418908074243456
"18320" "Classic t-statistic, normal approx." "Lin" 0.0758553210944906
"18321" "Classic t-statistic, normal approx." "Lin" 0.0576795735748976
"18322" "Classic t-statistic, normal approx." "Lin" 0.529614620554752
"18323" "Classic t-statistic, normal approx." "Lin" 0.000435769786352402
"18324" "Classic t-statistic, normal approx." "Lin" 0.488433848600669
"18325" "Classic t-statistic, normal approx." "Lin" 0.36924286602439
"18326" "Classic t-statistic, normal approx." "Lin" 0.0886986212009429
"18327" "Classic t-statistic, normal approx." "Lin" 0.686633769095611
"18328" "Classic t-statistic, normal approx." "Lin" 0.815937874752561
"18329" "Classic t-statistic, normal approx." "Lin" 0.305096318472999
"18330" "Classic t-statistic, normal approx." "Lin" 0.765402558127836
"18331" "Classic t-statistic, normal approx." "Lin" 0.393559884252587
"18332" "Classic t-statistic, normal approx." "Lin" 0.134171649204797
"18333" "Classic t-statistic, normal approx." "Lin" 0.640025657919121
"18334" "Classic t-statistic, normal approx." "Lin" 0.412310559186294
"18335" "Classic t-statistic, normal approx." "Lin" 0.0595134385797897
"18336" "Classic t-statistic, normal approx." "Lin" 0.984837170454261
"18337" "Classic t-statistic, normal approx." "Lin" 0.340117595282802
"18338" "Classic t-statistic, normal approx." "Lin" 0.0146754195185257
"18339" "Classic t-statistic, normal approx." "Lin" 0.129007125072129
"18340" "Classic t-statistic, normal approx." "Lin" 0.239989704964983
"18341" "Classic t-statistic, normal approx." "Lin" 0.981092417754517
"18342" "Classic t-statistic, normal approx." "Lin" 0.479701456721147
"18343" "Classic t-statistic, normal approx." "Lin" 0.154555844531716
"18344" "Classic t-statistic, normal approx." "Lin" 0.364535703912861
"18345" "Classic t-statistic, normal approx." "Lin" 0.430030764408433
"18346" "Classic t-statistic, normal approx." "Lin" 0.883392882221884
"18347" "Classic t-statistic, normal approx." "Lin" 0.63676536827091
"18348" "Classic t-statistic, normal approx." "Lin" 0.729874294597422
"18349" "Classic t-statistic, normal approx." "Lin" 0.964012823619735
"18350" "Classic t-statistic, normal approx." "Lin" 0.213499306074456
"18351" "Classic t-statistic, normal approx." "Lin" 0.509394822520901
"18352" "Classic t-statistic, normal approx." "Lin" 0.723030773640045
"18353" "Classic t-statistic, normal approx." "Lin" 0.596675442112802
"18354" "Classic t-statistic, normal approx." "Lin" 0.55688525291262
"18355" "Classic t-statistic, normal approx." "Lin" 0.385579948684103
"18356" "Classic t-statistic, normal approx." "Lin" 0.0357560891349999
"18357" "Classic t-statistic, normal approx." "Lin" 0.00221947296655345
"18358" "Classic t-statistic, normal approx." "Lin" 0.20170571432459
"18359" "Classic t-statistic, normal approx." "Lin" 0.622468755471777
"18360" "Classic t-statistic, normal approx." "Lin" 0.261714549526446
"18361" "Classic t-statistic, normal approx." "Lin" 0.271058706934046
"18362" "Classic t-statistic, normal approx." "Lin" 0.266310018607441
"18363" "Classic t-statistic, normal approx." "Lin" 0.00067550795974558
"18364" "Classic t-statistic, normal approx." "Lin" 0.492898833395308
"18365" "Classic t-statistic, normal approx." "Lin" 0.379998449190453
"18366" "Classic t-statistic, normal approx." "Lin" 0.0787097643742769
"18367" "Classic t-statistic, normal approx." "Lin" 0.197759036379163
"18368" "Classic t-statistic, normal approx." "Lin" 0.454540704115576
"18369" "Classic t-statistic, normal approx." "Lin" 0.643764165410239
"18370" "Classic t-statistic, normal approx." "Lin" 0.79429383308577
"18371" "Classic t-statistic, normal approx." "Lin" 0.0489119065810792
"18372" "Classic t-statistic, normal approx." "Lin" 0.122519199342725
"18373" "Classic t-statistic, normal approx." "Lin" 0.592492367484373
"18374" "Classic t-statistic, normal approx." "Lin" 0.00828439754660004
"18375" "Classic t-statistic, normal approx." "Lin" 0.627956011476328
"18376" "Classic t-statistic, normal approx." "Lin" 0.753975804980108
"18377" "Classic t-statistic, normal approx." "Lin" 0.0123463440042499
"18378" "Classic t-statistic, normal approx." "Lin" 0.1059013070229
"18379" "Classic t-statistic, normal approx." "Lin" 0.386629048429143
"18380" "Classic t-statistic, normal approx." "Lin" 0.704037205101291
"18381" "Classic t-statistic, normal approx." "Lin" 0.00553080793976513
"18382" "Classic t-statistic, normal approx." "Lin" 0.8177162583146
"18383" "Classic t-statistic, normal approx." "Lin" 0.00642976108115456
"18384" "Classic t-statistic, normal approx." "Lin" 0.599943881248985
"18385" "Classic t-statistic, normal approx." "Lin" 0.199613293472788
"18386" "Classic t-statistic, normal approx." "Lin" 0.866338104655407
"18387" "Classic t-statistic, normal approx." "Lin" 0.868869137646272
"18388" "Classic t-statistic, normal approx." "Lin" 0.161836617606217
"18389" "Classic t-statistic, normal approx." "Lin" 0.040912597739174
"18390" "Classic t-statistic, normal approx." "Lin" 0.191151444177983
"18391" "Classic t-statistic, normal approx." "Lin" 0.102134930218587
"18392" "Classic t-statistic, normal approx." "Lin" 0.127387446693791
"18393" "Classic t-statistic, normal approx." "Lin" 0.874275232373203
"18394" "Classic t-statistic, normal approx." "Lin" 0.38374002476411
"18395" "Classic t-statistic, normal approx." "Lin" 0.994129399758181
"18396" "Classic t-statistic, normal approx." "Lin" 0.12241704497414
"18397" "Classic t-statistic, normal approx." "Lin" 0.690217499145947
"18398" "Classic t-statistic, normal approx." "Lin" 0.526504278050277
"18399" "Classic t-statistic, normal approx." "Lin" 0.986894214286082
"18400" "Classic t-statistic, normal approx." "Lin" 0.227579274677989
"18401" "Classic t-statistic, normal approx." "Lin" 0.301622103731337
"18402" "Classic t-statistic, normal approx." "Lin" 0.00268382611191376
"18403" "Classic t-statistic, normal approx." "Lin" 0.84297731001804
"18404" "Classic t-statistic, normal approx." "Lin" 0.174824961247963
"18405" "Classic t-statistic, normal approx." "Lin" 0.289146077609896
"18406" "Classic t-statistic, normal approx." "Lin" 0.201722798902447
"18407" "Classic t-statistic, normal approx." "Lin" 0.40649644508326
"18408" "Classic t-statistic, normal approx." "Lin" 0.152783503491363
"18409" "Classic t-statistic, normal approx." "Lin" 0.634761341237677
"18410" "Classic t-statistic, normal approx." "Lin" 0.769987185606994
"18411" "Classic t-statistic, normal approx." "Lin" 0.0263916432248359
"18412" "Classic t-statistic, normal approx." "Lin" 0.494195000380897
"18413" "Classic t-statistic, normal approx." "Lin" 0.927466122482016
"18414" "Classic t-statistic, normal approx." "Lin" 0.667118062898684
"18415" "Classic t-statistic, normal approx." "Lin" 0.783762224992559
"18416" "Classic t-statistic, normal approx." "Lin" 0.345831071600478
"18417" "Classic t-statistic, normal approx." "Lin" 0.211669995656059
"18418" "Classic t-statistic, normal approx." "Lin" 0.171436596579455
"18419" "Classic t-statistic, normal approx." "Lin" 0.676387898537266
"18420" "Classic t-statistic, normal approx." "Lin" 0.628953357586785
"18421" "Classic t-statistic, normal approx." "Lin" 0.342022404416555
"18422" "Classic t-statistic, normal approx." "Lin" 0.716684376249417
"18423" "Classic t-statistic, normal approx." "Lin" 0.30647936432721
"18424" "Classic t-statistic, normal approx." "Lin" 0.89061354611363
"18425" "Classic t-statistic, normal approx." "Lin" 0.0305512218049382
"18426" "Classic t-statistic, normal approx." "Lin" 0.00124123103963347
"18427" "Classic t-statistic, normal approx." "Lin" 0.0151353120309501
"18428" "Classic t-statistic, normal approx." "Lin" 0.0244860682077248
"18429" "Classic t-statistic, normal approx." "Lin" 0.288423852520247
"18430" "Classic t-statistic, normal approx." "Lin" 0.986087189641726
"18431" "Classic t-statistic, normal approx." "Lin" 0.735964350229007
"18432" "Classic t-statistic, normal approx." "Lin" 0.788666549820286
"18433" "Classic t-statistic, normal approx." "Lin" 0.0328450616515037
"18434" "Classic t-statistic, normal approx." "Lin" 0.55842079422298
"18435" "Classic t-statistic, normal approx." "Lin" 0.00854976229416304
"18436" "Classic t-statistic, normal approx." "Lin" 0.509396988976769
"18437" "Classic t-statistic, normal approx." "Lin" 0.91374136551306
"18438" "Classic t-statistic, normal approx." "Lin" 0.185716311562889
"18439" "Classic t-statistic, normal approx." "Lin" 0.0534768619626989
"18440" "Classic t-statistic, normal approx." "Lin" 0.0592037555274876
"18441" "Classic t-statistic, normal approx." "Lin" 0.59456904175703
"18442" "Classic t-statistic, normal approx." "Lin" 0.803125758884812
"18443" "Classic t-statistic, normal approx." "Lin" 0.95674664523078
"18444" "Classic t-statistic, normal approx." "Lin" 0.628348552616087
"18445" "Classic t-statistic, normal approx." "Lin" 0.496953168638348
"18446" "Classic t-statistic, normal approx." "Lin" 0.680262060583684
"18447" "Classic t-statistic, normal approx." "Lin" 0.782434978810283
"18448" "Classic t-statistic, normal approx." "Lin" 0.182576973525839
"18449" "Classic t-statistic, normal approx." "Lin" 0.221855181456679
"18450" "Classic t-statistic, normal approx." "Lin" 0.72858565836395
"18451" "Classic t-statistic, normal approx." "Lin" 0.101650491856936
"18452" "Classic t-statistic, normal approx." "Lin" 0.0425880370978937
"18453" "Classic t-statistic, normal approx." "Lin" 0.421998359423907
"18454" "Classic t-statistic, normal approx." "Lin" 0.439632263995587
"18455" "Classic t-statistic, normal approx." "Lin" 0.307697036023822
"18456" "Classic t-statistic, normal approx." "Lin" 0.531577596134017
"18457" "Classic t-statistic, normal approx." "Lin" 0.588602985772833
"18458" "Classic t-statistic, normal approx." "Lin" 0.936708750851989
"18459" "Classic t-statistic, normal approx." "Lin" 0.124037407783792
"18460" "Classic t-statistic, normal approx." "Lin" 0.482197007757354
"18461" "Classic t-statistic, normal approx." "Lin" 0.658388408616748
"18462" "Classic t-statistic, normal approx." "Lin" 0.397561074017402
"18463" "Classic t-statistic, normal approx." "Lin" 0.0773933487611056
"18464" "Classic t-statistic, normal approx." "Lin" 0.116374358081963
"18465" "Classic t-statistic, normal approx." "Lin" 0.0468732750823899
"18466" "Classic t-statistic, normal approx." "Lin" 0.00258648465161215
"18467" "Classic t-statistic, normal approx." "Lin" 0.279015371523082
"18468" "Classic t-statistic, normal approx." "Lin" 0.738176796008135
"18469" "Classic t-statistic, normal approx." "Lin" 0.773144945286621
"18470" "Classic t-statistic, normal approx." "Lin" 0.71477811589279
"18471" "Classic t-statistic, normal approx." "Lin" 0.248069898853201
"18472" "Classic t-statistic, normal approx." "Lin" 0.940745379158707
"18473" "Classic t-statistic, normal approx." "Lin" 0.564716258475384
"18474" "Classic t-statistic, normal approx." "Lin" 0.658532349256161
"18475" "Classic t-statistic, normal approx." "Lin" 0.0433642654205759
"18476" "Classic t-statistic, normal approx." "Lin" 0.932971869905972
"18477" "Classic t-statistic, normal approx." "Lin" 0.970638246343865
"18478" "Classic t-statistic, normal approx." "Lin" 0.270844074397509
"18479" "Classic t-statistic, normal approx." "Lin" 0.0393458903357393
"18480" "Classic t-statistic, normal approx." "Lin" 0.0280139797869734
"18481" "Classic t-statistic, normal approx." "Lin" 0.62144854686859
"18482" "Classic t-statistic, normal approx." "Lin" 0.556245666402696
"18483" "Classic t-statistic, normal approx." "Lin" 0.00939980704303078
"18484" "Classic t-statistic, normal approx." "Lin" 0.0164790836798956
"18485" "Classic t-statistic, normal approx." "Lin" 0.376287037446958
"18486" "Classic t-statistic, normal approx." "Lin" 0.0936183520022147
"18487" "Classic t-statistic, normal approx." "Lin" 0.430435161823901
"18488" "Classic t-statistic, normal approx." "Lin" 0.752819439929611
"18489" "Classic t-statistic, normal approx." "Lin" 0.121410314725398
"18490" "Classic t-statistic, normal approx." "Lin" 0.0844067522345269
"18491" "Classic t-statistic, normal approx." "Lin" 0.221491858165699
"18492" "Classic t-statistic, normal approx." "Lin" 0.292966812062076
"18493" "Classic t-statistic, normal approx." "Lin" 0.0821547310856328
"18494" "Classic t-statistic, normal approx." "Lin" 0.35838117669287
"18495" "Classic t-statistic, normal approx." "Lin" 0.863160173466142
"18496" "Classic t-statistic, normal approx." "Lin" 0.358146154239285
"18497" "Classic t-statistic, normal approx." "Lin" 0.260603608843847
"18498" "Classic t-statistic, normal approx." "Lin" 0.241878954323187
"18499" "Classic t-statistic, normal approx." "Lin" 0.534598750396344
"18500" "Classic t-statistic, normal approx." "Lin" 0.00161070243849326
"18501" "Classic t-statistic, normal approx." "Lin" 0.820099688911204
"18502" "Classic t-statistic, normal approx." "Lin" 0.296812872206834
"18503" "Classic t-statistic, normal approx." "Lin" 0.355893203850353
"18504" "Classic t-statistic, normal approx." "Lin" 0.522557744881082
"18505" "Classic t-statistic, normal approx." "Lin" 0.445785802002729
"18506" "Classic t-statistic, normal approx." "Lin" 0.564394343539283
"18507" "Classic t-statistic, normal approx." "Lin" 0.245027275681027
"18508" "Classic t-statistic, normal approx." "Lin" 0.506665989983212
"18509" "Classic t-statistic, normal approx." "Lin" 0.717767647825945
"18510" "Classic t-statistic, normal approx." "Lin" 0.378163948095841
"18511" "Classic t-statistic, normal approx." "Lin" 0.97457836651482
"18512" "Classic t-statistic, normal approx." "Lin" 0.229517493477593
"18513" "Classic t-statistic, normal approx." "Lin" 0.590596565113288
"18514" "Classic t-statistic, normal approx." "Lin" 0.599354569171058
"18515" "Classic t-statistic, normal approx." "Lin" 0.868687836338873
"18516" "Classic t-statistic, normal approx." "Lin" 0.0866422202166266
"18517" "Classic t-statistic, normal approx." "Lin" 0.271603634499261
"18518" "Classic t-statistic, normal approx." "Lin" 0.208541941817833
"18519" "Classic t-statistic, normal approx." "Lin" 0.461858590374618
"18520" "Classic t-statistic, normal approx." "Lin" 0.386693602832106
"18521" "Classic t-statistic, normal approx." "Lin" 0.653405758522914
"18522" "Classic t-statistic, normal approx." "Lin" 0.0570045477404029
"18523" "Classic t-statistic, normal approx." "Lin" 0.605011308444352
"18524" "Classic t-statistic, normal approx." "Lin" 0.0929906699270453
"18525" "Classic t-statistic, normal approx." "Lin" 0.147322467397559
"18526" "Classic t-statistic, normal approx." "Lin" 0.213954004081165
"18527" "Classic t-statistic, normal approx." "Lin" 0.4345299516286
"18528" "Classic t-statistic, normal approx." "Lin" 0.265847569071996
"18529" "Classic t-statistic, normal approx." "Lin" 0.959812115765738
"18530" "Classic t-statistic, normal approx." "Lin" 0.19440833866555
"18531" "Classic t-statistic, normal approx." "Lin" 0.696219383573907
"18532" "Classic t-statistic, normal approx." "Lin" 0.122086256703254
"18533" "Classic t-statistic, normal approx." "Lin" 0.468262367680106
"18534" "Classic t-statistic, normal approx." "Lin" 0.122618164496964
"18535" "Classic t-statistic, normal approx." "Lin" 0.421001264113349
"18536" "Classic t-statistic, normal approx." "Lin" 0.610138139427887
"18537" "Classic t-statistic, normal approx." "Lin" 0.542047273129329
"18538" "Classic t-statistic, normal approx." "Lin" 0.901317720292401
"18539" "Classic t-statistic, normal approx." "Lin" 0.838324590513358
"18540" "Classic t-statistic, normal approx." "Lin" 0.0691056401479233
"18541" "Classic t-statistic, normal approx." "Lin" 0.273927352926815
"18542" "Classic t-statistic, normal approx." "Lin" 0.0286409910327921
"18543" "Classic t-statistic, normal approx." "Lin" 0.318669781557413
"18544" "Classic t-statistic, normal approx." "Lin" 0.0548477147228221
"18545" "Classic t-statistic, normal approx." "Lin" 0.0670117099798677
"18546" "Classic t-statistic, normal approx." "Lin" 0.382048515736279
"18547" "Classic t-statistic, normal approx." "Lin" 0.910996548065489
"18548" "Classic t-statistic, normal approx." "Lin" 0.46584437439587
"18549" "Classic t-statistic, normal approx." "Lin" 0.283555767095685
"18550" "Classic t-statistic, normal approx." "Lin" 0.0564646702482332
"18551" "Classic t-statistic, normal approx." "Lin" 0.798971424195214
"18552" "Classic t-statistic, normal approx." "Lin" 0.563022849567797
"18553" "Classic t-statistic, normal approx." "Lin" 0.197356662784955
"18554" "Classic t-statistic, normal approx." "Lin" 0.64190700067141
"18555" "Classic t-statistic, normal approx." "Lin" 0.456280732931557
"18556" "Classic t-statistic, normal approx." "Lin" 0.0587931664874237
"18557" "Classic t-statistic, normal approx." "Lin" 0.931515785485625
"18558" "Classic t-statistic, normal approx." "Lin" 0.604612802548265
"18559" "Classic t-statistic, normal approx." "Lin" 0.890777321646535
"18560" "Classic t-statistic, normal approx." "Lin" 0.169443493340278
"18561" "Classic t-statistic, normal approx." "Lin" 0.14575853487974
"18562" "Classic t-statistic, normal approx." "Lin" 0.876203280260398
"18563" "Classic t-statistic, normal approx." "Lin" 0.226256840640353
"18564" "Classic t-statistic, normal approx." "Lin" 0.150483404923023
"18565" "Classic t-statistic, normal approx." "Lin" 0.180504592187424
"18566" "Classic t-statistic, normal approx." "Lin" 0.464967468161384
"18567" "Classic t-statistic, normal approx." "Lin" 0.627010820516587
"18568" "Classic t-statistic, normal approx." "Lin" 0.693093495742458
"18569" "Classic t-statistic, normal approx." "Lin" 0.051793693384345
"18570" "Classic t-statistic, normal approx." "Lin" 0.494074892581174
"18571" "Classic t-statistic, normal approx." "Lin" 0.311967911848051
"18572" "Classic t-statistic, normal approx." "Lin" 0.933293695905282
"18573" "Classic t-statistic, normal approx." "Lin" 0.0577860048934626
"18574" "Classic t-statistic, normal approx." "Lin" 0.0061587151545377
"18575" "Classic t-statistic, normal approx." "Lin" 0.0222946346643909
"18576" "Classic t-statistic, normal approx." "Lin" 0.856490339026514
"18577" "Classic t-statistic, normal approx." "Lin" 0.0958317373530906
"18578" "Classic t-statistic, normal approx." "Lin" 0.273823081968948
"18579" "Classic t-statistic, normal approx." "Lin" 0.0876334704459676
"18580" "Classic t-statistic, normal approx." "Lin" 0.159241586138785
"18581" "Classic t-statistic, normal approx." "Lin" 0.142076532141235
"18582" "Classic t-statistic, normal approx." "Lin" 0.671619488710134
"18583" "Classic t-statistic, normal approx." "Lin" 0.0289742144802372
"18584" "Classic t-statistic, normal approx." "Lin" 0.628146944038469
"18585" "Classic t-statistic, normal approx." "Lin" 0.255470071597433
"18586" "Classic t-statistic, normal approx." "Lin" 0.084237043901483
"18587" "Classic t-statistic, normal approx." "Lin" 0.716043347616897
"18588" "Classic t-statistic, normal approx." "Lin" 0.702554723445832
"18589" "Classic t-statistic, normal approx." "Lin" 0.172860397144463
"18590" "Classic t-statistic, normal approx." "Lin" 0.368892943384967
"18591" "Classic t-statistic, normal approx." "Lin" 0.29662226446843
"18592" "Classic t-statistic, normal approx." "Lin" 0.566633850580892
"18593" "Classic t-statistic, normal approx." "Lin" 0.309272992725569
"18594" "Classic t-statistic, normal approx." "Lin" 0.286247583280786
"18595" "Classic t-statistic, normal approx." "Lin" 0.582630856819933
"18596" "Classic t-statistic, normal approx." "Lin" 0.772417655547437
"18597" "Classic t-statistic, normal approx." "Lin" 0.591558680278279
"18598" "Classic t-statistic, normal approx." "Lin" 0.31412450195492
"18599" "Classic t-statistic, normal approx." "Lin" 0.399959811925725
"18600" "Classic t-statistic, normal approx." "Lin" 0.687570793629397
"18601" "Classic t-statistic, normal approx." "Lin" 0.244416584350027
"18602" "Classic t-statistic, normal approx." "Lin" 0.991111115029228
"18603" "Classic t-statistic, normal approx." "Lin" 0.848093306715466
"18604" "Classic t-statistic, normal approx." "Lin" 0.000444664806607209
"18605" "Classic t-statistic, normal approx." "Lin" 0.00746789327692654
"18606" "Classic t-statistic, normal approx." "Lin" 0.365761180135423
"18607" "Classic t-statistic, normal approx." "Lin" 0.399736490971585
"18608" "Classic t-statistic, normal approx." "Lin" 0.193386346965185
"18609" "Classic t-statistic, normal approx." "Lin" 0.945903105539722
"18610" "Classic t-statistic, normal approx." "Lin" 0.000239820314246852
"18611" "Classic t-statistic, normal approx." "Lin" 0.0924393044769909
"18612" "Classic t-statistic, normal approx." "Lin" 0.747647263077631
"18613" "Classic t-statistic, normal approx." "Lin" 0.328519926897533
"18614" "Classic t-statistic, normal approx." "Lin" 0.85624858937962
"18615" "Classic t-statistic, normal approx." "Lin" 0.218257644724222
"18616" "Classic t-statistic, normal approx." "Lin" 0.762479869968457
"18617" "Classic t-statistic, normal approx." "Lin" 0.0176512035526166
"18618" "Classic t-statistic, normal approx." "Lin" 0.14536409161714
"18619" "Classic t-statistic, normal approx." "Lin" 0.0062172868960324
"18620" "Classic t-statistic, normal approx." "Lin" 0.0876204610743774
"18621" "Classic t-statistic, normal approx." "Lin" 0.762618621568139
"18622" "Classic t-statistic, normal approx." "Lin" 0.124500798253529
"18623" "Classic t-statistic, normal approx." "Lin" 0.0016638321699558
"18624" "Classic t-statistic, normal approx." "Lin" 0.309894750179235
"18625" "Classic t-statistic, normal approx." "Lin" 0.31884568342719
"18626" "Classic t-statistic, normal approx." "Lin" 0.401615033567696
"18627" "Classic t-statistic, normal approx." "Lin" 0.00061161312201774
"18628" "Classic t-statistic, normal approx." "Lin" 0.642651143966497
"18629" "Classic t-statistic, normal approx." "Lin" 0.429711157902947
"18630" "Classic t-statistic, normal approx." "Lin" 0.191169122024216
"18631" "Classic t-statistic, normal approx." "Lin" 0.457261468701564
"18632" "Classic t-statistic, normal approx." "Lin" 0.351345594574731
"18633" "Classic t-statistic, normal approx." "Lin" 0.00577657623830063
"18634" "Classic t-statistic, normal approx." "Lin" 0.673098975523677
"18635" "Classic t-statistic, normal approx." "Lin" 0.321882776824832
"18636" "Classic t-statistic, normal approx." "Lin" 0.0119863887857903
"18637" "Classic t-statistic, normal approx." "Lin" 0.729636796137067
"18638" "Classic t-statistic, normal approx." "Lin" 0.200648154102608
"18639" "Classic t-statistic, normal approx." "Lin" 0.081882592187895
"18640" "Classic t-statistic, normal approx." "Lin" 0.247830020718764
"18641" "Classic t-statistic, normal approx." "Lin" 0.429878876103542
"18642" "Classic t-statistic, normal approx." "Lin" 0.364112644970216
"18643" "Classic t-statistic, normal approx." "Lin" 0.557259986993751
"18644" "Classic t-statistic, normal approx." "Lin" 0.805809251907909
"18645" "Classic t-statistic, normal approx." "Lin" 0.787501338439661
"18646" "Classic t-statistic, normal approx." "Lin" 0.0439940319220622
"18647" "Classic t-statistic, normal approx." "Lin" 0.440010443299251
"18648" "Classic t-statistic, normal approx." "Lin" 0.20722965601441
"18649" "Classic t-statistic, normal approx." "Lin" 0.913110078660895
"18650" "Classic t-statistic, normal approx." "Lin" 0.100682176359484
"18651" "Classic t-statistic, normal approx." "Lin" 0.720047508665786
"18652" "Classic t-statistic, normal approx." "Lin" 0.782495971486317
"18653" "Classic t-statistic, normal approx." "Lin" 0.0537049361948834
"18654" "Classic t-statistic, normal approx." "Lin" 0.331411045098125
"18655" "Classic t-statistic, normal approx." "Lin" 0.022116504552016
"18656" "Classic t-statistic, normal approx." "Lin" 0.000158859602288119
"18657" "Classic t-statistic, normal approx." "Lin" 0.32170201664648
"18658" "Classic t-statistic, normal approx." "Lin" 0.445423730158968
"18659" "Classic t-statistic, normal approx." "Lin" 0.243816466730313
"18660" "Classic t-statistic, normal approx." "Lin" 0.466876385734622
"18661" "Classic t-statistic, normal approx." "Lin" 0.390730730187948
"18662" "Classic t-statistic, normal approx." "Lin" 0.315141237529827
"18663" "Classic t-statistic, normal approx." "Lin" 0.18765600178266
"18664" "Classic t-statistic, normal approx." "Lin" 0.170088576888223
"18665" "Classic t-statistic, normal approx." "Lin" 0.250123355805804
"18666" "Classic t-statistic, normal approx." "Lin" 0.0961986466090261
"18667" "Classic t-statistic, normal approx." "Lin" 0.389055616898729
"18668" "Classic t-statistic, normal approx." "Lin" 0.282133083574215
"18669" "Classic t-statistic, normal approx." "Lin" 0.0492427465895739
"18670" "Classic t-statistic, normal approx." "Lin" 0.0956016457344966
"18671" "Classic t-statistic, normal approx." "Lin" 0.77827638540062
"18672" "Classic t-statistic, normal approx." "Lin" 0.0258679108131668
"18673" "Classic t-statistic, normal approx." "Lin" 0.392792588125802
"18674" "Classic t-statistic, normal approx." "Lin" 0.172461949530043
"18675" "Classic t-statistic, normal approx." "Lin" 0.911643181882473
"18676" "Classic t-statistic, normal approx." "Lin" 0.787511325476436
"18677" "Classic t-statistic, normal approx." "Lin" 0.99195976249073
"18678" "Classic t-statistic, normal approx." "Lin" 0.0627191201059027
"18679" "Classic t-statistic, normal approx." "Lin" 0.803593820820791
"18680" "Classic t-statistic, normal approx." "Lin" 0.135144127443126
"18681" "Classic t-statistic, normal approx." "Lin" 0.863818573827017
"18682" "Classic t-statistic, normal approx." "Lin" 0.118526294463972
"18683" "Classic t-statistic, normal approx." "Lin" 0.0677590364078178
"18684" "Classic t-statistic, normal approx." "Lin" 0.131024260633599
"18685" "Classic t-statistic, normal approx." "Lin" 0.357641585754293
"18686" "Classic t-statistic, normal approx." "Lin" 0.942163418469266
"18687" "Classic t-statistic, normal approx." "Lin" 0.203298826352076
"18688" "Classic t-statistic, normal approx." "Lin" 0.533915161156726
"18689" "Classic t-statistic, normal approx." "Lin" 0.230728825047102
"18690" "Classic t-statistic, normal approx." "Lin" 0.0747543647230022
"18691" "Classic t-statistic, normal approx." "Lin" 0.796646070831461
"18692" "Classic t-statistic, normal approx." "Lin" 0.629959074459625
"18693" "Classic t-statistic, normal approx." "Lin" 0.833730595235401
"18694" "Classic t-statistic, normal approx." "Lin" 0.358667869087219
"18695" "Classic t-statistic, normal approx." "Lin" 0.21771482992757
"18696" "Classic t-statistic, normal approx." "Lin" 0.39187462895809
"18697" "Classic t-statistic, normal approx." "Lin" 0.0855545971571505
"18698" "Classic t-statistic, normal approx." "Lin" 0.221424339298036
"18699" "Classic t-statistic, normal approx." "Lin" 0.263974986849562
"18700" "Classic t-statistic, normal approx." "Lin" 0.992077799370711
"18701" "Classic t-statistic, normal approx." "Lin" 0.900271632788216
"18702" "Classic t-statistic, normal approx." "Lin" 0.119781032626955
"18703" "Classic t-statistic, normal approx." "Lin" 0.68694255255404
"18704" "Classic t-statistic, normal approx." "Lin" 0.142927743772971
"18705" "Classic t-statistic, normal approx." "Lin" 0.322134684105767
"18706" "Classic t-statistic, normal approx." "Lin" 0.679236973170592
"18707" "Classic t-statistic, normal approx." "Lin" 0.0500632867521673
"18708" "Classic t-statistic, normal approx." "Lin" 0.95262407661149
"18709" "Classic t-statistic, normal approx." "Lin" 0.158605283657892
"18710" "Classic t-statistic, normal approx." "Lin" 0.0632642748314636
"18711" "Classic t-statistic, normal approx." "Lin" 0.689483773428423
"18712" "Classic t-statistic, normal approx." "Lin" 0.106790992190288
"18713" "Classic t-statistic, normal approx." "Lin" 0.149762988399043
"18714" "Classic t-statistic, normal approx." "Lin" 0.00146735991709046
"18715" "Classic t-statistic, normal approx." "Lin" 0.174631928810048
"18716" "Classic t-statistic, normal approx." "Lin" 0.233665226472693
"18717" "Classic t-statistic, normal approx." "Lin" 0.715633764081211
"18718" "Classic t-statistic, normal approx." "Lin" 0.000302651375231999
"18719" "Classic t-statistic, normal approx." "Lin" 0.199052304799722
"18720" "Classic t-statistic, normal approx." "Lin" 0.351322786949398
"18721" "Classic t-statistic, normal approx." "Lin" 0.00921629986620287
"18722" "Classic t-statistic, normal approx." "Lin" 0.0419004594810997
"18723" "Classic t-statistic, normal approx." "Lin" 0.779162258396255
"18724" "Classic t-statistic, normal approx." "Lin" 0.0735857278118883
"18725" "Classic t-statistic, normal approx." "Lin" 0.206749708973526
"18726" "Classic t-statistic, normal approx." "Lin" 0.0879245963280368
"18727" "Classic t-statistic, normal approx." "Lin" 0.509575643205322
"18728" "Classic t-statistic, normal approx." "Lin" 0.41783067677907
"18729" "Classic t-statistic, normal approx." "Lin" 0.0551531380396848
"18730" "Classic t-statistic, normal approx." "Lin" 0.30837516641442
"18731" "Classic t-statistic, normal approx." "Lin" 0.169800858616524
"18732" "Classic t-statistic, normal approx." "Lin" 0.337566994016713
"18733" "Classic t-statistic, normal approx." "Lin" 0.546750522935977
"18734" "Classic t-statistic, normal approx." "Lin" 0.127742287034691
"18735" "Classic t-statistic, normal approx." "Lin" 0.178098665365352
"18736" "Classic t-statistic, normal approx." "Lin" 0.380401891247843
"18737" "Classic t-statistic, normal approx." "Lin" 0.802858034235394
"18738" "Classic t-statistic, normal approx." "Lin" 0.299704603069055
"18739" "Classic t-statistic, normal approx." "Lin" 0.892301540822057
"18740" "Classic t-statistic, normal approx." "Lin" 0.974825197450718
"18741" "Classic t-statistic, normal approx." "Lin" 0.924302938787412
"18742" "Classic t-statistic, normal approx." "Lin" 0.36977186106271
"18743" "Classic t-statistic, normal approx." "Lin" 0.176833819149625
"18744" "Classic t-statistic, normal approx." "Lin" 0.851901657468936
"18745" "Classic t-statistic, normal approx." "Lin" 0.217678814919074
"18746" "Classic t-statistic, normal approx." "Lin" 0.170537041408807
"18747" "Classic t-statistic, normal approx." "Lin" 0.267248573085784
"18748" "Classic t-statistic, normal approx." "Lin" 0.0472511895429033
"18749" "Classic t-statistic, normal approx." "Lin" 0.639370025506106
"18750" "Classic t-statistic, normal approx." "Lin" 0.126799421176242
"18751" "Classic t-statistic, normal approx." "Lin" 0.0357734756560237
"18752" "Classic t-statistic, normal approx." "Lin" 0.0440989198343087
"18753" "Classic t-statistic, normal approx." "Lin" 0.87745604726675
"18754" "Classic t-statistic, normal approx." "Lin" 0.00141020519466339
"18755" "Classic t-statistic, normal approx." "Lin" 0.525972650159257
"18756" "Classic t-statistic, normal approx." "Lin" 0.465582658741228
"18757" "Classic t-statistic, normal approx." "Lin" 5.35884602981263e-05
"18758" "Classic t-statistic, normal approx." "Lin" 0.0152119154859178
"18759" "Classic t-statistic, normal approx." "Lin" 0.627070842744868
"18760" "Classic t-statistic, normal approx." "Lin" 0.251951751308859
"18761" "Classic t-statistic, normal approx." "Lin" 0.196117685177142
"18762" "Classic t-statistic, normal approx." "Lin" 0.0587029570322988
"18763" "Classic t-statistic, normal approx." "Lin" 0.0126569321664305
"18764" "Classic t-statistic, normal approx." "Lin" 0.173330816245911
"18765" "Classic t-statistic, normal approx." "Lin" 0.00808388332458065
"18766" "Classic t-statistic, normal approx." "Lin" 0.864186109264174
"18767" "Classic t-statistic, normal approx." "Lin" 0.64195069536779
"18768" "Classic t-statistic, normal approx." "Lin" 0.837887144901168
"18769" "Classic t-statistic, normal approx." "Lin" 0.00985955662956961
"18770" "Classic t-statistic, normal approx." "Lin" 0.372284687969048
"18771" "Classic t-statistic, normal approx." "Lin" 0.807060750115812
"18772" "Classic t-statistic, normal approx." "Lin" 0.452876922283723
"18773" "Classic t-statistic, normal approx." "Lin" 0.680855792925058
"18774" "Classic t-statistic, normal approx." "Lin" 0.283796145797907
"18775" "Classic t-statistic, normal approx." "Lin" 0.325867952952314
"18776" "Classic t-statistic, normal approx." "Lin" 0.89173718486988
"18777" "Classic t-statistic, normal approx." "Lin" 0.208123834682545
"18778" "Classic t-statistic, normal approx." "Lin" 0.987606060381091
"18779" "Classic t-statistic, normal approx." "Lin" 0.63381391064405
"18780" "Classic t-statistic, normal approx." "Lin" 0.520937804107744
"18781" "Classic t-statistic, normal approx." "Lin" 0.168928380161611
"18782" "Classic t-statistic, normal approx." "Lin" 0.0498269062305607
"18783" "Classic t-statistic, normal approx." "Lin" 0.965792214952494
"18784" "Classic t-statistic, normal approx." "Lin" 0.760895571990043
"18785" "Classic t-statistic, normal approx." "Lin" 0.859237882758156
"18786" "Classic t-statistic, normal approx." "Lin" 0.146577407766892
"18787" "Classic t-statistic, normal approx." "Lin" 0.394094170836008
"18788" "Classic t-statistic, normal approx." "Lin" 0.0374751991406546
"18789" "Classic t-statistic, normal approx." "Lin" 0.769500311779937
"18790" "Classic t-statistic, normal approx." "Lin" 0.915560622746489
"18791" "Classic t-statistic, normal approx." "Lin" 0.16741710285606
"18792" "Classic t-statistic, normal approx." "Lin" 0.226483620327418
"18793" "Classic t-statistic, normal approx." "Lin" 0.740746835136235
"18794" "Classic t-statistic, normal approx." "Lin" 0.088728465613509
"18795" "Classic t-statistic, normal approx." "Lin" 0.266692126478466
"18796" "Classic t-statistic, normal approx." "Lin" 0.30086034714297
"18797" "Classic t-statistic, normal approx." "Lin" 0.950801554747807
"18798" "Classic t-statistic, normal approx." "Lin" 0.0779733328918553
"18799" "Classic t-statistic, normal approx." "Lin" 0.726988657536672
"18800" "Classic t-statistic, normal approx." "Lin" 0.637691593865787
"18801" "Classic t-statistic, normal approx." "Lin" 0.422371758909464
"18802" "Classic t-statistic, normal approx." "Lin" 0.392854071512005
"18803" "Classic t-statistic, normal approx." "Lin" 0.669440169945784
"18804" "Classic t-statistic, normal approx." "Lin" 0.0467151878735232
"18805" "Classic t-statistic, normal approx." "Lin" 0.0217710514276905
"18806" "Classic t-statistic, normal approx." "Lin" 0.714185149010437
"18807" "Classic t-statistic, normal approx." "Lin" 0.545839205692441
"18808" "Classic t-statistic, normal approx." "Lin" 0.544864792574906
"18809" "Classic t-statistic, normal approx." "Lin" 0.727573591729104
"18810" "Classic t-statistic, normal approx." "Lin" 0.106242501986136
"18811" "Classic t-statistic, normal approx." "Lin" 0.00135717428937876
"18812" "Classic t-statistic, normal approx." "Lin" 0.154090235485293
"18813" "Classic t-statistic, normal approx." "Lin" 0.0240915268465949
"18814" "Classic t-statistic, normal approx." "Lin" 0.0414003297403587
"18815" "Classic t-statistic, normal approx." "Lin" 0.161595314381749
"18816" "Classic t-statistic, normal approx." "Lin" 0.34786737838145
"18817" "Classic t-statistic, normal approx." "Lin" 0.893053973314095
"18818" "Classic t-statistic, normal approx." "Lin" 0.953818582152522
"18819" "Classic t-statistic, normal approx." "Lin" 0.155695312125021
"18820" "Classic t-statistic, normal approx." "Lin" 0.687482882480458
"18821" "Classic t-statistic, normal approx." "Lin" 0.0739257068469632
"18822" "Classic t-statistic, normal approx." "Lin" 0.281444749111383
"18823" "Classic t-statistic, normal approx." "Lin" 0.627904035638354
"18824" "Classic t-statistic, normal approx." "Lin" 0.568658130629343
"18825" "Classic t-statistic, normal approx." "Lin" 0.342701535620913
"18826" "Classic t-statistic, normal approx." "Lin" 0.553546733622882
"18827" "Classic t-statistic, normal approx." "Lin" 0.185209401326503
"18828" "Classic t-statistic, normal approx." "Lin" 9.69177807439436e-05
"18829" "Classic t-statistic, normal approx." "Lin" 0.0341366504969542
"18830" "Classic t-statistic, normal approx." "Lin" 0.396581166540086
"18831" "Classic t-statistic, normal approx." "Lin" 0.106068445621264
"18832" "Classic t-statistic, normal approx." "Lin" 0.444829165407143
"18833" "Classic t-statistic, normal approx." "Lin" 0.251021377611047
"18834" "Classic t-statistic, normal approx." "Lin" 0.286124604512101
"18835" "Classic t-statistic, normal approx." "Lin" 0.0223996432681628
"18836" "Classic t-statistic, normal approx." "Lin" 0.965638303118195
"18837" "Classic t-statistic, normal approx." "Lin" 0.104306137317162
"18838" "Classic t-statistic, normal approx." "Lin" 0.735546088735443
"18839" "Classic t-statistic, normal approx." "Lin" 0.170553150204168
"18840" "Classic t-statistic, normal approx." "Lin" 0.924039369533832
"18841" "Classic t-statistic, normal approx." "Lin" 0.289568241910541
"18842" "Classic t-statistic, normal approx." "Lin" 0.586098023678861
"18843" "Classic t-statistic, normal approx." "Lin" 0.311465058993105
"18844" "Classic t-statistic, normal approx." "Lin" 0.844585044423481
"18845" "Classic t-statistic, normal approx." "Lin" 0.0863124202722347
"18846" "Classic t-statistic, normal approx." "Lin" 0.00549322710073952
"18847" "Classic t-statistic, normal approx." "Lin" 0.875683387669524
"18848" "Classic t-statistic, normal approx." "Lin" 0.504117567042771
"18849" "Classic t-statistic, normal approx." "Lin" 0.722113685518569
"18850" "Classic t-statistic, normal approx." "Lin" 0.825639150606963
"18851" "Classic t-statistic, normal approx." "Lin" 0.216993440053527
"18852" "Classic t-statistic, normal approx." "Lin" 0.888067002216854
"18853" "Classic t-statistic, normal approx." "Lin" 0.594521724042164
"18854" "Classic t-statistic, normal approx." "Lin" 0.958702189913637
"18855" "Classic t-statistic, normal approx." "Lin" 0.449680488569948
"18856" "Classic t-statistic, normal approx." "Lin" 0.468105503815642
"18857" "Classic t-statistic, normal approx." "Lin" 0.758497005293546
"18858" "Classic t-statistic, normal approx." "Lin" 0.709003071158741
"18859" "Classic t-statistic, normal approx." "Lin" 0.323665292897255
"18860" "Classic t-statistic, normal approx." "Lin" 0.0311513631823555
"18861" "Classic t-statistic, normal approx." "Lin" 0.0367119652264918
"18862" "Classic t-statistic, normal approx." "Lin" 0.208192605774485
"18863" "Classic t-statistic, normal approx." "Lin" 0.0679850111399558
"18864" "Classic t-statistic, normal approx." "Lin" 0.666812854204921
"18865" "Classic t-statistic, normal approx." "Lin" 0.450964793185397
"18866" "Classic t-statistic, normal approx." "Lin" 0.553144579796395
"18867" "Classic t-statistic, normal approx." "Lin" 0.945962978889394
"18868" "Classic t-statistic, normal approx." "Lin" 0.180118116036344
"18869" "Classic t-statistic, normal approx." "Lin" 0.110852807940915
"18870" "Classic t-statistic, normal approx." "Lin" 0.0579101138382356
"18871" "Classic t-statistic, normal approx." "Lin" 0.61777403949891
"18872" "Classic t-statistic, normal approx." "Lin" 0.427403394711949
"18873" "Classic t-statistic, normal approx." "Lin" 0.451172952291722
"18874" "Classic t-statistic, normal approx." "Lin" 0.0157420992391515
"18875" "Classic t-statistic, normal approx." "Lin" 0.360384400991475
"18876" "Classic t-statistic, normal approx." "Lin" 0.714896807970387
"18877" "Classic t-statistic, normal approx." "Lin" 0.892602483985042
"18878" "Classic t-statistic, normal approx." "Lin" 0.0949644418751336
"18879" "Classic t-statistic, normal approx." "Lin" 0.407990161783948
"18880" "Classic t-statistic, normal approx." "Lin" 0.00954251430015907
"18881" "Classic t-statistic, normal approx." "Lin" 0.0081432083601185
"18882" "Classic t-statistic, normal approx." "Lin" 0.105454807082076
"18883" "Classic t-statistic, normal approx." "Lin" 0.000572003829043766
"18884" "Classic t-statistic, normal approx." "Lin" 0.622962803980959
"18885" "Classic t-statistic, normal approx." "Lin" 0.920762102606612
"18886" "Classic t-statistic, normal approx." "Lin" 0.134418412740858
"18887" "Classic t-statistic, normal approx." "Lin" 0.553252931730886
"18888" "Classic t-statistic, normal approx." "Lin" 0.395905242141468
"18889" "Classic t-statistic, normal approx." "Lin" 0.00366884410956048
"18890" "Classic t-statistic, normal approx." "Lin" 0.177064038704662
"18891" "Classic t-statistic, normal approx." "Lin" 0.0676784729848299
"18892" "Classic t-statistic, normal approx." "Lin" 0.887585352555663
"18893" "Classic t-statistic, normal approx." "Lin" 0.779232726777985
"18894" "Classic t-statistic, normal approx." "Lin" 0.284548587879764
"18895" "Classic t-statistic, normal approx." "Lin" 0.195182896677553
"18896" "Classic t-statistic, normal approx." "Lin" 0.595809064272355
"18897" "Classic t-statistic, normal approx." "Lin" 0.188619862432712
"18898" "Classic t-statistic, normal approx." "Lin" 0.690707953544086
"18899" "Classic t-statistic, normal approx." "Lin" 0.449224035301399
"18900" "Classic t-statistic, normal approx." "Lin" 0.0647606738479858
"18901" "Classic t-statistic, normal approx." "Lin" 0.403389609184568
"18902" "Classic t-statistic, normal approx." "Lin" 0.60630005285227
"18903" "Classic t-statistic, normal approx." "Lin" 0.0244874668196
"18904" "Classic t-statistic, normal approx." "Lin" 0.821154270078457
"18905" "Classic t-statistic, normal approx." "Lin" 0.920796987650164
"18906" "Classic t-statistic, normal approx." "Lin" 0.55150441651059
"18907" "Classic t-statistic, normal approx." "Lin" 0.849166388694972
"18908" "Classic t-statistic, normal approx." "Lin" 0.98821131557471
"18909" "Classic t-statistic, normal approx." "Lin" 0.680495575128431
"18910" "Classic t-statistic, normal approx." "Lin" 0.0209589028226449
"18911" "Classic t-statistic, normal approx." "Lin" 0.192901396411739
"18912" "Classic t-statistic, normal approx." "Lin" 0.114809288770456
"18913" "Classic t-statistic, normal approx." "Lin" 0.818144818468341
"18914" "Classic t-statistic, normal approx." "Lin" 0.467700371182926
"18915" "Classic t-statistic, normal approx." "Lin" 0.107018473453326
"18916" "Classic t-statistic, normal approx." "Lin" 0.102731429873856
"18917" "Classic t-statistic, normal approx." "Lin" 0.403919039061989
"18918" "Classic t-statistic, normal approx." "Lin" 0.613208548605714
"18919" "Classic t-statistic, normal approx." "Lin" 0.00803484141451261
"18920" "Classic t-statistic, normal approx." "Lin" 0.217181537918609
"18921" "Classic t-statistic, normal approx." "Lin" 0.860255050303268
"18922" "Classic t-statistic, normal approx." "Lin" 0.00862356235334105
"18923" "Classic t-statistic, normal approx." "Lin" 0.177691037699951
"18924" "Classic t-statistic, normal approx." "Lin" 0.706012377414021
"18925" "Classic t-statistic, normal approx." "Lin" 0.000292699514608863
"18926" "Classic t-statistic, normal approx." "Lin" 0.508417708683673
"18927" "Classic t-statistic, normal approx." "Lin" 0.80105802363516
"18928" "Classic t-statistic, normal approx." "Lin" 0.798599280847186
"18929" "Classic t-statistic, normal approx." "Lin" 0.860199465494146
"18930" "Classic t-statistic, normal approx." "Lin" 0.117049545739037
"18931" "Classic t-statistic, normal approx." "Lin" 0.55581287568916
"18932" "Classic t-statistic, normal approx." "Lin" 0.722738778003908
"18933" "Classic t-statistic, normal approx." "Lin" 0.784639586131668
"18934" "Classic t-statistic, normal approx." "Lin" 0.825038562125467
"18935" "Classic t-statistic, normal approx." "Lin" 0.0599320072484477
"18936" "Classic t-statistic, normal approx." "Lin" 0.807930414078502
"18937" "Classic t-statistic, normal approx." "Lin" 0.0377778891122518
"18938" "Classic t-statistic, normal approx." "Lin" 0.445171575620902
"18939" "Classic t-statistic, normal approx." "Lin" 0.375257445875699
"18940" "Classic t-statistic, normal approx." "Lin" 0.0119520501475787
"18941" "Classic t-statistic, normal approx." "Lin" 0.953617658296619
"18942" "Classic t-statistic, normal approx." "Lin" 0.0698703051450353
"18943" "Classic t-statistic, normal approx." "Lin" 0.676792282059746
"18944" "Classic t-statistic, normal approx." "Lin" 0.0836358441647211
"18945" "Classic t-statistic, normal approx." "Lin" 0.372047125750524
"18946" "Classic t-statistic, normal approx." "Lin" 2.51173433536422e-05
"18947" "Classic t-statistic, normal approx." "Lin" 0.765827107252913
"18948" "Classic t-statistic, normal approx." "Lin" 0.0439313028653396
"18949" "Classic t-statistic, normal approx." "Lin" 0.0699183179642282
"18950" "Classic t-statistic, normal approx." "Lin" 0.879484224318044
"18951" "Classic t-statistic, normal approx." "Lin" 0.207624513702046
"18952" "Classic t-statistic, normal approx." "Lin" 0.356226434081141
"18953" "Classic t-statistic, normal approx." "Lin" 0.0790447039955229
"18954" "Classic t-statistic, normal approx." "Lin" 0.831649081954897
"18955" "Classic t-statistic, normal approx." "Lin" 0.487315785086882
"18956" "Classic t-statistic, normal approx." "Lin" 0.227666262406234
"18957" "Classic t-statistic, normal approx." "Lin" 0.000536674746356436
"18958" "Classic t-statistic, normal approx." "Lin" 0.236105249776605
"18959" "Classic t-statistic, normal approx." "Lin" 0.0797449534746493
"18960" "Classic t-statistic, normal approx." "Lin" 0.373277928110303
"18961" "Classic t-statistic, normal approx." "Lin" 0.122725660454547
"18962" "Classic t-statistic, normal approx." "Lin" 0.202579988135642
"18963" "Classic t-statistic, normal approx." "Lin" 0.244505972576955
"18964" "Classic t-statistic, normal approx." "Lin" 0.0243101593918049
"18965" "Classic t-statistic, normal approx." "Lin" 0.0194730789895352
"18966" "Classic t-statistic, normal approx." "Lin" 0.634251802027647
"18967" "Classic t-statistic, normal approx." "Lin" 0.0209328073106121
"18968" "Classic t-statistic, normal approx." "Lin" 0.531673167058433
"18969" "Classic t-statistic, normal approx." "Lin" 0.212187029311745
"18970" "Classic t-statistic, normal approx." "Lin" 0.558942421848494
"18971" "Classic t-statistic, normal approx." "Lin" 0.504714611209394
"18972" "Classic t-statistic, normal approx." "Lin" 0.187986703146813
"18973" "Classic t-statistic, normal approx." "Lin" 0.716148967886593
"18974" "Classic t-statistic, normal approx." "Lin" 0.665815622053923
"18975" "Classic t-statistic, normal approx." "Lin" 0.758742841929659
"18976" "Classic t-statistic, normal approx." "Lin" 0.117545380266192
"18977" "Classic t-statistic, normal approx." "Lin" 0.0765099637416942
"18978" "Classic t-statistic, normal approx." "Lin" 0.00784752080915596
"18979" "Classic t-statistic, normal approx." "Lin" 0.00464704508754088
"18980" "Classic t-statistic, normal approx." "Lin" 0.570721301865552
"18981" "Classic t-statistic, normal approx." "Lin" 0.283403723752501
"18982" "Classic t-statistic, normal approx." "Lin" 0.269623760836893
"18983" "Classic t-statistic, normal approx." "Lin" 0.30489542201866
"18984" "Classic t-statistic, normal approx." "Lin" 0.000634198848304957
"18985" "Classic t-statistic, normal approx." "Lin" 0.902522722258698
"18986" "Classic t-statistic, normal approx." "Lin" 0.358769336306608
"18987" "Classic t-statistic, normal approx." "Lin" 0.920934706662743
"18988" "Classic t-statistic, normal approx." "Lin" 0.0138834400630043
"18989" "Classic t-statistic, normal approx." "Lin" 0.887693529271318
"18990" "Classic t-statistic, normal approx." "Lin" 0.228941755040166
"18991" "Classic t-statistic, normal approx." "Lin" 0.873855819457208
"18992" "Classic t-statistic, normal approx." "Lin" 0.586396013287057
"18993" "Classic t-statistic, normal approx." "Lin" 0.585594825828905
"18994" "Classic t-statistic, normal approx." "Lin" 0.593123820424073
"18995" "Classic t-statistic, normal approx." "Lin" 0.000612614446072524
"18996" "Classic t-statistic, normal approx." "Lin" 0.750126870856761
"18997" "Classic t-statistic, normal approx." "Lin" 0.53551381039652
"18998" "Classic t-statistic, normal approx." "Lin" 0.741385901718718
"18999" "Classic t-statistic, normal approx." "Lin" 0.0313410638435903
"19000" "Classic t-statistic, normal approx." "Lin" 0.918541695540813
"19001" "Classic t-statistic, normal approx." "Rosenbaum" 0.0148271827481081
"19002" "Classic t-statistic, normal approx." "Rosenbaum" 0.0636746120052332
"19003" "Classic t-statistic, normal approx." "Rosenbaum" 0.158983930599988
"19004" "Classic t-statistic, normal approx." "Rosenbaum" 0.00140860705013468
"19005" "Classic t-statistic, normal approx." "Rosenbaum" 0.151321866297487
"19006" "Classic t-statistic, normal approx." "Rosenbaum" 0.50877747118278
"19007" "Classic t-statistic, normal approx." "Rosenbaum" 0.458525748517804
"19008" "Classic t-statistic, normal approx." "Rosenbaum" 0.290367876506681
"19009" "Classic t-statistic, normal approx." "Rosenbaum" 0.858712370134789
"19010" "Classic t-statistic, normal approx." "Rosenbaum" 0.0461655040070055
"19011" "Classic t-statistic, normal approx." "Rosenbaum" 0.106347496412516
"19012" "Classic t-statistic, normal approx." "Rosenbaum" 0.399654617090904
"19013" "Classic t-statistic, normal approx." "Rosenbaum" 0.0143537381518419
"19014" "Classic t-statistic, normal approx." "Rosenbaum" 0.286228264862663
"19015" "Classic t-statistic, normal approx." "Rosenbaum" 0.000310468586585122
"19016" "Classic t-statistic, normal approx." "Rosenbaum" 0.441184558732872
"19017" "Classic t-statistic, normal approx." "Rosenbaum" 0.432121023780711
"19018" "Classic t-statistic, normal approx." "Rosenbaum" 0.264529668197594
"19019" "Classic t-statistic, normal approx." "Rosenbaum" 0.543306640990437
"19020" "Classic t-statistic, normal approx." "Rosenbaum" 0.206694803788151
"19021" "Classic t-statistic, normal approx." "Rosenbaum" 0.489403061492384
"19022" "Classic t-statistic, normal approx." "Rosenbaum" 0.731781108811394
"19023" "Classic t-statistic, normal approx." "Rosenbaum" 0.699180297282807
"19024" "Classic t-statistic, normal approx." "Rosenbaum" 0.404784786951148
"19025" "Classic t-statistic, normal approx." "Rosenbaum" 0.0202777513171366
"19026" "Classic t-statistic, normal approx." "Rosenbaum" 0.670017473948333
"19027" "Classic t-statistic, normal approx." "Rosenbaum" 0.86081266874014
"19028" "Classic t-statistic, normal approx." "Rosenbaum" 0.0134831611855766
"19029" "Classic t-statistic, normal approx." "Rosenbaum" 0.364844087925388
"19030" "Classic t-statistic, normal approx." "Rosenbaum" 0.672985498635814
"19031" "Classic t-statistic, normal approx." "Rosenbaum" 0.780482742328026
"19032" "Classic t-statistic, normal approx." "Rosenbaum" 0.318683618068905
"19033" "Classic t-statistic, normal approx." "Rosenbaum" 0.71222121025256
"19034" "Classic t-statistic, normal approx." "Rosenbaum" 0.0501834288336229
"19035" "Classic t-statistic, normal approx." "Rosenbaum" 0.00331831485518119
"19036" "Classic t-statistic, normal approx." "Rosenbaum" 0.000848981729635545
"19037" "Classic t-statistic, normal approx." "Rosenbaum" 0.874679357570214
"19038" "Classic t-statistic, normal approx." "Rosenbaum" 0.426935270931913
"19039" "Classic t-statistic, normal approx." "Rosenbaum" 0.000227271351399549
"19040" "Classic t-statistic, normal approx." "Rosenbaum" 0.530586595627524
"19041" "Classic t-statistic, normal approx." "Rosenbaum" 0.315517541638197
"19042" "Classic t-statistic, normal approx." "Rosenbaum" 0.157341386903616
"19043" "Classic t-statistic, normal approx." "Rosenbaum" 0.28478373602112
"19044" "Classic t-statistic, normal approx." "Rosenbaum" 0.674693180147965
"19045" "Classic t-statistic, normal approx." "Rosenbaum" 0.0352130249068743
"19046" "Classic t-statistic, normal approx." "Rosenbaum" 0.812843088215833
"19047" "Classic t-statistic, normal approx." "Rosenbaum" 0.580499599223205
"19048" "Classic t-statistic, normal approx." "Rosenbaum" 0.0352961631605679
"19049" "Classic t-statistic, normal approx." "Rosenbaum" 0.404539968720909
"19050" "Classic t-statistic, normal approx." "Rosenbaum" 0.948912792943243
"19051" "Classic t-statistic, normal approx." "Rosenbaum" 0.86860362355174
"19052" "Classic t-statistic, normal approx." "Rosenbaum" 0.861173757556045
"19053" "Classic t-statistic, normal approx." "Rosenbaum" 0.471904043956797
"19054" "Classic t-statistic, normal approx." "Rosenbaum" 0.375739701076826
"19055" "Classic t-statistic, normal approx." "Rosenbaum" 0.394081038158957
"19056" "Classic t-statistic, normal approx." "Rosenbaum" 0.63782822409092
"19057" "Classic t-statistic, normal approx." "Rosenbaum" 0.717107377089982
"19058" "Classic t-statistic, normal approx." "Rosenbaum" 0.344280728871196
"19059" "Classic t-statistic, normal approx." "Rosenbaum" 0.212219089965232
"19060" "Classic t-statistic, normal approx." "Rosenbaum" 0.503800063047258
"19061" "Classic t-statistic, normal approx." "Rosenbaum" 0.67695167227622
"19062" "Classic t-statistic, normal approx." "Rosenbaum" 0.968828765525375
"19063" "Classic t-statistic, normal approx." "Rosenbaum" 0.0276017069744827
"19064" "Classic t-statistic, normal approx." "Rosenbaum" 0.572897387877925
"19065" "Classic t-statistic, normal approx." "Rosenbaum" 0.118096340004113
"19066" "Classic t-statistic, normal approx." "Rosenbaum" 0.507157859123034
"19067" "Classic t-statistic, normal approx." "Rosenbaum" 0.592656682744176
"19068" "Classic t-statistic, normal approx." "Rosenbaum" 0.585918080402424
"19069" "Classic t-statistic, normal approx." "Rosenbaum" 0.176352277886396
"19070" "Classic t-statistic, normal approx." "Rosenbaum" 0.592422189494965
"19071" "Classic t-statistic, normal approx." "Rosenbaum" 0.657936075089643
"19072" "Classic t-statistic, normal approx." "Rosenbaum" 0.760392067510599
"19073" "Classic t-statistic, normal approx." "Rosenbaum" 0.534921200027434
"19074" "Classic t-statistic, normal approx." "Rosenbaum" 0.0113978309762368
"19075" "Classic t-statistic, normal approx." "Rosenbaum" 0.00594849205160353
"19076" "Classic t-statistic, normal approx." "Rosenbaum" 0.22465869218779
"19077" "Classic t-statistic, normal approx." "Rosenbaum" 0.052566298917561
"19078" "Classic t-statistic, normal approx." "Rosenbaum" 0.0893992969939741
"19079" "Classic t-statistic, normal approx." "Rosenbaum" 0.00582768304936532
"19080" "Classic t-statistic, normal approx." "Rosenbaum" 0.104350000766592
"19081" "Classic t-statistic, normal approx." "Rosenbaum" 0.263643383056733
"19082" "Classic t-statistic, normal approx." "Rosenbaum" 0.0777910782511624
"19083" "Classic t-statistic, normal approx." "Rosenbaum" 0.0587267958054158
"19084" "Classic t-statistic, normal approx." "Rosenbaum" 0.319493495941722
"19085" "Classic t-statistic, normal approx." "Rosenbaum" 0.245820531302277
"19086" "Classic t-statistic, normal approx." "Rosenbaum" 0.174362646821991
"19087" "Classic t-statistic, normal approx." "Rosenbaum" 0.889885388059961
"19088" "Classic t-statistic, normal approx." "Rosenbaum" 0.65256128942521
"19089" "Classic t-statistic, normal approx." "Rosenbaum" 0.0220495386168502
"19090" "Classic t-statistic, normal approx." "Rosenbaum" 0.702697623074742
"19091" "Classic t-statistic, normal approx." "Rosenbaum" 0.00470543215582997
"19092" "Classic t-statistic, normal approx." "Rosenbaum" 0.448989610760134
"19093" "Classic t-statistic, normal approx." "Rosenbaum" 0.551739391100675
"19094" "Classic t-statistic, normal approx." "Rosenbaum" 0.344661932842111
"19095" "Classic t-statistic, normal approx." "Rosenbaum" 0.133320923547611
"19096" "Classic t-statistic, normal approx." "Rosenbaum" 0.00388166430682402
"19097" "Classic t-statistic, normal approx." "Rosenbaum" 0.201959339776294
"19098" "Classic t-statistic, normal approx." "Rosenbaum" 0.88755145252998
"19099" "Classic t-statistic, normal approx." "Rosenbaum" 0.418929350424172
"19100" "Classic t-statistic, normal approx." "Rosenbaum" 0.591882241678133
"19101" "Classic t-statistic, normal approx." "Rosenbaum" 0.0749654275341372
"19102" "Classic t-statistic, normal approx." "Rosenbaum" 0.125331592778918
"19103" "Classic t-statistic, normal approx." "Rosenbaum" 0.0327315496667353
"19104" "Classic t-statistic, normal approx." "Rosenbaum" 0.566826630398987
"19105" "Classic t-statistic, normal approx." "Rosenbaum" 0.177268579155652
"19106" "Classic t-statistic, normal approx." "Rosenbaum" 0.794465352300588
"19107" "Classic t-statistic, normal approx." "Rosenbaum" 0.647663470635038
"19108" "Classic t-statistic, normal approx." "Rosenbaum" 0.22988511394912
"19109" "Classic t-statistic, normal approx." "Rosenbaum" 0.0274967925702854
"19110" "Classic t-statistic, normal approx." "Rosenbaum" 0.901798394490555
"19111" "Classic t-statistic, normal approx." "Rosenbaum" 0.864524526545576
"19112" "Classic t-statistic, normal approx." "Rosenbaum" 0.105686267646632
"19113" "Classic t-statistic, normal approx." "Rosenbaum" 0.316892955102342
"19114" "Classic t-statistic, normal approx." "Rosenbaum" 0.326589637893995
"19115" "Classic t-statistic, normal approx." "Rosenbaum" 0.00530428580632303
"19116" "Classic t-statistic, normal approx." "Rosenbaum" 0.86676033703326
"19117" "Classic t-statistic, normal approx." "Rosenbaum" 0.363129430268806
"19118" "Classic t-statistic, normal approx." "Rosenbaum" 0.154550764626845
"19119" "Classic t-statistic, normal approx." "Rosenbaum" 0.959696817632856
"19120" "Classic t-statistic, normal approx." "Rosenbaum" 0.24386073948533
"19121" "Classic t-statistic, normal approx." "Rosenbaum" 0.387179967353289
"19122" "Classic t-statistic, normal approx." "Rosenbaum" 0.33493427832184
"19123" "Classic t-statistic, normal approx." "Rosenbaum" 0.00382440475994072
"19124" "Classic t-statistic, normal approx." "Rosenbaum" 0.76865226060954
"19125" "Classic t-statistic, normal approx." "Rosenbaum" 0.839112155143215
"19126" "Classic t-statistic, normal approx." "Rosenbaum" 0.624955155390812
"19127" "Classic t-statistic, normal approx." "Rosenbaum" 0.416830258791246
"19128" "Classic t-statistic, normal approx." "Rosenbaum" 0.644524000045842
"19129" "Classic t-statistic, normal approx." "Rosenbaum" 0.686993653120604
"19130" "Classic t-statistic, normal approx." "Rosenbaum" 0.0768207102040188
"19131" "Classic t-statistic, normal approx." "Rosenbaum" 0.00439052393775863
"19132" "Classic t-statistic, normal approx." "Rosenbaum" 0.469726513927047
"19133" "Classic t-statistic, normal approx." "Rosenbaum" 0.217119124429932
"19134" "Classic t-statistic, normal approx." "Rosenbaum" 0.62869891814083
"19135" "Classic t-statistic, normal approx." "Rosenbaum" 0.673820071711303
"19136" "Classic t-statistic, normal approx." "Rosenbaum" 0.69806252417167
"19137" "Classic t-statistic, normal approx." "Rosenbaum" 0.0169656505063069
"19138" "Classic t-statistic, normal approx." "Rosenbaum" 0.0460370706694966
"19139" "Classic t-statistic, normal approx." "Rosenbaum" 0.139232514920035
"19140" "Classic t-statistic, normal approx." "Rosenbaum" 0.326863701719001
"19141" "Classic t-statistic, normal approx." "Rosenbaum" 0.114269223546579
"19142" "Classic t-statistic, normal approx." "Rosenbaum" 0.372822619668602
"19143" "Classic t-statistic, normal approx." "Rosenbaum" 0.752721472882473
"19144" "Classic t-statistic, normal approx." "Rosenbaum" 0.70108249494089
"19145" "Classic t-statistic, normal approx." "Rosenbaum" 0.194847167650264
"19146" "Classic t-statistic, normal approx." "Rosenbaum" 0.187077377012963
"19147" "Classic t-statistic, normal approx." "Rosenbaum" 0.0491362928142203
"19148" "Classic t-statistic, normal approx." "Rosenbaum" 0.179849636995362
"19149" "Classic t-statistic, normal approx." "Rosenbaum" 0.298684377068555
"19150" "Classic t-statistic, normal approx." "Rosenbaum" 0.118425594104496
"19151" "Classic t-statistic, normal approx." "Rosenbaum" 0.0156116740208627
"19152" "Classic t-statistic, normal approx." "Rosenbaum" 0.0671355197463952
"19153" "Classic t-statistic, normal approx." "Rosenbaum" 9.5433192835781e-05
"19154" "Classic t-statistic, normal approx." "Rosenbaum" 0.0125125655133989
"19155" "Classic t-statistic, normal approx." "Rosenbaum" 0.013703837053024
"19156" "Classic t-statistic, normal approx." "Rosenbaum" 0.988256728620948
"19157" "Classic t-statistic, normal approx." "Rosenbaum" 0.853700007056017
"19158" "Classic t-statistic, normal approx." "Rosenbaum" 0.127828128311215
"19159" "Classic t-statistic, normal approx." "Rosenbaum" 0.0419644553051954
"19160" "Classic t-statistic, normal approx." "Rosenbaum" 0.774751646235419
"19161" "Classic t-statistic, normal approx." "Rosenbaum" 0.800710275914636
"19162" "Classic t-statistic, normal approx." "Rosenbaum" 0.478791216464354
"19163" "Classic t-statistic, normal approx." "Rosenbaum" 0.103612277988524
"19164" "Classic t-statistic, normal approx." "Rosenbaum" 0.938830139616044
"19165" "Classic t-statistic, normal approx." "Rosenbaum" 0.449942885595886
"19166" "Classic t-statistic, normal approx." "Rosenbaum" 0.855698032094685
"19167" "Classic t-statistic, normal approx." "Rosenbaum" 0.125966235528842
"19168" "Classic t-statistic, normal approx." "Rosenbaum" 0.74773134382716
"19169" "Classic t-statistic, normal approx." "Rosenbaum" 0.0502155914689877
"19170" "Classic t-statistic, normal approx." "Rosenbaum" 0.443349225574388
"19171" "Classic t-statistic, normal approx." "Rosenbaum" 0.537499950130758
"19172" "Classic t-statistic, normal approx." "Rosenbaum" 0.55663627060527
"19173" "Classic t-statistic, normal approx." "Rosenbaum" 0.276054449580746
"19174" "Classic t-statistic, normal approx." "Rosenbaum" 0.194536821930557
"19175" "Classic t-statistic, normal approx." "Rosenbaum" 0.618325529652272
"19176" "Classic t-statistic, normal approx." "Rosenbaum" 0.0411242499561277
"19177" "Classic t-statistic, normal approx." "Rosenbaum" 0.300733243915471
"19178" "Classic t-statistic, normal approx." "Rosenbaum" 0.205243418719778
"19179" "Classic t-statistic, normal approx." "Rosenbaum" 0.487862272641193
"19180" "Classic t-statistic, normal approx." "Rosenbaum" 0.0504944751543066
"19181" "Classic t-statistic, normal approx." "Rosenbaum" 0.0594152284915892
"19182" "Classic t-statistic, normal approx." "Rosenbaum" 0.759160912350477
"19183" "Classic t-statistic, normal approx." "Rosenbaum" 0.39249021613543
"19184" "Classic t-statistic, normal approx." "Rosenbaum" 0.168538914429522
"19185" "Classic t-statistic, normal approx." "Rosenbaum" 0.000349187385604077
"19186" "Classic t-statistic, normal approx." "Rosenbaum" 0.0898921451832728
"19187" "Classic t-statistic, normal approx." "Rosenbaum" 0.879207854334362
"19188" "Classic t-statistic, normal approx." "Rosenbaum" 0.927104153548838
"19189" "Classic t-statistic, normal approx." "Rosenbaum" 0.00014547381171881
"19190" "Classic t-statistic, normal approx." "Rosenbaum" 0.767569649580732
"19191" "Classic t-statistic, normal approx." "Rosenbaum" 0.060524319935964
"19192" "Classic t-statistic, normal approx." "Rosenbaum" 0.344088744106415
"19193" "Classic t-statistic, normal approx." "Rosenbaum" 0.303242541915778
"19194" "Classic t-statistic, normal approx." "Rosenbaum" 0.0328901836963869
"19195" "Classic t-statistic, normal approx." "Rosenbaum" 0.488363996443751
"19196" "Classic t-statistic, normal approx." "Rosenbaum" 0.0392212390223408
"19197" "Classic t-statistic, normal approx." "Rosenbaum" 0.436295369036906
"19198" "Classic t-statistic, normal approx." "Rosenbaum" 0.559425282080128
"19199" "Classic t-statistic, normal approx." "Rosenbaum" 0.267998314377418
"19200" "Classic t-statistic, normal approx." "Rosenbaum" 0.0731237231022783
"19201" "Classic t-statistic, normal approx." "Rosenbaum" 0.282176170378825
"19202" "Classic t-statistic, normal approx." "Rosenbaum" 0.528206325395486
"19203" "Classic t-statistic, normal approx." "Rosenbaum" 0.344162231222998
"19204" "Classic t-statistic, normal approx." "Rosenbaum" 0.211075857886603
"19205" "Classic t-statistic, normal approx." "Rosenbaum" 0.951480199981967
"19206" "Classic t-statistic, normal approx." "Rosenbaum" 0.0411739534760029
"19207" "Classic t-statistic, normal approx." "Rosenbaum" 0.887773189917054
"19208" "Classic t-statistic, normal approx." "Rosenbaum" 0.553282129684215
"19209" "Classic t-statistic, normal approx." "Rosenbaum" 0.0330560186281252
"19210" "Classic t-statistic, normal approx." "Rosenbaum" 0.727692778338811
"19211" "Classic t-statistic, normal approx." "Rosenbaum" 0.654559605165555
"19212" "Classic t-statistic, normal approx." "Rosenbaum" 0.474487985300358
"19213" "Classic t-statistic, normal approx." "Rosenbaum" 0.41841096050551
"19214" "Classic t-statistic, normal approx." "Rosenbaum" 0.429435466288459
"19215" "Classic t-statistic, normal approx." "Rosenbaum" 0.0193204018149109
"19216" "Classic t-statistic, normal approx." "Rosenbaum" 0.229907776173266
"19217" "Classic t-statistic, normal approx." "Rosenbaum" 0.032662573089218
"19218" "Classic t-statistic, normal approx." "Rosenbaum" 0.0759927798478035
"19219" "Classic t-statistic, normal approx." "Rosenbaum" 0.381121522251857
"19220" "Classic t-statistic, normal approx." "Rosenbaum" 0.523550703811897
"19221" "Classic t-statistic, normal approx." "Rosenbaum" 0.605203592428085
"19222" "Classic t-statistic, normal approx." "Rosenbaum" 0.341807737485867
"19223" "Classic t-statistic, normal approx." "Rosenbaum" 0.49171856793889
"19224" "Classic t-statistic, normal approx." "Rosenbaum" 0.459688546392467
"19225" "Classic t-statistic, normal approx." "Rosenbaum" 0.126347350711637
"19226" "Classic t-statistic, normal approx." "Rosenbaum" 0.68256328615826
"19227" "Classic t-statistic, normal approx." "Rosenbaum" 0.132226697288828
"19228" "Classic t-statistic, normal approx." "Rosenbaum" 0.826222595427702
"19229" "Classic t-statistic, normal approx." "Rosenbaum" 0.351055398243767
"19230" "Classic t-statistic, normal approx." "Rosenbaum" 0.0751877327015076
"19231" "Classic t-statistic, normal approx." "Rosenbaum" 0.552443154282115
"19232" "Classic t-statistic, normal approx." "Rosenbaum" 0.936807692582005
"19233" "Classic t-statistic, normal approx." "Rosenbaum" 0.961603156631056
"19234" "Classic t-statistic, normal approx." "Rosenbaum" 0.0769067240809123
"19235" "Classic t-statistic, normal approx." "Rosenbaum" 0.423551767935708
"19236" "Classic t-statistic, normal approx." "Rosenbaum" 0.363430858194207
"19237" "Classic t-statistic, normal approx." "Rosenbaum" 0.597799078913166
"19238" "Classic t-statistic, normal approx." "Rosenbaum" 0.00109976749932117
"19239" "Classic t-statistic, normal approx." "Rosenbaum" 0.751720115256978
"19240" "Classic t-statistic, normal approx." "Rosenbaum" 0.0582740283805323
"19241" "Classic t-statistic, normal approx." "Rosenbaum" 0.0480954863036256
"19242" "Classic t-statistic, normal approx." "Rosenbaum" 0.238865647975001
"19243" "Classic t-statistic, normal approx." "Rosenbaum" 0.361990087050082
"19244" "Classic t-statistic, normal approx." "Rosenbaum" 0.051533936933142
"19245" "Classic t-statistic, normal approx." "Rosenbaum" 0.892308264523043
"19246" "Classic t-statistic, normal approx." "Rosenbaum" 0.115480079508757
"19247" "Classic t-statistic, normal approx." "Rosenbaum" 0.000455950468979172
"19248" "Classic t-statistic, normal approx." "Rosenbaum" 0.908946576328458
"19249" "Classic t-statistic, normal approx." "Rosenbaum" 0.0573606836988241
"19250" "Classic t-statistic, normal approx." "Rosenbaum" 0.321391035463509
"19251" "Classic t-statistic, normal approx." "Rosenbaum" 0.344197258504096
"19252" "Classic t-statistic, normal approx." "Rosenbaum" 0.944813775379447
"19253" "Classic t-statistic, normal approx." "Rosenbaum" 0.109202660503244
"19254" "Classic t-statistic, normal approx." "Rosenbaum" 0.365161398042722
"19255" "Classic t-statistic, normal approx." "Rosenbaum" 0.0464790116104521
"19256" "Classic t-statistic, normal approx." "Rosenbaum" 0.845848019723455
"19257" "Classic t-statistic, normal approx." "Rosenbaum" 0.912273019866051
"19258" "Classic t-statistic, normal approx." "Rosenbaum" 0.0738069951342175
"19259" "Classic t-statistic, normal approx." "Rosenbaum" 0.255184439633408
"19260" "Classic t-statistic, normal approx." "Rosenbaum" 0.460042946045522
"19261" "Classic t-statistic, normal approx." "Rosenbaum" 0.566516484325042
"19262" "Classic t-statistic, normal approx." "Rosenbaum" 0.045260603039424
"19263" "Classic t-statistic, normal approx." "Rosenbaum" 0.400908317963381
"19264" "Classic t-statistic, normal approx." "Rosenbaum" 0.00608613423933391
"19265" "Classic t-statistic, normal approx." "Rosenbaum" 0.794797915873611
"19266" "Classic t-statistic, normal approx." "Rosenbaum" 0.01108490061589
"19267" "Classic t-statistic, normal approx." "Rosenbaum" 0.0755218314347135
"19268" "Classic t-statistic, normal approx." "Rosenbaum" 0.345373497305361
"19269" "Classic t-statistic, normal approx." "Rosenbaum" 0.934496390024417
"19270" "Classic t-statistic, normal approx." "Rosenbaum" 0.779922782551049
"19271" "Classic t-statistic, normal approx." "Rosenbaum" 0.447162063628127
"19272" "Classic t-statistic, normal approx." "Rosenbaum" 0.145781266480712
"19273" "Classic t-statistic, normal approx." "Rosenbaum" 0.549260067077516
"19274" "Classic t-statistic, normal approx." "Rosenbaum" 0.274454047795626
"19275" "Classic t-statistic, normal approx." "Rosenbaum" 0.517924859881957
"19276" "Classic t-statistic, normal approx." "Rosenbaum" 0.429579282616387
"19277" "Classic t-statistic, normal approx." "Rosenbaum" 0.269978842698825
"19278" "Classic t-statistic, normal approx." "Rosenbaum" 0.682745799468739
"19279" "Classic t-statistic, normal approx." "Rosenbaum" 0.113559548727082
"19280" "Classic t-statistic, normal approx." "Rosenbaum" 0.652945537883306
"19281" "Classic t-statistic, normal approx." "Rosenbaum" 0.496161810800195
"19282" "Classic t-statistic, normal approx." "Rosenbaum" 0.702298942811932
"19283" "Classic t-statistic, normal approx." "Rosenbaum" 0.267127012119595
"19284" "Classic t-statistic, normal approx." "Rosenbaum" 0.671263358050891
"19285" "Classic t-statistic, normal approx." "Rosenbaum" 0.332190655306144
"19286" "Classic t-statistic, normal approx." "Rosenbaum" 0.00495168029960036
"19287" "Classic t-statistic, normal approx." "Rosenbaum" 0.618904148721296
"19288" "Classic t-statistic, normal approx." "Rosenbaum" 0.0320463951610668
"19289" "Classic t-statistic, normal approx." "Rosenbaum" 0.0507650383507361
"19290" "Classic t-statistic, normal approx." "Rosenbaum" 0.407094423355605
"19291" "Classic t-statistic, normal approx." "Rosenbaum" 0.12563219421205
"19292" "Classic t-statistic, normal approx." "Rosenbaum" 0.503043851024538
"19293" "Classic t-statistic, normal approx." "Rosenbaum" 0.266886305840623
"19294" "Classic t-statistic, normal approx." "Rosenbaum" 0.169303933371795
"19295" "Classic t-statistic, normal approx." "Rosenbaum" 0.0966523501582248
"19296" "Classic t-statistic, normal approx." "Rosenbaum" 0.507380029879273
"19297" "Classic t-statistic, normal approx." "Rosenbaum" 0.955927588994864
"19298" "Classic t-statistic, normal approx." "Rosenbaum" 0.00332571707289153
"19299" "Classic t-statistic, normal approx." "Rosenbaum" 0.162019144698933
"19300" "Classic t-statistic, normal approx." "Rosenbaum" 0.406284974048859
"19301" "Classic t-statistic, normal approx." "Rosenbaum" 0.849889812167229
"19302" "Classic t-statistic, normal approx." "Rosenbaum" 0.589219021093546
"19303" "Classic t-statistic, normal approx." "Rosenbaum" 0.240028191486973
"19304" "Classic t-statistic, normal approx." "Rosenbaum" 0.645015701836727
"19305" "Classic t-statistic, normal approx." "Rosenbaum" 0.77156070757154
"19306" "Classic t-statistic, normal approx." "Rosenbaum" 0.0952064146700311
"19307" "Classic t-statistic, normal approx." "Rosenbaum" 0.642524345385608
"19308" "Classic t-statistic, normal approx." "Rosenbaum" 0.000884752595723404
"19309" "Classic t-statistic, normal approx." "Rosenbaum" 0.574677931749529
"19310" "Classic t-statistic, normal approx." "Rosenbaum" 0.495332876489216
"19311" "Classic t-statistic, normal approx." "Rosenbaum" 0.145667881425903
"19312" "Classic t-statistic, normal approx." "Rosenbaum" 0.566060310349816
"19313" "Classic t-statistic, normal approx." "Rosenbaum" 0.850519043384873
"19314" "Classic t-statistic, normal approx." "Rosenbaum" 0.527905783989247
"19315" "Classic t-statistic, normal approx." "Rosenbaum" 0.592945842887004
"19316" "Classic t-statistic, normal approx." "Rosenbaum" 0.231095503660194
"19317" "Classic t-statistic, normal approx." "Rosenbaum" 0.0523113144250245
"19318" "Classic t-statistic, normal approx." "Rosenbaum" 0.664895488204082
"19319" "Classic t-statistic, normal approx." "Rosenbaum" 0.0420981195253347
"19320" "Classic t-statistic, normal approx." "Rosenbaum" 0.405998344258383
"19321" "Classic t-statistic, normal approx." "Rosenbaum" 0.182054834824452
"19322" "Classic t-statistic, normal approx." "Rosenbaum" 0.274760534043975
"19323" "Classic t-statistic, normal approx." "Rosenbaum" 0.000317875330301698
"19324" "Classic t-statistic, normal approx." "Rosenbaum" 0.197528325123218
"19325" "Classic t-statistic, normal approx." "Rosenbaum" 0.530193896434321
"19326" "Classic t-statistic, normal approx." "Rosenbaum" 0.163421552763468
"19327" "Classic t-statistic, normal approx." "Rosenbaum" 0.421509364476342
"19328" "Classic t-statistic, normal approx." "Rosenbaum" 0.244648270428446
"19329" "Classic t-statistic, normal approx." "Rosenbaum" 0.209100759827904
"19330" "Classic t-statistic, normal approx." "Rosenbaum" 0.438432363322526
"19331" "Classic t-statistic, normal approx." "Rosenbaum" 0.405654542317343
"19332" "Classic t-statistic, normal approx." "Rosenbaum" 0.532715604633103
"19333" "Classic t-statistic, normal approx." "Rosenbaum" 0.660303813997785
"19334" "Classic t-statistic, normal approx." "Rosenbaum" 0.37278213473717
"19335" "Classic t-statistic, normal approx." "Rosenbaum" 0.0122481996802195
"19336" "Classic t-statistic, normal approx." "Rosenbaum" 0.357110225808721
"19337" "Classic t-statistic, normal approx." "Rosenbaum" 0.570113765370692
"19338" "Classic t-statistic, normal approx." "Rosenbaum" 0.00151822224108678
"19339" "Classic t-statistic, normal approx." "Rosenbaum" 0.177567561316378
"19340" "Classic t-statistic, normal approx." "Rosenbaum" 0.930728444404829
"19341" "Classic t-statistic, normal approx." "Rosenbaum" 0.267253408258885
"19342" "Classic t-statistic, normal approx." "Rosenbaum" 0.147743323016605
"19343" "Classic t-statistic, normal approx." "Rosenbaum" 0.0531697529923032
"19344" "Classic t-statistic, normal approx." "Rosenbaum" 0.527631230425494
"19345" "Classic t-statistic, normal approx." "Rosenbaum" 0.730349643372562
"19346" "Classic t-statistic, normal approx." "Rosenbaum" 0.710821679601602
"19347" "Classic t-statistic, normal approx." "Rosenbaum" 0.948442468481674
"19348" "Classic t-statistic, normal approx." "Rosenbaum" 0.0153116789148344
"19349" "Classic t-statistic, normal approx." "Rosenbaum" 0.871289252623486
"19350" "Classic t-statistic, normal approx." "Rosenbaum" 0.0916874014246676
"19351" "Classic t-statistic, normal approx." "Rosenbaum" 0.449095485186863
"19352" "Classic t-statistic, normal approx." "Rosenbaum" 0.943422982586254
"19353" "Classic t-statistic, normal approx." "Rosenbaum" 0.776701489130748
"19354" "Classic t-statistic, normal approx." "Rosenbaum" 0.884748259156001
"19355" "Classic t-statistic, normal approx." "Rosenbaum" 0.0878425689183211
"19356" "Classic t-statistic, normal approx." "Rosenbaum" 0.146148280980121
"19357" "Classic t-statistic, normal approx." "Rosenbaum" 0.145631816632621
"19358" "Classic t-statistic, normal approx." "Rosenbaum" 0.334944616929599
"19359" "Classic t-statistic, normal approx." "Rosenbaum" 0.424483501972662
"19360" "Classic t-statistic, normal approx." "Rosenbaum" 0.928498816569394
"19361" "Classic t-statistic, normal approx." "Rosenbaum" 0.802037848923242
"19362" "Classic t-statistic, normal approx." "Rosenbaum" 0.175200342398692
"19363" "Classic t-statistic, normal approx." "Rosenbaum" 0.000426895428102592
"19364" "Classic t-statistic, normal approx." "Rosenbaum" 0.586740678232267
"19365" "Classic t-statistic, normal approx." "Rosenbaum" 0.167538065627123
"19366" "Classic t-statistic, normal approx." "Rosenbaum" 0.08303137127487
"19367" "Classic t-statistic, normal approx." "Rosenbaum" 0.0645692765893449
"19368" "Classic t-statistic, normal approx." "Rosenbaum" 0.225951999187326
"19369" "Classic t-statistic, normal approx." "Rosenbaum" 0.849055616899328
"19370" "Classic t-statistic, normal approx." "Rosenbaum" 0.441342960050029
"19371" "Classic t-statistic, normal approx." "Rosenbaum" 0.0380368461201381
"19372" "Classic t-statistic, normal approx." "Rosenbaum" 0.152912866588344
"19373" "Classic t-statistic, normal approx." "Rosenbaum" 0.938849502970241
"19374" "Classic t-statistic, normal approx." "Rosenbaum" 0.0103942261180672
"19375" "Classic t-statistic, normal approx." "Rosenbaum" 0.933203490972239
"19376" "Classic t-statistic, normal approx." "Rosenbaum" 0.200749109582592
"19377" "Classic t-statistic, normal approx." "Rosenbaum" 0.0115999193680267
"19378" "Classic t-statistic, normal approx." "Rosenbaum" 0.106037500252748
"19379" "Classic t-statistic, normal approx." "Rosenbaum" 0.122499725585611
"19380" "Classic t-statistic, normal approx." "Rosenbaum" 0.668584906618428
"19381" "Classic t-statistic, normal approx." "Rosenbaum" 0.00227719102780655
"19382" "Classic t-statistic, normal approx." "Rosenbaum" 0.862888261439275
"19383" "Classic t-statistic, normal approx." "Rosenbaum" 0.00819236433895631
"19384" "Classic t-statistic, normal approx." "Rosenbaum" 0.820509928250107
"19385" "Classic t-statistic, normal approx." "Rosenbaum" 0.136739995803355
"19386" "Classic t-statistic, normal approx." "Rosenbaum" 0.653236306864486
"19387" "Classic t-statistic, normal approx." "Rosenbaum" 0.906872366600859
"19388" "Classic t-statistic, normal approx." "Rosenbaum" 0.361918431309603
"19389" "Classic t-statistic, normal approx." "Rosenbaum" 0.0290964451611193
"19390" "Classic t-statistic, normal approx." "Rosenbaum" 0.112397566014545
"19391" "Classic t-statistic, normal approx." "Rosenbaum" 0.41995623915207
"19392" "Classic t-statistic, normal approx." "Rosenbaum" 0.361268141731847
"19393" "Classic t-statistic, normal approx." "Rosenbaum" 0.874057585391464
"19394" "Classic t-statistic, normal approx." "Rosenbaum" 0.162155598205918
"19395" "Classic t-statistic, normal approx." "Rosenbaum" 0.942527793570937
"19396" "Classic t-statistic, normal approx." "Rosenbaum" 0.878470582424813
"19397" "Classic t-statistic, normal approx." "Rosenbaum" 0.33602236727264
"19398" "Classic t-statistic, normal approx." "Rosenbaum" 0.458226674368356
"19399" "Classic t-statistic, normal approx." "Rosenbaum" 0.932412487034235
"19400" "Classic t-statistic, normal approx." "Rosenbaum" 0.152937672004825
"19401" "Classic t-statistic, normal approx." "Rosenbaum" 0.285700726520242
"19402" "Classic t-statistic, normal approx." "Rosenbaum" 0.0027773331484986
"19403" "Classic t-statistic, normal approx." "Rosenbaum" 0.442646262790483
"19404" "Classic t-statistic, normal approx." "Rosenbaum" 0.167793078183509
"19405" "Classic t-statistic, normal approx." "Rosenbaum" 0.0150024927239423
"19406" "Classic t-statistic, normal approx." "Rosenbaum" 0.721227576442783
"19407" "Classic t-statistic, normal approx." "Rosenbaum" 0.0128479367268621
"19408" "Classic t-statistic, normal approx." "Rosenbaum" 0.185606999351986
"19409" "Classic t-statistic, normal approx." "Rosenbaum" 0.556663853464448
"19410" "Classic t-statistic, normal approx." "Rosenbaum" 0.748726591637014
"19411" "Classic t-statistic, normal approx." "Rosenbaum" 0.0921095183141201
"19412" "Classic t-statistic, normal approx." "Rosenbaum" 0.539982865352034
"19413" "Classic t-statistic, normal approx." "Rosenbaum" 0.707514522882444
"19414" "Classic t-statistic, normal approx." "Rosenbaum" 0.243178843037074
"19415" "Classic t-statistic, normal approx." "Rosenbaum" 0.147273611130265
"19416" "Classic t-statistic, normal approx." "Rosenbaum" 0.405493399970187
"19417" "Classic t-statistic, normal approx." "Rosenbaum" 0.532019344830212
"19418" "Classic t-statistic, normal approx." "Rosenbaum" 0.231846648781724
"19419" "Classic t-statistic, normal approx." "Rosenbaum" 0.717597774361387
"19420" "Classic t-statistic, normal approx." "Rosenbaum" 0.683582386654182
"19421" "Classic t-statistic, normal approx." "Rosenbaum" 0.467701820106944
"19422" "Classic t-statistic, normal approx." "Rosenbaum" 0.853493965790253
"19423" "Classic t-statistic, normal approx." "Rosenbaum" 0.13907138527052
"19424" "Classic t-statistic, normal approx." "Rosenbaum" 0.517629197321968
"19425" "Classic t-statistic, normal approx." "Rosenbaum" 0.106612516348968
"19426" "Classic t-statistic, normal approx." "Rosenbaum" 0.000462453163718513
"19427" "Classic t-statistic, normal approx." "Rosenbaum" 0.0763848081205625
"19428" "Classic t-statistic, normal approx." "Rosenbaum" 0.0134240722692964
"19429" "Classic t-statistic, normal approx." "Rosenbaum" 0.296135931626429
"19430" "Classic t-statistic, normal approx." "Rosenbaum" 0.466009956100726
"19431" "Classic t-statistic, normal approx." "Rosenbaum" 0.817314668964007
"19432" "Classic t-statistic, normal approx." "Rosenbaum" 0.598188123910845
"19433" "Classic t-statistic, normal approx." "Rosenbaum" 0.00623479872101407
"19434" "Classic t-statistic, normal approx." "Rosenbaum" 0.0452958030361452
"19435" "Classic t-statistic, normal approx." "Rosenbaum" 0.0150274317745669
"19436" "Classic t-statistic, normal approx." "Rosenbaum" 0.19018263052465
"19437" "Classic t-statistic, normal approx." "Rosenbaum" 0.509275550102669
"19438" "Classic t-statistic, normal approx." "Rosenbaum" 0.323980453957445
"19439" "Classic t-statistic, normal approx." "Rosenbaum" 0.0324011177273336
"19440" "Classic t-statistic, normal approx." "Rosenbaum" 0.0464906656352169
"19441" "Classic t-statistic, normal approx." "Rosenbaum" 0.613112455173636
"19442" "Classic t-statistic, normal approx." "Rosenbaum" 0.406794498043965
"19443" "Classic t-statistic, normal approx." "Rosenbaum" 0.750346891943742
"19444" "Classic t-statistic, normal approx." "Rosenbaum" 0.677528103301279
"19445" "Classic t-statistic, normal approx." "Rosenbaum" 0.386266808779901
"19446" "Classic t-statistic, normal approx." "Rosenbaum" 0.678129871306759
"19447" "Classic t-statistic, normal approx." "Rosenbaum" 0.509124305926508
"19448" "Classic t-statistic, normal approx." "Rosenbaum" 0.223427762417681
"19449" "Classic t-statistic, normal approx." "Rosenbaum" 0.470352317380812
"19450" "Classic t-statistic, normal approx." "Rosenbaum" 0.590234849759962
"19451" "Classic t-statistic, normal approx." "Rosenbaum" 0.436777676833436
"19452" "Classic t-statistic, normal approx." "Rosenbaum" 0.96827593254811
"19453" "Classic t-statistic, normal approx." "Rosenbaum" 0.211460475772925
"19454" "Classic t-statistic, normal approx." "Rosenbaum" 0.867919196453
"19455" "Classic t-statistic, normal approx." "Rosenbaum" 0.258356015058628
"19456" "Classic t-statistic, normal approx." "Rosenbaum" 0.108635645242689
"19457" "Classic t-statistic, normal approx." "Rosenbaum" 0.809779938884489
"19458" "Classic t-statistic, normal approx." "Rosenbaum" 0.431170751689806
"19459" "Classic t-statistic, normal approx." "Rosenbaum" 0.0863158981519681
"19460" "Classic t-statistic, normal approx." "Rosenbaum" 0.080031334606844
"19461" "Classic t-statistic, normal approx." "Rosenbaum" 0.0246885699884709
"19462" "Classic t-statistic, normal approx." "Rosenbaum" 0.0669291786745965
"19463" "Classic t-statistic, normal approx." "Rosenbaum" 0.108648436707783
"19464" "Classic t-statistic, normal approx." "Rosenbaum" 0.0441665214074098
"19465" "Classic t-statistic, normal approx." "Rosenbaum" 0.0134573119452306
"19466" "Classic t-statistic, normal approx." "Rosenbaum" 0.462319721550458
"19467" "Classic t-statistic, normal approx." "Rosenbaum" 0.920915179884097
"19468" "Classic t-statistic, normal approx." "Rosenbaum" 0.758034260195551
"19469" "Classic t-statistic, normal approx." "Rosenbaum" 0.338970551581866
"19470" "Classic t-statistic, normal approx." "Rosenbaum" 0.983446443540444
"19471" "Classic t-statistic, normal approx." "Rosenbaum" 0.287167699073428
"19472" "Classic t-statistic, normal approx." "Rosenbaum" 0.431492966499931
"19473" "Classic t-statistic, normal approx." "Rosenbaum" 0.0107620547814111
"19474" "Classic t-statistic, normal approx." "Rosenbaum" 0.513666289732409
"19475" "Classic t-statistic, normal approx." "Rosenbaum" 0.029572427360502
"19476" "Classic t-statistic, normal approx." "Rosenbaum" 0.913788219407317
"19477" "Classic t-statistic, normal approx." "Rosenbaum" 0.815407324245699
"19478" "Classic t-statistic, normal approx." "Rosenbaum" 0.118634730302795
"19479" "Classic t-statistic, normal approx." "Rosenbaum" 0.103436629680275
"19480" "Classic t-statistic, normal approx." "Rosenbaum" 0.0428956265593783
"19481" "Classic t-statistic, normal approx." "Rosenbaum" 0.251043874560471
"19482" "Classic t-statistic, normal approx." "Rosenbaum" 0.442071972436306
"19483" "Classic t-statistic, normal approx." "Rosenbaum" 0.000212428609811965
"19484" "Classic t-statistic, normal approx." "Rosenbaum" 0.000576889424542593
"19485" "Classic t-statistic, normal approx." "Rosenbaum" 0.369361347624927
"19486" "Classic t-statistic, normal approx." "Rosenbaum" 0.369339631389717
"19487" "Classic t-statistic, normal approx." "Rosenbaum" 0.0158898576972253
"19488" "Classic t-statistic, normal approx." "Rosenbaum" 0.874226924864578
"19489" "Classic t-statistic, normal approx." "Rosenbaum" 0.42012475935843
"19490" "Classic t-statistic, normal approx." "Rosenbaum" 0.0600003084377394
"19491" "Classic t-statistic, normal approx." "Rosenbaum" 0.910536129247349
"19492" "Classic t-statistic, normal approx." "Rosenbaum" 0.967644065792799
"19493" "Classic t-statistic, normal approx." "Rosenbaum" 0.378798882785088
"19494" "Classic t-statistic, normal approx." "Rosenbaum" 0.606328757016024
"19495" "Classic t-statistic, normal approx." "Rosenbaum" 0.200682198404711
"19496" "Classic t-statistic, normal approx." "Rosenbaum" 0.993070439403303
"19497" "Classic t-statistic, normal approx." "Rosenbaum" 0.123651442463753
"19498" "Classic t-statistic, normal approx." "Rosenbaum" 0.119711053718797
"19499" "Classic t-statistic, normal approx." "Rosenbaum" 0.415053710112099
"19500" "Classic t-statistic, normal approx." "Rosenbaum" 0.106917673235267
"19501" "Classic t-statistic, normal approx." "Rosenbaum" 0.913353580490195
"19502" "Classic t-statistic, normal approx." "Rosenbaum" 0.0396712605893743
"19503" "Classic t-statistic, normal approx." "Rosenbaum" 0.235881492823362
"19504" "Classic t-statistic, normal approx." "Rosenbaum" 0.157677551970705
"19505" "Classic t-statistic, normal approx." "Rosenbaum" 0.549228799990704
"19506" "Classic t-statistic, normal approx." "Rosenbaum" 0.627453875795994
"19507" "Classic t-statistic, normal approx." "Rosenbaum" 0.43339372985789
"19508" "Classic t-statistic, normal approx." "Rosenbaum" 0.62692939581875
"19509" "Classic t-statistic, normal approx." "Rosenbaum" 0.668963653704946
"19510" "Classic t-statistic, normal approx." "Rosenbaum" 0.839465699004372
"19511" "Classic t-statistic, normal approx." "Rosenbaum" 0.364907901866873
"19512" "Classic t-statistic, normal approx." "Rosenbaum" 0.0383439398827865
"19513" "Classic t-statistic, normal approx." "Rosenbaum" 0.995664571507498
"19514" "Classic t-statistic, normal approx." "Rosenbaum" 0.384554730703482
"19515" "Classic t-statistic, normal approx." "Rosenbaum" 0.463653533274716
"19516" "Classic t-statistic, normal approx." "Rosenbaum" 0.286527387865601
"19517" "Classic t-statistic, normal approx." "Rosenbaum" 0.415092916506824
"19518" "Classic t-statistic, normal approx." "Rosenbaum" 0.522613003501654
"19519" "Classic t-statistic, normal approx." "Rosenbaum" 0.567814740693758
"19520" "Classic t-statistic, normal approx." "Rosenbaum" 0.266092467339649
"19521" "Classic t-statistic, normal approx." "Rosenbaum" 0.812753088248726
"19522" "Classic t-statistic, normal approx." "Rosenbaum" 0.862523478652303
"19523" "Classic t-statistic, normal approx." "Rosenbaum" 0.90739491407973
"19524" "Classic t-statistic, normal approx." "Rosenbaum" 0.167133323330591
"19525" "Classic t-statistic, normal approx." "Rosenbaum" 0.116047088009576
"19526" "Classic t-statistic, normal approx." "Rosenbaum" 0.154797497567457
"19527" "Classic t-statistic, normal approx." "Rosenbaum" 0.347604897942772
"19528" "Classic t-statistic, normal approx." "Rosenbaum" 0.0203975433691057
"19529" "Classic t-statistic, normal approx." "Rosenbaum" 0.910034282717472
"19530" "Classic t-statistic, normal approx." "Rosenbaum" 0.364679396057457
"19531" "Classic t-statistic, normal approx." "Rosenbaum" 0.272754966029759
"19532" "Classic t-statistic, normal approx." "Rosenbaum" 0.370998235292508
"19533" "Classic t-statistic, normal approx." "Rosenbaum" 0.379102341220881
"19534" "Classic t-statistic, normal approx." "Rosenbaum" 0.0138552024512884
"19535" "Classic t-statistic, normal approx." "Rosenbaum" 0.136011637981341
"19536" "Classic t-statistic, normal approx." "Rosenbaum" 0.195778053228592
"19537" "Classic t-statistic, normal approx." "Rosenbaum" 0.502266504427538
"19538" "Classic t-statistic, normal approx." "Rosenbaum" 0.627652600425133
"19539" "Classic t-statistic, normal approx." "Rosenbaum" 0.387871988434633
"19540" "Classic t-statistic, normal approx." "Rosenbaum" 0.0951246488109181
"19541" "Classic t-statistic, normal approx." "Rosenbaum" 0.644698167870478
"19542" "Classic t-statistic, normal approx." "Rosenbaum" 0.0242225615596212
"19543" "Classic t-statistic, normal approx." "Rosenbaum" 0.0426488394810378
"19544" "Classic t-statistic, normal approx." "Rosenbaum" 0.219529356396467
"19545" "Classic t-statistic, normal approx." "Rosenbaum" 0.0686017928075666
"19546" "Classic t-statistic, normal approx." "Rosenbaum" 0.801875184687225
"19547" "Classic t-statistic, normal approx." "Rosenbaum" 0.935132274970207
"19548" "Classic t-statistic, normal approx." "Rosenbaum" 0.523672441233801
"19549" "Classic t-statistic, normal approx." "Rosenbaum" 0.344740825277534
"19550" "Classic t-statistic, normal approx." "Rosenbaum" 0.458926745000573
"19551" "Classic t-statistic, normal approx." "Rosenbaum" 0.447504537987556
"19552" "Classic t-statistic, normal approx." "Rosenbaum" 0.535292310413725
"19553" "Classic t-statistic, normal approx." "Rosenbaum" 0.0533167394452352
"19554" "Classic t-statistic, normal approx." "Rosenbaum" 0.366792304595628
"19555" "Classic t-statistic, normal approx." "Rosenbaum" 0.0659930383129823
"19556" "Classic t-statistic, normal approx." "Rosenbaum" 0.262833093112276
"19557" "Classic t-statistic, normal approx." "Rosenbaum" 0.707008109880212
"19558" "Classic t-statistic, normal approx." "Rosenbaum" 0.904077874349478
"19559" "Classic t-statistic, normal approx." "Rosenbaum" 0.808706693530568
"19560" "Classic t-statistic, normal approx." "Rosenbaum" 0.097745846813714
"19561" "Classic t-statistic, normal approx." "Rosenbaum" 0.751464431884514
"19562" "Classic t-statistic, normal approx." "Rosenbaum" 0.294315377435793
"19563" "Classic t-statistic, normal approx." "Rosenbaum" 0.348066587887547
"19564" "Classic t-statistic, normal approx." "Rosenbaum" 0.092410873743503
"19565" "Classic t-statistic, normal approx." "Rosenbaum" 0.0253777805704269
"19566" "Classic t-statistic, normal approx." "Rosenbaum" 0.524345690230057
"19567" "Classic t-statistic, normal approx." "Rosenbaum" 0.926271849801082
"19568" "Classic t-statistic, normal approx." "Rosenbaum" 0.511924587033711
"19569" "Classic t-statistic, normal approx." "Rosenbaum" 0.00656780020897352
"19570" "Classic t-statistic, normal approx." "Rosenbaum" 0.634919881167335
"19571" "Classic t-statistic, normal approx." "Rosenbaum" 0.181296725906972
"19572" "Classic t-statistic, normal approx." "Rosenbaum" 0.66104626632729
"19573" "Classic t-statistic, normal approx." "Rosenbaum" 0.0612705296392309
"19574" "Classic t-statistic, normal approx." "Rosenbaum" 0.00647256943266017
"19575" "Classic t-statistic, normal approx." "Rosenbaum" 0.0791301316310968
"19576" "Classic t-statistic, normal approx." "Rosenbaum" 0.90510795284606
"19577" "Classic t-statistic, normal approx." "Rosenbaum" 0.0345693208447064
"19578" "Classic t-statistic, normal approx." "Rosenbaum" 0.872122865838689
"19579" "Classic t-statistic, normal approx." "Rosenbaum" 0.149734054623521
"19580" "Classic t-statistic, normal approx." "Rosenbaum" 0.168536984940828
"19581" "Classic t-statistic, normal approx." "Rosenbaum" 0.180928377580777
"19582" "Classic t-statistic, normal approx." "Rosenbaum" 0.258510115869699
"19583" "Classic t-statistic, normal approx." "Rosenbaum" 0.0123382612919996
"19584" "Classic t-statistic, normal approx." "Rosenbaum" 0.270064317203079
"19585" "Classic t-statistic, normal approx." "Rosenbaum" 0.925175387465891
"19586" "Classic t-statistic, normal approx." "Rosenbaum" 0.111431653256
"19587" "Classic t-statistic, normal approx." "Rosenbaum" 0.902505768987251
"19588" "Classic t-statistic, normal approx." "Rosenbaum" 0.659339547038382
"19589" "Classic t-statistic, normal approx." "Rosenbaum" 0.055857732122442
"19590" "Classic t-statistic, normal approx." "Rosenbaum" 0.196441623914391
"19591" "Classic t-statistic, normal approx." "Rosenbaum" 0.675993835128997
"19592" "Classic t-statistic, normal approx." "Rosenbaum" 0.600427162791572
"19593" "Classic t-statistic, normal approx." "Rosenbaum" 0.580074671171271
"19594" "Classic t-statistic, normal approx." "Rosenbaum" 0.187455978992731
"19595" "Classic t-statistic, normal approx." "Rosenbaum" 0.895509646365544
"19596" "Classic t-statistic, normal approx." "Rosenbaum" 0.72059520210725
"19597" "Classic t-statistic, normal approx." "Rosenbaum" 0.0532286437629099
"19598" "Classic t-statistic, normal approx." "Rosenbaum" 0.664922379354901
"19599" "Classic t-statistic, normal approx." "Rosenbaum" 0.277177093715805
"19600" "Classic t-statistic, normal approx." "Rosenbaum" 0.931481527210525
"19601" "Classic t-statistic, normal approx." "Rosenbaum" 0.125579954799537
"19602" "Classic t-statistic, normal approx." "Rosenbaum" 0.104433326187472
"19603" "Classic t-statistic, normal approx." "Rosenbaum" 0.0481828392363057
"19604" "Classic t-statistic, normal approx." "Rosenbaum" 0.00136769659348657
"19605" "Classic t-statistic, normal approx." "Rosenbaum" 0.165140742932533
"19606" "Classic t-statistic, normal approx." "Rosenbaum" 0.389869416320611
"19607" "Classic t-statistic, normal approx." "Rosenbaum" 0.322221382740697
"19608" "Classic t-statistic, normal approx." "Rosenbaum" 0.886875510831427
"19609" "Classic t-statistic, normal approx." "Rosenbaum" 0.342986939483234
"19610" "Classic t-statistic, normal approx." "Rosenbaum" 0.000516446724917241
"19611" "Classic t-statistic, normal approx." "Rosenbaum" 0.588533210302647
"19612" "Classic t-statistic, normal approx." "Rosenbaum" 0.961759527974039
"19613" "Classic t-statistic, normal approx." "Rosenbaum" 0.95984483782664
"19614" "Classic t-statistic, normal approx." "Rosenbaum" 0.641776970653534
"19615" "Classic t-statistic, normal approx." "Rosenbaum" 0.323972488356798
"19616" "Classic t-statistic, normal approx." "Rosenbaum" 0.503064125151715
"19617" "Classic t-statistic, normal approx." "Rosenbaum" 0.00307487139500062
"19618" "Classic t-statistic, normal approx." "Rosenbaum" 0.981698630420792
"19619" "Classic t-statistic, normal approx." "Rosenbaum" 0.288573196836346
"19620" "Classic t-statistic, normal approx." "Rosenbaum" 0.0100099723680147
"19621" "Classic t-statistic, normal approx." "Rosenbaum" 0.405407624953937
"19622" "Classic t-statistic, normal approx." "Rosenbaum" 0.956802177989739
"19623" "Classic t-statistic, normal approx." "Rosenbaum" 0.00636243931478075
"19624" "Classic t-statistic, normal approx." "Rosenbaum" 0.414045436300577
"19625" "Classic t-statistic, normal approx." "Rosenbaum" 0.493566025693404
"19626" "Classic t-statistic, normal approx." "Rosenbaum" 0.319636938366199
"19627" "Classic t-statistic, normal approx." "Rosenbaum" 0.000140961159746933
"19628" "Classic t-statistic, normal approx." "Rosenbaum" 0.246769037639818
"19629" "Classic t-statistic, normal approx." "Rosenbaum" 0.385161269577308
"19630" "Classic t-statistic, normal approx." "Rosenbaum" 0.132915277002739
"19631" "Classic t-statistic, normal approx." "Rosenbaum" 0.224650888446383
"19632" "Classic t-statistic, normal approx." "Rosenbaum" 0.752435405006885
"19633" "Classic t-statistic, normal approx." "Rosenbaum" 0.00287234335102382
"19634" "Classic t-statistic, normal approx." "Rosenbaum" 0.106806292140948
"19635" "Classic t-statistic, normal approx." "Rosenbaum" 0.997831868381973
"19636" "Classic t-statistic, normal approx." "Rosenbaum" 0.0780876811895428
"19637" "Classic t-statistic, normal approx." "Rosenbaum" 0.897314761948374
"19638" "Classic t-statistic, normal approx." "Rosenbaum" 0.180314395369173
"19639" "Classic t-statistic, normal approx." "Rosenbaum" 0.0596259636791976
"19640" "Classic t-statistic, normal approx." "Rosenbaum" 0.0579776421480107
"19641" "Classic t-statistic, normal approx." "Rosenbaum" 0.407744641799211
"19642" "Classic t-statistic, normal approx." "Rosenbaum" 0.886467484529135
"19643" "Classic t-statistic, normal approx." "Rosenbaum" 0.845857201066153
"19644" "Classic t-statistic, normal approx." "Rosenbaum" 0.305049168954107
"19645" "Classic t-statistic, normal approx." "Rosenbaum" 0.561775220995072
"19646" "Classic t-statistic, normal approx." "Rosenbaum" 0.108422533327577
"19647" "Classic t-statistic, normal approx." "Rosenbaum" 0.498936904300178
"19648" "Classic t-statistic, normal approx." "Rosenbaum" 0.213754441592244
"19649" "Classic t-statistic, normal approx." "Rosenbaum" 0.491864966420494
"19650" "Classic t-statistic, normal approx." "Rosenbaum" 0.0042679798682832
"19651" "Classic t-statistic, normal approx." "Rosenbaum" 0.79833640655198
"19652" "Classic t-statistic, normal approx." "Rosenbaum" 0.749588460740596
"19653" "Classic t-statistic, normal approx." "Rosenbaum" 0.0648855102477661
"19654" "Classic t-statistic, normal approx." "Rosenbaum" 0.013080258168972
"19655" "Classic t-statistic, normal approx." "Rosenbaum" 0.0200131706791964
"19656" "Classic t-statistic, normal approx." "Rosenbaum" 0.0018576822076104
"19657" "Classic t-statistic, normal approx." "Rosenbaum" 0.097738811867383
"19658" "Classic t-statistic, normal approx." "Rosenbaum" 0.34081808396699
"19659" "Classic t-statistic, normal approx." "Rosenbaum" 0.0321246990567881
"19660" "Classic t-statistic, normal approx." "Rosenbaum" 0.120910599742162
"19661" "Classic t-statistic, normal approx." "Rosenbaum" 0.939264236965961
"19662" "Classic t-statistic, normal approx." "Rosenbaum" 0.231300036227347
"19663" "Classic t-statistic, normal approx." "Rosenbaum" 0.429028225544059
"19664" "Classic t-statistic, normal approx." "Rosenbaum" 0.317248298487762
"19665" "Classic t-statistic, normal approx." "Rosenbaum" 0.414316189886384
"19666" "Classic t-statistic, normal approx." "Rosenbaum" 0.103716165091785
"19667" "Classic t-statistic, normal approx." "Rosenbaum" 0.0755585471154059
"19668" "Classic t-statistic, normal approx." "Rosenbaum" 0.650707179196905
"19669" "Classic t-statistic, normal approx." "Rosenbaum" 0.479814734704473
"19670" "Classic t-statistic, normal approx." "Rosenbaum" 0.809140578798322
"19671" "Classic t-statistic, normal approx." "Rosenbaum" 0.550260477803881
"19672" "Classic t-statistic, normal approx." "Rosenbaum" 0.196956464107076
"19673" "Classic t-statistic, normal approx." "Rosenbaum" 0.648745479571194
"19674" "Classic t-statistic, normal approx." "Rosenbaum" 0.611768531976312
"19675" "Classic t-statistic, normal approx." "Rosenbaum" 0.525782497573949
"19676" "Classic t-statistic, normal approx." "Rosenbaum" 0.581983627243003
"19677" "Classic t-statistic, normal approx." "Rosenbaum" 0.785729457006825
"19678" "Classic t-statistic, normal approx." "Rosenbaum" 0.265482195665404
"19679" "Classic t-statistic, normal approx." "Rosenbaum" 0.489862718455473
"19680" "Classic t-statistic, normal approx." "Rosenbaum" 0.0609909373751831
"19681" "Classic t-statistic, normal approx." "Rosenbaum" 0.499660788856974
"19682" "Classic t-statistic, normal approx." "Rosenbaum" 0.449668609499741
"19683" "Classic t-statistic, normal approx." "Rosenbaum" 0.356536877647479
"19684" "Classic t-statistic, normal approx." "Rosenbaum" 0.0435843879853821
"19685" "Classic t-statistic, normal approx." "Rosenbaum" 0.513631573462971
"19686" "Classic t-statistic, normal approx." "Rosenbaum" 0.476688747015777
"19687" "Classic t-statistic, normal approx." "Rosenbaum" 0.0526246409514421
"19688" "Classic t-statistic, normal approx." "Rosenbaum" 0.604190485404159
"19689" "Classic t-statistic, normal approx." "Rosenbaum" 0.652843372074174
"19690" "Classic t-statistic, normal approx." "Rosenbaum" 0.163468525080207
"19691" "Classic t-statistic, normal approx." "Rosenbaum" 0.86421283147375
"19692" "Classic t-statistic, normal approx." "Rosenbaum" 0.888181441536999
"19693" "Classic t-statistic, normal approx." "Rosenbaum" 0.829285913448452
"19694" "Classic t-statistic, normal approx." "Rosenbaum" 0.428151080246728
"19695" "Classic t-statistic, normal approx." "Rosenbaum" 0.0676031363716842
"19696" "Classic t-statistic, normal approx." "Rosenbaum" 0.0820878108521617
"19697" "Classic t-statistic, normal approx." "Rosenbaum" 0.0970777577089581
"19698" "Classic t-statistic, normal approx." "Rosenbaum" 0.603753892033606
"19699" "Classic t-statistic, normal approx." "Rosenbaum" 0.00569899577422794
"19700" "Classic t-statistic, normal approx." "Rosenbaum" 0.44801108403642
"19701" "Classic t-statistic, normal approx." "Rosenbaum" 0.800056817252416
"19702" "Classic t-statistic, normal approx." "Rosenbaum" 0.395116903051029
"19703" "Classic t-statistic, normal approx." "Rosenbaum" 0.396106730897856
"19704" "Classic t-statistic, normal approx." "Rosenbaum" 0.00416194737747277
"19705" "Classic t-statistic, normal approx." "Rosenbaum" 0.31198614979927
"19706" "Classic t-statistic, normal approx." "Rosenbaum" 0.075330081329837
"19707" "Classic t-statistic, normal approx." "Rosenbaum" 0.213417327185017
"19708" "Classic t-statistic, normal approx." "Rosenbaum" 0.850752634900005
"19709" "Classic t-statistic, normal approx." "Rosenbaum" 0.21952128493619
"19710" "Classic t-statistic, normal approx." "Rosenbaum" 0.147968980571604
"19711" "Classic t-statistic, normal approx." "Rosenbaum" 0.542960351721004
"19712" "Classic t-statistic, normal approx." "Rosenbaum" 0.547617367845814
"19713" "Classic t-statistic, normal approx." "Rosenbaum" 0.116268632449172
"19714" "Classic t-statistic, normal approx." "Rosenbaum" 0.000984374631303631
"19715" "Classic t-statistic, normal approx." "Rosenbaum" 0.986679973657667
"19716" "Classic t-statistic, normal approx." "Rosenbaum" 0.59522896280098
"19717" "Classic t-statistic, normal approx." "Rosenbaum" 0.66372871181249
"19718" "Classic t-statistic, normal approx." "Rosenbaum" 0.00219649293016633
"19719" "Classic t-statistic, normal approx." "Rosenbaum" 0.468932716795898
"19720" "Classic t-statistic, normal approx." "Rosenbaum" 0.345174211852965
"19721" "Classic t-statistic, normal approx." "Rosenbaum" 0.0488685110859368
"19722" "Classic t-statistic, normal approx." "Rosenbaum" 0.0209009830442035
"19723" "Classic t-statistic, normal approx." "Rosenbaum" 0.962458476603688
"19724" "Classic t-statistic, normal approx." "Rosenbaum" 0.147698642302385
"19725" "Classic t-statistic, normal approx." "Rosenbaum" 0.318691567148643
"19726" "Classic t-statistic, normal approx." "Rosenbaum" 0.182086263436821
"19727" "Classic t-statistic, normal approx." "Rosenbaum" 0.367347604929624
"19728" "Classic t-statistic, normal approx." "Rosenbaum" 0.464333416976849
"19729" "Classic t-statistic, normal approx." "Rosenbaum" 0.0568396872411865
"19730" "Classic t-statistic, normal approx." "Rosenbaum" 0.516547965429207
"19731" "Classic t-statistic, normal approx." "Rosenbaum" 0.228261794681959
"19732" "Classic t-statistic, normal approx." "Rosenbaum" 0.551631162939782
"19733" "Classic t-statistic, normal approx." "Rosenbaum" 0.930582978249669
"19734" "Classic t-statistic, normal approx." "Rosenbaum" 0.0195640778677975
"19735" "Classic t-statistic, normal approx." "Rosenbaum" 0.686053440155939
"19736" "Classic t-statistic, normal approx." "Rosenbaum" 0.342505248591205
"19737" "Classic t-statistic, normal approx." "Rosenbaum" 0.909455035004841
"19738" "Classic t-statistic, normal approx." "Rosenbaum" 0.761857849452326
"19739" "Classic t-statistic, normal approx." "Rosenbaum" 0.878584303075962
"19740" "Classic t-statistic, normal approx." "Rosenbaum" 0.514627910731292
"19741" "Classic t-statistic, normal approx." "Rosenbaum" 0.319120646114628
"19742" "Classic t-statistic, normal approx." "Rosenbaum" 0.147412905699686
"19743" "Classic t-statistic, normal approx." "Rosenbaum" 0.110834482070615
"19744" "Classic t-statistic, normal approx." "Rosenbaum" 0.948592958591384
"19745" "Classic t-statistic, normal approx." "Rosenbaum" 0.268223341819849
"19746" "Classic t-statistic, normal approx." "Rosenbaum" 0.437218615654929
"19747" "Classic t-statistic, normal approx." "Rosenbaum" 0.546635572575552
"19748" "Classic t-statistic, normal approx." "Rosenbaum" 0.169735459141468
"19749" "Classic t-statistic, normal approx." "Rosenbaum" 0.561752384386923
"19750" "Classic t-statistic, normal approx." "Rosenbaum" 0.19596264680088
"19751" "Classic t-statistic, normal approx." "Rosenbaum" 0.113372534917024
"19752" "Classic t-statistic, normal approx." "Rosenbaum" 0.0144275716285551
"19753" "Classic t-statistic, normal approx." "Rosenbaum" 0.697461224895525
"19754" "Classic t-statistic, normal approx." "Rosenbaum" 0.020851391224842
"19755" "Classic t-statistic, normal approx." "Rosenbaum" 0.627618409659027
"19756" "Classic t-statistic, normal approx." "Rosenbaum" 0.523940884053771
"19757" "Classic t-statistic, normal approx." "Rosenbaum" 0.000148468216835118
"19758" "Classic t-statistic, normal approx." "Rosenbaum" 0.0219682899548246
"19759" "Classic t-statistic, normal approx." "Rosenbaum" 0.499306189825173
"19760" "Classic t-statistic, normal approx." "Rosenbaum" 0.14037630665862
"19761" "Classic t-statistic, normal approx." "Rosenbaum" 0.0972023094110634
"19762" "Classic t-statistic, normal approx." "Rosenbaum" 0.158222708528444
"19763" "Classic t-statistic, normal approx." "Rosenbaum" 0.00806874091714316
"19764" "Classic t-statistic, normal approx." "Rosenbaum" 0.0305708259673674
"19765" "Classic t-statistic, normal approx." "Rosenbaum" 0.206346980734203
"19766" "Classic t-statistic, normal approx." "Rosenbaum" 0.665678248449169
"19767" "Classic t-statistic, normal approx." "Rosenbaum" 0.885286111541281
"19768" "Classic t-statistic, normal approx." "Rosenbaum" 0.471594545078523
"19769" "Classic t-statistic, normal approx." "Rosenbaum" 0.00204907552502998
"19770" "Classic t-statistic, normal approx." "Rosenbaum" 0.194860342989499
"19771" "Classic t-statistic, normal approx." "Rosenbaum" 0.621462851238395
"19772" "Classic t-statistic, normal approx." "Rosenbaum" 0.855503824942339
"19773" "Classic t-statistic, normal approx." "Rosenbaum" 0.939251207657873
"19774" "Classic t-statistic, normal approx." "Rosenbaum" 0.323012136372406
"19775" "Classic t-statistic, normal approx." "Rosenbaum" 0.207345487762709
"19776" "Classic t-statistic, normal approx." "Rosenbaum" 0.931098856486638
"19777" "Classic t-statistic, normal approx." "Rosenbaum" 0.978276208943727
"19778" "Classic t-statistic, normal approx." "Rosenbaum" 0.823316342389288
"19779" "Classic t-statistic, normal approx." "Rosenbaum" 0.451910904141399
"19780" "Classic t-statistic, normal approx." "Rosenbaum" 0.38641073572399
"19781" "Classic t-statistic, normal approx." "Rosenbaum" 0.639472678500978
"19782" "Classic t-statistic, normal approx." "Rosenbaum" 0.39075952239256
"19783" "Classic t-statistic, normal approx." "Rosenbaum" 0.996698565794582
"19784" "Classic t-statistic, normal approx." "Rosenbaum" 0.895717576180799
"19785" "Classic t-statistic, normal approx." "Rosenbaum" 0.507942008870375
"19786" "Classic t-statistic, normal approx." "Rosenbaum" 0.142030150676075
"19787" "Classic t-statistic, normal approx." "Rosenbaum" 0.687205830120079
"19788" "Classic t-statistic, normal approx." "Rosenbaum" 0.0102148289284589
"19789" "Classic t-statistic, normal approx." "Rosenbaum" 0.712792198706185
"19790" "Classic t-statistic, normal approx." "Rosenbaum" 0.924915535632306
"19791" "Classic t-statistic, normal approx." "Rosenbaum" 0.421532098660616
"19792" "Classic t-statistic, normal approx." "Rosenbaum" 0.535930442090303
"19793" "Classic t-statistic, normal approx." "Rosenbaum" 0.761976784135839
"19794" "Classic t-statistic, normal approx." "Rosenbaum" 0.0675099325832758
"19795" "Classic t-statistic, normal approx." "Rosenbaum" 0.300262017855587
"19796" "Classic t-statistic, normal approx." "Rosenbaum" 0.872673879550307
"19797" "Classic t-statistic, normal approx." "Rosenbaum" 0.98005914358099
"19798" "Classic t-statistic, normal approx." "Rosenbaum" 0.0736092429165995
"19799" "Classic t-statistic, normal approx." "Rosenbaum" 0.576393633237517
"19800" "Classic t-statistic, normal approx." "Rosenbaum" 0.0355752516823582
"19801" "Classic t-statistic, normal approx." "Rosenbaum" 0.236223737931634
"19802" "Classic t-statistic, normal approx." "Rosenbaum" 0.373840720382475
"19803" "Classic t-statistic, normal approx." "Rosenbaum" 0.393797955047282
"19804" "Classic t-statistic, normal approx." "Rosenbaum" 0.107405656724774
"19805" "Classic t-statistic, normal approx." "Rosenbaum" 0.0131483171768547
"19806" "Classic t-statistic, normal approx." "Rosenbaum" 0.569031995888699
"19807" "Classic t-statistic, normal approx." "Rosenbaum" 0.9045541428366
"19808" "Classic t-statistic, normal approx." "Rosenbaum" 0.885286463178174
"19809" "Classic t-statistic, normal approx." "Rosenbaum" 0.494739112463201
"19810" "Classic t-statistic, normal approx." "Rosenbaum" 0.0834670245275189
"19811" "Classic t-statistic, normal approx." "Rosenbaum" 0.0215673656123259
"19812" "Classic t-statistic, normal approx." "Rosenbaum" 0.0901582452941032
"19813" "Classic t-statistic, normal approx." "Rosenbaum" 0.00789334337850667
"19814" "Classic t-statistic, normal approx." "Rosenbaum" 0.0301472947147565
"19815" "Classic t-statistic, normal approx." "Rosenbaum" 0.676200066914458
"19816" "Classic t-statistic, normal approx." "Rosenbaum" 0.253592700052268
"19817" "Classic t-statistic, normal approx." "Rosenbaum" 0.530371612602675
"19818" "Classic t-statistic, normal approx." "Rosenbaum" 0.953768659022909
"19819" "Classic t-statistic, normal approx." "Rosenbaum" 0.65764599211294
"19820" "Classic t-statistic, normal approx." "Rosenbaum" 0.534750144435599
"19821" "Classic t-statistic, normal approx." "Rosenbaum" 0.405303711254133
"19822" "Classic t-statistic, normal approx." "Rosenbaum" 0.517754538960996
"19823" "Classic t-statistic, normal approx." "Rosenbaum" 0.575732654556923
"19824" "Classic t-statistic, normal approx." "Rosenbaum" 0.876504729973032
"19825" "Classic t-statistic, normal approx." "Rosenbaum" 0.711825966360144
"19826" "Classic t-statistic, normal approx." "Rosenbaum" 0.305481844250774
"19827" "Classic t-statistic, normal approx." "Rosenbaum" 0.290043203774351
"19828" "Classic t-statistic, normal approx." "Rosenbaum" 4.34435953655665e-05
"19829" "Classic t-statistic, normal approx." "Rosenbaum" 0.0137387695272972
"19830" "Classic t-statistic, normal approx." "Rosenbaum" 0.376588731675592
"19831" "Classic t-statistic, normal approx." "Rosenbaum" 0.227854251702668
"19832" "Classic t-statistic, normal approx." "Rosenbaum" 0.157252997867628
"19833" "Classic t-statistic, normal approx." "Rosenbaum" 0.285207357557853
"19834" "Classic t-statistic, normal approx." "Rosenbaum" 0.0577924239115861
"19835" "Classic t-statistic, normal approx." "Rosenbaum" 0.00441008104492147
"19836" "Classic t-statistic, normal approx." "Rosenbaum" 0.690004796326072
"19837" "Classic t-statistic, normal approx." "Rosenbaum" 0.342877766859661
"19838" "Classic t-statistic, normal approx." "Rosenbaum" 0.879849639351553
"19839" "Classic t-statistic, normal approx." "Rosenbaum" 0.00803386120807192
"19840" "Classic t-statistic, normal approx." "Rosenbaum" 0.906482580558481
"19841" "Classic t-statistic, normal approx." "Rosenbaum" 0.169792016047429
"19842" "Classic t-statistic, normal approx." "Rosenbaum" 0.237972373790377
"19843" "Classic t-statistic, normal approx." "Rosenbaum" 0.123438181813294
"19844" "Classic t-statistic, normal approx." "Rosenbaum" 0.839693203581318
"19845" "Classic t-statistic, normal approx." "Rosenbaum" 0.10914054427583
"19846" "Classic t-statistic, normal approx." "Rosenbaum" 0.0055478010880583
"19847" "Classic t-statistic, normal approx." "Rosenbaum" 0.512785099674317
"19848" "Classic t-statistic, normal approx." "Rosenbaum" 0.220398621124213
"19849" "Classic t-statistic, normal approx." "Rosenbaum" 0.538799761993262
"19850" "Classic t-statistic, normal approx." "Rosenbaum" 0.76640479986354
"19851" "Classic t-statistic, normal approx." "Rosenbaum" 0.179761672223675
"19852" "Classic t-statistic, normal approx." "Rosenbaum" 0.509610589612403
"19853" "Classic t-statistic, normal approx." "Rosenbaum" 0.644291493217287
"19854" "Classic t-statistic, normal approx." "Rosenbaum" 0.897400613962368
"19855" "Classic t-statistic, normal approx." "Rosenbaum" 0.117045183443456
"19856" "Classic t-statistic, normal approx." "Rosenbaum" 0.666455364412599
"19857" "Classic t-statistic, normal approx." "Rosenbaum" 0.572606668281323
"19858" "Classic t-statistic, normal approx." "Rosenbaum" 0.741570423423158
"19859" "Classic t-statistic, normal approx." "Rosenbaum" 0.0740084175163958
"19860" "Classic t-statistic, normal approx." "Rosenbaum" 0.0710274781365805
"19861" "Classic t-statistic, normal approx." "Rosenbaum" 0.052203122670947
"19862" "Classic t-statistic, normal approx." "Rosenbaum" 0.338299653985267
"19863" "Classic t-statistic, normal approx." "Rosenbaum" 0.363797129813096
"19864" "Classic t-statistic, normal approx." "Rosenbaum" 0.674050914421536
"19865" "Classic t-statistic, normal approx." "Rosenbaum" 0.649780463471842
"19866" "Classic t-statistic, normal approx." "Rosenbaum" 0.30191530117019
"19867" "Classic t-statistic, normal approx." "Rosenbaum" 0.36193200443165
"19868" "Classic t-statistic, normal approx." "Rosenbaum" 0.18690663119117
"19869" "Classic t-statistic, normal approx." "Rosenbaum" 0.765883620815416
"19870" "Classic t-statistic, normal approx." "Rosenbaum" 0.244034233340384
"19871" "Classic t-statistic, normal approx." "Rosenbaum" 0.238231214301653
"19872" "Classic t-statistic, normal approx." "Rosenbaum" 0.859913538759224
"19873" "Classic t-statistic, normal approx." "Rosenbaum" 0.858309073183642
"19874" "Classic t-statistic, normal approx." "Rosenbaum" 0.0241598926816537
"19875" "Classic t-statistic, normal approx." "Rosenbaum" 0.81081477186977
"19876" "Classic t-statistic, normal approx." "Rosenbaum" 0.310899418047311
"19877" "Classic t-statistic, normal approx." "Rosenbaum" 0.444413925282723
"19878" "Classic t-statistic, normal approx." "Rosenbaum" 0.678522668758942
"19879" "Classic t-statistic, normal approx." "Rosenbaum" 0.107289079799906
"19880" "Classic t-statistic, normal approx." "Rosenbaum" 0.150989208260242
"19881" "Classic t-statistic, normal approx." "Rosenbaum" 0.0070632141334972
"19882" "Classic t-statistic, normal approx." "Rosenbaum" 0.0905619612267978
"19883" "Classic t-statistic, normal approx." "Rosenbaum" 0.000127000140115907
"19884" "Classic t-statistic, normal approx." "Rosenbaum" 0.71469381872036
"19885" "Classic t-statistic, normal approx." "Rosenbaum" 0.886036351643287
"19886" "Classic t-statistic, normal approx." "Rosenbaum" 0.323374271547378
"19887" "Classic t-statistic, normal approx." "Rosenbaum" 0.378601673219962
"19888" "Classic t-statistic, normal approx." "Rosenbaum" 0.418601485721887
"19889" "Classic t-statistic, normal approx." "Rosenbaum" 0.0253408360906449
"19890" "Classic t-statistic, normal approx." "Rosenbaum" 0.252855141123172
"19891" "Classic t-statistic, normal approx." "Rosenbaum" 0.114816770462195
"19892" "Classic t-statistic, normal approx." "Rosenbaum" 0.851945671237303
"19893" "Classic t-statistic, normal approx." "Rosenbaum" 0.262072274141629
"19894" "Classic t-statistic, normal approx." "Rosenbaum" 0.899188402286096
"19895" "Classic t-statistic, normal approx." "Rosenbaum" 0.0626826038671271
"19896" "Classic t-statistic, normal approx." "Rosenbaum" 0.569648001225268
"19897" "Classic t-statistic, normal approx." "Rosenbaum" 0.0997457344741226
"19898" "Classic t-statistic, normal approx." "Rosenbaum" 0.393534146367892
"19899" "Classic t-statistic, normal approx." "Rosenbaum" 0.429045670818453
"19900" "Classic t-statistic, normal approx." "Rosenbaum" 0.139019154910799
"19901" "Classic t-statistic, normal approx." "Rosenbaum" 0.0181914627472806
"19902" "Classic t-statistic, normal approx." "Rosenbaum" 0.748842383800124
"19903" "Classic t-statistic, normal approx." "Rosenbaum" 0.0857629214538544
"19904" "Classic t-statistic, normal approx." "Rosenbaum" 0.358283842710491
"19905" "Classic t-statistic, normal approx." "Rosenbaum" 0.912112715832471
"19906" "Classic t-statistic, normal approx." "Rosenbaum" 0.822709552020951
"19907" "Classic t-statistic, normal approx." "Rosenbaum" 0.305653676651822
"19908" "Classic t-statistic, normal approx." "Rosenbaum" 0.952438787678975
"19909" "Classic t-statistic, normal approx." "Rosenbaum" 0.0873029187009311
"19910" "Classic t-statistic, normal approx." "Rosenbaum" 0.015023071502456
"19911" "Classic t-statistic, normal approx." "Rosenbaum" 0.0252410423108722
"19912" "Classic t-statistic, normal approx." "Rosenbaum" 0.117136440802465
"19913" "Classic t-statistic, normal approx." "Rosenbaum" 0.738758829539772
"19914" "Classic t-statistic, normal approx." "Rosenbaum" 0.770063847583357
"19915" "Classic t-statistic, normal approx." "Rosenbaum" 0.163204149757622
"19916" "Classic t-statistic, normal approx." "Rosenbaum" 0.058008947285753
"19917" "Classic t-statistic, normal approx." "Rosenbaum" 0.196822170166304
"19918" "Classic t-statistic, normal approx." "Rosenbaum" 0.142999798043137
"19919" "Classic t-statistic, normal approx." "Rosenbaum" 0.0206063541903903
"19920" "Classic t-statistic, normal approx." "Rosenbaum" 0.136490445956678
"19921" "Classic t-statistic, normal approx." "Rosenbaum" 0.251547941956716
"19922" "Classic t-statistic, normal approx." "Rosenbaum" 0.0012418643995642
"19923" "Classic t-statistic, normal approx." "Rosenbaum" 0.943281329926435
"19924" "Classic t-statistic, normal approx." "Rosenbaum" 0.62757721591654
"19925" "Classic t-statistic, normal approx." "Rosenbaum" 2.06390316150884e-05
"19926" "Classic t-statistic, normal approx." "Rosenbaum" 0.541222864252476
"19927" "Classic t-statistic, normal approx." "Rosenbaum" 0.76596712916617
"19928" "Classic t-statistic, normal approx." "Rosenbaum" 0.996834446421997
"19929" "Classic t-statistic, normal approx." "Rosenbaum" 0.874410950223194
"19930" "Classic t-statistic, normal approx." "Rosenbaum" 0.2457129161195
"19931" "Classic t-statistic, normal approx." "Rosenbaum" 0.220911925988612
"19932" "Classic t-statistic, normal approx." "Rosenbaum" 0.529880704208063
"19933" "Classic t-statistic, normal approx." "Rosenbaum" 0.277950900376082
"19934" "Classic t-statistic, normal approx." "Rosenbaum" 0.584162276035252
"19935" "Classic t-statistic, normal approx." "Rosenbaum" 0.47600458118108
"19936" "Classic t-statistic, normal approx." "Rosenbaum" 0.385374790075728
"19937" "Classic t-statistic, normal approx." "Rosenbaum" 0.113994159463236
"19938" "Classic t-statistic, normal approx." "Rosenbaum" 0.507538617991602
"19939" "Classic t-statistic, normal approx." "Rosenbaum" 0.0603597910090374
"19940" "Classic t-statistic, normal approx." "Rosenbaum" 0.0031969774606655
"19941" "Classic t-statistic, normal approx." "Rosenbaum" 0.944733469190688
"19942" "Classic t-statistic, normal approx." "Rosenbaum" 0.0686831135924153
"19943" "Classic t-statistic, normal approx." "Rosenbaum" 0.442237162218213
"19944" "Classic t-statistic, normal approx." "Rosenbaum" 0.806938926980131
"19945" "Classic t-statistic, normal approx." "Rosenbaum" 0.187913336676088
"19946" "Classic t-statistic, normal approx." "Rosenbaum" 0.0345691453563179
"19947" "Classic t-statistic, normal approx." "Rosenbaum" 0.504344822618943
"19948" "Classic t-statistic, normal approx." "Rosenbaum" 0.021324544523615
"19949" "Classic t-statistic, normal approx." "Rosenbaum" 0.0227549124147037
"19950" "Classic t-statistic, normal approx." "Rosenbaum" 0.868576537786585
"19951" "Classic t-statistic, normal approx." "Rosenbaum" 0.193154151791451
"19952" "Classic t-statistic, normal approx." "Rosenbaum" 0.414300704868582
"19953" "Classic t-statistic, normal approx." "Rosenbaum" 0.0548955477614463
"19954" "Classic t-statistic, normal approx." "Rosenbaum" 0.409427183886048
"19955" "Classic t-statistic, normal approx." "Rosenbaum" 0.278019695952864
"19956" "Classic t-statistic, normal approx." "Rosenbaum" 0.0525499543807746
"19957" "Classic t-statistic, normal approx." "Rosenbaum" 0.000595153078241761
"19958" "Classic t-statistic, normal approx." "Rosenbaum" 0.0545976238621713
"19959" "Classic t-statistic, normal approx." "Rosenbaum" 0.177432062379426
"19960" "Classic t-statistic, normal approx." "Rosenbaum" 0.57502414504592
"19961" "Classic t-statistic, normal approx." "Rosenbaum" 0.613199572758879
"19962" "Classic t-statistic, normal approx." "Rosenbaum" 0.331545352708885
"19963" "Classic t-statistic, normal approx." "Rosenbaum" 0.0716414422852372
"19964" "Classic t-statistic, normal approx." "Rosenbaum" 0.0726066911060788
"19965" "Classic t-statistic, normal approx." "Rosenbaum" 0.17784543714732
"19966" "Classic t-statistic, normal approx." "Rosenbaum" 0.998158497345404
"19967" "Classic t-statistic, normal approx." "Rosenbaum" 0.0630099090128613
"19968" "Classic t-statistic, normal approx." "Rosenbaum" 0.135925058731495
"19969" "Classic t-statistic, normal approx." "Rosenbaum" 0.459157985318222
"19970" "Classic t-statistic, normal approx." "Rosenbaum" 0.896275882455677
"19971" "Classic t-statistic, normal approx." "Rosenbaum" 0.849673757275372
"19972" "Classic t-statistic, normal approx." "Rosenbaum" 0.549134808226986
"19973" "Classic t-statistic, normal approx." "Rosenbaum" 0.9683146628628
"19974" "Classic t-statistic, normal approx." "Rosenbaum" 0.657880415281391
"19975" "Classic t-statistic, normal approx." "Rosenbaum" 0.316255998091767
"19976" "Classic t-statistic, normal approx." "Rosenbaum" 0.188964375800776
"19977" "Classic t-statistic, normal approx." "Rosenbaum" 0.0188759398737846
"19978" "Classic t-statistic, normal approx." "Rosenbaum" 0.0229827518161683
"19979" "Classic t-statistic, normal approx." "Rosenbaum" 0.0570265550476492
"19980" "Classic t-statistic, normal approx." "Rosenbaum" 0.481134608139687
"19981" "Classic t-statistic, normal approx." "Rosenbaum" 0.505688266401156
"19982" "Classic t-statistic, normal approx." "Rosenbaum" 0.11502845273326
"19983" "Classic t-statistic, normal approx." "Rosenbaum" 0.123612052617806
"19984" "Classic t-statistic, normal approx." "Rosenbaum" 7.91580777699252e-05
"19985" "Classic t-statistic, normal approx." "Rosenbaum" 0.748285776995358
"19986" "Classic t-statistic, normal approx." "Rosenbaum" 0.519166454260429
"19987" "Classic t-statistic, normal approx." "Rosenbaum" 0.443653622495816
"19988" "Classic t-statistic, normal approx." "Rosenbaum" 0.0101350705053895
"19989" "Classic t-statistic, normal approx." "Rosenbaum" 0.69674609062311
"19990" "Classic t-statistic, normal approx." "Rosenbaum" 0.261590442616079
"19991" "Classic t-statistic, normal approx." "Rosenbaum" 0.610410515986361
"19992" "Classic t-statistic, normal approx." "Rosenbaum" 0.661828489643801
"19993" "Classic t-statistic, normal approx." "Rosenbaum" 0.0778724157263839
"19994" "Classic t-statistic, normal approx." "Rosenbaum" 0.444921908764097
"19995" "Classic t-statistic, normal approx." "Rosenbaum" 0.00135643464732205
"19996" "Classic t-statistic, normal approx." "Rosenbaum" 0.588262025388954
"19997" "Classic t-statistic, normal approx." "Rosenbaum" 0.468246126348469
"19998" "Classic t-statistic, normal approx." "Rosenbaum" 0.999420728323065
"19999" "Classic t-statistic, normal approx." "Rosenbaum" 0.109854478485671
"20000" "Classic t-statistic, normal approx." "Rosenbaum" 0.450008407949072


==> Graphs/pvaluesnull_humor_nonnormal_N30.txt <==
"factor1" "factor2" "frt_pv"
"1" "Unstudentized" "Neyman" 0.168
"2" "Unstudentized" "Neyman" 0.048
"3" "Unstudentized" "Neyman" 0.902
"4" "Unstudentized" "Neyman" 0.452
"5" "Unstudentized" "Neyman" 0.396
"6" "Unstudentized" "Neyman" 0.848
"7" "Unstudentized" "Neyman" 0.664
"8" "Unstudentized" "Neyman" 0.988
"9" "Unstudentized" "Neyman" 0.686
"10" "Unstudentized" "Neyman" 0.218
"11" "Unstudentized" "Neyman" 0.978
"12" "Unstudentized" "Neyman" 0.1
"13" "Unstudentized" "Neyman" 0.54
"14" "Unstudentized" "Neyman" 0.234
"15" "Unstudentized" "Neyman" 0.704
"16" "Unstudentized" "Neyman" 0.956
"17" "Unstudentized" "Neyman" 0.074
"18" "Unstudentized" "Neyman" 0.392
"19" "Unstudentized" "Neyman" 0.732
"20" "Unstudentized" "Neyman" 0.16
"21" "Unstudentized" "Neyman" 0.71
"22" "Unstudentized" "Neyman" 0.108
"23" "Unstudentized" "Neyman" 0.45
"24" "Unstudentized" "Neyman" 0.62
"25" "Unstudentized" "Neyman" 0.606
"26" "Unstudentized" "Neyman" 0.046
"27" "Unstudentized" "Neyman" 0.654
"28" "Unstudentized" "Neyman" 0.106
"29" "Unstudentized" "Neyman" 0.486
"30" "Unstudentized" "Neyman" 0.354
"31" "Unstudentized" "Neyman" 0.116
"32" "Unstudentized" "Neyman" 0.41
"33" "Unstudentized" "Neyman" 0.774
"34" "Unstudentized" "Neyman" 0.718
"35" "Unstudentized" "Neyman" 0.64
"36" "Unstudentized" "Neyman" 0.3
"37" "Unstudentized" "Neyman" 0.508
"38" "Unstudentized" "Neyman" 0.258
"39" "Unstudentized" "Neyman" 0.182
"40" "Unstudentized" "Neyman" 0.156
"41" "Unstudentized" "Neyman" 0.224
"42" "Unstudentized" "Neyman" 0.008
"43" "Unstudentized" "Neyman" 0.91
"44" "Unstudentized" "Neyman" 0.754
"45" "Unstudentized" "Neyman" 0.37
"46" "Unstudentized" "Neyman" 0.554
"47" "Unstudentized" "Neyman" 0.472
"48" "Unstudentized" "Neyman" 0.456
"49" "Unstudentized" "Neyman" 0.552
"50" "Unstudentized" "Neyman" 0.866
"51" "Unstudentized" "Neyman" 0.194
"52" "Unstudentized" "Neyman" 0.556
"53" "Unstudentized" "Neyman" 0.452
"54" "Unstudentized" "Neyman" 0.47
"55" "Unstudentized" "Neyman" 0.514
"56" "Unstudentized" "Neyman" 0.434
"57" "Unstudentized" "Neyman" 0.512
"58" "Unstudentized" "Neyman" 0.512
"59" "Unstudentized" "Neyman" 0.27
"60" "Unstudentized" "Neyman" 0.242
"61" "Unstudentized" "Neyman" 0.96
"62" "Unstudentized" "Neyman" 0.978
"63" "Unstudentized" "Neyman" 0.564
"64" "Unstudentized" "Neyman" 0.896
"65" "Unstudentized" "Neyman" 0.502
"66" "Unstudentized" "Neyman" 0.924
"67" "Unstudentized" "Neyman" 0.418
"68" "Unstudentized" "Neyman" 0.214
"69" "Unstudentized" "Neyman" 0.004
"70" "Unstudentized" "Neyman" 0.714
"71" "Unstudentized" "Neyman" 0.246
"72" "Unstudentized" "Neyman" 0.172
"73" "Unstudentized" "Neyman" 0.73
"74" "Unstudentized" "Neyman" 0.024
"75" "Unstudentized" "Neyman" 0.484
"76" "Unstudentized" "Neyman" 0.474
"77" "Unstudentized" "Neyman" 0.288
"78" "Unstudentized" "Neyman" 0.926
"79" "Unstudentized" "Neyman" 0.566
"80" "Unstudentized" "Neyman" 0.808
"81" "Unstudentized" "Neyman" 0.634
"82" "Unstudentized" "Neyman" 0.066
"83" "Unstudentized" "Neyman" 0.396
"84" "Unstudentized" "Neyman" 0.99
"85" "Unstudentized" "Neyman" 0.918
"86" "Unstudentized" "Neyman" 0.634
"87" "Unstudentized" "Neyman" 0.08
"88" "Unstudentized" "Neyman" 0.268
"89" "Unstudentized" "Neyman" 0.864
"90" "Unstudentized" "Neyman" 0.462
"91" "Unstudentized" "Neyman" 0.85
"92" "Unstudentized" "Neyman" 0.722
"93" "Unstudentized" "Neyman" 0.908
"94" "Unstudentized" "Neyman" 0.198
"95" "Unstudentized" "Neyman" 0.518
"96" "Unstudentized" "Neyman" 0.854
"97" "Unstudentized" "Neyman" 0.124
"98" "Unstudentized" "Neyman" 0.928
"99" "Unstudentized" "Neyman" 0.454
"100" "Unstudentized" "Neyman" 0.02
"101" "Unstudentized" "Neyman" 0.48
"102" "Unstudentized" "Neyman" 0.622
"103" "Unstudentized" "Neyman" 0.05
"104" "Unstudentized" "Neyman" 0.044
"105" "Unstudentized" "Neyman" 0.022
"106" "Unstudentized" "Neyman" 0.854
"107" "Unstudentized" "Neyman" 0.65
"108" "Unstudentized" "Neyman" 0.642
"109" "Unstudentized" "Neyman" 0.364
"110" "Unstudentized" "Neyman" 0.544
"111" "Unstudentized" "Neyman" 0.952
"112" "Unstudentized" "Neyman" 0.536
"113" "Unstudentized" "Neyman" 0.952
"114" "Unstudentized" "Neyman" 0.8
"115" "Unstudentized" "Neyman" 0.328
"116" "Unstudentized" "Neyman" 0.052
"117" "Unstudentized" "Neyman" 0.206
"118" "Unstudentized" "Neyman" 0.978
"119" "Unstudentized" "Neyman" 0.12
"120" "Unstudentized" "Neyman" 0.356
"121" "Unstudentized" "Neyman" 0.888
"122" "Unstudentized" "Neyman" 0.42
"123" "Unstudentized" "Neyman" 0.44
"124" "Unstudentized" "Neyman" 0.138
"125" "Unstudentized" "Neyman" 0.544
"126" "Unstudentized" "Neyman" 0.048
"127" "Unstudentized" "Neyman" 0.13
"128" "Unstudentized" "Neyman" 0.386
"129" "Unstudentized" "Neyman" 0.236
"130" "Unstudentized" "Neyman" 0.998
"131" "Unstudentized" "Neyman" 0.342
"132" "Unstudentized" "Neyman" 0.164
"133" "Unstudentized" "Neyman" 0.24
"134" "Unstudentized" "Neyman" 0.014
"135" "Unstudentized" "Neyman" 0.488
"136" "Unstudentized" "Neyman" 0.452
"137" "Unstudentized" "Neyman" 0.388
"138" "Unstudentized" "Neyman" 0.814
"139" "Unstudentized" "Neyman" 0.416
"140" "Unstudentized" "Neyman" 0.202
"141" "Unstudentized" "Neyman" 0.752
"142" "Unstudentized" "Neyman" 0.066
"143" "Unstudentized" "Neyman" 0.946
"144" "Unstudentized" "Neyman" 0.134
"145" "Unstudentized" "Neyman" 0.808
"146" "Unstudentized" "Neyman" 0.972
"147" "Unstudentized" "Neyman" 0.4
"148" "Unstudentized" "Neyman" 0.572
"149" "Unstudentized" "Neyman" 0.396
"150" "Unstudentized" "Neyman" 0.888
"151" "Unstudentized" "Neyman" 0.64
"152" "Unstudentized" "Neyman" 0.826
"153" "Unstudentized" "Neyman" 0.604
"154" "Unstudentized" "Neyman" 0.358
"155" "Unstudentized" "Neyman" 0.044
"156" "Unstudentized" "Neyman" 0.288
"157" "Unstudentized" "Neyman" 0.084
"158" "Unstudentized" "Neyman" 0.114
"159" "Unstudentized" "Neyman" 0.186
"160" "Unstudentized" "Neyman" 0.578
"161" "Unstudentized" "Neyman" 0.028
"162" "Unstudentized" "Neyman" 0.966
"163" "Unstudentized" "Neyman" 0.858
"164" "Unstudentized" "Neyman" 0.472
"165" "Unstudentized" "Neyman" 0.298
"166" "Unstudentized" "Neyman" 0.048
"167" "Unstudentized" "Neyman" 0.238
"168" "Unstudentized" "Neyman" 0.346
"169" "Unstudentized" "Neyman" 0.22
"170" "Unstudentized" "Neyman" 0.412
"171" "Unstudentized" "Neyman" 0.616
"172" "Unstudentized" "Neyman" 0.86
"173" "Unstudentized" "Neyman" 0.06
"174" "Unstudentized" "Neyman" 0.008
"175" "Unstudentized" "Neyman" 0.086
"176" "Unstudentized" "Neyman" 0.564
"177" "Unstudentized" "Neyman" 0.732
"178" "Unstudentized" "Neyman" 0.454
"179" "Unstudentized" "Neyman" 0.208
"180" "Unstudentized" "Neyman" 0.474
"181" "Unstudentized" "Neyman" 0.016
"182" "Unstudentized" "Neyman" 0.224
"183" "Unstudentized" "Neyman" 0.448
"184" "Unstudentized" "Neyman" 0.85
"185" "Unstudentized" "Neyman" 0.382
"186" "Unstudentized" "Neyman" 0.75
"187" "Unstudentized" "Neyman" 0.924
"188" "Unstudentized" "Neyman" 0.916
"189" "Unstudentized" "Neyman" 0.056
"190" "Unstudentized" "Neyman" 0.314
"191" "Unstudentized" "Neyman" 0.416
"192" "Unstudentized" "Neyman" 0.816
"193" "Unstudentized" "Neyman" 0.356
"194" "Unstudentized" "Neyman" 0.978
"195" "Unstudentized" "Neyman" 0.788
"196" "Unstudentized" "Neyman" 0.524
"197" "Unstudentized" "Neyman" 0.066
"198" "Unstudentized" "Neyman" 0.746
"199" "Unstudentized" "Neyman" 0.102
"200" "Unstudentized" "Neyman" 0.052
"201" "Unstudentized" "Neyman" 0.344
"202" "Unstudentized" "Neyman" 0.51
"203" "Unstudentized" "Neyman" 0.422
"204" "Unstudentized" "Neyman" 0.106
"205" "Unstudentized" "Neyman" 0.544
"206" "Unstudentized" "Neyman" 0.848
"207" "Unstudentized" "Neyman" 0.882
"208" "Unstudentized" "Neyman" 0.292
"209" "Unstudentized" "Neyman" 0.162
"210" "Unstudentized" "Neyman" 0.062
"211" "Unstudentized" "Neyman" 0.538
"212" "Unstudentized" "Neyman" 0.47
"213" "Unstudentized" "Neyman" 0.002
"214" "Unstudentized" "Neyman" 0.38
"215" "Unstudentized" "Neyman" 0.838
"216" "Unstudentized" "Neyman" 0.638
"217" "Unstudentized" "Neyman" 0.062
"218" "Unstudentized" "Neyman" 0.856
"219" "Unstudentized" "Neyman" 0.12
"220" "Unstudentized" "Neyman" 0.046
"221" "Unstudentized" "Neyman" 0.576
"222" "Unstudentized" "Neyman" 0.072
"223" "Unstudentized" "Neyman" 0.316
"224" "Unstudentized" "Neyman" 0.472
"225" "Unstudentized" "Neyman" 0.662
"226" "Unstudentized" "Neyman" 0.804
"227" "Unstudentized" "Neyman" 0.836
"228" "Unstudentized" "Neyman" 0.126
"229" "Unstudentized" "Neyman" 0.718
"230" "Unstudentized" "Neyman" 0.226
"231" "Unstudentized" "Neyman" 0.528
"232" "Unstudentized" "Neyman" 0.968
"233" "Unstudentized" "Neyman" 0.382
"234" "Unstudentized" "Neyman" 0.028
"235" "Unstudentized" "Neyman" 0.988
"236" "Unstudentized" "Neyman" 0.198
"237" "Unstudentized" "Neyman" 0.81
"238" "Unstudentized" "Neyman" 0.036
"239" "Unstudentized" "Neyman" 0.978
"240" "Unstudentized" "Neyman" 0.47
"241" "Unstudentized" "Neyman" 0.704
"242" "Unstudentized" "Neyman" 0.902
"243" "Unstudentized" "Neyman" 0.102
"244" "Unstudentized" "Neyman" 0.208
"245" "Unstudentized" "Neyman" 0.658
"246" "Unstudentized" "Neyman" 0.732
"247" "Unstudentized" "Neyman" 0.148
"248" "Unstudentized" "Neyman" 0.89
"249" "Unstudentized" "Neyman" 0.022
"250" "Unstudentized" "Neyman" 0.214
"251" "Unstudentized" "Neyman" 0.012
"252" "Unstudentized" "Neyman" 0.524
"253" "Unstudentized" "Neyman" 0.746
"254" "Unstudentized" "Neyman" 0.872
"255" "Unstudentized" "Neyman" 0.334
"256" "Unstudentized" "Neyman" 0.84
"257" "Unstudentized" "Neyman" 0.574
"258" "Unstudentized" "Neyman" 0.508
"259" "Unstudentized" "Neyman" 0.328
"260" "Unstudentized" "Neyman" 0.972
"261" "Unstudentized" "Neyman" 0.396
"262" "Unstudentized" "Neyman" 0.238
"263" "Unstudentized" "Neyman" 0.186
"264" "Unstudentized" "Neyman" 0.93
"265" "Unstudentized" "Neyman" 0.44
"266" "Unstudentized" "Neyman" 0.804
"267" "Unstudentized" "Neyman" 0.53
"268" "Unstudentized" "Neyman" 0.192
"269" "Unstudentized" "Neyman" 0.654
"270" "Unstudentized" "Neyman" 0.034
"271" "Unstudentized" "Neyman" 0.374
"272" "Unstudentized" "Neyman" 0.122
"273" "Unstudentized" "Neyman" 0.21
"274" "Unstudentized" "Neyman" 0.578
"275" "Unstudentized" "Neyman" 0.59
"276" "Unstudentized" "Neyman" 0.688
"277" "Unstudentized" "Neyman" 0.392
"278" "Unstudentized" "Neyman" 0.866
"279" "Unstudentized" "Neyman" 0.892
"280" "Unstudentized" "Neyman" 0.056
"281" "Unstudentized" "Neyman" 0.376
"282" "Unstudentized" "Neyman" 0.148
"283" "Unstudentized" "Neyman" 0.978
"284" "Unstudentized" "Neyman" 0.242
"285" "Unstudentized" "Neyman" 0.868
"286" "Unstudentized" "Neyman" 0.39
"287" "Unstudentized" "Neyman" 0.504
"288" "Unstudentized" "Neyman" 0.398
"289" "Unstudentized" "Neyman" 0.908
"290" "Unstudentized" "Neyman" 0.598
"291" "Unstudentized" "Neyman" 0.716
"292" "Unstudentized" "Neyman" 0.232
"293" "Unstudentized" "Neyman" 0.766
"294" "Unstudentized" "Neyman" 0.682
"295" "Unstudentized" "Neyman" 0.596
"296" "Unstudentized" "Neyman" 0.88
"297" "Unstudentized" "Neyman" 0.054
"298" "Unstudentized" "Neyman" 0.108
"299" "Unstudentized" "Neyman" 0.87
"300" "Unstudentized" "Neyman" 0.076
"301" "Unstudentized" "Neyman" 0.082
"302" "Unstudentized" "Neyman" 0.712
"303" "Unstudentized" "Neyman" 0.358
"304" "Unstudentized" "Neyman" 0.42
"305" "Unstudentized" "Neyman" 0.604
"306" "Unstudentized" "Neyman" 0.5
"307" "Unstudentized" "Neyman" 0.934
"308" "Unstudentized" "Neyman" 0.366
"309" "Unstudentized" "Neyman" 0.55
"310" "Unstudentized" "Neyman" 0.366
"311" "Unstudentized" "Neyman" 0.894
"312" "Unstudentized" "Neyman" 0.7
"313" "Unstudentized" "Neyman" 0.652
"314" "Unstudentized" "Neyman" 0.35
"315" "Unstudentized" "Neyman" 0.688
"316" "Unstudentized" "Neyman" 0.352
"317" "Unstudentized" "Neyman" 0.092
"318" "Unstudentized" "Neyman" 0.314
"319" "Unstudentized" "Neyman" 0.898
"320" "Unstudentized" "Neyman" 0.29
"321" "Unstudentized" "Neyman" 0.17
"322" "Unstudentized" "Neyman" 0.192
"323" "Unstudentized" "Neyman" 0.756
"324" "Unstudentized" "Neyman" 0.742
"325" "Unstudentized" "Neyman" 0.392
"326" "Unstudentized" "Neyman" 0.216
"327" "Unstudentized" "Neyman" 0.676
"328" "Unstudentized" "Neyman" 0.688
"329" "Unstudentized" "Neyman" 0.048
"330" "Unstudentized" "Neyman" 0.622
"331" "Unstudentized" "Neyman" 0.97
"332" "Unstudentized" "Neyman" 0.538
"333" "Unstudentized" "Neyman" 0.608
"334" "Unstudentized" "Neyman" 0.966
"335" "Unstudentized" "Neyman" 0.178
"336" "Unstudentized" "Neyman" 0.63
"337" "Unstudentized" "Neyman" 0.916
"338" "Unstudentized" "Neyman" 0.612
"339" "Unstudentized" "Neyman" 0.572
"340" "Unstudentized" "Neyman" 0.368
"341" "Unstudentized" "Neyman" 0.374
"342" "Unstudentized" "Neyman" 0.016
"343" "Unstudentized" "Neyman" 0.158
"344" "Unstudentized" "Neyman" 0.784
"345" "Unstudentized" "Neyman" 0.45
"346" "Unstudentized" "Neyman" 0.786
"347" "Unstudentized" "Neyman" 0.15
"348" "Unstudentized" "Neyman" 0.628
"349" "Unstudentized" "Neyman" 0.468
"350" "Unstudentized" "Neyman" 0.878
"351" "Unstudentized" "Neyman" 0.08
"352" "Unstudentized" "Neyman" 0.188
"353" "Unstudentized" "Neyman" 0.622
"354" "Unstudentized" "Neyman" 0.4
"355" "Unstudentized" "Neyman" 0.418
"356" "Unstudentized" "Neyman" 0.222
"357" "Unstudentized" "Neyman" 0.918
"358" "Unstudentized" "Neyman" 0.064
"359" "Unstudentized" "Neyman" 0.082
"360" "Unstudentized" "Neyman" 0.052
"361" "Unstudentized" "Neyman" 0.582
"362" "Unstudentized" "Neyman" 0.75
"363" "Unstudentized" "Neyman" 0.88
"364" "Unstudentized" "Neyman" 0.486
"365" "Unstudentized" "Neyman" 0.688
"366" "Unstudentized" "Neyman" 0.85
"367" "Unstudentized" "Neyman" 0.092
"368" "Unstudentized" "Neyman" 0.426
"369" "Unstudentized" "Neyman" 0.664
"370" "Unstudentized" "Neyman" 0.394
"371" "Unstudentized" "Neyman" 0.584
"372" "Unstudentized" "Neyman" 0.426
"373" "Unstudentized" "Neyman" 0.588
"374" "Unstudentized" "Neyman" 0.594
"375" "Unstudentized" "Neyman" 0.38
"376" "Unstudentized" "Neyman" 0.79
"377" "Unstudentized" "Neyman" 0.952
"378" "Unstudentized" "Neyman" 0.324
"379" "Unstudentized" "Neyman" 0.718
"380" "Unstudentized" "Neyman" 0.758
"381" "Unstudentized" "Neyman" 0.594
"382" "Unstudentized" "Neyman" 0
"383" "Unstudentized" "Neyman" 0.184
"384" "Unstudentized" "Neyman" 0.614
"385" "Unstudentized" "Neyman" 0.324
"386" "Unstudentized" "Neyman" 0.064
"387" "Unstudentized" "Neyman" 0.8
"388" "Unstudentized" "Neyman" 0.196
"389" "Unstudentized" "Neyman" 0.514
"390" "Unstudentized" "Neyman" 0.558
"391" "Unstudentized" "Neyman" 0.802
"392" "Unstudentized" "Neyman" 0.09
"393" "Unstudentized" "Neyman" 0.546
"394" "Unstudentized" "Neyman" 0.566
"395" "Unstudentized" "Neyman" 0.974
"396" "Unstudentized" "Neyman" 0.624
"397" "Unstudentized" "Neyman" 0.886
"398" "Unstudentized" "Neyman" 0.768
"399" "Unstudentized" "Neyman" 0.716
"400" "Unstudentized" "Neyman" 0.82
"401" "Unstudentized" "Neyman" 0.156
"402" "Unstudentized" "Neyman" 0.698
"403" "Unstudentized" "Neyman" 0.97
"404" "Unstudentized" "Neyman" 0.644
"405" "Unstudentized" "Neyman" 0.578
"406" "Unstudentized" "Neyman" 0.858
"407" "Unstudentized" "Neyman" 0.752
"408" "Unstudentized" "Neyman" 0.99
"409" "Unstudentized" "Neyman" 0.37
"410" "Unstudentized" "Neyman" 0.93
"411" "Unstudentized" "Neyman" 0.138
"412" "Unstudentized" "Neyman" 0.982
"413" "Unstudentized" "Neyman" 0.73
"414" "Unstudentized" "Neyman" 0.632
"415" "Unstudentized" "Neyman" 0.79
"416" "Unstudentized" "Neyman" 0.984
"417" "Unstudentized" "Neyman" 0.87
"418" "Unstudentized" "Neyman" 0.164
"419" "Unstudentized" "Neyman" 0.202
"420" "Unstudentized" "Neyman" 0.688
"421" "Unstudentized" "Neyman" 0.882
"422" "Unstudentized" "Neyman" 0.162
"423" "Unstudentized" "Neyman" 0.42
"424" "Unstudentized" "Neyman" 0.124
"425" "Unstudentized" "Neyman" 0.71
"426" "Unstudentized" "Neyman" 0.07
"427" "Unstudentized" "Neyman" 0.706
"428" "Unstudentized" "Neyman" 0.782
"429" "Unstudentized" "Neyman" 0.084
"430" "Unstudentized" "Neyman" 0.84
"431" "Unstudentized" "Neyman" 0.842
"432" "Unstudentized" "Neyman" 0.54
"433" "Unstudentized" "Neyman" 0.512
"434" "Unstudentized" "Neyman" 0.472
"435" "Unstudentized" "Neyman" 0.048
"436" "Unstudentized" "Neyman" 0.434
"437" "Unstudentized" "Neyman" 0.406
"438" "Unstudentized" "Neyman" 0.01
"439" "Unstudentized" "Neyman" 0.382
"440" "Unstudentized" "Neyman" 0.382
"441" "Unstudentized" "Neyman" 0.292
"442" "Unstudentized" "Neyman" 0.982
"443" "Unstudentized" "Neyman" 0.754
"444" "Unstudentized" "Neyman" 0.27
"445" "Unstudentized" "Neyman" 0.59
"446" "Unstudentized" "Neyman" 0.436
"447" "Unstudentized" "Neyman" 0.132
"448" "Unstudentized" "Neyman" 0.206
"449" "Unstudentized" "Neyman" 0.646
"450" "Unstudentized" "Neyman" 0.73
"451" "Unstudentized" "Neyman" 0.026
"452" "Unstudentized" "Neyman" 0.554
"453" "Unstudentized" "Neyman" 0.166
"454" "Unstudentized" "Neyman" 0.376
"455" "Unstudentized" "Neyman" 0.706
"456" "Unstudentized" "Neyman" 0.936
"457" "Unstudentized" "Neyman" 0.66
"458" "Unstudentized" "Neyman" 0.478
"459" "Unstudentized" "Neyman" 0.462
"460" "Unstudentized" "Neyman" 0.62
"461" "Unstudentized" "Neyman" 0.256
"462" "Unstudentized" "Neyman" 0.81
"463" "Unstudentized" "Neyman" 0.112
"464" "Unstudentized" "Neyman" 0.328
"465" "Unstudentized" "Neyman" 0.284
"466" "Unstudentized" "Neyman" 0.274
"467" "Unstudentized" "Neyman" 0.912
"468" "Unstudentized" "Neyman" 0.748
"469" "Unstudentized" "Neyman" 0.236
"470" "Unstudentized" "Neyman" 0.272
"471" "Unstudentized" "Neyman" 0.226
"472" "Unstudentized" "Neyman" 0.778
"473" "Unstudentized" "Neyman" 0.514
"474" "Unstudentized" "Neyman" 0.634
"475" "Unstudentized" "Neyman" 0.448
"476" "Unstudentized" "Neyman" 0.716
"477" "Unstudentized" "Neyman" 0.836
"478" "Unstudentized" "Neyman" 0.944
"479" "Unstudentized" "Neyman" 0.092
"480" "Unstudentized" "Neyman" 0.934
"481" "Unstudentized" "Neyman" 0.624
"482" "Unstudentized" "Neyman" 0.482
"483" "Unstudentized" "Neyman" 0.664
"484" "Unstudentized" "Neyman" 0.012
"485" "Unstudentized" "Neyman" 0.052
"486" "Unstudentized" "Neyman" 0.35
"487" "Unstudentized" "Neyman" 0.81
"488" "Unstudentized" "Neyman" 0.886
"489" "Unstudentized" "Neyman" 0.538
"490" "Unstudentized" "Neyman" 0.98
"491" "Unstudentized" "Neyman" 0.648
"492" "Unstudentized" "Neyman" 0.352
"493" "Unstudentized" "Neyman" 0.588
"494" "Unstudentized" "Neyman" 0.438
"495" "Unstudentized" "Neyman" 0.652
"496" "Unstudentized" "Neyman" 0.104
"497" "Unstudentized" "Neyman" 0.344
"498" "Unstudentized" "Neyman" 0.966
"499" "Unstudentized" "Neyman" 0.176
"500" "Unstudentized" "Neyman" 0.204
"501" "Unstudentized" "Neyman" 0.128
"502" "Unstudentized" "Neyman" 0.1
"503" "Unstudentized" "Neyman" 0.39
"504" "Unstudentized" "Neyman" 0.168
"505" "Unstudentized" "Neyman" 0.092
"506" "Unstudentized" "Neyman" 0.132
"507" "Unstudentized" "Neyman" 0.142
"508" "Unstudentized" "Neyman" 0.828
"509" "Unstudentized" "Neyman" 0.292
"510" "Unstudentized" "Neyman" 0.648
"511" "Unstudentized" "Neyman" 0.464
"512" "Unstudentized" "Neyman" 0.616
"513" "Unstudentized" "Neyman" 0.02
"514" "Unstudentized" "Neyman" 0.456
"515" "Unstudentized" "Neyman" 0.248
"516" "Unstudentized" "Neyman" 0.182
"517" "Unstudentized" "Neyman" 0.736
"518" "Unstudentized" "Neyman" 0.384
"519" "Unstudentized" "Neyman" 0.43
"520" "Unstudentized" "Neyman" 0.238
"521" "Unstudentized" "Neyman" 0.87
"522" "Unstudentized" "Neyman" 0.108
"523" "Unstudentized" "Neyman" 0.144
"524" "Unstudentized" "Neyman" 0.474
"525" "Unstudentized" "Neyman" 0.818
"526" "Unstudentized" "Neyman" 0.69
"527" "Unstudentized" "Neyman" 0.606
"528" "Unstudentized" "Neyman" 0.792
"529" "Unstudentized" "Neyman" 0.708
"530" "Unstudentized" "Neyman" 0.138
"531" "Unstudentized" "Neyman" 0.504
"532" "Unstudentized" "Neyman" 0.18
"533" "Unstudentized" "Neyman" 0.534
"534" "Unstudentized" "Neyman" 0.868
"535" "Unstudentized" "Neyman" 0.08
"536" "Unstudentized" "Neyman" 0.694
"537" "Unstudentized" "Neyman" 0.376
"538" "Unstudentized" "Neyman" 0.49
"539" "Unstudentized" "Neyman" 0.034
"540" "Unstudentized" "Neyman" 0.978
"541" "Unstudentized" "Neyman" 0.222
"542" "Unstudentized" "Neyman" 0.042
"543" "Unstudentized" "Neyman" 0.756
"544" "Unstudentized" "Neyman" 0.836
"545" "Unstudentized" "Neyman" 0.882
"546" "Unstudentized" "Neyman" 0.732
"547" "Unstudentized" "Neyman" 0.8
"548" "Unstudentized" "Neyman" 0.16
"549" "Unstudentized" "Neyman" 0.282
"550" "Unstudentized" "Neyman" 0.924
"551" "Unstudentized" "Neyman" 0.024
"552" "Unstudentized" "Neyman" 0.26
"553" "Unstudentized" "Neyman" 0.392
"554" "Unstudentized" "Neyman" 0.722
"555" "Unstudentized" "Neyman" 0.608
"556" "Unstudentized" "Neyman" 0.004
"557" "Unstudentized" "Neyman" 0.83
"558" "Unstudentized" "Neyman" 0.038
"559" "Unstudentized" "Neyman" 0.682
"560" "Unstudentized" "Neyman" 0.562
"561" "Unstudentized" "Neyman" 0.282
"562" "Unstudentized" "Neyman" 0.646
"563" "Unstudentized" "Neyman" 0.556
"564" "Unstudentized" "Neyman" 0.924
"565" "Unstudentized" "Neyman" 0.624
"566" "Unstudentized" "Neyman" 0.692
"567" "Unstudentized" "Neyman" 0.08
"568" "Unstudentized" "Neyman" 0.526
"569" "Unstudentized" "Neyman" 0.576
"570" "Unstudentized" "Neyman" 0.232
"571" "Unstudentized" "Neyman" 0.048
"572" "Unstudentized" "Neyman" 0.514
"573" "Unstudentized" "Neyman" 0.402
"574" "Unstudentized" "Neyman" 0.054
"575" "Unstudentized" "Neyman" 0.612
"576" "Unstudentized" "Neyman" 0.054
"577" "Unstudentized" "Neyman" 0.36
"578" "Unstudentized" "Neyman" 0.418
"579" "Unstudentized" "Neyman" 0.964
"580" "Unstudentized" "Neyman" 0.194
"581" "Unstudentized" "Neyman" 0.176
"582" "Unstudentized" "Neyman" 0.648
"583" "Unstudentized" "Neyman" 0.066
"584" "Unstudentized" "Neyman" 0.152
"585" "Unstudentized" "Neyman" 0.968
"586" "Unstudentized" "Neyman" 0.006
"587" "Unstudentized" "Neyman" 0.458
"588" "Unstudentized" "Neyman" 0.032
"589" "Unstudentized" "Neyman" 0.138
"590" "Unstudentized" "Neyman" 0.946
"591" "Unstudentized" "Neyman" 0.034
"592" "Unstudentized" "Neyman" 0.22
"593" "Unstudentized" "Neyman" 0.76
"594" "Unstudentized" "Neyman" 0.986
"595" "Unstudentized" "Neyman" 0.962
"596" "Unstudentized" "Neyman" 0.396
"597" "Unstudentized" "Neyman" 0.654
"598" "Unstudentized" "Neyman" 0.604
"599" "Unstudentized" "Neyman" 0.038
"600" "Unstudentized" "Neyman" 0.982
"601" "Unstudentized" "Neyman" 0.224
"602" "Unstudentized" "Neyman" 0.122
"603" "Unstudentized" "Neyman" 0.976
"604" "Unstudentized" "Neyman" 0.458
"605" "Unstudentized" "Neyman" 0.98
"606" "Unstudentized" "Neyman" 0.652
"607" "Unstudentized" "Neyman" 0.564
"608" "Unstudentized" "Neyman" 0.898
"609" "Unstudentized" "Neyman" 0.77
"610" "Unstudentized" "Neyman" 0.21
"611" "Unstudentized" "Neyman" 0.044
"612" "Unstudentized" "Neyman" 0.212
"613" "Unstudentized" "Neyman" 0.106
"614" "Unstudentized" "Neyman" 0.86
"615" "Unstudentized" "Neyman" 0.106
"616" "Unstudentized" "Neyman" 0.956
"617" "Unstudentized" "Neyman" 0.252
"618" "Unstudentized" "Neyman" 0.506
"619" "Unstudentized" "Neyman" 0.07
"620" "Unstudentized" "Neyman" 0.368
"621" "Unstudentized" "Neyman" 0.958
"622" "Unstudentized" "Neyman" 0.666
"623" "Unstudentized" "Neyman" 0.918
"624" "Unstudentized" "Neyman" 0.21
"625" "Unstudentized" "Neyman" 0.786
"626" "Unstudentized" "Neyman" 0.89
"627" "Unstudentized" "Neyman" 0.806
"628" "Unstudentized" "Neyman" 0.942
"629" "Unstudentized" "Neyman" 0.546
"630" "Unstudentized" "Neyman" 0.926
"631" "Unstudentized" "Neyman" 0.11
"632" "Unstudentized" "Neyman" 0.818
"633" "Unstudentized" "Neyman" 0.496
"634" "Unstudentized" "Neyman" 0.13
"635" "Unstudentized" "Neyman" 0.916
"636" "Unstudentized" "Neyman" 0.92
"637" "Unstudentized" "Neyman" 0.594
"638" "Unstudentized" "Neyman" 0.506
"639" "Unstudentized" "Neyman" 0.482
"640" "Unstudentized" "Neyman" 0.648
"641" "Unstudentized" "Neyman" 0.988
"642" "Unstudentized" "Neyman" 0.236
"643" "Unstudentized" "Neyman" 0.292
"644" "Unstudentized" "Neyman" 0.416
"645" "Unstudentized" "Neyman" 0.44
"646" "Unstudentized" "Neyman" 0.098
"647" "Unstudentized" "Neyman" 0.102
"648" "Unstudentized" "Neyman" 0.764
"649" "Unstudentized" "Neyman" 0.246
"650" "Unstudentized" "Neyman" 0.128
"651" "Unstudentized" "Neyman" 0.978
"652" "Unstudentized" "Neyman" 0.892
"653" "Unstudentized" "Neyman" 0.856
"654" "Unstudentized" "Neyman" 0.012
"655" "Unstudentized" "Neyman" 0.848
"656" "Unstudentized" "Neyman" 0.284
"657" "Unstudentized" "Neyman" 0.532
"658" "Unstudentized" "Neyman" 0.382
"659" "Unstudentized" "Neyman" 0.434
"660" "Unstudentized" "Neyman" 0.576
"661" "Unstudentized" "Neyman" 0.054
"662" "Unstudentized" "Neyman" 0.264
"663" "Unstudentized" "Neyman" 0.65
"664" "Unstudentized" "Neyman" 0.372
"665" "Unstudentized" "Neyman" 0.864
"666" "Unstudentized" "Neyman" 0.238
"667" "Unstudentized" "Neyman" 0.03
"668" "Unstudentized" "Neyman" 0.136
"669" "Unstudentized" "Neyman" 0.304
"670" "Unstudentized" "Neyman" 0.532
"671" "Unstudentized" "Neyman" 0.054
"672" "Unstudentized" "Neyman" 0.878
"673" "Unstudentized" "Neyman" 0.74
"674" "Unstudentized" "Neyman" 0.468
"675" "Unstudentized" "Neyman" 0.788
"676" "Unstudentized" "Neyman" 0.026
"677" "Unstudentized" "Neyman" 0.43
"678" "Unstudentized" "Neyman" 0.548
"679" "Unstudentized" "Neyman" 0.454
"680" "Unstudentized" "Neyman" 0.91
"681" "Unstudentized" "Neyman" 0.432
"682" "Unstudentized" "Neyman" 0.328
"683" "Unstudentized" "Neyman" 0.844
"684" "Unstudentized" "Neyman" 0.548
"685" "Unstudentized" "Neyman" 0.63
"686" "Unstudentized" "Neyman" 0.27
"687" "Unstudentized" "Neyman" 0.53
"688" "Unstudentized" "Neyman" 0.76
"689" "Unstudentized" "Neyman" 0.932
"690" "Unstudentized" "Neyman" 0.8
"691" "Unstudentized" "Neyman" 0.786
"692" "Unstudentized" "Neyman" 0.488
"693" "Unstudentized" "Neyman" 0.558
"694" "Unstudentized" "Neyman" 0.482
"695" "Unstudentized" "Neyman" 0.888
"696" "Unstudentized" "Neyman" 0.124
"697" "Unstudentized" "Neyman" 0.694
"698" "Unstudentized" "Neyman" 0.476
"699" "Unstudentized" "Neyman" 0.252
"700" "Unstudentized" "Neyman" 0.472
"701" "Unstudentized" "Neyman" 0.426
"702" "Unstudentized" "Neyman" 0.11
"703" "Unstudentized" "Neyman" 0.324
"704" "Unstudentized" "Neyman" 0.66
"705" "Unstudentized" "Neyman" 0.218
"706" "Unstudentized" "Neyman" 0.712
"707" "Unstudentized" "Neyman" 0.57
"708" "Unstudentized" "Neyman" 0.432
"709" "Unstudentized" "Neyman" 0.458
"710" "Unstudentized" "Neyman" 0.718
"711" "Unstudentized" "Neyman" 0.666
"712" "Unstudentized" "Neyman" 0.874
"713" "Unstudentized" "Neyman" 0.418
"714" "Unstudentized" "Neyman" 0.644
"715" "Unstudentized" "Neyman" 0.682
"716" "Unstudentized" "Neyman" 0.824
"717" "Unstudentized" "Neyman" 0.056
"718" "Unstudentized" "Neyman" 0.03
"719" "Unstudentized" "Neyman" 0.46
"720" "Unstudentized" "Neyman" 0.58
"721" "Unstudentized" "Neyman" 0.838
"722" "Unstudentized" "Neyman" 0.454
"723" "Unstudentized" "Neyman" 0.166
"724" "Unstudentized" "Neyman" 0.84
"725" "Unstudentized" "Neyman" 0.698
"726" "Unstudentized" "Neyman" 0.14
"727" "Unstudentized" "Neyman" 0.864
"728" "Unstudentized" "Neyman" 0.708
"729" "Unstudentized" "Neyman" 0.086
"730" "Unstudentized" "Neyman" 0.3
"731" "Unstudentized" "Neyman" 0.15
"732" "Unstudentized" "Neyman" 0.818
"733" "Unstudentized" "Neyman" 0.062
"734" "Unstudentized" "Neyman" 0.348
"735" "Unstudentized" "Neyman" 0.026
"736" "Unstudentized" "Neyman" 0.406
"737" "Unstudentized" "Neyman" 0.41
"738" "Unstudentized" "Neyman" 0.038
"739" "Unstudentized" "Neyman" 0.1
"740" "Unstudentized" "Neyman" 0.288
"741" "Unstudentized" "Neyman" 0.504
"742" "Unstudentized" "Neyman" 0.294
"743" "Unstudentized" "Neyman" 0.376
"744" "Unstudentized" "Neyman" 0.636
"745" "Unstudentized" "Neyman" 0.16
"746" "Unstudentized" "Neyman" 0.83
"747" "Unstudentized" "Neyman" 0.916
"748" "Unstudentized" "Neyman" 1
"749" "Unstudentized" "Neyman" 0.684
"750" "Unstudentized" "Neyman" 0.48
"751" "Unstudentized" "Neyman" 0.952
"752" "Unstudentized" "Neyman" 0.922
"753" "Unstudentized" "Neyman" 0.75
"754" "Unstudentized" "Neyman" 0.986
"755" "Unstudentized" "Neyman" 0.946
"756" "Unstudentized" "Neyman" 0.164
"757" "Unstudentized" "Neyman" 0.418
"758" "Unstudentized" "Neyman" 0.544
"759" "Unstudentized" "Neyman" 0.788
"760" "Unstudentized" "Neyman" 0.97
"761" "Unstudentized" "Neyman" 0.288
"762" "Unstudentized" "Neyman" 0.286
"763" "Unstudentized" "Neyman" 0.156
"764" "Unstudentized" "Neyman" 0.092
"765" "Unstudentized" "Neyman" 0.396
"766" "Unstudentized" "Neyman" 0.754
"767" "Unstudentized" "Neyman" 0.168
"768" "Unstudentized" "Neyman" 0.092
"769" "Unstudentized" "Neyman" 0.208
"770" "Unstudentized" "Neyman" 0.442
"771" "Unstudentized" "Neyman" 0.414
"772" "Unstudentized" "Neyman" 0.15
"773" "Unstudentized" "Neyman" 0.808
"774" "Unstudentized" "Neyman" 0.008
"775" "Unstudentized" "Neyman" 0.34
"776" "Unstudentized" "Neyman" 0.112
"777" "Unstudentized" "Neyman" 0.354
"778" "Unstudentized" "Neyman" 0.584
"779" "Unstudentized" "Neyman" 0.124
"780" "Unstudentized" "Neyman" 0.374
"781" "Unstudentized" "Neyman" 0.654
"782" "Unstudentized" "Neyman" 0.284
"783" "Unstudentized" "Neyman" 0.216
"784" "Unstudentized" "Neyman" 0.932
"785" "Unstudentized" "Neyman" 0.884
"786" "Unstudentized" "Neyman" 0.822
"787" "Unstudentized" "Neyman" 0.078
"788" "Unstudentized" "Neyman" 0.836
"789" "Unstudentized" "Neyman" 0.75
"790" "Unstudentized" "Neyman" 0.958
"791" "Unstudentized" "Neyman" 0.756
"792" "Unstudentized" "Neyman" 0.964
"793" "Unstudentized" "Neyman" 0.99
"794" "Unstudentized" "Neyman" 0.144
"795" "Unstudentized" "Neyman" 0.534
"796" "Unstudentized" "Neyman" 0.148
"797" "Unstudentized" "Neyman" 0.944
"798" "Unstudentized" "Neyman" 0.31
"799" "Unstudentized" "Neyman" 0.536
"800" "Unstudentized" "Neyman" 0.62
"801" "Unstudentized" "Neyman" 0.51
"802" "Unstudentized" "Neyman" 0.564
"803" "Unstudentized" "Neyman" 0.15
"804" "Unstudentized" "Neyman" 0.556
"805" "Unstudentized" "Neyman" 0.244
"806" "Unstudentized" "Neyman" 0.176
"807" "Unstudentized" "Neyman" 0.568
"808" "Unstudentized" "Neyman" 0.25
"809" "Unstudentized" "Neyman" 0.822
"810" "Unstudentized" "Neyman" 0.38
"811" "Unstudentized" "Neyman" 0.408
"812" "Unstudentized" "Neyman" 0.526
"813" "Unstudentized" "Neyman" 0.644
"814" "Unstudentized" "Neyman" 0.02
"815" "Unstudentized" "Neyman" 0.422
"816" "Unstudentized" "Neyman" 0.38
"817" "Unstudentized" "Neyman" 0.008
"818" "Unstudentized" "Neyman" 0.276
"819" "Unstudentized" "Neyman" 0.008
"820" "Unstudentized" "Neyman" 0.602
"821" "Unstudentized" "Neyman" 0.336
"822" "Unstudentized" "Neyman" 0.65
"823" "Unstudentized" "Neyman" 0.07
"824" "Unstudentized" "Neyman" 0.662
"825" "Unstudentized" "Neyman" 0.798
"826" "Unstudentized" "Neyman" 0.5
"827" "Unstudentized" "Neyman" 0.362
"828" "Unstudentized" "Neyman" 0.71
"829" "Unstudentized" "Neyman" 0.522
"830" "Unstudentized" "Neyman" 0.962
"831" "Unstudentized" "Neyman" 0.106
"832" "Unstudentized" "Neyman" 0.028
"833" "Unstudentized" "Neyman" 0.308
"834" "Unstudentized" "Neyman" 0.76
"835" "Unstudentized" "Neyman" 0.73
"836" "Unstudentized" "Neyman" 0.168
"837" "Unstudentized" "Neyman" 0.798
"838" "Unstudentized" "Neyman" 0.106
"839" "Unstudentized" "Neyman" 0.914
"840" "Unstudentized" "Neyman" 0.024
"841" "Unstudentized" "Neyman" 0.146
"842" "Unstudentized" "Neyman" 0.496
"843" "Unstudentized" "Neyman" 0.332
"844" "Unstudentized" "Neyman" 0.17
"845" "Unstudentized" "Neyman" 0.252
"846" "Unstudentized" "Neyman" 0.092
"847" "Unstudentized" "Neyman" 0.678
"848" "Unstudentized" "Neyman" 0.356
"849" "Unstudentized" "Neyman" 0.796
"850" "Unstudentized" "Neyman" 0.92
"851" "Unstudentized" "Neyman" 0.926
"852" "Unstudentized" "Neyman" 0.072
"853" "Unstudentized" "Neyman" 0.586
"854" "Unstudentized" "Neyman" 0.296
"855" "Unstudentized" "Neyman" 0.636
"856" "Unstudentized" "Neyman" 0.262
"857" "Unstudentized" "Neyman" 0.236
"858" "Unstudentized" "Neyman" 0.27
"859" "Unstudentized" "Neyman" 0.704
"860" "Unstudentized" "Neyman" 0.846
"861" "Unstudentized" "Neyman" 0.144
"862" "Unstudentized" "Neyman" 0.868
"863" "Unstudentized" "Neyman" 0.238
"864" "Unstudentized" "Neyman" 0.574
"865" "Unstudentized" "Neyman" 0.644
"866" "Unstudentized" "Neyman" 0.21
"867" "Unstudentized" "Neyman" 0.482
"868" "Unstudentized" "Neyman" 0.084
"869" "Unstudentized" "Neyman" 0.128
"870" "Unstudentized" "Neyman" 0.64
"871" "Unstudentized" "Neyman" 0.928
"872" "Unstudentized" "Neyman" 0.066
"873" "Unstudentized" "Neyman" 0.51
"874" "Unstudentized" "Neyman" 0.02
"875" "Unstudentized" "Neyman" 0.52
"876" "Unstudentized" "Neyman" 0.96
"877" "Unstudentized" "Neyman" 0.28
"878" "Unstudentized" "Neyman" 0.43
"879" "Unstudentized" "Neyman" 0.204
"880" "Unstudentized" "Neyman" 0.458
"881" "Unstudentized" "Neyman" 0.272
"882" "Unstudentized" "Neyman" 0.288
"883" "Unstudentized" "Neyman" 0.4
"884" "Unstudentized" "Neyman" 0.424
"885" "Unstudentized" "Neyman" 0.71
"886" "Unstudentized" "Neyman" 0.16
"887" "Unstudentized" "Neyman" 0.592
"888" "Unstudentized" "Neyman" 0.788
"889" "Unstudentized" "Neyman" 0.402
"890" "Unstudentized" "Neyman" 0.424
"891" "Unstudentized" "Neyman" 0.702
"892" "Unstudentized" "Neyman" 0.398
"893" "Unstudentized" "Neyman" 0.52
"894" "Unstudentized" "Neyman" 0.206
"895" "Unstudentized" "Neyman" 0.118
"896" "Unstudentized" "Neyman" 0.596
"897" "Unstudentized" "Neyman" 0.378
"898" "Unstudentized" "Neyman" 0.204
"899" "Unstudentized" "Neyman" 0.408
"900" "Unstudentized" "Neyman" 0.776
"901" "Unstudentized" "Neyman" 0.054
"902" "Unstudentized" "Neyman" 0.026
"903" "Unstudentized" "Neyman" 0.496
"904" "Unstudentized" "Neyman" 0.106
"905" "Unstudentized" "Neyman" 0.072
"906" "Unstudentized" "Neyman" 0.584
"907" "Unstudentized" "Neyman" 0.898
"908" "Unstudentized" "Neyman" 0.656
"909" "Unstudentized" "Neyman" 0.882
"910" "Unstudentized" "Neyman" 0.364
"911" "Unstudentized" "Neyman" 0.048
"912" "Unstudentized" "Neyman" 0.748
"913" "Unstudentized" "Neyman" 0.782
"914" "Unstudentized" "Neyman" 0.102
"915" "Unstudentized" "Neyman" 0.37
"916" "Unstudentized" "Neyman" 0.736
"917" "Unstudentized" "Neyman" 0.066
"918" "Unstudentized" "Neyman" 0.496
"919" "Unstudentized" "Neyman" 0.194
"920" "Unstudentized" "Neyman" 0.782
"921" "Unstudentized" "Neyman" 0.782
"922" "Unstudentized" "Neyman" 0.516
"923" "Unstudentized" "Neyman" 0.572
"924" "Unstudentized" "Neyman" 0.372
"925" "Unstudentized" "Neyman" 0.894
"926" "Unstudentized" "Neyman" 0.036
"927" "Unstudentized" "Neyman" 0.938
"928" "Unstudentized" "Neyman" 0.51
"929" "Unstudentized" "Neyman" 0.23
"930" "Unstudentized" "Neyman" 0.96
"931" "Unstudentized" "Neyman" 0.024
"932" "Unstudentized" "Neyman" 0
"933" "Unstudentized" "Neyman" 0.252
"934" "Unstudentized" "Neyman" 0.864
"935" "Unstudentized" "Neyman" 0.27
"936" "Unstudentized" "Neyman" 0.036
"937" "Unstudentized" "Neyman" 0.632
"938" "Unstudentized" "Neyman" 0.552
"939" "Unstudentized" "Neyman" 0.988
"940" "Unstudentized" "Neyman" 0.94
"941" "Unstudentized" "Neyman" 0.258
"942" "Unstudentized" "Neyman" 0.872
"943" "Unstudentized" "Neyman" 0.006
"944" "Unstudentized" "Neyman" 0.858
"945" "Unstudentized" "Neyman" 0.71
"946" "Unstudentized" "Neyman" 0.748
"947" "Unstudentized" "Neyman" 0.182
"948" "Unstudentized" "Neyman" 0.278
"949" "Unstudentized" "Neyman" 0.808
"950" "Unstudentized" "Neyman" 0.546
"951" "Unstudentized" "Neyman" 0.094
"952" "Unstudentized" "Neyman" 0.734
"953" "Unstudentized" "Neyman" 0.276
"954" "Unstudentized" "Neyman" 0.49
"955" "Unstudentized" "Neyman" 0.516
"956" "Unstudentized" "Neyman" 0.84
"957" "Unstudentized" "Neyman" 0.432
"958" "Unstudentized" "Neyman" 0.744
"959" "Unstudentized" "Neyman" 0.326
"960" "Unstudentized" "Neyman" 0.576
"961" "Unstudentized" "Neyman" 0.162
"962" "Unstudentized" "Neyman" 0.704
"963" "Unstudentized" "Neyman" 0.96
"964" "Unstudentized" "Neyman" 0.446
"965" "Unstudentized" "Neyman" 0.954
"966" "Unstudentized" "Neyman" 0.738
"967" "Unstudentized" "Neyman" 0.984
"968" "Unstudentized" "Neyman" 0.176
"969" "Unstudentized" "Neyman" 0.082
"970" "Unstudentized" "Neyman" 0.574
"971" "Unstudentized" "Neyman" 0.794
"972" "Unstudentized" "Neyman" 0.468
"973" "Unstudentized" "Neyman" 0.296
"974" "Unstudentized" "Neyman" 0.152
"975" "Unstudentized" "Neyman" 0.158
"976" "Unstudentized" "Neyman" 0.61
"977" "Unstudentized" "Neyman" 0.352
"978" "Unstudentized" "Neyman" 0.402
"979" "Unstudentized" "Neyman" 0.422
"980" "Unstudentized" "Neyman" 0.724
"981" "Unstudentized" "Neyman" 0.858
"982" "Unstudentized" "Neyman" 0.778
"983" "Unstudentized" "Neyman" 0.182
"984" "Unstudentized" "Neyman" 0.33
"985" "Unstudentized" "Neyman" 0.754
"986" "Unstudentized" "Neyman" 0.87
"987" "Unstudentized" "Neyman" 0.034
"988" "Unstudentized" "Neyman" 0.484
"989" "Unstudentized" "Neyman" 0.534
"990" "Unstudentized" "Neyman" 0.674
"991" "Unstudentized" "Neyman" 0.968
"992" "Unstudentized" "Neyman" 0.41
"993" "Unstudentized" "Neyman" 0.312
"994" "Unstudentized" "Neyman" 0.808
"995" "Unstudentized" "Neyman" 0.126
"996" "Unstudentized" "Neyman" 0.418
"997" "Unstudentized" "Neyman" 0.054
"998" "Unstudentized" "Neyman" 0.216
"999" "Unstudentized" "Neyman" 0.318
"1000" "Unstudentized" "Neyman" 0.966
"1001" "Studentized OLS" "Neyman" 0.168
"1002" "Studentized OLS" "Neyman" 0.048
"1003" "Studentized OLS" "Neyman" 0.902
"1004" "Studentized OLS" "Neyman" 0.452
"1005" "Studentized OLS" "Neyman" 0.396
"1006" "Studentized OLS" "Neyman" 0.848
"1007" "Studentized OLS" "Neyman" 0.664
"1008" "Studentized OLS" "Neyman" 0.988
"1009" "Studentized OLS" "Neyman" 0.686
"1010" "Studentized OLS" "Neyman" 0.218
"1011" "Studentized OLS" "Neyman" 0.978
"1012" "Studentized OLS" "Neyman" 0.1
"1013" "Studentized OLS" "Neyman" 0.54
"1014" "Studentized OLS" "Neyman" 0.234
"1015" "Studentized OLS" "Neyman" 0.704
"1016" "Studentized OLS" "Neyman" 0.956
"1017" "Studentized OLS" "Neyman" 0.074
"1018" "Studentized OLS" "Neyman" 0.392
"1019" "Studentized OLS" "Neyman" 0.732
"1020" "Studentized OLS" "Neyman" 0.16
"1021" "Studentized OLS" "Neyman" 0.71
"1022" "Studentized OLS" "Neyman" 0.108
"1023" "Studentized OLS" "Neyman" 0.45
"1024" "Studentized OLS" "Neyman" 0.62
"1025" "Studentized OLS" "Neyman" 0.606
"1026" "Studentized OLS" "Neyman" 0.046
"1027" "Studentized OLS" "Neyman" 0.654
"1028" "Studentized OLS" "Neyman" 0.106
"1029" "Studentized OLS" "Neyman" 0.486
"1030" "Studentized OLS" "Neyman" 0.354
"1031" "Studentized OLS" "Neyman" 0.116
"1032" "Studentized OLS" "Neyman" 0.41
"1033" "Studentized OLS" "Neyman" 0.774
"1034" "Studentized OLS" "Neyman" 0.718
"1035" "Studentized OLS" "Neyman" 0.64
"1036" "Studentized OLS" "Neyman" 0.3
"1037" "Studentized OLS" "Neyman" 0.508
"1038" "Studentized OLS" "Neyman" 0.258
"1039" "Studentized OLS" "Neyman" 0.182
"1040" "Studentized OLS" "Neyman" 0.156
"1041" "Studentized OLS" "Neyman" 0.224
"1042" "Studentized OLS" "Neyman" 0.008
"1043" "Studentized OLS" "Neyman" 0.91
"1044" "Studentized OLS" "Neyman" 0.754
"1045" "Studentized OLS" "Neyman" 0.37
"1046" "Studentized OLS" "Neyman" 0.554
"1047" "Studentized OLS" "Neyman" 0.472
"1048" "Studentized OLS" "Neyman" 0.456
"1049" "Studentized OLS" "Neyman" 0.552
"1050" "Studentized OLS" "Neyman" 0.866
"1051" "Studentized OLS" "Neyman" 0.194
"1052" "Studentized OLS" "Neyman" 0.556
"1053" "Studentized OLS" "Neyman" 0.452
"1054" "Studentized OLS" "Neyman" 0.47
"1055" "Studentized OLS" "Neyman" 0.514
"1056" "Studentized OLS" "Neyman" 0.434
"1057" "Studentized OLS" "Neyman" 0.512
"1058" "Studentized OLS" "Neyman" 0.512
"1059" "Studentized OLS" "Neyman" 0.27
"1060" "Studentized OLS" "Neyman" 0.242
"1061" "Studentized OLS" "Neyman" 0.96
"1062" "Studentized OLS" "Neyman" 0.978
"1063" "Studentized OLS" "Neyman" 0.564
"1064" "Studentized OLS" "Neyman" 0.896
"1065" "Studentized OLS" "Neyman" 0.502
"1066" "Studentized OLS" "Neyman" 0.924
"1067" "Studentized OLS" "Neyman" 0.418
"1068" "Studentized OLS" "Neyman" 0.214
"1069" "Studentized OLS" "Neyman" 0.004
"1070" "Studentized OLS" "Neyman" 0.714
"1071" "Studentized OLS" "Neyman" 0.246
"1072" "Studentized OLS" "Neyman" 0.172
"1073" "Studentized OLS" "Neyman" 0.73
"1074" "Studentized OLS" "Neyman" 0.024
"1075" "Studentized OLS" "Neyman" 0.484
"1076" "Studentized OLS" "Neyman" 0.474
"1077" "Studentized OLS" "Neyman" 0.288
"1078" "Studentized OLS" "Neyman" 0.926
"1079" "Studentized OLS" "Neyman" 0.566
"1080" "Studentized OLS" "Neyman" 0.808
"1081" "Studentized OLS" "Neyman" 0.634
"1082" "Studentized OLS" "Neyman" 0.066
"1083" "Studentized OLS" "Neyman" 0.396
"1084" "Studentized OLS" "Neyman" 0.99
"1085" "Studentized OLS" "Neyman" 0.918
"1086" "Studentized OLS" "Neyman" 0.634
"1087" "Studentized OLS" "Neyman" 0.08
"1088" "Studentized OLS" "Neyman" 0.268
"1089" "Studentized OLS" "Neyman" 0.864
"1090" "Studentized OLS" "Neyman" 0.462
"1091" "Studentized OLS" "Neyman" 0.85
"1092" "Studentized OLS" "Neyman" 0.722
"1093" "Studentized OLS" "Neyman" 0.908
"1094" "Studentized OLS" "Neyman" 0.198
"1095" "Studentized OLS" "Neyman" 0.518
"1096" "Studentized OLS" "Neyman" 0.854
"1097" "Studentized OLS" "Neyman" 0.124
"1098" "Studentized OLS" "Neyman" 0.928
"1099" "Studentized OLS" "Neyman" 0.454
"1100" "Studentized OLS" "Neyman" 0.02
"1101" "Studentized OLS" "Neyman" 0.48
"1102" "Studentized OLS" "Neyman" 0.622
"1103" "Studentized OLS" "Neyman" 0.05
"1104" "Studentized OLS" "Neyman" 0.044
"1105" "Studentized OLS" "Neyman" 0.022
"1106" "Studentized OLS" "Neyman" 0.854
"1107" "Studentized OLS" "Neyman" 0.65
"1108" "Studentized OLS" "Neyman" 0.642
"1109" "Studentized OLS" "Neyman" 0.364
"1110" "Studentized OLS" "Neyman" 0.544
"1111" "Studentized OLS" "Neyman" 0.952
"1112" "Studentized OLS" "Neyman" 0.536
"1113" "Studentized OLS" "Neyman" 0.952
"1114" "Studentized OLS" "Neyman" 0.8
"1115" "Studentized OLS" "Neyman" 0.328
"1116" "Studentized OLS" "Neyman" 0.052
"1117" "Studentized OLS" "Neyman" 0.206
"1118" "Studentized OLS" "Neyman" 0.978
"1119" "Studentized OLS" "Neyman" 0.12
"1120" "Studentized OLS" "Neyman" 0.356
"1121" "Studentized OLS" "Neyman" 0.888
"1122" "Studentized OLS" "Neyman" 0.42
"1123" "Studentized OLS" "Neyman" 0.44
"1124" "Studentized OLS" "Neyman" 0.138
"1125" "Studentized OLS" "Neyman" 0.544
"1126" "Studentized OLS" "Neyman" 0.048
"1127" "Studentized OLS" "Neyman" 0.13
"1128" "Studentized OLS" "Neyman" 0.386
"1129" "Studentized OLS" "Neyman" 0.236
"1130" "Studentized OLS" "Neyman" 0.998
"1131" "Studentized OLS" "Neyman" 0.342
"1132" "Studentized OLS" "Neyman" 0.164
"1133" "Studentized OLS" "Neyman" 0.24
"1134" "Studentized OLS" "Neyman" 0.014
"1135" "Studentized OLS" "Neyman" 0.488
"1136" "Studentized OLS" "Neyman" 0.452
"1137" "Studentized OLS" "Neyman" 0.388
"1138" "Studentized OLS" "Neyman" 0.814
"1139" "Studentized OLS" "Neyman" 0.416
"1140" "Studentized OLS" "Neyman" 0.202
"1141" "Studentized OLS" "Neyman" 0.752
"1142" "Studentized OLS" "Neyman" 0.066
"1143" "Studentized OLS" "Neyman" 0.946
"1144" "Studentized OLS" "Neyman" 0.134
"1145" "Studentized OLS" "Neyman" 0.808
"1146" "Studentized OLS" "Neyman" 0.972
"1147" "Studentized OLS" "Neyman" 0.4
"1148" "Studentized OLS" "Neyman" 0.572
"1149" "Studentized OLS" "Neyman" 0.396
"1150" "Studentized OLS" "Neyman" 0.888
"1151" "Studentized OLS" "Neyman" 0.64
"1152" "Studentized OLS" "Neyman" 0.826
"1153" "Studentized OLS" "Neyman" 0.604
"1154" "Studentized OLS" "Neyman" 0.358
"1155" "Studentized OLS" "Neyman" 0.044
"1156" "Studentized OLS" "Neyman" 0.288
"1157" "Studentized OLS" "Neyman" 0.084
"1158" "Studentized OLS" "Neyman" 0.114
"1159" "Studentized OLS" "Neyman" 0.186
"1160" "Studentized OLS" "Neyman" 0.578
"1161" "Studentized OLS" "Neyman" 0.028
"1162" "Studentized OLS" "Neyman" 0.966
"1163" "Studentized OLS" "Neyman" 0.858
"1164" "Studentized OLS" "Neyman" 0.472
"1165" "Studentized OLS" "Neyman" 0.298
"1166" "Studentized OLS" "Neyman" 0.048
"1167" "Studentized OLS" "Neyman" 0.238
"1168" "Studentized OLS" "Neyman" 0.346
"1169" "Studentized OLS" "Neyman" 0.22
"1170" "Studentized OLS" "Neyman" 0.412
"1171" "Studentized OLS" "Neyman" 0.616
"1172" "Studentized OLS" "Neyman" 0.86
"1173" "Studentized OLS" "Neyman" 0.06
"1174" "Studentized OLS" "Neyman" 0.008
"1175" "Studentized OLS" "Neyman" 0.086
"1176" "Studentized OLS" "Neyman" 0.564
"1177" "Studentized OLS" "Neyman" 0.732
"1178" "Studentized OLS" "Neyman" 0.454
"1179" "Studentized OLS" "Neyman" 0.208
"1180" "Studentized OLS" "Neyman" 0.474
"1181" "Studentized OLS" "Neyman" 0.016
"1182" "Studentized OLS" "Neyman" 0.224
"1183" "Studentized OLS" "Neyman" 0.448
"1184" "Studentized OLS" "Neyman" 0.85
"1185" "Studentized OLS" "Neyman" 0.382
"1186" "Studentized OLS" "Neyman" 0.75
"1187" "Studentized OLS" "Neyman" 0.924
"1188" "Studentized OLS" "Neyman" 0.916
"1189" "Studentized OLS" "Neyman" 0.056
"1190" "Studentized OLS" "Neyman" 0.314
"1191" "Studentized OLS" "Neyman" 0.416
"1192" "Studentized OLS" "Neyman" 0.816
"1193" "Studentized OLS" "Neyman" 0.356
"1194" "Studentized OLS" "Neyman" 0.978
"1195" "Studentized OLS" "Neyman" 0.788
"1196" "Studentized OLS" "Neyman" 0.524
"1197" "Studentized OLS" "Neyman" 0.066
"1198" "Studentized OLS" "Neyman" 0.746
"1199" "Studentized OLS" "Neyman" 0.102
"1200" "Studentized OLS" "Neyman" 0.052
"1201" "Studentized OLS" "Neyman" 0.344
"1202" "Studentized OLS" "Neyman" 0.51
"1203" "Studentized OLS" "Neyman" 0.422
"1204" "Studentized OLS" "Neyman" 0.106
"1205" "Studentized OLS" "Neyman" 0.544
"1206" "Studentized OLS" "Neyman" 0.848
"1207" "Studentized OLS" "Neyman" 0.882
"1208" "Studentized OLS" "Neyman" 0.292
"1209" "Studentized OLS" "Neyman" 0.162
"1210" "Studentized OLS" "Neyman" 0.062
"1211" "Studentized OLS" "Neyman" 0.538
"1212" "Studentized OLS" "Neyman" 0.47
"1213" "Studentized OLS" "Neyman" 0.002
"1214" "Studentized OLS" "Neyman" 0.38
"1215" "Studentized OLS" "Neyman" 0.838
"1216" "Studentized OLS" "Neyman" 0.638
"1217" "Studentized OLS" "Neyman" 0.062
"1218" "Studentized OLS" "Neyman" 0.856
"1219" "Studentized OLS" "Neyman" 0.12
"1220" "Studentized OLS" "Neyman" 0.046
"1221" "Studentized OLS" "Neyman" 0.576
"1222" "Studentized OLS" "Neyman" 0.072
"1223" "Studentized OLS" "Neyman" 0.316
"1224" "Studentized OLS" "Neyman" 0.472
"1225" "Studentized OLS" "Neyman" 0.662
"1226" "Studentized OLS" "Neyman" 0.804
"1227" "Studentized OLS" "Neyman" 0.836
"1228" "Studentized OLS" "Neyman" 0.126
"1229" "Studentized OLS" "Neyman" 0.718
"1230" "Studentized OLS" "Neyman" 0.226
"1231" "Studentized OLS" "Neyman" 0.528
"1232" "Studentized OLS" "Neyman" 0.968
"1233" "Studentized OLS" "Neyman" 0.382
"1234" "Studentized OLS" "Neyman" 0.028
"1235" "Studentized OLS" "Neyman" 0.988
"1236" "Studentized OLS" "Neyman" 0.198
"1237" "Studentized OLS" "Neyman" 0.81
"1238" "Studentized OLS" "Neyman" 0.036
"1239" "Studentized OLS" "Neyman" 0.978
"1240" "Studentized OLS" "Neyman" 0.47
"1241" "Studentized OLS" "Neyman" 0.704
"1242" "Studentized OLS" "Neyman" 0.902
"1243" "Studentized OLS" "Neyman" 0.102
"1244" "Studentized OLS" "Neyman" 0.208
"1245" "Studentized OLS" "Neyman" 0.658
"1246" "Studentized OLS" "Neyman" 0.732
"1247" "Studentized OLS" "Neyman" 0.148
"1248" "Studentized OLS" "Neyman" 0.89
"1249" "Studentized OLS" "Neyman" 0.022
"1250" "Studentized OLS" "Neyman" 0.214
"1251" "Studentized OLS" "Neyman" 0.012
"1252" "Studentized OLS" "Neyman" 0.524
"1253" "Studentized OLS" "Neyman" 0.746
"1254" "Studentized OLS" "Neyman" 0.872
"1255" "Studentized OLS" "Neyman" 0.334
"1256" "Studentized OLS" "Neyman" 0.84
"1257" "Studentized OLS" "Neyman" 0.574
"1258" "Studentized OLS" "Neyman" 0.508
"1259" "Studentized OLS" "Neyman" 0.328
"1260" "Studentized OLS" "Neyman" 0.972
"1261" "Studentized OLS" "Neyman" 0.396
"1262" "Studentized OLS" "Neyman" 0.238
"1263" "Studentized OLS" "Neyman" 0.186
"1264" "Studentized OLS" "Neyman" 0.93
"1265" "Studentized OLS" "Neyman" 0.44
"1266" "Studentized OLS" "Neyman" 0.804
"1267" "Studentized OLS" "Neyman" 0.53
"1268" "Studentized OLS" "Neyman" 0.192
"1269" "Studentized OLS" "Neyman" 0.654
"1270" "Studentized OLS" "Neyman" 0.034
"1271" "Studentized OLS" "Neyman" 0.374
"1272" "Studentized OLS" "Neyman" 0.122
"1273" "Studentized OLS" "Neyman" 0.21
"1274" "Studentized OLS" "Neyman" 0.578
"1275" "Studentized OLS" "Neyman" 0.59
"1276" "Studentized OLS" "Neyman" 0.688
"1277" "Studentized OLS" "Neyman" 0.392
"1278" "Studentized OLS" "Neyman" 0.866
"1279" "Studentized OLS" "Neyman" 0.892
"1280" "Studentized OLS" "Neyman" 0.056
"1281" "Studentized OLS" "Neyman" 0.376
"1282" "Studentized OLS" "Neyman" 0.148
"1283" "Studentized OLS" "Neyman" 0.978
"1284" "Studentized OLS" "Neyman" 0.242
"1285" "Studentized OLS" "Neyman" 0.868
"1286" "Studentized OLS" "Neyman" 0.39
"1287" "Studentized OLS" "Neyman" 0.504
"1288" "Studentized OLS" "Neyman" 0.398
"1289" "Studentized OLS" "Neyman" 0.908
"1290" "Studentized OLS" "Neyman" 0.598
"1291" "Studentized OLS" "Neyman" 0.716
"1292" "Studentized OLS" "Neyman" 0.232
"1293" "Studentized OLS" "Neyman" 0.766
"1294" "Studentized OLS" "Neyman" 0.682
"1295" "Studentized OLS" "Neyman" 0.596
"1296" "Studentized OLS" "Neyman" 0.88
"1297" "Studentized OLS" "Neyman" 0.054
"1298" "Studentized OLS" "Neyman" 0.108
"1299" "Studentized OLS" "Neyman" 0.87
"1300" "Studentized OLS" "Neyman" 0.076
"1301" "Studentized OLS" "Neyman" 0.082
"1302" "Studentized OLS" "Neyman" 0.712
"1303" "Studentized OLS" "Neyman" 0.358
"1304" "Studentized OLS" "Neyman" 0.42
"1305" "Studentized OLS" "Neyman" 0.604
"1306" "Studentized OLS" "Neyman" 0.5
"1307" "Studentized OLS" "Neyman" 0.934
"1308" "Studentized OLS" "Neyman" 0.366
"1309" "Studentized OLS" "Neyman" 0.55
"1310" "Studentized OLS" "Neyman" 0.366
"1311" "Studentized OLS" "Neyman" 0.894
"1312" "Studentized OLS" "Neyman" 0.7
"1313" "Studentized OLS" "Neyman" 0.652
"1314" "Studentized OLS" "Neyman" 0.35
"1315" "Studentized OLS" "Neyman" 0.688
"1316" "Studentized OLS" "Neyman" 0.352
"1317" "Studentized OLS" "Neyman" 0.092
"1318" "Studentized OLS" "Neyman" 0.314
"1319" "Studentized OLS" "Neyman" 0.898
"1320" "Studentized OLS" "Neyman" 0.29
"1321" "Studentized OLS" "Neyman" 0.17
"1322" "Studentized OLS" "Neyman" 0.192
"1323" "Studentized OLS" "Neyman" 0.756
"1324" "Studentized OLS" "Neyman" 0.742
"1325" "Studentized OLS" "Neyman" 0.392
"1326" "Studentized OLS" "Neyman" 0.216
"1327" "Studentized OLS" "Neyman" 0.676
"1328" "Studentized OLS" "Neyman" 0.688
"1329" "Studentized OLS" "Neyman" 0.048
"1330" "Studentized OLS" "Neyman" 0.622
"1331" "Studentized OLS" "Neyman" 0.97
"1332" "Studentized OLS" "Neyman" 0.538
"1333" "Studentized OLS" "Neyman" 0.608
"1334" "Studentized OLS" "Neyman" 0.966
"1335" "Studentized OLS" "Neyman" 0.178
"1336" "Studentized OLS" "Neyman" 0.63
"1337" "Studentized OLS" "Neyman" 0.916
"1338" "Studentized OLS" "Neyman" 0.612
"1339" "Studentized OLS" "Neyman" 0.572
"1340" "Studentized OLS" "Neyman" 0.368
"1341" "Studentized OLS" "Neyman" 0.374
"1342" "Studentized OLS" "Neyman" 0.016
"1343" "Studentized OLS" "Neyman" 0.158
"1344" "Studentized OLS" "Neyman" 0.784
"1345" "Studentized OLS" "Neyman" 0.45
"1346" "Studentized OLS" "Neyman" 0.786
"1347" "Studentized OLS" "Neyman" 0.15
"1348" "Studentized OLS" "Neyman" 0.628
"1349" "Studentized OLS" "Neyman" 0.468
"1350" "Studentized OLS" "Neyman" 0.878
"1351" "Studentized OLS" "Neyman" 0.08
"1352" "Studentized OLS" "Neyman" 0.188
"1353" "Studentized OLS" "Neyman" 0.622
"1354" "Studentized OLS" "Neyman" 0.4
"1355" "Studentized OLS" "Neyman" 0.418
"1356" "Studentized OLS" "Neyman" 0.222
"1357" "Studentized OLS" "Neyman" 0.918
"1358" "Studentized OLS" "Neyman" 0.064
"1359" "Studentized OLS" "Neyman" 0.082
"1360" "Studentized OLS" "Neyman" 0.052
"1361" "Studentized OLS" "Neyman" 0.582
"1362" "Studentized OLS" "Neyman" 0.75
"1363" "Studentized OLS" "Neyman" 0.88
"1364" "Studentized OLS" "Neyman" 0.486
"1365" "Studentized OLS" "Neyman" 0.688
"1366" "Studentized OLS" "Neyman" 0.85
"1367" "Studentized OLS" "Neyman" 0.092
"1368" "Studentized OLS" "Neyman" 0.426
"1369" "Studentized OLS" "Neyman" 0.664
"1370" "Studentized OLS" "Neyman" 0.394
"1371" "Studentized OLS" "Neyman" 0.584
"1372" "Studentized OLS" "Neyman" 0.426
"1373" "Studentized OLS" "Neyman" 0.588
"1374" "Studentized OLS" "Neyman" 0.594
"1375" "Studentized OLS" "Neyman" 0.38
"1376" "Studentized OLS" "Neyman" 0.79
"1377" "Studentized OLS" "Neyman" 0.952
"1378" "Studentized OLS" "Neyman" 0.324
"1379" "Studentized OLS" "Neyman" 0.718
"1380" "Studentized OLS" "Neyman" 0.758
"1381" "Studentized OLS" "Neyman" 0.594
"1382" "Studentized OLS" "Neyman" 0
"1383" "Studentized OLS" "Neyman" 0.184
"1384" "Studentized OLS" "Neyman" 0.614
"1385" "Studentized OLS" "Neyman" 0.324
"1386" "Studentized OLS" "Neyman" 0.064
"1387" "Studentized OLS" "Neyman" 0.8
"1388" "Studentized OLS" "Neyman" 0.196
"1389" "Studentized OLS" "Neyman" 0.514
"1390" "Studentized OLS" "Neyman" 0.558
"1391" "Studentized OLS" "Neyman" 0.802
"1392" "Studentized OLS" "Neyman" 0.09
"1393" "Studentized OLS" "Neyman" 0.546
"1394" "Studentized OLS" "Neyman" 0.566
"1395" "Studentized OLS" "Neyman" 0.974
"1396" "Studentized OLS" "Neyman" 0.624
"1397" "Studentized OLS" "Neyman" 0.886
"1398" "Studentized OLS" "Neyman" 0.768
"1399" "Studentized OLS" "Neyman" 0.716
"1400" "Studentized OLS" "Neyman" 0.82
"1401" "Studentized OLS" "Neyman" 0.156
"1402" "Studentized OLS" "Neyman" 0.698
"1403" "Studentized OLS" "Neyman" 0.97
"1404" "Studentized OLS" "Neyman" 0.644
"1405" "Studentized OLS" "Neyman" 0.578
"1406" "Studentized OLS" "Neyman" 0.858
"1407" "Studentized OLS" "Neyman" 0.752
"1408" "Studentized OLS" "Neyman" 0.99
"1409" "Studentized OLS" "Neyman" 0.37
"1410" "Studentized OLS" "Neyman" 0.93
"1411" "Studentized OLS" "Neyman" 0.138
"1412" "Studentized OLS" "Neyman" 0.982
"1413" "Studentized OLS" "Neyman" 0.73
"1414" "Studentized OLS" "Neyman" 0.632
"1415" "Studentized OLS" "Neyman" 0.79
"1416" "Studentized OLS" "Neyman" 0.984
"1417" "Studentized OLS" "Neyman" 0.87
"1418" "Studentized OLS" "Neyman" 0.164
"1419" "Studentized OLS" "Neyman" 0.202
"1420" "Studentized OLS" "Neyman" 0.688
"1421" "Studentized OLS" "Neyman" 0.882
"1422" "Studentized OLS" "Neyman" 0.162
"1423" "Studentized OLS" "Neyman" 0.42
"1424" "Studentized OLS" "Neyman" 0.124
"1425" "Studentized OLS" "Neyman" 0.71
"1426" "Studentized OLS" "Neyman" 0.07
"1427" "Studentized OLS" "Neyman" 0.706
"1428" "Studentized OLS" "Neyman" 0.782
"1429" "Studentized OLS" "Neyman" 0.084
"1430" "Studentized OLS" "Neyman" 0.84
"1431" "Studentized OLS" "Neyman" 0.842
"1432" "Studentized OLS" "Neyman" 0.54
"1433" "Studentized OLS" "Neyman" 0.512
"1434" "Studentized OLS" "Neyman" 0.472
"1435" "Studentized OLS" "Neyman" 0.048
"1436" "Studentized OLS" "Neyman" 0.434
"1437" "Studentized OLS" "Neyman" 0.406
"1438" "Studentized OLS" "Neyman" 0.01
"1439" "Studentized OLS" "Neyman" 0.382
"1440" "Studentized OLS" "Neyman" 0.382
"1441" "Studentized OLS" "Neyman" 0.292
"1442" "Studentized OLS" "Neyman" 0.982
"1443" "Studentized OLS" "Neyman" 0.754
"1444" "Studentized OLS" "Neyman" 0.27
"1445" "Studentized OLS" "Neyman" 0.59
"1446" "Studentized OLS" "Neyman" 0.436
"1447" "Studentized OLS" "Neyman" 0.132
"1448" "Studentized OLS" "Neyman" 0.206
"1449" "Studentized OLS" "Neyman" 0.646
"1450" "Studentized OLS" "Neyman" 0.73
"1451" "Studentized OLS" "Neyman" 0.026
"1452" "Studentized OLS" "Neyman" 0.554
"1453" "Studentized OLS" "Neyman" 0.166
"1454" "Studentized OLS" "Neyman" 0.376
"1455" "Studentized OLS" "Neyman" 0.706
"1456" "Studentized OLS" "Neyman" 0.936
"1457" "Studentized OLS" "Neyman" 0.66
"1458" "Studentized OLS" "Neyman" 0.478
"1459" "Studentized OLS" "Neyman" 0.462
"1460" "Studentized OLS" "Neyman" 0.62
"1461" "Studentized OLS" "Neyman" 0.256
"1462" "Studentized OLS" "Neyman" 0.81
"1463" "Studentized OLS" "Neyman" 0.112
"1464" "Studentized OLS" "Neyman" 0.328
"1465" "Studentized OLS" "Neyman" 0.284
"1466" "Studentized OLS" "Neyman" 0.274
"1467" "Studentized OLS" "Neyman" 0.912
"1468" "Studentized OLS" "Neyman" 0.748
"1469" "Studentized OLS" "Neyman" 0.236
"1470" "Studentized OLS" "Neyman" 0.272
"1471" "Studentized OLS" "Neyman" 0.226
"1472" "Studentized OLS" "Neyman" 0.778
"1473" "Studentized OLS" "Neyman" 0.514
"1474" "Studentized OLS" "Neyman" 0.634
"1475" "Studentized OLS" "Neyman" 0.448
"1476" "Studentized OLS" "Neyman" 0.716
"1477" "Studentized OLS" "Neyman" 0.836
"1478" "Studentized OLS" "Neyman" 0.944
"1479" "Studentized OLS" "Neyman" 0.092
"1480" "Studentized OLS" "Neyman" 0.934
"1481" "Studentized OLS" "Neyman" 0.624
"1482" "Studentized OLS" "Neyman" 0.482
"1483" "Studentized OLS" "Neyman" 0.664
"1484" "Studentized OLS" "Neyman" 0.012
"1485" "Studentized OLS" "Neyman" 0.052
"1486" "Studentized OLS" "Neyman" 0.35
"1487" "Studentized OLS" "Neyman" 0.81
"1488" "Studentized OLS" "Neyman" 0.886
"1489" "Studentized OLS" "Neyman" 0.538
"1490" "Studentized OLS" "Neyman" 0.98
"1491" "Studentized OLS" "Neyman" 0.648
"1492" "Studentized OLS" "Neyman" 0.352
"1493" "Studentized OLS" "Neyman" 0.588
"1494" "Studentized OLS" "Neyman" 0.438
"1495" "Studentized OLS" "Neyman" 0.652
"1496" "Studentized OLS" "Neyman" 0.104
"1497" "Studentized OLS" "Neyman" 0.344
"1498" "Studentized OLS" "Neyman" 0.966
"1499" "Studentized OLS" "Neyman" 0.176
"1500" "Studentized OLS" "Neyman" 0.204
"1501" "Studentized OLS" "Neyman" 0.128
"1502" "Studentized OLS" "Neyman" 0.1
"1503" "Studentized OLS" "Neyman" 0.39
"1504" "Studentized OLS" "Neyman" 0.168
"1505" "Studentized OLS" "Neyman" 0.092
"1506" "Studentized OLS" "Neyman" 0.132
"1507" "Studentized OLS" "Neyman" 0.142
"1508" "Studentized OLS" "Neyman" 0.828
"1509" "Studentized OLS" "Neyman" 0.292
"1510" "Studentized OLS" "Neyman" 0.648
"1511" "Studentized OLS" "Neyman" 0.464
"1512" "Studentized OLS" "Neyman" 0.616
"1513" "Studentized OLS" "Neyman" 0.02
"1514" "Studentized OLS" "Neyman" 0.456
"1515" "Studentized OLS" "Neyman" 0.248
"1516" "Studentized OLS" "Neyman" 0.182
"1517" "Studentized OLS" "Neyman" 0.736
"1518" "Studentized OLS" "Neyman" 0.384
"1519" "Studentized OLS" "Neyman" 0.43
"1520" "Studentized OLS" "Neyman" 0.238
"1521" "Studentized OLS" "Neyman" 0.87
"1522" "Studentized OLS" "Neyman" 0.108
"1523" "Studentized OLS" "Neyman" 0.144
"1524" "Studentized OLS" "Neyman" 0.474
"1525" "Studentized OLS" "Neyman" 0.818
"1526" "Studentized OLS" "Neyman" 0.69
"1527" "Studentized OLS" "Neyman" 0.606
"1528" "Studentized OLS" "Neyman" 0.792
"1529" "Studentized OLS" "Neyman" 0.708
"1530" "Studentized OLS" "Neyman" 0.138
"1531" "Studentized OLS" "Neyman" 0.504
"1532" "Studentized OLS" "Neyman" 0.18
"1533" "Studentized OLS" "Neyman" 0.534
"1534" "Studentized OLS" "Neyman" 0.868
"1535" "Studentized OLS" "Neyman" 0.08
"1536" "Studentized OLS" "Neyman" 0.694
"1537" "Studentized OLS" "Neyman" 0.376
"1538" "Studentized OLS" "Neyman" 0.49
"1539" "Studentized OLS" "Neyman" 0.034
"1540" "Studentized OLS" "Neyman" 0.978
"1541" "Studentized OLS" "Neyman" 0.222
"1542" "Studentized OLS" "Neyman" 0.042
"1543" "Studentized OLS" "Neyman" 0.756
"1544" "Studentized OLS" "Neyman" 0.836
"1545" "Studentized OLS" "Neyman" 0.882
"1546" "Studentized OLS" "Neyman" 0.732
"1547" "Studentized OLS" "Neyman" 0.8
"1548" "Studentized OLS" "Neyman" 0.16
"1549" "Studentized OLS" "Neyman" 0.282
"1550" "Studentized OLS" "Neyman" 0.924
"1551" "Studentized OLS" "Neyman" 0.024
"1552" "Studentized OLS" "Neyman" 0.26
"1553" "Studentized OLS" "Neyman" 0.392
"1554" "Studentized OLS" "Neyman" 0.722
"1555" "Studentized OLS" "Neyman" 0.608
"1556" "Studentized OLS" "Neyman" 0.004
"1557" "Studentized OLS" "Neyman" 0.83
"1558" "Studentized OLS" "Neyman" 0.038
"1559" "Studentized OLS" "Neyman" 0.682
"1560" "Studentized OLS" "Neyman" 0.562
"1561" "Studentized OLS" "Neyman" 0.282
"1562" "Studentized OLS" "Neyman" 0.646
"1563" "Studentized OLS" "Neyman" 0.556
"1564" "Studentized OLS" "Neyman" 0.924
"1565" "Studentized OLS" "Neyman" 0.624
"1566" "Studentized OLS" "Neyman" 0.692
"1567" "Studentized OLS" "Neyman" 0.08
"1568" "Studentized OLS" "Neyman" 0.526
"1569" "Studentized OLS" "Neyman" 0.576
"1570" "Studentized OLS" "Neyman" 0.232
"1571" "Studentized OLS" "Neyman" 0.048
"1572" "Studentized OLS" "Neyman" 0.514
"1573" "Studentized OLS" "Neyman" 0.402
"1574" "Studentized OLS" "Neyman" 0.054
"1575" "Studentized OLS" "Neyman" 0.612
"1576" "Studentized OLS" "Neyman" 0.054
"1577" "Studentized OLS" "Neyman" 0.36
"1578" "Studentized OLS" "Neyman" 0.418
"1579" "Studentized OLS" "Neyman" 0.964
"1580" "Studentized OLS" "Neyman" 0.194
"1581" "Studentized OLS" "Neyman" 0.176
"1582" "Studentized OLS" "Neyman" 0.648
"1583" "Studentized OLS" "Neyman" 0.066
"1584" "Studentized OLS" "Neyman" 0.152
"1585" "Studentized OLS" "Neyman" 0.968
"1586" "Studentized OLS" "Neyman" 0.006
"1587" "Studentized OLS" "Neyman" 0.458
"1588" "Studentized OLS" "Neyman" 0.032
"1589" "Studentized OLS" "Neyman" 0.138
"1590" "Studentized OLS" "Neyman" 0.946
"1591" "Studentized OLS" "Neyman" 0.034
"1592" "Studentized OLS" "Neyman" 0.22
"1593" "Studentized OLS" "Neyman" 0.76
"1594" "Studentized OLS" "Neyman" 0.986
"1595" "Studentized OLS" "Neyman" 0.962
"1596" "Studentized OLS" "Neyman" 0.396
"1597" "Studentized OLS" "Neyman" 0.654
"1598" "Studentized OLS" "Neyman" 0.604
"1599" "Studentized OLS" "Neyman" 0.038
"1600" "Studentized OLS" "Neyman" 0.982
"1601" "Studentized OLS" "Neyman" 0.224
"1602" "Studentized OLS" "Neyman" 0.122
"1603" "Studentized OLS" "Neyman" 0.976
"1604" "Studentized OLS" "Neyman" 0.458
"1605" "Studentized OLS" "Neyman" 0.98
"1606" "Studentized OLS" "Neyman" 0.652
"1607" "Studentized OLS" "Neyman" 0.564
"1608" "Studentized OLS" "Neyman" 0.898
"1609" "Studentized OLS" "Neyman" 0.77
"1610" "Studentized OLS" "Neyman" 0.21
"1611" "Studentized OLS" "Neyman" 0.044
"1612" "Studentized OLS" "Neyman" 0.212
"1613" "Studentized OLS" "Neyman" 0.106
"1614" "Studentized OLS" "Neyman" 0.86
"1615" "Studentized OLS" "Neyman" 0.106
"1616" "Studentized OLS" "Neyman" 0.956
"1617" "Studentized OLS" "Neyman" 0.252
"1618" "Studentized OLS" "Neyman" 0.506
"1619" "Studentized OLS" "Neyman" 0.07
"1620" "Studentized OLS" "Neyman" 0.368
"1621" "Studentized OLS" "Neyman" 0.958
"1622" "Studentized OLS" "Neyman" 0.666
"1623" "Studentized OLS" "Neyman" 0.918
"1624" "Studentized OLS" "Neyman" 0.21
"1625" "Studentized OLS" "Neyman" 0.786
"1626" "Studentized OLS" "Neyman" 0.89
"1627" "Studentized OLS" "Neyman" 0.806
"1628" "Studentized OLS" "Neyman" 0.942
"1629" "Studentized OLS" "Neyman" 0.546
"1630" "Studentized OLS" "Neyman" 0.926
"1631" "Studentized OLS" "Neyman" 0.11
"1632" "Studentized OLS" "Neyman" 0.818
"1633" "Studentized OLS" "Neyman" 0.496
"1634" "Studentized OLS" "Neyman" 0.13
"1635" "Studentized OLS" "Neyman" 0.916
"1636" "Studentized OLS" "Neyman" 0.92
"1637" "Studentized OLS" "Neyman" 0.594
"1638" "Studentized OLS" "Neyman" 0.506
"1639" "Studentized OLS" "Neyman" 0.482
"1640" "Studentized OLS" "Neyman" 0.648
"1641" "Studentized OLS" "Neyman" 0.988
"1642" "Studentized OLS" "Neyman" 0.236
"1643" "Studentized OLS" "Neyman" 0.292
"1644" "Studentized OLS" "Neyman" 0.416
"1645" "Studentized OLS" "Neyman" 0.44
"1646" "Studentized OLS" "Neyman" 0.098
"1647" "Studentized OLS" "Neyman" 0.102
"1648" "Studentized OLS" "Neyman" 0.764
"1649" "Studentized OLS" "Neyman" 0.246
"1650" "Studentized OLS" "Neyman" 0.128
"1651" "Studentized OLS" "Neyman" 0.978
"1652" "Studentized OLS" "Neyman" 0.892
"1653" "Studentized OLS" "Neyman" 0.856
"1654" "Studentized OLS" "Neyman" 0.012
"1655" "Studentized OLS" "Neyman" 0.848
"1656" "Studentized OLS" "Neyman" 0.284
"1657" "Studentized OLS" "Neyman" 0.532
"1658" "Studentized OLS" "Neyman" 0.382
"1659" "Studentized OLS" "Neyman" 0.434
"1660" "Studentized OLS" "Neyman" 0.576
"1661" "Studentized OLS" "Neyman" 0.054
"1662" "Studentized OLS" "Neyman" 0.264
"1663" "Studentized OLS" "Neyman" 0.65
"1664" "Studentized OLS" "Neyman" 0.372
"1665" "Studentized OLS" "Neyman" 0.864
"1666" "Studentized OLS" "Neyman" 0.238
"1667" "Studentized OLS" "Neyman" 0.03
"1668" "Studentized OLS" "Neyman" 0.136
"1669" "Studentized OLS" "Neyman" 0.304
"1670" "Studentized OLS" "Neyman" 0.532
"1671" "Studentized OLS" "Neyman" 0.054
"1672" "Studentized OLS" "Neyman" 0.878
"1673" "Studentized OLS" "Neyman" 0.74
"1674" "Studentized OLS" "Neyman" 0.468
"1675" "Studentized OLS" "Neyman" 0.788
"1676" "Studentized OLS" "Neyman" 0.026
"1677" "Studentized OLS" "Neyman" 0.43
"1678" "Studentized OLS" "Neyman" 0.548
"1679" "Studentized OLS" "Neyman" 0.454
"1680" "Studentized OLS" "Neyman" 0.91
"1681" "Studentized OLS" "Neyman" 0.432
"1682" "Studentized OLS" "Neyman" 0.328
"1683" "Studentized OLS" "Neyman" 0.844
"1684" "Studentized OLS" "Neyman" 0.548
"1685" "Studentized OLS" "Neyman" 0.63
"1686" "Studentized OLS" "Neyman" 0.27
"1687" "Studentized OLS" "Neyman" 0.53
"1688" "Studentized OLS" "Neyman" 0.76
"1689" "Studentized OLS" "Neyman" 0.932
"1690" "Studentized OLS" "Neyman" 0.8
"1691" "Studentized OLS" "Neyman" 0.786
"1692" "Studentized OLS" "Neyman" 0.488
"1693" "Studentized OLS" "Neyman" 0.558
"1694" "Studentized OLS" "Neyman" 0.482
"1695" "Studentized OLS" "Neyman" 0.888
"1696" "Studentized OLS" "Neyman" 0.124
"1697" "Studentized OLS" "Neyman" 0.694
"1698" "Studentized OLS" "Neyman" 0.476
"1699" "Studentized OLS" "Neyman" 0.252
"1700" "Studentized OLS" "Neyman" 0.472
"1701" "Studentized OLS" "Neyman" 0.426
"1702" "Studentized OLS" "Neyman" 0.11
"1703" "Studentized OLS" "Neyman" 0.324
"1704" "Studentized OLS" "Neyman" 0.66
"1705" "Studentized OLS" "Neyman" 0.218
"1706" "Studentized OLS" "Neyman" 0.712
"1707" "Studentized OLS" "Neyman" 0.57
"1708" "Studentized OLS" "Neyman" 0.432
"1709" "Studentized OLS" "Neyman" 0.458
"1710" "Studentized OLS" "Neyman" 0.718
"1711" "Studentized OLS" "Neyman" 0.666
"1712" "Studentized OLS" "Neyman" 0.874
"1713" "Studentized OLS" "Neyman" 0.418
"1714" "Studentized OLS" "Neyman" 0.644
"1715" "Studentized OLS" "Neyman" 0.682
"1716" "Studentized OLS" "Neyman" 0.824
"1717" "Studentized OLS" "Neyman" 0.056
"1718" "Studentized OLS" "Neyman" 0.03
"1719" "Studentized OLS" "Neyman" 0.46
"1720" "Studentized OLS" "Neyman" 0.58
"1721" "Studentized OLS" "Neyman" 0.838
"1722" "Studentized OLS" "Neyman" 0.454
"1723" "Studentized OLS" "Neyman" 0.166
"1724" "Studentized OLS" "Neyman" 0.84
"1725" "Studentized OLS" "Neyman" 0.698
"1726" "Studentized OLS" "Neyman" 0.14
"1727" "Studentized OLS" "Neyman" 0.864
"1728" "Studentized OLS" "Neyman" 0.708
"1729" "Studentized OLS" "Neyman" 0.086
"1730" "Studentized OLS" "Neyman" 0.3
"1731" "Studentized OLS" "Neyman" 0.15
"1732" "Studentized OLS" "Neyman" 0.818
"1733" "Studentized OLS" "Neyman" 0.062
"1734" "Studentized OLS" "Neyman" 0.348
"1735" "Studentized OLS" "Neyman" 0.026
"1736" "Studentized OLS" "Neyman" 0.406
"1737" "Studentized OLS" "Neyman" 0.41
"1738" "Studentized OLS" "Neyman" 0.038
"1739" "Studentized OLS" "Neyman" 0.1
"1740" "Studentized OLS" "Neyman" 0.288
"1741" "Studentized OLS" "Neyman" 0.504
"1742" "Studentized OLS" "Neyman" 0.294
"1743" "Studentized OLS" "Neyman" 0.376
"1744" "Studentized OLS" "Neyman" 0.636
"1745" "Studentized OLS" "Neyman" 0.16
"1746" "Studentized OLS" "Neyman" 0.83
"1747" "Studentized OLS" "Neyman" 0.916
"1748" "Studentized OLS" "Neyman" 1
"1749" "Studentized OLS" "Neyman" 0.684
"1750" "Studentized OLS" "Neyman" 0.48
"1751" "Studentized OLS" "Neyman" 0.952
"1752" "Studentized OLS" "Neyman" 0.922
"1753" "Studentized OLS" "Neyman" 0.75
"1754" "Studentized OLS" "Neyman" 0.986
"1755" "Studentized OLS" "Neyman" 0.946
"1756" "Studentized OLS" "Neyman" 0.164
"1757" "Studentized OLS" "Neyman" 0.418
"1758" "Studentized OLS" "Neyman" 0.544
"1759" "Studentized OLS" "Neyman" 0.788
"1760" "Studentized OLS" "Neyman" 0.97
"1761" "Studentized OLS" "Neyman" 0.288
"1762" "Studentized OLS" "Neyman" 0.286
"1763" "Studentized OLS" "Neyman" 0.156
"1764" "Studentized OLS" "Neyman" 0.092
"1765" "Studentized OLS" "Neyman" 0.396
"1766" "Studentized OLS" "Neyman" 0.754
"1767" "Studentized OLS" "Neyman" 0.168
"1768" "Studentized OLS" "Neyman" 0.092
"1769" "Studentized OLS" "Neyman" 0.208
"1770" "Studentized OLS" "Neyman" 0.442
"1771" "Studentized OLS" "Neyman" 0.414
"1772" "Studentized OLS" "Neyman" 0.15
"1773" "Studentized OLS" "Neyman" 0.808
"1774" "Studentized OLS" "Neyman" 0.008
"1775" "Studentized OLS" "Neyman" 0.34
"1776" "Studentized OLS" "Neyman" 0.112
"1777" "Studentized OLS" "Neyman" 0.354
"1778" "Studentized OLS" "Neyman" 0.584
"1779" "Studentized OLS" "Neyman" 0.124
"1780" "Studentized OLS" "Neyman" 0.374
"1781" "Studentized OLS" "Neyman" 0.654
"1782" "Studentized OLS" "Neyman" 0.284
"1783" "Studentized OLS" "Neyman" 0.216
"1784" "Studentized OLS" "Neyman" 0.932
"1785" "Studentized OLS" "Neyman" 0.884
"1786" "Studentized OLS" "Neyman" 0.822
"1787" "Studentized OLS" "Neyman" 0.078
"1788" "Studentized OLS" "Neyman" 0.836
"1789" "Studentized OLS" "Neyman" 0.75
"1790" "Studentized OLS" "Neyman" 0.958
"1791" "Studentized OLS" "Neyman" 0.756
"1792" "Studentized OLS" "Neyman" 0.964
"1793" "Studentized OLS" "Neyman" 0.99
"1794" "Studentized OLS" "Neyman" 0.144
"1795" "Studentized OLS" "Neyman" 0.534
"1796" "Studentized OLS" "Neyman" 0.148
"1797" "Studentized OLS" "Neyman" 0.944
"1798" "Studentized OLS" "Neyman" 0.31
"1799" "Studentized OLS" "Neyman" 0.536
"1800" "Studentized OLS" "Neyman" 0.62
"1801" "Studentized OLS" "Neyman" 0.51
"1802" "Studentized OLS" "Neyman" 0.564
"1803" "Studentized OLS" "Neyman" 0.15
"1804" "Studentized OLS" "Neyman" 0.556
"1805" "Studentized OLS" "Neyman" 0.244
"1806" "Studentized OLS" "Neyman" 0.176
"1807" "Studentized OLS" "Neyman" 0.568
"1808" "Studentized OLS" "Neyman" 0.25
"1809" "Studentized OLS" "Neyman" 0.822
"1810" "Studentized OLS" "Neyman" 0.38
"1811" "Studentized OLS" "Neyman" 0.408
"1812" "Studentized OLS" "Neyman" 0.526
"1813" "Studentized OLS" "Neyman" 0.644
"1814" "Studentized OLS" "Neyman" 0.02
"1815" "Studentized OLS" "Neyman" 0.422
"1816" "Studentized OLS" "Neyman" 0.38
"1817" "Studentized OLS" "Neyman" 0.008
"1818" "Studentized OLS" "Neyman" 0.276
"1819" "Studentized OLS" "Neyman" 0.008
"1820" "Studentized OLS" "Neyman" 0.602
"1821" "Studentized OLS" "Neyman" 0.336
"1822" "Studentized OLS" "Neyman" 0.65
"1823" "Studentized OLS" "Neyman" 0.07
"1824" "Studentized OLS" "Neyman" 0.662
"1825" "Studentized OLS" "Neyman" 0.798
"1826" "Studentized OLS" "Neyman" 0.5
"1827" "Studentized OLS" "Neyman" 0.362
"1828" "Studentized OLS" "Neyman" 0.71
"1829" "Studentized OLS" "Neyman" 0.522
"1830" "Studentized OLS" "Neyman" 0.962
"1831" "Studentized OLS" "Neyman" 0.106
"1832" "Studentized OLS" "Neyman" 0.028
"1833" "Studentized OLS" "Neyman" 0.308
"1834" "Studentized OLS" "Neyman" 0.76
"1835" "Studentized OLS" "Neyman" 0.73
"1836" "Studentized OLS" "Neyman" 0.168
"1837" "Studentized OLS" "Neyman" 0.798
"1838" "Studentized OLS" "Neyman" 0.106
"1839" "Studentized OLS" "Neyman" 0.914
"1840" "Studentized OLS" "Neyman" 0.024
"1841" "Studentized OLS" "Neyman" 0.146
"1842" "Studentized OLS" "Neyman" 0.496
"1843" "Studentized OLS" "Neyman" 0.332
"1844" "Studentized OLS" "Neyman" 0.17
"1845" "Studentized OLS" "Neyman" 0.252
"1846" "Studentized OLS" "Neyman" 0.092
"1847" "Studentized OLS" "Neyman" 0.678
"1848" "Studentized OLS" "Neyman" 0.356
"1849" "Studentized OLS" "Neyman" 0.796
"1850" "Studentized OLS" "Neyman" 0.92
"1851" "Studentized OLS" "Neyman" 0.926
"1852" "Studentized OLS" "Neyman" 0.072
"1853" "Studentized OLS" "Neyman" 0.586
"1854" "Studentized OLS" "Neyman" 0.296
"1855" "Studentized OLS" "Neyman" 0.636
"1856" "Studentized OLS" "Neyman" 0.262
"1857" "Studentized OLS" "Neyman" 0.236
"1858" "Studentized OLS" "Neyman" 0.27
"1859" "Studentized OLS" "Neyman" 0.704
"1860" "Studentized OLS" "Neyman" 0.846
"1861" "Studentized OLS" "Neyman" 0.144
"1862" "Studentized OLS" "Neyman" 0.868
"1863" "Studentized OLS" "Neyman" 0.238
"1864" "Studentized OLS" "Neyman" 0.574
"1865" "Studentized OLS" "Neyman" 0.644
"1866" "Studentized OLS" "Neyman" 0.21
"1867" "Studentized OLS" "Neyman" 0.482
"1868" "Studentized OLS" "Neyman" 0.084
"1869" "Studentized OLS" "Neyman" 0.128
"1870" "Studentized OLS" "Neyman" 0.64
"1871" "Studentized OLS" "Neyman" 0.928
"1872" "Studentized OLS" "Neyman" 0.066
"1873" "Studentized OLS" "Neyman" 0.51
"1874" "Studentized OLS" "Neyman" 0.02
"1875" "Studentized OLS" "Neyman" 0.52
"1876" "Studentized OLS" "Neyman" 0.96
"1877" "Studentized OLS" "Neyman" 0.28
"1878" "Studentized OLS" "Neyman" 0.43
"1879" "Studentized OLS" "Neyman" 0.204
"1880" "Studentized OLS" "Neyman" 0.458
"1881" "Studentized OLS" "Neyman" 0.272
"1882" "Studentized OLS" "Neyman" 0.288
"1883" "Studentized OLS" "Neyman" 0.4
"1884" "Studentized OLS" "Neyman" 0.424
"1885" "Studentized OLS" "Neyman" 0.71
"1886" "Studentized OLS" "Neyman" 0.16
"1887" "Studentized OLS" "Neyman" 0.592
"1888" "Studentized OLS" "Neyman" 0.788
"1889" "Studentized OLS" "Neyman" 0.402
"1890" "Studentized OLS" "Neyman" 0.424
"1891" "Studentized OLS" "Neyman" 0.702
"1892" "Studentized OLS" "Neyman" 0.398
"1893" "Studentized OLS" "Neyman" 0.52
"1894" "Studentized OLS" "Neyman" 0.206
"1895" "Studentized OLS" "Neyman" 0.118
"1896" "Studentized OLS" "Neyman" 0.596
"1897" "Studentized OLS" "Neyman" 0.378
"1898" "Studentized OLS" "Neyman" 0.204
"1899" "Studentized OLS" "Neyman" 0.408
"1900" "Studentized OLS" "Neyman" 0.776
"1901" "Studentized OLS" "Neyman" 0.054
"1902" "Studentized OLS" "Neyman" 0.026
"1903" "Studentized OLS" "Neyman" 0.496
"1904" "Studentized OLS" "Neyman" 0.106
"1905" "Studentized OLS" "Neyman" 0.072
"1906" "Studentized OLS" "Neyman" 0.584
"1907" "Studentized OLS" "Neyman" 0.898
"1908" "Studentized OLS" "Neyman" 0.656
"1909" "Studentized OLS" "Neyman" 0.882
"1910" "Studentized OLS" "Neyman" 0.364
"1911" "Studentized OLS" "Neyman" 0.048
"1912" "Studentized OLS" "Neyman" 0.748
"1913" "Studentized OLS" "Neyman" 0.782
"1914" "Studentized OLS" "Neyman" 0.102
"1915" "Studentized OLS" "Neyman" 0.37
"1916" "Studentized OLS" "Neyman" 0.736
"1917" "Studentized OLS" "Neyman" 0.066
"1918" "Studentized OLS" "Neyman" 0.496
"1919" "Studentized OLS" "Neyman" 0.194
"1920" "Studentized OLS" "Neyman" 0.782
"1921" "Studentized OLS" "Neyman" 0.782
"1922" "Studentized OLS" "Neyman" 0.516
"1923" "Studentized OLS" "Neyman" 0.572
"1924" "Studentized OLS" "Neyman" 0.372
"1925" "Studentized OLS" "Neyman" 0.894
"1926" "Studentized OLS" "Neyman" 0.036
"1927" "Studentized OLS" "Neyman" 0.938
"1928" "Studentized OLS" "Neyman" 0.51
"1929" "Studentized OLS" "Neyman" 0.23
"1930" "Studentized OLS" "Neyman" 0.96
"1931" "Studentized OLS" "Neyman" 0.024
"1932" "Studentized OLS" "Neyman" 0
"1933" "Studentized OLS" "Neyman" 0.252
"1934" "Studentized OLS" "Neyman" 0.864
"1935" "Studentized OLS" "Neyman" 0.27
"1936" "Studentized OLS" "Neyman" 0.036
"1937" "Studentized OLS" "Neyman" 0.632
"1938" "Studentized OLS" "Neyman" 0.552
"1939" "Studentized OLS" "Neyman" 0.988
"1940" "Studentized OLS" "Neyman" 0.94
"1941" "Studentized OLS" "Neyman" 0.258
"1942" "Studentized OLS" "Neyman" 0.872
"1943" "Studentized OLS" "Neyman" 0.006
"1944" "Studentized OLS" "Neyman" 0.858
"1945" "Studentized OLS" "Neyman" 0.71
"1946" "Studentized OLS" "Neyman" 0.748
"1947" "Studentized OLS" "Neyman" 0.182
"1948" "Studentized OLS" "Neyman" 0.278
"1949" "Studentized OLS" "Neyman" 0.808
"1950" "Studentized OLS" "Neyman" 0.546
"1951" "Studentized OLS" "Neyman" 0.094
"1952" "Studentized OLS" "Neyman" 0.734
"1953" "Studentized OLS" "Neyman" 0.276
"1954" "Studentized OLS" "Neyman" 0.49
"1955" "Studentized OLS" "Neyman" 0.516
"1956" "Studentized OLS" "Neyman" 0.84
"1957" "Studentized OLS" "Neyman" 0.432
"1958" "Studentized OLS" "Neyman" 0.744
"1959" "Studentized OLS" "Neyman" 0.326
"1960" "Studentized OLS" "Neyman" 0.576
"1961" "Studentized OLS" "Neyman" 0.162
"1962" "Studentized OLS" "Neyman" 0.704
"1963" "Studentized OLS" "Neyman" 0.96
"1964" "Studentized OLS" "Neyman" 0.446
"1965" "Studentized OLS" "Neyman" 0.954
"1966" "Studentized OLS" "Neyman" 0.738
"1967" "Studentized OLS" "Neyman" 0.984
"1968" "Studentized OLS" "Neyman" 0.176
"1969" "Studentized OLS" "Neyman" 0.082
"1970" "Studentized OLS" "Neyman" 0.574
"1971" "Studentized OLS" "Neyman" 0.794
"1972" "Studentized OLS" "Neyman" 0.468
"1973" "Studentized OLS" "Neyman" 0.296
"1974" "Studentized OLS" "Neyman" 0.152
"1975" "Studentized OLS" "Neyman" 0.158
"1976" "Studentized OLS" "Neyman" 0.61
"1977" "Studentized OLS" "Neyman" 0.352
"1978" "Studentized OLS" "Neyman" 0.402
"1979" "Studentized OLS" "Neyman" 0.422
"1980" "Studentized OLS" "Neyman" 0.724
"1981" "Studentized OLS" "Neyman" 0.858
"1982" "Studentized OLS" "Neyman" 0.778
"1983" "Studentized OLS" "Neyman" 0.182
"1984" "Studentized OLS" "Neyman" 0.33
"1985" "Studentized OLS" "Neyman" 0.754
"1986" "Studentized OLS" "Neyman" 0.87
"1987" "Studentized OLS" "Neyman" 0.034
"1988" "Studentized OLS" "Neyman" 0.484
"1989" "Studentized OLS" "Neyman" 0.534
"1990" "Studentized OLS" "Neyman" 0.674
"1991" "Studentized OLS" "Neyman" 0.968
"1992" "Studentized OLS" "Neyman" 0.41
"1993" "Studentized OLS" "Neyman" 0.312
"1994" "Studentized OLS" "Neyman" 0.808
"1995" "Studentized OLS" "Neyman" 0.126
"1996" "Studentized OLS" "Neyman" 0.418
"1997" "Studentized OLS" "Neyman" 0.054
"1998" "Studentized OLS" "Neyman" 0.216
"1999" "Studentized OLS" "Neyman" 0.318
"2000" "Studentized OLS" "Neyman" 0.966
"2001" "Studentized EHW" "Neyman" 0.388
"2002" "Studentized EHW" "Neyman" 0.05
"2003" "Studentized EHW" "Neyman" 0.934
"2004" "Studentized EHW" "Neyman" 0.616
"2005" "Studentized EHW" "Neyman" 0.48
"2006" "Studentized EHW" "Neyman" 0.924
"2007" "Studentized EHW" "Neyman" 0.698
"2008" "Studentized EHW" "Neyman" 0.988
"2009" "Studentized EHW" "Neyman" 0.81
"2010" "Studentized EHW" "Neyman" 0.376
"2011" "Studentized EHW" "Neyman" 0.98
"2012" "Studentized EHW" "Neyman" 0.338
"2013" "Studentized EHW" "Neyman" 0.588
"2014" "Studentized EHW" "Neyman" 0.466
"2015" "Studentized EHW" "Neyman" 0.77
"2016" "Studentized EHW" "Neyman" 0.964
"2017" "Studentized EHW" "Neyman" 0.228
"2018" "Studentized EHW" "Neyman" 0.462
"2019" "Studentized EHW" "Neyman" 0.798
"2020" "Studentized EHW" "Neyman" 0.292
"2021" "Studentized EHW" "Neyman" 0.75
"2022" "Studentized EHW" "Neyman" 0.022
"2023" "Studentized EHW" "Neyman" 0.574
"2024" "Studentized EHW" "Neyman" 0.708
"2025" "Studentized EHW" "Neyman" 0.752
"2026" "Studentized EHW" "Neyman" 0.15
"2027" "Studentized EHW" "Neyman" 0.706
"2028" "Studentized EHW" "Neyman" 0.182
"2029" "Studentized EHW" "Neyman" 0.648
"2030" "Studentized EHW" "Neyman" 0.4
"2031" "Studentized EHW" "Neyman" 0.22
"2032" "Studentized EHW" "Neyman" 0.614
"2033" "Studentized EHW" "Neyman" 0.818
"2034" "Studentized EHW" "Neyman" 0.788
"2035" "Studentized EHW" "Neyman" 0.75
"2036" "Studentized EHW" "Neyman" 0.528
"2037" "Studentized EHW" "Neyman" 0.688
"2038" "Studentized EHW" "Neyman" 0.508
"2039" "Studentized EHW" "Neyman" 0.108
"2040" "Studentized EHW" "Neyman" 0.246
"2041" "Studentized EHW" "Neyman" 0.298
"2042" "Studentized EHW" "Neyman" 0.022
"2043" "Studentized EHW" "Neyman" 0.926
"2044" "Studentized EHW" "Neyman" 0.804
"2045" "Studentized EHW" "Neyman" 0.488
"2046" "Studentized EHW" "Neyman" 0.694
"2047" "Studentized EHW" "Neyman" 0.476
"2048" "Studentized EHW" "Neyman" 0.562
"2049" "Studentized EHW" "Neyman" 0.578
"2050" "Studentized EHW" "Neyman" 0.848
"2051" "Studentized EHW" "Neyman" 0.454
"2052" "Studentized EHW" "Neyman" 0.742
"2053" "Studentized EHW" "Neyman" 0.624
"2054" "Studentized EHW" "Neyman" 0.558
"2055" "Studentized EHW" "Neyman" 0.626
"2056" "Studentized EHW" "Neyman" 0.62
"2057" "Studentized EHW" "Neyman" 0.574
"2058" "Studentized EHW" "Neyman" 0.654
"2059" "Studentized EHW" "Neyman" 0.364
"2060" "Studentized EHW" "Neyman" 0.502
"2061" "Studentized EHW" "Neyman" 0.98
"2062" "Studentized EHW" "Neyman" 0.982
"2063" "Studentized EHW" "Neyman" 0.59
"2064" "Studentized EHW" "Neyman" 0.924
"2065" "Studentized EHW" "Neyman" 0.576
"2066" "Studentized EHW" "Neyman" 0.936
"2067" "Studentized EHW" "Neyman" 0.372
"2068" "Studentized EHW" "Neyman" 0.298
"2069" "Studentized EHW" "Neyman" 0.012
"2070" "Studentized EHW" "Neyman" 0.77
"2071" "Studentized EHW" "Neyman" 0.448
"2072" "Studentized EHW" "Neyman" 0.234
"2073" "Studentized EHW" "Neyman" 0.796
"2074" "Studentized EHW" "Neyman" 0.136
"2075" "Studentized EHW" "Neyman" 0.526
"2076" "Studentized EHW" "Neyman" 0.602
"2077" "Studentized EHW" "Neyman" 0.486
"2078" "Studentized EHW" "Neyman" 0.944
"2079" "Studentized EHW" "Neyman" 0.59
"2080" "Studentized EHW" "Neyman" 0.858
"2081" "Studentized EHW" "Neyman" 0.708
"2082" "Studentized EHW" "Neyman" 0.024
"2083" "Studentized EHW" "Neyman" 0.496
"2084" "Studentized EHW" "Neyman" 0.992
"2085" "Studentized EHW" "Neyman" 0.942
"2086" "Studentized EHW" "Neyman" 0.576
"2087" "Studentized EHW" "Neyman" 0.302
"2088" "Studentized EHW" "Neyman" 0.494
"2089" "Studentized EHW" "Neyman" 0.922
"2090" "Studentized EHW" "Neyman" 0.598
"2091" "Studentized EHW" "Neyman" 0.826
"2092" "Studentized EHW" "Neyman" 0.75
"2093" "Studentized EHW" "Neyman" 0.954
"2094" "Studentized EHW" "Neyman" 0.258
"2095" "Studentized EHW" "Neyman" 0.716
"2096" "Studentized EHW" "Neyman" 0.888
"2097" "Studentized EHW" "Neyman" 0.32
"2098" "Studentized EHW" "Neyman" 0.958
"2099" "Studentized EHW" "Neyman" 0.566
"2100" "Studentized EHW" "Neyman" 0.134
"2101" "Studentized EHW" "Neyman" 0.54
"2102" "Studentized EHW" "Neyman" 0.7
"2103" "Studentized EHW" "Neyman" 0.228
"2104" "Studentized EHW" "Neyman" 0.046
"2105" "Studentized EHW" "Neyman" 0.102
"2106" "Studentized EHW" "Neyman" 0.872
"2107" "Studentized EHW" "Neyman" 0.8
"2108" "Studentized EHW" "Neyman" 0.626
"2109" "Studentized EHW" "Neyman" 0.592
"2110" "Studentized EHW" "Neyman" 0.636
"2111" "Studentized EHW" "Neyman" 0.958
"2112" "Studentized EHW" "Neyman" 0.62
"2113" "Studentized EHW" "Neyman" 0.962
"2114" "Studentized EHW" "Neyman" 0.844
"2115" "Studentized EHW" "Neyman" 0.372
"2116" "Studentized EHW" "Neyman" 0.036
"2117" "Studentized EHW" "Neyman" 0.396
"2118" "Studentized EHW" "Neyman" 0.978
"2119" "Studentized EHW" "Neyman" 0.232
"2120" "Studentized EHW" "Neyman" 0.43
"2121" "Studentized EHW" "Neyman" 0.904
"2122" "Studentized EHW" "Neyman" 0.502
"2123" "Studentized EHW" "Neyman" 0.588
"2124" "Studentized EHW" "Neyman" 0.414
"2125" "Studentized EHW" "Neyman" 0.722
"2126" "Studentized EHW" "Neyman" 0.078
"2127" "Studentized EHW" "Neyman" 0.232
"2128" "Studentized EHW" "Neyman" 0.562
"2129" "Studentized EHW" "Neyman" 0.448
"2130" "Studentized EHW" "Neyman" 0.998
"2131" "Studentized EHW" "Neyman" 0.582
"2132" "Studentized EHW" "Neyman" 0.42
"2133" "Studentized EHW" "Neyman" 0.334
"2134" "Studentized EHW" "Neyman" 0.16
"2135" "Studentized EHW" "Neyman" 0.614
"2136" "Studentized EHW" "Neyman" 0.582
"2137" "Studentized EHW" "Neyman" 0.606
"2138" "Studentized EHW" "Neyman" 0.858
"2139" "Studentized EHW" "Neyman" 0.526
"2140" "Studentized EHW" "Neyman" 0.148
"2141" "Studentized EHW" "Neyman" 0.83
"2142" "Studentized EHW" "Neyman" 0.234
"2143" "Studentized EHW" "Neyman" 0.958
"2144" "Studentized EHW" "Neyman" 0.148
"2145" "Studentized EHW" "Neyman" 0.85
"2146" "Studentized EHW" "Neyman" 0.974
"2147" "Studentized EHW" "Neyman" 0.446
"2148" "Studentized EHW" "Neyman" 0.75
"2149" "Studentized EHW" "Neyman" 0.508
"2150" "Studentized EHW" "Neyman" 0.92
"2151" "Studentized EHW" "Neyman" 0.698
"2152" "Studentized EHW" "Neyman" 0.876
"2153" "Studentized EHW" "Neyman" 0.69
"2154" "Studentized EHW" "Neyman" 0.534
"2155" "Studentized EHW" "Neyman" 0.22
"2156" "Studentized EHW" "Neyman" 0.352
"2157" "Studentized EHW" "Neyman" 0.264
"2158" "Studentized EHW" "Neyman" 0.398
"2159" "Studentized EHW" "Neyman" 0.246
"2160" "Studentized EHW" "Neyman" 0.736
"2161" "Studentized EHW" "Neyman" 0.098
"2162" "Studentized EHW" "Neyman" 0.97
"2163" "Studentized EHW" "Neyman" 0.904
"2164" "Studentized EHW" "Neyman" 0.508
"2165" "Studentized EHW" "Neyman" 0.344
"2166" "Studentized EHW" "Neyman" 0.124
"2167" "Studentized EHW" "Neyman" 0.308
"2168" "Studentized EHW" "Neyman" 0.586
"2169" "Studentized EHW" "Neyman" 0.218
"2170" "Studentized EHW" "Neyman" 0.626
"2171" "Studentized EHW" "Neyman" 0.716
"2172" "Studentized EHW" "Neyman" 0.898
"2173" "Studentized EHW" "Neyman" 0.232
"2174" "Studentized EHW" "Neyman" 0.028
"2175" "Studentized EHW" "Neyman" 0.072
"2176" "Studentized EHW" "Neyman" 0.75
"2177" "Studentized EHW" "Neyman" 0.792
"2178" "Studentized EHW" "Neyman" 0.636
"2179" "Studentized EHW" "Neyman" 0.35
"2180" "Studentized EHW" "Neyman" 0.682
"2181" "Studentized EHW" "Neyman" 0.076
"2182" "Studentized EHW" "Neyman" 0.47
"2183" "Studentized EHW" "Neyman" 0.636
"2184" "Studentized EHW" "Neyman" 0.888
"2185" "Studentized EHW" "Neyman" 0.614
"2186" "Studentized EHW" "Neyman" 0.828
"2187" "Studentized EHW" "Neyman" 0.93
"2188" "Studentized EHW" "Neyman" 0.952
"2189" "Studentized EHW" "Neyman" 0.246
"2190" "Studentized EHW" "Neyman" 0.41
"2191" "Studentized EHW" "Neyman" 0.518
"2192" "Studentized EHW" "Neyman" 0.838
"2193" "Studentized EHW" "Neyman" 0.424
"2194" "Studentized EHW" "Neyman" 0.98
"2195" "Studentized EHW" "Neyman" 0.83
"2196" "Studentized EHW" "Neyman" 0.584
"2197" "Studentized EHW" "Neyman" 0.198
"2198" "Studentized EHW" "Neyman" 0.82
"2199" "Studentized EHW" "Neyman" 0.04
"2200" "Studentized EHW" "Neyman" 0.298
"2201" "Studentized EHW" "Neyman" 0.532
"2202" "Studentized EHW" "Neyman" 0.594
"2203" "Studentized EHW" "Neyman" 0.494
"2204" "Studentized EHW" "Neyman" 0.214
"2205" "Studentized EHW" "Neyman" 0.624
"2206" "Studentized EHW" "Neyman" 0.896
"2207" "Studentized EHW" "Neyman" 0.892
"2208" "Studentized EHW" "Neyman" 0.464
"2209" "Studentized EHW" "Neyman" 0.264
"2210" "Studentized EHW" "Neyman" 0.25
"2211" "Studentized EHW" "Neyman" 0.66
"2212" "Studentized EHW" "Neyman" 0.57
"2213" "Studentized EHW" "Neyman" 0.028
"2214" "Studentized EHW" "Neyman" 0.498
"2215" "Studentized EHW" "Neyman" 0.874
"2216" "Studentized EHW" "Neyman" 0.606
"2217" "Studentized EHW" "Neyman" 0.244
"2218" "Studentized EHW" "Neyman" 0.882
"2219" "Studentized EHW" "Neyman" 0.172
"2220" "Studentized EHW" "Neyman" 0.046
"2221" "Studentized EHW" "Neyman" 0.608
"2222" "Studentized EHW" "Neyman" 0.194
"2223" "Studentized EHW" "Neyman" 0.338
"2224" "Studentized EHW" "Neyman" 0.584
"2225" "Studentized EHW" "Neyman" 0.758
"2226" "Studentized EHW" "Neyman" 0.868
"2227" "Studentized EHW" "Neyman" 0.866
"2228" "Studentized EHW" "Neyman" 0.346
"2229" "Studentized EHW" "Neyman" 0.858
"2230" "Studentized EHW" "Neyman" 0.448
"2231" "Studentized EHW" "Neyman" 0.674
"2232" "Studentized EHW" "Neyman" 0.976
"2233" "Studentized EHW" "Neyman" 0.526
"2234" "Studentized EHW" "Neyman" 0.02
"2235" "Studentized EHW" "Neyman" 0.992
"2236" "Studentized EHW" "Neyman" 0.328
"2237" "Studentized EHW" "Neyman" 0.81
"2238" "Studentized EHW" "Neyman" 0.128
"2239" "Studentized EHW" "Neyman" 0.982
"2240" "Studentized EHW" "Neyman" 0.654
"2241" "Studentized EHW" "Neyman" 0.756
"2242" "Studentized EHW" "Neyman" 0.93
"2243" "Studentized EHW" "Neyman" 0.234
"2244" "Studentized EHW" "Neyman" 0.39
"2245" "Studentized EHW" "Neyman" 0.736
"2246" "Studentized EHW" "Neyman" 0.774
"2247" "Studentized EHW" "Neyman" 0.282
"2248" "Studentized EHW" "Neyman" 0.916
"2249" "Studentized EHW" "Neyman" 0.056
"2250" "Studentized EHW" "Neyman" 0.318
"2251" "Studentized EHW" "Neyman" 0.034
"2252" "Studentized EHW" "Neyman" 0.616
"2253" "Studentized EHW" "Neyman" 0.816
"2254" "Studentized EHW" "Neyman" 0.89
"2255" "Studentized EHW" "Neyman" 0.526
"2256" "Studentized EHW" "Neyman" 0.862
"2257" "Studentized EHW" "Neyman" 0.704
"2258" "Studentized EHW" "Neyman" 0.568
"2259" "Studentized EHW" "Neyman" 0.468
"2260" "Studentized EHW" "Neyman" 0.97
"2261" "Studentized EHW" "Neyman" 0.462
"2262" "Studentized EHW" "Neyman" 0.478
"2263" "Studentized EHW" "Neyman" 0.504
"2264" "Studentized EHW" "Neyman" 0.936
"2265" "Studentized EHW" "Neyman" 0.6
"2266" "Studentized EHW" "Neyman" 0.83
"2267" "Studentized EHW" "Neyman" 0.704
"2268" "Studentized EHW" "Neyman" 0.346
"2269" "Studentized EHW" "Neyman" 0.734
"2270" "Studentized EHW" "Neyman" 0.18
"2271" "Studentized EHW" "Neyman" 0.58
"2272" "Studentized EHW" "Neyman" 0.22
"2273" "Studentized EHW" "Neyman" 0.392
"2274" "Studentized EHW" "Neyman" 0.732
"2275" "Studentized EHW" "Neyman" 0.708
"2276" "Studentized EHW" "Neyman" 0.77
"2277" "Studentized EHW" "Neyman" 0.558
"2278" "Studentized EHW" "Neyman" 0.886
"2279" "Studentized EHW" "Neyman" 0.918
"2280" "Studentized EHW" "Neyman" 0.184
"2281" "Studentized EHW" "Neyman" 0.482
"2282" "Studentized EHW" "Neyman" 0.308
"2283" "Studentized EHW" "Neyman" 0.98
"2284" "Studentized EHW" "Neyman" 0.256
"2285" "Studentized EHW" "Neyman" 0.898
"2286" "Studentized EHW" "Neyman" 0.39
"2287" "Studentized EHW" "Neyman" 0.684
"2288" "Studentized EHW" "Neyman" 0.574
"2289" "Studentized EHW" "Neyman" 0.918
"2290" "Studentized EHW" "Neyman" 0.774
"2291" "Studentized EHW" "Neyman" 0.746
"2292" "Studentized EHW" "Neyman" 0.156
"2293" "Studentized EHW" "Neyman" 0.816
"2294" "Studentized EHW" "Neyman" 0.768
"2295" "Studentized EHW" "Neyman" 0.748
"2296" "Studentized EHW" "Neyman" 0.91
"2297" "Studentized EHW" "Neyman" 0.17
"2298" "Studentized EHW" "Neyman" 0.008
"2299" "Studentized EHW" "Neyman" 0.886
"2300" "Studentized EHW" "Neyman" 0.266
"2301" "Studentized EHW" "Neyman" 0.116
"2302" "Studentized EHW" "Neyman" 0.746
"2303" "Studentized EHW" "Neyman" 0.54
"2304" "Studentized EHW" "Neyman" 0.45
"2305" "Studentized EHW" "Neyman" 0.708
"2306" "Studentized EHW" "Neyman" 0.664
"2307" "Studentized EHW" "Neyman" 0.942
"2308" "Studentized EHW" "Neyman" 0.55
"2309" "Studentized EHW" "Neyman" 0.556
"2310" "Studentized EHW" "Neyman" 0.446
"2311" "Studentized EHW" "Neyman" 0.952
"2312" "Studentized EHW" "Neyman" 0.778
"2313" "Studentized EHW" "Neyman" 0.74
"2314" "Studentized EHW" "Neyman" 0.44
"2315" "Studentized EHW" "Neyman" 0.794
"2316" "Studentized EHW" "Neyman" 0.238
"2317" "Studentized EHW" "Neyman" 0.278
"2318" "Studentized EHW" "Neyman" 0.364
"2319" "Studentized EHW" "Neyman" 0.9
"2320" "Studentized EHW" "Neyman" 0.248
"2321" "Studentized EHW" "Neyman" 0.242
"2322" "Studentized EHW" "Neyman" 0.412
"2323" "Studentized EHW" "Neyman" 0.772
"2324" "Studentized EHW" "Neyman" 0.776
"2325" "Studentized EHW" "Neyman" 0.628
"2326" "Studentized EHW" "Neyman" 0.396
"2327" "Studentized EHW" "Neyman" 0.802
"2328" "Studentized EHW" "Neyman" 0.77
"2329" "Studentized EHW" "Neyman" 0.212
"2330" "Studentized EHW" "Neyman" 0.71
"2331" "Studentized EHW" "Neyman" 0.974
"2332" "Studentized EHW" "Neyman" 0.592
"2333" "Studentized EHW" "Neyman" 0.722
"2334" "Studentized EHW" "Neyman" 0.972
"2335" "Studentized EHW" "Neyman" 0.176
"2336" "Studentized EHW" "Neyman" 0.742
"2337" "Studentized EHW" "Neyman" 0.916
"2338" "Studentized EHW" "Neyman" 0.786
"2339" "Studentized EHW" "Neyman" 0.656
"2340" "Studentized EHW" "Neyman" 0.342
"2341" "Studentized EHW" "Neyman" 0.408
"2342" "Studentized EHW" "Neyman" 0.016
"2343" "Studentized EHW" "Neyman" 0.234
"2344" "Studentized EHW" "Neyman" 0.866
"2345" "Studentized EHW" "Neyman" 0.624
"2346" "Studentized EHW" "Neyman" 0.832
"2347" "Studentized EHW" "Neyman" 0.224
"2348" "Studentized EHW" "Neyman" 0.69
"2349" "Studentized EHW" "Neyman" 0.62
"2350" "Studentized EHW" "Neyman" 0.91
"2351" "Studentized EHW" "Neyman" 0.162
"2352" "Studentized EHW" "Neyman" 0.26
"2353" "Studentized EHW" "Neyman" 0.704
"2354" "Studentized EHW" "Neyman" 0.572
"2355" "Studentized EHW" "Neyman" 0.652
"2356" "Studentized EHW" "Neyman" 0.248
"2357" "Studentized EHW" "Neyman" 0.922
"2358" "Studentized EHW" "Neyman" 0.214
"2359" "Studentized EHW" "Neyman" 0.01
"2360" "Studentized EHW" "Neyman" 0.246
"2361" "Studentized EHW" "Neyman" 0.594
"2362" "Studentized EHW" "Neyman" 0.856
"2363" "Studentized EHW" "Neyman" 0.914
"2364" "Studentized EHW" "Neyman" 0.5
"2365" "Studentized EHW" "Neyman" 0.696
"2366" "Studentized EHW" "Neyman" 0.886
"2367" "Studentized EHW" "Neyman" 0.276
"2368" "Studentized EHW" "Neyman" 0.466
"2369" "Studentized EHW" "Neyman" 0.676
"2370" "Studentized EHW" "Neyman" 0.43
"2371" "Studentized EHW" "Neyman" 0.518
"2372" "Studentized EHW" "Neyman" 0.398
"2373" "Studentized EHW" "Neyman" 0.672
"2374" "Studentized EHW" "Neyman" 0.74
"2375" "Studentized EHW" "Neyman" 0.602
"2376" "Studentized EHW" "Neyman" 0.832
"2377" "Studentized EHW" "Neyman" 0.968
"2378" "Studentized EHW" "Neyman" 0.47
"2379" "Studentized EHW" "Neyman" 0.646
"2380" "Studentized EHW" "Neyman" 0.826
"2381" "Studentized EHW" "Neyman" 0.6
"2382" "Studentized EHW" "Neyman" 0
"2383" "Studentized EHW" "Neyman" 0.338
"2384" "Studentized EHW" "Neyman" 0.74
"2385" "Studentized EHW" "Neyman" 0.312
"2386" "Studentized EHW" "Neyman" 0.2
"2387" "Studentized EHW" "Neyman" 0.858
"2388" "Studentized EHW" "Neyman" 0.368
"2389" "Studentized EHW" "Neyman" 0.674
"2390" "Studentized EHW" "Neyman" 0.664
"2391" "Studentized EHW" "Neyman" 0.81
"2392" "Studentized EHW" "Neyman" 0.158
"2393" "Studentized EHW" "Neyman" 0.646
"2394" "Studentized EHW" "Neyman" 0.706
"2395" "Studentized EHW" "Neyman" 0.984
"2396" "Studentized EHW" "Neyman" 0.728
"2397" "Studentized EHW" "Neyman" 0.914
"2398" "Studentized EHW" "Neyman" 0.806
"2399" "Studentized EHW" "Neyman" 0.792
"2400" "Studentized EHW" "Neyman" 0.838
"2401" "Studentized EHW" "Neyman" 0.37
"2402" "Studentized EHW" "Neyman" 0.83
"2403" "Studentized EHW" "Neyman" 0.972
"2404" "Studentized EHW" "Neyman" 0.71
"2405" "Studentized EHW" "Neyman" 0.666
"2406" "Studentized EHW" "Neyman" 0.89
"2407" "Studentized EHW" "Neyman" 0.766
"2408" "Studentized EHW" "Neyman" 0.994
"2409" "Studentized EHW" "Neyman" 0.652
"2410" "Studentized EHW" "Neyman" 0.936
"2411" "Studentized EHW" "Neyman" 0.258
"2412" "Studentized EHW" "Neyman" 0.984
"2413" "Studentized EHW" "Neyman" 0.808
"2414" "Studentized EHW" "Neyman" 0.774
"2415" "Studentized EHW" "Neyman" 0.828
"2416" "Studentized EHW" "Neyman" 0.988
"2417" "Studentized EHW" "Neyman" 0.904
"2418" "Studentized EHW" "Neyman" 0.262
"2419" "Studentized EHW" "Neyman" 0.248
"2420" "Studentized EHW" "Neyman" 0.754
"2421" "Studentized EHW" "Neyman" 0.892
"2422" "Studentized EHW" "Neyman" 0.324
"2423" "Studentized EHW" "Neyman" 0.628
"2424" "Studentized EHW" "Neyman" 0.268
"2425" "Studentized EHW" "Neyman" 0.802
"2426" "Studentized EHW" "Neyman" 0.254
"2427" "Studentized EHW" "Neyman" 0.73
"2428" "Studentized EHW" "Neyman" 0.824
"2429" "Studentized EHW" "Neyman" 0.124
"2430" "Studentized EHW" "Neyman" 0.896
"2431" "Studentized EHW" "Neyman" 0.868
"2432" "Studentized EHW" "Neyman" 0.626
"2433" "Studentized EHW" "Neyman" 0.648
"2434" "Studentized EHW" "Neyman" 0.636
"2435" "Studentized EHW" "Neyman" 0.13
"2436" "Studentized EHW" "Neyman" 0.564
"2437" "Studentized EHW" "Neyman" 0.584
"2438" "Studentized EHW" "Neyman" 0.032
"2439" "Studentized EHW" "Neyman" 0.592
"2440" "Studentized EHW" "Neyman" 0.416
"2441" "Studentized EHW" "Neyman" 0.462
"2442" "Studentized EHW" "Neyman" 0.988
"2443" "Studentized EHW" "Neyman" 0.84
"2444" "Studentized EHW" "Neyman" 0.404
"2445" "Studentized EHW" "Neyman" 0.688
"2446" "Studentized EHW" "Neyman" 0.422
"2447" "Studentized EHW" "Neyman" 0.22
"2448" "Studentized EHW" "Neyman" 0.438
"2449" "Studentized EHW" "Neyman" 0.682
"2450" "Studentized EHW" "Neyman" 0.794
"2451" "Studentized EHW" "Neyman" 0.184
"2452" "Studentized EHW" "Neyman" 0.648
"2453" "Studentized EHW" "Neyman" 0.352
"2454" "Studentized EHW" "Neyman" 0.488
"2455" "Studentized EHW" "Neyman" 0.818
"2456" "Studentized EHW" "Neyman" 0.958
"2457" "Studentized EHW" "Neyman" 0.706
"2458" "Studentized EHW" "Neyman" 0.538
"2459" "Studentized EHW" "Neyman" 0.528
"2460" "Studentized EHW" "Neyman" 0.768
"2461" "Studentized EHW" "Neyman" 0.276
"2462" "Studentized EHW" "Neyman" 0.854
"2463" "Studentized EHW" "Neyman" 0.352
"2464" "Studentized EHW" "Neyman" 0.476
"2465" "Studentized EHW" "Neyman" 0.538
"2466" "Studentized EHW" "Neyman" 0.426
"2467" "Studentized EHW" "Neyman" 0.928
"2468" "Studentized EHW" "Neyman" 0.796
"2469" "Studentized EHW" "Neyman" 0.526
"2470" "Studentized EHW" "Neyman" 0.506
"2471" "Studentized EHW" "Neyman" 0.338
"2472" "Studentized EHW" "Neyman" 0.838
"2473" "Studentized EHW" "Neyman" 0.582
"2474" "Studentized EHW" "Neyman" 0.71
"2475" "Studentized EHW" "Neyman" 0.542
"2476" "Studentized EHW" "Neyman" 0.798
"2477" "Studentized EHW" "Neyman" 0.862
"2478" "Studentized EHW" "Neyman" 0.956
"2479" "Studentized EHW" "Neyman" 0.354
"2480" "Studentized EHW" "Neyman" 0.96
"2481" "Studentized EHW" "Neyman" 0.668
"2482" "Studentized EHW" "Neyman" 0.578
"2483" "Studentized EHW" "Neyman" 0.792
"2484" "Studentized EHW" "Neyman" 0.006
"2485" "Studentized EHW" "Neyman" 0.202
"2486" "Studentized EHW" "Neyman" 0.396
"2487" "Studentized EHW" "Neyman" 0.866
"2488" "Studentized EHW" "Neyman" 0.94
"2489" "Studentized EHW" "Neyman" 0.648
"2490" "Studentized EHW" "Neyman" 0.986
"2491" "Studentized EHW" "Neyman" 0.814
"2492" "Studentized EHW" "Neyman" 0.37
"2493" "Studentized EHW" "Neyman" 0.658
"2494" "Studentized EHW" "Neyman" 0.55
"2495" "Studentized EHW" "Neyman" 0.742
"2496" "Studentized EHW" "Neyman" 0.178
"2497" "Studentized EHW" "Neyman" 0.466
"2498" "Studentized EHW" "Neyman" 0.978
"2499" "Studentized EHW" "Neyman" 0.324
"2500" "Studentized EHW" "Neyman" 0.362
"2501" "Studentized EHW" "Neyman" 0.32
"2502" "Studentized EHW" "Neyman" 0.262
"2503" "Studentized EHW" "Neyman" 0.502
"2504" "Studentized EHW" "Neyman" 0.296
"2505" "Studentized EHW" "Neyman" 0.212
"2506" "Studentized EHW" "Neyman" 0.334
"2507" "Studentized EHW" "Neyman" 0.214
"2508" "Studentized EHW" "Neyman" 0.894
"2509" "Studentized EHW" "Neyman" 0.348
"2510" "Studentized EHW" "Neyman" 0.748
"2511" "Studentized EHW" "Neyman" 0.622
"2512" "Studentized EHW" "Neyman" 0.69
"2513" "Studentized EHW" "Neyman" 0.134
"2514" "Studentized EHW" "Neyman" 0.496
"2515" "Studentized EHW" "Neyman" 0.326
"2516" "Studentized EHW" "Neyman" 0.184
"2517" "Studentized EHW" "Neyman" 0.758
"2518" "Studentized EHW" "Neyman" 0.46
"2519" "Studentized EHW" "Neyman" 0.55
"2520" "Studentized EHW" "Neyman" 0.474
"2521" "Studentized EHW" "Neyman" 0.904
"2522" "Studentized EHW" "Neyman" 0.28
"2523" "Studentized EHW" "Neyman" 0.284
"2524" "Studentized EHW" "Neyman" 0.628
"2525" "Studentized EHW" "Neyman" 0.868
"2526" "Studentized EHW" "Neyman" 0.768
"2527" "Studentized EHW" "Neyman" 0.658
"2528" "Studentized EHW" "Neyman" 0.796
"2529" "Studentized EHW" "Neyman" 0.766
"2530" "Studentized EHW" "Neyman" 0.416
"2531" "Studentized EHW" "Neyman" 0.522
"2532" "Studentized EHW" "Neyman" 0.208
"2533" "Studentized EHW" "Neyman" 0.714
"2534" "Studentized EHW" "Neyman" 0.896
"2535" "Studentized EHW" "Neyman" 0.254
"2536" "Studentized EHW" "Neyman" 0.742
"2537" "Studentized EHW" "Neyman" 0.386
"2538" "Studentized EHW" "Neyman" 0.688
"2539" "Studentized EHW" "Neyman" 0.15
"2540" "Studentized EHW" "Neyman" 0.982
"2541" "Studentized EHW" "Neyman" 0.3
"2542" "Studentized EHW" "Neyman" 0.246
"2543" "Studentized EHW" "Neyman" 0.768
"2544" "Studentized EHW" "Neyman" 0.922
"2545" "Studentized EHW" "Neyman" 0.908
"2546" "Studentized EHW" "Neyman" 0.842
"2547" "Studentized EHW" "Neyman" 0.878
"2548" "Studentized EHW" "Neyman" 0.06
"2549" "Studentized EHW" "Neyman" 0.362
"2550" "Studentized EHW" "Neyman" 0.942
"2551" "Studentized EHW" "Neyman" 0.084
"2552" "Studentized EHW" "Neyman" 0.348
"2553" "Studentized EHW" "Neyman" 0.658
"2554" "Studentized EHW" "Neyman" 0.828
"2555" "Studentized EHW" "Neyman" 0.708
"2556" "Studentized EHW" "Neyman" 0.052
"2557" "Studentized EHW" "Neyman" 0.894
"2558" "Studentized EHW" "Neyman" 0.026
"2559" "Studentized EHW" "Neyman" 0.662
"2560" "Studentized EHW" "Neyman" 0.68
"2561" "Studentized EHW" "Neyman" 0.444
"2562" "Studentized EHW" "Neyman" 0.754
"2563" "Studentized EHW" "Neyman" 0.764
"2564" "Studentized EHW" "Neyman" 0.948
"2565" "Studentized EHW" "Neyman" 0.772
"2566" "Studentized EHW" "Neyman" 0.778
"2567" "Studentized EHW" "Neyman" 0.038
"2568" "Studentized EHW" "Neyman" 0.674
"2569" "Studentized EHW" "Neyman" 0.71
"2570" "Studentized EHW" "Neyman" 0.42
"2571" "Studentized EHW" "Neyman" 0.164
"2572" "Studentized EHW" "Neyman" 0.644
"2573" "Studentized EHW" "Neyman" 0.448
"2574" "Studentized EHW" "Neyman" 0.124
"2575" "Studentized EHW" "Neyman" 0.684
"2576" "Studentized EHW" "Neyman" 0.178
"2577" "Studentized EHW" "Neyman" 0.54
"2578" "Studentized EHW" "Neyman" 0.6
"2579" "Studentized EHW" "Neyman" 0.974
"2580" "Studentized EHW" "Neyman" 0.262
"2581" "Studentized EHW" "Neyman" 0.272
"2582" "Studentized EHW" "Neyman" 0.75
"2583" "Studentized EHW" "Neyman" 0.236
"2584" "Studentized EHW" "Neyman" 0.226
"2585" "Studentized EHW" "Neyman" 0.98
"2586" "Studentized EHW" "Neyman" 0.026
"2587" "Studentized EHW" "Neyman" 0.706
"2588" "Studentized EHW" "Neyman" 0.04
"2589" "Studentized EHW" "Neyman" 0.134
"2590" "Studentized EHW" "Neyman" 0.954
"2591" "Studentized EHW" "Neyman" 0.218
"2592" "Studentized EHW" "Neyman" 0.252
"2593" "Studentized EHW" "Neyman" 0.804
"2594" "Studentized EHW" "Neyman" 0.988
"2595" "Studentized EHW" "Neyman" 0.968
"2596" "Studentized EHW" "Neyman" 0.582
"2597" "Studentized EHW" "Neyman" 0.74
"2598" "Studentized EHW" "Neyman" 0.702
"2599" "Studentized EHW" "Neyman" 0.186
"2600" "Studentized EHW" "Neyman" 0.988
"2601" "Studentized EHW" "Neyman" 0.352
"2602" "Studentized EHW" "Neyman" 0.254
"2603" "Studentized EHW" "Neyman" 0.984
"2604" "Studentized EHW" "Neyman" 0.582
"2605" "Studentized EHW" "Neyman" 0.984
"2606" "Studentized EHW" "Neyman" 0.716
"2607" "Studentized EHW" "Neyman" 0.78
"2608" "Studentized EHW" "Neyman" 0.934
"2609" "Studentized EHW" "Neyman" 0.878
"2610" "Studentized EHW" "Neyman" 0.47
"2611" "Studentized EHW" "Neyman" 0.018
"2612" "Studentized EHW" "Neyman" 0.316
"2613" "Studentized EHW" "Neyman" 0.044
"2614" "Studentized EHW" "Neyman" 0.896
"2615" "Studentized EHW" "Neyman" 0.31
"2616" "Studentized EHW" "Neyman" 0.958
"2617" "Studentized EHW" "Neyman" 0.234
"2618" "Studentized EHW" "Neyman" 0.544
"2619" "Studentized EHW" "Neyman" 0.222
"2620" "Studentized EHW" "Neyman" 0.51
"2621" "Studentized EHW" "Neyman" 0.968
"2622" "Studentized EHW" "Neyman" 0.77
"2623" "Studentized EHW" "Neyman" 0.94
"2624" "Studentized EHW" "Neyman" 0.434
"2625" "Studentized EHW" "Neyman" 0.888
"2626" "Studentized EHW" "Neyman" 0.92
"2627" "Studentized EHW" "Neyman" 0.902
"2628" "Studentized EHW" "Neyman" 0.95
"2629" "Studentized EHW" "Neyman" 0.57
"2630" "Studentized EHW" "Neyman" 0.926
"2631" "Studentized EHW" "Neyman" 0.322
"2632" "Studentized EHW" "Neyman" 0.88
"2633" "Studentized EHW" "Neyman" 0.55
"2634" "Studentized EHW" "Neyman" 0.284
"2635" "Studentized EHW" "Neyman" 0.932
"2636" "Studentized EHW" "Neyman" 0.928
"2637" "Studentized EHW" "Neyman" 0.654
"2638" "Studentized EHW" "Neyman" 0.614
"2639" "Studentized EHW" "Neyman" 0.554
"2640" "Studentized EHW" "Neyman" 0.722
"2641" "Studentized EHW" "Neyman" 0.992
"2642" "Studentized EHW" "Neyman" 0.384
"2643" "Studentized EHW" "Neyman" 0.504
"2644" "Studentized EHW" "Neyman" 0.532
"2645" "Studentized EHW" "Neyman" 0.6
"2646" "Studentized EHW" "Neyman" 0.098
"2647" "Studentized EHW" "Neyman" 0.312
"2648" "Studentized EHW" "Neyman" 0.856
"2649" "Studentized EHW" "Neyman" 0.322
"2650" "Studentized EHW" "Neyman" 0.376
"2651" "Studentized EHW" "Neyman" 0.982
"2652" "Studentized EHW" "Neyman" 0.922
"2653" "Studentized EHW" "Neyman" 0.878
"2654" "Studentized EHW" "Neyman" 0.092
"2655" "Studentized EHW" "Neyman" 0.866
"2656" "Studentized EHW" "Neyman" 0.472
"2657" "Studentized EHW" "Neyman" 0.518
"2658" "Studentized EHW" "Neyman" 0.508
"2659" "Studentized EHW" "Neyman" 0.556
"2660" "Studentized EHW" "Neyman" 0.64
"2661" "Studentized EHW" "Neyman" 0.15
"2662" "Studentized EHW" "Neyman" 0.26
"2663" "Studentized EHW" "Neyman" 0.802
"2664" "Studentized EHW" "Neyman" 0.586
"2665" "Studentized EHW" "Neyman" 0.876
"2666" "Studentized EHW" "Neyman" 0.31
"2667" "Studentized EHW" "Neyman" 0.022
"2668" "Studentized EHW" "Neyman" 0.194
"2669" "Studentized EHW" "Neyman" 0.5
"2670" "Studentized EHW" "Neyman" 0.672
"2671" "Studentized EHW" "Neyman" 0.274
"2672" "Studentized EHW" "Neyman" 0.872
"2673" "Studentized EHW" "Neyman" 0.842
"2674" "Studentized EHW" "Neyman" 0.728
"2675" "Studentized EHW" "Neyman" 0.83
"2676" "Studentized EHW" "Neyman" 0.022
"2677" "Studentized EHW" "Neyman" 0.516
"2678" "Studentized EHW" "Neyman" 0.608
"2679" "Studentized EHW" "Neyman" 0.514
"2680" "Studentized EHW" "Neyman" 0.92
"2681" "Studentized EHW" "Neyman" 0.668
"2682" "Studentized EHW" "Neyman" 0.532
"2683" "Studentized EHW" "Neyman" 0.88
"2684" "Studentized EHW" "Neyman" 0.568
"2685" "Studentized EHW" "Neyman" 0.724
"2686" "Studentized EHW" "Neyman" 0.542
"2687" "Studentized EHW" "Neyman" 0.742
"2688" "Studentized EHW" "Neyman" 0.834
"2689" "Studentized EHW" "Neyman" 0.958
"2690" "Studentized EHW" "Neyman" 0.826
"2691" "Studentized EHW" "Neyman" 0.828
"2692" "Studentized EHW" "Neyman" 0.574
"2693" "Studentized EHW" "Neyman" 0.668
"2694" "Studentized EHW" "Neyman" 0.532
"2695" "Studentized EHW" "Neyman" 0.922
"2696" "Studentized EHW" "Neyman" 0.33
"2697" "Studentized EHW" "Neyman" 0.688
"2698" "Studentized EHW" "Neyman" 0.58
"2699" "Studentized EHW" "Neyman" 0.402
"2700" "Studentized EHW" "Neyman" 0.458
"2701" "Studentized EHW" "Neyman" 0.558
"2702" "Studentized EHW" "Neyman" 0.366
"2703" "Studentized EHW" "Neyman" 0.386
"2704" "Studentized EHW" "Neyman" 0.686
"2705" "Studentized EHW" "Neyman" 0.24
"2706" "Studentized EHW" "Neyman" 0.794
"2707" "Studentized EHW" "Neyman" 0.636
"2708" "Studentized EHW" "Neyman" 0.532
"2709" "Studentized EHW" "Neyman" 0.638
"2710" "Studentized EHW" "Neyman" 0.764
"2711" "Studentized EHW" "Neyman" 0.808
"2712" "Studentized EHW" "Neyman" 0.9
"2713" "Studentized EHW" "Neyman" 0.494
"2714" "Studentized EHW" "Neyman" 0.786
"2715" "Studentized EHW" "Neyman" 0.738
"2716" "Studentized EHW" "Neyman" 0.86
"2717" "Studentized EHW" "Neyman" 0.226
"2718" "Studentized EHW" "Neyman" 0.164
"2719" "Studentized EHW" "Neyman" 0.59
"2720" "Studentized EHW" "Neyman" 0.744
"2721" "Studentized EHW" "Neyman" 0.89
"2722" "Studentized EHW" "Neyman" 0.65
"2723" "Studentized EHW" "Neyman" 0.35
"2724" "Studentized EHW" "Neyman" 0.904
"2725" "Studentized EHW" "Neyman" 0.818
"2726" "Studentized EHW" "Neyman" 0.254
"2727" "Studentized EHW" "Neyman" 0.92
"2728" "Studentized EHW" "Neyman" 0.76
"2729" "Studentized EHW" "Neyman" 0.304
"2730" "Studentized EHW" "Neyman" 0.444
"2731" "Studentized EHW" "Neyman" 0.26
"2732" "Studentized EHW" "Neyman" 0.872
"2733" "Studentized EHW" "Neyman" 0.232
"2734" "Studentized EHW" "Neyman" 0.588
"2735" "Studentized EHW" "Neyman" 0.1
"2736" "Studentized EHW" "Neyman" 0.5
"2737" "Studentized EHW" "Neyman" 0.442
"2738" "Studentized EHW" "Neyman" 0.212
"2739" "Studentized EHW" "Neyman" 0.068
"2740" "Studentized EHW" "Neyman" 0.436
"2741" "Studentized EHW" "Neyman" 0.612
"2742" "Studentized EHW" "Neyman" 0.39
"2743" "Studentized EHW" "Neyman" 0.524
"2744" "Studentized EHW" "Neyman" 0.718
"2745" "Studentized EHW" "Neyman" 0.252
"2746" "Studentized EHW" "Neyman" 0.872
"2747" "Studentized EHW" "Neyman" 0.934
"2748" "Studentized EHW" "Neyman" 1
"2749" "Studentized EHW" "Neyman" 0.776
"2750" "Studentized EHW" "Neyman" 0.62
"2751" "Studentized EHW" "Neyman" 0.982
"2752" "Studentized EHW" "Neyman" 0.944
"2753" "Studentized EHW" "Neyman" 0.802
"2754" "Studentized EHW" "Neyman" 0.986
"2755" "Studentized EHW" "Neyman" 0.946
"2756" "Studentized EHW" "Neyman" 0.224
"2757" "Studentized EHW" "Neyman" 0.444
"2758" "Studentized EHW" "Neyman" 0.592
"2759" "Studentized EHW" "Neyman" 0.818
"2760" "Studentized EHW" "Neyman" 0.978
"2761" "Studentized EHW" "Neyman" 0.42
"2762" "Studentized EHW" "Neyman" 0.316
"2763" "Studentized EHW" "Neyman" 0.262
"2764" "Studentized EHW" "Neyman" 0.27
"2765" "Studentized EHW" "Neyman" 0.408
"2766" "Studentized EHW" "Neyman" 0.79
"2767" "Studentized EHW" "Neyman" 0.312
"2768" "Studentized EHW" "Neyman" 0.044
"2769" "Studentized EHW" "Neyman" 0.38
"2770" "Studentized EHW" "Neyman" 0.7
"2771" "Studentized EHW" "Neyman" 0.526
"2772" "Studentized EHW" "Neyman" 0.198
"2773" "Studentized EHW" "Neyman" 0.866
"2774" "Studentized EHW" "Neyman" 0.098
"2775" "Studentized EHW" "Neyman" 0.494
"2776" "Studentized EHW" "Neyman" 0.358
"2777" "Studentized EHW" "Neyman" 0.608
"2778" "Studentized EHW" "Neyman" 0.596
"2779" "Studentized EHW" "Neyman" 0.224
"2780" "Studentized EHW" "Neyman" 0.492
"2781" "Studentized EHW" "Neyman" 0.718
"2782" "Studentized EHW" "Neyman" 0.282
"2783" "Studentized EHW" "Neyman" 0.538
"2784" "Studentized EHW" "Neyman" 0.952
"2785" "Studentized EHW" "Neyman" 0.926
"2786" "Studentized EHW" "Neyman" 0.836
"2787" "Studentized EHW" "Neyman" 0.212
"2788" "Studentized EHW" "Neyman" 0.858
"2789" "Studentized EHW" "Neyman" 0.772
"2790" "Studentized EHW" "Neyman" 0.966
"2791" "Studentized EHW" "Neyman" 0.786
"2792" "Studentized EHW" "Neyman" 0.962
"2793" "Studentized EHW" "Neyman" 0.996
"2794" "Studentized EHW" "Neyman" 0.058
"2795" "Studentized EHW" "Neyman" 0.66
"2796" "Studentized EHW" "Neyman" 0.382
"2797" "Studentized EHW" "Neyman" 0.964
"2798" "Studentized EHW" "Neyman" 0.384
"2799" "Studentized EHW" "Neyman" 0.628
"2800" "Studentized EHW" "Neyman" 0.714
"2801" "Studentized EHW" "Neyman" 0.702
"2802" "Studentized EHW" "Neyman" 0.71
"2803" "Studentized EHW" "Neyman" 0.238
"2804" "Studentized EHW" "Neyman" 0.54
"2805" "Studentized EHW" "Neyman" 0.298
"2806" "Studentized EHW" "Neyman" 0.236
"2807" "Studentized EHW" "Neyman" 0.668
"2808" "Studentized EHW" "Neyman" 0.43
"2809" "Studentized EHW" "Neyman" 0.908
"2810" "Studentized EHW" "Neyman" 0.354
"2811" "Studentized EHW" "Neyman" 0.588
"2812" "Studentized EHW" "Neyman" 0.668
"2813" "Studentized EHW" "Neyman" 0.764
"2814" "Studentized EHW" "Neyman" 0
"2815" "Studentized EHW" "Neyman" 0.622
"2816" "Studentized EHW" "Neyman" 0.476
"2817" "Studentized EHW" "Neyman" 0.098
"2818" "Studentized EHW" "Neyman" 0.438
"2819" "Studentized EHW" "Neyman" 0.006
"2820" "Studentized EHW" "Neyman" 0.65
"2821" "Studentized EHW" "Neyman" 0.458
"2822" "Studentized EHW" "Neyman" 0.696
"2823" "Studentized EHW" "Neyman" 0.236
"2824" "Studentized EHW" "Neyman" 0.788
"2825" "Studentized EHW" "Neyman" 0.876
"2826" "Studentized EHW" "Neyman" 0.672
"2827" "Studentized EHW" "Neyman" 0.568
"2828" "Studentized EHW" "Neyman" 0.746
"2829" "Studentized EHW" "Neyman" 0.634
"2830" "Studentized EHW" "Neyman" 0.966
"2831" "Studentized EHW" "Neyman" 0.294
"2832" "Studentized EHW" "Neyman" 0.03
"2833" "Studentized EHW" "Neyman" 0.516
"2834" "Studentized EHW" "Neyman" 0.79
"2835" "Studentized EHW" "Neyman" 0.84
"2836" "Studentized EHW" "Neyman" 0.398
"2837" "Studentized EHW" "Neyman" 0.87
"2838" "Studentized EHW" "Neyman" 0.238
"2839" "Studentized EHW" "Neyman" 0.928
"2840" "Studentized EHW" "Neyman" 0.07
"2841" "Studentized EHW" "Neyman" 0.354
"2842" "Studentized EHW" "Neyman" 0.472
"2843" "Studentized EHW" "Neyman" 0.522
"2844" "Studentized EHW" "Neyman" 0.34
"2845" "Studentized EHW" "Neyman" 0.51
"2846" "Studentized EHW" "Neyman" 0.152
"2847" "Studentized EHW" "Neyman" 0.772
"2848" "Studentized EHW" "Neyman" 0.53
"2849" "Studentized EHW" "Neyman" 0.856
"2850" "Studentized EHW" "Neyman" 0.926
"2851" "Studentized EHW" "Neyman" 0.948
"2852" "Studentized EHW" "Neyman" 0.116
"2853" "Studentized EHW" "Neyman" 0.614
"2854" "Studentized EHW" "Neyman" 0.51
"2855" "Studentized EHW" "Neyman" 0.686
"2856" "Studentized EHW" "Neyman" 0.404
"2857" "Studentized EHW" "Neyman" 0.452
"2858" "Studentized EHW" "Neyman" 0.362
"2859" "Studentized EHW" "Neyman" 0.796
"2860" "Studentized EHW" "Neyman" 0.876
"2861" "Studentized EHW" "Neyman" 0.428
"2862" "Studentized EHW" "Neyman" 0.894
"2863" "Studentized EHW" "Neyman" 0.302
"2864" "Studentized EHW" "Neyman" 0.692
"2865" "Studentized EHW" "Neyman" 0.738
"2866" "Studentized EHW" "Neyman" 0.34
"2867" "Studentized EHW" "Neyman" 0.454
"2868" "Studentized EHW" "Neyman" 0.286
"2869" "Studentized EHW" "Neyman" 0.33
"2870" "Studentized EHW" "Neyman" 0.806
"2871" "Studentized EHW" "Neyman" 0.962
"2872" "Studentized EHW" "Neyman" 0.182
"2873" "Studentized EHW" "Neyman" 0.65
"2874" "Studentized EHW" "Neyman" 0.062
"2875" "Studentized EHW" "Neyman" 0.682
"2876" "Studentized EHW" "Neyman" 0.974
"2877" "Studentized EHW" "Neyman" 0.334
"2878" "Studentized EHW" "Neyman" 0.654
"2879" "Studentized EHW" "Neyman" 0.36
"2880" "Studentized EHW" "Neyman" 0.608
"2881" "Studentized EHW" "Neyman" 0.474
"2882" "Studentized EHW" "Neyman" 0.522
"2883" "Studentized EHW" "Neyman" 0.624
"2884" "Studentized EHW" "Neyman" 0.524
"2885" "Studentized EHW" "Neyman" 0.742
"2886" "Studentized EHW" "Neyman" 0.418
"2887" "Studentized EHW" "Neyman" 0.682
"2888" "Studentized EHW" "Neyman" 0.796
"2889" "Studentized EHW" "Neyman" 0.504
"2890" "Studentized EHW" "Neyman" 0.466
"2891" "Studentized EHW" "Neyman" 0.758
"2892" "Studentized EHW" "Neyman" 0.556
"2893" "Studentized EHW" "Neyman" 0.62
"2894" "Studentized EHW" "Neyman" 0.208
"2895" "Studentized EHW" "Neyman" 0.122
"2896" "Studentized EHW" "Neyman" 0.742
"2897" "Studentized EHW" "Neyman" 0.468
"2898" "Studentized EHW" "Neyman" 0.26
"2899" "Studentized EHW" "Neyman" 0.548
"2900" "Studentized EHW" "Neyman" 0.844
"2901" "Studentized EHW" "Neyman" 0.006
"2902" "Studentized EHW" "Neyman" 0.15
"2903" "Studentized EHW" "Neyman" 0.556
"2904" "Studentized EHW" "Neyman" 0.28
"2905" "Studentized EHW" "Neyman" 0.058
"2906" "Studentized EHW" "Neyman" 0.644
"2907" "Studentized EHW" "Neyman" 0.902
"2908" "Studentized EHW" "Neyman" 0.722
"2909" "Studentized EHW" "Neyman" 0.886
"2910" "Studentized EHW" "Neyman" 0.482
"2911" "Studentized EHW" "Neyman" 0.16
"2912" "Studentized EHW" "Neyman" 0.808
"2913" "Studentized EHW" "Neyman" 0.848
"2914" "Studentized EHW" "Neyman" 0.19
"2915" "Studentized EHW" "Neyman" 0.574
"2916" "Studentized EHW" "Neyman" 0.776
"2917" "Studentized EHW" "Neyman" 0.212
"2918" "Studentized EHW" "Neyman" 0.656
"2919" "Studentized EHW" "Neyman" 0.38
"2920" "Studentized EHW" "Neyman" 0.822
"2921" "Studentized EHW" "Neyman" 0.824
"2922" "Studentized EHW" "Neyman" 0.612
"2923" "Studentized EHW" "Neyman" 0.67
"2924" "Studentized EHW" "Neyman" 0.454
"2925" "Studentized EHW" "Neyman" 0.926
"2926" "Studentized EHW" "Neyman" 0.198
"2927" "Studentized EHW" "Neyman" 0.94
"2928" "Studentized EHW" "Neyman" 0.622
"2929" "Studentized EHW" "Neyman" 0.23
"2930" "Studentized EHW" "Neyman" 0.966
"2931" "Studentized EHW" "Neyman" 0.004
"2932" "Studentized EHW" "Neyman" 0.01
"2933" "Studentized EHW" "Neyman" 0.398
"2934" "Studentized EHW" "Neyman" 0.924
"2935" "Studentized EHW" "Neyman" 0.506
"2936" "Studentized EHW" "Neyman" 0.178
"2937" "Studentized EHW" "Neyman" 0.684
"2938" "Studentized EHW" "Neyman" 0.532
"2939" "Studentized EHW" "Neyman" 0.994
"2940" "Studentized EHW" "Neyman" 0.956
"2941" "Studentized EHW" "Neyman" 0.326
"2942" "Studentized EHW" "Neyman" 0.882
"2943" "Studentized EHW" "Neyman" 0.042
"2944" "Studentized EHW" "Neyman" 0.88
"2945" "Studentized EHW" "Neyman" 0.752
"2946" "Studentized EHW" "Neyman" 0.796
"2947" "Studentized EHW" "Neyman" 0.06
"2948" "Studentized EHW" "Neyman" 0.326
"2949" "Studentized EHW" "Neyman" 0.86
"2950" "Studentized EHW" "Neyman" 0.636
"2951" "Studentized EHW" "Neyman" 0.286
"2952" "Studentized EHW" "Neyman" 0.808
"2953" "Studentized EHW" "Neyman" 0.424
"2954" "Studentized EHW" "Neyman" 0.604
"2955" "Studentized EHW" "Neyman" 0.544
"2956" "Studentized EHW" "Neyman" 0.882
"2957" "Studentized EHW" "Neyman" 0.596
"2958" "Studentized EHW" "Neyman" 0.826
"2959" "Studentized EHW" "Neyman" 0.398
"2960" "Studentized EHW" "Neyman" 0.644
"2961" "Studentized EHW" "Neyman" 0.352
"2962" "Studentized EHW" "Neyman" 0.844
"2963" "Studentized EHW" "Neyman" 0.974
"2964" "Studentized EHW" "Neyman" 0.502
"2965" "Studentized EHW" "Neyman" 0.962
"2966" "Studentized EHW" "Neyman" 0.794
"2967" "Studentized EHW" "Neyman" 0.996
"2968" "Studentized EHW" "Neyman" 0.43
"2969" "Studentized EHW" "Neyman" 0.03
"2970" "Studentized EHW" "Neyman" 0.6
"2971" "Studentized EHW" "Neyman" 0.846
"2972" "Studentized EHW" "Neyman" 0.572
"2973" "Studentized EHW" "Neyman" 0.5
"2974" "Studentized EHW" "Neyman" 0.156
"2975" "Studentized EHW" "Neyman" 0.284
"2976" "Studentized EHW" "Neyman" 0.75
"2977" "Studentized EHW" "Neyman" 0.586
"2978" "Studentized EHW" "Neyman" 0.528
"2979" "Studentized EHW" "Neyman" 0.498
"2980" "Studentized EHW" "Neyman" 0.794
"2981" "Studentized EHW" "Neyman" 0.904
"2982" "Studentized EHW" "Neyman" 0.844
"2983" "Studentized EHW" "Neyman" 0.36
"2984" "Studentized EHW" "Neyman" 0.492
"2985" "Studentized EHW" "Neyman" 0.818
"2986" "Studentized EHW" "Neyman" 0.884
"2987" "Studentized EHW" "Neyman" 0.208
"2988" "Studentized EHW" "Neyman" 0.434
"2989" "Studentized EHW" "Neyman" 0.63
"2990" "Studentized EHW" "Neyman" 0.774
"2991" "Studentized EHW" "Neyman" 0.976
"2992" "Studentized EHW" "Neyman" 0.55
"2993" "Studentized EHW" "Neyman" 0.432
"2994" "Studentized EHW" "Neyman" 0.864
"2995" "Studentized EHW" "Neyman" 0.094
"2996" "Studentized EHW" "Neyman" 0.656
"2997" "Studentized EHW" "Neyman" 0.126
"2998" "Studentized EHW" "Neyman" 0.402
"2999" "Studentized EHW" "Neyman" 0.412
"3000" "Studentized EHW" "Neyman" 0.978
"3001" "Unstudentized" "Fisher" 0.158
"3002" "Unstudentized" "Fisher" 0.038
"3003" "Unstudentized" "Fisher" 0.768
"3004" "Unstudentized" "Fisher" 0.468
"3005" "Unstudentized" "Fisher" 0.464
"3006" "Unstudentized" "Fisher" 0.564
"3007" "Unstudentized" "Fisher" 0.562
"3008" "Unstudentized" "Fisher" 0.936
"3009" "Unstudentized" "Fisher" 0.698
"3010" "Unstudentized" "Fisher" 0.286
"3011" "Unstudentized" "Fisher" 0.88
"3012" "Unstudentized" "Fisher" 0.062
"3013" "Unstudentized" "Fisher" 0.44
"3014" "Unstudentized" "Fisher" 0.098
"3015" "Unstudentized" "Fisher" 0.522
"3016" "Unstudentized" "Fisher" 0.688
"3017" "Unstudentized" "Fisher" 0.078
"3018" "Unstudentized" "Fisher" 0.312
"3019" "Unstudentized" "Fisher" 0.444
"3020" "Unstudentized" "Fisher" 0.066
"3021" "Unstudentized" "Fisher" 0.742
"3022" "Unstudentized" "Fisher" 0.1
"3023" "Unstudentized" "Fisher" 0.348
"3024" "Unstudentized" "Fisher" 0.92
"3025" "Unstudentized" "Fisher" 0.672
"3026" "Unstudentized" "Fisher" 0.052
"3027" "Unstudentized" "Fisher" 0.686
"3028" "Unstudentized" "Fisher" 0.106
"3029" "Unstudentized" "Fisher" 0.434
"3030" "Unstudentized" "Fisher" 0.372
"3031" "Unstudentized" "Fisher" 0.164
"3032" "Unstudentized" "Fisher" 0.352
"3033" "Unstudentized" "Fisher" 0.714
"3034" "Unstudentized" "Fisher" 0.794
"3035" "Unstudentized" "Fisher" 0.774
"3036" "Unstudentized" "Fisher" 0.29
"3037" "Unstudentized" "Fisher" 0.524
"3038" "Unstudentized" "Fisher" 0.182
"3039" "Unstudentized" "Fisher" 0.158
"3040" "Unstudentized" "Fisher" 0.22
"3041" "Unstudentized" "Fisher" 0.256
"3042" "Unstudentized" "Fisher" 0.006
"3043" "Unstudentized" "Fisher" 0.998
"3044" "Unstudentized" "Fisher" 0.802
"3045" "Unstudentized" "Fisher" 0.38
"3046" "Unstudentized" "Fisher" 0.858
"3047" "Unstudentized" "Fisher" 0.5
"3048" "Unstudentized" "Fisher" 0.51
"3049" "Unstudentized" "Fisher" 0.464
"3050" "Unstudentized" "Fisher" 0.65
"3051" "Unstudentized" "Fisher" 0.168
"3052" "Unstudentized" "Fisher" 0.446
"3053" "Unstudentized" "Fisher" 0.472
"3054" "Unstudentized" "Fisher" 0.586
"3055" "Unstudentized" "Fisher" 0.582
"3056" "Unstudentized" "Fisher" 0.254
"3057" "Unstudentized" "Fisher" 0.544
"3058" "Unstudentized" "Fisher" 0.57
"3059" "Unstudentized" "Fisher" 0.282
"3060" "Unstudentized" "Fisher" 0.254
"3061" "Unstudentized" "Fisher" 0.854
"3062" "Unstudentized" "Fisher" 0.952
"3063" "Unstudentized" "Fisher" 0.46
"3064" "Unstudentized" "Fisher" 0.926
"3065" "Unstudentized" "Fisher" 0.62
"3066" "Unstudentized" "Fisher" 0.988
"3067" "Unstudentized" "Fisher" 0.546
"3068" "Unstudentized" "Fisher" 0.296
"3069" "Unstudentized" "Fisher" 0.004
"3070" "Unstudentized" "Fisher" 0.856
"3071" "Unstudentized" "Fisher" 0.23
"3072" "Unstudentized" "Fisher" 0.2
"3073" "Unstudentized" "Fisher" 0.802
"3074" "Unstudentized" "Fisher" 0.022
"3075" "Unstudentized" "Fisher" 0.512
"3076" "Unstudentized" "Fisher" 0.702
"3077" "Unstudentized" "Fisher" 0.412
"3078" "Unstudentized" "Fisher" 0.932
"3079" "Unstudentized" "Fisher" 0.422
"3080" "Unstudentized" "Fisher" 0.974
"3081" "Unstudentized" "Fisher" 0.546
"3082" "Unstudentized" "Fisher" 0.062
"3083" "Unstudentized" "Fisher" 0.46
"3084" "Unstudentized" "Fisher" 0.952
"3085" "Unstudentized" "Fisher" 0.79
"3086" "Unstudentized" "Fisher" 0.602
"3087" "Unstudentized" "Fisher" 0.118
"3088" "Unstudentized" "Fisher" 0.358
"3089" "Unstudentized" "Fisher" 0.886
"3090" "Unstudentized" "Fisher" 0.498
"3091" "Unstudentized" "Fisher" 0.932
"3092" "Unstudentized" "Fisher" 0.812
"3093" "Unstudentized" "Fisher" 0.78
"3094" "Unstudentized" "Fisher" 0.228
"3095" "Unstudentized" "Fisher" 0.384
"3096" "Unstudentized" "Fisher" 0.96
"3097" "Unstudentized" "Fisher" 0.142
"3098" "Unstudentized" "Fisher" 0.986
"3099" "Unstudentized" "Fisher" 0.488
"3100" "Unstudentized" "Fisher" 0.016
"3101" "Unstudentized" "Fisher" 0.456
"3102" "Unstudentized" "Fisher" 0.396
"3103" "Unstudentized" "Fisher" 0.044
"3104" "Unstudentized" "Fisher" 0.036
"3105" "Unstudentized" "Fisher" 0.044
"3106" "Unstudentized" "Fisher" 0.696
"3107" "Unstudentized" "Fisher" 0.702
"3108" "Unstudentized" "Fisher" 0.604
"3109" "Unstudentized" "Fisher" 0.586
"3110" "Unstudentized" "Fisher" 0.59
"3111" "Unstudentized" "Fisher" 0.756
"3112" "Unstudentized" "Fisher" 0.726
"3113" "Unstudentized" "Fisher" 0.954
"3114" "Unstudentized" "Fisher" 0.958
"3115" "Unstudentized" "Fisher" 0.312
"3116" "Unstudentized" "Fisher" 0.032
"3117" "Unstudentized" "Fisher" 0.206
"3118" "Unstudentized" "Fisher" 0.598
"3119" "Unstudentized" "Fisher" 0.106
"3120" "Unstudentized" "Fisher" 0.292
"3121" "Unstudentized" "Fisher" 0.598
"3122" "Unstudentized" "Fisher" 0.368
"3123" "Unstudentized" "Fisher" 0.27
"3124" "Unstudentized" "Fisher" 0.192
"3125" "Unstudentized" "Fisher" 0.46
"3126" "Unstudentized" "Fisher" 0.056
"3127" "Unstudentized" "Fisher" 0.138
"3128" "Unstudentized" "Fisher" 0.406
"3129" "Unstudentized" "Fisher" 0.33
"3130" "Unstudentized" "Fisher" 0.638
"3131" "Unstudentized" "Fisher" 0.368
"3132" "Unstudentized" "Fisher" 0.1
"3133" "Unstudentized" "Fisher" 0.232
"3134" "Unstudentized" "Fisher" 0.014
"3135" "Unstudentized" "Fisher" 0.488
"3136" "Unstudentized" "Fisher" 0.37
"3137" "Unstudentized" "Fisher" 0.436
"3138" "Unstudentized" "Fisher" 0.906
"3139" "Unstudentized" "Fisher" 0.452
"3140" "Unstudentized" "Fisher" 0.17
"3141" "Unstudentized" "Fisher" 0.866
"3142" "Unstudentized" "Fisher" 0.066
"3143" "Unstudentized" "Fisher" 0.906
"3144" "Unstudentized" "Fisher" 0.22
"3145" "Unstudentized" "Fisher" 0.842
"3146" "Unstudentized" "Fisher" 1
"3147" "Unstudentized" "Fisher" 0.388
"3148" "Unstudentized" "Fisher" 0.584
"3149" "Unstudentized" "Fisher" 0.604
"3150" "Unstudentized" "Fisher" 0.984
"3151" "Unstudentized" "Fisher" 0.684
"3152" "Unstudentized" "Fisher" 0.828
"3153" "Unstudentized" "Fisher" 0.81
"3154" "Unstudentized" "Fisher" 0.352
"3155" "Unstudentized" "Fisher" 0.06
"3156" "Unstudentized" "Fisher" 0.25
"3157" "Unstudentized" "Fisher" 0.088
"3158" "Unstudentized" "Fisher" 0.042
"3159" "Unstudentized" "Fisher" 0.282
"3160" "Unstudentized" "Fisher" 0.8
"3161" "Unstudentized" "Fisher" 0.024
"3162" "Unstudentized" "Fisher" 0.806
"3163" "Unstudentized" "Fisher" 0.858
"3164" "Unstudentized" "Fisher" 0.444
"3165" "Unstudentized" "Fisher" 0.4
"3166" "Unstudentized" "Fisher" 0.046
"3167" "Unstudentized" "Fisher" 0.124
"3168" "Unstudentized" "Fisher" 0.424
"3169" "Unstudentized" "Fisher" 0.22
"3170" "Unstudentized" "Fisher" 0.462
"3171" "Unstudentized" "Fisher" 0.606
"3172" "Unstudentized" "Fisher" 0.882
"3173" "Unstudentized" "Fisher" 0.028
"3174" "Unstudentized" "Fisher" 0.006
"3175" "Unstudentized" "Fisher" 0.112
"3176" "Unstudentized" "Fisher" 0.672
"3177" "Unstudentized" "Fisher" 0.608
"3178" "Unstudentized" "Fisher" 0.522
"3179" "Unstudentized" "Fisher" 0.252
"3180" "Unstudentized" "Fisher" 0.478
"3181" "Unstudentized" "Fisher" 0.016
"3182" "Unstudentized" "Fisher" 0.274
"3183" "Unstudentized" "Fisher" 0.58
"3184" "Unstudentized" "Fisher" 0.996
"3185" "Unstudentized" "Fisher" 0.292
"3186" "Unstudentized" "Fisher" 0.818
"3187" "Unstudentized" "Fisher" 0.728
"3188" "Unstudentized" "Fisher" 0.934
"3189" "Unstudentized" "Fisher" 0.102
"3190" "Unstudentized" "Fisher" 0.348
"3191" "Unstudentized" "Fisher" 0.316
"3192" "Unstudentized" "Fisher" 0.848
"3193" "Unstudentized" "Fisher" 0.436
"3194" "Unstudentized" "Fisher" 0.906
"3195" "Unstudentized" "Fisher" 0.698
"3196" "Unstudentized" "Fisher" 0.506
"3197" "Unstudentized" "Fisher" 0.096
"3198" "Unstudentized" "Fisher" 0.722
"3199" "Unstudentized" "Fisher" 0.08
"3200" "Unstudentized" "Fisher" 0.106
"3201" "Unstudentized" "Fisher" 0.45
"3202" "Unstudentized" "Fisher" 0.504
"3203" "Unstudentized" "Fisher" 0.608
"3204" "Unstudentized" "Fisher" 0.108
"3205" "Unstudentized" "Fisher" 0.43
"3206" "Unstudentized" "Fisher" 0.83
"3207" "Unstudentized" "Fisher" 0.916
"3208" "Unstudentized" "Fisher" 0.322
"3209" "Unstudentized" "Fisher" 0.476
"3210" "Unstudentized" "Fisher" 0.032
"3211" "Unstudentized" "Fisher" 0.392
"3212" "Unstudentized" "Fisher" 0.202
"3213" "Unstudentized" "Fisher" 0.002
"3214" "Unstudentized" "Fisher" 0.37
"3215" "Unstudentized" "Fisher" 0.934
"3216" "Unstudentized" "Fisher" 0.662
"3217" "Unstudentized" "Fisher" 0.068
"3218" "Unstudentized" "Fisher" 0.998
"3219" "Unstudentized" "Fisher" 0.144
"3220" "Unstudentized" "Fisher" 0.068
"3221" "Unstudentized" "Fisher" 0.542
"3222" "Unstudentized" "Fisher" 0.066
"3223" "Unstudentized" "Fisher" 0.266
"3224" "Unstudentized" "Fisher" 0.436
"3225" "Unstudentized" "Fisher" 0.43
"3226" "Unstudentized" "Fisher" 0.976
"3227" "Unstudentized" "Fisher" 0.762
"3228" "Unstudentized" "Fisher" 0.126
"3229" "Unstudentized" "Fisher" 0.466
"3230" "Unstudentized" "Fisher" 0.302
"3231" "Unstudentized" "Fisher" 0.528
"3232" "Unstudentized" "Fisher" 0.722
"3233" "Unstudentized" "Fisher" 0.762
"3234" "Unstudentized" "Fisher" 0.03
"3235" "Unstudentized" "Fisher" 0.956
"3236" "Unstudentized" "Fisher" 0.174
"3237" "Unstudentized" "Fisher" 0.99
"3238" "Unstudentized" "Fisher" 0.026
"3239" "Unstudentized" "Fisher" 0.948
"3240" "Unstudentized" "Fisher" 0.362
"3241" "Unstudentized" "Fisher" 0.902
"3242" "Unstudentized" "Fisher" 0.958
"3243" "Unstudentized" "Fisher" 0.102
"3244" "Unstudentized" "Fisher" 0.1
"3245" "Unstudentized" "Fisher" 0.554
"3246" "Unstudentized" "Fisher" 0.766
"3247" "Unstudentized" "Fisher" 0.092
"3248" "Unstudentized" "Fisher" 0.876
"3249" "Unstudentized" "Fisher" 0.018
"3250" "Unstudentized" "Fisher" 0.118
"3251" "Unstudentized" "Fisher" 0.036
"3252" "Unstudentized" "Fisher" 0.462
"3253" "Unstudentized" "Fisher" 0.764
"3254" "Unstudentized" "Fisher" 0.99
"3255" "Unstudentized" "Fisher" 0.36
"3256" "Unstudentized" "Fisher" 0.786
"3257" "Unstudentized" "Fisher" 0.69
"3258" "Unstudentized" "Fisher" 0.198
"3259" "Unstudentized" "Fisher" 0.348
"3260" "Unstudentized" "Fisher" 0.874
"3261" "Unstudentized" "Fisher" 0.14
"3262" "Unstudentized" "Fisher" 0.334
"3263" "Unstudentized" "Fisher" 0.07
"3264" "Unstudentized" "Fisher" 0.902
"3265" "Unstudentized" "Fisher" 0.548
"3266" "Unstudentized" "Fisher" 0.974
"3267" "Unstudentized" "Fisher" 0.624
"3268" "Unstudentized" "Fisher" 0.2
"3269" "Unstudentized" "Fisher" 0.668
"3270" "Unstudentized" "Fisher" 0.032
"3271" "Unstudentized" "Fisher" 0.492
"3272" "Unstudentized" "Fisher" 0.108
"3273" "Unstudentized" "Fisher" 0.29
"3274" "Unstudentized" "Fisher" 0.754
"3275" "Unstudentized" "Fisher" 0.54
"3276" "Unstudentized" "Fisher" 0.67
"3277" "Unstudentized" "Fisher" 0.13
"3278" "Unstudentized" "Fisher" 0.906
"3279" "Unstudentized" "Fisher" 0.902
"3280" "Unstudentized" "Fisher" 0.076
"3281" "Unstudentized" "Fisher" 0.304
"3282" "Unstudentized" "Fisher" 0.128
"3283" "Unstudentized" "Fisher" 0.894
"3284" "Unstudentized" "Fisher" 0.168
"3285" "Unstudentized" "Fisher" 0.556
"3286" "Unstudentized" "Fisher" 0.702
"3287" "Unstudentized" "Fisher" 0.526
"3288" "Unstudentized" "Fisher" 0.096
"3289" "Unstudentized" "Fisher" 0.908
"3290" "Unstudentized" "Fisher" 0.698
"3291" "Unstudentized" "Fisher" 0.794
"3292" "Unstudentized" "Fisher" 0.206
"3293" "Unstudentized" "Fisher" 0.814
"3294" "Unstudentized" "Fisher" 0.786
"3295" "Unstudentized" "Fisher" 0.638
"3296" "Unstudentized" "Fisher" 0.774
"3297" "Unstudentized" "Fisher" 0.036
"3298" "Unstudentized" "Fisher" 0.048
"3299" "Unstudentized" "Fisher" 0.87
"3300" "Unstudentized" "Fisher" 0.1
"3301" "Unstudentized" "Fisher" 0.05
"3302" "Unstudentized" "Fisher" 0.728
"3303" "Unstudentized" "Fisher" 0.384
"3304" "Unstudentized" "Fisher" 0.422
"3305" "Unstudentized" "Fisher" 0.618
"3306" "Unstudentized" "Fisher" 0.686
"3307" "Unstudentized" "Fisher" 0.964
"3308" "Unstudentized" "Fisher" 0.086
"3309" "Unstudentized" "Fisher" 0.528
"3310" "Unstudentized" "Fisher" 0.226
"3311" "Unstudentized" "Fisher" 0.906
"3312" "Unstudentized" "Fisher" 0.708
"3313" "Unstudentized" "Fisher" 0.524
"3314" "Unstudentized" "Fisher" 0.336
"3315" "Unstudentized" "Fisher" 0.672
"3316" "Unstudentized" "Fisher" 0.36
"3317" "Unstudentized" "Fisher" 0.088
"3318" "Unstudentized" "Fisher" 0.376
"3319" "Unstudentized" "Fisher" 0.806
"3320" "Unstudentized" "Fisher" 0.198
"3321" "Unstudentized" "Fisher" 0.192
"3322" "Unstudentized" "Fisher" 0.07
"3323" "Unstudentized" "Fisher" 0.55
"3324" "Unstudentized" "Fisher" 0.876
"3325" "Unstudentized" "Fisher" 0.388
"3326" "Unstudentized" "Fisher" 0.224
"3327" "Unstudentized" "Fisher" 0.78
"3328" "Unstudentized" "Fisher" 0.804
"3329" "Unstudentized" "Fisher" 0.06
"3330" "Unstudentized" "Fisher" 0.238
"3331" "Unstudentized" "Fisher" 0.914
"3332" "Unstudentized" "Fisher" 0.332
"3333" "Unstudentized" "Fisher" 0.34
"3334" "Unstudentized" "Fisher" 0.964
"3335" "Unstudentized" "Fisher" 0.15
"3336" "Unstudentized" "Fisher" 0.44
"3337" "Unstudentized" "Fisher" 0.936
"3338" "Unstudentized" "Fisher" 0.634
"3339" "Unstudentized" "Fisher" 0.672
"3340" "Unstudentized" "Fisher" 0.274
"3341" "Unstudentized" "Fisher" 0.376
"3342" "Unstudentized" "Fisher" 0.02
"3343" "Unstudentized" "Fisher" 0.174
"3344" "Unstudentized" "Fisher" 0.57
"3345" "Unstudentized" "Fisher" 0.456
"3346" "Unstudentized" "Fisher" 0.8
"3347" "Unstudentized" "Fisher" 0.156
"3348" "Unstudentized" "Fisher" 0.486
"3349" "Unstudentized" "Fisher" 0.444
"3350" "Unstudentized" "Fisher" 0.496
"3351" "Unstudentized" "Fisher" 0.064
"3352" "Unstudentized" "Fisher" 0.17
"3353" "Unstudentized" "Fisher" 0.654
"3354" "Unstudentized" "Fisher" 0.46
"3355" "Unstudentized" "Fisher" 0.41
"3356" "Unstudentized" "Fisher" 0.27
"3357" "Unstudentized" "Fisher" 0.826
"3358" "Unstudentized" "Fisher" 0.136
"3359" "Unstudentized" "Fisher" 0.074
"3360" "Unstudentized" "Fisher" 0.046
"3361" "Unstudentized" "Fisher" 0.592
"3362" "Unstudentized" "Fisher" 0.448
"3363" "Unstudentized" "Fisher" 0.916
"3364" "Unstudentized" "Fisher" 0.544
"3365" "Unstudentized" "Fisher" 0.922
"3366" "Unstudentized" "Fisher" 0.988
"3367" "Unstudentized" "Fisher" 0.13
"3368" "Unstudentized" "Fisher" 0.234
"3369" "Unstudentized" "Fisher" 0.69
"3370" "Unstudentized" "Fisher" 0.392
"3371" "Unstudentized" "Fisher" 0.66
"3372" "Unstudentized" "Fisher" 0.518
"3373" "Unstudentized" "Fisher" 0.658
"3374" "Unstudentized" "Fisher" 0.574
"3375" "Unstudentized" "Fisher" 0.532
"3376" "Unstudentized" "Fisher" 0.764
"3377" "Unstudentized" "Fisher" 0.96
"3378" "Unstudentized" "Fisher" 0.442
"3379" "Unstudentized" "Fisher" 0.686
"3380" "Unstudentized" "Fisher" 0.536
"3381" "Unstudentized" "Fisher" 0.584
"3382" "Unstudentized" "Fisher" 0.002
"3383" "Unstudentized" "Fisher" 0.178
"3384" "Unstudentized" "Fisher" 0.674
"3385" "Unstudentized" "Fisher" 0.322
"3386" "Unstudentized" "Fisher" 0.074
"3387" "Unstudentized" "Fisher" 0.82
"3388" "Unstudentized" "Fisher" 0.184
"3389" "Unstudentized" "Fisher" 0.718
"3390" "Unstudentized" "Fisher" 0.738
"3391" "Unstudentized" "Fisher" 0.758
"3392" "Unstudentized" "Fisher" 0.116
"3393" "Unstudentized" "Fisher" 0.384
"3394" "Unstudentized" "Fisher" 0.59
"3395" "Unstudentized" "Fisher" 0.828
"3396" "Unstudentized" "Fisher" 0.804
"3397" "Unstudentized" "Fisher" 0.762
"3398" "Unstudentized" "Fisher" 0.972
"3399" "Unstudentized" "Fisher" 0.742
"3400" "Unstudentized" "Fisher" 0.564
"3401" "Unstudentized" "Fisher" 0.154
"3402" "Unstudentized" "Fisher" 0.682
"3403" "Unstudentized" "Fisher" 0.85
"3404" "Unstudentized" "Fisher" 0.594
"3405" "Unstudentized" "Fisher" 0.436
"3406" "Unstudentized" "Fisher" 0.824
"3407" "Unstudentized" "Fisher" 0.932
"3408" "Unstudentized" "Fisher" 0.962
"3409" "Unstudentized" "Fisher" 0.188
"3410" "Unstudentized" "Fisher" 0.916
"3411" "Unstudentized" "Fisher" 0.138
"3412" "Unstudentized" "Fisher" 0.97
"3413" "Unstudentized" "Fisher" 0.74
"3414" "Unstudentized" "Fisher" 0.802
"3415" "Unstudentized" "Fisher" 0.9
"3416" "Unstudentized" "Fisher" 0.738
"3417" "Unstudentized" "Fisher" 0.808
"3418" "Unstudentized" "Fisher" 0.23
"3419" "Unstudentized" "Fisher" 0.216
"3420" "Unstudentized" "Fisher" 0.728
"3421" "Unstudentized" "Fisher" 0.876
"3422" "Unstudentized" "Fisher" 0.182
"3423" "Unstudentized" "Fisher" 0.402
"3424" "Unstudentized" "Fisher" 0.134
"3425" "Unstudentized" "Fisher" 0.706
"3426" "Unstudentized" "Fisher" 0.064
"3427" "Unstudentized" "Fisher" 0.76
"3428" "Unstudentized" "Fisher" 0.808
"3429" "Unstudentized" "Fisher" 0.092
"3430" "Unstudentized" "Fisher" 0.642
"3431" "Unstudentized" "Fisher" 0.874
"3432" "Unstudentized" "Fisher" 0.656
"3433" "Unstudentized" "Fisher" 0.558
"3434" "Unstudentized" "Fisher" 0.522
"3435" "Unstudentized" "Fisher" 0.112
"3436" "Unstudentized" "Fisher" 0.428
"3437" "Unstudentized" "Fisher" 0.514
"3438" "Unstudentized" "Fisher" 0.004
"3439" "Unstudentized" "Fisher" 0.424
"3440" "Unstudentized" "Fisher" 0.388
"3441" "Unstudentized" "Fisher" 0.412
"3442" "Unstudentized" "Fisher" 0.626
"3443" "Unstudentized" "Fisher" 0.624
"3444" "Unstudentized" "Fisher" 0.44
"3445" "Unstudentized" "Fisher" 0.718
"3446" "Unstudentized" "Fisher" 0.572
"3447" "Unstudentized" "Fisher" 0.098
"3448" "Unstudentized" "Fisher" 0.172
"3449" "Unstudentized" "Fisher" 0.596
"3450" "Unstudentized" "Fisher" 0.784
"3451" "Unstudentized" "Fisher" 0.032
"3452" "Unstudentized" "Fisher" 0.466
"3453" "Unstudentized" "Fisher" 0.1
"3454" "Unstudentized" "Fisher" 0.388
"3455" "Unstudentized" "Fisher" 0.814
"3456" "Unstudentized" "Fisher" 0.952
"3457" "Unstudentized" "Fisher" 0.53
"3458" "Unstudentized" "Fisher" 0.356
"3459" "Unstudentized" "Fisher" 0.412
"3460" "Unstudentized" "Fisher" 0.622
"3461" "Unstudentized" "Fisher" 0.226
"3462" "Unstudentized" "Fisher" 0.714
"3463" "Unstudentized" "Fisher" 0.056
"3464" "Unstudentized" "Fisher" 0.71
"3465" "Unstudentized" "Fisher" 0.392
"3466" "Unstudentized" "Fisher" 0.274
"3467" "Unstudentized" "Fisher" 0.914
"3468" "Unstudentized" "Fisher" 0.91
"3469" "Unstudentized" "Fisher" 0.354
"3470" "Unstudentized" "Fisher" 0.176
"3471" "Unstudentized" "Fisher" 0.116
"3472" "Unstudentized" "Fisher" 0.808
"3473" "Unstudentized" "Fisher" 0.754
"3474" "Unstudentized" "Fisher" 0.714
"3475" "Unstudentized" "Fisher" 0.366
"3476" "Unstudentized" "Fisher" 0.724
"3477" "Unstudentized" "Fisher" 0.936
"3478" "Unstudentized" "Fisher" 0.904
"3479" "Unstudentized" "Fisher" 0.106
"3480" "Unstudentized" "Fisher" 0.92
"3481" "Unstudentized" "Fisher" 0.676
"3482" "Unstudentized" "Fisher" 0.258
"3483" "Unstudentized" "Fisher" 0.474
"3484" "Unstudentized" "Fisher" 0.006
"3485" "Unstudentized" "Fisher" 0.052
"3486" "Unstudentized" "Fisher" 0.098
"3487" "Unstudentized" "Fisher" 0.96
"3488" "Unstudentized" "Fisher" 0.656
"3489" "Unstudentized" "Fisher" 0.292
"3490" "Unstudentized" "Fisher" 0.94
"3491" "Unstudentized" "Fisher" 0.456
"3492" "Unstudentized" "Fisher" 0.344
"3493" "Unstudentized" "Fisher" 0.538
"3494" "Unstudentized" "Fisher" 0.736
"3495" "Unstudentized" "Fisher" 0.396
"3496" "Unstudentized" "Fisher" 0.052
"3497" "Unstudentized" "Fisher" 0.388
"3498" "Unstudentized" "Fisher" 0.618
"3499" "Unstudentized" "Fisher" 0.282
"3500" "Unstudentized" "Fisher" 0.168
"3501" "Unstudentized" "Fisher" 0.106
"3502" "Unstudentized" "Fisher" 0.08
"3503" "Unstudentized" "Fisher" 0.49
"3504" "Unstudentized" "Fisher" 0.216
"3505" "Unstudentized" "Fisher" 0.086
"3506" "Unstudentized" "Fisher" 0.144
"3507" "Unstudentized" "Fisher" 0.188
"3508" "Unstudentized" "Fisher" 0.73
"3509" "Unstudentized" "Fisher" 0.214
"3510" "Unstudentized" "Fisher" 0.646
"3511" "Unstudentized" "Fisher" 0.322
"3512" "Unstudentized" "Fisher" 0.65
"3513" "Unstudentized" "Fisher" 0.016
"3514" "Unstudentized" "Fisher" 0.492
"3515" "Unstudentized" "Fisher" 0.268
"3516" "Unstudentized" "Fisher" 0.182
"3517" "Unstudentized" "Fisher" 0.862
"3518" "Unstudentized" "Fisher" 0.418
"3519" "Unstudentized" "Fisher" 0.214
"3520" "Unstudentized" "Fisher" 0.078
"3521" "Unstudentized" "Fisher" 0.904
"3522" "Unstudentized" "Fisher" 0.144
"3523" "Unstudentized" "Fisher" 0.166
"3524" "Unstudentized" "Fisher" 0.27
"3525" "Unstudentized" "Fisher" 0.562
"3526" "Unstudentized" "Fisher" 0.836
"3527" "Unstudentized" "Fisher" 0.882
"3528" "Unstudentized" "Fisher" 0.544
"3529" "Unstudentized" "Fisher" 0.65
"3530" "Unstudentized" "Fisher" 0.182
"3531" "Unstudentized" "Fisher" 0.46
"3532" "Unstudentized" "Fisher" 0.152
"3533" "Unstudentized" "Fisher" 0.44
"3534" "Unstudentized" "Fisher" 0.862
"3535" "Unstudentized" "Fisher" 0.082
"3536" "Unstudentized" "Fisher" 0.718
"3537" "Unstudentized" "Fisher" 0.704
"3538" "Unstudentized" "Fisher" 0.294
"3539" "Unstudentized" "Fisher" 0.048
"3540" "Unstudentized" "Fisher" 0.862
"3541" "Unstudentized" "Fisher" 0.3
"3542" "Unstudentized" "Fisher" 0.044
"3543" "Unstudentized" "Fisher" 0.796
"3544" "Unstudentized" "Fisher" 0.682
"3545" "Unstudentized" "Fisher" 0.95
"3546" "Unstudentized" "Fisher" 0.682
"3547" "Unstudentized" "Fisher" 0.774
"3548" "Unstudentized" "Fisher" 0.154
"3549" "Unstudentized" "Fisher" 0.324
"3550" "Unstudentized" "Fisher" 0.934
"3551" "Unstudentized" "Fisher" 0.032
"3552" "Unstudentized" "Fisher" 0.166
"3553" "Unstudentized" "Fisher" 0.392
"3554" "Unstudentized" "Fisher" 0.67
"3555" "Unstudentized" "Fisher" 0.754
"3556" "Unstudentized" "Fisher" 0.006
"3557" "Unstudentized" "Fisher" 0.84
"3558" "Unstudentized" "Fisher" 0.022
"3559" "Unstudentized" "Fisher" 0.946
"3560" "Unstudentized" "Fisher" 0.5
"3561" "Unstudentized" "Fisher" 0.284
"3562" "Unstudentized" "Fisher" 0.778
"3563" "Unstudentized" "Fisher" 0.444
"3564" "Unstudentized" "Fisher" 0.76
"3565" "Unstudentized" "Fisher" 0.856
"3566" "Unstudentized" "Fisher" 0.786
"3567" "Unstudentized" "Fisher" 0.206
"3568" "Unstudentized" "Fisher" 0.708
"3569" "Unstudentized" "Fisher" 0.608
"3570" "Unstudentized" "Fisher" 0.258
"3571" "Unstudentized" "Fisher" 0.04
"3572" "Unstudentized" "Fisher" 0.546
"3573" "Unstudentized" "Fisher" 0.28
"3574" "Unstudentized" "Fisher" 0.072
"3575" "Unstudentized" "Fisher" 0.72
"3576" "Unstudentized" "Fisher" 0.06
"3577" "Unstudentized" "Fisher" 0.488
"3578" "Unstudentized" "Fisher" 0.634
"3579" "Unstudentized" "Fisher" 0.812
"3580" "Unstudentized" "Fisher" 0.254
"3581" "Unstudentized" "Fisher" 0.192
"3582" "Unstudentized" "Fisher" 0.662
"3583" "Unstudentized" "Fisher" 0.078
"3584" "Unstudentized" "Fisher" 0.2
"3585" "Unstudentized" "Fisher" 0.746
"3586" "Unstudentized" "Fisher" 0.008
"3587" "Unstudentized" "Fisher" 0.364
"3588" "Unstudentized" "Fisher" 0.02
"3589" "Unstudentized" "Fisher" 0.164
"3590" "Unstudentized" "Fisher" 0.956
"3591" "Unstudentized" "Fisher" 0.056
"3592" "Unstudentized" "Fisher" 0.248
"3593" "Unstudentized" "Fisher" 0.366
"3594" "Unstudentized" "Fisher" 0.988
"3595" "Unstudentized" "Fisher" 0.836
"3596" "Unstudentized" "Fisher" 0.728
"3597" "Unstudentized" "Fisher" 0.684
"3598" "Unstudentized" "Fisher" 0.664
"3599" "Unstudentized" "Fisher" 0.068
"3600" "Unstudentized" "Fisher" 0.932
"3601" "Unstudentized" "Fisher" 0.166
"3602" "Unstudentized" "Fisher" 0.1
"3603" "Unstudentized" "Fisher" 0.944
"3604" "Unstudentized" "Fisher" 0.53
"3605" "Unstudentized" "Fisher" 0.932
"3606" "Unstudentized" "Fisher" 0.344
"3607" "Unstudentized" "Fisher" 0.832
"3608" "Unstudentized" "Fisher" 0.904
"3609" "Unstudentized" "Fisher" 0.678
"3610" "Unstudentized" "Fisher" 0.244
"3611" "Unstudentized" "Fisher" 0.032
"3612" "Unstudentized" "Fisher" 0.168
"3613" "Unstudentized" "Fisher" 0.128
"3614" "Unstudentized" "Fisher" 0.692
"3615" "Unstudentized" "Fisher" 0.056
"3616" "Unstudentized" "Fisher" 0.874
"3617" "Unstudentized" "Fisher" 0.36
"3618" "Unstudentized" "Fisher" 0.348
"3619" "Unstudentized" "Fisher" 0.064
"3620" "Unstudentized" "Fisher" 0.394
"3621" "Unstudentized" "Fisher" 0.66
"3622" "Unstudentized" "Fisher" 0.726
"3623" "Unstudentized" "Fisher" 0.79
"3624" "Unstudentized" "Fisher" 0.172
"3625" "Unstudentized" "Fisher" 0.826
"3626" "Unstudentized" "Fisher" 0.608
"3627" "Unstudentized" "Fisher" 0.584
"3628" "Unstudentized" "Fisher" 0.966
"3629" "Unstudentized" "Fisher" 0.55
"3630" "Unstudentized" "Fisher" 0.822
"3631" "Unstudentized" "Fisher" 0.218
"3632" "Unstudentized" "Fisher" 0.976
"3633" "Unstudentized" "Fisher" 0.522
"3634" "Unstudentized" "Fisher" 0.096
"3635" "Unstudentized" "Fisher" 0.862
"3636" "Unstudentized" "Fisher" 0.772
"3637" "Unstudentized" "Fisher" 0.564
"3638" "Unstudentized" "Fisher" 0.558
"3639" "Unstudentized" "Fisher" 0.538
"3640" "Unstudentized" "Fisher" 0.726
"3641" "Unstudentized" "Fisher" 0.83
"3642" "Unstudentized" "Fisher" 0.118
"3643" "Unstudentized" "Fisher" 0.338
"3644" "Unstudentized" "Fisher" 0.418
"3645" "Unstudentized" "Fisher" 0.462
"3646" "Unstudentized" "Fisher" 0.104
"3647" "Unstudentized" "Fisher" 0.194
"3648" "Unstudentized" "Fisher" 0.738
"3649" "Unstudentized" "Fisher" 0.158
"3650" "Unstudentized" "Fisher" 0.092
"3651" "Unstudentized" "Fisher" 0.898
"3652" "Unstudentized" "Fisher" 0.818
"3653" "Unstudentized" "Fisher" 0.862
"3654" "Unstudentized" "Fisher" 0.04
"3655" "Unstudentized" "Fisher" 0.9
"3656" "Unstudentized" "Fisher" 0.262
"3657" "Unstudentized" "Fisher" 0.494
"3658" "Unstudentized" "Fisher" 0.396
"3659" "Unstudentized" "Fisher" 0.338
"3660" "Unstudentized" "Fisher" 0.51
"3661" "Unstudentized" "Fisher" 0.058
"3662" "Unstudentized" "Fisher" 0.29
"3663" "Unstudentized" "Fisher" 0.76
"3664" "Unstudentized" "Fisher" 0.536
"3665" "Unstudentized" "Fisher" 0.854
"3666" "Unstudentized" "Fisher" 0.21
"3667" "Unstudentized" "Fisher" 0.026
"3668" "Unstudentized" "Fisher" 0.052
"3669" "Unstudentized" "Fisher" 0.306
"3670" "Unstudentized" "Fisher" 0.618
"3671" "Unstudentized" "Fisher" 0.034
"3672" "Unstudentized" "Fisher" 0.6
"3673" "Unstudentized" "Fisher" 0.728
"3674" "Unstudentized" "Fisher" 0.558
"3675" "Unstudentized" "Fisher" 0.948
"3676" "Unstudentized" "Fisher" 0.016
"3677" "Unstudentized" "Fisher" 0.434
"3678" "Unstudentized" "Fisher" 0.732
"3679" "Unstudentized" "Fisher" 0.464
"3680" "Unstudentized" "Fisher" 0.978
"3681" "Unstudentized" "Fisher" 0.244
"3682" "Unstudentized" "Fisher" 0.522
"3683" "Unstudentized" "Fisher" 0.602
"3684" "Unstudentized" "Fisher" 0.528
"3685" "Unstudentized" "Fisher" 0.638
"3686" "Unstudentized" "Fisher" 0.284
"3687" "Unstudentized" "Fisher" 0.548
"3688" "Unstudentized" "Fisher" 0.518
"3689" "Unstudentized" "Fisher" 0.646
"3690" "Unstudentized" "Fisher" 0.682
"3691" "Unstudentized" "Fisher" 0.682
"3692" "Unstudentized" "Fisher" 0.602
"3693" "Unstudentized" "Fisher" 0.578
"3694" "Unstudentized" "Fisher" 0.298
"3695" "Unstudentized" "Fisher" 0.966
"3696" "Unstudentized" "Fisher" 0.056
"3697" "Unstudentized" "Fisher" 0.726
"3698" "Unstudentized" "Fisher" 0.396
"3699" "Unstudentized" "Fisher" 0.064
"3700" "Unstudentized" "Fisher" 0.552
"3701" "Unstudentized" "Fisher" 0.424
"3702" "Unstudentized" "Fisher" 0.184
"3703" "Unstudentized" "Fisher" 0.262
"3704" "Unstudentized" "Fisher" 0.594
"3705" "Unstudentized" "Fisher" 0.134
"3706" "Unstudentized" "Fisher" 0.714
"3707" "Unstudentized" "Fisher" 0.646
"3708" "Unstudentized" "Fisher" 0.38
"3709" "Unstudentized" "Fisher" 0.516
"3710" "Unstudentized" "Fisher" 0.902
"3711" "Unstudentized" "Fisher" 0.832
"3712" "Unstudentized" "Fisher" 0.69
"3713" "Unstudentized" "Fisher" 0.394
"3714" "Unstudentized" "Fisher" 0.61
"3715" "Unstudentized" "Fisher" 0.54
"3716" "Unstudentized" "Fisher" 0.966
"3717" "Unstudentized" "Fisher" 0.042
"3718" "Unstudentized" "Fisher" 0.032
"3719" "Unstudentized" "Fisher" 0.424
"3720" "Unstudentized" "Fisher" 0.234
"3721" "Unstudentized" "Fisher" 0.978
"3722" "Unstudentized" "Fisher" 0.508
"3723" "Unstudentized" "Fisher" 0.254
"3724" "Unstudentized" "Fisher" 0.8
"3725" "Unstudentized" "Fisher" 0.784
"3726" "Unstudentized" "Fisher" 0.204
"3727" "Unstudentized" "Fisher" 0.972
"3728" "Unstudentized" "Fisher" 0.47
"3729" "Unstudentized" "Fisher" 0.17
"3730" "Unstudentized" "Fisher" 0.318
"3731" "Unstudentized" "Fisher" 0.156
"3732" "Unstudentized" "Fisher" 0.714
"3733" "Unstudentized" "Fisher" 0.064
"3734" "Unstudentized" "Fisher" 0.32
"3735" "Unstudentized" "Fisher" 0.03
"3736" "Unstudentized" "Fisher" 0.234
"3737" "Unstudentized" "Fisher" 0.34
"3738" "Unstudentized" "Fisher" 0.036
"3739" "Unstudentized" "Fisher" 0.146
"3740" "Unstudentized" "Fisher" 0.258
"3741" "Unstudentized" "Fisher" 0.506
"3742" "Unstudentized" "Fisher" 0.174
"3743" "Unstudentized" "Fisher" 0.586
"3744" "Unstudentized" "Fisher" 0.98
"3745" "Unstudentized" "Fisher" 0.154
"3746" "Unstudentized" "Fisher" 0.812
"3747" "Unstudentized" "Fisher" 0.788
"3748" "Unstudentized" "Fisher" 0.992
"3749" "Unstudentized" "Fisher" 0.99
"3750" "Unstudentized" "Fisher" 0.644
"3751" "Unstudentized" "Fisher" 0.928
"3752" "Unstudentized" "Fisher" 0.932
"3753" "Unstudentized" "Fisher" 0.736
"3754" "Unstudentized" "Fisher" 0.996
"3755" "Unstudentized" "Fisher" 0.94
"3756" "Unstudentized" "Fisher" 0.21
"3757" "Unstudentized" "Fisher" 0.332
"3758" "Unstudentized" "Fisher" 0.508
"3759" "Unstudentized" "Fisher" 0.914
"3760" "Unstudentized" "Fisher" 0.744
"3761" "Unstudentized" "Fisher" 0.298
"3762" "Unstudentized" "Fisher" 0.34
"3763" "Unstudentized" "Fisher" 0.168
"3764" "Unstudentized" "Fisher" 0.134
"3765" "Unstudentized" "Fisher" 0.21
"3766" "Unstudentized" "Fisher" 0.604
"3767" "Unstudentized" "Fisher" 0.102
"3768" "Unstudentized" "Fisher" 0.094
"3769" "Unstudentized" "Fisher" 0.244
"3770" "Unstudentized" "Fisher" 0.59
"3771" "Unstudentized" "Fisher" 0.366
"3772" "Unstudentized" "Fisher" 0.14
"3773" "Unstudentized" "Fisher" 0.818
"3774" "Unstudentized" "Fisher" 0.01
"3775" "Unstudentized" "Fisher" 0.376
"3776" "Unstudentized" "Fisher" 0.226
"3777" "Unstudentized" "Fisher" 0.37
"3778" "Unstudentized" "Fisher" 0.742
"3779" "Unstudentized" "Fisher" 0.122
"3780" "Unstudentized" "Fisher" 0.158
"3781" "Unstudentized" "Fisher" 0.432
"3782" "Unstudentized" "Fisher" 0.196
"3783" "Unstudentized" "Fisher" 0.486
"3784" "Unstudentized" "Fisher" 0.978
"3785" "Unstudentized" "Fisher" 0.71
"3786" "Unstudentized" "Fisher" 0.806
"3787" "Unstudentized" "Fisher" 0.086
"3788" "Unstudentized" "Fisher" 0.836
"3789" "Unstudentized" "Fisher" 0.638
"3790" "Unstudentized" "Fisher" 0.916
"3791" "Unstudentized" "Fisher" 0.868
"3792" "Unstudentized" "Fisher" 0.98
"3793" "Unstudentized" "Fisher" 0.998
"3794" "Unstudentized" "Fisher" 0.092
"3795" "Unstudentized" "Fisher" 0.514
"3796" "Unstudentized" "Fisher" 0.262
"3797" "Unstudentized" "Fisher" 0.948
"3798" "Unstudentized" "Fisher" 0.27
"3799" "Unstudentized" "Fisher" 0.454
"3800" "Unstudentized" "Fisher" 0.646
"3801" "Unstudentized" "Fisher" 0.73
"3802" "Unstudentized" "Fisher" 0.578
"3803" "Unstudentized" "Fisher" 0.154
"3804" "Unstudentized" "Fisher" 0.462
"3805" "Unstudentized" "Fisher" 0.28
"3806" "Unstudentized" "Fisher" 0.192
"3807" "Unstudentized" "Fisher" 0.546
"3808" "Unstudentized" "Fisher" 0.352
"3809" "Unstudentized" "Fisher" 0.97
"3810" "Unstudentized" "Fisher" 0.25
"3811" "Unstudentized" "Fisher" 0.982
"3812" "Unstudentized" "Fisher" 0.498
"3813" "Unstudentized" "Fisher" 0.392
"3814" "Unstudentized" "Fisher" 0.004
"3815" "Unstudentized" "Fisher" 0.482
"3816" "Unstudentized" "Fisher" 0.358
"3817" "Unstudentized" "Fisher" 0.008
"3818" "Unstudentized" "Fisher" 0.334
"3819" "Unstudentized" "Fisher" 0
"3820" "Unstudentized" "Fisher" 0.66
"3821" "Unstudentized" "Fisher" 0.352
"3822" "Unstudentized" "Fisher" 0.658
"3823" "Unstudentized" "Fisher" 0.106
"3824" "Unstudentized" "Fisher" 0.46
"3825" "Unstudentized" "Fisher" 0.83
"3826" "Unstudentized" "Fisher" 0.42
"3827" "Unstudentized" "Fisher" 0.368
"3828" "Unstudentized" "Fisher" 0.75
"3829" "Unstudentized" "Fisher" 0.472
"3830" "Unstudentized" "Fisher" 0.906
"3831" "Unstudentized" "Fisher" 0.126
"3832" "Unstudentized" "Fisher" 0.01
"3833" "Unstudentized" "Fisher" 0.322
"3834" "Unstudentized" "Fisher" 0.602
"3835" "Unstudentized" "Fisher" 0.694
"3836" "Unstudentized" "Fisher" 0.178
"3837" "Unstudentized" "Fisher" 0.85
"3838" "Unstudentized" "Fisher" 0.126
"3839" "Unstudentized" "Fisher" 0.994
"3840" "Unstudentized" "Fisher" 0.036
"3841" "Unstudentized" "Fisher" 0.14
"3842" "Unstudentized" "Fisher" 0.482
"3843" "Unstudentized" "Fisher" 0.444
"3844" "Unstudentized" "Fisher" 0.204
"3845" "Unstudentized" "Fisher" 0.1
"3846" "Unstudentized" "Fisher" 0.078
"3847" "Unstudentized" "Fisher" 0.616
"3848" "Unstudentized" "Fisher" 0.238
"3849" "Unstudentized" "Fisher" 0.824
"3850" "Unstudentized" "Fisher" 0.918
"3851" "Unstudentized" "Fisher" 0.976
"3852" "Unstudentized" "Fisher" 0.044
"3853" "Unstudentized" "Fisher" 0.58
"3854" "Unstudentized" "Fisher" 0.578
"3855" "Unstudentized" "Fisher" 0.712
"3856" "Unstudentized" "Fisher" 0.282
"3857" "Unstudentized" "Fisher" 0.164
"3858" "Unstudentized" "Fisher" 0.376
"3859" "Unstudentized" "Fisher" 0.396
"3860" "Unstudentized" "Fisher" 0.848
"3861" "Unstudentized" "Fisher" 0.15
"3862" "Unstudentized" "Fisher" 0.868
"3863" "Unstudentized" "Fisher" 0.09
"3864" "Unstudentized" "Fisher" 0.388
"3865" "Unstudentized" "Fisher" 0.636
"3866" "Unstudentized" "Fisher" 0.204
"3867" "Unstudentized" "Fisher" 0.488
"3868" "Unstudentized" "Fisher" 0.248
"3869" "Unstudentized" "Fisher" 0.168
"3870" "Unstudentized" "Fisher" 0.522
"3871" "Unstudentized" "Fisher" 0.942
"3872" "Unstudentized" "Fisher" 0.062
"3873" "Unstudentized" "Fisher" 0.44
"3874" "Unstudentized" "Fisher" 0.02
"3875" "Unstudentized" "Fisher" 0.516
"3876" "Unstudentized" "Fisher" 0.964
"3877" "Unstudentized" "Fisher" 0.102
"3878" "Unstudentized" "Fisher" 0.286
"3879" "Unstudentized" "Fisher" 0.146
"3880" "Unstudentized" "Fisher" 0.526
"3881" "Unstudentized" "Fisher" 0.316
"3882" "Unstudentized" "Fisher" 0.38
"3883" "Unstudentized" "Fisher" 0.292
"3884" "Unstudentized" "Fisher" 0.4
"3885" "Unstudentized" "Fisher" 0.694
"3886" "Unstudentized" "Fisher" 0.06
"3887" "Unstudentized" "Fisher" 0.726
"3888" "Unstudentized" "Fisher" 0.598
"3889" "Unstudentized" "Fisher" 0.552
"3890" "Unstudentized" "Fisher" 0.488
"3891" "Unstudentized" "Fisher" 0.436
"3892" "Unstudentized" "Fisher" 0.336
"3893" "Unstudentized" "Fisher" 0.69
"3894" "Unstudentized" "Fisher" 0.202
"3895" "Unstudentized" "Fisher" 0.128
"3896" "Unstudentized" "Fisher" 0.576
"3897" "Unstudentized" "Fisher" 0.24
"3898" "Unstudentized" "Fisher" 0.318
"3899" "Unstudentized" "Fisher" 0.25
"3900" "Unstudentized" "Fisher" 0.808
"3901" "Unstudentized" "Fisher" 0.03
"3902" "Unstudentized" "Fisher" 0.032
"3903" "Unstudentized" "Fisher" 0.482
"3904" "Unstudentized" "Fisher" 0.116
"3905" "Unstudentized" "Fisher" 0.05
"3906" "Unstudentized" "Fisher" 0.478
"3907" "Unstudentized" "Fisher" 0.942
"3908" "Unstudentized" "Fisher" 0.648
"3909" "Unstudentized" "Fisher" 0.718
"3910" "Unstudentized" "Fisher" 0.198
"3911" "Unstudentized" "Fisher" 0.056
"3912" "Unstudentized" "Fisher" 0.724
"3913" "Unstudentized" "Fisher" 0.758
"3914" "Unstudentized" "Fisher" 0.09
"3915" "Unstudentized" "Fisher" 0.51
"3916" "Unstudentized" "Fisher" 0.482
"3917" "Unstudentized" "Fisher" 0.052
"3918" "Unstudentized" "Fisher" 0.538
"3919" "Unstudentized" "Fisher" 0.194
"3920" "Unstudentized" "Fisher" 0.772
"3921" "Unstudentized" "Fisher" 0.718
"3922" "Unstudentized" "Fisher" 0.462
"3923" "Unstudentized" "Fisher" 0.516
"3924" "Unstudentized" "Fisher" 0.17
"3925" "Unstudentized" "Fisher" 0.906
"3926" "Unstudentized" "Fisher" 0.048
"3927" "Unstudentized" "Fisher" 0.982
"3928" "Unstudentized" "Fisher" 0.588
"3929" "Unstudentized" "Fisher" 0.256
"3930" "Unstudentized" "Fisher" 0.932
"3931" "Unstudentized" "Fisher" 0.032
"3932" "Unstudentized" "Fisher" 0
"3933" "Unstudentized" "Fisher" 0.246
"3934" "Unstudentized" "Fisher" 0.98
"3935" "Unstudentized" "Fisher" 0.09
"3936" "Unstudentized" "Fisher" 0.05
"3937" "Unstudentized" "Fisher" 0.68
"3938" "Unstudentized" "Fisher" 0.616
"3939" "Unstudentized" "Fisher" 0.972
"3940" "Unstudentized" "Fisher" 0.884
"3941" "Unstudentized" "Fisher" 0.186
"3942" "Unstudentized" "Fisher" 0.782
"3943" "Unstudentized" "Fisher" 0.006
"3944" "Unstudentized" "Fisher" 0.858
"3945" "Unstudentized" "Fisher" 0.816
"3946" "Unstudentized" "Fisher" 0.746
"3947" "Unstudentized" "Fisher" 0.144
"3948" "Unstudentized" "Fisher" 0.25
"3949" "Unstudentized" "Fisher" 0.824
"3950" "Unstudentized" "Fisher" 0.662
"3951" "Unstudentized" "Fisher" 0.08
"3952" "Unstudentized" "Fisher" 0.766
"3953" "Unstudentized" "Fisher" 0.226
"3954" "Unstudentized" "Fisher" 0.578
"3955" "Unstudentized" "Fisher" 0.326
"3956" "Unstudentized" "Fisher" 0.856
"3957" "Unstudentized" "Fisher" 0.352
"3958" "Unstudentized" "Fisher" 0.544
"3959" "Unstudentized" "Fisher" 0.364
"3960" "Unstudentized" "Fisher" 0.576
"3961" "Unstudentized" "Fisher" 0.264
"3962" "Unstudentized" "Fisher" 0.726
"3963" "Unstudentized" "Fisher" 0.988
"3964" "Unstudentized" "Fisher" 0.324
"3965" "Unstudentized" "Fisher" 0.802
"3966" "Unstudentized" "Fisher" 0.82
"3967" "Unstudentized" "Fisher" 0.948
"3968" "Unstudentized" "Fisher" 0.138
"3969" "Unstudentized" "Fisher" 0.056
"3970" "Unstudentized" "Fisher" 0.568
"3971" "Unstudentized" "Fisher" 0.794
"3972" "Unstudentized" "Fisher" 0.452
"3973" "Unstudentized" "Fisher" 0.322
"3974" "Unstudentized" "Fisher" 0.118
"3975" "Unstudentized" "Fisher" 0.404
"3976" "Unstudentized" "Fisher" 0.702
"3977" "Unstudentized" "Fisher" 0.71
"3978" "Unstudentized" "Fisher" 0.362
"3979" "Unstudentized" "Fisher" 0.502
"3980" "Unstudentized" "Fisher" 0.878
"3981" "Unstudentized" "Fisher" 0.962
"3982" "Unstudentized" "Fisher" 0.772
"3983" "Unstudentized" "Fisher" 0.166
"3984" "Unstudentized" "Fisher" 0.362
"3985" "Unstudentized" "Fisher" 0.774
"3986" "Unstudentized" "Fisher" 0.868
"3987" "Unstudentized" "Fisher" 0.038
"3988" "Unstudentized" "Fisher" 0.572
"3989" "Unstudentized" "Fisher" 0.954
"3990" "Unstudentized" "Fisher" 0.996
"3991" "Unstudentized" "Fisher" 0.714
"3992" "Unstudentized" "Fisher" 0.406
"3993" "Unstudentized" "Fisher" 0.148
"3994" "Unstudentized" "Fisher" 0.75
"3995" "Unstudentized" "Fisher" 0.154
"3996" "Unstudentized" "Fisher" 0.324
"3997" "Unstudentized" "Fisher" 0.044
"3998" "Unstudentized" "Fisher" 0.242
"3999" "Unstudentized" "Fisher" 0.36
"4000" "Unstudentized" "Fisher" 0.966
"4001" "Studentized OLS" "Fisher" 0.142
"4002" "Studentized OLS" "Fisher" 0.046
"4003" "Studentized OLS" "Fisher" 0.762
"4004" "Studentized OLS" "Fisher" 0.458
"4005" "Studentized OLS" "Fisher" 0.466
"4006" "Studentized OLS" "Fisher" 0.568
"4007" "Studentized OLS" "Fisher" 0.562
"4008" "Studentized OLS" "Fisher" 0.934
"4009" "Studentized OLS" "Fisher" 0.698
"4010" "Studentized OLS" "Fisher" 0.286
"4011" "Studentized OLS" "Fisher" 0.878
"4012" "Studentized OLS" "Fisher" 0.058
"4013" "Studentized OLS" "Fisher" 0.448
"4014" "Studentized OLS" "Fisher" 0.104
"4015" "Studentized OLS" "Fisher" 0.55
"4016" "Studentized OLS" "Fisher" 0.718
"4017" "Studentized OLS" "Fisher" 0.072
"4018" "Studentized OLS" "Fisher" 0.338
"4019" "Studentized OLS" "Fisher" 0.47
"4020" "Studentized OLS" "Fisher" 0.08
"4021" "Studentized OLS" "Fisher" 0.74
"4022" "Studentized OLS" "Fisher" 0.086
"4023" "Studentized OLS" "Fisher" 0.346
"4024" "Studentized OLS" "Fisher" 0.92
"4025" "Studentized OLS" "Fisher" 0.702
"4026" "Studentized OLS" "Fisher" 0.05
"4027" "Studentized OLS" "Fisher" 0.692
"4028" "Studentized OLS" "Fisher" 0.1
"4029" "Studentized OLS" "Fisher" 0.426
"4030" "Studentized OLS" "Fisher" 0.368
"4031" "Studentized OLS" "Fisher" 0.166
"4032" "Studentized OLS" "Fisher" 0.344
"4033" "Studentized OLS" "Fisher" 0.712
"4034" "Studentized OLS" "Fisher" 0.792
"4035" "Studentized OLS" "Fisher" 0.774
"4036" "Studentized OLS" "Fisher" 0.278
"4037" "Studentized OLS" "Fisher" 0.522
"4038" "Studentized OLS" "Fisher" 0.174
"4039" "Studentized OLS" "Fisher" 0.15
"4040" "Studentized OLS" "Fisher" 0.218
"4041" "Studentized OLS" "Fisher" 0.252
"4042" "Studentized OLS" "Fisher" 0.004
"4043" "Studentized OLS" "Fisher" 0.998
"4044" "Studentized OLS" "Fisher" 0.798
"4045" "Studentized OLS" "Fisher" 0.374
"4046" "Studentized OLS" "Fisher" 0.858
"4047" "Studentized OLS" "Fisher" 0.504
"4048" "Studentized OLS" "Fisher" 0.506
"4049" "Studentized OLS" "Fisher" 0.462
"4050" "Studentized OLS" "Fisher" 0.67
"4051" "Studentized OLS" "Fisher" 0.164
"4052" "Studentized OLS" "Fisher" 0.444
"4053" "Studentized OLS" "Fisher" 0.458
"4054" "Studentized OLS" "Fisher" 0.592
"4055" "Studentized OLS" "Fisher" 0.576
"4056" "Studentized OLS" "Fisher" 0.268
"4057" "Studentized OLS" "Fisher" 0.54
"4058" "Studentized OLS" "Fisher" 0.566
"4059" "Studentized OLS" "Fisher" 0.276
"4060" "Studentized OLS" "Fisher" 0.242
"4061" "Studentized OLS" "Fisher" 0.854
"4062" "Studentized OLS" "Fisher" 0.952
"4063" "Studentized OLS" "Fisher" 0.464
"4064" "Studentized OLS" "Fisher" 0.926
"4065" "Studentized OLS" "Fisher" 0.622
"4066" "Studentized OLS" "Fisher" 0.988
"4067" "Studentized OLS" "Fisher" 0.54
"4068" "Studentized OLS" "Fisher" 0.324
"4069" "Studentized OLS" "Fisher" 0.002
"4070" "Studentized OLS" "Fisher" 0.856
"4071" "Studentized OLS" "Fisher" 0.224
"4072" "Studentized OLS" "Fisher" 0.184
"4073" "Studentized OLS" "Fisher" 0.798
"4074" "Studentized OLS" "Fisher" 0.022
"4075" "Studentized OLS" "Fisher" 0.504
"4076" "Studentized OLS" "Fisher" 0.714
"4077" "Studentized OLS" "Fisher" 0.406
"4078" "Studentized OLS" "Fisher" 0.932
"4079" "Studentized OLS" "Fisher" 0.418
"4080" "Studentized OLS" "Fisher" 0.974
"4081" "Studentized OLS" "Fisher" 0.544
"4082" "Studentized OLS" "Fisher" 0.058
"4083" "Studentized OLS" "Fisher" 0.456
"4084" "Studentized OLS" "Fisher" 0.952
"4085" "Studentized OLS" "Fisher" 0.792
"4086" "Studentized OLS" "Fisher" 0.592
"4087" "Studentized OLS" "Fisher" 0.116
"4088" "Studentized OLS" "Fisher" 0.356
"4089" "Studentized OLS" "Fisher" 0.884
"4090" "Studentized OLS" "Fisher" 0.494
"4091" "Studentized OLS" "Fisher" 0.932
"4092" "Studentized OLS" "Fisher" 0.816
"4093" "Studentized OLS" "Fisher" 0.788
"4094" "Studentized OLS" "Fisher" 0.218
"4095" "Studentized OLS" "Fisher" 0.376
"4096" "Studentized OLS" "Fisher" 0.96
"4097" "Studentized OLS" "Fisher" 0.132
"4098" "Studentized OLS" "Fisher" 0.986
"4099" "Studentized OLS" "Fisher" 0.484
"4100" "Studentized OLS" "Fisher" 0.016
"4101" "Studentized OLS" "Fisher" 0.45
"4102" "Studentized OLS" "Fisher" 0.396
"4103" "Studentized OLS" "Fisher" 0.052
"4104" "Studentized OLS" "Fisher" 0.042
"4105" "Studentized OLS" "Fisher" 0.048
"4106" "Studentized OLS" "Fisher" 0.694
"4107" "Studentized OLS" "Fisher" 0.7
"4108" "Studentized OLS" "Fisher" 0.6
"4109" "Studentized OLS" "Fisher" 0.596
"4110" "Studentized OLS" "Fisher" 0.58
"4111" "Studentized OLS" "Fisher" 0.758
"4112" "Studentized OLS" "Fisher" 0.722
"4113" "Studentized OLS" "Fisher" 0.952
"4114" "Studentized OLS" "Fisher" 0.956
"4115" "Studentized OLS" "Fisher" 0.304
"4116" "Studentized OLS" "Fisher" 0.052
"4117" "Studentized OLS" "Fisher" 0.202
"4118" "Studentized OLS" "Fisher" 0.62
"4119" "Studentized OLS" "Fisher" 0.126
"4120" "Studentized OLS" "Fisher" 0.286
"4121" "Studentized OLS" "Fisher" 0.596
"4122" "Studentized OLS" "Fisher" 0.358
"4123" "Studentized OLS" "Fisher" 0.302
"4124" "Studentized OLS" "Fisher" 0.182
"4125" "Studentized OLS" "Fisher" 0.452
"4126" "Studentized OLS" "Fisher" 0.052
"4127" "Studentized OLS" "Fisher" 0.124
"4128" "Studentized OLS" "Fisher" 0.39
"4129" "Studentized OLS" "Fisher" 0.328
"4130" "Studentized OLS" "Fisher" 0.648
"4131" "Studentized OLS" "Fisher" 0.354
"4132" "Studentized OLS" "Fisher" 0.11
"4133" "Studentized OLS" "Fisher" 0.228
"4134" "Studentized OLS" "Fisher" 0.022
"4135" "Studentized OLS" "Fisher" 0.472
"4136" "Studentized OLS" "Fisher" 0.374
"4137" "Studentized OLS" "Fisher" 0.436
"4138" "Studentized OLS" "Fisher" 0.908
"4139" "Studentized OLS" "Fisher" 0.456
"4140" "Studentized OLS" "Fisher" 0.168
"4141" "Studentized OLS" "Fisher" 0.872
"4142" "Studentized OLS" "Fisher" 0.066
"4143" "Studentized OLS" "Fisher" 0.906
"4144" "Studentized OLS" "Fisher" 0.224
"4145" "Studentized OLS" "Fisher" 0.842
"4146" "Studentized OLS" "Fisher" 1
"4147" "Studentized OLS" "Fisher" 0.39
"4148" "Studentized OLS" "Fisher" 0.58
"4149" "Studentized OLS" "Fisher" 0.614
"4150" "Studentized OLS" "Fisher" 0.984
"4151" "Studentized OLS" "Fisher" 0.688
"4152" "Studentized OLS" "Fisher" 0.826
"4153" "Studentized OLS" "Fisher" 0.812
"4154" "Studentized OLS" "Fisher" 0.344
"4155" "Studentized OLS" "Fisher" 0.062
"4156" "Studentized OLS" "Fisher" 0.24
"4157" "Studentized OLS" "Fisher" 0.088
"4158" "Studentized OLS" "Fisher" 0.04
"4159" "Studentized OLS" "Fisher" 0.278
"4160" "Studentized OLS" "Fisher" 0.806
"4161" "Studentized OLS" "Fisher" 0.024
"4162" "Studentized OLS" "Fisher" 0.806
"4163" "Studentized OLS" "Fisher" 0.852
"4164" "Studentized OLS" "Fisher" 0.438
"4165" "Studentized OLS" "Fisher" 0.406
"4166" "Studentized OLS" "Fisher" 0.042
"4167" "Studentized OLS" "Fisher" 0.172
"4168" "Studentized OLS" "Fisher" 0.414
"4169" "Studentized OLS" "Fisher" 0.212
"4170" "Studentized OLS" "Fisher" 0.458
"4171" "Studentized OLS" "Fisher" 0.604
"4172" "Studentized OLS" "Fisher" 0.88
"4173" "Studentized OLS" "Fisher" 0.024
"4174" "Studentized OLS" "Fisher" 0.008
"4175" "Studentized OLS" "Fisher" 0.116
"4176" "Studentized OLS" "Fisher" 0.672
"4177" "Studentized OLS" "Fisher" 0.608
"4178" "Studentized OLS" "Fisher" 0.514
"4179" "Studentized OLS" "Fisher" 0.252
"4180" "Studentized OLS" "Fisher" 0.47
"4181" "Studentized OLS" "Fisher" 0.012
"4182" "Studentized OLS" "Fisher" 0.296
"4183" "Studentized OLS" "Fisher" 0.586
"4184" "Studentized OLS" "Fisher" 0.996
"4185" "Studentized OLS" "Fisher" 0.284
"4186" "Studentized OLS" "Fisher" 0.816
"4187" "Studentized OLS" "Fisher" 0.732
"4188" "Studentized OLS" "Fisher" 0.932
"4189" "Studentized OLS" "Fisher" 0.1
"4190" "Studentized OLS" "Fisher" 0.338
"4191" "Studentized OLS" "Fisher" 0.308
"4192" "Studentized OLS" "Fisher" 0.858
"4193" "Studentized OLS" "Fisher" 0.442
"4194" "Studentized OLS" "Fisher" 0.906
"4195" "Studentized OLS" "Fisher" 0.692
"4196" "Studentized OLS" "Fisher" 0.5
"4197" "Studentized OLS" "Fisher" 0.094
"4198" "Studentized OLS" "Fisher" 0.722
"4199" "Studentized OLS" "Fisher" 0.082
"4200" "Studentized OLS" "Fisher" 0.108
"4201" "Studentized OLS" "Fisher" 0.448
"4202" "Studentized OLS" "Fisher" 0.5
"4203" "Studentized OLS" "Fisher" 0.61
"4204" "Studentized OLS" "Fisher" 0.098
"4205" "Studentized OLS" "Fisher" 0.448
"4206" "Studentized OLS" "Fisher" 0.838
"4207" "Studentized OLS" "Fisher" 0.914
"4208" "Studentized OLS" "Fisher" 0.314
"4209" "Studentized OLS" "Fisher" 0.502
"4210" "Studentized OLS" "Fisher" 0.038
"4211" "Studentized OLS" "Fisher" 0.384
"4212" "Studentized OLS" "Fisher" 0.222
"4213" "Studentized OLS" "Fisher" 0.002
"4214" "Studentized OLS" "Fisher" 0.348
"4215" "Studentized OLS" "Fisher" 0.934
"4216" "Studentized OLS" "Fisher" 0.656
"4217" "Studentized OLS" "Fisher" 0.066
"4218" "Studentized OLS" "Fisher" 0.998
"4219" "Studentized OLS" "Fisher" 0.134
"4220" "Studentized OLS" "Fisher" 0.062
"4221" "Studentized OLS" "Fisher" 0.542
"4222" "Studentized OLS" "Fisher" 0.062
"4223" "Studentized OLS" "Fisher" 0.254
"4224" "Studentized OLS" "Fisher" 0.43
"4225" "Studentized OLS" "Fisher" 0.46
"4226" "Studentized OLS" "Fisher" 0.976
"4227" "Studentized OLS" "Fisher" 0.76
"4228" "Studentized OLS" "Fisher" 0.12
"4229" "Studentized OLS" "Fisher" 0.516
"4230" "Studentized OLS" "Fisher" 0.368
"4231" "Studentized OLS" "Fisher" 0.522
"4232" "Studentized OLS" "Fisher" 0.736
"4233" "Studentized OLS" "Fisher" 0.768
"4234" "Studentized OLS" "Fisher" 0.024
"4235" "Studentized OLS" "Fisher" 0.956
"4236" "Studentized OLS" "Fisher" 0.176
"4237" "Studentized OLS" "Fisher" 0.99
"4238" "Studentized OLS" "Fisher" 0.022
"4239" "Studentized OLS" "Fisher" 0.95
"4240" "Studentized OLS" "Fisher" 0.358
"4241" "Studentized OLS" "Fisher" 0.902
"4242" "Studentized OLS" "Fisher" 0.956
"4243" "Studentized OLS" "Fisher" 0.098
"4244" "Studentized OLS" "Fisher" 0.104
"4245" "Studentized OLS" "Fisher" 0.55
"4246" "Studentized OLS" "Fisher" 0.764
"4247" "Studentized OLS" "Fisher" 0.09
"4248" "Studentized OLS" "Fisher" 0.876
"4249" "Studentized OLS" "Fisher" 0.016
"4250" "Studentized OLS" "Fisher" 0.114
"4251" "Studentized OLS" "Fisher" 0.052
"4252" "Studentized OLS" "Fisher" 0.454
"4253" "Studentized OLS" "Fisher" 0.762
"4254" "Studentized OLS" "Fisher" 0.99
"4255" "Studentized OLS" "Fisher" 0.352
"4256" "Studentized OLS" "Fisher" 0.798
"4257" "Studentized OLS" "Fisher" 0.738
"4258" "Studentized OLS" "Fisher" 0.2
"4259" "Studentized OLS" "Fisher" 0.34
"4260" "Studentized OLS" "Fisher" 0.876
"4261" "Studentized OLS" "Fisher" 0.146
"4262" "Studentized OLS" "Fisher" 0.322
"4263" "Studentized OLS" "Fisher" 0.08
"4264" "Studentized OLS" "Fisher" 0.9
"4265" "Studentized OLS" "Fisher" 0.558
"4266" "Studentized OLS" "Fisher" 0.974
"4267" "Studentized OLS" "Fisher" 0.626
"4268" "Studentized OLS" "Fisher" 0.234
"4269" "Studentized OLS" "Fisher" 0.664
"4270" "Studentized OLS" "Fisher" 0.03
"4271" "Studentized OLS" "Fisher" 0.488
"4272" "Studentized OLS" "Fisher" 0.106
"4273" "Studentized OLS" "Fisher" 0.282
"4274" "Studentized OLS" "Fisher" 0.75
"4275" "Studentized OLS" "Fisher" 0.536
"4276" "Studentized OLS" "Fisher" 0.666
"4277" "Studentized OLS" "Fisher" 0.134
"4278" "Studentized OLS" "Fisher" 0.906
"4279" "Studentized OLS" "Fisher" 0.906
"4280" "Studentized OLS" "Fisher" 0.064
"4281" "Studentized OLS" "Fisher" 0.306
"4282" "Studentized OLS" "Fisher" 0.12
"4283" "Studentized OLS" "Fisher" 0.894
"4284" "Studentized OLS" "Fisher" 0.166
"4285" "Studentized OLS" "Fisher" 0.576
"4286" "Studentized OLS" "Fisher" 0.7
"4287" "Studentized OLS" "Fisher" 0.512
"4288" "Studentized OLS" "Fisher" 0.164
"4289" "Studentized OLS" "Fisher" 0.906
"4290" "Studentized OLS" "Fisher" 0.698
"4291" "Studentized OLS" "Fisher" 0.788
"4292" "Studentized OLS" "Fisher" 0.2
"4293" "Studentized OLS" "Fisher" 0.812
"4294" "Studentized OLS" "Fisher" 0.784
"4295" "Studentized OLS" "Fisher" 0.632
"4296" "Studentized OLS" "Fisher" 0.784
"4297" "Studentized OLS" "Fisher" 0.034
"4298" "Studentized OLS" "Fisher" 0.046
"4299" "Studentized OLS" "Fisher" 0.874
"4300" "Studentized OLS" "Fisher" 0.086
"4301" "Studentized OLS" "Fisher" 0.054
"4302" "Studentized OLS" "Fisher" 0.722
"4303" "Studentized OLS" "Fisher" 0.382
"4304" "Studentized OLS" "Fisher" 0.422
"4305" "Studentized OLS" "Fisher" 0.612
"4306" "Studentized OLS" "Fisher" 0.686
"4307" "Studentized OLS" "Fisher" 0.964
"4308" "Studentized OLS" "Fisher" 0.108
"4309" "Studentized OLS" "Fisher" 0.524
"4310" "Studentized OLS" "Fisher" 0.234
"4311" "Studentized OLS" "Fisher" 0.904
"4312" "Studentized OLS" "Fisher" 0.704
"4313" "Studentized OLS" "Fisher" 0.522
"4314" "Studentized OLS" "Fisher" 0.332
"4315" "Studentized OLS" "Fisher" 0.664
"4316" "Studentized OLS" "Fisher" 0.352
"4317" "Studentized OLS" "Fisher" 0.084
"4318" "Studentized OLS" "Fisher" 0.372
"4319" "Studentized OLS" "Fisher" 0.814
"4320" "Studentized OLS" "Fisher" 0.196
"4321" "Studentized OLS" "Fisher" 0.178
"4322" "Studentized OLS" "Fisher" 0.084
"4323" "Studentized OLS" "Fisher" 0.548
"4324" "Studentized OLS" "Fisher" 0.874
"4325" "Studentized OLS" "Fisher" 0.376
"4326" "Studentized OLS" "Fisher" 0.208
"4327" "Studentized OLS" "Fisher" 0.78
"4328" "Studentized OLS" "Fisher" 0.8
"4329" "Studentized OLS" "Fisher" 0.07
"4330" "Studentized OLS" "Fisher" 0.278
"4331" "Studentized OLS" "Fisher" 0.908
"4332" "Studentized OLS" "Fisher" 0.354
"4333" "Studentized OLS" "Fisher" 0.362
"4334" "Studentized OLS" "Fisher" 0.964
"4335" "Studentized OLS" "Fisher" 0.146
"4336" "Studentized OLS" "Fisher" 0.438
"4337" "Studentized OLS" "Fisher" 0.936
"4338" "Studentized OLS" "Fisher" 0.626
"4339" "Studentized OLS" "Fisher" 0.666
"4340" "Studentized OLS" "Fisher" 0.276
"4341" "Studentized OLS" "Fisher" 0.374
"4342" "Studentized OLS" "Fisher" 0.02
"4343" "Studentized OLS" "Fisher" 0.168
"4344" "Studentized OLS" "Fisher" 0.57
"4345" "Studentized OLS" "Fisher" 0.452
"4346" "Studentized OLS" "Fisher" 0.798
"4347" "Studentized OLS" "Fisher" 0.15
"4348" "Studentized OLS" "Fisher" 0.516
"4349" "Studentized OLS" "Fisher" 0.442
"4350" "Studentized OLS" "Fisher" 0.506
"4351" "Studentized OLS" "Fisher" 0.062
"4352" "Studentized OLS" "Fisher" 0.166
"4353" "Studentized OLS" "Fisher" 0.648
"4354" "Studentized OLS" "Fisher" 0.454
"4355" "Studentized OLS" "Fisher" 0.4
"4356" "Studentized OLS" "Fisher" 0.268
"4357" "Studentized OLS" "Fisher" 0.838
"4358" "Studentized OLS" "Fisher" 0.144
"4359" "Studentized OLS" "Fisher" 0.068
"4360" "Studentized OLS" "Fisher" 0.054
"4361" "Studentized OLS" "Fisher" 0.59
"4362" "Studentized OLS" "Fisher" 0.464
"4363" "Studentized OLS" "Fisher" 0.914
"4364" "Studentized OLS" "Fisher" 0.536
"4365" "Studentized OLS" "Fisher" 0.922
"4366" "Studentized OLS" "Fisher" 0.988
"4367" "Studentized OLS" "Fisher" 0.12
"4368" "Studentized OLS" "Fisher" 0.24
"4369" "Studentized OLS" "Fisher" 0.684
"4370" "Studentized OLS" "Fisher" 0.384
"4371" "Studentized OLS" "Fisher" 0.654
"4372" "Studentized OLS" "Fisher" 0.514
"4373" "Studentized OLS" "Fisher" 0.656
"4374" "Studentized OLS" "Fisher" 0.568
"4375" "Studentized OLS" "Fisher" 0.542
"4376" "Studentized OLS" "Fisher" 0.758
"4377" "Studentized OLS" "Fisher" 0.964
"4378" "Studentized OLS" "Fisher" 0.444
"4379" "Studentized OLS" "Fisher" 0.686
"4380" "Studentized OLS" "Fisher" 0.546
"4381" "Studentized OLS" "Fisher" 0.57
"4382" "Studentized OLS" "Fisher" 0
"4383" "Studentized OLS" "Fisher" 0.164
"4384" "Studentized OLS" "Fisher" 0.67
"4385" "Studentized OLS" "Fisher" 0.322
"4386" "Studentized OLS" "Fisher" 0.07
"4387" "Studentized OLS" "Fisher" 0.816
"4388" "Studentized OLS" "Fisher" 0.188
"4389" "Studentized OLS" "Fisher" 0.72
"4390" "Studentized OLS" "Fisher" 0.752
"4391" "Studentized OLS" "Fisher" 0.75
"4392" "Studentized OLS" "Fisher" 0.114
"4393" "Studentized OLS" "Fisher" 0.392
"4394" "Studentized OLS" "Fisher" 0.588
"4395" "Studentized OLS" "Fisher" 0.828
"4396" "Studentized OLS" "Fisher" 0.804
"4397" "Studentized OLS" "Fisher" 0.762
"4398" "Studentized OLS" "Fisher" 0.97
"4399" "Studentized OLS" "Fisher" 0.734
"4400" "Studentized OLS" "Fisher" 0.578
"4401" "Studentized OLS" "Fisher" 0.162
"4402" "Studentized OLS" "Fisher" 0.68
"4403" "Studentized OLS" "Fisher" 0.846
"4404" "Studentized OLS" "Fisher" 0.59
"4405" "Studentized OLS" "Fisher" 0.432
"4406" "Studentized OLS" "Fisher" 0.834
"4407" "Studentized OLS" "Fisher" 0.934
"4408" "Studentized OLS" "Fisher" 0.962
"4409" "Studentized OLS" "Fisher" 0.19
"4410" "Studentized OLS" "Fisher" 0.916
"4411" "Studentized OLS" "Fisher" 0.146
"4412" "Studentized OLS" "Fisher" 0.97
"4413" "Studentized OLS" "Fisher" 0.754
"4414" "Studentized OLS" "Fisher" 0.808
"4415" "Studentized OLS" "Fisher" 0.898
"4416" "Studentized OLS" "Fisher" 0.74
"4417" "Studentized OLS" "Fisher" 0.82
"4418" "Studentized OLS" "Fisher" 0.224
"4419" "Studentized OLS" "Fisher" 0.208
"4420" "Studentized OLS" "Fisher" 0.728
"4421" "Studentized OLS" "Fisher" 0.874
"4422" "Studentized OLS" "Fisher" 0.17
"4423" "Studentized OLS" "Fisher" 0.39
"4424" "Studentized OLS" "Fisher" 0.126
"4425" "Studentized OLS" "Fisher" 0.696
"4426" "Studentized OLS" "Fisher" 0.056
"4427" "Studentized OLS" "Fisher" 0.756
"4428" "Studentized OLS" "Fisher" 0.802
"4429" "Studentized OLS" "Fisher" 0.092
"4430" "Studentized OLS" "Fisher" 0.646
"4431" "Studentized OLS" "Fisher" 0.872
"4432" "Studentized OLS" "Fisher" 0.656
"4433" "Studentized OLS" "Fisher" 0.556
"4434" "Studentized OLS" "Fisher" 0.518
"4435" "Studentized OLS" "Fisher" 0.118
"4436" "Studentized OLS" "Fisher" 0.42
"4437" "Studentized OLS" "Fisher" 0.508
"4438" "Studentized OLS" "Fisher" 0.006
"4439" "Studentized OLS" "Fisher" 0.416
"4440" "Studentized OLS" "Fisher" 0.386
"4441" "Studentized OLS" "Fisher" 0.458
"4442" "Studentized OLS" "Fisher" 0.642
"4443" "Studentized OLS" "Fisher" 0.624
"4444" "Studentized OLS" "Fisher" 0.456
"4445" "Studentized OLS" "Fisher" 0.716
"4446" "Studentized OLS" "Fisher" 0.582
"4447" "Studentized OLS" "Fisher" 0.09
"4448" "Studentized OLS" "Fisher" 0.174
"4449" "Studentized OLS" "Fisher" 0.588
"4450" "Studentized OLS" "Fisher" 0.782
"4451" "Studentized OLS" "Fisher" 0.03
"4452" "Studentized OLS" "Fisher" 0.462
"4453" "Studentized OLS" "Fisher" 0.104
"4454" "Studentized OLS" "Fisher" 0.376
"4455" "Studentized OLS" "Fisher" 0.818
"4456" "Studentized OLS" "Fisher" 0.952
"4457" "Studentized OLS" "Fisher" 0.528
"4458" "Studentized OLS" "Fisher" 0.346
"4459" "Studentized OLS" "Fisher" 0.406
"4460" "Studentized OLS" "Fisher" 0.61
"4461" "Studentized OLS" "Fisher" 0.218
"4462" "Studentized OLS" "Fisher" 0.706
"4463" "Studentized OLS" "Fisher" 0.054
"4464" "Studentized OLS" "Fisher" 0.73
"4465" "Studentized OLS" "Fisher" 0.392
"4466" "Studentized OLS" "Fisher" 0.27
"4467" "Studentized OLS" "Fisher" 0.91
"4468" "Studentized OLS" "Fisher" 0.91
"4469" "Studentized OLS" "Fisher" 0.388
"4470" "Studentized OLS" "Fisher" 0.186
"4471" "Studentized OLS" "Fisher" 0.136
"4472" "Studentized OLS" "Fisher" 0.804
"4473" "Studentized OLS" "Fisher" 0.762
"4474" "Studentized OLS" "Fisher" 0.746
"4475" "Studentized OLS" "Fisher" 0.37
"4476" "Studentized OLS" "Fisher" 0.72
"4477" "Studentized OLS" "Fisher" 0.936
"4478" "Studentized OLS" "Fisher" 0.904
"4479" "Studentized OLS" "Fisher" 0.102
"4480" "Studentized OLS" "Fisher" 0.918
"4481" "Studentized OLS" "Fisher" 0.67
"4482" "Studentized OLS" "Fisher" 0.272
"4483" "Studentized OLS" "Fisher" 0.47
"4484" "Studentized OLS" "Fisher" 0.012
"4485" "Studentized OLS" "Fisher" 0.056
"4486" "Studentized OLS" "Fisher" 0.12
"4487" "Studentized OLS" "Fisher" 0.96
"4488" "Studentized OLS" "Fisher" 0.658
"4489" "Studentized OLS" "Fisher" 0.328
"4490" "Studentized OLS" "Fisher" 0.94
"4491" "Studentized OLS" "Fisher" 0.474
"4492" "Studentized OLS" "Fisher" 0.338
"4493" "Studentized OLS" "Fisher" 0.532
"4494" "Studentized OLS" "Fisher" 0.736
"4495" "Studentized OLS" "Fisher" 0.404
"4496" "Studentized OLS" "Fisher" 0.05
"4497" "Studentized OLS" "Fisher" 0.378
"4498" "Studentized OLS" "Fisher" 0.648
"4499" "Studentized OLS" "Fisher" 0.282
"4500" "Studentized OLS" "Fisher" 0.184
"4501" "Studentized OLS" "Fisher" 0.102
"4502" "Studentized OLS" "Fisher" 0.08
"4503" "Studentized OLS" "Fisher" 0.488
"4504" "Studentized OLS" "Fisher" 0.206
"4505" "Studentized OLS" "Fisher" 0.08
"4506" "Studentized OLS" "Fisher" 0.14
"4507" "Studentized OLS" "Fisher" 0.18
"4508" "Studentized OLS" "Fisher" 0.75
"4509" "Studentized OLS" "Fisher" 0.22
"4510" "Studentized OLS" "Fisher" 0.642
"4511" "Studentized OLS" "Fisher" 0.338
"4512" "Studentized OLS" "Fisher" 0.644
"4513" "Studentized OLS" "Fisher" 0.012
"4514" "Studentized OLS" "Fisher" 0.482
"4515" "Studentized OLS" "Fisher" 0.264
"4516" "Studentized OLS" "Fisher" 0.176
"4517" "Studentized OLS" "Fisher" 0.862
"4518" "Studentized OLS" "Fisher" 0.412
"4519" "Studentized OLS" "Fisher" 0.232
"4520" "Studentized OLS" "Fisher" 0.084
"4521" "Studentized OLS" "Fisher" 0.906
"4522" "Studentized OLS" "Fisher" 0.148
"4523" "Studentized OLS" "Fisher" 0.16
"4524" "Studentized OLS" "Fisher" 0.27
"4525" "Studentized OLS" "Fisher" 0.572
"4526" "Studentized OLS" "Fisher" 0.838
"4527" "Studentized OLS" "Fisher" 0.888
"4528" "Studentized OLS" "Fisher" 0.542
"4529" "Studentized OLS" "Fisher" 0.642
"4530" "Studentized OLS" "Fisher" 0.18
"4531" "Studentized OLS" "Fisher" 0.46
"4532" "Studentized OLS" "Fisher" 0.16
"4533" "Studentized OLS" "Fisher" 0.448
"4534" "Studentized OLS" "Fisher" 0.858
"4535" "Studentized OLS" "Fisher" 0.08
"4536" "Studentized OLS" "Fisher" 0.714
"4537" "Studentized OLS" "Fisher" 0.71
"4538" "Studentized OLS" "Fisher" 0.294
"4539" "Studentized OLS" "Fisher" 0.044
"4540" "Studentized OLS" "Fisher" 0.866
"4541" "Studentized OLS" "Fisher" 0.292
"4542" "Studentized OLS" "Fisher" 0.038
"4543" "Studentized OLS" "Fisher" 0.796
"4544" "Studentized OLS" "Fisher" 0.678
"4545" "Studentized OLS" "Fisher" 0.948
"4546" "Studentized OLS" "Fisher" 0.674
"4547" "Studentized OLS" "Fisher" 0.778
"4548" "Studentized OLS" "Fisher" 0.15
"4549" "Studentized OLS" "Fisher" 0.32
"4550" "Studentized OLS" "Fisher" 0.934
"4551" "Studentized OLS" "Fisher" 0.026
"4552" "Studentized OLS" "Fisher" 0.154
"4553" "Studentized OLS" "Fisher" 0.386
"4554" "Studentized OLS" "Fisher" 0.664
"4555" "Studentized OLS" "Fisher" 0.752
"4556" "Studentized OLS" "Fisher" 0.004
"4557" "Studentized OLS" "Fisher" 0.84
"4558" "Studentized OLS" "Fisher" 0.022
"4559" "Studentized OLS" "Fisher" 0.952
"4560" "Studentized OLS" "Fisher" 0.504
"4561" "Studentized OLS" "Fisher" 0.278
"4562" "Studentized OLS" "Fisher" 0.778
"4563" "Studentized OLS" "Fisher" 0.464
"4564" "Studentized OLS" "Fisher" 0.76
"4565" "Studentized OLS" "Fisher" 0.86
"4566" "Studentized OLS" "Fisher" 0.786
"4567" "Studentized OLS" "Fisher" 0.208
"4568" "Studentized OLS" "Fisher" 0.712
"4569" "Studentized OLS" "Fisher" 0.602
"4570" "Studentized OLS" "Fisher" 0.244
"4571" "Studentized OLS" "Fisher" 0.04
"4572" "Studentized OLS" "Fisher" 0.532
"4573" "Studentized OLS" "Fisher" 0.284
"4574" "Studentized OLS" "Fisher" 0.068
"4575" "Studentized OLS" "Fisher" 0.714
"4576" "Studentized OLS" "Fisher" 0.06
"4577" "Studentized OLS" "Fisher" 0.498
"4578" "Studentized OLS" "Fisher" 0.652
"4579" "Studentized OLS" "Fisher" 0.814
"4580" "Studentized OLS" "Fisher" 0.258
"4581" "Studentized OLS" "Fisher" 0.184
"4582" "Studentized OLS" "Fisher" 0.66
"4583" "Studentized OLS" "Fisher" 0.066
"4584" "Studentized OLS" "Fisher" 0.196
"4585" "Studentized OLS" "Fisher" 0.756
"4586" "Studentized OLS" "Fisher" 0.008
"4587" "Studentized OLS" "Fisher" 0.372
"4588" "Studentized OLS" "Fisher" 0.02
"4589" "Studentized OLS" "Fisher" 0.16
"4590" "Studentized OLS" "Fisher" 0.952
"4591" "Studentized OLS" "Fisher" 0.054
"4592" "Studentized OLS" "Fisher" 0.256
"4593" "Studentized OLS" "Fisher" 0.392
"4594" "Studentized OLS" "Fisher" 0.988
"4595" "Studentized OLS" "Fisher" 0.836
"4596" "Studentized OLS" "Fisher" 0.736
"4597" "Studentized OLS" "Fisher" 0.682
"4598" "Studentized OLS" "Fisher" 0.658
"4599" "Studentized OLS" "Fisher" 0.064
"4600" "Studentized OLS" "Fisher" 0.932
"4601" "Studentized OLS" "Fisher" 0.166
"4602" "Studentized OLS" "Fisher" 0.092
"4603" "Studentized OLS" "Fisher" 0.944
"4604" "Studentized OLS" "Fisher" 0.538
"4605" "Studentized OLS" "Fisher" 0.932
"4606" "Studentized OLS" "Fisher" 0.376
"4607" "Studentized OLS" "Fisher" 0.83
"4608" "Studentized OLS" "Fisher" 0.9
"4609" "Studentized OLS" "Fisher" 0.676
"4610" "Studentized OLS" "Fisher" 0.242
"4611" "Studentized OLS" "Fisher" 0.032
"4612" "Studentized OLS" "Fisher" 0.164
"4613" "Studentized OLS" "Fisher" 0.122
"4614" "Studentized OLS" "Fisher" 0.692
"4615" "Studentized OLS" "Fisher" 0.05
"4616" "Studentized OLS" "Fisher" 0.876
"4617" "Studentized OLS" "Fisher" 0.36
"4618" "Studentized OLS" "Fisher" 0.37
"4619" "Studentized OLS" "Fisher" 0.06
"4620" "Studentized OLS" "Fisher" 0.38
"4621" "Studentized OLS" "Fisher" 0.658
"4622" "Studentized OLS" "Fisher" 0.724
"4623" "Studentized OLS" "Fisher" 0.788
"4624" "Studentized OLS" "Fisher" 0.168
"4625" "Studentized OLS" "Fisher" 0.824
"4626" "Studentized OLS" "Fisher" 0.662
"4627" "Studentized OLS" "Fisher" 0.582
"4628" "Studentized OLS" "Fisher" 0.966
"4629" "Studentized OLS" "Fisher" 0.546
"4630" "Studentized OLS" "Fisher" 0.822
"4631" "Studentized OLS" "Fisher" 0.226
"4632" "Studentized OLS" "Fisher" 0.978
"4633" "Studentized OLS" "Fisher" 0.51
"4634" "Studentized OLS" "Fisher" 0.094
"4635" "Studentized OLS" "Fisher" 0.862
"4636" "Studentized OLS" "Fisher" 0.77
"4637" "Studentized OLS" "Fisher" 0.556
"4638" "Studentized OLS" "Fisher" 0.556
"4639" "Studentized OLS" "Fisher" 0.524
"4640" "Studentized OLS" "Fisher" 0.73
"4641" "Studentized OLS" "Fisher" 0.832
"4642" "Studentized OLS" "Fisher" 0.122
"4643" "Studentized OLS" "Fisher" 0.338
"4644" "Studentized OLS" "Fisher" 0.412
"4645" "Studentized OLS" "Fisher" 0.488
"4646" "Studentized OLS" "Fisher" 0.094
"4647" "Studentized OLS" "Fisher" 0.192
"4648" "Studentized OLS" "Fisher" 0.736
"4649" "Studentized OLS" "Fisher" 0.182
"4650" "Studentized OLS" "Fisher" 0.09
"4651" "Studentized OLS" "Fisher" 0.898
"4652" "Studentized OLS" "Fisher" 0.822
"4653" "Studentized OLS" "Fisher" 0.862
"4654" "Studentized OLS" "Fisher" 0.042
"4655" "Studentized OLS" "Fisher" 0.9
"4656" "Studentized OLS" "Fisher" 0.264
"4657" "Studentized OLS" "Fisher" 0.488
"4658" "Studentized OLS" "Fisher" 0.468
"4659" "Studentized OLS" "Fisher" 0.338
"4660" "Studentized OLS" "Fisher" 0.508
"4661" "Studentized OLS" "Fisher" 0.06
"4662" "Studentized OLS" "Fisher" 0.29
"4663" "Studentized OLS" "Fisher" 0.758
"4664" "Studentized OLS" "Fisher" 0.544
"4665" "Studentized OLS" "Fisher" 0.848
"4666" "Studentized OLS" "Fisher" 0.196
"4667" "Studentized OLS" "Fisher" 0.036
"4668" "Studentized OLS" "Fisher" 0.046
"4669" "Studentized OLS" "Fisher" 0.304
"4670" "Studentized OLS" "Fisher" 0.614
"4671" "Studentized OLS" "Fisher" 0.03
"4672" "Studentized OLS" "Fisher" 0.606
"4673" "Studentized OLS" "Fisher" 0.736
"4674" "Studentized OLS" "Fisher" 0.554
"4675" "Studentized OLS" "Fisher" 0.948
"4676" "Studentized OLS" "Fisher" 0.03
"4677" "Studentized OLS" "Fisher" 0.426
"4678" "Studentized OLS" "Fisher" 0.746
"4679" "Studentized OLS" "Fisher" 0.454
"4680" "Studentized OLS" "Fisher" 0.978
"4681" "Studentized OLS" "Fisher" 0.248
"4682" "Studentized OLS" "Fisher" 0.544
"4683" "Studentized OLS" "Fisher" 0.602
"4684" "Studentized OLS" "Fisher" 0.52
"4685" "Studentized OLS" "Fisher" 0.632
"4686" "Studentized OLS" "Fisher" 0.28
"4687" "Studentized OLS" "Fisher" 0.544
"4688" "Studentized OLS" "Fisher" 0.522
"4689" "Studentized OLS" "Fisher" 0.65
"4690" "Studentized OLS" "Fisher" 0.702
"4691" "Studentized OLS" "Fisher" 0.688
"4692" "Studentized OLS" "Fisher" 0.602
"4693" "Studentized OLS" "Fisher" 0.576
"4694" "Studentized OLS" "Fisher" 0.3
"4695" "Studentized OLS" "Fisher" 0.966
"4696" "Studentized OLS" "Fisher" 0.05
"4697" "Studentized OLS" "Fisher" 0.72
"4698" "Studentized OLS" "Fisher" 0.394
"4699" "Studentized OLS" "Fisher" 0.08
"4700" "Studentized OLS" "Fisher" 0.546
"4701" "Studentized OLS" "Fisher" 0.418
"4702" "Studentized OLS" "Fisher" 0.188
"4703" "Studentized OLS" "Fisher" 0.292
"4704" "Studentized OLS" "Fisher" 0.598
"4705" "Studentized OLS" "Fisher" 0.148
"4706" "Studentized OLS" "Fisher" 0.71
"4707" "Studentized OLS" "Fisher" 0.648
"4708" "Studentized OLS" "Fisher" 0.388
"4709" "Studentized OLS" "Fisher" 0.536
"4710" "Studentized OLS" "Fisher" 0.904
"4711" "Studentized OLS" "Fisher" 0.834
"4712" "Studentized OLS" "Fisher" 0.69
"4713" "Studentized OLS" "Fisher" 0.402
"4714" "Studentized OLS" "Fisher" 0.608
"4715" "Studentized OLS" "Fisher" 0.532
"4716" "Studentized OLS" "Fisher" 0.966
"4717" "Studentized OLS" "Fisher" 0.038
"4718" "Studentized OLS" "Fisher" 0.028
"4719" "Studentized OLS" "Fisher" 0.422
"4720" "Studentized OLS" "Fisher" 0.25
"4721" "Studentized OLS" "Fisher" 0.978
"4722" "Studentized OLS" "Fisher" 0.496
"4723" "Studentized OLS" "Fisher" 0.254
"4724" "Studentized OLS" "Fisher" 0.798
"4725" "Studentized OLS" "Fisher" 0.78
"4726" "Studentized OLS" "Fisher" 0.202
"4727" "Studentized OLS" "Fisher" 0.972
"4728" "Studentized OLS" "Fisher" 0.472
"4729" "Studentized OLS" "Fisher" 0.174
"4730" "Studentized OLS" "Fisher" 0.306
"4731" "Studentized OLS" "Fisher" 0.152
"4732" "Studentized OLS" "Fisher" 0.72
"4733" "Studentized OLS" "Fisher" 0.062
"4734" "Studentized OLS" "Fisher" 0.308
"4735" "Studentized OLS" "Fisher" 0.028
"4736" "Studentized OLS" "Fisher" 0.252
"4737" "Studentized OLS" "Fisher" 0.358
"4738" "Studentized OLS" "Fisher" 0.032
"4739" "Studentized OLS" "Fisher" 0.144
"4740" "Studentized OLS" "Fisher" 0.246
"4741" "Studentized OLS" "Fisher" 0.5
"4742" "Studentized OLS" "Fisher" 0.184
"4743" "Studentized OLS" "Fisher" 0.596
"4744" "Studentized OLS" "Fisher" 0.98
"4745" "Studentized OLS" "Fisher" 0.156
"4746" "Studentized OLS" "Fisher" 0.806
"4747" "Studentized OLS" "Fisher" 0.8
"4748" "Studentized OLS" "Fisher" 0.992
"4749" "Studentized OLS" "Fisher" 0.99
"4750" "Studentized OLS" "Fisher" 0.642
"4751" "Studentized OLS" "Fisher" 0.928
"4752" "Studentized OLS" "Fisher" 0.93
"4753" "Studentized OLS" "Fisher" 0.73
"4754" "Studentized OLS" "Fisher" 0.996
"4755" "Studentized OLS" "Fisher" 0.94
"4756" "Studentized OLS" "Fisher" 0.224
"4757" "Studentized OLS" "Fisher" 0.32
"4758" "Studentized OLS" "Fisher" 0.512
"4759" "Studentized OLS" "Fisher" 0.916
"4760" "Studentized OLS" "Fisher" 0.748
"4761" "Studentized OLS" "Fisher" 0.294
"4762" "Studentized OLS" "Fisher" 0.334
"4763" "Studentized OLS" "Fisher" 0.154
"4764" "Studentized OLS" "Fisher" 0.128
"4765" "Studentized OLS" "Fisher" 0.232
"4766" "Studentized OLS" "Fisher" 0.602
"4767" "Studentized OLS" "Fisher" 0.1
"4768" "Studentized OLS" "Fisher" 0.084
"4769" "Studentized OLS" "Fisher" 0.234
"4770" "Studentized OLS" "Fisher" 0.6
"4771" "Studentized OLS" "Fisher" 0.364
"4772" "Studentized OLS" "Fisher" 0.136
"4773" "Studentized OLS" "Fisher" 0.814
"4774" "Studentized OLS" "Fisher" 0.008
"4775" "Studentized OLS" "Fisher" 0.372
"4776" "Studentized OLS" "Fisher" 0.23
"4777" "Studentized OLS" "Fisher" 0.358
"4778" "Studentized OLS" "Fisher" 0.744
"4779" "Studentized OLS" "Fisher" 0.114
"4780" "Studentized OLS" "Fisher" 0.188
"4781" "Studentized OLS" "Fisher" 0.426
"4782" "Studentized OLS" "Fisher" 0.192
"4783" "Studentized OLS" "Fisher" 0.51
"4784" "Studentized OLS" "Fisher" 0.978
"4785" "Studentized OLS" "Fisher" 0.71
"4786" "Studentized OLS" "Fisher" 0.804
"4787" "Studentized OLS" "Fisher" 0.078
"4788" "Studentized OLS" "Fisher" 0.828
"4789" "Studentized OLS" "Fisher" 0.638
"4790" "Studentized OLS" "Fisher" 0.914
"4791" "Studentized OLS" "Fisher" 0.868
"4792" "Studentized OLS" "Fisher" 0.98
"4793" "Studentized OLS" "Fisher" 0.998
"4794" "Studentized OLS" "Fisher" 0.092
"4795" "Studentized OLS" "Fisher" 0.518
"4796" "Studentized OLS" "Fisher" 0.272
"4797" "Studentized OLS" "Fisher" 0.948
"4798" "Studentized OLS" "Fisher" 0.282
"4799" "Studentized OLS" "Fisher" 0.456
"4800" "Studentized OLS" "Fisher" 0.644
"4801" "Studentized OLS" "Fisher" 0.728
"4802" "Studentized OLS" "Fisher" 0.576
"4803" "Studentized OLS" "Fisher" 0.154
"4804" "Studentized OLS" "Fisher" 0.46
"4805" "Studentized OLS" "Fisher" 0.272
"4806" "Studentized OLS" "Fisher" 0.184
"4807" "Studentized OLS" "Fisher" 0.542
"4808" "Studentized OLS" "Fisher" 0.35
"4809" "Studentized OLS" "Fisher" 0.97
"4810" "Studentized OLS" "Fisher" 0.282
"4811" "Studentized OLS" "Fisher" 0.982
"4812" "Studentized OLS" "Fisher" 0.5
"4813" "Studentized OLS" "Fisher" 0.386
"4814" "Studentized OLS" "Fisher" 0.006
"4815" "Studentized OLS" "Fisher" 0.474
"4816" "Studentized OLS" "Fisher" 0.35
"4817" "Studentized OLS" "Fisher" 0.006
"4818" "Studentized OLS" "Fisher" 0.332
"4819" "Studentized OLS" "Fisher" 0
"4820" "Studentized OLS" "Fisher" 0.656
"4821" "Studentized OLS" "Fisher" 0.346
"4822" "Studentized OLS" "Fisher" 0.658
"4823" "Studentized OLS" "Fisher" 0.106
"4824" "Studentized OLS" "Fisher" 0.458
"4825" "Studentized OLS" "Fisher" 0.824
"4826" "Studentized OLS" "Fisher" 0.412
"4827" "Studentized OLS" "Fisher" 0.358
"4828" "Studentized OLS" "Fisher" 0.744
"4829" "Studentized OLS" "Fisher" 0.478
"4830" "Studentized OLS" "Fisher" 0.906
"4831" "Studentized OLS" "Fisher" 0.12
"4832" "Studentized OLS" "Fisher" 0.012
"4833" "Studentized OLS" "Fisher" 0.316
"4834" "Studentized OLS" "Fisher" 0.608
"4835" "Studentized OLS" "Fisher" 0.686
"4836" "Studentized OLS" "Fisher" 0.174
"4837" "Studentized OLS" "Fisher" 0.846
"4838" "Studentized OLS" "Fisher" 0.122
"4839" "Studentized OLS" "Fisher" 0.994
"4840" "Studentized OLS" "Fisher" 0.028
"4841" "Studentized OLS" "Fisher" 0.136
"4842" "Studentized OLS" "Fisher" 0.494
"4843" "Studentized OLS" "Fisher" 0.442
"4844" "Studentized OLS" "Fisher" 0.212
"4845" "Studentized OLS" "Fisher" 0.102
"4846" "Studentized OLS" "Fisher" 0.08
"4847" "Studentized OLS" "Fisher" 0.612
"4848" "Studentized OLS" "Fisher" 0.252
"4849" "Studentized OLS" "Fisher" 0.824
"4850" "Studentized OLS" "Fisher" 0.916
"4851" "Studentized OLS" "Fisher" 0.976
"4852" "Studentized OLS" "Fisher" 0.048
"4853" "Studentized OLS" "Fisher" 0.574
"4854" "Studentized OLS" "Fisher" 0.596
"4855" "Studentized OLS" "Fisher" 0.7
"4856" "Studentized OLS" "Fisher" 0.272
"4857" "Studentized OLS" "Fisher" 0.162
"4858" "Studentized OLS" "Fisher" 0.372
"4859" "Studentized OLS" "Fisher" 0.398
"4860" "Studentized OLS" "Fisher" 0.848
"4861" "Studentized OLS" "Fisher" 0.148
"4862" "Studentized OLS" "Fisher" 0.866
"4863" "Studentized OLS" "Fisher" 0.096
"4864" "Studentized OLS" "Fisher" 0.392
"4865" "Studentized OLS" "Fisher" 0.636
"4866" "Studentized OLS" "Fisher" 0.2
"4867" "Studentized OLS" "Fisher" 0.482
"4868" "Studentized OLS" "Fisher" 0.278
"4869" "Studentized OLS" "Fisher" 0.168
"4870" "Studentized OLS" "Fisher" 0.518
"4871" "Studentized OLS" "Fisher" 0.94
"4872" "Studentized OLS" "Fisher" 0.056
"4873" "Studentized OLS" "Fisher" 0.428
"4874" "Studentized OLS" "Fisher" 0.02
"4875" "Studentized OLS" "Fisher" 0.506
"4876" "Studentized OLS" "Fisher" 0.964
"4877" "Studentized OLS" "Fisher" 0.106
"4878" "Studentized OLS" "Fisher" 0.294
"4879" "Studentized OLS" "Fisher" 0.144
"4880" "Studentized OLS" "Fisher" 0.516
"4881" "Studentized OLS" "Fisher" 0.31
"4882" "Studentized OLS" "Fisher" 0.372
"4883" "Studentized OLS" "Fisher" 0.302
"4884" "Studentized OLS" "Fisher" 0.376
"4885" "Studentized OLS" "Fisher" 0.692
"4886" "Studentized OLS" "Fisher" 0.084
"4887" "Studentized OLS" "Fisher" 0.728
"4888" "Studentized OLS" "Fisher" 0.596
"4889" "Studentized OLS" "Fisher" 0.564
"4890" "Studentized OLS" "Fisher" 0.49
"4891" "Studentized OLS" "Fisher" 0.452
"4892" "Studentized OLS" "Fisher" 0.33
"4893" "Studentized OLS" "Fisher" 0.69
"4894" "Studentized OLS" "Fisher" 0.198
"4895" "Studentized OLS" "Fisher" 0.118
"4896" "Studentized OLS" "Fisher" 0.574
"4897" "Studentized OLS" "Fisher" 0.244
"4898" "Studentized OLS" "Fisher" 0.312
"4899" "Studentized OLS" "Fisher" 0.246
"4900" "Studentized OLS" "Fisher" 0.796
"4901" "Studentized OLS" "Fisher" 0.03
"4902" "Studentized OLS" "Fisher" 0.03
"4903" "Studentized OLS" "Fisher" 0.484
"4904" "Studentized OLS" "Fisher" 0.132
"4905" "Studentized OLS" "Fisher" 0.042
"4906" "Studentized OLS" "Fisher" 0.472
"4907" "Studentized OLS" "Fisher" 0.942
"4908" "Studentized OLS" "Fisher" 0.652
"4909" "Studentized OLS" "Fisher" 0.714
"4910" "Studentized OLS" "Fisher" 0.21
"4911" "Studentized OLS" "Fisher" 0.052
"4912" "Studentized OLS" "Fisher" 0.728
"4913" "Studentized OLS" "Fisher" 0.754
"4914" "Studentized OLS" "Fisher" 0.096
"4915" "Studentized OLS" "Fisher" 0.534
"4916" "Studentized OLS" "Fisher" 0.494
"4917" "Studentized OLS" "Fisher" 0.05
"4918" "Studentized OLS" "Fisher" 0.534
"4919" "Studentized OLS" "Fisher" 0.192
"4920" "Studentized OLS" "Fisher" 0.768
"4921" "Studentized OLS" "Fisher" 0.712
"4922" "Studentized OLS" "Fisher" 0.454
"4923" "Studentized OLS" "Fisher" 0.518
"4924" "Studentized OLS" "Fisher" 0.18
"4925" "Studentized OLS" "Fisher" 0.904
"4926" "Studentized OLS" "Fisher" 0.044
"4927" "Studentized OLS" "Fisher" 0.982
"4928" "Studentized OLS" "Fisher" 0.588
"4929" "Studentized OLS" "Fisher" 0.25
"4930" "Studentized OLS" "Fisher" 0.93
"4931" "Studentized OLS" "Fisher" 0.03
"4932" "Studentized OLS" "Fisher" 0
"4933" "Studentized OLS" "Fisher" 0.244
"4934" "Studentized OLS" "Fisher" 0.98
"4935" "Studentized OLS" "Fisher" 0.096
"4936" "Studentized OLS" "Fisher" 0.044
"4937" "Studentized OLS" "Fisher" 0.678
"4938" "Studentized OLS" "Fisher" 0.614
"4939" "Studentized OLS" "Fisher" 0.972
"4940" "Studentized OLS" "Fisher" 0.884
"4941" "Studentized OLS" "Fisher" 0.18
"4942" "Studentized OLS" "Fisher" 0.784
"4943" "Studentized OLS" "Fisher" 0.004
"4944" "Studentized OLS" "Fisher" 0.856
"4945" "Studentized OLS" "Fisher" 0.82
"4946" "Studentized OLS" "Fisher" 0.742
"4947" "Studentized OLS" "Fisher" 0.146
"4948" "Studentized OLS" "Fisher" 0.246
"4949" "Studentized OLS" "Fisher" 0.816
"4950" "Studentized OLS" "Fisher" 0.666
"4951" "Studentized OLS" "Fisher" 0.078
"4952" "Studentized OLS" "Fisher" 0.762
"4953" "Studentized OLS" "Fisher" 0.224
"4954" "Studentized OLS" "Fisher" 0.576
"4955" "Studentized OLS" "Fisher" 0.334
"4956" "Studentized OLS" "Fisher" 0.854
"4957" "Studentized OLS" "Fisher" 0.35
"4958" "Studentized OLS" "Fisher" 0.538
"4959" "Studentized OLS" "Fisher" 0.358
"4960" "Studentized OLS" "Fisher" 0.572
"4961" "Studentized OLS" "Fisher" 0.272
"4962" "Studentized OLS" "Fisher" 0.722
"4963" "Studentized OLS" "Fisher" 0.988
"4964" "Studentized OLS" "Fisher" 0.312
"4965" "Studentized OLS" "Fisher" 0.8
"4966" "Studentized OLS" "Fisher" 0.818
"4967" "Studentized OLS" "Fisher" 0.946
"4968" "Studentized OLS" "Fisher" 0.136
"4969" "Studentized OLS" "Fisher" 0.054
"4970" "Studentized OLS" "Fisher" 0.566
"4971" "Studentized OLS" "Fisher" 0.794
"4972" "Studentized OLS" "Fisher" 0.446
"4973" "Studentized OLS" "Fisher" 0.31
"4974" "Studentized OLS" "Fisher" 0.112
"4975" "Studentized OLS" "Fisher" 0.454
"4976" "Studentized OLS" "Fisher" 0.706
"4977" "Studentized OLS" "Fisher" 0.714
"4978" "Studentized OLS" "Fisher" 0.394
"4979" "Studentized OLS" "Fisher" 0.498
"4980" "Studentized OLS" "Fisher" 0.88
"4981" "Studentized OLS" "Fisher" 0.962
"4982" "Studentized OLS" "Fisher" 0.772
"4983" "Studentized OLS" "Fisher" 0.158
"4984" "Studentized OLS" "Fisher" 0.358
"4985" "Studentized OLS" "Fisher" 0.77
"4986" "Studentized OLS" "Fisher" 0.864
"4987" "Studentized OLS" "Fisher" 0.042
"4988" "Studentized OLS" "Fisher" 0.57
"4989" "Studentized OLS" "Fisher" 0.954
"4990" "Studentized OLS" "Fisher" 0.996
"4991" "Studentized OLS" "Fisher" 0.73
"4992" "Studentized OLS" "Fisher" 0.396
"4993" "Studentized OLS" "Fisher" 0.184
"4994" "Studentized OLS" "Fisher" 0.768
"4995" "Studentized OLS" "Fisher" 0.15
"4996" "Studentized OLS" "Fisher" 0.32
"4997" "Studentized OLS" "Fisher" 0.052
"4998" "Studentized OLS" "Fisher" 0.23
"4999" "Studentized OLS" "Fisher" 0.352
"5000" "Studentized OLS" "Fisher" 0.964
"5001" "Studentized EHW" "Fisher" 0.334
"5002" "Studentized EHW" "Fisher" 0.028
"5003" "Studentized EHW" "Fisher" 0.842
"5004" "Studentized EHW" "Fisher" 0.628
"5005" "Studentized EHW" "Fisher" 0.604
"5006" "Studentized EHW" "Fisher" 0.774
"5007" "Studentized EHW" "Fisher" 0.57
"5008" "Studentized EHW" "Fisher" 0.948
"5009" "Studentized EHW" "Fisher" 0.828
"5010" "Studentized EHW" "Fisher" 0.426
"5011" "Studentized EHW" "Fisher" 0.894
"5012" "Studentized EHW" "Fisher" 0.284
"5013" "Studentized EHW" "Fisher" 0.504
"5014" "Studentized EHW" "Fisher" 0.272
"5015" "Studentized EHW" "Fisher" 0.666
"5016" "Studentized EHW" "Fisher" 0.768
"5017" "Studentized EHW" "Fisher" 0.22
"5018" "Studentized EHW" "Fisher" 0.346
"5019" "Studentized EHW" "Fisher" 0.54
"5020" "Studentized EHW" "Fisher" 0.12
"5021" "Studentized EHW" "Fisher" 0.79
"5022" "Studentized EHW" "Fisher" 0.02
"5023" "Studentized EHW" "Fisher" 0.558
"5024" "Studentized EHW" "Fisher" 0.952
"5025" "Studentized EHW" "Fisher" 0.798
"5026" "Studentized EHW" "Fisher" 0.184
"5027" "Studentized EHW" "Fisher" 0.758
"5028" "Studentized EHW" "Fisher" 0.174
"5029" "Studentized EHW" "Fisher" 0.516
"5030" "Studentized EHW" "Fisher" 0.424
"5031" "Studentized EHW" "Fisher" 0.316
"5032" "Studentized EHW" "Fisher" 0.52
"5033" "Studentized EHW" "Fisher" 0.774
"5034" "Studentized EHW" "Fisher" 0.828
"5035" "Studentized EHW" "Fisher" 0.842
"5036" "Studentized EHW" "Fisher" 0.466
"5037" "Studentized EHW" "Fisher" 0.704
"5038" "Studentized EHW" "Fisher" 0.394
"5039" "Studentized EHW" "Fisher" 0.064
"5040" "Studentized EHW" "Fisher" 0.316
"5041" "Studentized EHW" "Fisher" 0.356
"5042" "Studentized EHW" "Fisher" 0.018
"5043" "Studentized EHW" "Fisher" 0.998
"5044" "Studentized EHW" "Fisher" 0.86
"5045" "Studentized EHW" "Fisher" 0.498
"5046" "Studentized EHW" "Fisher" 0.908
"5047" "Studentized EHW" "Fisher" 0.488
"5048" "Studentized EHW" "Fisher" 0.626
"5049" "Studentized EHW" "Fisher" 0.514
"5050" "Studentized EHW" "Fisher" 0.728
"5051" "Studentized EHW" "Fisher" 0.384
"5052" "Studentized EHW" "Fisher" 0.67
"5053" "Studentized EHW" "Fisher" 0.636
"5054" "Studentized EHW" "Fisher" 0.638
"5055" "Studentized EHW" "Fisher" 0.636
"5056" "Studentized EHW" "Fisher" 0.466
"5057" "Studentized EHW" "Fisher" 0.584
"5058" "Studentized EHW" "Fisher" 0.656
"5059" "Studentized EHW" "Fisher" 0.37
"5060" "Studentized EHW" "Fisher" 0.424
"5061" "Studentized EHW" "Fisher" 0.9
"5062" "Studentized EHW" "Fisher" 0.962
"5063" "Studentized EHW" "Fisher" 0.444
"5064" "Studentized EHW" "Fisher" 0.952
"5065" "Studentized EHW" "Fisher" 0.682
"5066" "Studentized EHW" "Fisher" 0.988
"5067" "Studentized EHW" "Fisher" 0.466
"5068" "Studentized EHW" "Fisher" 0.38
"5069" "Studentized EHW" "Fisher" 0.01
"5070" "Studentized EHW" "Fisher" 0.884
"5071" "Studentized EHW" "Fisher" 0.394
"5072" "Studentized EHW" "Fisher" 0.27
"5073" "Studentized EHW" "Fisher" 0.842
"5074" "Studentized EHW" "Fisher" 0.158
"5075" "Studentized EHW" "Fisher" 0.584
"5076" "Studentized EHW" "Fisher" 0.798
"5077" "Studentized EHW" "Fisher" 0.526
"5078" "Studentized EHW" "Fisher" 0.954
"5079" "Studentized EHW" "Fisher" 0.41
"5080" "Studentized EHW" "Fisher" 0.98
"5081" "Studentized EHW" "Fisher" 0.622
"5082" "Studentized EHW" "Fisher" 0.042
"5083" "Studentized EHW" "Fisher" 0.502
"5084" "Studentized EHW" "Fisher" 0.966
"5085" "Studentized EHW" "Fisher" 0.844
"5086" "Studentized EHW" "Fisher" 0.534
"5087" "Studentized EHW" "Fisher" 0.32
"5088" "Studentized EHW" "Fisher" 0.558
"5089" "Studentized EHW" "Fisher" 0.926
"5090" "Studentized EHW" "Fisher" 0.63
"5091" "Studentized EHW" "Fisher" 0.92
"5092" "Studentized EHW" "Fisher" 0.846
"5093" "Studentized EHW" "Fisher" 0.88
"5094" "Studentized EHW" "Fisher" 0.286
"5095" "Studentized EHW" "Fisher" 0.604
"5096" "Studentized EHW" "Fisher" 0.972
"5097" "Studentized EHW" "Fisher" 0.308
"5098" "Studentized EHW" "Fisher" 0.99
"5099" "Studentized EHW" "Fisher" 0.584
"5100" "Studentized EHW" "Fisher" 0.08
"5101" "Studentized EHW" "Fisher" 0.536
"5102" "Studentized EHW" "Fisher" 0.504
"5103" "Studentized EHW" "Fisher" 0.158
"5104" "Studentized EHW" "Fisher" 0.038
"5105" "Studentized EHW" "Fisher" 0.164
"5106" "Studentized EHW" "Fisher" 0.718
"5107" "Studentized EHW" "Fisher" 0.8
"5108" "Studentized EHW" "Fisher" 0.596
"5109" "Studentized EHW" "Fisher" 0.734
"5110" "Studentized EHW" "Fisher" 0.688
"5111" "Studentized EHW" "Fisher" 0.758
"5112" "Studentized EHW" "Fisher" 0.748
"5113" "Studentized EHW" "Fisher" 0.964
"5114" "Studentized EHW" "Fisher" 0.972
"5115" "Studentized EHW" "Fisher" 0.306
"5116" "Studentized EHW" "Fisher" 0.026
"5117" "Studentized EHW" "Fisher" 0.398
"5118" "Studentized EHW" "Fisher" 0.68
"5119" "Studentized EHW" "Fisher" 0.208
"5120" "Studentized EHW" "Fisher" 0.386
"5121" "Studentized EHW" "Fisher" 0.634
"5122" "Studentized EHW" "Fisher" 0.438
"5123" "Studentized EHW" "Fisher" 0.474
"5124" "Studentized EHW" "Fisher" 0.438
"5125" "Studentized EHW" "Fisher" 0.656
"5126" "Studentized EHW" "Fisher" 0.094
"5127" "Studentized EHW" "Fisher" 0.21
"5128" "Studentized EHW" "Fisher" 0.58
"5129" "Studentized EHW" "Fisher" 0.498
"5130" "Studentized EHW" "Fisher" 0.72
"5131" "Studentized EHW" "Fisher" 0.602
"5132" "Studentized EHW" "Fisher" 0.29
"5133" "Studentized EHW" "Fisher" 0.292
"5134" "Studentized EHW" "Fisher" 0.14
"5135" "Studentized EHW" "Fisher" 0.586
"5136" "Studentized EHW" "Fisher" 0.492
"5137" "Studentized EHW" "Fisher" 0.622
"5138" "Studentized EHW" "Fisher" 0.932
"5139" "Studentized EHW" "Fisher" 0.574
"5140" "Studentized EHW" "Fisher" 0.11
"5141" "Studentized EHW" "Fisher" 0.9
"5142" "Studentized EHW" "Fisher" 0.23
"5143" "Studentized EHW" "Fisher" 0.938
"5144" "Studentized EHW" "Fisher" 0.192
"5145" "Studentized EHW" "Fisher" 0.872
"5146" "Studentized EHW" "Fisher" 1
"5147" "Studentized EHW" "Fisher" 0.446
"5148" "Studentized EHW" "Fisher" 0.75
"5149" "Studentized EHW" "Fisher" 0.652
"5150" "Studentized EHW" "Fisher" 0.988
"5151" "Studentized EHW" "Fisher" 0.748
"5152" "Studentized EHW" "Fisher" 0.88
"5153" "Studentized EHW" "Fisher" 0.844
"5154" "Studentized EHW" "Fisher" 0.544
"5155" "Studentized EHW" "Fisher" 0.216
"5156" "Studentized EHW" "Fisher" 0.306
"5157" "Studentized EHW" "Fisher" 0.204
"5158" "Studentized EHW" "Fisher" 0.214
"5159" "Studentized EHW" "Fisher" 0.31
"5160" "Studentized EHW" "Fisher" 0.86
"5161" "Studentized EHW" "Fisher" 0.084
"5162" "Studentized EHW" "Fisher" 0.822
"5163" "Studentized EHW" "Fisher" 0.91
"5164" "Studentized EHW" "Fisher" 0.462
"5165" "Studentized EHW" "Fisher" 0.5
"5166" "Studentized EHW" "Fisher" 0.13
"5167" "Studentized EHW" "Fisher" 0.198
"5168" "Studentized EHW" "Fisher" 0.638
"5169" "Studentized EHW" "Fisher" 0.23
"5170" "Studentized EHW" "Fisher" 0.648
"5171" "Studentized EHW" "Fisher" 0.71
"5172" "Studentized EHW" "Fisher" 0.916
"5173" "Studentized EHW" "Fisher" 0.176
"5174" "Studentized EHW" "Fisher" 0.024
"5175" "Studentized EHW" "Fisher" 0.098
"5176" "Studentized EHW" "Fisher" 0.842
"5177" "Studentized EHW" "Fisher" 0.682
"5178" "Studentized EHW" "Fisher" 0.67
"5179" "Studentized EHW" "Fisher" 0.436
"5180" "Studentized EHW" "Fisher" 0.682
"5181" "Studentized EHW" "Fisher" 0.06
"5182" "Studentized EHW" "Fisher" 0.498
"5183" "Studentized EHW" "Fisher" 0.734
"5184" "Studentized EHW" "Fisher" 0.996
"5185" "Studentized EHW" "Fisher" 0.502
"5186" "Studentized EHW" "Fisher" 0.876
"5187" "Studentized EHW" "Fisher" 0.774
"5188" "Studentized EHW" "Fisher" 0.974
"5189" "Studentized EHW" "Fisher" 0.256
"5190" "Studentized EHW" "Fisher" 0.432
"5191" "Studentized EHW" "Fisher" 0.446
"5192" "Studentized EHW" "Fisher" 0.86
"5193" "Studentized EHW" "Fisher" 0.53
"5194" "Studentized EHW" "Fisher" 0.914
"5195" "Studentized EHW" "Fisher" 0.784
"5196" "Studentized EHW" "Fisher" 0.53
"5197" "Studentized EHW" "Fisher" 0.172
"5198" "Studentized EHW" "Fisher" 0.792
"5199" "Studentized EHW" "Fisher" 0.022
"5200" "Studentized EHW" "Fisher" 0.406
"5201" "Studentized EHW" "Fisher" 0.582
"5202" "Studentized EHW" "Fisher" 0.576
"5203" "Studentized EHW" "Fisher" 0.642
"5204" "Studentized EHW" "Fisher" 0.238
"5205" "Studentized EHW" "Fisher" 0.546
"5206" "Studentized EHW" "Fisher" 0.886
"5207" "Studentized EHW" "Fisher" 0.912
"5208" "Studentized EHW" "Fisher" 0.474
"5209" "Studentized EHW" "Fisher" 0.542
"5210" "Studentized EHW" "Fisher" 0.206
"5211" "Studentized EHW" "Fisher" 0.496
"5212" "Studentized EHW" "Fisher" 0.368
"5213" "Studentized EHW" "Fisher" 0.016
"5214" "Studentized EHW" "Fisher" 0.488
"5215" "Studentized EHW" "Fisher" 0.95
"5216" "Studentized EHW" "Fisher" 0.652
"5217" "Studentized EHW" "Fisher" 0.23
"5218" "Studentized EHW" "Fisher" 1
"5219" "Studentized EHW" "Fisher" 0.222
"5220" "Studentized EHW" "Fisher" 0.026
"5221" "Studentized EHW" "Fisher" 0.562
"5222" "Studentized EHW" "Fisher" 0.18
"5223" "Studentized EHW" "Fisher" 0.27
"5224" "Studentized EHW" "Fisher" 0.506
"5225" "Studentized EHW" "Fisher" 0.616
"5226" "Studentized EHW" "Fisher" 0.984
"5227" "Studentized EHW" "Fisher" 0.774
"5228" "Studentized EHW" "Fisher" 0.326
"5229" "Studentized EHW" "Fisher" 0.684
"5230" "Studentized EHW" "Fisher" 0.558
"5231" "Studentized EHW" "Fisher" 0.68
"5232" "Studentized EHW" "Fisher" 0.776
"5233" "Studentized EHW" "Fisher" 0.836
"5234" "Studentized EHW" "Fisher" 0.034
"5235" "Studentized EHW" "Fisher" 0.972
"5236" "Studentized EHW" "Fisher" 0.278
"5237" "Studentized EHW" "Fisher" 0.992
"5238" "Studentized EHW" "Fisher" 0.066
"5239" "Studentized EHW" "Fisher" 0.968
"5240" "Studentized EHW" "Fisher" 0.578
"5241" "Studentized EHW" "Fisher" 0.896
"5242" "Studentized EHW" "Fisher" 0.972
"5243" "Studentized EHW" "Fisher" 0.2
"5244" "Studentized EHW" "Fisher" 0.26
"5245" "Studentized EHW" "Fisher" 0.596
"5246" "Studentized EHW" "Fisher" 0.802
"5247" "Studentized EHW" "Fisher" 0.164
"5248" "Studentized EHW" "Fisher" 0.912
"5249" "Studentized EHW" "Fisher" 0.052
"5250" "Studentized EHW" "Fisher" 0.156
"5251" "Studentized EHW" "Fisher" 0.082
"5252" "Studentized EHW" "Fisher" 0.564
"5253" "Studentized EHW" "Fisher" 0.852
"5254" "Studentized EHW" "Fisher" 0.992
"5255" "Studentized EHW" "Fisher" 0.548
"5256" "Studentized EHW" "Fisher" 0.872
"5257" "Studentized EHW" "Fisher" 0.78
"5258" "Studentized EHW" "Fisher" 0.176
"5259" "Studentized EHW" "Fisher" 0.496
"5260" "Studentized EHW" "Fisher" 0.838
"5261" "Studentized EHW" "Fisher" 0.168
"5262" "Studentized EHW" "Fisher" 0.56
"5263" "Studentized EHW" "Fisher" 0.354
"5264" "Studentized EHW" "Fisher" 0.916
"5265" "Studentized EHW" "Fisher" 0.662
"5266" "Studentized EHW" "Fisher" 0.976
"5267" "Studentized EHW" "Fisher" 0.756
"5268" "Studentized EHW" "Fisher" 0.366
"5269" "Studentized EHW" "Fisher" 0.762
"5270" "Studentized EHW" "Fisher" 0.136
"5271" "Studentized EHW" "Fisher" 0.668
"5272" "Studentized EHW" "Fisher" 0.182
"5273" "Studentized EHW" "Fisher" 0.436
"5274" "Studentized EHW" "Fisher" 0.834
"5275" "Studentized EHW" "Fisher" 0.662
"5276" "Studentized EHW" "Fisher" 0.734
"5277" "Studentized EHW" "Fisher" 0.312
"5278" "Studentized EHW" "Fisher" 0.936
"5279" "Studentized EHW" "Fisher" 0.926
"5280" "Studentized EHW" "Fisher" 0.218
"5281" "Studentized EHW" "Fisher" 0.46
"5282" "Studentized EHW" "Fisher" 0.256
"5283" "Studentized EHW" "Fisher" 0.906
"5284" "Studentized EHW" "Fisher" 0.132
"5285" "Studentized EHW" "Fisher" 0.584
"5286" "Studentized EHW" "Fisher" 0.74
"5287" "Studentized EHW" "Fisher" 0.688
"5288" "Studentized EHW" "Fisher" 0.386
"5289" "Studentized EHW" "Fisher" 0.926
"5290" "Studentized EHW" "Fisher" 0.844
"5291" "Studentized EHW" "Fisher" 0.814
"5292" "Studentized EHW" "Fisher" 0.12
"5293" "Studentized EHW" "Fisher" 0.858
"5294" "Studentized EHW" "Fisher" 0.814
"5295" "Studentized EHW" "Fisher" 0.738
"5296" "Studentized EHW" "Fisher" 0.85
"5297" "Studentized EHW" "Fisher" 0.114
"5298" "Studentized EHW" "Fisher" 0.006
"5299" "Studentized EHW" "Fisher" 0.91
"5300" "Studentized EHW" "Fisher" 0.278
"5301" "Studentized EHW" "Fisher" 0.118
"5302" "Studentized EHW" "Fisher" 0.77
"5303" "Studentized EHW" "Fisher" 0.538
"5304" "Studentized EHW" "Fisher" 0.436
"5305" "Studentized EHW" "Fisher" 0.718
"5306" "Studentized EHW" "Fisher" 0.794
"5307" "Studentized EHW" "Fisher" 0.97
"5308" "Studentized EHW" "Fisher" 0.27
"5309" "Studentized EHW" "Fisher" 0.572
"5310" "Studentized EHW" "Fisher" 0.292
"5311" "Studentized EHW" "Fisher" 0.954
"5312" "Studentized EHW" "Fisher" 0.782
"5313" "Studentized EHW" "Fisher" 0.618
"5314" "Studentized EHW" "Fisher" 0.386
"5315" "Studentized EHW" "Fisher" 0.748
"5316" "Studentized EHW" "Fisher" 0.234
"5317" "Studentized EHW" "Fisher" 0.18
"5318" "Studentized EHW" "Fisher" 0.46
"5319" "Studentized EHW" "Fisher" 0.84
"5320" "Studentized EHW" "Fisher" 0.172
"5321" "Studentized EHW" "Fisher" 0.262
"5322" "Studentized EHW" "Fisher" 0.214
"5323" "Studentized EHW" "Fisher" 0.524
"5324" "Studentized EHW" "Fisher" 0.898
"5325" "Studentized EHW" "Fisher" 0.622
"5326" "Studentized EHW" "Fisher" 0.39
"5327" "Studentized EHW" "Fisher" 0.862
"5328" "Studentized EHW" "Fisher" 0.828
"5329" "Studentized EHW" "Fisher" 0.216
"5330" "Studentized EHW" "Fisher" 0.422
"5331" "Studentized EHW" "Fisher" 0.928
"5332" "Studentized EHW" "Fisher" 0.45
"5333" "Studentized EHW" "Fisher" 0.476
"5334" "Studentized EHW" "Fisher" 0.97
"5335" "Studentized EHW" "Fisher" 0.158
"5336" "Studentized EHW" "Fisher" 0.546
"5337" "Studentized EHW" "Fisher" 0.942
"5338" "Studentized EHW" "Fisher" 0.798
"5339" "Studentized EHW" "Fisher" 0.734
"5340" "Studentized EHW" "Fisher" 0.242
"5341" "Studentized EHW" "Fisher" 0.416
"5342" "Studentized EHW" "Fisher" 0.02
"5343" "Studentized EHW" "Fisher" 0.23
"5344" "Studentized EHW" "Fisher" 0.69
"5345" "Studentized EHW" "Fisher" 0.612
"5346" "Studentized EHW" "Fisher" 0.824
"5347" "Studentized EHW" "Fisher" 0.22
"5348" "Studentized EHW" "Fisher" 0.506
"5349" "Studentized EHW" "Fisher" 0.608
"5350" "Studentized EHW" "Fisher" 0.576
"5351" "Studentized EHW" "Fisher" 0.14
"5352" "Studentized EHW" "Fisher" 0.262
"5353" "Studentized EHW" "Fisher" 0.712
"5354" "Studentized EHW" "Fisher" 0.596
"5355" "Studentized EHW" "Fisher" 0.63
"5356" "Studentized EHW" "Fisher" 0.328
"5357" "Studentized EHW" "Fisher" 0.834
"5358" "Studentized EHW" "Fisher" 0.29
"5359" "Studentized EHW" "Fisher" 0.012
"5360" "Studentized EHW" "Fisher" 0.17
"5361" "Studentized EHW" "Fisher" 0.61
"5362" "Studentized EHW" "Fisher" 0.672
"5363" "Studentized EHW" "Fisher" 0.942
"5364" "Studentized EHW" "Fisher" 0.566
"5365" "Studentized EHW" "Fisher" 0.926
"5366" "Studentized EHW" "Fisher" 0.99
"5367" "Studentized EHW" "Fisher" 0.294
"5368" "Studentized EHW" "Fisher" 0.218
"5369" "Studentized EHW" "Fisher" 0.738
"5370" "Studentized EHW" "Fisher" 0.424
"5371" "Studentized EHW" "Fisher" 0.624
"5372" "Studentized EHW" "Fisher" 0.534
"5373" "Studentized EHW" "Fisher" 0.718
"5374" "Studentized EHW" "Fisher" 0.7
"5375" "Studentized EHW" "Fisher" 0.702
"5376" "Studentized EHW" "Fisher" 0.816
"5377" "Studentized EHW" "Fisher" 0.972
"5378" "Studentized EHW" "Fisher" 0.526
"5379" "Studentized EHW" "Fisher" 0.602
"5380" "Studentized EHW" "Fisher" 0.72
"5381" "Studentized EHW" "Fisher" 0.546
"5382" "Studentized EHW" "Fisher" 0
"5383" "Studentized EHW" "Fisher" 0.324
"5384" "Studentized EHW" "Fisher" 0.772
"5385" "Studentized EHW" "Fisher" 0.316
"5386" "Studentized EHW" "Fisher" 0.218
"5387" "Studentized EHW" "Fisher" 0.878
"5388" "Studentized EHW" "Fisher" 0.39
"5389" "Studentized EHW" "Fisher" 0.784
"5390" "Studentized EHW" "Fisher" 0.81
"5391" "Studentized EHW" "Fisher" 0.776
"5392" "Studentized EHW" "Fisher" 0.164
"5393" "Studentized EHW" "Fisher" 0.462
"5394" "Studentized EHW" "Fisher" 0.72
"5395" "Studentized EHW" "Fisher" 0.88
"5396" "Studentized EHW" "Fisher" 0.846
"5397" "Studentized EHW" "Fisher" 0.82
"5398" "Studentized EHW" "Fisher" 0.972
"5399" "Studentized EHW" "Fisher" 0.796
"5400" "Studentized EHW" "Fisher" 0.604
"5401" "Studentized EHW" "Fisher" 0.348
"5402" "Studentized EHW" "Fisher" 0.814
"5403" "Studentized EHW" "Fisher" 0.862
"5404" "Studentized EHW" "Fisher" 0.606
"5405" "Studentized EHW" "Fisher" 0.536
"5406" "Studentized EHW" "Fisher" 0.866
"5407" "Studentized EHW" "Fisher" 0.932
"5408" "Studentized EHW" "Fisher" 0.968
"5409" "Studentized EHW" "Fisher" 0.452
"5410" "Studentized EHW" "Fisher" 0.934
"5411" "Studentized EHW" "Fisher" 0.27
"5412" "Studentized EHW" "Fisher" 0.978
"5413" "Studentized EHW" "Fisher" 0.804
"5414" "Studentized EHW" "Fisher" 0.868
"5415" "Studentized EHW" "Fisher" 0.908
"5416" "Studentized EHW" "Fisher" 0.794
"5417" "Studentized EHW" "Fisher" 0.832
"5418" "Studentized EHW" "Fisher" 0.332
"5419" "Studentized EHW" "Fisher" 0.274
"5420" "Studentized EHW" "Fisher" 0.788
"5421" "Studentized EHW" "Fisher" 0.9
"5422" "Studentized EHW" "Fisher" 0.348
"5423" "Studentized EHW" "Fisher" 0.554
"5424" "Studentized EHW" "Fisher" 0.272
"5425" "Studentized EHW" "Fisher" 0.82
"5426" "Studentized EHW" "Fisher" 0.176
"5427" "Studentized EHW" "Fisher" 0.802
"5428" "Studentized EHW" "Fisher" 0.84
"5429" "Studentized EHW" "Fisher" 0.132
"5430" "Studentized EHW" "Fisher" 0.728
"5431" "Studentized EHW" "Fisher" 0.89
"5432" "Studentized EHW" "Fisher" 0.696
"5433" "Studentized EHW" "Fisher" 0.668
"5434" "Studentized EHW" "Fisher" 0.644
"5435" "Studentized EHW" "Fisher" 0.216
"5436" "Studentized EHW" "Fisher" 0.546
"5437" "Studentized EHW" "Fisher" 0.642
"5438" "Studentized EHW" "Fisher" 0.016
"5439" "Studentized EHW" "Fisher" 0.606
"5440" "Studentized EHW" "Fisher" 0.376
"5441" "Studentized EHW" "Fisher" 0.57
"5442" "Studentized EHW" "Fisher" 0.712
"5443" "Studentized EHW" "Fisher" 0.76
"5444" "Studentized EHW" "Fisher" 0.622
"5445" "Studentized EHW" "Fisher" 0.782
"5446" "Studentized EHW" "Fisher" 0.596
"5447" "Studentized EHW" "Fisher" 0.18
"5448" "Studentized EHW" "Fisher" 0.4
"5449" "Studentized EHW" "Fisher" 0.598
"5450" "Studentized EHW" "Fisher" 0.84
"5451" "Studentized EHW" "Fisher" 0.21
"5452" "Studentized EHW" "Fisher" 0.598
"5453" "Studentized EHW" "Fisher" 0.286
"5454" "Studentized EHW" "Fisher" 0.43
"5455" "Studentized EHW" "Fisher" 0.878
"5456" "Studentized EHW" "Fisher" 0.968
"5457" "Studentized EHW" "Fisher" 0.548
"5458" "Studentized EHW" "Fisher" 0.402
"5459" "Studentized EHW" "Fisher" 0.458
"5460" "Studentized EHW" "Fisher" 0.756
"5461" "Studentized EHW" "Fisher" 0.204
"5462" "Studentized EHW" "Fisher" 0.784
"5463" "Studentized EHW" "Fisher" 0.26
"5464" "Studentized EHW" "Fisher" 0.746
"5465" "Studentized EHW" "Fisher" 0.586
"5466" "Studentized EHW" "Fisher" 0.414
"5467" "Studentized EHW" "Fisher" 0.938
"5468" "Studentized EHW" "Fisher" 0.932
"5469" "Studentized EHW" "Fisher" 0.624
"5470" "Studentized EHW" "Fisher" 0.41
"5471" "Studentized EHW" "Fisher" 0.228
"5472" "Studentized EHW" "Fisher" 0.868
"5473" "Studentized EHW" "Fisher" 0.814
"5474" "Studentized EHW" "Fisher" 0.776
"5475" "Studentized EHW" "Fisher" 0.444
"5476" "Studentized EHW" "Fisher" 0.79
"5477" "Studentized EHW" "Fisher" 0.946
"5478" "Studentized EHW" "Fisher" 0.934
"5479" "Studentized EHW" "Fisher" 0.38
"5480" "Studentized EHW" "Fisher" 0.938
"5481" "Studentized EHW" "Fisher" 0.71
"5482" "Studentized EHW" "Fisher" 0.372
"5483" "Studentized EHW" "Fisher" 0.57
"5484" "Studentized EHW" "Fisher" 0.006
"5485" "Studentized EHW" "Fisher" 0.188
"5486" "Studentized EHW" "Fisher" 0.104
"5487" "Studentized EHW" "Fisher" 0.962
"5488" "Studentized EHW" "Fisher" 0.75
"5489" "Studentized EHW" "Fisher" 0.504
"5490" "Studentized EHW" "Fisher" 0.96
"5491" "Studentized EHW" "Fisher" 0.662
"5492" "Studentized EHW" "Fisher" 0.304
"5493" "Studentized EHW" "Fisher" 0.598
"5494" "Studentized EHW" "Fisher" 0.78
"5495" "Studentized EHW" "Fisher" 0.464
"5496" "Studentized EHW" "Fisher" 0.12
"5497" "Studentized EHW" "Fisher" 0.526
"5498" "Studentized EHW" "Fisher" 0.668
"5499" "Studentized EHW" "Fisher" 0.404
"5500" "Studentized EHW" "Fisher" 0.288
"5501" "Studentized EHW" "Fisher" 0.286
"5502" "Studentized EHW" "Fisher" 0.232
"5503" "Studentized EHW" "Fisher" 0.572
"5504" "Studentized EHW" "Fisher" 0.276
"5505" "Studentized EHW" "Fisher" 0.202
"5506" "Studentized EHW" "Fisher" 0.334
"5507" "Studentized EHW" "Fisher" 0.268
"5508" "Studentized EHW" "Fisher" 0.822
"5509" "Studentized EHW" "Fisher" 0.24
"5510" "Studentized EHW" "Fisher" 0.744
"5511" "Studentized EHW" "Fisher" 0.462
"5512" "Studentized EHW" "Fisher" 0.702
"5513" "Studentized EHW" "Fisher" 0.092
"5514" "Studentized EHW" "Fisher" 0.47
"5515" "Studentized EHW" "Fisher" 0.362
"5516" "Studentized EHW" "Fisher" 0.166
"5517" "Studentized EHW" "Fisher" 0.866
"5518" "Studentized EHW" "Fisher" 0.494
"5519" "Studentized EHW" "Fisher" 0.316
"5520" "Studentized EHW" "Fisher" 0.246
"5521" "Studentized EHW" "Fisher" 0.934
"5522" "Studentized EHW" "Fisher" 0.322
"5523" "Studentized EHW" "Fisher" 0.308
"5524" "Studentized EHW" "Fisher" 0.342
"5525" "Studentized EHW" "Fisher" 0.67
"5526" "Studentized EHW" "Fisher" 0.868
"5527" "Studentized EHW" "Fisher" 0.896
"5528" "Studentized EHW" "Fisher" 0.56
"5529" "Studentized EHW" "Fisher" 0.736
"5530" "Studentized EHW" "Fisher" 0.468
"5531" "Studentized EHW" "Fisher" 0.382
"5532" "Studentized EHW" "Fisher" 0.178
"5533" "Studentized EHW" "Fisher" 0.668
"5534" "Studentized EHW" "Fisher" 0.9
"5535" "Studentized EHW" "Fisher" 0.252
"5536" "Studentized EHW" "Fisher" 0.766
"5537" "Studentized EHW" "Fisher" 0.76
"5538" "Studentized EHW" "Fisher" 0.532
"5539" "Studentized EHW" "Fisher" 0.134
"5540" "Studentized EHW" "Fisher" 0.882
"5541" "Studentized EHW" "Fisher" 0.26
"5542" "Studentized EHW" "Fisher" 0.17
"5543" "Studentized EHW" "Fisher" 0.84
"5544" "Studentized EHW" "Fisher" 0.848
"5545" "Studentized EHW" "Fisher" 0.974
"5546" "Studentized EHW" "Fisher" 0.814
"5547" "Studentized EHW" "Fisher" 0.86
"5548" "Studentized EHW" "Fisher" 0.022
"5549" "Studentized EHW" "Fisher" 0.394
"5550" "Studentized EHW" "Fisher" 0.948
"5551" "Studentized EHW" "Fisher" 0.106
"5552" "Studentized EHW" "Fisher" 0.21
"5553" "Studentized EHW" "Fisher" 0.68
"5554" "Studentized EHW" "Fisher" 0.772
"5555" "Studentized EHW" "Fisher" 0.796
"5556" "Studentized EHW" "Fisher" 0.054
"5557" "Studentized EHW" "Fisher" 0.89
"5558" "Studentized EHW" "Fisher" 0.008
"5559" "Studentized EHW" "Fisher" 0.96
"5560" "Studentized EHW" "Fisher" 0.626
"5561" "Studentized EHW" "Fisher" 0.46
"5562" "Studentized EHW" "Fisher" 0.866
"5563" "Studentized EHW" "Fisher" 0.662
"5564" "Studentized EHW" "Fisher" 0.812
"5565" "Studentized EHW" "Fisher" 0.908
"5566" "Studentized EHW" "Fisher" 0.858
"5567" "Studentized EHW" "Fisher" 0.104
"5568" "Studentized EHW" "Fisher" 0.768
"5569" "Studentized EHW" "Fisher" 0.722
"5570" "Studentized EHW" "Fisher" 0.424
"5571" "Studentized EHW" "Fisher" 0.142
"5572" "Studentized EHW" "Fisher" 0.678
"5573" "Studentized EHW" "Fisher" 0.334
"5574" "Studentized EHW" "Fisher" 0.142
"5575" "Studentized EHW" "Fisher" 0.778
"5576" "Studentized EHW" "Fisher" 0.158
"5577" "Studentized EHW" "Fisher" 0.628
"5578" "Studentized EHW" "Fisher" 0.756
"5579" "Studentized EHW" "Fisher" 0.86
"5580" "Studentized EHW" "Fisher" 0.328
"5581" "Studentized EHW" "Fisher" 0.248
"5582" "Studentized EHW" "Fisher" 0.76
"5583" "Studentized EHW" "Fisher" 0.206
"5584" "Studentized EHW" "Fisher" 0.322
"5585" "Studentized EHW" "Fisher" 0.802
"5586" "Studentized EHW" "Fisher" 0.036
"5587" "Studentized EHW" "Fisher" 0.654
"5588" "Studentized EHW" "Fisher" 0.044
"5589" "Studentized EHW" "Fisher" 0.162
"5590" "Studentized EHW" "Fisher" 0.966
"5591" "Studentized EHW" "Fisher" 0.22
"5592" "Studentized EHW" "Fisher" 0.308
"5593" "Studentized EHW" "Fisher" 0.386
"5594" "Studentized EHW" "Fisher" 0.99
"5595" "Studentized EHW" "Fisher" 0.87
"5596" "Studentized EHW" "Fisher" 0.796
"5597" "Studentized EHW" "Fisher" 0.768
"5598" "Studentized EHW" "Fisher" 0.75
"5599" "Studentized EHW" "Fisher" 0.202
"5600" "Studentized EHW" "Fisher" 0.964
"5601" "Studentized EHW" "Fisher" 0.232
"5602" "Studentized EHW" "Fisher" 0.158
"5603" "Studentized EHW" "Fisher" 0.956
"5604" "Studentized EHW" "Fisher" 0.678
"5605" "Studentized EHW" "Fisher" 0.95
"5606" "Studentized EHW" "Fisher" 0.406
"5607" "Studentized EHW" "Fisher" 0.896
"5608" "Studentized EHW" "Fisher" 0.938
"5609" "Studentized EHW" "Fisher" 0.816
"5610" "Studentized EHW" "Fisher" 0.462
"5611" "Studentized EHW" "Fisher" 0.002
"5612" "Studentized EHW" "Fisher" 0.272
"5613" "Studentized EHW" "Fisher" 0.016
"5614" "Studentized EHW" "Fisher" 0.768
"5615" "Studentized EHW" "Fisher" 0.17
"5616" "Studentized EHW" "Fisher" 0.876
"5617" "Studentized EHW" "Fisher" 0.326
"5618" "Studentized EHW" "Fisher" 0.414
"5619" "Studentized EHW" "Fisher" 0.156
"5620" "Studentized EHW" "Fisher" 0.498
"5621" "Studentized EHW" "Fisher" 0.732
"5622" "Studentized EHW" "Fisher" 0.828
"5623" "Studentized EHW" "Fisher" 0.838
"5624" "Studentized EHW" "Fisher" 0.376
"5625" "Studentized EHW" "Fisher" 0.896
"5626" "Studentized EHW" "Fisher" 0.688
"5627" "Studentized EHW" "Fisher" 0.752
"5628" "Studentized EHW" "Fisher" 0.972
"5629" "Studentized EHW" "Fisher" 0.592
"5630" "Studentized EHW" "Fisher" 0.83
"5631" "Studentized EHW" "Fisher" 0.456
"5632" "Studentized EHW" "Fisher" 0.986
"5633" "Studentized EHW" "Fisher" 0.598
"5634" "Studentized EHW" "Fisher" 0.278
"5635" "Studentized EHW" "Fisher" 0.876
"5636" "Studentized EHW" "Fisher" 0.818
"5637" "Studentized EHW" "Fisher" 0.64
"5638" "Studentized EHW" "Fisher" 0.668
"5639" "Studentized EHW" "Fisher" 0.592
"5640" "Studentized EHW" "Fisher" 0.788
"5641" "Studentized EHW" "Fisher" 0.87
"5642" "Studentized EHW" "Fisher" 0.274
"5643" "Studentized EHW" "Fisher" 0.51
"5644" "Studentized EHW" "Fisher" 0.512
"5645" "Studentized EHW" "Fisher" 0.636
"5646" "Studentized EHW" "Fisher" 0.09
"5647" "Studentized EHW" "Fisher" 0.396
"5648" "Studentized EHW" "Fisher" 0.818
"5649" "Studentized EHW" "Fisher" 0.21
"5650" "Studentized EHW" "Fisher" 0.302
"5651" "Studentized EHW" "Fisher" 0.914
"5652" "Studentized EHW" "Fisher" 0.866
"5653" "Studentized EHW" "Fisher" 0.888
"5654" "Studentized EHW" "Fisher" 0.176
"5655" "Studentized EHW" "Fisher" 0.926
"5656" "Studentized EHW" "Fisher" 0.404
"5657" "Studentized EHW" "Fisher" 0.444
"5658" "Studentized EHW" "Fisher" 0.52
"5659" "Studentized EHW" "Fisher" 0.394
"5660" "Studentized EHW" "Fisher" 0.596
"5661" "Studentized EHW" "Fisher" 0.128
"5662" "Studentized EHW" "Fisher" 0.33
"5663" "Studentized EHW" "Fisher" 0.854
"5664" "Studentized EHW" "Fisher" 0.734
"5665" "Studentized EHW" "Fisher" 0.876
"5666" "Studentized EHW" "Fisher" 0.316
"5667" "Studentized EHW" "Fisher" 0.04
"5668" "Studentized EHW" "Fisher" 0.082
"5669" "Studentized EHW" "Fisher" 0.502
"5670" "Studentized EHW" "Fisher" 0.726
"5671" "Studentized EHW" "Fisher" 0.204
"5672" "Studentized EHW" "Fisher" 0.632
"5673" "Studentized EHW" "Fisher" 0.828
"5674" "Studentized EHW" "Fisher" 0.774
"5675" "Studentized EHW" "Fisher" 0.956
"5676" "Studentized EHW" "Fisher" 0.024
"5677" "Studentized EHW" "Fisher" 0.544
"5678" "Studentized EHW" "Fisher" 0.82
"5679" "Studentized EHW" "Fisher" 0.496
"5680" "Studentized EHW" "Fisher" 0.976
"5681" "Studentized EHW" "Fisher" 0.49
"5682" "Studentized EHW" "Fisher" 0.702
"5683" "Studentized EHW" "Fisher" 0.692
"5684" "Studentized EHW" "Fisher" 0.514
"5685" "Studentized EHW" "Fisher" 0.726
"5686" "Studentized EHW" "Fisher" 0.546
"5687" "Studentized EHW" "Fisher" 0.758
"5688" "Studentized EHW" "Fisher" 0.608
"5689" "Studentized EHW" "Fisher" 0.796
"5690" "Studentized EHW" "Fisher" 0.728
"5691" "Studentized EHW" "Fisher" 0.778
"5692" "Studentized EHW" "Fisher" 0.7
"5693" "Studentized EHW" "Fisher" 0.682
"5694" "Studentized EHW" "Fisher" 0.36
"5695" "Studentized EHW" "Fisher" 0.966
"5696" "Studentized EHW" "Fisher" 0.174
"5697" "Studentized EHW" "Fisher" 0.73
"5698" "Studentized EHW" "Fisher" 0.528
"5699" "Studentized EHW" "Fisher" 0.146
"5700" "Studentized EHW" "Fisher" 0.514
"5701" "Studentized EHW" "Fisher" 0.546
"5702" "Studentized EHW" "Fisher" 0.418
"5703" "Studentized EHW" "Fisher" 0.442
"5704" "Studentized EHW" "Fisher" 0.64
"5705" "Studentized EHW" "Fisher" 0.164
"5706" "Studentized EHW" "Fisher" 0.796
"5707" "Studentized EHW" "Fisher" 0.732
"5708" "Studentized EHW" "Fisher" 0.532
"5709" "Studentized EHW" "Fisher" 0.666
"5710" "Studentized EHW" "Fisher" 0.93
"5711" "Studentized EHW" "Fisher" 0.904
"5712" "Studentized EHW" "Fisher" 0.766
"5713" "Studentized EHW" "Fisher" 0.468
"5714" "Studentized EHW" "Fisher" 0.768
"5715" "Studentized EHW" "Fisher" 0.62
"5716" "Studentized EHW" "Fisher" 0.972
"5717" "Studentized EHW" "Fisher" 0.124
"5718" "Studentized EHW" "Fisher" 0.134
"5719" "Studentized EHW" "Fisher" 0.572
"5720" "Studentized EHW" "Fisher" 0.526
"5721" "Studentized EHW" "Fisher" 0.984
"5722" "Studentized EHW" "Fisher" 0.676
"5723" "Studentized EHW" "Fisher" 0.424
"5724" "Studentized EHW" "Fisher" 0.884
"5725" "Studentized EHW" "Fisher" 0.876
"5726" "Studentized EHW" "Fisher" 0.296
"5727" "Studentized EHW" "Fisher" 0.978
"5728" "Studentized EHW" "Fisher" 0.522
"5729" "Studentized EHW" "Fisher" 0.368
"5730" "Studentized EHW" "Fisher" 0.464
"5731" "Studentized EHW" "Fisher" 0.276
"5732" "Studentized EHW" "Fisher" 0.792
"5733" "Studentized EHW" "Fisher" 0.188
"5734" "Studentized EHW" "Fisher" 0.608
"5735" "Studentized EHW" "Fisher" 0.098
"5736" "Studentized EHW" "Fisher" 0.37
"5737" "Studentized EHW" "Fisher" 0.396
"5738" "Studentized EHW" "Fisher" 0.16
"5739" "Studentized EHW" "Fisher" 0.078
"5740" "Studentized EHW" "Fisher" 0.416
"5741" "Studentized EHW" "Fisher" 0.62
"5742" "Studentized EHW" "Fisher" 0.208
"5743" "Studentized EHW" "Fisher" 0.706
"5744" "Studentized EHW" "Fisher" 0.984
"5745" "Studentized EHW" "Fisher" 0.308
"5746" "Studentized EHW" "Fisher" 0.844
"5747" "Studentized EHW" "Fisher" 0.842
"5748" "Studentized EHW" "Fisher" 0.992
"5749" "Studentized EHW" "Fisher" 0.994
"5750" "Studentized EHW" "Fisher" 0.746
"5751" "Studentized EHW" "Fisher" 0.972
"5752" "Studentized EHW" "Fisher" 0.942
"5753" "Studentized EHW" "Fisher" 0.794
"5754" "Studentized EHW" "Fisher" 0.998
"5755" "Studentized EHW" "Fisher" 0.94
"5756" "Studentized EHW" "Fisher" 0.23
"5757" "Studentized EHW" "Fisher" 0.336
"5758" "Studentized EHW" "Fisher" 0.546
"5759" "Studentized EHW" "Fisher" 0.92
"5760" "Studentized EHW" "Fisher" 0.802
"5761" "Studentized EHW" "Fisher" 0.43
"5762" "Studentized EHW" "Fisher" 0.418
"5763" "Studentized EHW" "Fisher" 0.268
"5764" "Studentized EHW" "Fisher" 0.28
"5765" "Studentized EHW" "Fisher" 0.25
"5766" "Studentized EHW" "Fisher" 0.614
"5767" "Studentized EHW" "Fisher" 0.184
"5768" "Studentized EHW" "Fisher" 0.058
"5769" "Studentized EHW" "Fisher" 0.452
"5770" "Studentized EHW" "Fisher" 0.752
"5771" "Studentized EHW" "Fisher" 0.478
"5772" "Studentized EHW" "Fisher" 0.152
"5773" "Studentized EHW" "Fisher" 0.868
"5774" "Studentized EHW" "Fisher" 0.088
"5775" "Studentized EHW" "Fisher" 0.462
"5776" "Studentized EHW" "Fisher" 0.49
"5777" "Studentized EHW" "Fisher" 0.612
"5778" "Studentized EHW" "Fisher" 0.756
"5779" "Studentized EHW" "Fisher" 0.228
"5780" "Studentized EHW" "Fisher" 0.278
"5781" "Studentized EHW" "Fisher" 0.412
"5782" "Studentized EHW" "Fisher" 0.166
"5783" "Studentized EHW" "Fisher" 0.73
"5784" "Studentized EHW" "Fisher" 0.98
"5785" "Studentized EHW" "Fisher" 0.774
"5786" "Studentized EHW" "Fisher" 0.828
"5787" "Studentized EHW" "Fisher" 0.224
"5788" "Studentized EHW" "Fisher" 0.876
"5789" "Studentized EHW" "Fisher" 0.702
"5790" "Studentized EHW" "Fisher" 0.928
"5791" "Studentized EHW" "Fisher" 0.89
"5792" "Studentized EHW" "Fisher" 0.98
"5793" "Studentized EHW" "Fisher" 0.998
"5794" "Studentized EHW" "Fisher" 0.028
"5795" "Studentized EHW" "Fisher" 0.678
"5796" "Studentized EHW" "Fisher" 0.504
"5797" "Studentized EHW" "Fisher" 0.958
"5798" "Studentized EHW" "Fisher" 0.358
"5799" "Studentized EHW" "Fisher" 0.574
"5800" "Studentized EHW" "Fisher" 0.744
"5801" "Studentized EHW" "Fisher" 0.824
"5802" "Studentized EHW" "Fisher" 0.706
"5803" "Studentized EHW" "Fisher" 0.238
"5804" "Studentized EHW" "Fisher" 0.438
"5805" "Studentized EHW" "Fisher" 0.332
"5806" "Studentized EHW" "Fisher" 0.26
"5807" "Studentized EHW" "Fisher" 0.646
"5808" "Studentized EHW" "Fisher" 0.504
"5809" "Studentized EHW" "Fisher" 0.98
"5810" "Studentized EHW" "Fisher" 0.238
"5811" "Studentized EHW" "Fisher" 0.99
"5812" "Studentized EHW" "Fisher" 0.64
"5813" "Studentized EHW" "Fisher" 0.556
"5814" "Studentized EHW" "Fisher" 0
"5815" "Studentized EHW" "Fisher" 0.64
"5816" "Studentized EHW" "Fisher" 0.464
"5817" "Studentized EHW" "Fisher" 0.088
"5818" "Studentized EHW" "Fisher" 0.498
"5819" "Studentized EHW" "Fisher" 0
"5820" "Studentized EHW" "Fisher" 0.694
"5821" "Studentized EHW" "Fisher" 0.478
"5822" "Studentized EHW" "Fisher" 0.734
"5823" "Studentized EHW" "Fisher" 0.282
"5824" "Studentized EHW" "Fisher" 0.652
"5825" "Studentized EHW" "Fisher" 0.894
"5826" "Studentized EHW" "Fisher" 0.522
"5827" "Studentized EHW" "Fisher" 0.564
"5828" "Studentized EHW" "Fisher" 0.738
"5829" "Studentized EHW" "Fisher" 0.632
"5830" "Studentized EHW" "Fisher" 0.926
"5831" "Studentized EHW" "Fisher" 0.304
"5832" "Studentized EHW" "Fisher" 0.01
"5833" "Studentized EHW" "Fisher" 0.514
"5834" "Studentized EHW" "Fisher" 0.678
"5835" "Studentized EHW" "Fisher" 0.792
"5836" "Studentized EHW" "Fisher" 0.396
"5837" "Studentized EHW" "Fisher" 0.886
"5838" "Studentized EHW" "Fisher" 0.27
"5839" "Studentized EHW" "Fisher" 0.996
"5840" "Studentized EHW" "Fisher" 0.084
"5841" "Studentized EHW" "Fisher" 0.35
"5842" "Studentized EHW" "Fisher" 0.488
"5843" "Studentized EHW" "Fisher" 0.56
"5844" "Studentized EHW" "Fisher" 0.362
"5845" "Studentized EHW" "Fisher" 0.274
"5846" "Studentized EHW" "Fisher" 0.148
"5847" "Studentized EHW" "Fisher" 0.722
"5848" "Studentized EHW" "Fisher" 0.374
"5849" "Studentized EHW" "Fisher" 0.862
"5850" "Studentized EHW" "Fisher" 0.932
"5851" "Studentized EHW" "Fisher" 0.986
"5852" "Studentized EHW" "Fisher" 0.11
"5853" "Studentized EHW" "Fisher" 0.614
"5854" "Studentized EHW" "Fisher" 0.722
"5855" "Studentized EHW" "Fisher" 0.76
"5856" "Studentized EHW" "Fisher" 0.424
"5857" "Studentized EHW" "Fisher" 0.416
"5858" "Studentized EHW" "Fisher" 0.504
"5859" "Studentized EHW" "Fisher" 0.516
"5860" "Studentized EHW" "Fisher" 0.886
"5861" "Studentized EHW" "Fisher" 0.42
"5862" "Studentized EHW" "Fisher" 0.89
"5863" "Studentized EHW" "Fisher" 0.118
"5864" "Studentized EHW" "Fisher" 0.49
"5865" "Studentized EHW" "Fisher" 0.756
"5866" "Studentized EHW" "Fisher" 0.298
"5867" "Studentized EHW" "Fisher" 0.472
"5868" "Studentized EHW" "Fisher" 0.428
"5869" "Studentized EHW" "Fisher" 0.336
"5870" "Studentized EHW" "Fisher" 0.738
"5871" "Studentized EHW" "Fisher" 0.958
"5872" "Studentized EHW" "Fisher" 0.142
"5873" "Studentized EHW" "Fisher" 0.57
"5874" "Studentized EHW" "Fisher" 0.072
"5875" "Studentized EHW" "Fisher" 0.678
"5876" "Studentized EHW" "Fisher" 0.976
"5877" "Studentized EHW" "Fisher" 0.146
"5878" "Studentized EHW" "Fisher" 0.6
"5879" "Studentized EHW" "Fisher" 0.276
"5880" "Studentized EHW" "Fisher" 0.63
"5881" "Studentized EHW" "Fisher" 0.506
"5882" "Studentized EHW" "Fisher" 0.56
"5883" "Studentized EHW" "Fisher" 0.548
"5884" "Studentized EHW" "Fisher" 0.534
"5885" "Studentized EHW" "Fisher" 0.73
"5886" "Studentized EHW" "Fisher" 0.238
"5887" "Studentized EHW" "Fisher" 0.768
"5888" "Studentized EHW" "Fisher" 0.612
"5889" "Studentized EHW" "Fisher" 0.674
"5890" "Studentized EHW" "Fisher" 0.558
"5891" "Studentized EHW" "Fisher" 0.486
"5892" "Studentized EHW" "Fisher" 0.512
"5893" "Studentized EHW" "Fisher" 0.802
"5894" "Studentized EHW" "Fisher" 0.226
"5895" "Studentized EHW" "Fisher" 0.096
"5896" "Studentized EHW" "Fisher" 0.728
"5897" "Studentized EHW" "Fisher" 0.246
"5898" "Studentized EHW" "Fisher" 0.414
"5899" "Studentized EHW" "Fisher" 0.374
"5900" "Studentized EHW" "Fisher" 0.874
"5901" "Studentized EHW" "Fisher" 0.004
"5902" "Studentized EHW" "Fisher" 0.132
"5903" "Studentized EHW" "Fisher" 0.52
"5904" "Studentized EHW" "Fisher" 0.272
"5905" "Studentized EHW" "Fisher" 0.04
"5906" "Studentized EHW" "Fisher" 0.56
"5907" "Studentized EHW" "Fisher" 0.948
"5908" "Studentized EHW" "Fisher" 0.75
"5909" "Studentized EHW" "Fisher" 0.654
"5910" "Studentized EHW" "Fisher" 0.312
"5911" "Studentized EHW" "Fisher" 0.138
"5912" "Studentized EHW" "Fisher" 0.792
"5913" "Studentized EHW" "Fisher" 0.818
"5914" "Studentized EHW" "Fisher" 0.182
"5915" "Studentized EHW" "Fisher" 0.664
"5916" "Studentized EHW" "Fisher" 0.474
"5917" "Studentized EHW" "Fisher" 0.168
"5918" "Studentized EHW" "Fisher" 0.684
"5919" "Studentized EHW" "Fisher" 0.366
"5920" "Studentized EHW" "Fisher" 0.812
"5921" "Studentized EHW" "Fisher" 0.748
"5922" "Studentized EHW" "Fisher" 0.494
"5923" "Studentized EHW" "Fisher" 0.608
"5924" "Studentized EHW" "Fisher" 0.206
"5925" "Studentized EHW" "Fisher" 0.93
"5926" "Studentized EHW" "Fisher" 0.258
"5927" "Studentized EHW" "Fisher" 0.978
"5928" "Studentized EHW" "Fisher" 0.664
"5929" "Studentized EHW" "Fisher" 0.26
"5930" "Studentized EHW" "Fisher" 0.938
"5931" "Studentized EHW" "Fisher" 0.012
"5932" "Studentized EHW" "Fisher" 0.01
"5933" "Studentized EHW" "Fisher" 0.384
"5934" "Studentized EHW" "Fisher" 0.992
"5935" "Studentized EHW" "Fisher" 0.286
"5936" "Studentized EHW" "Fisher" 0.19
"5937" "Studentized EHW" "Fisher" 0.73
"5938" "Studentized EHW" "Fisher" 0.642
"5939" "Studentized EHW" "Fisher" 0.988
"5940" "Studentized EHW" "Fisher" 0.918
"5941" "Studentized EHW" "Fisher" 0.196
"5942" "Studentized EHW" "Fisher" 0.822
"5943" "Studentized EHW" "Fisher" 0.018
"5944" "Studentized EHW" "Fisher" 0.886
"5945" "Studentized EHW" "Fisher" 0.856
"5946" "Studentized EHW" "Fisher" 0.81
"5947" "Studentized EHW" "Fisher" 0.028
"5948" "Studentized EHW" "Fisher" 0.262
"5949" "Studentized EHW" "Fisher" 0.862
"5950" "Studentized EHW" "Fisher" 0.73
"5951" "Studentized EHW" "Fisher" 0.276
"5952" "Studentized EHW" "Fisher" 0.814
"5953" "Studentized EHW" "Fisher" 0.37
"5954" "Studentized EHW" "Fisher" 0.712
"5955" "Studentized EHW" "Fisher" 0.324
"5956" "Studentized EHW" "Fisher" 0.89
"5957" "Studentized EHW" "Fisher" 0.52
"5958" "Studentized EHW" "Fisher" 0.662
"5959" "Studentized EHW" "Fisher" 0.452
"5960" "Studentized EHW" "Fisher" 0.658
"5961" "Studentized EHW" "Fisher" 0.438
"5962" "Studentized EHW" "Fisher" 0.84
"5963" "Studentized EHW" "Fisher" 0.99
"5964" "Studentized EHW" "Fisher" 0.364
"5965" "Studentized EHW" "Fisher" 0.856
"5966" "Studentized EHW" "Fisher" 0.85
"5967" "Studentized EHW" "Fisher" 0.962
"5968" "Studentized EHW" "Fisher" 0.386
"5969" "Studentized EHW" "Fisher" 0.02
"5970" "Studentized EHW" "Fisher" 0.598
"5971" "Studentized EHW" "Fisher" 0.85
"5972" "Studentized EHW" "Fisher" 0.546
"5973" "Studentized EHW" "Fisher" 0.508
"5974" "Studentized EHW" "Fisher" 0.12
"5975" "Studentized EHW" "Fisher" 0.436
"5976" "Studentized EHW" "Fisher" 0.804
"5977" "Studentized EHW" "Fisher" 0.834
"5978" "Studentized EHW" "Fisher" 0.504
"5979" "Studentized EHW" "Fisher" 0.564
"5980" "Studentized EHW" "Fisher" 0.906
"5981" "Studentized EHW" "Fisher" 0.976
"5982" "Studentized EHW" "Fisher" 0.846
"5983" "Studentized EHW" "Fisher" 0.34
"5984" "Studentized EHW" "Fisher" 0.544
"5985" "Studentized EHW" "Fisher" 0.81
"5986" "Studentized EHW" "Fisher" 0.892
"5987" "Studentized EHW" "Fisher" 0.178
"5988" "Studentized EHW" "Fisher" 0.594
"5989" "Studentized EHW" "Fisher" 0.96
"5990" "Studentized EHW" "Fisher" 1
"5991" "Studentized EHW" "Fisher" 0.798
"5992" "Studentized EHW" "Fisher" 0.548
"5993" "Studentized EHW" "Fisher" 0.376
"5994" "Studentized EHW" "Fisher" 0.8
"5995" "Studentized EHW" "Fisher" 0.162
"5996" "Studentized EHW" "Fisher" 0.53
"5997" "Studentized EHW" "Fisher" 0.174
"5998" "Studentized EHW" "Fisher" 0.408
"5999" "Studentized EHW" "Fisher" 0.45
"6000" "Studentized EHW" "Fisher" 0.97
"6001" "Unstudentized" "Lin" 0.112
"6002" "Unstudentized" "Lin" 0.142
"6003" "Unstudentized" "Lin" 0.712
"6004" "Unstudentized" "Lin" 0.484
"6005" "Unstudentized" "Lin" 0.326
"6006" "Unstudentized" "Lin" 0.226
"6007" "Unstudentized" "Lin" 0.626
"6008" "Unstudentized" "Lin" 0.95
"6009" "Unstudentized" "Lin" 0.982
"6010" "Unstudentized" "Lin" 0.304
"6011" "Unstudentized" "Lin" 0.948
"6012" "Unstudentized" "Lin" 0.068
"6013" "Unstudentized" "Lin" 0.894
"6014" "Unstudentized" "Lin" 0.01
"6015" "Unstudentized" "Lin" 0.932
"6016" "Unstudentized" "Lin" 0.088
"6017" "Unstudentized" "Lin" 0.098
"6018" "Unstudentized" "Lin" 0.47
"6019" "Unstudentized" "Lin" 0.732
"6020" "Unstudentized" "Lin" 0.264
"6021" "Unstudentized" "Lin" 0.94
"6022" "Unstudentized" "Lin" 0.154
"6023" "Unstudentized" "Lin" 0.398
"6024" "Unstudentized" "Lin" 0.9
"6025" "Unstudentized" "Lin" 0.274
"6026" "Unstudentized" "Lin" 0.09
"6027" "Unstudentized" "Lin" 0.256
"6028" "Unstudentized" "Lin" 0.162
"6029" "Unstudentized" "Lin" 0.424
"6030" "Unstudentized" "Lin" 0.334
"6031" "Unstudentized" "Lin" 0.306
"6032" "Unstudentized" "Lin" 0.216
"6033" "Unstudentized" "Lin" 0.748
"6034" "Unstudentized" "Lin" 0.486
"6035" "Unstudentized" "Lin" 0.92
"6036" "Unstudentized" "Lin" 0.288
"6037" "Unstudentized" "Lin" 0.496
"6038" "Unstudentized" "Lin" 0.096
"6039" "Unstudentized" "Lin" 0.178
"6040" "Unstudentized" "Lin" 0.24
"6041" "Unstudentized" "Lin" 0.282
"6042" "Unstudentized" "Lin" 0.01
"6043" "Unstudentized" "Lin" 0.53
"6044" "Unstudentized" "Lin" 0.756
"6045" "Unstudentized" "Lin" 0.34
"6046" "Unstudentized" "Lin" 0.67
"6047" "Unstudentized" "Lin" 0.982
"6048" "Unstudentized" "Lin" 0.454
"6049" "Unstudentized" "Lin" 0.568
"6050" "Unstudentized" "Lin" 0.18
"6051" "Unstudentized" "Lin" 0.104
"6052" "Unstudentized" "Lin" 0.314
"6053" "Unstudentized" "Lin" 0.494
"6054" "Unstudentized" "Lin" 0.46
"6055" "Unstudentized" "Lin" 0.714
"6056" "Unstudentized" "Lin" 0.05
"6057" "Unstudentized" "Lin" 0.632
"6058" "Unstudentized" "Lin" 0.576
"6059" "Unstudentized" "Lin" 0.13
"6060" "Unstudentized" "Lin" 0.324
"6061" "Unstudentized" "Lin" 0.742
"6062" "Unstudentized" "Lin" 0.962
"6063" "Unstudentized" "Lin" 0.538
"6064" "Unstudentized" "Lin" 0.822
"6065" "Unstudentized" "Lin" 0.41
"6066" "Unstudentized" "Lin" 0.658
"6067" "Unstudentized" "Lin" 0.588
"6068" "Unstudentized" "Lin" 0.568
"6069" "Unstudentized" "Lin" 0.016
"6070" "Unstudentized" "Lin" 0.89
"6071" "Unstudentized" "Lin" 0.252
"6072" "Unstudentized" "Lin" 0.152
"6073" "Unstudentized" "Lin" 0.798
"6074" "Unstudentized" "Lin" 0.044
"6075" "Unstudentized" "Lin" 0.512
"6076" "Unstudentized" "Lin" 0.22
"6077" "Unstudentized" "Lin" 0.74
"6078" "Unstudentized" "Lin" 0.948
"6079" "Unstudentized" "Lin" 0.382
"6080" "Unstudentized" "Lin" 0.908
"6081" "Unstudentized" "Lin" 0.542
"6082" "Unstudentized" "Lin" 0.1
"6083" "Unstudentized" "Lin" 0.458
"6084" "Unstudentized" "Lin" 0.66
"6085" "Unstudentized" "Lin" 0.72
"6086" "Unstudentized" "Lin" 0.686
"6087" "Unstudentized" "Lin" 0.09
"6088" "Unstudentized" "Lin" 0.32
"6089" "Unstudentized" "Lin" 0.78
"6090" "Unstudentized" "Lin" 0.58
"6091" "Unstudentized" "Lin" 0.992
"6092" "Unstudentized" "Lin" 0.424
"6093" "Unstudentized" "Lin" 0.83
"6094" "Unstudentized" "Lin" 0.272
"6095" "Unstudentized" "Lin" 0.284
"6096" "Unstudentized" "Lin" 0.74
"6097" "Unstudentized" "Lin" 0.264
"6098" "Unstudentized" "Lin" 0.912
"6099" "Unstudentized" "Lin" 0.348
"6100" "Unstudentized" "Lin" 0.022
"6101" "Unstudentized" "Lin" 0.486
"6102" "Unstudentized" "Lin" 0.352
"6103" "Unstudentized" "Lin" 0.01
"6104" "Unstudentized" "Lin" 0.228
"6105" "Unstudentized" "Lin" 0.082
"6106" "Unstudentized" "Lin" 0.706
"6107" "Unstudentized" "Lin" 0.902
"6108" "Unstudentized" "Lin" 0.66
"6109" "Unstudentized" "Lin" 0.41
"6110" "Unstudentized" "Lin" 0.93
"6111" "Unstudentized" "Lin" 0.946
"6112" "Unstudentized" "Lin" 0.896
"6113" "Unstudentized" "Lin" 0.92
"6114" "Unstudentized" "Lin" 0.992
"6115" "Unstudentized" "Lin" 0.302
"6116" "Unstudentized" "Lin" 0.156
"6117" "Unstudentized" "Lin" 0.256
"6118" "Unstudentized" "Lin" 0.78
"6119" "Unstudentized" "Lin" 0.026
"6120" "Unstudentized" "Lin" 0.314
"6121" "Unstudentized" "Lin" 0.712
"6122" "Unstudentized" "Lin" 0.17
"6123" "Unstudentized" "Lin" 0.648
"6124" "Unstudentized" "Lin" 0.258
"6125" "Unstudentized" "Lin" 0.432
"6126" "Unstudentized" "Lin" 0.078
"6127" "Unstudentized" "Lin" 0.1
"6128" "Unstudentized" "Lin" 0.43
"6129" "Unstudentized" "Lin" 0.302
"6130" "Unstudentized" "Lin" 0.812
"6131" "Unstudentized" "Lin" 0.384
"6132" "Unstudentized" "Lin" 0.034
"6133" "Unstudentized" "Lin" 0.282
"6134" "Unstudentized" "Lin" 0.008
"6135" "Unstudentized" "Lin" 0.51
"6136" "Unstudentized" "Lin" 0.572
"6137" "Unstudentized" "Lin" 0.396
"6138" "Unstudentized" "Lin" 0.85
"6139" "Unstudentized" "Lin" 0.226
"6140" "Unstudentized" "Lin" 0.2
"6141" "Unstudentized" "Lin" 0.478
"6142" "Unstudentized" "Lin" 0.076
"6143" "Unstudentized" "Lin" 0.942
"6144" "Unstudentized" "Lin" 0.102
"6145" "Unstudentized" "Lin" 0.76
"6146" "Unstudentized" "Lin" 0.696
"6147" "Unstudentized" "Lin" 0.924
"6148" "Unstudentized" "Lin" 0.674
"6149" "Unstudentized" "Lin" 0.868
"6150" "Unstudentized" "Lin" 0.724
"6151" "Unstudentized" "Lin" 0.408
"6152" "Unstudentized" "Lin" 0.984
"6153" "Unstudentized" "Lin" 0.908
"6154" "Unstudentized" "Lin" 0.474
"6155" "Unstudentized" "Lin" 0.01
"6156" "Unstudentized" "Lin" 0.292
"6157" "Unstudentized" "Lin" 0.056
"6158" "Unstudentized" "Lin" 0.026
"6159" "Unstudentized" "Lin" 0.726
"6160" "Unstudentized" "Lin" 0.57
"6161" "Unstudentized" "Lin" 0.086
"6162" "Unstudentized" "Lin" 0.776
"6163" "Unstudentized" "Lin" 0.852
"6164" "Unstudentized" "Lin" 0.45
"6165" "Unstudentized" "Lin" 0.012
"6166" "Unstudentized" "Lin" 0.068
"6167" "Unstudentized" "Lin" 0.09
"6168" "Unstudentized" "Lin" 0.398
"6169" "Unstudentized" "Lin" 0.288
"6170" "Unstudentized" "Lin" 0.574
"6171" "Unstudentized" "Lin" 0.8
"6172" "Unstudentized" "Lin" 0.904
"6173" "Unstudentized" "Lin" 0.008
"6174" "Unstudentized" "Lin" 0.004
"6175" "Unstudentized" "Lin" 0.146
"6176" "Unstudentized" "Lin" 0.688
"6177" "Unstudentized" "Lin" 0.832
"6178" "Unstudentized" "Lin" 0.524
"6179" "Unstudentized" "Lin" 0.254
"6180" "Unstudentized" "Lin" 0.466
"6181" "Unstudentized" "Lin" 0.012
"6182" "Unstudentized" "Lin" 0.29
"6183" "Unstudentized" "Lin" 0.64
"6184" "Unstudentized" "Lin" 0.522
"6185" "Unstudentized" "Lin" 0.202
"6186" "Unstudentized" "Lin" 0.64
"6187" "Unstudentized" "Lin" 0.26
"6188" "Unstudentized" "Lin" 0.926
"6189" "Unstudentized" "Lin" 0.108
"6190" "Unstudentized" "Lin" 0.296
"6191" "Unstudentized" "Lin" 0.582
"6192" "Unstudentized" "Lin" 0.366
"6193" "Unstudentized" "Lin" 0.25
"6194" "Unstudentized" "Lin" 0.822
"6195" "Unstudentized" "Lin" 0.79
"6196" "Unstudentized" "Lin" 0.526
"6197" "Unstudentized" "Lin" 0.194
"6198" "Unstudentized" "Lin" 0.626
"6199" "Unstudentized" "Lin" 0.114
"6200" "Unstudentized" "Lin" 0.06
"6201" "Unstudentized" "Lin" 0.81
"6202" "Unstudentized" "Lin" 0.404
"6203" "Unstudentized" "Lin" 0.698
"6204" "Unstudentized" "Lin" 0.134
"6205" "Unstudentized" "Lin" 0.974
"6206" "Unstudentized" "Lin" 0.854
"6207" "Unstudentized" "Lin" 0.984
"6208" "Unstudentized" "Lin" 0.314
"6209" "Unstudentized" "Lin" 0.54
"6210" "Unstudentized" "Lin" 0.046
"6211" "Unstudentized" "Lin" 0.34
"6212" "Unstudentized" "Lin" 0.462
"6213" "Unstudentized" "Lin" 0.02
"6214" "Unstudentized" "Lin" 0.414
"6215" "Unstudentized" "Lin" 0.36
"6216" "Unstudentized" "Lin" 0.582
"6217" "Unstudentized" "Lin" 0.084
"6218" "Unstudentized" "Lin" 0.482
"6219" "Unstudentized" "Lin" 0.16
"6220" "Unstudentized" "Lin" 0.09
"6221" "Unstudentized" "Lin" 0.746
"6222" "Unstudentized" "Lin" 0.05
"6223" "Unstudentized" "Lin" 0.422
"6224" "Unstudentized" "Lin" 0.3
"6225" "Unstudentized" "Lin" 0.566
"6226" "Unstudentized" "Lin" 0.82
"6227" "Unstudentized" "Lin" 0.912
"6228" "Unstudentized" "Lin" 0.118
"6229" "Unstudentized" "Lin" 0.242
"6230" "Unstudentized" "Lin" 0.002
"6231" "Unstudentized" "Lin" 0.55
"6232" "Unstudentized" "Lin" 0.386
"6233" "Unstudentized" "Lin" 0.99
"6234" "Unstudentized" "Lin" 0.064
"6235" "Unstudentized" "Lin" 0.936
"6236" "Unstudentized" "Lin" 0.312
"6237" "Unstudentized" "Lin" 0.91
"6238" "Unstudentized" "Lin" 0.026
"6239" "Unstudentized" "Lin" 0.75
"6240" "Unstudentized" "Lin" 0.292
"6241" "Unstudentized" "Lin" 0.62
"6242" "Unstudentized" "Lin" 0.96
"6243" "Unstudentized" "Lin" 0.116
"6244" "Unstudentized" "Lin" 0.082
"6245" "Unstudentized" "Lin" 0.958
"6246" "Unstudentized" "Lin" 0.252
"6247" "Unstudentized" "Lin" 0.096
"6248" "Unstudentized" "Lin" 0.958
"6249" "Unstudentized" "Lin" 0.024
"6250" "Unstudentized" "Lin" 0.112
"6251" "Unstudentized" "Lin" 0.32
"6252" "Unstudentized" "Lin" 0.4
"6253" "Unstudentized" "Lin" 0.768
"6254" "Unstudentized" "Lin" 0.874
"6255" "Unstudentized" "Lin" 0.336
"6256" "Unstudentized" "Lin" 0.254
"6257" "Unstudentized" "Lin" 0.006
"6258" "Unstudentized" "Lin" 0.19
"6259" "Unstudentized" "Lin" 0.356
"6260" "Unstudentized" "Lin" 0.84
"6261" "Unstudentized" "Lin" 0.17
"6262" "Unstudentized" "Lin" 0.486
"6263" "Unstudentized" "Lin" 0.01
"6264" "Unstudentized" "Lin" 0.984
"6265" "Unstudentized" "Lin" 0.31
"6266" "Unstudentized" "Lin" 0.502
"6267" "Unstudentized" "Lin" 0.496
"6268" "Unstudentized" "Lin" 0.446
"6269" "Unstudentized" "Lin" 0.68
"6270" "Unstudentized" "Lin" 0.036
"6271" "Unstudentized" "Lin" 0.72
"6272" "Unstudentized" "Lin" 0.108
"6273" "Unstudentized" "Lin" 0.364
"6274" "Unstudentized" "Lin" 0.926
"6275" "Unstudentized" "Lin" 0.428
"6276" "Unstudentized" "Lin" 0.554
"6277" "Unstudentized" "Lin" 0.046
"6278" "Unstudentized" "Lin" 0.696
"6279" "Unstudentized" "Lin" 0.106
"6280" "Unstudentized" "Lin" 0.08
"6281" "Unstudentized" "Lin" 0.572
"6282" "Unstudentized" "Lin" 0.15
"6283" "Unstudentized" "Lin" 0.926
"6284" "Unstudentized" "Lin" 0.164
"6285" "Unstudentized" "Lin" 0.522
"6286" "Unstudentized" "Lin" 0.922
"6287" "Unstudentized" "Lin" 0.614
"6288" "Unstudentized" "Lin" 0.074
"6289" "Unstudentized" "Lin" 0.882
"6290" "Unstudentized" "Lin" 0.636
"6291" "Unstudentized" "Lin" 0.726
"6292" "Unstudentized" "Lin" 0.216
"6293" "Unstudentized" "Lin" 0.816
"6294" "Unstudentized" "Lin" 0.966
"6295" "Unstudentized" "Lin" 0.68
"6296" "Unstudentized" "Lin" 0.232
"6297" "Unstudentized" "Lin" 0.044
"6298" "Unstudentized" "Lin" 0.106
"6299" "Unstudentized" "Lin" 0.252
"6300" "Unstudentized" "Lin" 0.114
"6301" "Unstudentized" "Lin" 0.094
"6302" "Unstudentized" "Lin" 0.666
"6303" "Unstudentized" "Lin" 0.324
"6304" "Unstudentized" "Lin" 0.468
"6305" "Unstudentized" "Lin" 0.634
"6306" "Unstudentized" "Lin" 0.73
"6307" "Unstudentized" "Lin" 0.942
"6308" "Unstudentized" "Lin" 0.018
"6309" "Unstudentized" "Lin" 0.756
"6310" "Unstudentized" "Lin" 0.478
"6311" "Unstudentized" "Lin" 0.856
"6312" "Unstudentized" "Lin" 0.74
"6313" "Unstudentized" "Lin" 0.666
"6314" "Unstudentized" "Lin" 0.282
"6315" "Unstudentized" "Lin" 0.628
"6316" "Unstudentized" "Lin" 0.364
"6317" "Unstudentized" "Lin" 0.098
"6318" "Unstudentized" "Lin" 0.67
"6319" "Unstudentized" "Lin" 0.712
"6320" "Unstudentized" "Lin" 0.17
"6321" "Unstudentized" "Lin" 0.168
"6322" "Unstudentized" "Lin" 0.016
"6323" "Unstudentized" "Lin" 0.358
"6324" "Unstudentized" "Lin" 0.904
"6325" "Unstudentized" "Lin" 0.408
"6326" "Unstudentized" "Lin" 0.236
"6327" "Unstudentized" "Lin" 0.982
"6328" "Unstudentized" "Lin" 0.864
"6329" "Unstudentized" "Lin" 0.026
"6330" "Unstudentized" "Lin" 0.962
"6331" "Unstudentized" "Lin" 0.81
"6332" "Unstudentized" "Lin" 0.412
"6333" "Unstudentized" "Lin" 0.39
"6334" "Unstudentized" "Lin" 0.706
"6335" "Unstudentized" "Lin" 0.172
"6336" "Unstudentized" "Lin" 0.426
"6337" "Unstudentized" "Lin" 0.684
"6338" "Unstudentized" "Lin" 0.668
"6339" "Unstudentized" "Lin" 0.914
"6340" "Unstudentized" "Lin" 0.3
"6341" "Unstudentized" "Lin" 0.28
"6342" "Unstudentized" "Lin" 0.026
"6343" "Unstudentized" "Lin" 0.18
"6344" "Unstudentized" "Lin" 0.514
"6345" "Unstudentized" "Lin" 0.344
"6346" "Unstudentized" "Lin" 0.816
"6347" "Unstudentized" "Lin" 0.226
"6348" "Unstudentized" "Lin" 0.264
"6349" "Unstudentized" "Lin" 0.488
"6350" "Unstudentized" "Lin" 0.4
"6351" "Unstudentized" "Lin" 0.078
"6352" "Unstudentized" "Lin" 0.226
"6353" "Unstudentized" "Lin" 0.754
"6354" "Unstudentized" "Lin" 0.518
"6355" "Unstudentized" "Lin" 0.388
"6356" "Unstudentized" "Lin" 0.134
"6357" "Unstudentized" "Lin" 0.204
"6358" "Unstudentized" "Lin" 0.218
"6359" "Unstudentized" "Lin" 0.068
"6360" "Unstudentized" "Lin" 0.006
"6361" "Unstudentized" "Lin" 0.564
"6362" "Unstudentized" "Lin" 0.396
"6363" "Unstudentized" "Lin" 0.732
"6364" "Unstudentized" "Lin" 0.534
"6365" "Unstudentized" "Lin" 0.616
"6366" "Unstudentized" "Lin" 0.408
"6367" "Unstudentized" "Lin" 0.222
"6368" "Unstudentized" "Lin" 0.08
"6369" "Unstudentized" "Lin" 0.6
"6370" "Unstudentized" "Lin" 0.632
"6371" "Unstudentized" "Lin" 0.516
"6372" "Unstudentized" "Lin" 0.312
"6373" "Unstudentized" "Lin" 0.42
"6374" "Unstudentized" "Lin" 0.382
"6375" "Unstudentized" "Lin" 0.296
"6376" "Unstudentized" "Lin" 0.784
"6377" "Unstudentized" "Lin" 0.882
"6378" "Unstudentized" "Lin" 0.722
"6379" "Unstudentized" "Lin" 0.682
"6380" "Unstudentized" "Lin" 0.526
"6381" "Unstudentized" "Lin" 0.58
"6382" "Unstudentized" "Lin" 0.008
"6383" "Unstudentized" "Lin" 0.214
"6384" "Unstudentized" "Lin" 0.772
"6385" "Unstudentized" "Lin" 0.36
"6386" "Unstudentized" "Lin" 0.1
"6387" "Unstudentized" "Lin" 0.798
"6388" "Unstudentized" "Lin" 0.366
"6389" "Unstudentized" "Lin" 0.892
"6390" "Unstudentized" "Lin" 0.656
"6391" "Unstudentized" "Lin" 0.878
"6392" "Unstudentized" "Lin" 0.144
"6393" "Unstudentized" "Lin" 0.208
"6394" "Unstudentized" "Lin" 0.686
"6395" "Unstudentized" "Lin" 0.764
"6396" "Unstudentized" "Lin" 0.31
"6397" "Unstudentized" "Lin" 0.958
"6398" "Unstudentized" "Lin" 0.348
"6399" "Unstudentized" "Lin" 0.89
"6400" "Unstudentized" "Lin" 0.966
"6401" "Unstudentized" "Lin" 0.124
"6402" "Unstudentized" "Lin" 0.688
"6403" "Unstudentized" "Lin" 0.828
"6404" "Unstudentized" "Lin" 0.446
"6405" "Unstudentized" "Lin" 0.428
"6406" "Unstudentized" "Lin" 0.116
"6407" "Unstudentized" "Lin" 0.56
"6408" "Unstudentized" "Lin" 0.98
"6409" "Unstudentized" "Lin" 0.034
"6410" "Unstudentized" "Lin" 0.894
"6411" "Unstudentized" "Lin" 0.302
"6412" "Unstudentized" "Lin" 0.82
"6413" "Unstudentized" "Lin" 0.136
"6414" "Unstudentized" "Lin" 0.86
"6415" "Unstudentized" "Lin" 0.89
"6416" "Unstudentized" "Lin" 0.23
"6417" "Unstudentized" "Lin" 0.652
"6418" "Unstudentized" "Lin" 0.338
"6419" "Unstudentized" "Lin" 0.26
"6420" "Unstudentized" "Lin" 0.664
"6421" "Unstudentized" "Lin" 0.998
"6422" "Unstudentized" "Lin" 0.248
"6423" "Unstudentized" "Lin" 0.42
"6424" "Unstudentized" "Lin" 0.142
"6425" "Unstudentized" "Lin" 0.67
"6426" "Unstudentized" "Lin" 0.082
"6427" "Unstudentized" "Lin" 0.478
"6428" "Unstudentized" "Lin" 0.886
"6429" "Unstudentized" "Lin" 0.312
"6430" "Unstudentized" "Lin" 0.624
"6431" "Unstudentized" "Lin" 0.51
"6432" "Unstudentized" "Lin" 0.416
"6433" "Unstudentized" "Lin" 0.826
"6434" "Unstudentized" "Lin" 0.492
"6435" "Unstudentized" "Lin" 0.372
"6436" "Unstudentized" "Lin" 0.424
"6437" "Unstudentized" "Lin" 0.774
"6438" "Unstudentized" "Lin" 0.004
"6439" "Unstudentized" "Lin" 0.572
"6440" "Unstudentized" "Lin" 0.398
"6441" "Unstudentized" "Lin" 0.002
"6442" "Unstudentized" "Lin" 0.106
"6443" "Unstudentized" "Lin" 0.174
"6444" "Unstudentized" "Lin" 0.76
"6445" "Unstudentized" "Lin" 0.428
"6446" "Unstudentized" "Lin" 0.192
"6447" "Unstudentized" "Lin" 0.128
"6448" "Unstudentized" "Lin" 0.164
"6449" "Unstudentized" "Lin" 0.71
"6450" "Unstudentized" "Lin" 0.452
"6451" "Unstudentized" "Lin" 0.052
"6452" "Unstudentized" "Lin" 0.946
"6453" "Unstudentized" "Lin" 0.06
"6454" "Unstudentized" "Lin" 0.384
"6455" "Unstudentized" "Lin" 0.858
"6456" "Unstudentized" "Lin" 0.984
"6457" "Unstudentized" "Lin" 0.436
"6458" "Unstudentized" "Lin" 0.282
"6459" "Unstudentized" "Lin" 0.87
"6460" "Unstudentized" "Lin" 0.64
"6461" "Unstudentized" "Lin" 0.346
"6462" "Unstudentized" "Lin" 0.79
"6463" "Unstudentized" "Lin" 0.026
"6464" "Unstudentized" "Lin" 0.848
"6465" "Unstudentized" "Lin" 0.366
"6466" "Unstudentized" "Lin" 0.276
"6467" "Unstudentized" "Lin" 0.874
"6468" "Unstudentized" "Lin" 0.514
"6469" "Unstudentized" "Lin" 0.796
"6470" "Unstudentized" "Lin" 0.034
"6471" "Unstudentized" "Lin" 0.244
"6472" "Unstudentized" "Lin" 0.726
"6473" "Unstudentized" "Lin" 0.934
"6474" "Unstudentized" "Lin" 0.022
"6475" "Unstudentized" "Lin" 0.586
"6476" "Unstudentized" "Lin" 0.704
"6477" "Unstudentized" "Lin" 0.898
"6478" "Unstudentized" "Lin" 0.764
"6479" "Unstudentized" "Lin" 0.128
"6480" "Unstudentized" "Lin" 0.846
"6481" "Unstudentized" "Lin" 0.528
"6482" "Unstudentized" "Lin" 0.198
"6483" "Unstudentized" "Lin" 0.164
"6484" "Unstudentized" "Lin" 0.122
"6485" "Unstudentized" "Lin" 0.052
"6486" "Unstudentized" "Lin" 0.086
"6487" "Unstudentized" "Lin" 0.928
"6488" "Unstudentized" "Lin" 0.488
"6489" "Unstudentized" "Lin" 0.718
"6490" "Unstudentized" "Lin" 0.758
"6491" "Unstudentized" "Lin" 0.382
"6492" "Unstudentized" "Lin" 0.372
"6493" "Unstudentized" "Lin" 0.562
"6494" "Unstudentized" "Lin" 0.852
"6495" "Unstudentized" "Lin" 0.302
"6496" "Unstudentized" "Lin" 0.082
"6497" "Unstudentized" "Lin" 0.378
"6498" "Unstudentized" "Lin" 0.286
"6499" "Unstudentized" "Lin" 0.622
"6500" "Unstudentized" "Lin" 0.202
"6501" "Unstudentized" "Lin" 0.118
"6502" "Unstudentized" "Lin" 0.068
"6503" "Unstudentized" "Lin" 0.552
"6504" "Unstudentized" "Lin" 0.38
"6505" "Unstudentized" "Lin" 0.08
"6506" "Unstudentized" "Lin" 0.142
"6507" "Unstudentized" "Lin" 0.12
"6508" "Unstudentized" "Lin" 0.476
"6509" "Unstudentized" "Lin" 0.448
"6510" "Unstudentized" "Lin" 0.362
"6511" "Unstudentized" "Lin" 0.084
"6512" "Unstudentized" "Lin" 0.64
"6513" "Unstudentized" "Lin" 0.014
"6514" "Unstudentized" "Lin" 0.566
"6515" "Unstudentized" "Lin" 0.23
"6516" "Unstudentized" "Lin" 0.18
"6517" "Unstudentized" "Lin" 0.696
"6518" "Unstudentized" "Lin" 0.456
"6519" "Unstudentized" "Lin" 0.228
"6520" "Unstudentized" "Lin" 0.012
"6521" "Unstudentized" "Lin" 0.456
"6522" "Unstudentized" "Lin" 0.1
"6523" "Unstudentized" "Lin" 0.11
"6524" "Unstudentized" "Lin" 0.166
"6525" "Unstudentized" "Lin" 0.266
"6526" "Unstudentized" "Lin" 0.674
"6527" "Unstudentized" "Lin" 0.402
"6528" "Unstudentized" "Lin" 0.474
"6529" "Unstudentized" "Lin" 0.79
"6530" "Unstudentized" "Lin" 0.144
"6531" "Unstudentized" "Lin" 0.48
"6532" "Unstudentized" "Lin" 0.388
"6533" "Unstudentized" "Lin" 0.42
"6534" "Unstudentized" "Lin" 0.844
"6535" "Unstudentized" "Lin" 0.108
"6536" "Unstudentized" "Lin" 0.7
"6537" "Unstudentized" "Lin" 0.098
"6538" "Unstudentized" "Lin" 0.176
"6539" "Unstudentized" "Lin" 0.054
"6540" "Unstudentized" "Lin" 0.432
"6541" "Unstudentized" "Lin" 0.506
"6542" "Unstudentized" "Lin" 0.024
"6543" "Unstudentized" "Lin" 0.624
"6544" "Unstudentized" "Lin" 0.672
"6545" "Unstudentized" "Lin" 0.994
"6546" "Unstudentized" "Lin" 0.82
"6547" "Unstudentized" "Lin" 0.61
"6548" "Unstudentized" "Lin" 0.17
"6549" "Unstudentized" "Lin" 0.33
"6550" "Unstudentized" "Lin" 0.792
"6551" "Unstudentized" "Lin" 0.034
"6552" "Unstudentized" "Lin" 0.104
"6553" "Unstudentized" "Lin" 0.4
"6554" "Unstudentized" "Lin" 0.7
"6555" "Unstudentized" "Lin" 0.67
"6556" "Unstudentized" "Lin" 0.006
"6557" "Unstudentized" "Lin" 0.828
"6558" "Unstudentized" "Lin" 0.026
"6559" "Unstudentized" "Lin" 0.214
"6560" "Unstudentized" "Lin" 0.258
"6561" "Unstudentized" "Lin" 0.294
"6562" "Unstudentized" "Lin" 0.962
"6563" "Unstudentized" "Lin" 0.328
"6564" "Unstudentized" "Lin" 0.824
"6565" "Unstudentized" "Lin" 0.88
"6566" "Unstudentized" "Lin" 0.35
"6567" "Unstudentized" "Lin" 0.358
"6568" "Unstudentized" "Lin" 0.84
"6569" "Unstudentized" "Lin" 0.58
"6570" "Unstudentized" "Lin" 0.282
"6571" "Unstudentized" "Lin" 0.026
"6572" "Unstudentized" "Lin" 0.504
"6573" "Unstudentized" "Lin" 0.362
"6574" "Unstudentized" "Lin" 0.096
"6575" "Unstudentized" "Lin" 0.786
"6576" "Unstudentized" "Lin" 0.022
"6577" "Unstudentized" "Lin" 0.09
"6578" "Unstudentized" "Lin" 0.126
"6579" "Unstudentized" "Lin" 0.738
"6580" "Unstudentized" "Lin" 0.108
"6581" "Unstudentized" "Lin" 0.184
"6582" "Unstudentized" "Lin" 0.758
"6583" "Unstudentized" "Lin" 0.078
"6584" "Unstudentized" "Lin" 0.382
"6585" "Unstudentized" "Lin" 0.388
"6586" "Unstudentized" "Lin" 0.012
"6587" "Unstudentized" "Lin" 0.37
"6588" "Unstudentized" "Lin" 0.026
"6589" "Unstudentized" "Lin" 0.2
"6590" "Unstudentized" "Lin" 0.93
"6591" "Unstudentized" "Lin" 0.08
"6592" "Unstudentized" "Lin" 0.11
"6593" "Unstudentized" "Lin" 0.088
"6594" "Unstudentized" "Lin" 0.484
"6595" "Unstudentized" "Lin" 0.832
"6596" "Unstudentized" "Lin" 0.758
"6597" "Unstudentized" "Lin" 0.614
"6598" "Unstudentized" "Lin" 0.394
"6599" "Unstudentized" "Lin" 0.146
"6600" "Unstudentized" "Lin" 0.72
"6601" "Unstudentized" "Lin" 0.326
"6602" "Unstudentized" "Lin" 0.098
"6603" "Unstudentized" "Lin" 0.888
"6604" "Unstudentized" "Lin" 0.11
"6605" "Unstudentized" "Lin" 0.878
"6606" "Unstudentized" "Lin" 0.284
"6607" "Unstudentized" "Lin" 0.424
"6608" "Unstudentized" "Lin" 0.762
"6609" "Unstudentized" "Lin" 0.812
"6610" "Unstudentized" "Lin" 0.296
"6611" "Unstudentized" "Lin" 0.04
"6612" "Unstudentized" "Lin" 0.354
"6613" "Unstudentized" "Lin" 0.144
"6614" "Unstudentized" "Lin" 0.918
"6615" "Unstudentized" "Lin" 0.022
"6616" "Unstudentized" "Lin" 0.538
"6617" "Unstudentized" "Lin" 0.35
"6618" "Unstudentized" "Lin" 0.954
"6619" "Unstudentized" "Lin" 0.024
"6620" "Unstudentized" "Lin" 0.334
"6621" "Unstudentized" "Lin" 0.85
"6622" "Unstudentized" "Lin" 0.884
"6623" "Unstudentized" "Lin" 0.58
"6624" "Unstudentized" "Lin" 0.066
"6625" "Unstudentized" "Lin" 0.718
"6626" "Unstudentized" "Lin" 0.782
"6627" "Unstudentized" "Lin" 0.644
"6628" "Unstudentized" "Lin" 0.948
"6629" "Unstudentized" "Lin" 0.55
"6630" "Unstudentized" "Lin" 0.466
"6631" "Unstudentized" "Lin" 0.126
"6632" "Unstudentized" "Lin" 0.95
"6633" "Unstudentized" "Lin" 0.458
"6634" "Unstudentized" "Lin" 0.13
"6635" "Unstudentized" "Lin" 0.762
"6636" "Unstudentized" "Lin" 0.918
"6637" "Unstudentized" "Lin" 0.614
"6638" "Unstudentized" "Lin" 0.738
"6639" "Unstudentized" "Lin" 0.552
"6640" "Unstudentized" "Lin" 0.854
"6641" "Unstudentized" "Lin" 0.652
"6642" "Unstudentized" "Lin" 0.08
"6643" "Unstudentized" "Lin" 0.18
"6644" "Unstudentized" "Lin" 0.674
"6645" "Unstudentized" "Lin" 0.096
"6646" "Unstudentized" "Lin" 0.134
"6647" "Unstudentized" "Lin" 0.556
"6648" "Unstudentized" "Lin" 0.772
"6649" "Unstudentized" "Lin" 0.084
"6650" "Unstudentized" "Lin" 0.048
"6651" "Unstudentized" "Lin" 0.848
"6652" "Unstudentized" "Lin" 0.386
"6653" "Unstudentized" "Lin" 0.816
"6654" "Unstudentized" "Lin" 0.098
"6655" "Unstudentized" "Lin" 0.892
"6656" "Unstudentized" "Lin" 0.116
"6657" "Unstudentized" "Lin" 0.766
"6658" "Unstudentized" "Lin" 0.352
"6659" "Unstudentized" "Lin" 0.278
"6660" "Unstudentized" "Lin" 0.614
"6661" "Unstudentized" "Lin" 0.022
"6662" "Unstudentized" "Lin" 0.092
"6663" "Unstudentized" "Lin" 0.998
"6664" "Unstudentized" "Lin" 0.51
"6665" "Unstudentized" "Lin" 0.968
"6666" "Unstudentized" "Lin" 0.198
"6667" "Unstudentized" "Lin" 0.184
"6668" "Unstudentized" "Lin" 0.054
"6669" "Unstudentized" "Lin" 0.264
"6670" "Unstudentized" "Lin" 0.938
"6671" "Unstudentized" "Lin" 0.056
"6672" "Unstudentized" "Lin" 0.764
"6673" "Unstudentized" "Lin" 0.362
"6674" "Unstudentized" "Lin" 0.76
"6675" "Unstudentized" "Lin" 0.97
"6676" "Unstudentized" "Lin" 0.38
"6677" "Unstudentized" "Lin" 0.424
"6678" "Unstudentized" "Lin" 0.174
"6679" "Unstudentized" "Lin" 0.468
"6680" "Unstudentized" "Lin" 1
"6681" "Unstudentized" "Lin" 0.04
"6682" "Unstudentized" "Lin" 0.506
"6683" "Unstudentized" "Lin" 0.926
"6684" "Unstudentized" "Lin" 0.526
"6685" "Unstudentized" "Lin" 0.696
"6686" "Unstudentized" "Lin" 0.292
"6687" "Unstudentized" "Lin" 0.558
"6688" "Unstudentized" "Lin" 0.184
"6689" "Unstudentized" "Lin" 0.698
"6690" "Unstudentized" "Lin" 0.006
"6691" "Unstudentized" "Lin" 0.186
"6692" "Unstudentized" "Lin" 0.382
"6693" "Unstudentized" "Lin" 0.608
"6694" "Unstudentized" "Lin" 0.344
"6695" "Unstudentized" "Lin" 0.976
"6696" "Unstudentized" "Lin" 0.01
"6697" "Unstudentized" "Lin" 0.704
"6698" "Unstudentized" "Lin" 0.386
"6699" "Unstudentized" "Lin" 0.052
"6700" "Unstudentized" "Lin" 0.606
"6701" "Unstudentized" "Lin" 0.5
"6702" "Unstudentized" "Lin" 0.044
"6703" "Unstudentized" "Lin" 0.978
"6704" "Unstudentized" "Lin" 0.594
"6705" "Unstudentized" "Lin" 0.4
"6706" "Unstudentized" "Lin" 0.848
"6707" "Unstudentized" "Lin" 0.202
"6708" "Unstudentized" "Lin" 0.502
"6709" "Unstudentized" "Lin" 0.272
"6710" "Unstudentized" "Lin" 0.77
"6711" "Unstudentized" "Lin" 0.914
"6712" "Unstudentized" "Lin" 0.744
"6713" "Unstudentized" "Lin" 0.918
"6714" "Unstudentized" "Lin" 0.494
"6715" "Unstudentized" "Lin" 0.56
"6716" "Unstudentized" "Lin" 0.412
"6717" "Unstudentized" "Lin" 0.046
"6718" "Unstudentized" "Lin" 0.016
"6719" "Unstudentized" "Lin" 0.536
"6720" "Unstudentized" "Lin" 0.02
"6721" "Unstudentized" "Lin" 0.764
"6722" "Unstudentized" "Lin" 0.466
"6723" "Unstudentized" "Lin" 0.354
"6724" "Unstudentized" "Lin" 0.89
"6725" "Unstudentized" "Lin" 0.784
"6726" "Unstudentized" "Lin" 0.376
"6727" "Unstudentized" "Lin" 0.716
"6728" "Unstudentized" "Lin" 0.482
"6729" "Unstudentized" "Lin" 0.438
"6730" "Unstudentized" "Lin" 0.3
"6731" "Unstudentized" "Lin" 0.186
"6732" "Unstudentized" "Lin" 0.204
"6733" "Unstudentized" "Lin" 0.054
"6734" "Unstudentized" "Lin" 0.34
"6735" "Unstudentized" "Lin" 0.062
"6736" "Unstudentized" "Lin" 0.216
"6737" "Unstudentized" "Lin" 0.914
"6738" "Unstudentized" "Lin" 0.046
"6739" "Unstudentized" "Lin" 0.216
"6740" "Unstudentized" "Lin" 0.27
"6741" "Unstudentized" "Lin" 0.544
"6742" "Unstudentized" "Lin" 0.266
"6743" "Unstudentized" "Lin" 0.916
"6744" "Unstudentized" "Lin" 0.954
"6745" "Unstudentized" "Lin" 0.386
"6746" "Unstudentized" "Lin" 0.636
"6747" "Unstudentized" "Lin" 0.824
"6748" "Unstudentized" "Lin" 0.924
"6749" "Unstudentized" "Lin" 0.484
"6750" "Unstudentized" "Lin" 0.792
"6751" "Unstudentized" "Lin" 0.852
"6752" "Unstudentized" "Lin" 0.928
"6753" "Unstudentized" "Lin" 0.746
"6754" "Unstudentized" "Lin" 0.996
"6755" "Unstudentized" "Lin" 0.926
"6756" "Unstudentized" "Lin" 0.08
"6757" "Unstudentized" "Lin" 0.366
"6758" "Unstudentized" "Lin" 0.922
"6759" "Unstudentized" "Lin" 0.804
"6760" "Unstudentized" "Lin" 0.666
"6761" "Unstudentized" "Lin" 0.388
"6762" "Unstudentized" "Lin" 0.15
"6763" "Unstudentized" "Lin" 0.19
"6764" "Unstudentized" "Lin" 0.132
"6765" "Unstudentized" "Lin" 0.752
"6766" "Unstudentized" "Lin" 0.552
"6767" "Unstudentized" "Lin" 0.068
"6768" "Unstudentized" "Lin" 0.106
"6769" "Unstudentized" "Lin" 0.212
"6770" "Unstudentized" "Lin" 0.872
"6771" "Unstudentized" "Lin" 0.384
"6772" "Unstudentized" "Lin" 0.218
"6773" "Unstudentized" "Lin" 0.804
"6774" "Unstudentized" "Lin" 0.014
"6775" "Unstudentized" "Lin" 0.452
"6776" "Unstudentized" "Lin" 0.378
"6777" "Unstudentized" "Lin" 0.358
"6778" "Unstudentized" "Lin" 0.734
"6779" "Unstudentized" "Lin" 0.172
"6780" "Unstudentized" "Lin" 0.684
"6781" "Unstudentized" "Lin" 0.342
"6782" "Unstudentized" "Lin" 0.196
"6783" "Unstudentized" "Lin" 0.812
"6784" "Unstudentized" "Lin" 0.772
"6785" "Unstudentized" "Lin" 0.604
"6786" "Unstudentized" "Lin" 0.814
"6787" "Unstudentized" "Lin" 0.122
"6788" "Unstudentized" "Lin" 0.75
"6789" "Unstudentized" "Lin" 0.854
"6790" "Unstudentized" "Lin" 0.556
"6791" "Unstudentized" "Lin" 0.882
"6792" "Unstudentized" "Lin" 0.618
"6793" "Unstudentized" "Lin" 0.996
"6794" "Unstudentized" "Lin" 0.122
"6795" "Unstudentized" "Lin" 0.844
"6796" "Unstudentized" "Lin" 0.29
"6797" "Unstudentized" "Lin" 0.96
"6798" "Unstudentized" "Lin" 0.608
"6799" "Unstudentized" "Lin" 0.504
"6800" "Unstudentized" "Lin" 0.644
"6801" "Unstudentized" "Lin" 0.474
"6802" "Unstudentized" "Lin" 0.388
"6803" "Unstudentized" "Lin" 0.064
"6804" "Unstudentized" "Lin" 0.53
"6805" "Unstudentized" "Lin" 0.132
"6806" "Unstudentized" "Lin" 0.176
"6807" "Unstudentized" "Lin" 0.488
"6808" "Unstudentized" "Lin" 0.896
"6809" "Unstudentized" "Lin" 0.978
"6810" "Unstudentized" "Lin" 0.518
"6811" "Unstudentized" "Lin" 0.786
"6812" "Unstudentized" "Lin" 0.502
"6813" "Unstudentized" "Lin" 0.372
"6814" "Unstudentized" "Lin" 0.018
"6815" "Unstudentized" "Lin" 0.526
"6816" "Unstudentized" "Lin" 0.432
"6817" "Unstudentized" "Lin" 0.022
"6818" "Unstudentized" "Lin" 0.648
"6819" "Unstudentized" "Lin" 0
"6820" "Unstudentized" "Lin" 0.756
"6821" "Unstudentized" "Lin" 0.34
"6822" "Unstudentized" "Lin" 0.684
"6823" "Unstudentized" "Lin" 0.134
"6824" "Unstudentized" "Lin" 0.066
"6825" "Unstudentized" "Lin" 0.828
"6826" "Unstudentized" "Lin" 0.334
"6827" "Unstudentized" "Lin" 0.404
"6828" "Unstudentized" "Lin" 0.754
"6829" "Unstudentized" "Lin" 0.832
"6830" "Unstudentized" "Lin" 0.694
"6831" "Unstudentized" "Lin" 0.176
"6832" "Unstudentized" "Lin" 0.022
"6833" "Unstudentized" "Lin" 0.336
"6834" "Unstudentized" "Lin" 0.65
"6835" "Unstudentized" "Lin" 0.43
"6836" "Unstudentized" "Lin" 0.172
"6837" "Unstudentized" "Lin" 0.864
"6838" "Unstudentized" "Lin" 0.15
"6839" "Unstudentized" "Lin" 0.962
"6840" "Unstudentized" "Lin" 0.038
"6841" "Unstudentized" "Lin" 0.142
"6842" "Unstudentized" "Lin" 0.258
"6843" "Unstudentized" "Lin" 0.576
"6844" "Unstudentized" "Lin" 0.096
"6845" "Unstudentized" "Lin" 0.038
"6846" "Unstudentized" "Lin" 0.098
"6847" "Unstudentized" "Lin" 0.638
"6848" "Unstudentized" "Lin" 0.79
"6849" "Unstudentized" "Lin" 0.766
"6850" "Unstudentized" "Lin" 0.98
"6851" "Unstudentized" "Lin" 0.946
"6852" "Unstudentized" "Lin" 0.116
"6853" "Unstudentized" "Lin" 0.694
"6854" "Unstudentized" "Lin" 0.65
"6855" "Unstudentized" "Lin" 0.644
"6856" "Unstudentized" "Lin" 0.24
"6857" "Unstudentized" "Lin" 0.118
"6858" "Unstudentized" "Lin" 0.272
"6859" "Unstudentized" "Lin" 0.282
"6860" "Unstudentized" "Lin" 0.862
"6861" "Unstudentized" "Lin" 0.11
"6862" "Unstudentized" "Lin" 0.864
"6863" "Unstudentized" "Lin" 0.134
"6864" "Unstudentized" "Lin" 0.412
"6865" "Unstudentized" "Lin" 0.766
"6866" "Unstudentized" "Lin" 0.126
"6867" "Unstudentized" "Lin" 0.504
"6868" "Unstudentized" "Lin" 0.754
"6869" "Unstudentized" "Lin" 0.226
"6870" "Unstudentized" "Lin" 0.354
"6871" "Unstudentized" "Lin" 0.976
"6872" "Unstudentized" "Lin" 0.05
"6873" "Unstudentized" "Lin" 0.42
"6874" "Unstudentized" "Lin" 0.034
"6875" "Unstudentized" "Lin" 0.556
"6876" "Unstudentized" "Lin" 0.936
"6877" "Unstudentized" "Lin" 0.07
"6878" "Unstudentized" "Lin" 0.538
"6879" "Unstudentized" "Lin" 0.122
"6880" "Unstudentized" "Lin" 0.676
"6881" "Unstudentized" "Lin" 0.44
"6882" "Unstudentized" "Lin" 0.466
"6883" "Unstudentized" "Lin" 0.144
"6884" "Unstudentized" "Lin" 0.468
"6885" "Unstudentized" "Lin" 0.786
"6886" "Unstudentized" "Lin" 0.008
"6887" "Unstudentized" "Lin" 0.92
"6888" "Unstudentized" "Lin" 0.198
"6889" "Unstudentized" "Lin" 0.09
"6890" "Unstudentized" "Lin" 0.326
"6891" "Unstudentized" "Lin" 0.406
"6892" "Unstudentized" "Lin" 0.346
"6893" "Unstudentized" "Lin" 0.462
"6894" "Unstudentized" "Lin" 0.464
"6895" "Unstudentized" "Lin" 0.134
"6896" "Unstudentized" "Lin" 0.588
"6897" "Unstudentized" "Lin" 0.21
"6898" "Unstudentized" "Lin" 0.158
"6899" "Unstudentized" "Lin" 0.258
"6900" "Unstudentized" "Lin" 0.72
"6901" "Unstudentized" "Lin" 0.102
"6902" "Unstudentized" "Lin" 0.038
"6903" "Unstudentized" "Lin" 0.418
"6904" "Unstudentized" "Lin" 0.052
"6905" "Unstudentized" "Lin" 0.06
"6906" "Unstudentized" "Lin" 0.512
"6907" "Unstudentized" "Lin" 0.954
"6908" "Unstudentized" "Lin" 0.964
"6909" "Unstudentized" "Lin" 0.696
"6910" "Unstudentized" "Lin" 0.518
"6911" "Unstudentized" "Lin" 0.054
"6912" "Unstudentized" "Lin" 0.6
"6913" "Unstudentized" "Lin" 0.65
"6914" "Unstudentized" "Lin" 0.716
"6915" "Unstudentized" "Lin" 0.37
"6916" "Unstudentized" "Lin" 0.29
"6917" "Unstudentized" "Lin" 0.02
"6918" "Unstudentized" "Lin" 0.684
"6919" "Unstudentized" "Lin" 0.214
"6920" "Unstudentized" "Lin" 0.716
"6921" "Unstudentized" "Lin" 0.618
"6922" "Unstudentized" "Lin" 0.286
"6923" "Unstudentized" "Lin" 0.65
"6924" "Unstudentized" "Lin" 0.254
"6925" "Unstudentized" "Lin" 0.802
"6926" "Unstudentized" "Lin" 0.076
"6927" "Unstudentized" "Lin" 0.968
"6928" "Unstudentized" "Lin" 0.738
"6929" "Unstudentized" "Lin" 0.224
"6930" "Unstudentized" "Lin" 0.932
"6931" "Unstudentized" "Lin" 0.022
"6932" "Unstudentized" "Lin" 0.006
"6933" "Unstudentized" "Lin" 0.276
"6934" "Unstudentized" "Lin" 0.936
"6935" "Unstudentized" "Lin" 0.024
"6936" "Unstudentized" "Lin" 0.08
"6937" "Unstudentized" "Lin" 0.826
"6938" "Unstudentized" "Lin" 0.39
"6939" "Unstudentized" "Lin" 0.996
"6940" "Unstudentized" "Lin" 0.888
"6941" "Unstudentized" "Lin" 0.166
"6942" "Unstudentized" "Lin" 0.948
"6943" "Unstudentized" "Lin" 0.006
"6944" "Unstudentized" "Lin" 0.87
"6945" "Unstudentized" "Lin" 0.566
"6946" "Unstudentized" "Lin" 0.926
"6947" "Unstudentized" "Lin" 0.172
"6948" "Unstudentized" "Lin" 0.196
"6949" "Unstudentized" "Lin" 0.69
"6950" "Unstudentized" "Lin" 0.496
"6951" "Unstudentized" "Lin" 0.112
"6952" "Unstudentized" "Lin" 0.802
"6953" "Unstudentized" "Lin" 0.206
"6954" "Unstudentized" "Lin" 0.444
"6955" "Unstudentized" "Lin" 0.518
"6956" "Unstudentized" "Lin" 0.842
"6957" "Unstudentized" "Lin" 0.358
"6958" "Unstudentized" "Lin" 0.514
"6959" "Unstudentized" "Lin" 0.202
"6960" "Unstudentized" "Lin" 0.644
"6961" "Unstudentized" "Lin" 0.298
"6962" "Unstudentized" "Lin" 0.702
"6963" "Unstudentized" "Lin" 0.906
"6964" "Unstudentized" "Lin" 0.346
"6965" "Unstudentized" "Lin" 0.814
"6966" "Unstudentized" "Lin" 0.63
"6967" "Unstudentized" "Lin" 0.784
"6968" "Unstudentized" "Lin" 0.144
"6969" "Unstudentized" "Lin" 0.084
"6970" "Unstudentized" "Lin" 0.676
"6971" "Unstudentized" "Lin" 0.656
"6972" "Unstudentized" "Lin" 0.514
"6973" "Unstudentized" "Lin" 0.38
"6974" "Unstudentized" "Lin" 0.144
"6975" "Unstudentized" "Lin" 0
"6976" "Unstudentized" "Lin" 0.512
"6977" "Unstudentized" "Lin" 0.976
"6978" "Unstudentized" "Lin" 0.368
"6979" "Unstudentized" "Lin" 0.252
"6980" "Unstudentized" "Lin" 0.96
"6981" "Unstudentized" "Lin" 0.606
"6982" "Unstudentized" "Lin" 0.996
"6983" "Unstudentized" "Lin" 0.166
"6984" "Unstudentized" "Lin" 0.328
"6985" "Unstudentized" "Lin" 0.98
"6986" "Unstudentized" "Lin" 0.94
"6987" "Unstudentized" "Lin" 0.03
"6988" "Unstudentized" "Lin" 0.128
"6989" "Unstudentized" "Lin" 0.16
"6990" "Unstudentized" "Lin" 0.776
"6991" "Unstudentized" "Lin" 0.088
"6992" "Unstudentized" "Lin" 0.392
"6993" "Unstudentized" "Lin" 0.766
"6994" "Unstudentized" "Lin" 0.146
"6995" "Unstudentized" "Lin" 0.084
"6996" "Unstudentized" "Lin" 0.182
"6997" "Unstudentized" "Lin" 0.084
"6998" "Unstudentized" "Lin" 0.268
"6999" "Unstudentized" "Lin" 0.384
"7000" "Unstudentized" "Lin" 0.84
"7001" "Studentized OLS" "Lin" 0.104
"7002" "Studentized OLS" "Lin" 0.186
"7003" "Studentized OLS" "Lin" 0.696
"7004" "Studentized OLS" "Lin" 0.448
"7005" "Studentized OLS" "Lin" 0.31
"7006" "Studentized OLS" "Lin" 0.252
"7007" "Studentized OLS" "Lin" 0.618
"7008" "Studentized OLS" "Lin" 0.938
"7009" "Studentized OLS" "Lin" 0.98
"7010" "Studentized OLS" "Lin" 0.31
"7011" "Studentized OLS" "Lin" 0.948
"7012" "Studentized OLS" "Lin" 0.078
"7013" "Studentized OLS" "Lin" 0.896
"7014" "Studentized OLS" "Lin" 0.01
"7015" "Studentized OLS" "Lin" 0.936
"7016" "Studentized OLS" "Lin" 0.368
"7017" "Studentized OLS" "Lin" 0.082
"7018" "Studentized OLS" "Lin" 0.554
"7019" "Studentized OLS" "Lin" 0.798
"7020" "Studentized OLS" "Lin" 0.376
"7021" "Studentized OLS" "Lin" 0.93
"7022" "Studentized OLS" "Lin" 0.148
"7023" "Studentized OLS" "Lin" 0.394
"7024" "Studentized OLS" "Lin" 0.898
"7025" "Studentized OLS" "Lin" 0.342
"7026" "Studentized OLS" "Lin" 0.054
"7027" "Studentized OLS" "Lin" 0.244
"7028" "Studentized OLS" "Lin" 0.142
"7029" "Studentized OLS" "Lin" 0.346
"7030" "Studentized OLS" "Lin" 0.274
"7031" "Studentized OLS" "Lin" 0.28
"7032" "Studentized OLS" "Lin" 0.162
"7033" "Studentized OLS" "Lin" 0.732
"7034" "Studentized OLS" "Lin" 0.482
"7035" "Studentized OLS" "Lin" 0.914
"7036" "Studentized OLS" "Lin" 0.252
"7037" "Studentized OLS" "Lin" 0.472
"7038" "Studentized OLS" "Lin" 0.072
"7039" "Studentized OLS" "Lin" 0.16
"7040" "Studentized OLS" "Lin" 0.23
"7041" "Studentized OLS" "Lin" 0.254
"7042" "Studentized OLS" "Lin" 0.006
"7043" "Studentized OLS" "Lin" 0.476
"7044" "Studentized OLS" "Lin" 0.738
"7045" "Studentized OLS" "Lin" 0.256
"7046" "Studentized OLS" "Lin" 0.668
"7047" "Studentized OLS" "Lin" 0.982
"7048" "Studentized OLS" "Lin" 0.432
"7049" "Studentized OLS" "Lin" 0.562
"7050" "Studentized OLS" "Lin" 0.312
"7051" "Studentized OLS" "Lin" 0.07
"7052" "Studentized OLS" "Lin" 0.298
"7053" "Studentized OLS" "Lin" 0.456
"7054" "Studentized OLS" "Lin" 0.486
"7055" "Studentized OLS" "Lin" 0.658
"7056" "Studentized OLS" "Lin" 0.096
"7057" "Studentized OLS" "Lin" 0.614
"7058" "Studentized OLS" "Lin" 0.552
"7059" "Studentized OLS" "Lin" 0.086
"7060" "Studentized OLS" "Lin" 0.24
"7061" "Studentized OLS" "Lin" 0.756
"7062" "Studentized OLS" "Lin" 0.964
"7063" "Studentized OLS" "Lin" 0.552
"7064" "Studentized OLS" "Lin" 0.794
"7065" "Studentized OLS" "Lin" 0.382
"7066" "Studentized OLS" "Lin" 0.65
"7067" "Studentized OLS" "Lin" 0.58
"7068" "Studentized OLS" "Lin" 0.6
"7069" "Studentized OLS" "Lin" 0.008
"7070" "Studentized OLS" "Lin" 0.888
"7071" "Studentized OLS" "Lin" 0.186
"7072" "Studentized OLS" "Lin" 0.124
"7073" "Studentized OLS" "Lin" 0.784
"7074" "Studentized OLS" "Lin" 0.032
"7075" "Studentized OLS" "Lin" 0.474
"7076" "Studentized OLS" "Lin" 0.422
"7077" "Studentized OLS" "Lin" 0.73
"7078" "Studentized OLS" "Lin" 0.944
"7079" "Studentized OLS" "Lin" 0.424
"7080" "Studentized OLS" "Lin" 0.9
"7081" "Studentized OLS" "Lin" 0.524
"7082" "Studentized OLS" "Lin" 0.078
"7083" "Studentized OLS" "Lin" 0.442
"7084" "Studentized OLS" "Lin" 0.632
"7085" "Studentized OLS" "Lin" 0.712
"7086" "Studentized OLS" "Lin" 0.66
"7087" "Studentized OLS" "Lin" 0.088
"7088" "Studentized OLS" "Lin" 0.334
"7089" "Studentized OLS" "Lin" 0.766
"7090" "Studentized OLS" "Lin" 0.548
"7091" "Studentized OLS" "Lin" 0.994
"7092" "Studentized OLS" "Lin" 0.426
"7093" "Studentized OLS" "Lin" 0.84
"7094" "Studentized OLS" "Lin" 0.2
"7095" "Studentized OLS" "Lin" 0.182
"7096" "Studentized OLS" "Lin" 0.726
"7097" "Studentized OLS" "Lin" 0.218
"7098" "Studentized OLS" "Lin" 0.904
"7099" "Studentized OLS" "Lin" 0.29
"7100" "Studentized OLS" "Lin" 0.018
"7101" "Studentized OLS" "Lin" 0.474
"7102" "Studentized OLS" "Lin" 0.36
"7103" "Studentized OLS" "Lin" 0.038
"7104" "Studentized OLS" "Lin" 0.29
"7105" "Studentized OLS" "Lin" 0.074
"7106" "Studentized OLS" "Lin" 0.704
"7107" "Studentized OLS" "Lin" 0.894
"7108" "Studentized OLS" "Lin" 0.638
"7109" "Studentized OLS" "Lin" 0.546
"7110" "Studentized OLS" "Lin" 0.91
"7111" "Studentized OLS" "Lin" 0.954
"7112" "Studentized OLS" "Lin" 0.892
"7113" "Studentized OLS" "Lin" 0.91
"7114" "Studentized OLS" "Lin" 0.99
"7115" "Studentized OLS" "Lin" 0.296
"7116" "Studentized OLS" "Lin" 0.34
"7117" "Studentized OLS" "Lin" 0.232
"7118" "Studentized OLS" "Lin" 0.828
"7119" "Studentized OLS" "Lin" 0.026
"7120" "Studentized OLS" "Lin" 0.29
"7121" "Studentized OLS" "Lin" 0.73
"7122" "Studentized OLS" "Lin" 0.144
"7123" "Studentized OLS" "Lin" 0.768
"7124" "Studentized OLS" "Lin" 0.22
"7125" "Studentized OLS" "Lin" 0.414
"7126" "Studentized OLS" "Lin" 0.064
"7127" "Studentized OLS" "Lin" 0.06
"7128" "Studentized OLS" "Lin" 0.362
"7129" "Studentized OLS" "Lin" 0.318
"7130" "Studentized OLS" "Lin" 0.864
"7131" "Studentized OLS" "Lin" 0.362
"7132" "Studentized OLS" "Lin" 0.046
"7133" "Studentized OLS" "Lin" 0.298
"7134" "Studentized OLS" "Lin" 0.02
"7135" "Studentized OLS" "Lin" 0.468
"7136" "Studentized OLS" "Lin" 0.582
"7137" "Studentized OLS" "Lin" 0.382
"7138" "Studentized OLS" "Lin" 0.856
"7139" "Studentized OLS" "Lin" 0.198
"7140" "Studentized OLS" "Lin" 0.188
"7141" "Studentized OLS" "Lin" 0.468
"7142" "Studentized OLS" "Lin" 0.06
"7143" "Studentized OLS" "Lin" 0.936
"7144" "Studentized OLS" "Lin" 0.15
"7145" "Studentized OLS" "Lin" 0.714
"7146" "Studentized OLS" "Lin" 0.662
"7147" "Studentized OLS" "Lin" 0.918
"7148" "Studentized OLS" "Lin" 0.632
"7149" "Studentized OLS" "Lin" 0.866
"7150" "Studentized OLS" "Lin" 0.708
"7151" "Studentized OLS" "Lin" 0.378
"7152" "Studentized OLS" "Lin" 0.984
"7153" "Studentized OLS" "Lin" 0.91
"7154" "Studentized OLS" "Lin" 0.432
"7155" "Studentized OLS" "Lin" 0.014
"7156" "Studentized OLS" "Lin" 0.268
"7157" "Studentized OLS" "Lin" 0.07
"7158" "Studentized OLS" "Lin" 0.02
"7159" "Studentized OLS" "Lin" 0.738
"7160" "Studentized OLS" "Lin" 0.644
"7161" "Studentized OLS" "Lin" 0.084
"7162" "Studentized OLS" "Lin" 0.8
"7163" "Studentized OLS" "Lin" 0.838
"7164" "Studentized OLS" "Lin" 0.418
"7165" "Studentized OLS" "Lin" 0.05
"7166" "Studentized OLS" "Lin" 0.042
"7167" "Studentized OLS" "Lin" 0.39
"7168" "Studentized OLS" "Lin" 0.382
"7169" "Studentized OLS" "Lin" 0.246
"7170" "Studentized OLS" "Lin" 0.524
"7171" "Studentized OLS" "Lin" 0.776
"7172" "Studentized OLS" "Lin" 0.896
"7173" "Studentized OLS" "Lin" 0.01
"7174" "Studentized OLS" "Lin" 0.002
"7175" "Studentized OLS" "Lin" 0.138
"7176" "Studentized OLS" "Lin" 0.668
"7177" "Studentized OLS" "Lin" 0.826
"7178" "Studentized OLS" "Lin" 0.506
"7179" "Studentized OLS" "Lin" 0.232
"7180" "Studentized OLS" "Lin" 0.446
"7181" "Studentized OLS" "Lin" 0.014
"7182" "Studentized OLS" "Lin" 0.448
"7183" "Studentized OLS" "Lin" 0.634
"7184" "Studentized OLS" "Lin" 0.494
"7185" "Studentized OLS" "Lin" 0.178
"7186" "Studentized OLS" "Lin" 0.656
"7187" "Studentized OLS" "Lin" 0.402
"7188" "Studentized OLS" "Lin" 0.916
"7189" "Studentized OLS" "Lin" 0.102
"7190" "Studentized OLS" "Lin" 0.26
"7191" "Studentized OLS" "Lin" 0.554
"7192" "Studentized OLS" "Lin" 0.542
"7193" "Studentized OLS" "Lin" 0.252
"7194" "Studentized OLS" "Lin" 0.82
"7195" "Studentized OLS" "Lin" 0.764
"7196" "Studentized OLS" "Lin" 0.506
"7197" "Studentized OLS" "Lin" 0.134
"7198" "Studentized OLS" "Lin" 0.582
"7199" "Studentized OLS" "Lin" 0.172
"7200" "Studentized OLS" "Lin" 0.084
"7201" "Studentized OLS" "Lin" 0.794
"7202" "Studentized OLS" "Lin" 0.332
"7203" "Studentized OLS" "Lin" 0.7
"7204" "Studentized OLS" "Lin" 0.11
"7205" "Studentized OLS" "Lin" 0.978
"7206" "Studentized OLS" "Lin" 0.872
"7207" "Studentized OLS" "Lin" 0.982
"7208" "Studentized OLS" "Lin" 0.28
"7209" "Studentized OLS" "Lin" 0.642
"7210" "Studentized OLS" "Lin" 0.036
"7211" "Studentized OLS" "Lin" 0.304
"7212" "Studentized OLS" "Lin" 0.57
"7213" "Studentized OLS" "Lin" 0.008
"7214" "Studentized OLS" "Lin" 0.388
"7215" "Studentized OLS" "Lin" 0.336
"7216" "Studentized OLS" "Lin" 0.558
"7217" "Studentized OLS" "Lin" 0.066
"7218" "Studentized OLS" "Lin" 0.476
"7219" "Studentized OLS" "Lin" 0.14
"7220" "Studentized OLS" "Lin" 0.084
"7221" "Studentized OLS" "Lin" 0.736
"7222" "Studentized OLS" "Lin" 0.056
"7223" "Studentized OLS" "Lin" 0.438
"7224" "Studentized OLS" "Lin" 0.256
"7225" "Studentized OLS" "Lin" 0.616
"7226" "Studentized OLS" "Lin" 0.82
"7227" "Studentized OLS" "Lin" 0.918
"7228" "Studentized OLS" "Lin" 0.11
"7229" "Studentized OLS" "Lin" 0.344
"7230" "Studentized OLS" "Lin" 0.054
"7231" "Studentized OLS" "Lin" 0.492
"7232" "Studentized OLS" "Lin" 0.496
"7233" "Studentized OLS" "Lin" 0.99
"7234" "Studentized OLS" "Lin" 0.034
"7235" "Studentized OLS" "Lin" 0.932
"7236" "Studentized OLS" "Lin" 0.312
"7237" "Studentized OLS" "Lin" 0.91
"7238" "Studentized OLS" "Lin" 0.018
"7239" "Studentized OLS" "Lin" 0.738
"7240" "Studentized OLS" "Lin" 0.282
"7241" "Studentized OLS" "Lin" 0.668
"7242" "Studentized OLS" "Lin" 0.958
"7243" "Studentized OLS" "Lin" 0.1
"7244" "Studentized OLS" "Lin" 0.108
"7245" "Studentized OLS" "Lin" 0.958
"7246" "Studentized OLS" "Lin" 0.228
"7247" "Studentized OLS" "Lin" 0.108
"7248" "Studentized OLS" "Lin" 0.954
"7249" "Studentized OLS" "Lin" 0.026
"7250" "Studentized OLS" "Lin" 0.106
"7251" "Studentized OLS" "Lin" 0.46
"7252" "Studentized OLS" "Lin" 0.396
"7253" "Studentized OLS" "Lin" 0.756
"7254" "Studentized OLS" "Lin" 0.868
"7255" "Studentized OLS" "Lin" 0.314
"7256" "Studentized OLS" "Lin" 0.312
"7257" "Studentized OLS" "Lin" 0.088
"7258" "Studentized OLS" "Lin" 0.21
"7259" "Studentized OLS" "Lin" 0.328
"7260" "Studentized OLS" "Lin" 0.85
"7261" "Studentized OLS" "Lin" 0.196
"7262" "Studentized OLS" "Lin" 0.456
"7263" "Studentized OLS" "Lin" 0.014
"7264" "Studentized OLS" "Lin" 0.984
"7265" "Studentized OLS" "Lin" 0.352
"7266" "Studentized OLS" "Lin" 0.534
"7267" "Studentized OLS" "Lin" 0.524
"7268" "Studentized OLS" "Lin" 0.464
"7269" "Studentized OLS" "Lin" 0.67
"7270" "Studentized OLS" "Lin" 0.02
"7271" "Studentized OLS" "Lin" 0.666
"7272" "Studentized OLS" "Lin" 0.092
"7273" "Studentized OLS" "Lin" 0.384
"7274" "Studentized OLS" "Lin" 0.922
"7275" "Studentized OLS" "Lin" 0.408
"7276" "Studentized OLS" "Lin" 0.52
"7277" "Studentized OLS" "Lin" 0.102
"7278" "Studentized OLS" "Lin" 0.682
"7279" "Studentized OLS" "Lin" 0.13
"7280" "Studentized OLS" "Lin" 0.062
"7281" "Studentized OLS" "Lin" 0.558
"7282" "Studentized OLS" "Lin" 0.09
"7283" "Studentized OLS" "Lin" 0.924
"7284" "Studentized OLS" "Lin" 0.154
"7285" "Studentized OLS" "Lin" 0.602
"7286" "Studentized OLS" "Lin" 0.938
"7287" "Studentized OLS" "Lin" 0.594
"7288" "Studentized OLS" "Lin" 0.212
"7289" "Studentized OLS" "Lin" 0.868
"7290" "Studentized OLS" "Lin" 0.64
"7291" "Studentized OLS" "Lin" 0.71
"7292" "Studentized OLS" "Lin" 0.202
"7293" "Studentized OLS" "Lin" 0.81
"7294" "Studentized OLS" "Lin" 0.958
"7295" "Studentized OLS" "Lin" 0.656
"7296" "Studentized OLS" "Lin" 0.522
"7297" "Studentized OLS" "Lin" 0.03
"7298" "Studentized OLS" "Lin" 0.09
"7299" "Studentized OLS" "Lin" 0.254
"7300" "Studentized OLS" "Lin" 0.084
"7301" "Studentized OLS" "Lin" 0.108
"7302" "Studentized OLS" "Lin" 0.624
"7303" "Studentized OLS" "Lin" 0.308
"7304" "Studentized OLS" "Lin" 0.424
"7305" "Studentized OLS" "Lin" 0.608
"7306" "Studentized OLS" "Lin" 0.75
"7307" "Studentized OLS" "Lin" 0.942
"7308" "Studentized OLS" "Lin" 0.032
"7309" "Studentized OLS" "Lin" 0.736
"7310" "Studentized OLS" "Lin" 0.5
"7311" "Studentized OLS" "Lin" 0.848
"7312" "Studentized OLS" "Lin" 0.72
"7313" "Studentized OLS" "Lin" 0.656
"7314" "Studentized OLS" "Lin" 0.272
"7315" "Studentized OLS" "Lin" 0.544
"7316" "Studentized OLS" "Lin" 0.34
"7317" "Studentized OLS" "Lin" 0.078
"7318" "Studentized OLS" "Lin" 0.634
"7319" "Studentized OLS" "Lin" 0.698
"7320" "Studentized OLS" "Lin" 0.206
"7321" "Studentized OLS" "Lin" 0.126
"7322" "Studentized OLS" "Lin" 0.026
"7323" "Studentized OLS" "Lin" 0.326
"7324" "Studentized OLS" "Lin" 0.904
"7325" "Studentized OLS" "Lin" 0.378
"7326" "Studentized OLS" "Lin" 0.208
"7327" "Studentized OLS" "Lin" 0.982
"7328" "Studentized OLS" "Lin" 0.858
"7329" "Studentized OLS" "Lin" 0.03
"7330" "Studentized OLS" "Lin" 0.972
"7331" "Studentized OLS" "Lin" 0.802
"7332" "Studentized OLS" "Lin" 0.442
"7333" "Studentized OLS" "Lin" 0.434
"7334" "Studentized OLS" "Lin" 0.656
"7335" "Studentized OLS" "Lin" 0.136
"7336" "Studentized OLS" "Lin" 0.418
"7337" "Studentized OLS" "Lin" 0.65
"7338" "Studentized OLS" "Lin" 0.632
"7339" "Studentized OLS" "Lin" 0.906
"7340" "Studentized OLS" "Lin" 0.308
"7341" "Studentized OLS" "Lin" 0.226
"7342" "Studentized OLS" "Lin" 0.014
"7343" "Studentized OLS" "Lin" 0.17
"7344" "Studentized OLS" "Lin" 0.494
"7345" "Studentized OLS" "Lin" 0.314
"7346" "Studentized OLS" "Lin" 0.8
"7347" "Studentized OLS" "Lin" 0.158
"7348" "Studentized OLS" "Lin" 0.514
"7349" "Studentized OLS" "Lin" 0.476
"7350" "Studentized OLS" "Lin" 0.46
"7351" "Studentized OLS" "Lin" 0.07
"7352" "Studentized OLS" "Lin" 0.2
"7353" "Studentized OLS" "Lin" 0.736
"7354" "Studentized OLS" "Lin" 0.486
"7355" "Studentized OLS" "Lin" 0.34
"7356" "Studentized OLS" "Lin" 0.12
"7357" "Studentized OLS" "Lin" 0.326
"7358" "Studentized OLS" "Lin" 0.356
"7359" "Studentized OLS" "Lin" 0.064
"7360" "Studentized OLS" "Lin" 0.018
"7361" "Studentized OLS" "Lin" 0.532
"7362" "Studentized OLS" "Lin" 0.434
"7363" "Studentized OLS" "Lin" 0.714
"7364" "Studentized OLS" "Lin" 0.514
"7365" "Studentized OLS" "Lin" 0.692
"7366" "Studentized OLS" "Lin" 0.392
"7367" "Studentized OLS" "Lin" 0.172
"7368" "Studentized OLS" "Lin" 0.12
"7369" "Studentized OLS" "Lin" 0.578
"7370" "Studentized OLS" "Lin" 0.602
"7371" "Studentized OLS" "Lin" 0.514
"7372" "Studentized OLS" "Lin" 0.312
"7373" "Studentized OLS" "Lin" 0.372
"7374" "Studentized OLS" "Lin" 0.368
"7375" "Studentized OLS" "Lin" 0.342
"7376" "Studentized OLS" "Lin" 0.774
"7377" "Studentized OLS" "Lin" 0.882
"7378" "Studentized OLS" "Lin" 0.67
"7379" "Studentized OLS" "Lin" 0.658
"7380" "Studentized OLS" "Lin" 0.51
"7381" "Studentized OLS" "Lin" 0.572
"7382" "Studentized OLS" "Lin" 0
"7383" "Studentized OLS" "Lin" 0.17
"7384" "Studentized OLS" "Lin" 0.768
"7385" "Studentized OLS" "Lin" 0.332
"7386" "Studentized OLS" "Lin" 0.082
"7387" "Studentized OLS" "Lin" 0.782
"7388" "Studentized OLS" "Lin" 0.324
"7389" "Studentized OLS" "Lin" 0.894
"7390" "Studentized OLS" "Lin" 0.782
"7391" "Studentized OLS" "Lin" 0.864
"7392" "Studentized OLS" "Lin" 0.122
"7393" "Studentized OLS" "Lin" 0.24
"7394" "Studentized OLS" "Lin" 0.67
"7395" "Studentized OLS" "Lin" 0.77
"7396" "Studentized OLS" "Lin" 0.442
"7397" "Studentized OLS" "Lin" 0.958
"7398" "Studentized OLS" "Lin" 0.418
"7399" "Studentized OLS" "Lin" 0.874
"7400" "Studentized OLS" "Lin" 0.97
"7401" "Studentized OLS" "Lin" 0.17
"7402" "Studentized OLS" "Lin" 0.68
"7403" "Studentized OLS" "Lin" 0.822
"7404" "Studentized OLS" "Lin" 0.398
"7405" "Studentized OLS" "Lin" 0.406
"7406" "Studentized OLS" "Lin" 0.34
"7407" "Studentized OLS" "Lin" 0.644
"7408" "Studentized OLS" "Lin" 0.982
"7409" "Studentized OLS" "Lin" 0.054
"7410" "Studentized OLS" "Lin" 0.878
"7411" "Studentized OLS" "Lin" 0.306
"7412" "Studentized OLS" "Lin" 0.79
"7413" "Studentized OLS" "Lin" 0.202
"7414" "Studentized OLS" "Lin" 0.866
"7415" "Studentized OLS" "Lin" 0.886
"7416" "Studentized OLS" "Lin" 0.366
"7417" "Studentized OLS" "Lin" 0.788
"7418" "Studentized OLS" "Lin" 0.316
"7419" "Studentized OLS" "Lin" 0.222
"7420" "Studentized OLS" "Lin" 0.642
"7421" "Studentized OLS" "Lin" 0.998
"7422" "Studentized OLS" "Lin" 0.204
"7423" "Studentized OLS" "Lin" 0.336
"7424" "Studentized OLS" "Lin" 0.116
"7425" "Studentized OLS" "Lin" 0.638
"7426" "Studentized OLS" "Lin" 0.06
"7427" "Studentized OLS" "Lin" 0.464
"7428" "Studentized OLS" "Lin" 0.876
"7429" "Studentized OLS" "Lin" 0.242
"7430" "Studentized OLS" "Lin" 0.62
"7431" "Studentized OLS" "Lin" 0.482
"7432" "Studentized OLS" "Lin" 0.442
"7433" "Studentized OLS" "Lin" 0.788
"7434" "Studentized OLS" "Lin" 0.482
"7435" "Studentized OLS" "Lin" 0.472
"7436" "Studentized OLS" "Lin" 0.356
"7437" "Studentized OLS" "Lin" 0.76
"7438" "Studentized OLS" "Lin" 0.002
"7439" "Studentized OLS" "Lin" 0.514
"7440" "Studentized OLS" "Lin" 0.378
"7441" "Studentized OLS" "Lin" 0.124
"7442" "Studentized OLS" "Lin" 0.096
"7443" "Studentized OLS" "Lin" 0.176
"7444" "Studentized OLS" "Lin" 0.758
"7445" "Studentized OLS" "Lin" 0.432
"7446" "Studentized OLS" "Lin" 0.238
"7447" "Studentized OLS" "Lin" 0.11
"7448" "Studentized OLS" "Lin" 0.172
"7449" "Studentized OLS" "Lin" 0.704
"7450" "Studentized OLS" "Lin" 0.422
"7451" "Studentized OLS" "Lin" 0.036
"7452" "Studentized OLS" "Lin" 0.942
"7453" "Studentized OLS" "Lin" 0.072
"7454" "Studentized OLS" "Lin" 0.298
"7455" "Studentized OLS" "Lin" 0.88
"7456" "Studentized OLS" "Lin" 0.984
"7457" "Studentized OLS" "Lin" 0.402
"7458" "Studentized OLS" "Lin" 0.254
"7459" "Studentized OLS" "Lin" 0.878
"7460" "Studentized OLS" "Lin" 0.61
"7461" "Studentized OLS" "Lin" 0.346
"7462" "Studentized OLS" "Lin" 0.786
"7463" "Studentized OLS" "Lin" 0.04
"7464" "Studentized OLS" "Lin" 0.854
"7465" "Studentized OLS" "Lin" 0.36
"7466" "Studentized OLS" "Lin" 0.254
"7467" "Studentized OLS" "Lin" 0.866
"7468" "Studentized OLS" "Lin" 0.538
"7469" "Studentized OLS" "Lin" 0.836
"7470" "Studentized OLS" "Lin" 0.056
"7471" "Studentized OLS" "Lin" 0.278
"7472" "Studentized OLS" "Lin" 0.69
"7473" "Studentized OLS" "Lin" 0.946
"7474" "Studentized OLS" "Lin" 0.15
"7475" "Studentized OLS" "Lin" 0.598
"7476" "Studentized OLS" "Lin" 0.684
"7477" "Studentized OLS" "Lin" 0.904
"7478" "Studentized OLS" "Lin" 0.748
"7479" "Studentized OLS" "Lin" 0.112
"7480" "Studentized OLS" "Lin" 0.826
"7481" "Studentized OLS" "Lin" 0.47
"7482" "Studentized OLS" "Lin" 0.266
"7483" "Studentized OLS" "Lin" 0.118
"7484" "Studentized OLS" "Lin" 0.194
"7485" "Studentized OLS" "Lin" 0.056
"7486" "Studentized OLS" "Lin" 0.182
"7487" "Studentized OLS" "Lin" 0.928
"7488" "Studentized OLS" "Lin" 0.476
"7489" "Studentized OLS" "Lin" 0.73
"7490" "Studentized OLS" "Lin" 0.698
"7491" "Studentized OLS" "Lin" 0.404
"7492" "Studentized OLS" "Lin" 0.342
"7493" "Studentized OLS" "Lin" 0.55
"7494" "Studentized OLS" "Lin" 0.9
"7495" "Studentized OLS" "Lin" 0.328
"7496" "Studentized OLS" "Lin" 0.114
"7497" "Studentized OLS" "Lin" 0.346
"7498" "Studentized OLS" "Lin" 0.526
"7499" "Studentized OLS" "Lin" 0.618
"7500" "Studentized OLS" "Lin" 0.234
"7501" "Studentized OLS" "Lin" 0.104
"7502" "Studentized OLS" "Lin" 0.058
"7503" "Studentized OLS" "Lin" 0.542
"7504" "Studentized OLS" "Lin" 0.334
"7505" "Studentized OLS" "Lin" 0.066
"7506" "Studentized OLS" "Lin" 0.116
"7507" "Studentized OLS" "Lin" 0.116
"7508" "Studentized OLS" "Lin" 0.576
"7509" "Studentized OLS" "Lin" 0.502
"7510" "Studentized OLS" "Lin" 0.332
"7511" "Studentized OLS" "Lin" 0.096
"7512" "Studentized OLS" "Lin" 0.628
"7513" "Studentized OLS" "Lin" 0.01
"7514" "Studentized OLS" "Lin" 0.536
"7515" "Studentized OLS" "Lin" 0.188
"7516" "Studentized OLS" "Lin" 0.15
"7517" "Studentized OLS" "Lin" 0.686
"7518" "Studentized OLS" "Lin" 0.414
"7519" "Studentized OLS" "Lin" 0.316
"7520" "Studentized OLS" "Lin" 0.016
"7521" "Studentized OLS" "Lin" 0.486
"7522" "Studentized OLS" "Lin" 0.118
"7523" "Studentized OLS" "Lin" 0.076
"7524" "Studentized OLS" "Lin" 0.112
"7525" "Studentized OLS" "Lin" 0.212
"7526" "Studentized OLS" "Lin" 0.658
"7527" "Studentized OLS" "Lin" 0.694
"7528" "Studentized OLS" "Lin" 0.474
"7529" "Studentized OLS" "Lin" 0.772
"7530" "Studentized OLS" "Lin" 0.15
"7531" "Studentized OLS" "Lin" 0.446
"7532" "Studentized OLS" "Lin" 0.44
"7533" "Studentized OLS" "Lin" 0.452
"7534" "Studentized OLS" "Lin" 0.844
"7535" "Studentized OLS" "Lin" 0.108
"7536" "Studentized OLS" "Lin" 0.696
"7537" "Studentized OLS" "Lin" 0.218
"7538" "Studentized OLS" "Lin" 0.168
"7539" "Studentized OLS" "Lin" 0.038
"7540" "Studentized OLS" "Lin" 0.484
"7541" "Studentized OLS" "Lin" 0.45
"7542" "Studentized OLS" "Lin" 0.018
"7543" "Studentized OLS" "Lin" 0.594
"7544" "Studentized OLS" "Lin" 0.656
"7545" "Studentized OLS" "Lin" 0.994
"7546" "Studentized OLS" "Lin" 0.81
"7547" "Studentized OLS" "Lin" 0.602
"7548" "Studentized OLS" "Lin" 0.14
"7549" "Studentized OLS" "Lin" 0.302
"7550" "Studentized OLS" "Lin" 0.746
"7551" "Studentized OLS" "Lin" 0.034
"7552" "Studentized OLS" "Lin" 0.104
"7553" "Studentized OLS" "Lin" 0.376
"7554" "Studentized OLS" "Lin" 0.684
"7555" "Studentized OLS" "Lin" 0.648
"7556" "Studentized OLS" "Lin" 0.008
"7557" "Studentized OLS" "Lin" 0.81
"7558" "Studentized OLS" "Lin" 0.026
"7559" "Studentized OLS" "Lin" 0.284
"7560" "Studentized OLS" "Lin" 0.236
"7561" "Studentized OLS" "Lin" 0.272
"7562" "Studentized OLS" "Lin" 0.954
"7563" "Studentized OLS" "Lin" 0.38
"7564" "Studentized OLS" "Lin" 0.83
"7565" "Studentized OLS" "Lin" 0.876
"7566" "Studentized OLS" "Lin" 0.34
"7567" "Studentized OLS" "Lin" 0.424
"7568" "Studentized OLS" "Lin" 0.87
"7569" "Studentized OLS" "Lin" 0.574
"7570" "Studentized OLS" "Lin" 0.238
"7571" "Studentized OLS" "Lin" 0.022
"7572" "Studentized OLS" "Lin" 0.492
"7573" "Studentized OLS" "Lin" 0.39
"7574" "Studentized OLS" "Lin" 0.072
"7575" "Studentized OLS" "Lin" 0.768
"7576" "Studentized OLS" "Lin" 0.024
"7577" "Studentized OLS" "Lin" 0.194
"7578" "Studentized OLS" "Lin" 0.322
"7579" "Studentized OLS" "Lin" 0.76
"7580" "Studentized OLS" "Lin" 0.098
"7581" "Studentized OLS" "Lin" 0.108
"7582" "Studentized OLS" "Lin" 0.714
"7583" "Studentized OLS" "Lin" 0.07
"7584" "Studentized OLS" "Lin" 0.316
"7585" "Studentized OLS" "Lin" 0.406
"7586" "Studentized OLS" "Lin" 0.01
"7587" "Studentized OLS" "Lin" 0.364
"7588" "Studentized OLS" "Lin" 0.018
"7589" "Studentized OLS" "Lin" 0.192
"7590" "Studentized OLS" "Lin" 0.926
"7591" "Studentized OLS" "Lin" 0.07
"7592" "Studentized OLS" "Lin" 0.102
"7593" "Studentized OLS" "Lin" 0.096
"7594" "Studentized OLS" "Lin" 0.512
"7595" "Studentized OLS" "Lin" 0.834
"7596" "Studentized OLS" "Lin" 0.782
"7597" "Studentized OLS" "Lin" 0.598
"7598" "Studentized OLS" "Lin" 0.334
"7599" "Studentized OLS" "Lin" 0.128
"7600" "Studentized OLS" "Lin" 0.706
"7601" "Studentized OLS" "Lin" 0.322
"7602" "Studentized OLS" "Lin" 0.084
"7603" "Studentized OLS" "Lin" 0.884
"7604" "Studentized OLS" "Lin" 0.118
"7605" "Studentized OLS" "Lin" 0.876
"7606" "Studentized OLS" "Lin" 0.35
"7607" "Studentized OLS" "Lin" 0.458
"7608" "Studentized OLS" "Lin" 0.718
"7609" "Studentized OLS" "Lin" 0.806
"7610" "Studentized OLS" "Lin" 0.258
"7611" "Studentized OLS" "Lin" 0.028
"7612" "Studentized OLS" "Lin" 0.346
"7613" "Studentized OLS" "Lin" 0.128
"7614" "Studentized OLS" "Lin" 0.912
"7615" "Studentized OLS" "Lin" 0.024
"7616" "Studentized OLS" "Lin" 0.62
"7617" "Studentized OLS" "Lin" 0.342
"7618" "Studentized OLS" "Lin" 0.972
"7619" "Studentized OLS" "Lin" 0.016
"7620" "Studentized OLS" "Lin" 0.258
"7621" "Studentized OLS" "Lin" 0.84
"7622" "Studentized OLS" "Lin" 0.874
"7623" "Studentized OLS" "Lin" 0.506
"7624" "Studentized OLS" "Lin" 0.066
"7625" "Studentized OLS" "Lin" 0.71
"7626" "Studentized OLS" "Lin" 0.894
"7627" "Studentized OLS" "Lin" 0.642
"7628" "Studentized OLS" "Lin" 0.94
"7629" "Studentized OLS" "Lin" 0.532
"7630" "Studentized OLS" "Lin" 0.518
"7631" "Studentized OLS" "Lin" 0.16
"7632" "Studentized OLS" "Lin" 0.95
"7633" "Studentized OLS" "Lin" 0.412
"7634" "Studentized OLS" "Lin" 0.12
"7635" "Studentized OLS" "Lin" 0.752
"7636" "Studentized OLS" "Lin" 0.922
"7637" "Studentized OLS" "Lin" 0.59
"7638" "Studentized OLS" "Lin" 0.696
"7639" "Studentized OLS" "Lin" 0.542
"7640" "Studentized OLS" "Lin" 0.86
"7641" "Studentized OLS" "Lin" 0.688
"7642" "Studentized OLS" "Lin" 0.114
"7643" "Studentized OLS" "Lin" 0.18
"7644" "Studentized OLS" "Lin" 0.698
"7645" "Studentized OLS" "Lin" 0.146
"7646" "Studentized OLS" "Lin" 0.108
"7647" "Studentized OLS" "Lin" 0.514
"7648" "Studentized OLS" "Lin" 0.752
"7649" "Studentized OLS" "Lin" 0.218
"7650" "Studentized OLS" "Lin" 0.028
"7651" "Studentized OLS" "Lin" 0.846
"7652" "Studentized OLS" "Lin" 0.326
"7653" "Studentized OLS" "Lin" 0.806
"7654" "Studentized OLS" "Lin" 0.082
"7655" "Studentized OLS" "Lin" 0.886
"7656" "Studentized OLS" "Lin" 0.092
"7657" "Studentized OLS" "Lin" 0.758
"7658" "Studentized OLS" "Lin" 0.544
"7659" "Studentized OLS" "Lin" 0.326
"7660" "Studentized OLS" "Lin" 0.596
"7661" "Studentized OLS" "Lin" 0.014
"7662" "Studentized OLS" "Lin" 0.094
"7663" "Studentized OLS" "Lin" 0.998
"7664" "Studentized OLS" "Lin" 0.53
"7665" "Studentized OLS" "Lin" 0.966
"7666" "Studentized OLS" "Lin" 0.186
"7667" "Studentized OLS" "Lin" 0.226
"7668" "Studentized OLS" "Lin" 0.054
"7669" "Studentized OLS" "Lin" 0.244
"7670" "Studentized OLS" "Lin" 0.934
"7671" "Studentized OLS" "Lin" 0.038
"7672" "Studentized OLS" "Lin" 0.774
"7673" "Studentized OLS" "Lin" 0.428
"7674" "Studentized OLS" "Lin" 0.77
"7675" "Studentized OLS" "Lin" 0.97
"7676" "Studentized OLS" "Lin" 0.526
"7677" "Studentized OLS" "Lin" 0.374
"7678" "Studentized OLS" "Lin" 0.252
"7679" "Studentized OLS" "Lin" 0.44
"7680" "Studentized OLS" "Lin" 1
"7681" "Studentized OLS" "Lin" 0.048
"7682" "Studentized OLS" "Lin" 0.566
"7683" "Studentized OLS" "Lin" 0.938
"7684" "Studentized OLS" "Lin" 0.506
"7685" "Studentized OLS" "Lin" 0.668
"7686" "Studentized OLS" "Lin" 0.276
"7687" "Studentized OLS" "Lin" 0.528
"7688" "Studentized OLS" "Lin" 0.114
"7689" "Studentized OLS" "Lin" 0.696
"7690" "Studentized OLS" "Lin" 0.032
"7691" "Studentized OLS" "Lin" 0.176
"7692" "Studentized OLS" "Lin" 0.36
"7693" "Studentized OLS" "Lin" 0.5
"7694" "Studentized OLS" "Lin" 0.324
"7695" "Studentized OLS" "Lin" 0.974
"7696" "Studentized OLS" "Lin" 0.01
"7697" "Studentized OLS" "Lin" 0.684
"7698" "Studentized OLS" "Lin" 0.372
"7699" "Studentized OLS" "Lin" 0.112
"7700" "Studentized OLS" "Lin" 0.588
"7701" "Studentized OLS" "Lin" 0.474
"7702" "Studentized OLS" "Lin" 0.078
"7703" "Studentized OLS" "Lin" 0.984
"7704" "Studentized OLS" "Lin" 0.59
"7705" "Studentized OLS" "Lin" 0.478
"7706" "Studentized OLS" "Lin" 0.838
"7707" "Studentized OLS" "Lin" 0.178
"7708" "Studentized OLS" "Lin" 0.504
"7709" "Studentized OLS" "Lin" 0.338
"7710" "Studentized OLS" "Lin" 0.752
"7711" "Studentized OLS" "Lin" 0.912
"7712" "Studentized OLS" "Lin" 0.732
"7713" "Studentized OLS" "Lin" 0.926
"7714" "Studentized OLS" "Lin" 0.444
"7715" "Studentized OLS" "Lin" 0.554
"7716" "Studentized OLS" "Lin" 0.458
"7717" "Studentized OLS" "Lin" 0.032
"7718" "Studentized OLS" "Lin" 0.006
"7719" "Studentized OLS" "Lin" 0.532
"7720" "Studentized OLS" "Lin" 0.05
"7721" "Studentized OLS" "Lin" 0.756
"7722" "Studentized OLS" "Lin" 0.458
"7723" "Studentized OLS" "Lin" 0.346
"7724" "Studentized OLS" "Lin" 0.88
"7725" "Studentized OLS" "Lin" 0.774
"7726" "Studentized OLS" "Lin" 0.326
"7727" "Studentized OLS" "Lin" 0.706
"7728" "Studentized OLS" "Lin" 0.502
"7729" "Studentized OLS" "Lin" 0.422
"7730" "Studentized OLS" "Lin" 0.258
"7731" "Studentized OLS" "Lin" 0.172
"7732" "Studentized OLS" "Lin" 0.166
"7733" "Studentized OLS" "Lin" 0.038
"7734" "Studentized OLS" "Lin" 0.312
"7735" "Studentized OLS" "Lin" 0.032
"7736" "Studentized OLS" "Lin" 0.36
"7737" "Studentized OLS" "Lin" 0.924
"7738" "Studentized OLS" "Lin" 0.034
"7739" "Studentized OLS" "Lin" 0.19
"7740" "Studentized OLS" "Lin" 0.238
"7741" "Studentized OLS" "Lin" 0.534
"7742" "Studentized OLS" "Lin" 0.344
"7743" "Studentized OLS" "Lin" 0.922
"7744" "Studentized OLS" "Lin" 0.954
"7745" "Studentized OLS" "Lin" 0.36
"7746" "Studentized OLS" "Lin" 0.586
"7747" "Studentized OLS" "Lin" 0.856
"7748" "Studentized OLS" "Lin" 0.918
"7749" "Studentized OLS" "Lin" 0.644
"7750" "Studentized OLS" "Lin" 0.792
"7751" "Studentized OLS" "Lin" 0.842
"7752" "Studentized OLS" "Lin" 0.928
"7753" "Studentized OLS" "Lin" 0.73
"7754" "Studentized OLS" "Lin" 0.996
"7755" "Studentized OLS" "Lin" 0.922
"7756" "Studentized OLS" "Lin" 0.114
"7757" "Studentized OLS" "Lin" 0.348
"7758" "Studentized OLS" "Lin" 0.928
"7759" "Studentized OLS" "Lin" 0.798
"7760" "Studentized OLS" "Lin" 0.708
"7761" "Studentized OLS" "Lin" 0.284
"7762" "Studentized OLS" "Lin" 0.15
"7763" "Studentized OLS" "Lin" 0.154
"7764" "Studentized OLS" "Lin" 0.15
"7765" "Studentized OLS" "Lin" 0.794
"7766" "Studentized OLS" "Lin" 0.536
"7767" "Studentized OLS" "Lin" 0.058
"7768" "Studentized OLS" "Lin" 0.088
"7769" "Studentized OLS" "Lin" 0.192
"7770" "Studentized OLS" "Lin" 0.896
"7771" "Studentized OLS" "Lin" 0.36
"7772" "Studentized OLS" "Lin" 0.224
"7773" "Studentized OLS" "Lin" 0.794
"7774" "Studentized OLS" "Lin" 0.012
"7775" "Studentized OLS" "Lin" 0.418
"7776" "Studentized OLS" "Lin" 0.468
"7777" "Studentized OLS" "Lin" 0.324
"7778" "Studentized OLS" "Lin" 0.738
"7779" "Studentized OLS" "Lin" 0.136
"7780" "Studentized OLS" "Lin" 0.806
"7781" "Studentized OLS" "Lin" 0.314
"7782" "Studentized OLS" "Lin" 0.2
"7783" "Studentized OLS" "Lin" 0.856
"7784" "Studentized OLS" "Lin" 0.75
"7785" "Studentized OLS" "Lin" 0.668
"7786" "Studentized OLS" "Lin" 0.808
"7787" "Studentized OLS" "Lin" 0.096
"7788" "Studentized OLS" "Lin" 0.73
"7789" "Studentized OLS" "Lin" 0.848
"7790" "Studentized OLS" "Lin" 0.54
"7791" "Studentized OLS" "Lin" 0.864
"7792" "Studentized OLS" "Lin" 0.604
"7793" "Studentized OLS" "Lin" 0.996
"7794" "Studentized OLS" "Lin" 0.142
"7795" "Studentized OLS" "Lin" 0.834
"7796" "Studentized OLS" "Lin" 0.31
"7797" "Studentized OLS" "Lin" 0.96
"7798" "Studentized OLS" "Lin" 0.674
"7799" "Studentized OLS" "Lin" 0.492
"7800" "Studentized OLS" "Lin" 0.634
"7801" "Studentized OLS" "Lin" 0.426
"7802" "Studentized OLS" "Lin" 0.354
"7803" "Studentized OLS" "Lin" 0.038
"7804" "Studentized OLS" "Lin" 0.532
"7805" "Studentized OLS" "Lin" 0.098
"7806" "Studentized OLS" "Lin" 0.16
"7807" "Studentized OLS" "Lin" 0.426
"7808" "Studentized OLS" "Lin" 0.916
"7809" "Studentized OLS" "Lin" 0.978
"7810" "Studentized OLS" "Lin" 0.634
"7811" "Studentized OLS" "Lin" 0.82
"7812" "Studentized OLS" "Lin" 0.488
"7813" "Studentized OLS" "Lin" 0.396
"7814" "Studentized OLS" "Lin" 0.012
"7815" "Studentized OLS" "Lin" 0.498
"7816" "Studentized OLS" "Lin" 0.384
"7817" "Studentized OLS" "Lin" 0.006
"7818" "Studentized OLS" "Lin" 0.61
"7819" "Studentized OLS" "Lin" 0
"7820" "Studentized OLS" "Lin" 0.738
"7821" "Studentized OLS" "Lin" 0.314
"7822" "Studentized OLS" "Lin" 0.668
"7823" "Studentized OLS" "Lin" 0.16
"7824" "Studentized OLS" "Lin" 0.086
"7825" "Studentized OLS" "Lin" 0.818
"7826" "Studentized OLS" "Lin" 0.216
"7827" "Studentized OLS" "Lin" 0.364
"7828" "Studentized OLS" "Lin" 0.746
"7829" "Studentized OLS" "Lin" 0.822
"7830" "Studentized OLS" "Lin" 0.666
"7831" "Studentized OLS" "Lin" 0.178
"7832" "Studentized OLS" "Lin" 0.014
"7833" "Studentized OLS" "Lin" 0.29
"7834" "Studentized OLS" "Lin" 0.7
"7835" "Studentized OLS" "Lin" 0.322
"7836" "Studentized OLS" "Lin" 0.158
"7837" "Studentized OLS" "Lin" 0.862
"7838" "Studentized OLS" "Lin" 0.12
"7839" "Studentized OLS" "Lin" 0.96
"7840" "Studentized OLS" "Lin" 0.028
"7841" "Studentized OLS" "Lin" 0.13
"7842" "Studentized OLS" "Lin" 0.232
"7843" "Studentized OLS" "Lin" 0.552
"7844" "Studentized OLS" "Lin" 0.108
"7845" "Studentized OLS" "Lin" 0.03
"7846" "Studentized OLS" "Lin" 0.102
"7847" "Studentized OLS" "Lin" 0.614
"7848" "Studentized OLS" "Lin" 0.822
"7849" "Studentized OLS" "Lin" 0.738
"7850" "Studentized OLS" "Lin" 0.974
"7851" "Studentized OLS" "Lin" 0.942
"7852" "Studentized OLS" "Lin" 0.112
"7853" "Studentized OLS" "Lin" 0.676
"7854" "Studentized OLS" "Lin" 0.722
"7855" "Studentized OLS" "Lin" 0.63
"7856" "Studentized OLS" "Lin" 0.21
"7857" "Studentized OLS" "Lin" 0.156
"7858" "Studentized OLS" "Lin" 0.266
"7859" "Studentized OLS" "Lin" 0.306
"7860" "Studentized OLS" "Lin" 0.848
"7861" "Studentized OLS" "Lin" 0.13
"7862" "Studentized OLS" "Lin" 0.848
"7863" "Studentized OLS" "Lin" 0.23
"7864" "Studentized OLS" "Lin" 0.438
"7865" "Studentized OLS" "Lin" 0.748
"7866" "Studentized OLS" "Lin" 0.054
"7867" "Studentized OLS" "Lin" 0.48
"7868" "Studentized OLS" "Lin" 0.832
"7869" "Studentized OLS" "Lin" 0.172
"7870" "Studentized OLS" "Lin" 0.318
"7871" "Studentized OLS" "Lin" 0.974
"7872" "Studentized OLS" "Lin" 0.046
"7873" "Studentized OLS" "Lin" 0.388
"7874" "Studentized OLS" "Lin" 0.018
"7875" "Studentized OLS" "Lin" 0.532
"7876" "Studentized OLS" "Lin" 0.934
"7877" "Studentized OLS" "Lin" 0.072
"7878" "Studentized OLS" "Lin" 0.554
"7879" "Studentized OLS" "Lin" 0.134
"7880" "Studentized OLS" "Lin" 0.628
"7881" "Studentized OLS" "Lin" 0.394
"7882" "Studentized OLS" "Lin" 0.438
"7883" "Studentized OLS" "Lin" 0.202
"7884" "Studentized OLS" "Lin" 0.422
"7885" "Studentized OLS" "Lin" 0.77
"7886" "Studentized OLS" "Lin" 0.02
"7887" "Studentized OLS" "Lin" 0.912
"7888" "Studentized OLS" "Lin" 0.204
"7889" "Studentized OLS" "Lin" 0.124
"7890" "Studentized OLS" "Lin" 0.298
"7891" "Studentized OLS" "Lin" 0.492
"7892" "Studentized OLS" "Lin" 0.32
"7893" "Studentized OLS" "Lin" 0.466
"7894" "Studentized OLS" "Lin" 0.448
"7895" "Studentized OLS" "Lin" 0.108
"7896" "Studentized OLS" "Lin" 0.572
"7897" "Studentized OLS" "Lin" 0.32
"7898" "Studentized OLS" "Lin" 0.146
"7899" "Studentized OLS" "Lin" 0.258
"7900" "Studentized OLS" "Lin" 0.702
"7901" "Studentized OLS" "Lin" 0.128
"7902" "Studentized OLS" "Lin" 0.03
"7903" "Studentized OLS" "Lin" 0.414
"7904" "Studentized OLS" "Lin" 0.06
"7905" "Studentized OLS" "Lin" 0.046
"7906" "Studentized OLS" "Lin" 0.498
"7907" "Studentized OLS" "Lin" 0.942
"7908" "Studentized OLS" "Lin" 0.958
"7909" "Studentized OLS" "Lin" 0.684
"7910" "Studentized OLS" "Lin" 0.618
"7911" "Studentized OLS" "Lin" 0.042
"7912" "Studentized OLS" "Lin" 0.564
"7913" "Studentized OLS" "Lin" 0.628
"7914" "Studentized OLS" "Lin" 0.746
"7915" "Studentized OLS" "Lin" 0.46
"7916" "Studentized OLS" "Lin" 0.344
"7917" "Studentized OLS" "Lin" 0.02
"7918" "Studentized OLS" "Lin" 0.658
"7919" "Studentized OLS" "Lin" 0.188
"7920" "Studentized OLS" "Lin" 0.648
"7921" "Studentized OLS" "Lin" 0.608
"7922" "Studentized OLS" "Lin" 0.21
"7923" "Studentized OLS" "Lin" 0.644
"7924" "Studentized OLS" "Lin" 0.29
"7925" "Studentized OLS" "Lin" 0.816
"7926" "Studentized OLS" "Lin" 0.066
"7927" "Studentized OLS" "Lin" 0.968
"7928" "Studentized OLS" "Lin" 0.73
"7929" "Studentized OLS" "Lin" 0.188
"7930" "Studentized OLS" "Lin" 0.928
"7931" "Studentized OLS" "Lin" 0.038
"7932" "Studentized OLS" "Lin" 0
"7933" "Studentized OLS" "Lin" 0.254
"7934" "Studentized OLS" "Lin" 0.934
"7935" "Studentized OLS" "Lin" 0.038
"7936" "Studentized OLS" "Lin" 0.06
"7937" "Studentized OLS" "Lin" 0.808
"7938" "Studentized OLS" "Lin" 0.36
"7939" "Studentized OLS" "Lin" 0.996
"7940" "Studentized OLS" "Lin" 0.9
"7941" "Studentized OLS" "Lin" 0.174
"7942" "Studentized OLS" "Lin" 0.944
"7943" "Studentized OLS" "Lin" 0.008
"7944" "Studentized OLS" "Lin" 0.846
"7945" "Studentized OLS" "Lin" 0.566
"7946" "Studentized OLS" "Lin" 0.91
"7947" "Studentized OLS" "Lin" 0.188
"7948" "Studentized OLS" "Lin" 0.17
"7949" "Studentized OLS" "Lin" 0.664
"7950" "Studentized OLS" "Lin" 0.552
"7951" "Studentized OLS" "Lin" 0.098
"7952" "Studentized OLS" "Lin" 0.784
"7953" "Studentized OLS" "Lin" 0.184
"7954" "Studentized OLS" "Lin" 0.426
"7955" "Studentized OLS" "Lin" 0.536
"7956" "Studentized OLS" "Lin" 0.834
"7957" "Studentized OLS" "Lin" 0.34
"7958" "Studentized OLS" "Lin" 0.504
"7959" "Studentized OLS" "Lin" 0.196
"7960" "Studentized OLS" "Lin" 0.622
"7961" "Studentized OLS" "Lin" 0.384
"7962" "Studentized OLS" "Lin" 0.692
"7963" "Studentized OLS" "Lin" 0.89
"7964" "Studentized OLS" "Lin" 0.328
"7965" "Studentized OLS" "Lin" 0.814
"7966" "Studentized OLS" "Lin" 0.646
"7967" "Studentized OLS" "Lin" 0.776
"7968" "Studentized OLS" "Lin" 0.136
"7969" "Studentized OLS" "Lin" 0.09
"7970" "Studentized OLS" "Lin" 0.634
"7971" "Studentized OLS" "Lin" 0.588
"7972" "Studentized OLS" "Lin" 0.484
"7973" "Studentized OLS" "Lin" 0.344
"7974" "Studentized OLS" "Lin" 0.136
"7975" "Studentized OLS" "Lin" 0.056
"7976" "Studentized OLS" "Lin" 0.526
"7977" "Studentized OLS" "Lin" 0.976
"7978" "Studentized OLS" "Lin" 0.408
"7979" "Studentized OLS" "Lin" 0.232
"7980" "Studentized OLS" "Lin" 0.958
"7981" "Studentized OLS" "Lin" 0.608
"7982" "Studentized OLS" "Lin" 0.996
"7983" "Studentized OLS" "Lin" 0.136
"7984" "Studentized OLS" "Lin" 0.288
"7985" "Studentized OLS" "Lin" 0.976
"7986" "Studentized OLS" "Lin" 0.934
"7987" "Studentized OLS" "Lin" 0.034
"7988" "Studentized OLS" "Lin" 0.182
"7989" "Studentized OLS" "Lin" 0.378
"7990" "Studentized OLS" "Lin" 0.816
"7991" "Studentized OLS" "Lin" 0.138
"7992" "Studentized OLS" "Lin" 0.358
"7993" "Studentized OLS" "Lin" 0.828
"7994" "Studentized OLS" "Lin" 0.452
"7995" "Studentized OLS" "Lin" 0.074
"7996" "Studentized OLS" "Lin" 0.15
"7997" "Studentized OLS" "Lin" 0.096
"7998" "Studentized OLS" "Lin" 0.23
"7999" "Studentized OLS" "Lin" 0.35
"8000" "Studentized OLS" "Lin" 0.84
"8001" "Studentized EHW" "Lin" 0.276
"8002" "Studentized EHW" "Lin" 0.018
"8003" "Studentized EHW" "Lin" 0.842
"8004" "Studentized EHW" "Lin" 0.61
"8005" "Studentized EHW" "Lin" 0.38
"8006" "Studentized EHW" "Lin" 0.758
"8007" "Studentized EHW" "Lin" 0.588
"8008" "Studentized EHW" "Lin" 0.958
"8009" "Studentized EHW" "Lin" 0.986
"8010" "Studentized EHW" "Lin" 0.426
"8011" "Studentized EHW" "Lin" 0.948
"8012" "Studentized EHW" "Lin" 0.528
"8013" "Studentized EHW" "Lin" 0.95
"8014" "Studentized EHW" "Lin" 0.124
"8015" "Studentized EHW" "Lin" 0.936
"8016" "Studentized EHW" "Lin" 0.534
"8017" "Studentized EHW" "Lin" 0.39
"8018" "Studentized EHW" "Lin" 0.798
"8019" "Studentized EHW" "Lin" 0.88
"8020" "Studentized EHW" "Lin" 0.432
"8021" "Studentized EHW" "Lin" 0.946
"8022" "Studentized EHW" "Lin" 0.028
"8023" "Studentized EHW" "Lin" 0.616
"8024" "Studentized EHW" "Lin" 0.956
"8025" "Studentized EHW" "Lin" 0.514
"8026" "Studentized EHW" "Lin" 0.258
"8027" "Studentized EHW" "Lin" 0.338
"8028" "Studentized EHW" "Lin" 0.434
"8029" "Studentized EHW" "Lin" 0.372
"8030" "Studentized EHW" "Lin" 0.24
"8031" "Studentized EHW" "Lin" 0.438
"8032" "Studentized EHW" "Lin" 0.324
"8033" "Studentized EHW" "Lin" 0.782
"8034" "Studentized EHW" "Lin" 0.474
"8035" "Studentized EHW" "Lin" 0.96
"8036" "Studentized EHW" "Lin" 0.508
"8037" "Studentized EHW" "Lin" 0.668
"8038" "Studentized EHW" "Lin" 0.264
"8039" "Studentized EHW" "Lin" 0.098
"8040" "Studentized EHW" "Lin" 0.422
"8041" "Studentized EHW" "Lin" 0.454
"8042" "Studentized EHW" "Lin" 0.034
"8043" "Studentized EHW" "Lin" 0.364
"8044" "Studentized EHW" "Lin" 0.874
"8045" "Studentized EHW" "Lin" 0.358
"8046" "Studentized EHW" "Lin" 0.8
"8047" "Studentized EHW" "Lin" 0.98
"8048" "Studentized EHW" "Lin" 0.644
"8049" "Studentized EHW" "Lin" 0.622
"8050" "Studentized EHW" "Lin" 0.132
"8051" "Studentized EHW" "Lin" 0.272
"8052" "Studentized EHW" "Lin" 0.488
"8053" "Studentized EHW" "Lin" 0.686
"8054" "Studentized EHW" "Lin" 0.574
"8055" "Studentized EHW" "Lin" 0.582
"8056" "Studentized EHW" "Lin" 0.36
"8057" "Studentized EHW" "Lin" 0.642
"8058" "Studentized EHW" "Lin" 0.688
"8059" "Studentized EHW" "Lin" 0.024
"8060" "Studentized EHW" "Lin" 0.34
"8061" "Studentized EHW" "Lin" 0.788
"8062" "Studentized EHW" "Lin" 0.966
"8063" "Studentized EHW" "Lin" 0.494
"8064" "Studentized EHW" "Lin" 0.904
"8065" "Studentized EHW" "Lin" 0.458
"8066" "Studentized EHW" "Lin" 0.666
"8067" "Studentized EHW" "Lin" 0.656
"8068" "Studentized EHW" "Lin" 0.622
"8069" "Studentized EHW" "Lin" 0.08
"8070" "Studentized EHW" "Lin" 0.852
"8071" "Studentized EHW" "Lin" 0.2
"8072" "Studentized EHW" "Lin" 0.188
"8073" "Studentized EHW" "Lin" 0.84
"8074" "Studentized EHW" "Lin" 0.242
"8075" "Studentized EHW" "Lin" 0.7
"8076" "Studentized EHW" "Lin" 0.662
"8077" "Studentized EHW" "Lin" 0.72
"8078" "Studentized EHW" "Lin" 0.972
"8079" "Studentized EHW" "Lin" 0.14
"8080" "Studentized EHW" "Lin" 0.878
"8081" "Studentized EHW" "Lin" 0.722
"8082" "Studentized EHW" "Lin" 0.056
"8083" "Studentized EHW" "Lin" 0.512
"8084" "Studentized EHW" "Lin" 0.796
"8085" "Studentized EHW" "Lin" 0.83
"8086" "Studentized EHW" "Lin" 0.544
"8087" "Studentized EHW" "Lin" 0.294
"8088" "Studentized EHW" "Lin" 0.622
"8089" "Studentized EHW" "Lin" 0.852
"8090" "Studentized EHW" "Lin" 0.642
"8091" "Studentized EHW" "Lin" 0.988
"8092" "Studentized EHW" "Lin" 0.52
"8093" "Studentized EHW" "Lin" 0.936
"8094" "Studentized EHW" "Lin" 0.226
"8095" "Studentized EHW" "Lin" 0.436
"8096" "Studentized EHW" "Lin" 0.802
"8097" "Studentized EHW" "Lin" 0.444
"8098" "Studentized EHW" "Lin" 0.944
"8099" "Studentized EHW" "Lin" 0.536
"8100" "Studentized EHW" "Lin" 0.054
"8101" "Studentized EHW" "Lin" 0.608
"8102" "Studentized EHW" "Lin" 0.322
"8103" "Studentized EHW" "Lin" 0.08
"8104" "Studentized EHW" "Lin" 0.258
"8105" "Studentized EHW" "Lin" 0.284
"8106" "Studentized EHW" "Lin" 0.804
"8107" "Studentized EHW" "Lin" 0.94
"8108" "Studentized EHW" "Lin" 0.654
"8109" "Studentized EHW" "Lin" 0.816
"8110" "Studentized EHW" "Lin" 0.91
"8111" "Studentized EHW" "Lin" 0.956
"8112" "Studentized EHW" "Lin" 0.892
"8113" "Studentized EHW" "Lin" 0.914
"8114" "Studentized EHW" "Lin" 0.994
"8115" "Studentized EHW" "Lin" 0.322
"8116" "Studentized EHW" "Lin" 0.074
"8117" "Studentized EHW" "Lin" 0.442
"8118" "Studentized EHW" "Lin" 0.862
"8119" "Studentized EHW" "Lin" 0.062
"8120" "Studentized EHW" "Lin" 0.428
"8121" "Studentized EHW" "Lin" 0.748
"8122" "Studentized EHW" "Lin" 0.244
"8123" "Studentized EHW" "Lin" 0.896
"8124" "Studentized EHW" "Lin" 0.528
"8125" "Studentized EHW" "Lin" 0.708
"8126" "Studentized EHW" "Lin" 0.204
"8127" "Studentized EHW" "Lin" 0.112
"8128" "Studentized EHW" "Lin" 0.54
"8129" "Studentized EHW" "Lin" 0.524
"8130" "Studentized EHW" "Lin" 0.88
"8131" "Studentized EHW" "Lin" 0.634
"8132" "Studentized EHW" "Lin" 0.158
"8133" "Studentized EHW" "Lin" 0.546
"8134" "Studentized EHW" "Lin" 0.034
"8135" "Studentized EHW" "Lin" 0.582
"8136" "Studentized EHW" "Lin" 0.598
"8137" "Studentized EHW" "Lin" 0.546
"8138" "Studentized EHW" "Lin" 0.858
"8139" "Studentized EHW" "Lin" 0.236
"8140" "Studentized EHW" "Lin" 0.192
"8141" "Studentized EHW" "Lin" 0.642
"8142" "Studentized EHW" "Lin" 0.196
"8143" "Studentized EHW" "Lin" 0.962
"8144" "Studentized EHW" "Lin" 0.054
"8145" "Studentized EHW" "Lin" 0.758
"8146" "Studentized EHW" "Lin" 0.658
"8147" "Studentized EHW" "Lin" 0.886
"8148" "Studentized EHW" "Lin" 0.786
"8149" "Studentized EHW" "Lin" 0.846
"8150" "Studentized EHW" "Lin" 0.7
"8151" "Studentized EHW" "Lin" 0.422
"8152" "Studentized EHW" "Lin" 0.994
"8153" "Studentized EHW" "Lin" 0.896
"8154" "Studentized EHW" "Lin" 0.626
"8155" "Studentized EHW" "Lin" 0.032
"8156" "Studentized EHW" "Lin" 0.35
"8157" "Studentized EHW" "Lin" 0.16
"8158" "Studentized EHW" "Lin" 0.192
"8159" "Studentized EHW" "Lin" 0.69
"8160" "Studentized EHW" "Lin" 0.894
"8161" "Studentized EHW" "Lin" 0.568
"8162" "Studentized EHW" "Lin" 0.78
"8163" "Studentized EHW" "Lin" 0.922
"8164" "Studentized EHW" "Lin" 0.42
"8165" "Studentized EHW" "Lin" 0.004
"8166" "Studentized EHW" "Lin" 0.148
"8167" "Studentized EHW" "Lin" 0.558
"8168" "Studentized EHW" "Lin" 0.628
"8169" "Studentized EHW" "Lin" 0.31
"8170" "Studentized EHW" "Lin" 0.714
"8171" "Studentized EHW" "Lin" 0.882
"8172" "Studentized EHW" "Lin" 0.924
"8173" "Studentized EHW" "Lin" 0.236
"8174" "Studentized EHW" "Lin" 0.126
"8175" "Studentized EHW" "Lin" 0.13
"8176" "Studentized EHW" "Lin" 0.854
"8177" "Studentized EHW" "Lin" 0.83
"8178" "Studentized EHW" "Lin" 0.726
"8179" "Studentized EHW" "Lin" 0.548
"8180" "Studentized EHW" "Lin" 0.762
"8181" "Studentized EHW" "Lin" 0.116
"8182" "Studentized EHW" "Lin" 0.78
"8183" "Studentized EHW" "Lin" 0.83
"8184" "Studentized EHW" "Lin" 0.816
"8185" "Studentized EHW" "Lin" 0.484
"8186" "Studentized EHW" "Lin" 0.724
"8187" "Studentized EHW" "Lin" 0.472
"8188" "Studentized EHW" "Lin" 0.958
"8189" "Studentized EHW" "Lin" 0.238
"8190" "Studentized EHW" "Lin" 0.39
"8191" "Studentized EHW" "Lin" 0.628
"8192" "Studentized EHW" "Lin" 0.632
"8193" "Studentized EHW" "Lin" 0.316
"8194" "Studentized EHW" "Lin" 0.826
"8195" "Studentized EHW" "Lin" 0.872
"8196" "Studentized EHW" "Lin" 0.568
"8197" "Studentized EHW" "Lin" 0.088
"8198" "Studentized EHW" "Lin" 0.604
"8199" "Studentized EHW" "Lin" 0.01
"8200" "Studentized EHW" "Lin" 0.48
"8201" "Studentized EHW" "Lin" 0.82
"8202" "Studentized EHW" "Lin" 0.222
"8203" "Studentized EHW" "Lin" 0.806
"8204" "Studentized EHW" "Lin" 0.278
"8205" "Studentized EHW" "Lin" 0.988
"8206" "Studentized EHW" "Lin" 0.926
"8207" "Studentized EHW" "Lin" 0.976
"8208" "Studentized EHW" "Lin" 0.37
"8209" "Studentized EHW" "Lin" 0.826
"8210" "Studentized EHW" "Lin" 0.204
"8211" "Studentized EHW" "Lin" 0.424
"8212" "Studentized EHW" "Lin" 0.706
"8213" "Studentized EHW" "Lin" 0.024
"8214" "Studentized EHW" "Lin" 0.528
"8215" "Studentized EHW" "Lin" 0.194
"8216" "Studentized EHW" "Lin" 0.538
"8217" "Studentized EHW" "Lin" 0.254
"8218" "Studentized EHW" "Lin" 0.558
"8219" "Studentized EHW" "Lin" 0.212
"8220" "Studentized EHW" "Lin" 0.172
"8221" "Studentized EHW" "Lin" 0.74
"8222" "Studentized EHW" "Lin" 0.21
"8223" "Studentized EHW" "Lin" 0.456
"8224" "Studentized EHW" "Lin" 0.462
"8225" "Studentized EHW" "Lin" 0.938
"8226" "Studentized EHW" "Lin" 0.858
"8227" "Studentized EHW" "Lin" 0.92
"8228" "Studentized EHW" "Lin" 0.286
"8229" "Studentized EHW" "Lin" 0.618
"8230" "Studentized EHW" "Lin" 0.268
"8231" "Studentized EHW" "Lin" 0.642
"8232" "Studentized EHW" "Lin" 0.368
"8233" "Studentized EHW" "Lin" 0.992
"8234" "Studentized EHW" "Lin" 0.026
"8235" "Studentized EHW" "Lin" 0.954
"8236" "Studentized EHW" "Lin" 0.562
"8237" "Studentized EHW" "Lin" 0.908
"8238" "Studentized EHW" "Lin" 0.074
"8239" "Studentized EHW" "Lin" 0.812
"8240" "Studentized EHW" "Lin" 0.584
"8241" "Studentized EHW" "Lin" 0.78
"8242" "Studentized EHW" "Lin" 0.968
"8243" "Studentized EHW" "Lin" 0.228
"8244" "Studentized EHW" "Lin" 0.31
"8245" "Studentized EHW" "Lin" 0.966
"8246" "Studentized EHW" "Lin" 0.296
"8247" "Studentized EHW" "Lin" 0.094
"8248" "Studentized EHW" "Lin" 0.97
"8249" "Studentized EHW" "Lin" 0.072
"8250" "Studentized EHW" "Lin" 0.148
"8251" "Studentized EHW" "Lin" 0.244
"8252" "Studentized EHW" "Lin" 0.492
"8253" "Studentized EHW" "Lin" 0.842
"8254" "Studentized EHW" "Lin" 0.91
"8255" "Studentized EHW" "Lin" 0.59
"8256" "Studentized EHW" "Lin" 0.332
"8257" "Studentized EHW" "Lin" 0.032
"8258" "Studentized EHW" "Lin" 0.164
"8259" "Studentized EHW" "Lin" 0.564
"8260" "Studentized EHW" "Lin" 0.792
"8261" "Studentized EHW" "Lin" 0.17
"8262" "Studentized EHW" "Lin" 0.792
"8263" "Studentized EHW" "Lin" 0.48
"8264" "Studentized EHW" "Lin" 0.988
"8265" "Studentized EHW" "Lin" 0.702
"8266" "Studentized EHW" "Lin" 0.626
"8267" "Studentized EHW" "Lin" 0.71
"8268" "Studentized EHW" "Lin" 0.644
"8269" "Studentized EHW" "Lin" 0.774
"8270" "Studentized EHW" "Lin" 0.18
"8271" "Studentized EHW" "Lin" 0.724
"8272" "Studentized EHW" "Lin" 0.242
"8273" "Studentized EHW" "Lin" 0.47
"8274" "Studentized EHW" "Lin" 0.946
"8275" "Studentized EHW" "Lin" 0.504
"8276" "Studentized EHW" "Lin" 0.564
"8277" "Studentized EHW" "Lin" 0.506
"8278" "Studentized EHW" "Lin" 0.816
"8279" "Studentized EHW" "Lin" 0.062
"8280" "Studentized EHW" "Lin" 0.332
"8281" "Studentized EHW" "Lin" 0.618
"8282" "Studentized EHW" "Lin" 0.31
"8283" "Studentized EHW" "Lin" 0.928
"8284" "Studentized EHW" "Lin" 0.12
"8285" "Studentized EHW" "Lin" 0.384
"8286" "Studentized EHW" "Lin" 0.956
"8287" "Studentized EHW" "Lin" 0.752
"8288" "Studentized EHW" "Lin" 0.65
"8289" "Studentized EHW" "Lin" 0.89
"8290" "Studentized EHW" "Lin" 0.86
"8291" "Studentized EHW" "Lin" 0.75
"8292" "Studentized EHW" "Lin" 0.188
"8293" "Studentized EHW" "Lin" 0.834
"8294" "Studentized EHW" "Lin" 0.95
"8295" "Studentized EHW" "Lin" 0.776
"8296" "Studentized EHW" "Lin" 0.602
"8297" "Studentized EHW" "Lin" 0.12
"8298" "Studentized EHW" "Lin" 0.032
"8299" "Studentized EHW" "Lin" 0.16
"8300" "Studentized EHW" "Lin" 0.304
"8301" "Studentized EHW" "Lin" 0.228
"8302" "Studentized EHW" "Lin" 0.698
"8303" "Studentized EHW" "Lin" 0.492
"8304" "Studentized EHW" "Lin" 0.482
"8305" "Studentized EHW" "Lin" 0.762
"8306" "Studentized EHW" "Lin" 0.894
"8307" "Studentized EHW" "Lin" 0.966
"8308" "Studentized EHW" "Lin" 0.214
"8309" "Studentized EHW" "Lin" 0.67
"8310" "Studentized EHW" "Lin" 0.358
"8311" "Studentized EHW" "Lin" 0.914
"8312" "Studentized EHW" "Lin" 0.822
"8313" "Studentized EHW" "Lin" 0.668
"8314" "Studentized EHW" "Lin" 0.37
"8315" "Studentized EHW" "Lin" 0.652
"8316" "Studentized EHW" "Lin" 0.262
"8317" "Studentized EHW" "Lin" 0.192
"8318" "Studentized EHW" "Lin" 0.486
"8319" "Studentized EHW" "Lin" 0.614
"8320" "Studentized EHW" "Lin" 0.166
"8321" "Studentized EHW" "Lin" 0.172
"8322" "Studentized EHW" "Lin" 0.074
"8323" "Studentized EHW" "Lin" 0.272
"8324" "Studentized EHW" "Lin" 0.934
"8325" "Studentized EHW" "Lin" 0.622
"8326" "Studentized EHW" "Lin" 0.462
"8327" "Studentized EHW" "Lin" 0.986
"8328" "Studentized EHW" "Lin" 0.882
"8329" "Studentized EHW" "Lin" 0.124
"8330" "Studentized EHW" "Lin" 0.978
"8331" "Studentized EHW" "Lin" 0.82
"8332" "Studentized EHW" "Lin" 0.72
"8333" "Studentized EHW" "Lin" 0.686
"8334" "Studentized EHW" "Lin" 0.508
"8335" "Studentized EHW" "Lin" 0.136
"8336" "Studentized EHW" "Lin" 0.476
"8337" "Studentized EHW" "Lin" 0.534
"8338" "Studentized EHW" "Lin" 0.856
"8339" "Studentized EHW" "Lin" 0.9
"8340" "Studentized EHW" "Lin" 0.34
"8341" "Studentized EHW" "Lin" 0.12
"8342" "Studentized EHW" "Lin" 0.012
"8343" "Studentized EHW" "Lin" 0.356
"8344" "Studentized EHW" "Lin" 0.612
"8345" "Studentized EHW" "Lin" 0.476
"8346" "Studentized EHW" "Lin" 0.856
"8347" "Studentized EHW" "Lin" 0.16
"8348" "Studentized EHW" "Lin" 0.324
"8349" "Studentized EHW" "Lin" 0.64
"8350" "Studentized EHW" "Lin" 0.642
"8351" "Studentized EHW" "Lin" 0.218
"8352" "Studentized EHW" "Lin" 0.316
"8353" "Studentized EHW" "Lin" 0.772
"8354" "Studentized EHW" "Lin" 0.648
"8355" "Studentized EHW" "Lin" 0.598
"8356" "Studentized EHW" "Lin" 0.11
"8357" "Studentized EHW" "Lin" 0.5
"8358" "Studentized EHW" "Lin" 0.06
"8359" "Studentized EHW" "Lin" 0.014
"8360" "Studentized EHW" "Lin" 0.224
"8361" "Studentized EHW" "Lin" 0.52
"8362" "Studentized EHW" "Lin" 0.774
"8363" "Studentized EHW" "Lin" 0.824
"8364" "Studentized EHW" "Lin" 0.626
"8365" "Studentized EHW" "Lin" 0.67
"8366" "Studentized EHW" "Lin" 0.568
"8367" "Studentized EHW" "Lin" 0.38
"8368" "Studentized EHW" "Lin" 0.074
"8369" "Studentized EHW" "Lin" 0.592
"8370" "Studentized EHW" "Lin" 0.54
"8371" "Studentized EHW" "Lin" 0.444
"8372" "Studentized EHW" "Lin" 0.27
"8373" "Studentized EHW" "Lin" 0.414
"8374" "Studentized EHW" "Lin" 0.516
"8375" "Studentized EHW" "Lin" 0.706
"8376" "Studentized EHW" "Lin" 0.834
"8377" "Studentized EHW" "Lin" 0.9
"8378" "Studentized EHW" "Lin" 0.588
"8379" "Studentized EHW" "Lin" 0.582
"8380" "Studentized EHW" "Lin" 0.668
"8381" "Studentized EHW" "Lin" 0.548
"8382" "Studentized EHW" "Lin" 0.002
"8383" "Studentized EHW" "Lin" 0.332
"8384" "Studentized EHW" "Lin" 0.838
"8385" "Studentized EHW" "Lin" 0.348
"8386" "Studentized EHW" "Lin" 0.298
"8387" "Studentized EHW" "Lin" 0.886
"8388" "Studentized EHW" "Lin" 0.566
"8389" "Studentized EHW" "Lin" 0.886
"8390" "Studentized EHW" "Lin" 0.834
"8391" "Studentized EHW" "Lin" 0.882
"8392" "Studentized EHW" "Lin" 0.19
"8393" "Studentized EHW" "Lin" 0.174
"8394" "Studentized EHW" "Lin" 0.748
"8395" "Studentized EHW" "Lin" 0.848
"8396" "Studentized EHW" "Lin" 0.758
"8397" "Studentized EHW" "Lin" 0.97
"8398" "Studentized EHW" "Lin" 0.658
"8399" "Studentized EHW" "Lin" 0.912
"8400" "Studentized EHW" "Lin" 0.984
"8401" "Studentized EHW" "Lin" 0.288
"8402" "Studentized EHW" "Lin" 0.82
"8403" "Studentized EHW" "Lin" 0.904
"8404" "Studentized EHW" "Lin" 0.302
"8405" "Studentized EHW" "Lin" 0.56
"8406" "Studentized EHW" "Lin" 0.58
"8407" "Studentized EHW" "Lin" 0.466
"8408" "Studentized EHW" "Lin" 0.986
"8409" "Studentized EHW" "Lin" 0.47
"8410" "Studentized EHW" "Lin" 0.912
"8411" "Studentized EHW" "Lin" 0.528
"8412" "Studentized EHW" "Lin" 0.764
"8413" "Studentized EHW" "Lin" 0.584
"8414" "Studentized EHW" "Lin" 0.968
"8415" "Studentized EHW" "Lin" 0.916
"8416" "Studentized EHW" "Lin" 0.142
"8417" "Studentized EHW" "Lin" 0.808
"8418" "Studentized EHW" "Lin" 0.356
"8419" "Studentized EHW" "Lin" 0.554
"8420" "Studentized EHW" "Lin" 0.772
"8421" "Studentized EHW" "Lin" 0.998
"8422" "Studentized EHW" "Lin" 0.394
"8423" "Studentized EHW" "Lin" 0.528
"8424" "Studentized EHW" "Lin" 0.336
"8425" "Studentized EHW" "Lin" 0.77
"8426" "Studentized EHW" "Lin" 0.26
"8427" "Studentized EHW" "Lin" 0.488
"8428" "Studentized EHW" "Lin" 0.91
"8429" "Studentized EHW" "Lin" 0.224
"8430" "Studentized EHW" "Lin" 0.724
"8431" "Studentized EHW" "Lin" 0.45
"8432" "Studentized EHW" "Lin" 0.468
"8433" "Studentized EHW" "Lin" 0.812
"8434" "Studentized EHW" "Lin" 0.672
"8435" "Studentized EHW" "Lin" 0.266
"8436" "Studentized EHW" "Lin" 0.38
"8437" "Studentized EHW" "Lin" 0.776
"8438" "Studentized EHW" "Lin" 0.082
"8439" "Studentized EHW" "Lin" 0.668
"8440" "Studentized EHW" "Lin" 0.528
"8441" "Studentized EHW" "Lin" 0.156
"8442" "Studentized EHW" "Lin" 0.05
"8443" "Studentized EHW" "Lin" 0.156
"8444" "Studentized EHW" "Lin" 0.92
"8445" "Studentized EHW" "Lin" 0.646
"8446" "Studentized EHW" "Lin" 0.134
"8447" "Studentized EHW" "Lin" 0.196
"8448" "Studentized EHW" "Lin" 0.624
"8449" "Studentized EHW" "Lin" 0.858
"8450" "Studentized EHW" "Lin" 0.486
"8451" "Studentized EHW" "Lin" 0.356
"8452" "Studentized EHW" "Lin" 0.956
"8453" "Studentized EHW" "Lin" 0.53
"8454" "Studentized EHW" "Lin" 0.172
"8455" "Studentized EHW" "Lin" 0.9
"8456" "Studentized EHW" "Lin" 0.99
"8457" "Studentized EHW" "Lin" 0.388
"8458" "Studentized EHW" "Lin" 0.238
"8459" "Studentized EHW" "Lin" 0.902
"8460" "Studentized EHW" "Lin" 0.794
"8461" "Studentized EHW" "Lin" 0.268
"8462" "Studentized EHW" "Lin" 0.83
"8463" "Studentized EHW" "Lin" 0.396
"8464" "Studentized EHW" "Lin" 0.894
"8465" "Studentized EHW" "Lin" 0.63
"8466" "Studentized EHW" "Lin" 0.396
"8467" "Studentized EHW" "Lin" 0.89
"8468" "Studentized EHW" "Lin" 0.748
"8469" "Studentized EHW" "Lin" 0.89
"8470" "Studentized EHW" "Lin" 0.462
"8471" "Studentized EHW" "Lin" 0.388
"8472" "Studentized EHW" "Lin" 0.774
"8473" "Studentized EHW" "Lin" 0.986
"8474" "Studentized EHW" "Lin" 0.056
"8475" "Studentized EHW" "Lin" 0.81
"8476" "Studentized EHW" "Lin" 0.786
"8477" "Studentized EHW" "Lin" 0.914
"8478" "Studentized EHW" "Lin" 0.842
"8479" "Studentized EHW" "Lin" 0.44
"8480" "Studentized EHW" "Lin" 0.876
"8481" "Studentized EHW" "Lin" 0.506
"8482" "Studentized EHW" "Lin" 0.196
"8483" "Studentized EHW" "Lin" 0.218
"8484" "Studentized EHW" "Lin" 0.04
"8485" "Studentized EHW" "Lin" 0.122
"8486" "Studentized EHW" "Lin" 0.832
"8487" "Studentized EHW" "Lin" 0.948
"8488" "Studentized EHW" "Lin" 0.534
"8489" "Studentized EHW" "Lin" 0.892
"8490" "Studentized EHW" "Lin" 0.746
"8491" "Studentized EHW" "Lin" 0.602
"8492" "Studentized EHW" "Lin" 0.274
"8493" "Studentized EHW" "Lin" 0.576
"8494" "Studentized EHW" "Lin" 0.894
"8495" "Studentized EHW" "Lin" 0.29
"8496" "Studentized EHW" "Lin" 0.262
"8497" "Studentized EHW" "Lin" 0.532
"8498" "Studentized EHW" "Lin" 0.562
"8499" "Studentized EHW" "Lin" 0.61
"8500" "Studentized EHW" "Lin" 0.412
"8501" "Studentized EHW" "Lin" 0.386
"8502" "Studentized EHW" "Lin" 0.3
"8503" "Studentized EHW" "Lin" 0.558
"8504" "Studentized EHW" "Lin" 0.344
"8505" "Studentized EHW" "Lin" 0.224
"8506" "Studentized EHW" "Lin" 0.296
"8507" "Studentized EHW" "Lin" 0.274
"8508" "Studentized EHW" "Lin" 0.792
"8509" "Studentized EHW" "Lin" 0.258
"8510" "Studentized EHW" "Lin" 0.47
"8511" "Studentized EHW" "Lin" 0.236
"8512" "Studentized EHW" "Lin" 0.7
"8513" "Studentized EHW" "Lin" 0.114
"8514" "Studentized EHW" "Lin" 0.532
"8515" "Studentized EHW" "Lin" 0.302
"8516" "Studentized EHW" "Lin" 0.176
"8517" "Studentized EHW" "Lin" 0.76
"8518" "Studentized EHW" "Lin" 0.588
"8519" "Studentized EHW" "Lin" 0.278
"8520" "Studentized EHW" "Lin" 0.162
"8521" "Studentized EHW" "Lin" 0.694
"8522" "Studentized EHW" "Lin" 0.13
"8523" "Studentized EHW" "Lin" 0.164
"8524" "Studentized EHW" "Lin" 0.196
"8525" "Studentized EHW" "Lin" 0.29
"8526" "Studentized EHW" "Lin" 0.658
"8527" "Studentized EHW" "Lin" 0.808
"8528" "Studentized EHW" "Lin" 0.408
"8529" "Studentized EHW" "Lin" 0.808
"8530" "Studentized EHW" "Lin" 0.462
"8531" "Studentized EHW" "Lin" 0.41
"8532" "Studentized EHW" "Lin" 0.41
"8533" "Studentized EHW" "Lin" 0.68
"8534" "Studentized EHW" "Lin" 0.9
"8535" "Studentized EHW" "Lin" 0.318
"8536" "Studentized EHW" "Lin" 0.812
"8537" "Studentized EHW" "Lin" 0.352
"8538" "Studentized EHW" "Lin" 0.414
"8539" "Studentized EHW" "Lin" 0.246
"8540" "Studentized EHW" "Lin" 0.746
"8541" "Studentized EHW" "Lin" 0.424
"8542" "Studentized EHW" "Lin" 0.09
"8543" "Studentized EHW" "Lin" 0.63
"8544" "Studentized EHW" "Lin" 0.906
"8545" "Studentized EHW" "Lin" 0.996
"8546" "Studentized EHW" "Lin" 0.9
"8547" "Studentized EHW" "Lin" 0.824
"8548" "Studentized EHW" "Lin" 0.058
"8549" "Studentized EHW" "Lin" 0.352
"8550" "Studentized EHW" "Lin" 0.756
"8551" "Studentized EHW" "Lin" 0.18
"8552" "Studentized EHW" "Lin" 0.152
"8553" "Studentized EHW" "Lin" 0.754
"8554" "Studentized EHW" "Lin" 0.852
"8555" "Studentized EHW" "Lin" 0.596
"8556" "Studentized EHW" "Lin" 0.258
"8557" "Studentized EHW" "Lin" 0.89
"8558" "Studentized EHW" "Lin" 0.008
"8559" "Studentized EHW" "Lin" 0.272
"8560" "Studentized EHW" "Lin" 0.466
"8561" "Studentized EHW" "Lin" 0.508
"8562" "Studentized EHW" "Lin" 0.962
"8563" "Studentized EHW" "Lin" 0.592
"8564" "Studentized EHW" "Lin" 0.844
"8565" "Studentized EHW" "Lin" 0.924
"8566" "Studentized EHW" "Lin" 0.518
"8567" "Studentized EHW" "Lin" 0.23
"8568" "Studentized EHW" "Lin" 0.83
"8569" "Studentized EHW" "Lin" 0.796
"8570" "Studentized EHW" "Lin" 0.38
"8571" "Studentized EHW" "Lin" 0.304
"8572" "Studentized EHW" "Lin" 0.662
"8573" "Studentized EHW" "Lin" 0.54
"8574" "Studentized EHW" "Lin" 0.238
"8575" "Studentized EHW" "Lin" 0.828
"8576" "Studentized EHW" "Lin" 0.05
"8577" "Studentized EHW" "Lin" 0.362
"8578" "Studentized EHW" "Lin" 0.624
"8579" "Studentized EHW" "Lin" 0.876
"8580" "Studentized EHW" "Lin" 0.172
"8581" "Studentized EHW" "Lin" 0.038
"8582" "Studentized EHW" "Lin" 0.824
"8583" "Studentized EHW" "Lin" 0.304
"8584" "Studentized EHW" "Lin" 0.264
"8585" "Studentized EHW" "Lin" 0.664
"8586" "Studentized EHW" "Lin" 0.026
"8587" "Studentized EHW" "Lin" 0.69
"8588" "Studentized EHW" "Lin" 0.044
"8589" "Studentized EHW" "Lin" 0.284
"8590" "Studentized EHW" "Lin" 0.924
"8591" "Studentized EHW" "Lin" 0.46
"8592" "Studentized EHW" "Lin" 0.11
"8593" "Studentized EHW" "Lin" 0.038
"8594" "Studentized EHW" "Lin" 0.544
"8595" "Studentized EHW" "Lin" 0.872
"8596" "Studentized EHW" "Lin" 0.936
"8597" "Studentized EHW" "Lin" 0.758
"8598" "Studentized EHW" "Lin" 0.468
"8599" "Studentized EHW" "Lin" 0.338
"8600" "Studentized EHW" "Lin" 0.806
"8601" "Studentized EHW" "Lin" 0.236
"8602" "Studentized EHW" "Lin" 0.122
"8603" "Studentized EHW" "Lin" 0.916
"8604" "Studentized EHW" "Lin" 0.048
"8605" "Studentized EHW" "Lin" 0.926
"8606" "Studentized EHW" "Lin" 0.314
"8607" "Studentized EHW" "Lin" 0.702
"8608" "Studentized EHW" "Lin" 0.714
"8609" "Studentized EHW" "Lin" 0.886
"8610" "Studentized EHW" "Lin" 0.686
"8611" "Studentized EHW" "Lin" 0.006
"8612" "Studentized EHW" "Lin" 0.638
"8613" "Studentized EHW" "Lin" 0.036
"8614" "Studentized EHW" "Lin" 0.938
"8615" "Studentized EHW" "Lin" 0.152
"8616" "Studentized EHW" "Lin" 0.418
"8617" "Studentized EHW" "Lin" 0.358
"8618" "Studentized EHW" "Lin" 0.98
"8619" "Studentized EHW" "Lin" 0.112
"8620" "Studentized EHW" "Lin" 0.232
"8621" "Studentized EHW" "Lin" 0.92
"8622" "Studentized EHW" "Lin" 0.922
"8623" "Studentized EHW" "Lin" 0.486
"8624" "Studentized EHW" "Lin" 0.132
"8625" "Studentized EHW" "Lin" 0.842
"8626" "Studentized EHW" "Lin" 0.978
"8627" "Studentized EHW" "Lin" 0.784
"8628" "Studentized EHW" "Lin" 0.956
"8629" "Studentized EHW" "Lin" 0.626
"8630" "Studentized EHW" "Lin" 0.558
"8631" "Studentized EHW" "Lin" 0.54
"8632" "Studentized EHW" "Lin" 0.976
"8633" "Studentized EHW" "Lin" 0.582
"8634" "Studentized EHW" "Lin" 0.41
"8635" "Studentized EHW" "Lin" 0.798
"8636" "Studentized EHW" "Lin" 0.946
"8637" "Studentized EHW" "Lin" 0.686
"8638" "Studentized EHW" "Lin" 0.742
"8639" "Studentized EHW" "Lin" 0.662
"8640" "Studentized EHW" "Lin" 0.938
"8641" "Studentized EHW" "Lin" 0.836
"8642" "Studentized EHW" "Lin" 0.304
"8643" "Studentized EHW" "Lin" 0.462
"8644" "Studentized EHW" "Lin" 0.82
"8645" "Studentized EHW" "Lin" 0.188
"8646" "Studentized EHW" "Lin" 0.1
"8647" "Studentized EHW" "Lin" 0.686
"8648" "Studentized EHW" "Lin" 0.834
"8649" "Studentized EHW" "Lin" 0.542
"8650" "Studentized EHW" "Lin" 0.156
"8651" "Studentized EHW" "Lin" 0.874
"8652" "Studentized EHW" "Lin" 0.256
"8653" "Studentized EHW" "Lin" 0.81
"8654" "Studentized EHW" "Lin" 0.288
"8655" "Studentized EHW" "Lin" 0.928
"8656" "Studentized EHW" "Lin" 0.214
"8657" "Studentized EHW" "Lin" 0.782
"8658" "Studentized EHW" "Lin" 0.48
"8659" "Studentized EHW" "Lin" 0.382
"8660" "Studentized EHW" "Lin" 0.684
"8661" "Studentized EHW" "Lin" 0.174
"8662" "Studentized EHW" "Lin" 0.054
"8663" "Studentized EHW" "Lin" 0.998
"8664" "Studentized EHW" "Lin" 0.774
"8665" "Studentized EHW" "Lin" 0.96
"8666" "Studentized EHW" "Lin" 0.372
"8667" "Studentized EHW" "Lin" 0.516
"8668" "Studentized EHW" "Lin" 0.064
"8669" "Studentized EHW" "Lin" 0.402
"8670" "Studentized EHW" "Lin" 0.956
"8671" "Studentized EHW" "Lin" 0.208
"8672" "Studentized EHW" "Lin" 0.836
"8673" "Studentized EHW" "Lin" 0.77
"8674" "Studentized EHW" "Lin" 0.858
"8675" "Studentized EHW" "Lin" 0.982
"8676" "Studentized EHW" "Lin" 0.3
"8677" "Studentized EHW" "Lin" 0.522
"8678" "Studentized EHW" "Lin" 0.228
"8679" "Studentized EHW" "Lin" 0.56
"8680" "Studentized EHW" "Lin" 1
"8681" "Studentized EHW" "Lin" 0.496
"8682" "Studentized EHW" "Lin" 0.686
"8683" "Studentized EHW" "Lin" 0.976
"8684" "Studentized EHW" "Lin" 0.578
"8685" "Studentized EHW" "Lin" 0.744
"8686" "Studentized EHW" "Lin" 0.566
"8687" "Studentized EHW" "Lin" 0.776
"8688" "Studentized EHW" "Lin" 0.16
"8689" "Studentized EHW" "Lin" 0.858
"8690" "Studentized EHW" "Lin" 0.004
"8691" "Studentized EHW" "Lin" 0.156
"8692" "Studentized EHW" "Lin" 0.626
"8693" "Studentized EHW" "Lin" 0.346
"8694" "Studentized EHW" "Lin" 0.34
"8695" "Studentized EHW" "Lin" 0.974
"8696" "Studentized EHW" "Lin" 0.134
"8697" "Studentized EHW" "Lin" 0.696
"8698" "Studentized EHW" "Lin" 0.556
"8699" "Studentized EHW" "Lin" 0.06
"8700" "Studentized EHW" "Lin" 0.648
"8701" "Studentized EHW" "Lin" 0.652
"8702" "Studentized EHW" "Lin" 0.048
"8703" "Studentized EHW" "Lin" 0.99
"8704" "Studentized EHW" "Lin" 0.47
"8705" "Studentized EHW" "Lin" 0.384
"8706" "Studentized EHW" "Lin" 0.866
"8707" "Studentized EHW" "Lin" 0.168
"8708" "Studentized EHW" "Lin" 0.736
"8709" "Studentized EHW" "Lin" 0.596
"8710" "Studentized EHW" "Lin" 0.834
"8711" "Studentized EHW" "Lin" 0.946
"8712" "Studentized EHW" "Lin" 0.846
"8713" "Studentized EHW" "Lin" 0.968
"8714" "Studentized EHW" "Lin" 0.67
"8715" "Studentized EHW" "Lin" 0.726
"8716" "Studentized EHW" "Lin" 0.798
"8717" "Studentized EHW" "Lin" 0.128
"8718" "Studentized EHW" "Lin" 0.05
"8719" "Studentized EHW" "Lin" 0.666
"8720" "Studentized EHW" "Lin" 0.672
"8721" "Studentized EHW" "Lin" 0.866
"8722" "Studentized EHW" "Lin" 0.688
"8723" "Studentized EHW" "Lin" 0.634
"8724" "Studentized EHW" "Lin" 0.956
"8725" "Studentized EHW" "Lin" 0.874
"8726" "Studentized EHW" "Lin" 0.348
"8727" "Studentized EHW" "Lin" 0.836
"8728" "Studentized EHW" "Lin" 0.578
"8729" "Studentized EHW" "Lin" 0.704
"8730" "Studentized EHW" "Lin" 0.45
"8731" "Studentized EHW" "Lin" 0.422
"8732" "Studentized EHW" "Lin" 0.162
"8733" "Studentized EHW" "Lin" 0.266
"8734" "Studentized EHW" "Lin" 0.728
"8735" "Studentized EHW" "Lin" 0.116
"8736" "Studentized EHW" "Lin" 0.4
"8737" "Studentized EHW" "Lin" 0.956
"8738" "Studentized EHW" "Lin" 0.224
"8739" "Studentized EHW" "Lin" 0.1
"8740" "Studentized EHW" "Lin" 0.476
"8741" "Studentized EHW" "Lin" 0.63
"8742" "Studentized EHW" "Lin" 0.164
"8743" "Studentized EHW" "Lin" 0.95
"8744" "Studentized EHW" "Lin" 0.978
"8745" "Studentized EHW" "Lin" 0.56
"8746" "Studentized EHW" "Lin" 0.66
"8747" "Studentized EHW" "Lin" 0.93
"8748" "Studentized EHW" "Lin" 0.948
"8749" "Studentized EHW" "Lin" 0.94
"8750" "Studentized EHW" "Lin" 0.83
"8751" "Studentized EHW" "Lin" 0.902
"8752" "Studentized EHW" "Lin" 0.964
"8753" "Studentized EHW" "Lin" 0.816
"8754" "Studentized EHW" "Lin" 0.996
"8755" "Studentized EHW" "Lin" 0.93
"8756" "Studentized EHW" "Lin" 0.066
"8757" "Studentized EHW" "Lin" 0.382
"8758" "Studentized EHW" "Lin" 0.934
"8759" "Studentized EHW" "Lin" 0.814
"8760" "Studentized EHW" "Lin" 0.692
"8761" "Studentized EHW" "Lin" 0.296
"8762" "Studentized EHW" "Lin" 0.258
"8763" "Studentized EHW" "Lin" 0.352
"8764" "Studentized EHW" "Lin" 0.226
"8765" "Studentized EHW" "Lin" 0.902
"8766" "Studentized EHW" "Lin" 0.566
"8767" "Studentized EHW" "Lin" 0.18
"8768" "Studentized EHW" "Lin" 0.122
"8769" "Studentized EHW" "Lin" 0.43
"8770" "Studentized EHW" "Lin" 0.94
"8771" "Studentized EHW" "Lin" 0.514
"8772" "Studentized EHW" "Lin" 0.482
"8773" "Studentized EHW" "Lin" 0.878
"8774" "Studentized EHW" "Lin" 0.06
"8775" "Studentized EHW" "Lin" 0.484
"8776" "Studentized EHW" "Lin" 0.78
"8777" "Studentized EHW" "Lin" 0.714
"8778" "Studentized EHW" "Lin" 0.802
"8779" "Studentized EHW" "Lin" 0.288
"8780" "Studentized EHW" "Lin" 0.854
"8781" "Studentized EHW" "Lin" 0.196
"8782" "Studentized EHW" "Lin" 0.174
"8783" "Studentized EHW" "Lin" 0.98
"8784" "Studentized EHW" "Lin" 0.77
"8785" "Studentized EHW" "Lin" 0.83
"8786" "Studentized EHW" "Lin" 0.876
"8787" "Studentized EHW" "Lin" 0.33
"8788" "Studentized EHW" "Lin" 0.82
"8789" "Studentized EHW" "Lin" 0.85
"8790" "Studentized EHW" "Lin" 0.6
"8791" "Studentized EHW" "Lin" 0.828
"8792" "Studentized EHW" "Lin" 0.534
"8793" "Studentized EHW" "Lin" 0.998
"8794" "Studentized EHW" "Lin" 0.046
"8795" "Studentized EHW" "Lin" 0.904
"8796" "Studentized EHW" "Lin" 0.772
"8797" "Studentized EHW" "Lin" 0.984
"8798" "Studentized EHW" "Lin" 0.728
"8799" "Studentized EHW" "Lin" 0.68
"8800" "Studentized EHW" "Lin" 0.828
"8801" "Studentized EHW" "Lin" 0.608
"8802" "Studentized EHW" "Lin" 0.462
"8803" "Studentized EHW" "Lin" 0.032
"8804" "Studentized EHW" "Lin" 0.432
"8805" "Studentized EHW" "Lin" 0.06
"8806" "Studentized EHW" "Lin" 0.246
"8807" "Studentized EHW" "Lin" 0.478
"8808" "Studentized EHW" "Lin" 0.876
"8809" "Studentized EHW" "Lin" 0.99
"8810" "Studentized EHW" "Lin" 0.682
"8811" "Studentized EHW" "Lin" 0.96
"8812" "Studentized EHW" "Lin" 0.69
"8813" "Studentized EHW" "Lin" 0.528
"8814" "Studentized EHW" "Lin" 0
"8815" "Studentized EHW" "Lin" 0.67
"8816" "Studentized EHW" "Lin" 0.546
"8817" "Studentized EHW" "Lin" 0.114
"8818" "Studentized EHW" "Lin" 0.72
"8819" "Studentized EHW" "Lin" 0
"8820" "Studentized EHW" "Lin" 0.82
"8821" "Studentized EHW" "Lin" 0.55
"8822" "Studentized EHW" "Lin" 0.752
"8823" "Studentized EHW" "Lin" 0.584
"8824" "Studentized EHW" "Lin" 0.444
"8825" "Studentized EHW" "Lin" 0.896
"8826" "Studentized EHW" "Lin" 0.148
"8827" "Studentized EHW" "Lin" 0.608
"8828" "Studentized EHW" "Lin" 0.77
"8829" "Studentized EHW" "Lin" 0.9
"8830" "Studentized EHW" "Lin" 0.628
"8831" "Studentized EHW" "Lin" 0.482
"8832" "Studentized EHW" "Lin" 0.01
"8833" "Studentized EHW" "Lin" 0.512
"8834" "Studentized EHW" "Lin" 0.642
"8835" "Studentized EHW" "Lin" 0.468
"8836" "Studentized EHW" "Lin" 0.452
"8837" "Studentized EHW" "Lin" 0.898
"8838" "Studentized EHW" "Lin" 0.386
"8839" "Studentized EHW" "Lin" 0.974
"8840" "Studentized EHW" "Lin" 0.108
"8841" "Studentized EHW" "Lin" 0.464
"8842" "Studentized EHW" "Lin" 0.218
"8843" "Studentized EHW" "Lin" 0.642
"8844" "Studentized EHW" "Lin" 0.13
"8845" "Studentized EHW" "Lin" 0.272
"8846" "Studentized EHW" "Lin" 0.33
"8847" "Studentized EHW" "Lin" 0.718
"8848" "Studentized EHW" "Lin" 0.888
"8849" "Studentized EHW" "Lin" 0.828
"8850" "Studentized EHW" "Lin" 0.974
"8851" "Studentized EHW" "Lin" 0.968
"8852" "Studentized EHW" "Lin" 0.248
"8853" "Studentized EHW" "Lin" 0.716
"8854" "Studentized EHW" "Lin" 0.794
"8855" "Studentized EHW" "Lin" 0.68
"8856" "Studentized EHW" "Lin" 0.384
"8857" "Studentized EHW" "Lin" 0.684
"8858" "Studentized EHW" "Lin" 0.592
"8859" "Studentized EHW" "Lin" 0.242
"8860" "Studentized EHW" "Lin" 0.892
"8861" "Studentized EHW" "Lin" 0.36
"8862" "Studentized EHW" "Lin" 0.872
"8863" "Studentized EHW" "Lin" 0.016
"8864" "Studentized EHW" "Lin" 0.5
"8865" "Studentized EHW" "Lin" 0.87
"8866" "Studentized EHW" "Lin" 0.116
"8867" "Studentized EHW" "Lin" 0.576
"8868" "Studentized EHW" "Lin" 0.614
"8869" "Studentized EHW" "Lin" 0.43
"8870" "Studentized EHW" "Lin" 0.506
"8871" "Studentized EHW" "Lin" 0.972
"8872" "Studentized EHW" "Lin" 0.168
"8873" "Studentized EHW" "Lin" 0.54
"8874" "Studentized EHW" "Lin" 0.114
"8875" "Studentized EHW" "Lin" 0.69
"8876" "Studentized EHW" "Lin" 0.968
"8877" "Studentized EHW" "Lin" 0.052
"8878" "Studentized EHW" "Lin" 0.824
"8879" "Studentized EHW" "Lin" 0.188
"8880" "Studentized EHW" "Lin" 0.692
"8881" "Studentized EHW" "Lin" 0.66
"8882" "Studentized EHW" "Lin" 0.598
"8883" "Studentized EHW" "Lin" 0.814
"8884" "Studentized EHW" "Lin" 0.556
"8885" "Studentized EHW" "Lin" 0.764
"8886" "Studentized EHW" "Lin" 0.1
"8887" "Studentized EHW" "Lin" 0.868
"8888" "Studentized EHW" "Lin" 0.148
"8889" "Studentized EHW" "Lin" 0.044
"8890" "Studentized EHW" "Lin" 0.392
"8891" "Studentized EHW" "Lin" 0.258
"8892" "Studentized EHW" "Lin" 0.53
"8893" "Studentized EHW" "Lin" 0.79
"8894" "Studentized EHW" "Lin" 0.464
"8895" "Studentized EHW" "Lin" 0.124
"8896" "Studentized EHW" "Lin" 0.74
"8897" "Studentized EHW" "Lin" 0.068
"8898" "Studentized EHW" "Lin" 0.184
"8899" "Studentized EHW" "Lin" 0.348
"8900" "Studentized EHW" "Lin" 0.838
"8901" "Studentized EHW" "Lin" 0.006
"8902" "Studentized EHW" "Lin" 0.16
"8903" "Studentized EHW" "Lin" 0.392
"8904" "Studentized EHW" "Lin" 0.102
"8905" "Studentized EHW" "Lin" 0.048
"8906" "Studentized EHW" "Lin" 0.606
"8907" "Studentized EHW" "Lin" 0.968
"8908" "Studentized EHW" "Lin" 0.96
"8909" "Studentized EHW" "Lin" 0.656
"8910" "Studentized EHW" "Lin" 0.676
"8911" "Studentized EHW" "Lin" 0.198
"8912" "Studentized EHW" "Lin" 0.592
"8913" "Studentized EHW" "Lin" 0.65
"8914" "Studentized EHW" "Lin" 0.85
"8915" "Studentized EHW" "Lin" 0.698
"8916" "Studentized EHW" "Lin" 0.256
"8917" "Studentized EHW" "Lin" 0.3
"8918" "Studentized EHW" "Lin" 0.816
"8919" "Studentized EHW" "Lin" 0.492
"8920" "Studentized EHW" "Lin" 0.638
"8921" "Studentized EHW" "Lin" 0.668
"8922" "Studentized EHW" "Lin" 0.106
"8923" "Studentized EHW" "Lin" 0.656
"8924" "Studentized EHW" "Lin" 0.538
"8925" "Studentized EHW" "Lin" 0.902
"8926" "Studentized EHW" "Lin" 0.526
"8927" "Studentized EHW" "Lin" 0.972
"8928" "Studentized EHW" "Lin" 0.776
"8929" "Studentized EHW" "Lin" 0.196
"8930" "Studentized EHW" "Lin" 0.938
"8931" "Studentized EHW" "Lin" 0.126
"8932" "Studentized EHW" "Lin" 0.022
"8933" "Studentized EHW" "Lin" 0.45
"8934" "Studentized EHW" "Lin" 0.954
"8935" "Studentized EHW" "Lin" 0.254
"8936" "Studentized EHW" "Lin" 0.24
"8937" "Studentized EHW" "Lin" 0.864
"8938" "Studentized EHW" "Lin" 0.282
"8939" "Studentized EHW" "Lin" 0.996
"8940" "Studentized EHW" "Lin" 0.912
"8941" "Studentized EHW" "Lin" 0.08
"8942" "Studentized EHW" "Lin" 0.95
"8943" "Studentized EHW" "Lin" 0.072
"8944" "Studentized EHW" "Lin" 0.862
"8945" "Studentized EHW" "Lin" 0.568
"8946" "Studentized EHW" "Lin" 0.944
"8947" "Studentized EHW" "Lin" 0.03
"8948" "Studentized EHW" "Lin" 0.164
"8949" "Studentized EHW" "Lin" 0.758
"8950" "Studentized EHW" "Lin" 0.664
"8951" "Studentized EHW" "Lin" 0.452
"8952" "Studentized EHW" "Lin" 0.844
"8953" "Studentized EHW" "Lin" 0.284
"8954" "Studentized EHW" "Lin" 0.616
"8955" "Studentized EHW" "Lin" 0.434
"8956" "Studentized EHW" "Lin" 0.886
"8957" "Studentized EHW" "Lin" 0.516
"8958" "Studentized EHW" "Lin" 0.614
"8959" "Studentized EHW" "Lin" 0.292
"8960" "Studentized EHW" "Lin" 0.746
"8961" "Studentized EHW" "Lin" 0.152
"8962" "Studentized EHW" "Lin" 0.886
"8963" "Studentized EHW" "Lin" 0.914
"8964" "Studentized EHW" "Lin" 0.336
"8965" "Studentized EHW" "Lin" 0.866
"8966" "Studentized EHW" "Lin" 0.774
"8967" "Studentized EHW" "Lin" 0.868
"8968" "Studentized EHW" "Lin" 0.516
"8969" "Studentized EHW" "Lin" 0.052
"8970" "Studentized EHW" "Lin" 0.634
"8971" "Studentized EHW" "Lin" 0.592
"8972" "Studentized EHW" "Lin" 0.814
"8973" "Studentized EHW" "Lin" 0.566
"8974" "Studentized EHW" "Lin" 0.45
"8975" "Studentized EHW" "Lin" 0.302
"8976" "Studentized EHW" "Lin" 0.708
"8977" "Studentized EHW" "Lin" 0.988
"8978" "Studentized EHW" "Lin" 0.672
"8979" "Studentized EHW" "Lin" 0.306
"8980" "Studentized EHW" "Lin" 0.966
"8981" "Studentized EHW" "Lin" 0.736
"8982" "Studentized EHW" "Lin" 0.994
"8983" "Studentized EHW" "Lin" 0.348
"8984" "Studentized EHW" "Lin" 0.52
"8985" "Studentized EHW" "Lin" 0.978
"8986" "Studentized EHW" "Lin" 0.94
"8987" "Studentized EHW" "Lin" 0.06
"8988" "Studentized EHW" "Lin" 0.032
"8989" "Studentized EHW" "Lin" 0.858
"8990" "Studentized EHW" "Lin" 0.884
"8991" "Studentized EHW" "Lin" 0.354
"8992" "Studentized EHW" "Lin" 0.498
"8993" "Studentized EHW" "Lin" 0.87
"8994" "Studentized EHW" "Lin" 0.694
"8995" "Studentized EHW" "Lin" 0.062
"8996" "Studentized EHW" "Lin" 0.444
"8997" "Studentized EHW" "Lin" 0.33
"8998" "Studentized EHW" "Lin" 0.438
"8999" "Studentized EHW" "Lin" 0.508
"9000" "Studentized EHW" "Lin" 0.938
"9001" "Unstudentized" "Rosenbaum" 0.138
"9002" "Unstudentized" "Rosenbaum" 0.058
"9003" "Unstudentized" "Rosenbaum" 0.762
"9004" "Unstudentized" "Rosenbaum" 0.448
"9005" "Unstudentized" "Rosenbaum" 0.462
"9006" "Unstudentized" "Rosenbaum" 0.566
"9007" "Unstudentized" "Rosenbaum" 0.556
"9008" "Unstudentized" "Rosenbaum" 0.932
"9009" "Unstudentized" "Rosenbaum" 0.692
"9010" "Unstudentized" "Rosenbaum" 0.288
"9011" "Unstudentized" "Rosenbaum" 0.876
"9012" "Unstudentized" "Rosenbaum" 0.062
"9013" "Unstudentized" "Rosenbaum" 0.446
"9014" "Unstudentized" "Rosenbaum" 0.102
"9015" "Unstudentized" "Rosenbaum" 0.578
"9016" "Unstudentized" "Rosenbaum" 0.746
"9017" "Unstudentized" "Rosenbaum" 0.068
"9018" "Unstudentized" "Rosenbaum" 0.364
"9019" "Unstudentized" "Rosenbaum" 0.496
"9020" "Unstudentized" "Rosenbaum" 0.088
"9021" "Unstudentized" "Rosenbaum" 0.736
"9022" "Unstudentized" "Rosenbaum" 0.08
"9023" "Unstudentized" "Rosenbaum" 0.348
"9024" "Unstudentized" "Rosenbaum" 0.92
"9025" "Unstudentized" "Rosenbaum" 0.714
"9026" "Unstudentized" "Rosenbaum" 0.048
"9027" "Unstudentized" "Rosenbaum" 0.696
"9028" "Unstudentized" "Rosenbaum" 0.1
"9029" "Unstudentized" "Rosenbaum" 0.418
"9030" "Unstudentized" "Rosenbaum" 0.35
"9031" "Unstudentized" "Rosenbaum" 0.17
"9032" "Unstudentized" "Rosenbaum" 0.34
"9033" "Unstudentized" "Rosenbaum" 0.706
"9034" "Unstudentized" "Rosenbaum" 0.79
"9035" "Unstudentized" "Rosenbaum" 0.776
"9036" "Unstudentized" "Rosenbaum" 0.274
"9037" "Unstudentized" "Rosenbaum" 0.516
"9038" "Unstudentized" "Rosenbaum" 0.168
"9039" "Unstudentized" "Rosenbaum" 0.142
"9040" "Unstudentized" "Rosenbaum" 0.214
"9041" "Unstudentized" "Rosenbaum" 0.248
"9042" "Unstudentized" "Rosenbaum" 0.002
"9043" "Unstudentized" "Rosenbaum" 0.998
"9044" "Unstudentized" "Rosenbaum" 0.794
"9045" "Unstudentized" "Rosenbaum" 0.37
"9046" "Unstudentized" "Rosenbaum" 0.858
"9047" "Unstudentized" "Rosenbaum" 0.506
"9048" "Unstudentized" "Rosenbaum" 0.502
"9049" "Unstudentized" "Rosenbaum" 0.45
"9050" "Unstudentized" "Rosenbaum" 0.702
"9051" "Unstudentized" "Rosenbaum" 0.16
"9052" "Unstudentized" "Rosenbaum" 0.438
"9053" "Unstudentized" "Rosenbaum" 0.45
"9054" "Unstudentized" "Rosenbaum" 0.594
"9055" "Unstudentized" "Rosenbaum" 0.572
"9056" "Unstudentized" "Rosenbaum" 0.286
"9057" "Unstudentized" "Rosenbaum" 0.524
"9058" "Unstudentized" "Rosenbaum" 0.566
"9059" "Unstudentized" "Rosenbaum" 0.266
"9060" "Unstudentized" "Rosenbaum" 0.228
"9061" "Unstudentized" "Rosenbaum" 0.856
"9062" "Unstudentized" "Rosenbaum" 0.952
"9063" "Unstudentized" "Rosenbaum" 0.464
"9064" "Unstudentized" "Rosenbaum" 0.93
"9065" "Unstudentized" "Rosenbaum" 0.618
"9066" "Unstudentized" "Rosenbaum" 0.988
"9067" "Unstudentized" "Rosenbaum" 0.532
"9068" "Unstudentized" "Rosenbaum" 0.348
"9069" "Unstudentized" "Rosenbaum" 0.002
"9070" "Unstudentized" "Rosenbaum" 0.856
"9071" "Unstudentized" "Rosenbaum" 0.202
"9072" "Unstudentized" "Rosenbaum" 0.182
"9073" "Unstudentized" "Rosenbaum" 0.796
"9074" "Unstudentized" "Rosenbaum" 0.018
"9075" "Unstudentized" "Rosenbaum" 0.494
"9076" "Unstudentized" "Rosenbaum" 0.738
"9077" "Unstudentized" "Rosenbaum" 0.402
"9078" "Unstudentized" "Rosenbaum" 0.932
"9079" "Unstudentized" "Rosenbaum" 0.416
"9080" "Unstudentized" "Rosenbaum" 0.974
"9081" "Unstudentized" "Rosenbaum" 0.544
"9082" "Unstudentized" "Rosenbaum" 0.058
"9083" "Unstudentized" "Rosenbaum" 0.452
"9084" "Unstudentized" "Rosenbaum" 0.954
"9085" "Unstudentized" "Rosenbaum" 0.796
"9086" "Unstudentized" "Rosenbaum" 0.586
"9087" "Unstudentized" "Rosenbaum" 0.11
"9088" "Unstudentized" "Rosenbaum" 0.366
"9089" "Unstudentized" "Rosenbaum" 0.882
"9090" "Unstudentized" "Rosenbaum" 0.484
"9091" "Unstudentized" "Rosenbaum" 0.932
"9092" "Unstudentized" "Rosenbaum" 0.814
"9093" "Unstudentized" "Rosenbaum" 0.794
"9094" "Unstudentized" "Rosenbaum" 0.214
"9095" "Unstudentized" "Rosenbaum" 0.37
"9096" "Unstudentized" "Rosenbaum" 0.96
"9097" "Unstudentized" "Rosenbaum" 0.134
"9098" "Unstudentized" "Rosenbaum" 0.984
"9099" "Unstudentized" "Rosenbaum" 0.48
"9100" "Unstudentized" "Rosenbaum" 0.016
"9101" "Unstudentized" "Rosenbaum" 0.444
"9102" "Unstudentized" "Rosenbaum" 0.398
"9103" "Unstudentized" "Rosenbaum" 0.062
"9104" "Unstudentized" "Rosenbaum" 0.044
"9105" "Unstudentized" "Rosenbaum" 0.05
"9106" "Unstudentized" "Rosenbaum" 0.676
"9107" "Unstudentized" "Rosenbaum" 0.694
"9108" "Unstudentized" "Rosenbaum" 0.594
"9109" "Unstudentized" "Rosenbaum" 0.608
"9110" "Unstudentized" "Rosenbaum" 0.57
"9111" "Unstudentized" "Rosenbaum" 0.76
"9112" "Unstudentized" "Rosenbaum" 0.716
"9113" "Unstudentized" "Rosenbaum" 0.952
"9114" "Unstudentized" "Rosenbaum" 0.958
"9115" "Unstudentized" "Rosenbaum" 0.294
"9116" "Unstudentized" "Rosenbaum" 0.072
"9117" "Unstudentized" "Rosenbaum" 0.198
"9118" "Unstudentized" "Rosenbaum" 0.636
"9119" "Unstudentized" "Rosenbaum" 0.14
"9120" "Unstudentized" "Rosenbaum" 0.274
"9121" "Unstudentized" "Rosenbaum" 0.6
"9122" "Unstudentized" "Rosenbaum" 0.342
"9123" "Unstudentized" "Rosenbaum" 0.336
"9124" "Unstudentized" "Rosenbaum" 0.184
"9125" "Unstudentized" "Rosenbaum" 0.448
"9126" "Unstudentized" "Rosenbaum" 0.05
"9127" "Unstudentized" "Rosenbaum" 0.118
"9128" "Unstudentized" "Rosenbaum" 0.386
"9129" "Unstudentized" "Rosenbaum" 0.322
"9130" "Unstudentized" "Rosenbaum" 0.664
"9131" "Unstudentized" "Rosenbaum" 0.35
"9132" "Unstudentized" "Rosenbaum" 0.118
"9133" "Unstudentized" "Rosenbaum" 0.226
"9134" "Unstudentized" "Rosenbaum" 0.034
"9135" "Unstudentized" "Rosenbaum" 0.46
"9136" "Unstudentized" "Rosenbaum" 0.37
"9137" "Unstudentized" "Rosenbaum" 0.43
"9138" "Unstudentized" "Rosenbaum" 0.91
"9139" "Unstudentized" "Rosenbaum" 0.464
"9140" "Unstudentized" "Rosenbaum" 0.162
"9141" "Unstudentized" "Rosenbaum" 0.872
"9142" "Unstudentized" "Rosenbaum" 0.064
"9143" "Unstudentized" "Rosenbaum" 0.902
"9144" "Unstudentized" "Rosenbaum" 0.22
"9145" "Unstudentized" "Rosenbaum" 0.838
"9146" "Unstudentized" "Rosenbaum" 1
"9147" "Unstudentized" "Rosenbaum" 0.396
"9148" "Unstudentized" "Rosenbaum" 0.574
"9149" "Unstudentized" "Rosenbaum" 0.634
"9150" "Unstudentized" "Rosenbaum" 0.984
"9151" "Unstudentized" "Rosenbaum" 0.688
"9152" "Unstudentized" "Rosenbaum" 0.826
"9153" "Unstudentized" "Rosenbaum" 0.808
"9154" "Unstudentized" "Rosenbaum" 0.33
"9155" "Unstudentized" "Rosenbaum" 0.064
"9156" "Unstudentized" "Rosenbaum" 0.232
"9157" "Unstudentized" "Rosenbaum" 0.092
"9158" "Unstudentized" "Rosenbaum" 0.04
"9159" "Unstudentized" "Rosenbaum" 0.276
"9160" "Unstudentized" "Rosenbaum" 0.81
"9161" "Unstudentized" "Rosenbaum" 0.028
"9162" "Unstudentized" "Rosenbaum" 0.81
"9163" "Unstudentized" "Rosenbaum" 0.852
"9164" "Unstudentized" "Rosenbaum" 0.424
"9165" "Unstudentized" "Rosenbaum" 0.43
"9166" "Unstudentized" "Rosenbaum" 0.04
"9167" "Unstudentized" "Rosenbaum" 0.21
"9168" "Unstudentized" "Rosenbaum" 0.408
"9169" "Unstudentized" "Rosenbaum" 0.204
"9170" "Unstudentized" "Rosenbaum" 0.448
"9171" "Unstudentized" "Rosenbaum" 0.604
"9172" "Unstudentized" "Rosenbaum" 0.876
"9173" "Unstudentized" "Rosenbaum" 0.028
"9174" "Unstudentized" "Rosenbaum" 0.006
"9175" "Unstudentized" "Rosenbaum" 0.118
"9176" "Unstudentized" "Rosenbaum" 0.668
"9177" "Unstudentized" "Rosenbaum" 0.602
"9178" "Unstudentized" "Rosenbaum" 0.51
"9179" "Unstudentized" "Rosenbaum" 0.25
"9180" "Unstudentized" "Rosenbaum" 0.462
"9181" "Unstudentized" "Rosenbaum" 0.012
"9182" "Unstudentized" "Rosenbaum" 0.292
"9183" "Unstudentized" "Rosenbaum" 0.588
"9184" "Unstudentized" "Rosenbaum" 0.996
"9185" "Unstudentized" "Rosenbaum" 0.28
"9186" "Unstudentized" "Rosenbaum" 0.81
"9187" "Unstudentized" "Rosenbaum" 0.74
"9188" "Unstudentized" "Rosenbaum" 0.932
"9189" "Unstudentized" "Rosenbaum" 0.092
"9190" "Unstudentized" "Rosenbaum" 0.332
"9191" "Unstudentized" "Rosenbaum" 0.306
"9192" "Unstudentized" "Rosenbaum" 0.866
"9193" "Unstudentized" "Rosenbaum" 0.444
"9194" "Unstudentized" "Rosenbaum" 0.906
"9195" "Unstudentized" "Rosenbaum" 0.686
"9196" "Unstudentized" "Rosenbaum" 0.492
"9197" "Unstudentized" "Rosenbaum" 0.088
"9198" "Unstudentized" "Rosenbaum" 0.722
"9199" "Unstudentized" "Rosenbaum" 0.092
"9200" "Unstudentized" "Rosenbaum" 0.124
"9201" "Unstudentized" "Rosenbaum" 0.442
"9202" "Unstudentized" "Rosenbaum" 0.49
"9203" "Unstudentized" "Rosenbaum" 0.598
"9204" "Unstudentized" "Rosenbaum" 0.098
"9205" "Unstudentized" "Rosenbaum" 0.468
"9206" "Unstudentized" "Rosenbaum" 0.844
"9207" "Unstudentized" "Rosenbaum" 0.912
"9208" "Unstudentized" "Rosenbaum" 0.306
"9209" "Unstudentized" "Rosenbaum" 0.522
"9210" "Unstudentized" "Rosenbaum" 0.042
"9211" "Unstudentized" "Rosenbaum" 0.376
"9212" "Unstudentized" "Rosenbaum" 0.242
"9213" "Unstudentized" "Rosenbaum" 0.002
"9214" "Unstudentized" "Rosenbaum" 0.332
"9215" "Unstudentized" "Rosenbaum" 0.936
"9216" "Unstudentized" "Rosenbaum" 0.656
"9217" "Unstudentized" "Rosenbaum" 0.064
"9218" "Unstudentized" "Rosenbaum" 0.998
"9219" "Unstudentized" "Rosenbaum" 0.128
"9220" "Unstudentized" "Rosenbaum" 0.06
"9221" "Unstudentized" "Rosenbaum" 0.542
"9222" "Unstudentized" "Rosenbaum" 0.058
"9223" "Unstudentized" "Rosenbaum" 0.256
"9224" "Unstudentized" "Rosenbaum" 0.422
"9225" "Unstudentized" "Rosenbaum" 0.486
"9226" "Unstudentized" "Rosenbaum" 0.976
"9227" "Unstudentized" "Rosenbaum" 0.766
"9228" "Unstudentized" "Rosenbaum" 0.118
"9229" "Unstudentized" "Rosenbaum" 0.556
"9230" "Unstudentized" "Rosenbaum" 0.428
"9231" "Unstudentized" "Rosenbaum" 0.52
"9232" "Unstudentized" "Rosenbaum" 0.744
"9233" "Unstudentized" "Rosenbaum" 0.776
"9234" "Unstudentized" "Rosenbaum" 0.022
"9235" "Unstudentized" "Rosenbaum" 0.956
"9236" "Unstudentized" "Rosenbaum" 0.174
"9237" "Unstudentized" "Rosenbaum" 0.99
"9238" "Unstudentized" "Rosenbaum" 0.022
"9239" "Unstudentized" "Rosenbaum" 0.952
"9240" "Unstudentized" "Rosenbaum" 0.358
"9241" "Unstudentized" "Rosenbaum" 0.902
"9242" "Unstudentized" "Rosenbaum" 0.956
"9243" "Unstudentized" "Rosenbaum" 0.092
"9244" "Unstudentized" "Rosenbaum" 0.106
"9245" "Unstudentized" "Rosenbaum" 0.552
"9246" "Unstudentized" "Rosenbaum" 0.764
"9247" "Unstudentized" "Rosenbaum" 0.096
"9248" "Unstudentized" "Rosenbaum" 0.872
"9249" "Unstudentized" "Rosenbaum" 0.016
"9250" "Unstudentized" "Rosenbaum" 0.108
"9251" "Unstudentized" "Rosenbaum" 0.062
"9252" "Unstudentized" "Rosenbaum" 0.444
"9253" "Unstudentized" "Rosenbaum" 0.756
"9254" "Unstudentized" "Rosenbaum" 0.99
"9255" "Unstudentized" "Rosenbaum" 0.34
"9256" "Unstudentized" "Rosenbaum" 0.806
"9257" "Unstudentized" "Rosenbaum" 0.758
"9258" "Unstudentized" "Rosenbaum" 0.204
"9259" "Unstudentized" "Rosenbaum" 0.33
"9260" "Unstudentized" "Rosenbaum" 0.876
"9261" "Unstudentized" "Rosenbaum" 0.15
"9262" "Unstudentized" "Rosenbaum" 0.316
"9263" "Unstudentized" "Rosenbaum" 0.086
"9264" "Unstudentized" "Rosenbaum" 0.898
"9265" "Unstudentized" "Rosenbaum" 0.562
"9266" "Unstudentized" "Rosenbaum" 0.974
"9267" "Unstudentized" "Rosenbaum" 0.636
"9268" "Unstudentized" "Rosenbaum" 0.254
"9269" "Unstudentized" "Rosenbaum" 0.66
"9270" "Unstudentized" "Rosenbaum" 0.028
"9271" "Unstudentized" "Rosenbaum" 0.486
"9272" "Unstudentized" "Rosenbaum" 0.1
"9273" "Unstudentized" "Rosenbaum" 0.272
"9274" "Unstudentized" "Rosenbaum" 0.748
"9275" "Unstudentized" "Rosenbaum" 0.534
"9276" "Unstudentized" "Rosenbaum" 0.66
"9277" "Unstudentized" "Rosenbaum" 0.156
"9278" "Unstudentized" "Rosenbaum" 0.91
"9279" "Unstudentized" "Rosenbaum" 0.912
"9280" "Unstudentized" "Rosenbaum" 0.06
"9281" "Unstudentized" "Rosenbaum" 0.31
"9282" "Unstudentized" "Rosenbaum" 0.11
"9283" "Unstudentized" "Rosenbaum" 0.894
"9284" "Unstudentized" "Rosenbaum" 0.156
"9285" "Unstudentized" "Rosenbaum" 0.592
"9286" "Unstudentized" "Rosenbaum" 0.702
"9287" "Unstudentized" "Rosenbaum" 0.506
"9288" "Unstudentized" "Rosenbaum" 0.22
"9289" "Unstudentized" "Rosenbaum" 0.9
"9290" "Unstudentized" "Rosenbaum" 0.702
"9291" "Unstudentized" "Rosenbaum" 0.786
"9292" "Unstudentized" "Rosenbaum" 0.19
"9293" "Unstudentized" "Rosenbaum" 0.812
"9294" "Unstudentized" "Rosenbaum" 0.78
"9295" "Unstudentized" "Rosenbaum" 0.63
"9296" "Unstudentized" "Rosenbaum" 0.792
"9297" "Unstudentized" "Rosenbaum" 0.03
"9298" "Unstudentized" "Rosenbaum" 0.044
"9299" "Unstudentized" "Rosenbaum" 0.876
"9300" "Unstudentized" "Rosenbaum" 0.082
"9301" "Unstudentized" "Rosenbaum" 0.058
"9302" "Unstudentized" "Rosenbaum" 0.714
"9303" "Unstudentized" "Rosenbaum" 0.376
"9304" "Unstudentized" "Rosenbaum" 0.414
"9305" "Unstudentized" "Rosenbaum" 0.606
"9306" "Unstudentized" "Rosenbaum" 0.682
"9307" "Unstudentized" "Rosenbaum" 0.964
"9308" "Unstudentized" "Rosenbaum" 0.142
"9309" "Unstudentized" "Rosenbaum" 0.518
"9310" "Unstudentized" "Rosenbaum" 0.248
"9311" "Unstudentized" "Rosenbaum" 0.904
"9312" "Unstudentized" "Rosenbaum" 0.694
"9313" "Unstudentized" "Rosenbaum" 0.518
"9314" "Unstudentized" "Rosenbaum" 0.322
"9315" "Unstudentized" "Rosenbaum" 0.658
"9316" "Unstudentized" "Rosenbaum" 0.338
"9317" "Unstudentized" "Rosenbaum" 0.08
"9318" "Unstudentized" "Rosenbaum" 0.366
"9319" "Unstudentized" "Rosenbaum" 0.822
"9320" "Unstudentized" "Rosenbaum" 0.188
"9321" "Unstudentized" "Rosenbaum" 0.172
"9322" "Unstudentized" "Rosenbaum" 0.108
"9323" "Unstudentized" "Rosenbaum" 0.544
"9324" "Unstudentized" "Rosenbaum" 0.872
"9325" "Unstudentized" "Rosenbaum" 0.368
"9326" "Unstudentized" "Rosenbaum" 0.196
"9327" "Unstudentized" "Rosenbaum" 0.778
"9328" "Unstudentized" "Rosenbaum" 0.798
"9329" "Unstudentized" "Rosenbaum" 0.084
"9330" "Unstudentized" "Rosenbaum" 0.334
"9331" "Unstudentized" "Rosenbaum" 0.906
"9332" "Unstudentized" "Rosenbaum" 0.38
"9333" "Unstudentized" "Rosenbaum" 0.38
"9334" "Unstudentized" "Rosenbaum" 0.964
"9335" "Unstudentized" "Rosenbaum" 0.136
"9336" "Unstudentized" "Rosenbaum" 0.44
"9337" "Unstudentized" "Rosenbaum" 0.936
"9338" "Unstudentized" "Rosenbaum" 0.618
"9339" "Unstudentized" "Rosenbaum" 0.66
"9340" "Unstudentized" "Rosenbaum" 0.274
"9341" "Unstudentized" "Rosenbaum" 0.368
"9342" "Unstudentized" "Rosenbaum" 0.016
"9343" "Unstudentized" "Rosenbaum" 0.16
"9344" "Unstudentized" "Rosenbaum" 0.566
"9345" "Unstudentized" "Rosenbaum" 0.45
"9346" "Unstudentized" "Rosenbaum" 0.794
"9347" "Unstudentized" "Rosenbaum" 0.148
"9348" "Unstudentized" "Rosenbaum" 0.532
"9349" "Unstudentized" "Rosenbaum" 0.44
"9350" "Unstudentized" "Rosenbaum" 0.512
"9351" "Unstudentized" "Rosenbaum" 0.056
"9352" "Unstudentized" "Rosenbaum" 0.156
"9353" "Unstudentized" "Rosenbaum" 0.642
"9354" "Unstudentized" "Rosenbaum" 0.448
"9355" "Unstudentized" "Rosenbaum" 0.386
"9356" "Unstudentized" "Rosenbaum" 0.27
"9357" "Unstudentized" "Rosenbaum" 0.848
"9358" "Unstudentized" "Rosenbaum" 0.148
"9359" "Unstudentized" "Rosenbaum" 0.064
"9360" "Unstudentized" "Rosenbaum" 0.07
"9361" "Unstudentized" "Rosenbaum" 0.584
"9362" "Unstudentized" "Rosenbaum" 0.472
"9363" "Unstudentized" "Rosenbaum" 0.912
"9364" "Unstudentized" "Rosenbaum" 0.532
"9365" "Unstudentized" "Rosenbaum" 0.926
"9366" "Unstudentized" "Rosenbaum" 0.988
"9367" "Unstudentized" "Rosenbaum" 0.114
"9368" "Unstudentized" "Rosenbaum" 0.242
"9369" "Unstudentized" "Rosenbaum" 0.68
"9370" "Unstudentized" "Rosenbaum" 0.378
"9371" "Unstudentized" "Rosenbaum" 0.65
"9372" "Unstudentized" "Rosenbaum" 0.51
"9373" "Unstudentized" "Rosenbaum" 0.654
"9374" "Unstudentized" "Rosenbaum" 0.566
"9375" "Unstudentized" "Rosenbaum" 0.55
"9376" "Unstudentized" "Rosenbaum" 0.75
"9377" "Unstudentized" "Rosenbaum" 0.966
"9378" "Unstudentized" "Rosenbaum" 0.442
"9379" "Unstudentized" "Rosenbaum" 0.68
"9380" "Unstudentized" "Rosenbaum" 0.548
"9381" "Unstudentized" "Rosenbaum" 0.556
"9382" "Unstudentized" "Rosenbaum" 0
"9383" "Unstudentized" "Rosenbaum" 0.158
"9384" "Unstudentized" "Rosenbaum" 0.67
"9385" "Unstudentized" "Rosenbaum" 0.314
"9386" "Unstudentized" "Rosenbaum" 0.064
"9387" "Unstudentized" "Rosenbaum" 0.81
"9388" "Unstudentized" "Rosenbaum" 0.188
"9389" "Unstudentized" "Rosenbaum" 0.714
"9390" "Unstudentized" "Rosenbaum" 0.758
"9391" "Unstudentized" "Rosenbaum" 0.742
"9392" "Unstudentized" "Rosenbaum" 0.106
"9393" "Unstudentized" "Rosenbaum" 0.386
"9394" "Unstudentized" "Rosenbaum" 0.584
"9395" "Unstudentized" "Rosenbaum" 0.828
"9396" "Unstudentized" "Rosenbaum" 0.81
"9397" "Unstudentized" "Rosenbaum" 0.76
"9398" "Unstudentized" "Rosenbaum" 0.97
"9399" "Unstudentized" "Rosenbaum" 0.724
"9400" "Unstudentized" "Rosenbaum" 0.592
"9401" "Unstudentized" "Rosenbaum" 0.162
"9402" "Unstudentized" "Rosenbaum" 0.672
"9403" "Unstudentized" "Rosenbaum" 0.844
"9404" "Unstudentized" "Rosenbaum" 0.586
"9405" "Unstudentized" "Rosenbaum" 0.424
"9406" "Unstudentized" "Rosenbaum" 0.842
"9407" "Unstudentized" "Rosenbaum" 0.934
"9408" "Unstudentized" "Rosenbaum" 0.962
"9409" "Unstudentized" "Rosenbaum" 0.198
"9410" "Unstudentized" "Rosenbaum" 0.916
"9411" "Unstudentized" "Rosenbaum" 0.16
"9412" "Unstudentized" "Rosenbaum" 0.97
"9413" "Unstudentized" "Rosenbaum" 0.764
"9414" "Unstudentized" "Rosenbaum" 0.812
"9415" "Unstudentized" "Rosenbaum" 0.896
"9416" "Unstudentized" "Rosenbaum" 0.746
"9417" "Unstudentized" "Rosenbaum" 0.82
"9418" "Unstudentized" "Rosenbaum" 0.22
"9419" "Unstudentized" "Rosenbaum" 0.202
"9420" "Unstudentized" "Rosenbaum" 0.724
"9421" "Unstudentized" "Rosenbaum" 0.874
"9422" "Unstudentized" "Rosenbaum" 0.164
"9423" "Unstudentized" "Rosenbaum" 0.38
"9424" "Unstudentized" "Rosenbaum" 0.12
"9425" "Unstudentized" "Rosenbaum" 0.69
"9426" "Unstudentized" "Rosenbaum" 0.054
"9427" "Unstudentized" "Rosenbaum" 0.754
"9428" "Unstudentized" "Rosenbaum" 0.796
"9429" "Unstudentized" "Rosenbaum" 0.088
"9430" "Unstudentized" "Rosenbaum" 0.642
"9431" "Unstudentized" "Rosenbaum" 0.876
"9432" "Unstudentized" "Rosenbaum" 0.656
"9433" "Unstudentized" "Rosenbaum" 0.552
"9434" "Unstudentized" "Rosenbaum" 0.512
"9435" "Unstudentized" "Rosenbaum" 0.13
"9436" "Unstudentized" "Rosenbaum" 0.416
"9437" "Unstudentized" "Rosenbaum" 0.506
"9438" "Unstudentized" "Rosenbaum" 0.008
"9439" "Unstudentized" "Rosenbaum" 0.41
"9440" "Unstudentized" "Rosenbaum" 0.382
"9441" "Unstudentized" "Rosenbaum" 0.486
"9442" "Unstudentized" "Rosenbaum" 0.646
"9443" "Unstudentized" "Rosenbaum" 0.636
"9444" "Unstudentized" "Rosenbaum" 0.468
"9445" "Unstudentized" "Rosenbaum" 0.714
"9446" "Unstudentized" "Rosenbaum" 0.588
"9447" "Unstudentized" "Rosenbaum" 0.086
"9448" "Unstudentized" "Rosenbaum" 0.168
"9449" "Unstudentized" "Rosenbaum" 0.588
"9450" "Unstudentized" "Rosenbaum" 0.786
"9451" "Unstudentized" "Rosenbaum" 0.022
"9452" "Unstudentized" "Rosenbaum" 0.458
"9453" "Unstudentized" "Rosenbaum" 0.118
"9454" "Unstudentized" "Rosenbaum" 0.368
"9455" "Unstudentized" "Rosenbaum" 0.83
"9456" "Unstudentized" "Rosenbaum" 0.95
"9457" "Unstudentized" "Rosenbaum" 0.526
"9458" "Unstudentized" "Rosenbaum" 0.34
"9459" "Unstudentized" "Rosenbaum" 0.41
"9460" "Unstudentized" "Rosenbaum" 0.604
"9461" "Unstudentized" "Rosenbaum" 0.214
"9462" "Unstudentized" "Rosenbaum" 0.702
"9463" "Unstudentized" "Rosenbaum" 0.06
"9464" "Unstudentized" "Rosenbaum" 0.74
"9465" "Unstudentized" "Rosenbaum" 0.394
"9466" "Unstudentized" "Rosenbaum" 0.258
"9467" "Unstudentized" "Rosenbaum" 0.904
"9468" "Unstudentized" "Rosenbaum" 0.914
"9469" "Unstudentized" "Rosenbaum" 0.424
"9470" "Unstudentized" "Rosenbaum" 0.188
"9471" "Unstudentized" "Rosenbaum" 0.148
"9472" "Unstudentized" "Rosenbaum" 0.804
"9473" "Unstudentized" "Rosenbaum" 0.774
"9474" "Unstudentized" "Rosenbaum" 0.766
"9475" "Unstudentized" "Rosenbaum" 0.376
"9476" "Unstudentized" "Rosenbaum" 0.714
"9477" "Unstudentized" "Rosenbaum" 0.934
"9478" "Unstudentized" "Rosenbaum" 0.904
"9479" "Unstudentized" "Rosenbaum" 0.092
"9480" "Unstudentized" "Rosenbaum" 0.914
"9481" "Unstudentized" "Rosenbaum" 0.67
"9482" "Unstudentized" "Rosenbaum" 0.288
"9483" "Unstudentized" "Rosenbaum" 0.478
"9484" "Unstudentized" "Rosenbaum" 0.032
"9485" "Unstudentized" "Rosenbaum" 0.056
"9486" "Unstudentized" "Rosenbaum" 0.148
"9487" "Unstudentized" "Rosenbaum" 0.96
"9488" "Unstudentized" "Rosenbaum" 0.65
"9489" "Unstudentized" "Rosenbaum" 0.348
"9490" "Unstudentized" "Rosenbaum" 0.94
"9491" "Unstudentized" "Rosenbaum" 0.502
"9492" "Unstudentized" "Rosenbaum" 0.326
"9493" "Unstudentized" "Rosenbaum" 0.53
"9494" "Unstudentized" "Rosenbaum" 0.74
"9495" "Unstudentized" "Rosenbaum" 0.41
"9496" "Unstudentized" "Rosenbaum" 0.054
"9497" "Unstudentized" "Rosenbaum" 0.374
"9498" "Unstudentized" "Rosenbaum" 0.67
"9499" "Unstudentized" "Rosenbaum" 0.288
"9500" "Unstudentized" "Rosenbaum" 0.2
"9501" "Unstudentized" "Rosenbaum" 0.1
"9502" "Unstudentized" "Rosenbaum" 0.078
"9503" "Unstudentized" "Rosenbaum" 0.482
"9504" "Unstudentized" "Rosenbaum" 0.196
"9505" "Unstudentized" "Rosenbaum" 0.074
"9506" "Unstudentized" "Rosenbaum" 0.138
"9507" "Unstudentized" "Rosenbaum" 0.178
"9508" "Unstudentized" "Rosenbaum" 0.758
"9509" "Unstudentized" "Rosenbaum" 0.222
"9510" "Unstudentized" "Rosenbaum" 0.644
"9511" "Unstudentized" "Rosenbaum" 0.354
"9512" "Unstudentized" "Rosenbaum" 0.636
"9513" "Unstudentized" "Rosenbaum" 0.012
"9514" "Unstudentized" "Rosenbaum" 0.476
"9515" "Unstudentized" "Rosenbaum" 0.256
"9516" "Unstudentized" "Rosenbaum" 0.168
"9517" "Unstudentized" "Rosenbaum" 0.86
"9518" "Unstudentized" "Rosenbaum" 0.408
"9519" "Unstudentized" "Rosenbaum" 0.25
"9520" "Unstudentized" "Rosenbaum" 0.094
"9521" "Unstudentized" "Rosenbaum" 0.916
"9522" "Unstudentized" "Rosenbaum" 0.148
"9523" "Unstudentized" "Rosenbaum" 0.158
"9524" "Unstudentized" "Rosenbaum" 0.268
"9525" "Unstudentized" "Rosenbaum" 0.574
"9526" "Unstudentized" "Rosenbaum" 0.834
"9527" "Unstudentized" "Rosenbaum" 0.902
"9528" "Unstudentized" "Rosenbaum" 0.54
"9529" "Unstudentized" "Rosenbaum" 0.64
"9530" "Unstudentized" "Rosenbaum" 0.176
"9531" "Unstudentized" "Rosenbaum" 0.452
"9532" "Unstudentized" "Rosenbaum" 0.176
"9533" "Unstudentized" "Rosenbaum" 0.468
"9534" "Unstudentized" "Rosenbaum" 0.856
"9535" "Unstudentized" "Rosenbaum" 0.076
"9536" "Unstudentized" "Rosenbaum" 0.706
"9537" "Unstudentized" "Rosenbaum" 0.722
"9538" "Unstudentized" "Rosenbaum" 0.282
"9539" "Unstudentized" "Rosenbaum" 0.038
"9540" "Unstudentized" "Rosenbaum" 0.868
"9541" "Unstudentized" "Rosenbaum" 0.284
"9542" "Unstudentized" "Rosenbaum" 0.036
"9543" "Unstudentized" "Rosenbaum" 0.794
"9544" "Unstudentized" "Rosenbaum" 0.672
"9545" "Unstudentized" "Rosenbaum" 0.948
"9546" "Unstudentized" "Rosenbaum" 0.672
"9547" "Unstudentized" "Rosenbaum" 0.78
"9548" "Unstudentized" "Rosenbaum" 0.144
"9549" "Unstudentized" "Rosenbaum" 0.31
"9550" "Unstudentized" "Rosenbaum" 0.93
"9551" "Unstudentized" "Rosenbaum" 0.024
"9552" "Unstudentized" "Rosenbaum" 0.15
"9553" "Unstudentized" "Rosenbaum" 0.378
"9554" "Unstudentized" "Rosenbaum" 0.658
"9555" "Unstudentized" "Rosenbaum" 0.748
"9556" "Unstudentized" "Rosenbaum" 0.004
"9557" "Unstudentized" "Rosenbaum" 0.836
"9558" "Unstudentized" "Rosenbaum" 0.022
"9559" "Unstudentized" "Rosenbaum" 0.952
"9560" "Unstudentized" "Rosenbaum" 0.51
"9561" "Unstudentized" "Rosenbaum" 0.268
"9562" "Unstudentized" "Rosenbaum" 0.778
"9563" "Unstudentized" "Rosenbaum" 0.488
"9564" "Unstudentized" "Rosenbaum" 0.766
"9565" "Unstudentized" "Rosenbaum" 0.864
"9566" "Unstudentized" "Rosenbaum" 0.784
"9567" "Unstudentized" "Rosenbaum" 0.206
"9568" "Unstudentized" "Rosenbaum" 0.712
"9569" "Unstudentized" "Rosenbaum" 0.592
"9570" "Unstudentized" "Rosenbaum" 0.24
"9571" "Unstudentized" "Rosenbaum" 0.034
"9572" "Unstudentized" "Rosenbaum" 0.522
"9573" "Unstudentized" "Rosenbaum" 0.292
"9574" "Unstudentized" "Rosenbaum" 0.064
"9575" "Unstudentized" "Rosenbaum" 0.706
"9576" "Unstudentized" "Rosenbaum" 0.06
"9577" "Unstudentized" "Rosenbaum" 0.52
"9578" "Unstudentized" "Rosenbaum" 0.67
"9579" "Unstudentized" "Rosenbaum" 0.824
"9580" "Unstudentized" "Rosenbaum" 0.26
"9581" "Unstudentized" "Rosenbaum" 0.182
"9582" "Unstudentized" "Rosenbaum" 0.66
"9583" "Unstudentized" "Rosenbaum" 0.064
"9584" "Unstudentized" "Rosenbaum" 0.192
"9585" "Unstudentized" "Rosenbaum" 0.76
"9586" "Unstudentized" "Rosenbaum" 0.008
"9587" "Unstudentized" "Rosenbaum" 0.384
"9588" "Unstudentized" "Rosenbaum" 0.018
"9589" "Unstudentized" "Rosenbaum" 0.158
"9590" "Unstudentized" "Rosenbaum" 0.952
"9591" "Unstudentized" "Rosenbaum" 0.052
"9592" "Unstudentized" "Rosenbaum" 0.26
"9593" "Unstudentized" "Rosenbaum" 0.41
"9594" "Unstudentized" "Rosenbaum" 0.988
"9595" "Unstudentized" "Rosenbaum" 0.836
"9596" "Unstudentized" "Rosenbaum" 0.736
"9597" "Unstudentized" "Rosenbaum" 0.676
"9598" "Unstudentized" "Rosenbaum" 0.65
"9599" "Unstudentized" "Rosenbaum" 0.062
"9600" "Unstudentized" "Rosenbaum" 0.932
"9601" "Unstudentized" "Rosenbaum" 0.176
"9602" "Unstudentized" "Rosenbaum" 0.096
"9603" "Unstudentized" "Rosenbaum" 0.942
"9604" "Unstudentized" "Rosenbaum" 0.544
"9605" "Unstudentized" "Rosenbaum" 0.932
"9606" "Unstudentized" "Rosenbaum" 0.406
"9607" "Unstudentized" "Rosenbaum" 0.84
"9608" "Unstudentized" "Rosenbaum" 0.9
"9609" "Unstudentized" "Rosenbaum" 0.676
"9610" "Unstudentized" "Rosenbaum" 0.238
"9611" "Unstudentized" "Rosenbaum" 0.028
"9612" "Unstudentized" "Rosenbaum" 0.158
"9613" "Unstudentized" "Rosenbaum" 0.118
"9614" "Unstudentized" "Rosenbaum" 0.688
"9615" "Unstudentized" "Rosenbaum" 0.052
"9616" "Unstudentized" "Rosenbaum" 0.874
"9617" "Unstudentized" "Rosenbaum" 0.354
"9618" "Unstudentized" "Rosenbaum" 0.404
"9619" "Unstudentized" "Rosenbaum" 0.05
"9620" "Unstudentized" "Rosenbaum" 0.362
"9621" "Unstudentized" "Rosenbaum" 0.66
"9622" "Unstudentized" "Rosenbaum" 0.724
"9623" "Unstudentized" "Rosenbaum" 0.786
"9624" "Unstudentized" "Rosenbaum" 0.174
"9625" "Unstudentized" "Rosenbaum" 0.822
"9626" "Unstudentized" "Rosenbaum" 0.706
"9627" "Unstudentized" "Rosenbaum" 0.578
"9628" "Unstudentized" "Rosenbaum" 0.964
"9629" "Unstudentized" "Rosenbaum" 0.54
"9630" "Unstudentized" "Rosenbaum" 0.822
"9631" "Unstudentized" "Rosenbaum" 0.238
"9632" "Unstudentized" "Rosenbaum" 0.978
"9633" "Unstudentized" "Rosenbaum" 0.502
"9634" "Unstudentized" "Rosenbaum" 0.092
"9635" "Unstudentized" "Rosenbaum" 0.858
"9636" "Unstudentized" "Rosenbaum" 0.774
"9637" "Unstudentized" "Rosenbaum" 0.546
"9638" "Unstudentized" "Rosenbaum" 0.556
"9639" "Unstudentized" "Rosenbaum" 0.518
"9640" "Unstudentized" "Rosenbaum" 0.738
"9641" "Unstudentized" "Rosenbaum" 0.834
"9642" "Unstudentized" "Rosenbaum" 0.124
"9643" "Unstudentized" "Rosenbaum" 0.346
"9644" "Unstudentized" "Rosenbaum" 0.416
"9645" "Unstudentized" "Rosenbaum" 0.51
"9646" "Unstudentized" "Rosenbaum" 0.094
"9647" "Unstudentized" "Rosenbaum" 0.192
"9648" "Unstudentized" "Rosenbaum" 0.732
"9649" "Unstudentized" "Rosenbaum" 0.208
"9650" "Unstudentized" "Rosenbaum" 0.086
"9651" "Unstudentized" "Rosenbaum" 0.898
"9652" "Unstudentized" "Rosenbaum" 0.818
"9653" "Unstudentized" "Rosenbaum" 0.862
"9654" "Unstudentized" "Rosenbaum" 0.04
"9655" "Unstudentized" "Rosenbaum" 0.898
"9656" "Unstudentized" "Rosenbaum" 0.268
"9657" "Unstudentized" "Rosenbaum" 0.486
"9658" "Unstudentized" "Rosenbaum" 0.506
"9659" "Unstudentized" "Rosenbaum" 0.336
"9660" "Unstudentized" "Rosenbaum" 0.498
"9661" "Unstudentized" "Rosenbaum" 0.058
"9662" "Unstudentized" "Rosenbaum" 0.292
"9663" "Unstudentized" "Rosenbaum" 0.76
"9664" "Unstudentized" "Rosenbaum" 0.55
"9665" "Unstudentized" "Rosenbaum" 0.84
"9666" "Unstudentized" "Rosenbaum" 0.196
"9667" "Unstudentized" "Rosenbaum" 0.044
"9668" "Unstudentized" "Rosenbaum" 0.042
"9669" "Unstudentized" "Rosenbaum" 0.304
"9670" "Unstudentized" "Rosenbaum" 0.614
"9671" "Unstudentized" "Rosenbaum" 0.026
"9672" "Unstudentized" "Rosenbaum" 0.61
"9673" "Unstudentized" "Rosenbaum" 0.744
"9674" "Unstudentized" "Rosenbaum" 0.554
"9675" "Unstudentized" "Rosenbaum" 0.948
"9676" "Unstudentized" "Rosenbaum" 0.046
"9677" "Unstudentized" "Rosenbaum" 0.42
"9678" "Unstudentized" "Rosenbaum" 0.754
"9679" "Unstudentized" "Rosenbaum" 0.446
"9680" "Unstudentized" "Rosenbaum" 0.978
"9681" "Unstudentized" "Rosenbaum" 0.258
"9682" "Unstudentized" "Rosenbaum" 0.552
"9683" "Unstudentized" "Rosenbaum" 0.596
"9684" "Unstudentized" "Rosenbaum" 0.508
"9685" "Unstudentized" "Rosenbaum" 0.624
"9686" "Unstudentized" "Rosenbaum" 0.27
"9687" "Unstudentized" "Rosenbaum" 0.538
"9688" "Unstudentized" "Rosenbaum" 0.522
"9689" "Unstudentized" "Rosenbaum" 0.654
"9690" "Unstudentized" "Rosenbaum" 0.73
"9691" "Unstudentized" "Rosenbaum" 0.694
"9692" "Unstudentized" "Rosenbaum" 0.598
"9693" "Unstudentized" "Rosenbaum" 0.568
"9694" "Unstudentized" "Rosenbaum" 0.298
"9695" "Unstudentized" "Rosenbaum" 0.966
"9696" "Unstudentized" "Rosenbaum" 0.054
"9697" "Unstudentized" "Rosenbaum" 0.708
"9698" "Unstudentized" "Rosenbaum" 0.392
"9699" "Unstudentized" "Rosenbaum" 0.094
"9700" "Unstudentized" "Rosenbaum" 0.538
"9701" "Unstudentized" "Rosenbaum" 0.412
"9702" "Unstudentized" "Rosenbaum" 0.198
"9703" "Unstudentized" "Rosenbaum" 0.334
"9704" "Unstudentized" "Rosenbaum" 0.604
"9705" "Unstudentized" "Rosenbaum" 0.172
"9706" "Unstudentized" "Rosenbaum" 0.704
"9707" "Unstudentized" "Rosenbaum" 0.654
"9708" "Unstudentized" "Rosenbaum" 0.39
"9709" "Unstudentized" "Rosenbaum" 0.544
"9710" "Unstudentized" "Rosenbaum" 0.902
"9711" "Unstudentized" "Rosenbaum" 0.832
"9712" "Unstudentized" "Rosenbaum" 0.69
"9713" "Unstudentized" "Rosenbaum" 0.418
"9714" "Unstudentized" "Rosenbaum" 0.6
"9715" "Unstudentized" "Rosenbaum" 0.532
"9716" "Unstudentized" "Rosenbaum" 0.966
"9717" "Unstudentized" "Rosenbaum" 0.034
"9718" "Unstudentized" "Rosenbaum" 0.026
"9719" "Unstudentized" "Rosenbaum" 0.414
"9720" "Unstudentized" "Rosenbaum" 0.28
"9721" "Unstudentized" "Rosenbaum" 0.978
"9722" "Unstudentized" "Rosenbaum" 0.49
"9723" "Unstudentized" "Rosenbaum" 0.254
"9724" "Unstudentized" "Rosenbaum" 0.792
"9725" "Unstudentized" "Rosenbaum" 0.778
"9726" "Unstudentized" "Rosenbaum" 0.198
"9727" "Unstudentized" "Rosenbaum" 0.97
"9728" "Unstudentized" "Rosenbaum" 0.466
"9729" "Unstudentized" "Rosenbaum" 0.17
"9730" "Unstudentized" "Rosenbaum" 0.298
"9731" "Unstudentized" "Rosenbaum" 0.144
"9732" "Unstudentized" "Rosenbaum" 0.728
"9733" "Unstudentized" "Rosenbaum" 0.06
"9734" "Unstudentized" "Rosenbaum" 0.302
"9735" "Unstudentized" "Rosenbaum" 0.026
"9736" "Unstudentized" "Rosenbaum" 0.282
"9737" "Unstudentized" "Rosenbaum" 0.366
"9738" "Unstudentized" "Rosenbaum" 0.03
"9739" "Unstudentized" "Rosenbaum" 0.14
"9740" "Unstudentized" "Rosenbaum" 0.232
"9741" "Unstudentized" "Rosenbaum" 0.496
"9742" "Unstudentized" "Rosenbaum" 0.188
"9743" "Unstudentized" "Rosenbaum" 0.608
"9744" "Unstudentized" "Rosenbaum" 0.98
"9745" "Unstudentized" "Rosenbaum" 0.16
"9746" "Unstudentized" "Rosenbaum" 0.804
"9747" "Unstudentized" "Rosenbaum" 0.8
"9748" "Unstudentized" "Rosenbaum" 0.992
"9749" "Unstudentized" "Rosenbaum" 0.99
"9750" "Unstudentized" "Rosenbaum" 0.642
"9751" "Unstudentized" "Rosenbaum" 0.928
"9752" "Unstudentized" "Rosenbaum" 0.928
"9753" "Unstudentized" "Rosenbaum" 0.726
"9754" "Unstudentized" "Rosenbaum" 0.996
"9755" "Unstudentized" "Rosenbaum" 0.94
"9756" "Unstudentized" "Rosenbaum" 0.24
"9757" "Unstudentized" "Rosenbaum" 0.314
"9758" "Unstudentized" "Rosenbaum" 0.51
"9759" "Unstudentized" "Rosenbaum" 0.916
"9760" "Unstudentized" "Rosenbaum" 0.754
"9761" "Unstudentized" "Rosenbaum" 0.288
"9762" "Unstudentized" "Rosenbaum" 0.34
"9763" "Unstudentized" "Rosenbaum" 0.148
"9764" "Unstudentized" "Rosenbaum" 0.126
"9765" "Unstudentized" "Rosenbaum" 0.252
"9766" "Unstudentized" "Rosenbaum" 0.596
"9767" "Unstudentized" "Rosenbaum" 0.1
"9768" "Unstudentized" "Rosenbaum" 0.082
"9769" "Unstudentized" "Rosenbaum" 0.226
"9770" "Unstudentized" "Rosenbaum" 0.612
"9771" "Unstudentized" "Rosenbaum" 0.36
"9772" "Unstudentized" "Rosenbaum" 0.136
"9773" "Unstudentized" "Rosenbaum" 0.812
"9774" "Unstudentized" "Rosenbaum" 0.008
"9775" "Unstudentized" "Rosenbaum" 0.368
"9776" "Unstudentized" "Rosenbaum" 0.24
"9777" "Unstudentized" "Rosenbaum" 0.348
"9778" "Unstudentized" "Rosenbaum" 0.742
"9779" "Unstudentized" "Rosenbaum" 0.108
"9780" "Unstudentized" "Rosenbaum" 0.22
"9781" "Unstudentized" "Rosenbaum" 0.426
"9782" "Unstudentized" "Rosenbaum" 0.18
"9783" "Unstudentized" "Rosenbaum" 0.536
"9784" "Unstudentized" "Rosenbaum" 0.976
"9785" "Unstudentized" "Rosenbaum" 0.718
"9786" "Unstudentized" "Rosenbaum" 0.802
"9787" "Unstudentized" "Rosenbaum" 0.072
"9788" "Unstudentized" "Rosenbaum" 0.826
"9789" "Unstudentized" "Rosenbaum" 0.64
"9790" "Unstudentized" "Rosenbaum" 0.914
"9791" "Unstudentized" "Rosenbaum" 0.868
"9792" "Unstudentized" "Rosenbaum" 0.98
"9793" "Unstudentized" "Rosenbaum" 0.998
"9794" "Unstudentized" "Rosenbaum" 0.102
"9795" "Unstudentized" "Rosenbaum" 0.518
"9796" "Unstudentized" "Rosenbaum" 0.28
"9797" "Unstudentized" "Rosenbaum" 0.948
"9798" "Unstudentized" "Rosenbaum" 0.288
"9799" "Unstudentized" "Rosenbaum" 0.458
"9800" "Unstudentized" "Rosenbaum" 0.638
"9801" "Unstudentized" "Rosenbaum" 0.728
"9802" "Unstudentized" "Rosenbaum" 0.57
"9803" "Unstudentized" "Rosenbaum" 0.142
"9804" "Unstudentized" "Rosenbaum" 0.458
"9805" "Unstudentized" "Rosenbaum" 0.272
"9806" "Unstudentized" "Rosenbaum" 0.174
"9807" "Unstudentized" "Rosenbaum" 0.538
"9808" "Unstudentized" "Rosenbaum" 0.354
"9809" "Unstudentized" "Rosenbaum" 0.97
"9810" "Unstudentized" "Rosenbaum" 0.292
"9811" "Unstudentized" "Rosenbaum" 0.984
"9812" "Unstudentized" "Rosenbaum" 0.496
"9813" "Unstudentized" "Rosenbaum" 0.382
"9814" "Unstudentized" "Rosenbaum" 0.006
"9815" "Unstudentized" "Rosenbaum" 0.464
"9816" "Unstudentized" "Rosenbaum" 0.342
"9817" "Unstudentized" "Rosenbaum" 0.006
"9818" "Unstudentized" "Rosenbaum" 0.328
"9819" "Unstudentized" "Rosenbaum" 0
"9820" "Unstudentized" "Rosenbaum" 0.654
"9821" "Unstudentized" "Rosenbaum" 0.342
"9822" "Unstudentized" "Rosenbaum" 0.648
"9823" "Unstudentized" "Rosenbaum" 0.114
"9824" "Unstudentized" "Rosenbaum" 0.462
"9825" "Unstudentized" "Rosenbaum" 0.822
"9826" "Unstudentized" "Rosenbaum" 0.392
"9827" "Unstudentized" "Rosenbaum" 0.34
"9828" "Unstudentized" "Rosenbaum" 0.744
"9829" "Unstudentized" "Rosenbaum" 0.486
"9830" "Unstudentized" "Rosenbaum" 0.902
"9831" "Unstudentized" "Rosenbaum" 0.106
"9832" "Unstudentized" "Rosenbaum" 0.012
"9833" "Unstudentized" "Rosenbaum" 0.308
"9834" "Unstudentized" "Rosenbaum" 0.612
"9835" "Unstudentized" "Rosenbaum" 0.68
"9836" "Unstudentized" "Rosenbaum" 0.166
"9837" "Unstudentized" "Rosenbaum" 0.844
"9838" "Unstudentized" "Rosenbaum" 0.112
"9839" "Unstudentized" "Rosenbaum" 0.994
"9840" "Unstudentized" "Rosenbaum" 0.024
"9841" "Unstudentized" "Rosenbaum" 0.13
"9842" "Unstudentized" "Rosenbaum" 0.49
"9843" "Unstudentized" "Rosenbaum" 0.44
"9844" "Unstudentized" "Rosenbaum" 0.212
"9845" "Unstudentized" "Rosenbaum" 0.108
"9846" "Unstudentized" "Rosenbaum" 0.078
"9847" "Unstudentized" "Rosenbaum" 0.61
"9848" "Unstudentized" "Rosenbaum" 0.266
"9849" "Unstudentized" "Rosenbaum" 0.824
"9850" "Unstudentized" "Rosenbaum" 0.91
"9851" "Unstudentized" "Rosenbaum" 0.976
"9852" "Unstudentized" "Rosenbaum" 0.052
"9853" "Unstudentized" "Rosenbaum" 0.566
"9854" "Unstudentized" "Rosenbaum" 0.628
"9855" "Unstudentized" "Rosenbaum" 0.698
"9856" "Unstudentized" "Rosenbaum" 0.266
"9857" "Unstudentized" "Rosenbaum" 0.172
"9858" "Unstudentized" "Rosenbaum" 0.372
"9859" "Unstudentized" "Rosenbaum" 0.4
"9860" "Unstudentized" "Rosenbaum" 0.844
"9861" "Unstudentized" "Rosenbaum" 0.15
"9862" "Unstudentized" "Rosenbaum" 0.866
"9863" "Unstudentized" "Rosenbaum" 0.11
"9864" "Unstudentized" "Rosenbaum" 0.394
"9865" "Unstudentized" "Rosenbaum" 0.636
"9866" "Unstudentized" "Rosenbaum" 0.19
"9867" "Unstudentized" "Rosenbaum" 0.468
"9868" "Unstudentized" "Rosenbaum" 0.298
"9869" "Unstudentized" "Rosenbaum" 0.164
"9870" "Unstudentized" "Rosenbaum" 0.52
"9871" "Unstudentized" "Rosenbaum" 0.938
"9872" "Unstudentized" "Rosenbaum" 0.056
"9873" "Unstudentized" "Rosenbaum" 0.42
"9874" "Unstudentized" "Rosenbaum" 0.022
"9875" "Unstudentized" "Rosenbaum" 0.498
"9876" "Unstudentized" "Rosenbaum" 0.964
"9877" "Unstudentized" "Rosenbaum" 0.104
"9878" "Unstudentized" "Rosenbaum" 0.32
"9879" "Unstudentized" "Rosenbaum" 0.14
"9880" "Unstudentized" "Rosenbaum" 0.51
"9881" "Unstudentized" "Rosenbaum" 0.304
"9882" "Unstudentized" "Rosenbaum" 0.366
"9883" "Unstudentized" "Rosenbaum" 0.314
"9884" "Unstudentized" "Rosenbaum" 0.36
"9885" "Unstudentized" "Rosenbaum" 0.688
"9886" "Unstudentized" "Rosenbaum" 0.12
"9887" "Unstudentized" "Rosenbaum" 0.726
"9888" "Unstudentized" "Rosenbaum" 0.592
"9889" "Unstudentized" "Rosenbaum" 0.572
"9890" "Unstudentized" "Rosenbaum" 0.494
"9891" "Unstudentized" "Rosenbaum" 0.478
"9892" "Unstudentized" "Rosenbaum" 0.324
"9893" "Unstudentized" "Rosenbaum" 0.698
"9894" "Unstudentized" "Rosenbaum" 0.198
"9895" "Unstudentized" "Rosenbaum" 0.11
"9896" "Unstudentized" "Rosenbaum" 0.572
"9897" "Unstudentized" "Rosenbaum" 0.264
"9898" "Unstudentized" "Rosenbaum" 0.308
"9899" "Unstudentized" "Rosenbaum" 0.244
"9900" "Unstudentized" "Rosenbaum" 0.796
"9901" "Unstudentized" "Rosenbaum" 0.04
"9902" "Unstudentized" "Rosenbaum" 0.026
"9903" "Unstudentized" "Rosenbaum" 0.48
"9904" "Unstudentized" "Rosenbaum" 0.14
"9905" "Unstudentized" "Rosenbaum" 0.038
"9906" "Unstudentized" "Rosenbaum" 0.464
"9907" "Unstudentized" "Rosenbaum" 0.938
"9908" "Unstudentized" "Rosenbaum" 0.65
"9909" "Unstudentized" "Rosenbaum" 0.71
"9910" "Unstudentized" "Rosenbaum" 0.234
"9911" "Unstudentized" "Rosenbaum" 0.052
"9912" "Unstudentized" "Rosenbaum" 0.728
"9913" "Unstudentized" "Rosenbaum" 0.744
"9914" "Unstudentized" "Rosenbaum" 0.11
"9915" "Unstudentized" "Rosenbaum" 0.548
"9916" "Unstudentized" "Rosenbaum" 0.504
"9917" "Unstudentized" "Rosenbaum" 0.05
"9918" "Unstudentized" "Rosenbaum" 0.532
"9919" "Unstudentized" "Rosenbaum" 0.186
"9920" "Unstudentized" "Rosenbaum" 0.764
"9921" "Unstudentized" "Rosenbaum" 0.708
"9922" "Unstudentized" "Rosenbaum" 0.442
"9923" "Unstudentized" "Rosenbaum" 0.514
"9924" "Unstudentized" "Rosenbaum" 0.188
"9925" "Unstudentized" "Rosenbaum" 0.904
"9926" "Unstudentized" "Rosenbaum" 0.042
"9927" "Unstudentized" "Rosenbaum" 0.982
"9928" "Unstudentized" "Rosenbaum" 0.59
"9929" "Unstudentized" "Rosenbaum" 0.244
"9930" "Unstudentized" "Rosenbaum" 0.926
"9931" "Unstudentized" "Rosenbaum" 0.03
"9932" "Unstudentized" "Rosenbaum" 0
"9933" "Unstudentized" "Rosenbaum" 0.238
"9934" "Unstudentized" "Rosenbaum" 0.98
"9935" "Unstudentized" "Rosenbaum" 0.104
"9936" "Unstudentized" "Rosenbaum" 0.042
"9937" "Unstudentized" "Rosenbaum" 0.672
"9938" "Unstudentized" "Rosenbaum" 0.614
"9939" "Unstudentized" "Rosenbaum" 0.972
"9940" "Unstudentized" "Rosenbaum" 0.89
"9941" "Unstudentized" "Rosenbaum" 0.18
"9942" "Unstudentized" "Rosenbaum" 0.788
"9943" "Unstudentized" "Rosenbaum" 0.004
"9944" "Unstudentized" "Rosenbaum" 0.852
"9945" "Unstudentized" "Rosenbaum" 0.816
"9946" "Unstudentized" "Rosenbaum" 0.736
"9947" "Unstudentized" "Rosenbaum" 0.148
"9948" "Unstudentized" "Rosenbaum" 0.232
"9949" "Unstudentized" "Rosenbaum" 0.816
"9950" "Unstudentized" "Rosenbaum" 0.67
"9951" "Unstudentized" "Rosenbaum" 0.074
"9952" "Unstudentized" "Rosenbaum" 0.756
"9953" "Unstudentized" "Rosenbaum" 0.218
"9954" "Unstudentized" "Rosenbaum" 0.57
"9955" "Unstudentized" "Rosenbaum" 0.342
"9956" "Unstudentized" "Rosenbaum" 0.852
"9957" "Unstudentized" "Rosenbaum" 0.338
"9958" "Unstudentized" "Rosenbaum" 0.536
"9959" "Unstudentized" "Rosenbaum" 0.358
"9960" "Unstudentized" "Rosenbaum" 0.568
"9961" "Unstudentized" "Rosenbaum" 0.274
"9962" "Unstudentized" "Rosenbaum" 0.718
"9963" "Unstudentized" "Rosenbaum" 0.988
"9964" "Unstudentized" "Rosenbaum" 0.308
"9965" "Unstudentized" "Rosenbaum" 0.8
"9966" "Unstudentized" "Rosenbaum" 0.818
"9967" "Unstudentized" "Rosenbaum" 0.946
"9968" "Unstudentized" "Rosenbaum" 0.136
"9969" "Unstudentized" "Rosenbaum" 0.05
"9970" "Unstudentized" "Rosenbaum" 0.56
"9971" "Unstudentized" "Rosenbaum" 0.794
"9972" "Unstudentized" "Rosenbaum" 0.442
"9973" "Unstudentized" "Rosenbaum" 0.304
"9974" "Unstudentized" "Rosenbaum" 0.106
"9975" "Unstudentized" "Rosenbaum" 0.526
"9976" "Unstudentized" "Rosenbaum" 0.71
"9977" "Unstudentized" "Rosenbaum" 0.724
"9978" "Unstudentized" "Rosenbaum" 0.414
"9979" "Unstudentized" "Rosenbaum" 0.49
"9980" "Unstudentized" "Rosenbaum" 0.882
"9981" "Unstudentized" "Rosenbaum" 0.964
"9982" "Unstudentized" "Rosenbaum" 0.77
"9983" "Unstudentized" "Rosenbaum" 0.158
"9984" "Unstudentized" "Rosenbaum" 0.354
"9985" "Unstudentized" "Rosenbaum" 0.764
"9986" "Unstudentized" "Rosenbaum" 0.864
"9987" "Unstudentized" "Rosenbaum" 0.042
"9988" "Unstudentized" "Rosenbaum" 0.566
"9989" "Unstudentized" "Rosenbaum" 0.956
"9990" "Unstudentized" "Rosenbaum" 0.998
"9991" "Unstudentized" "Rosenbaum" 0.746
"9992" "Unstudentized" "Rosenbaum" 0.388
"9993" "Unstudentized" "Rosenbaum" 0.246
"9994" "Unstudentized" "Rosenbaum" 0.782
"9995" "Unstudentized" "Rosenbaum" 0.144
"9996" "Unstudentized" "Rosenbaum" 0.312
"9997" "Unstudentized" "Rosenbaum" 0.054
"9998" "Unstudentized" "Rosenbaum" 0.214
"9999" "Unstudentized" "Rosenbaum" 0.336
"10000" "Unstudentized" "Rosenbaum" 0.962
"10001" "Studentized OLS" "Rosenbaum" 0.138
"10002" "Studentized OLS" "Rosenbaum" 0.058
"10003" "Studentized OLS" "Rosenbaum" 0.762
"10004" "Studentized OLS" "Rosenbaum" 0.448
"10005" "Studentized OLS" "Rosenbaum" 0.462
"10006" "Studentized OLS" "Rosenbaum" 0.566
"10007" "Studentized OLS" "Rosenbaum" 0.556
"10008" "Studentized OLS" "Rosenbaum" 0.932
"10009" "Studentized OLS" "Rosenbaum" 0.692
"10010" "Studentized OLS" "Rosenbaum" 0.288
"10011" "Studentized OLS" "Rosenbaum" 0.876
"10012" "Studentized OLS" "Rosenbaum" 0.062
"10013" "Studentized OLS" "Rosenbaum" 0.446
"10014" "Studentized OLS" "Rosenbaum" 0.102
"10015" "Studentized OLS" "Rosenbaum" 0.578
"10016" "Studentized OLS" "Rosenbaum" 0.746
"10017" "Studentized OLS" "Rosenbaum" 0.068
"10018" "Studentized OLS" "Rosenbaum" 0.364
"10019" "Studentized OLS" "Rosenbaum" 0.496
"10020" "Studentized OLS" "Rosenbaum" 0.088
"10021" "Studentized OLS" "Rosenbaum" 0.736
"10022" "Studentized OLS" "Rosenbaum" 0.08
"10023" "Studentized OLS" "Rosenbaum" 0.348
"10024" "Studentized OLS" "Rosenbaum" 0.92
"10025" "Studentized OLS" "Rosenbaum" 0.714
"10026" "Studentized OLS" "Rosenbaum" 0.048
"10027" "Studentized OLS" "Rosenbaum" 0.696
"10028" "Studentized OLS" "Rosenbaum" 0.1
"10029" "Studentized OLS" "Rosenbaum" 0.418
"10030" "Studentized OLS" "Rosenbaum" 0.35
"10031" "Studentized OLS" "Rosenbaum" 0.17
"10032" "Studentized OLS" "Rosenbaum" 0.34
"10033" "Studentized OLS" "Rosenbaum" 0.706
"10034" "Studentized OLS" "Rosenbaum" 0.79
"10035" "Studentized OLS" "Rosenbaum" 0.776
"10036" "Studentized OLS" "Rosenbaum" 0.274
"10037" "Studentized OLS" "Rosenbaum" 0.516
"10038" "Studentized OLS" "Rosenbaum" 0.168
"10039" "Studentized OLS" "Rosenbaum" 0.142
"10040" "Studentized OLS" "Rosenbaum" 0.214
"10041" "Studentized OLS" "Rosenbaum" 0.248
"10042" "Studentized OLS" "Rosenbaum" 0.002
"10043" "Studentized OLS" "Rosenbaum" 0.998
"10044" "Studentized OLS" "Rosenbaum" 0.794
"10045" "Studentized OLS" "Rosenbaum" 0.37
"10046" "Studentized OLS" "Rosenbaum" 0.858
"10047" "Studentized OLS" "Rosenbaum" 0.506
"10048" "Studentized OLS" "Rosenbaum" 0.502
"10049" "Studentized OLS" "Rosenbaum" 0.45
"10050" "Studentized OLS" "Rosenbaum" 0.702
"10051" "Studentized OLS" "Rosenbaum" 0.16
"10052" "Studentized OLS" "Rosenbaum" 0.438
"10053" "Studentized OLS" "Rosenbaum" 0.45
"10054" "Studentized OLS" "Rosenbaum" 0.594
"10055" "Studentized OLS" "Rosenbaum" 0.572
"10056" "Studentized OLS" "Rosenbaum" 0.286
"10057" "Studentized OLS" "Rosenbaum" 0.524
"10058" "Studentized OLS" "Rosenbaum" 0.566
"10059" "Studentized OLS" "Rosenbaum" 0.266
"10060" "Studentized OLS" "Rosenbaum" 0.228
"10061" "Studentized OLS" "Rosenbaum" 0.856
"10062" "Studentized OLS" "Rosenbaum" 0.952
"10063" "Studentized OLS" "Rosenbaum" 0.464
"10064" "Studentized OLS" "Rosenbaum" 0.93
"10065" "Studentized OLS" "Rosenbaum" 0.618
"10066" "Studentized OLS" "Rosenbaum" 0.988
"10067" "Studentized OLS" "Rosenbaum" 0.532
"10068" "Studentized OLS" "Rosenbaum" 0.348
"10069" "Studentized OLS" "Rosenbaum" 0.002
"10070" "Studentized OLS" "Rosenbaum" 0.856
"10071" "Studentized OLS" "Rosenbaum" 0.202
"10072" "Studentized OLS" "Rosenbaum" 0.182
"10073" "Studentized OLS" "Rosenbaum" 0.796
"10074" "Studentized OLS" "Rosenbaum" 0.018
"10075" "Studentized OLS" "Rosenbaum" 0.494
"10076" "Studentized OLS" "Rosenbaum" 0.738
"10077" "Studentized OLS" "Rosenbaum" 0.402
"10078" "Studentized OLS" "Rosenbaum" 0.932
"10079" "Studentized OLS" "Rosenbaum" 0.416
"10080" "Studentized OLS" "Rosenbaum" 0.974
"10081" "Studentized OLS" "Rosenbaum" 0.544
"10082" "Studentized OLS" "Rosenbaum" 0.058
"10083" "Studentized OLS" "Rosenbaum" 0.452
"10084" "Studentized OLS" "Rosenbaum" 0.954
"10085" "Studentized OLS" "Rosenbaum" 0.796
"10086" "Studentized OLS" "Rosenbaum" 0.586
"10087" "Studentized OLS" "Rosenbaum" 0.11
"10088" "Studentized OLS" "Rosenbaum" 0.366
"10089" "Studentized OLS" "Rosenbaum" 0.882
"10090" "Studentized OLS" "Rosenbaum" 0.484
"10091" "Studentized OLS" "Rosenbaum" 0.932
"10092" "Studentized OLS" "Rosenbaum" 0.814
"10093" "Studentized OLS" "Rosenbaum" 0.794
"10094" "Studentized OLS" "Rosenbaum" 0.214
"10095" "Studentized OLS" "Rosenbaum" 0.37
"10096" "Studentized OLS" "Rosenbaum" 0.96
"10097" "Studentized OLS" "Rosenbaum" 0.134
"10098" "Studentized OLS" "Rosenbaum" 0.984
"10099" "Studentized OLS" "Rosenbaum" 0.48
"10100" "Studentized OLS" "Rosenbaum" 0.016
"10101" "Studentized OLS" "Rosenbaum" 0.444
"10102" "Studentized OLS" "Rosenbaum" 0.398
"10103" "Studentized OLS" "Rosenbaum" 0.062
"10104" "Studentized OLS" "Rosenbaum" 0.044
"10105" "Studentized OLS" "Rosenbaum" 0.05
"10106" "Studentized OLS" "Rosenbaum" 0.676
"10107" "Studentized OLS" "Rosenbaum" 0.694
"10108" "Studentized OLS" "Rosenbaum" 0.594
"10109" "Studentized OLS" "Rosenbaum" 0.608
"10110" "Studentized OLS" "Rosenbaum" 0.57
"10111" "Studentized OLS" "Rosenbaum" 0.76
"10112" "Studentized OLS" "Rosenbaum" 0.716
"10113" "Studentized OLS" "Rosenbaum" 0.952
"10114" "Studentized OLS" "Rosenbaum" 0.958
"10115" "Studentized OLS" "Rosenbaum" 0.294
"10116" "Studentized OLS" "Rosenbaum" 0.072
"10117" "Studentized OLS" "Rosenbaum" 0.198
"10118" "Studentized OLS" "Rosenbaum" 0.636
"10119" "Studentized OLS" "Rosenbaum" 0.14
"10120" "Studentized OLS" "Rosenbaum" 0.274
"10121" "Studentized OLS" "Rosenbaum" 0.6
"10122" "Studentized OLS" "Rosenbaum" 0.342
"10123" "Studentized OLS" "Rosenbaum" 0.336
"10124" "Studentized OLS" "Rosenbaum" 0.184
"10125" "Studentized OLS" "Rosenbaum" 0.448
"10126" "Studentized OLS" "Rosenbaum" 0.05
"10127" "Studentized OLS" "Rosenbaum" 0.118
"10128" "Studentized OLS" "Rosenbaum" 0.386
"10129" "Studentized OLS" "Rosenbaum" 0.322
"10130" "Studentized OLS" "Rosenbaum" 0.664
"10131" "Studentized OLS" "Rosenbaum" 0.35
"10132" "Studentized OLS" "Rosenbaum" 0.118
"10133" "Studentized OLS" "Rosenbaum" 0.226
"10134" "Studentized OLS" "Rosenbaum" 0.034
"10135" "Studentized OLS" "Rosenbaum" 0.46
"10136" "Studentized OLS" "Rosenbaum" 0.37
"10137" "Studentized OLS" "Rosenbaum" 0.43
"10138" "Studentized OLS" "Rosenbaum" 0.91
"10139" "Studentized OLS" "Rosenbaum" 0.464
"10140" "Studentized OLS" "Rosenbaum" 0.162
"10141" "Studentized OLS" "Rosenbaum" 0.872
"10142" "Studentized OLS" "Rosenbaum" 0.064
"10143" "Studentized OLS" "Rosenbaum" 0.902
"10144" "Studentized OLS" "Rosenbaum" 0.22
"10145" "Studentized OLS" "Rosenbaum" 0.838
"10146" "Studentized OLS" "Rosenbaum" 1
"10147" "Studentized OLS" "Rosenbaum" 0.396
"10148" "Studentized OLS" "Rosenbaum" 0.574
"10149" "Studentized OLS" "Rosenbaum" 0.634
"10150" "Studentized OLS" "Rosenbaum" 0.984
"10151" "Studentized OLS" "Rosenbaum" 0.688
"10152" "Studentized OLS" "Rosenbaum" 0.826
"10153" "Studentized OLS" "Rosenbaum" 0.808
"10154" "Studentized OLS" "Rosenbaum" 0.33
"10155" "Studentized OLS" "Rosenbaum" 0.064
"10156" "Studentized OLS" "Rosenbaum" 0.232
"10157" "Studentized OLS" "Rosenbaum" 0.092
"10158" "Studentized OLS" "Rosenbaum" 0.04
"10159" "Studentized OLS" "Rosenbaum" 0.276
"10160" "Studentized OLS" "Rosenbaum" 0.81
"10161" "Studentized OLS" "Rosenbaum" 0.028
"10162" "Studentized OLS" "Rosenbaum" 0.81
"10163" "Studentized OLS" "Rosenbaum" 0.852
"10164" "Studentized OLS" "Rosenbaum" 0.424
"10165" "Studentized OLS" "Rosenbaum" 0.43
"10166" "Studentized OLS" "Rosenbaum" 0.04
"10167" "Studentized OLS" "Rosenbaum" 0.21
"10168" "Studentized OLS" "Rosenbaum" 0.408
"10169" "Studentized OLS" "Rosenbaum" 0.204
"10170" "Studentized OLS" "Rosenbaum" 0.448
"10171" "Studentized OLS" "Rosenbaum" 0.604
"10172" "Studentized OLS" "Rosenbaum" 0.876
"10173" "Studentized OLS" "Rosenbaum" 0.028
"10174" "Studentized OLS" "Rosenbaum" 0.006
"10175" "Studentized OLS" "Rosenbaum" 0.118
"10176" "Studentized OLS" "Rosenbaum" 0.668
"10177" "Studentized OLS" "Rosenbaum" 0.602
"10178" "Studentized OLS" "Rosenbaum" 0.51
"10179" "Studentized OLS" "Rosenbaum" 0.25
"10180" "Studentized OLS" "Rosenbaum" 0.462
"10181" "Studentized OLS" "Rosenbaum" 0.012
"10182" "Studentized OLS" "Rosenbaum" 0.292
"10183" "Studentized OLS" "Rosenbaum" 0.588
"10184" "Studentized OLS" "Rosenbaum" 0.996
"10185" "Studentized OLS" "Rosenbaum" 0.28
"10186" "Studentized OLS" "Rosenbaum" 0.81
"10187" "Studentized OLS" "Rosenbaum" 0.74
"10188" "Studentized OLS" "Rosenbaum" 0.932
"10189" "Studentized OLS" "Rosenbaum" 0.092
"10190" "Studentized OLS" "Rosenbaum" 0.332
"10191" "Studentized OLS" "Rosenbaum" 0.306
"10192" "Studentized OLS" "Rosenbaum" 0.866
"10193" "Studentized OLS" "Rosenbaum" 0.444
"10194" "Studentized OLS" "Rosenbaum" 0.906
"10195" "Studentized OLS" "Rosenbaum" 0.686
"10196" "Studentized OLS" "Rosenbaum" 0.492
"10197" "Studentized OLS" "Rosenbaum" 0.088
"10198" "Studentized OLS" "Rosenbaum" 0.722
"10199" "Studentized OLS" "Rosenbaum" 0.092
"10200" "Studentized OLS" "Rosenbaum" 0.124
"10201" "Studentized OLS" "Rosenbaum" 0.442
"10202" "Studentized OLS" "Rosenbaum" 0.49
"10203" "Studentized OLS" "Rosenbaum" 0.598
"10204" "Studentized OLS" "Rosenbaum" 0.098
"10205" "Studentized OLS" "Rosenbaum" 0.468
"10206" "Studentized OLS" "Rosenbaum" 0.844
"10207" "Studentized OLS" "Rosenbaum" 0.912
"10208" "Studentized OLS" "Rosenbaum" 0.306
"10209" "Studentized OLS" "Rosenbaum" 0.522
"10210" "Studentized OLS" "Rosenbaum" 0.042
"10211" "Studentized OLS" "Rosenbaum" 0.376
"10212" "Studentized OLS" "Rosenbaum" 0.242
"10213" "Studentized OLS" "Rosenbaum" 0.002
"10214" "Studentized OLS" "Rosenbaum" 0.332
"10215" "Studentized OLS" "Rosenbaum" 0.936
"10216" "Studentized OLS" "Rosenbaum" 0.656
"10217" "Studentized OLS" "Rosenbaum" 0.064
"10218" "Studentized OLS" "Rosenbaum" 0.998
"10219" "Studentized OLS" "Rosenbaum" 0.128
"10220" "Studentized OLS" "Rosenbaum" 0.06
"10221" "Studentized OLS" "Rosenbaum" 0.542
"10222" "Studentized OLS" "Rosenbaum" 0.058
"10223" "Studentized OLS" "Rosenbaum" 0.256
"10224" "Studentized OLS" "Rosenbaum" 0.422
"10225" "Studentized OLS" "Rosenbaum" 0.486
"10226" "Studentized OLS" "Rosenbaum" 0.976
"10227" "Studentized OLS" "Rosenbaum" 0.766
"10228" "Studentized OLS" "Rosenbaum" 0.118
"10229" "Studentized OLS" "Rosenbaum" 0.556
"10230" "Studentized OLS" "Rosenbaum" 0.428
"10231" "Studentized OLS" "Rosenbaum" 0.52
"10232" "Studentized OLS" "Rosenbaum" 0.744
"10233" "Studentized OLS" "Rosenbaum" 0.776
"10234" "Studentized OLS" "Rosenbaum" 0.022
"10235" "Studentized OLS" "Rosenbaum" 0.956
"10236" "Studentized OLS" "Rosenbaum" 0.174
"10237" "Studentized OLS" "Rosenbaum" 0.99
"10238" "Studentized OLS" "Rosenbaum" 0.022
"10239" "Studentized OLS" "Rosenbaum" 0.952
"10240" "Studentized OLS" "Rosenbaum" 0.358
"10241" "Studentized OLS" "Rosenbaum" 0.902
"10242" "Studentized OLS" "Rosenbaum" 0.956
"10243" "Studentized OLS" "Rosenbaum" 0.092
"10244" "Studentized OLS" "Rosenbaum" 0.106
"10245" "Studentized OLS" "Rosenbaum" 0.552
"10246" "Studentized OLS" "Rosenbaum" 0.764
"10247" "Studentized OLS" "Rosenbaum" 0.096
"10248" "Studentized OLS" "Rosenbaum" 0.872
"10249" "Studentized OLS" "Rosenbaum" 0.016
"10250" "Studentized OLS" "Rosenbaum" 0.108
"10251" "Studentized OLS" "Rosenbaum" 0.062
"10252" "Studentized OLS" "Rosenbaum" 0.444
"10253" "Studentized OLS" "Rosenbaum" 0.756
"10254" "Studentized OLS" "Rosenbaum" 0.99
"10255" "Studentized OLS" "Rosenbaum" 0.34
"10256" "Studentized OLS" "Rosenbaum" 0.806
"10257" "Studentized OLS" "Rosenbaum" 0.758
"10258" "Studentized OLS" "Rosenbaum" 0.204
"10259" "Studentized OLS" "Rosenbaum" 0.33
"10260" "Studentized OLS" "Rosenbaum" 0.876
"10261" "Studentized OLS" "Rosenbaum" 0.15
"10262" "Studentized OLS" "Rosenbaum" 0.316
"10263" "Studentized OLS" "Rosenbaum" 0.086
"10264" "Studentized OLS" "Rosenbaum" 0.898
"10265" "Studentized OLS" "Rosenbaum" 0.562
"10266" "Studentized OLS" "Rosenbaum" 0.974
"10267" "Studentized OLS" "Rosenbaum" 0.636
"10268" "Studentized OLS" "Rosenbaum" 0.254
"10269" "Studentized OLS" "Rosenbaum" 0.66
"10270" "Studentized OLS" "Rosenbaum" 0.028
"10271" "Studentized OLS" "Rosenbaum" 0.486
"10272" "Studentized OLS" "Rosenbaum" 0.1
"10273" "Studentized OLS" "Rosenbaum" 0.272
"10274" "Studentized OLS" "Rosenbaum" 0.748
"10275" "Studentized OLS" "Rosenbaum" 0.534
"10276" "Studentized OLS" "Rosenbaum" 0.66
"10277" "Studentized OLS" "Rosenbaum" 0.156
"10278" "Studentized OLS" "Rosenbaum" 0.91
"10279" "Studentized OLS" "Rosenbaum" 0.912
"10280" "Studentized OLS" "Rosenbaum" 0.06
"10281" "Studentized OLS" "Rosenbaum" 0.31
"10282" "Studentized OLS" "Rosenbaum" 0.11
"10283" "Studentized OLS" "Rosenbaum" 0.894
"10284" "Studentized OLS" "Rosenbaum" 0.156
"10285" "Studentized OLS" "Rosenbaum" 0.592
"10286" "Studentized OLS" "Rosenbaum" 0.702
"10287" "Studentized OLS" "Rosenbaum" 0.506
"10288" "Studentized OLS" "Rosenbaum" 0.22
"10289" "Studentized OLS" "Rosenbaum" 0.9
"10290" "Studentized OLS" "Rosenbaum" 0.702
"10291" "Studentized OLS" "Rosenbaum" 0.786
"10292" "Studentized OLS" "Rosenbaum" 0.19
"10293" "Studentized OLS" "Rosenbaum" 0.812
"10294" "Studentized OLS" "Rosenbaum" 0.78
"10295" "Studentized OLS" "Rosenbaum" 0.63
"10296" "Studentized OLS" "Rosenbaum" 0.792
"10297" "Studentized OLS" "Rosenbaum" 0.03
"10298" "Studentized OLS" "Rosenbaum" 0.044
"10299" "Studentized OLS" "Rosenbaum" 0.876
"10300" "Studentized OLS" "Rosenbaum" 0.082
"10301" "Studentized OLS" "Rosenbaum" 0.058
"10302" "Studentized OLS" "Rosenbaum" 0.714
"10303" "Studentized OLS" "Rosenbaum" 0.376
"10304" "Studentized OLS" "Rosenbaum" 0.414
"10305" "Studentized OLS" "Rosenbaum" 0.606
"10306" "Studentized OLS" "Rosenbaum" 0.682
"10307" "Studentized OLS" "Rosenbaum" 0.964
"10308" "Studentized OLS" "Rosenbaum" 0.142
"10309" "Studentized OLS" "Rosenbaum" 0.518
"10310" "Studentized OLS" "Rosenbaum" 0.248
"10311" "Studentized OLS" "Rosenbaum" 0.904
"10312" "Studentized OLS" "Rosenbaum" 0.694
"10313" "Studentized OLS" "Rosenbaum" 0.518
"10314" "Studentized OLS" "Rosenbaum" 0.322
"10315" "Studentized OLS" "Rosenbaum" 0.658
"10316" "Studentized OLS" "Rosenbaum" 0.338
"10317" "Studentized OLS" "Rosenbaum" 0.08
"10318" "Studentized OLS" "Rosenbaum" 0.366
"10319" "Studentized OLS" "Rosenbaum" 0.822
"10320" "Studentized OLS" "Rosenbaum" 0.188
"10321" "Studentized OLS" "Rosenbaum" 0.172
"10322" "Studentized OLS" "Rosenbaum" 0.108
"10323" "Studentized OLS" "Rosenbaum" 0.544
"10324" "Studentized OLS" "Rosenbaum" 0.872
"10325" "Studentized OLS" "Rosenbaum" 0.368
"10326" "Studentized OLS" "Rosenbaum" 0.196
"10327" "Studentized OLS" "Rosenbaum" 0.778
"10328" "Studentized OLS" "Rosenbaum" 0.798
"10329" "Studentized OLS" "Rosenbaum" 0.084
"10330" "Studentized OLS" "Rosenbaum" 0.334
"10331" "Studentized OLS" "Rosenbaum" 0.906
"10332" "Studentized OLS" "Rosenbaum" 0.38
"10333" "Studentized OLS" "Rosenbaum" 0.38
"10334" "Studentized OLS" "Rosenbaum" 0.964
"10335" "Studentized OLS" "Rosenbaum" 0.136
"10336" "Studentized OLS" "Rosenbaum" 0.44
"10337" "Studentized OLS" "Rosenbaum" 0.936
"10338" "Studentized OLS" "Rosenbaum" 0.618
"10339" "Studentized OLS" "Rosenbaum" 0.66
"10340" "Studentized OLS" "Rosenbaum" 0.274
"10341" "Studentized OLS" "Rosenbaum" 0.368
"10342" "Studentized OLS" "Rosenbaum" 0.016
"10343" "Studentized OLS" "Rosenbaum" 0.16
"10344" "Studentized OLS" "Rosenbaum" 0.566
"10345" "Studentized OLS" "Rosenbaum" 0.45
"10346" "Studentized OLS" "Rosenbaum" 0.794
"10347" "Studentized OLS" "Rosenbaum" 0.148
"10348" "Studentized OLS" "Rosenbaum" 0.532
"10349" "Studentized OLS" "Rosenbaum" 0.44
"10350" "Studentized OLS" "Rosenbaum" 0.512
"10351" "Studentized OLS" "Rosenbaum" 0.056
"10352" "Studentized OLS" "Rosenbaum" 0.156
"10353" "Studentized OLS" "Rosenbaum" 0.642
"10354" "Studentized OLS" "Rosenbaum" 0.448
"10355" "Studentized OLS" "Rosenbaum" 0.386
"10356" "Studentized OLS" "Rosenbaum" 0.27
"10357" "Studentized OLS" "Rosenbaum" 0.848
"10358" "Studentized OLS" "Rosenbaum" 0.148
"10359" "Studentized OLS" "Rosenbaum" 0.064
"10360" "Studentized OLS" "Rosenbaum" 0.07
"10361" "Studentized OLS" "Rosenbaum" 0.584
"10362" "Studentized OLS" "Rosenbaum" 0.472
"10363" "Studentized OLS" "Rosenbaum" 0.912
"10364" "Studentized OLS" "Rosenbaum" 0.532
"10365" "Studentized OLS" "Rosenbaum" 0.926
"10366" "Studentized OLS" "Rosenbaum" 0.988
"10367" "Studentized OLS" "Rosenbaum" 0.114
"10368" "Studentized OLS" "Rosenbaum" 0.242
"10369" "Studentized OLS" "Rosenbaum" 0.68
"10370" "Studentized OLS" "Rosenbaum" 0.378
"10371" "Studentized OLS" "Rosenbaum" 0.65
"10372" "Studentized OLS" "Rosenbaum" 0.51
"10373" "Studentized OLS" "Rosenbaum" 0.654
"10374" "Studentized OLS" "Rosenbaum" 0.566
"10375" "Studentized OLS" "Rosenbaum" 0.55
"10376" "Studentized OLS" "Rosenbaum" 0.75
"10377" "Studentized OLS" "Rosenbaum" 0.966
"10378" "Studentized OLS" "Rosenbaum" 0.442
"10379" "Studentized OLS" "Rosenbaum" 0.68
"10380" "Studentized OLS" "Rosenbaum" 0.548
"10381" "Studentized OLS" "Rosenbaum" 0.556
"10382" "Studentized OLS" "Rosenbaum" 0
"10383" "Studentized OLS" "Rosenbaum" 0.158
"10384" "Studentized OLS" "Rosenbaum" 0.67
"10385" "Studentized OLS" "Rosenbaum" 0.314
"10386" "Studentized OLS" "Rosenbaum" 0.064
"10387" "Studentized OLS" "Rosenbaum" 0.81
"10388" "Studentized OLS" "Rosenbaum" 0.188
"10389" "Studentized OLS" "Rosenbaum" 0.714
"10390" "Studentized OLS" "Rosenbaum" 0.758
"10391" "Studentized OLS" "Rosenbaum" 0.742
"10392" "Studentized OLS" "Rosenbaum" 0.106
"10393" "Studentized OLS" "Rosenbaum" 0.386
"10394" "Studentized OLS" "Rosenbaum" 0.584
"10395" "Studentized OLS" "Rosenbaum" 0.828
"10396" "Studentized OLS" "Rosenbaum" 0.81
"10397" "Studentized OLS" "Rosenbaum" 0.76
"10398" "Studentized OLS" "Rosenbaum" 0.97
"10399" "Studentized OLS" "Rosenbaum" 0.724
"10400" "Studentized OLS" "Rosenbaum" 0.592
"10401" "Studentized OLS" "Rosenbaum" 0.162
"10402" "Studentized OLS" "Rosenbaum" 0.672
"10403" "Studentized OLS" "Rosenbaum" 0.844
"10404" "Studentized OLS" "Rosenbaum" 0.586
"10405" "Studentized OLS" "Rosenbaum" 0.424
"10406" "Studentized OLS" "Rosenbaum" 0.842
"10407" "Studentized OLS" "Rosenbaum" 0.934
"10408" "Studentized OLS" "Rosenbaum" 0.962
"10409" "Studentized OLS" "Rosenbaum" 0.198
"10410" "Studentized OLS" "Rosenbaum" 0.916
"10411" "Studentized OLS" "Rosenbaum" 0.16
"10412" "Studentized OLS" "Rosenbaum" 0.97
"10413" "Studentized OLS" "Rosenbaum" 0.764
"10414" "Studentized OLS" "Rosenbaum" 0.812
"10415" "Studentized OLS" "Rosenbaum" 0.896
"10416" "Studentized OLS" "Rosenbaum" 0.746
"10417" "Studentized OLS" "Rosenbaum" 0.82
"10418" "Studentized OLS" "Rosenbaum" 0.22
"10419" "Studentized OLS" "Rosenbaum" 0.202
"10420" "Studentized OLS" "Rosenbaum" 0.724
"10421" "Studentized OLS" "Rosenbaum" 0.874
"10422" "Studentized OLS" "Rosenbaum" 0.164
"10423" "Studentized OLS" "Rosenbaum" 0.38
"10424" "Studentized OLS" "Rosenbaum" 0.12
"10425" "Studentized OLS" "Rosenbaum" 0.69
"10426" "Studentized OLS" "Rosenbaum" 0.054
"10427" "Studentized OLS" "Rosenbaum" 0.754
"10428" "Studentized OLS" "Rosenbaum" 0.796
"10429" "Studentized OLS" "Rosenbaum" 0.088
"10430" "Studentized OLS" "Rosenbaum" 0.642
"10431" "Studentized OLS" "Rosenbaum" 0.876
"10432" "Studentized OLS" "Rosenbaum" 0.656
"10433" "Studentized OLS" "Rosenbaum" 0.552
"10434" "Studentized OLS" "Rosenbaum" 0.512
"10435" "Studentized OLS" "Rosenbaum" 0.13
"10436" "Studentized OLS" "Rosenbaum" 0.416
"10437" "Studentized OLS" "Rosenbaum" 0.506
"10438" "Studentized OLS" "Rosenbaum" 0.008
"10439" "Studentized OLS" "Rosenbaum" 0.41
"10440" "Studentized OLS" "Rosenbaum" 0.382
"10441" "Studentized OLS" "Rosenbaum" 0.486
"10442" "Studentized OLS" "Rosenbaum" 0.646
"10443" "Studentized OLS" "Rosenbaum" 0.636
"10444" "Studentized OLS" "Rosenbaum" 0.468
"10445" "Studentized OLS" "Rosenbaum" 0.714
"10446" "Studentized OLS" "Rosenbaum" 0.588
"10447" "Studentized OLS" "Rosenbaum" 0.086
"10448" "Studentized OLS" "Rosenbaum" 0.168
"10449" "Studentized OLS" "Rosenbaum" 0.588
"10450" "Studentized OLS" "Rosenbaum" 0.786
"10451" "Studentized OLS" "Rosenbaum" 0.022
"10452" "Studentized OLS" "Rosenbaum" 0.458
"10453" "Studentized OLS" "Rosenbaum" 0.118
"10454" "Studentized OLS" "Rosenbaum" 0.368
"10455" "Studentized OLS" "Rosenbaum" 0.83
"10456" "Studentized OLS" "Rosenbaum" 0.95
"10457" "Studentized OLS" "Rosenbaum" 0.526
"10458" "Studentized OLS" "Rosenbaum" 0.34
"10459" "Studentized OLS" "Rosenbaum" 0.41
"10460" "Studentized OLS" "Rosenbaum" 0.604
"10461" "Studentized OLS" "Rosenbaum" 0.214
"10462" "Studentized OLS" "Rosenbaum" 0.702
"10463" "Studentized OLS" "Rosenbaum" 0.06
"10464" "Studentized OLS" "Rosenbaum" 0.74
"10465" "Studentized OLS" "Rosenbaum" 0.394
"10466" "Studentized OLS" "Rosenbaum" 0.258
"10467" "Studentized OLS" "Rosenbaum" 0.904
"10468" "Studentized OLS" "Rosenbaum" 0.914
"10469" "Studentized OLS" "Rosenbaum" 0.424
"10470" "Studentized OLS" "Rosenbaum" 0.188
"10471" "Studentized OLS" "Rosenbaum" 0.148
"10472" "Studentized OLS" "Rosenbaum" 0.804
"10473" "Studentized OLS" "Rosenbaum" 0.774
"10474" "Studentized OLS" "Rosenbaum" 0.766
"10475" "Studentized OLS" "Rosenbaum" 0.376
"10476" "Studentized OLS" "Rosenbaum" 0.714
"10477" "Studentized OLS" "Rosenbaum" 0.934
"10478" "Studentized OLS" "Rosenbaum" 0.904
"10479" "Studentized OLS" "Rosenbaum" 0.092
"10480" "Studentized OLS" "Rosenbaum" 0.914
"10481" "Studentized OLS" "Rosenbaum" 0.67
"10482" "Studentized OLS" "Rosenbaum" 0.288
"10483" "Studentized OLS" "Rosenbaum" 0.478
"10484" "Studentized OLS" "Rosenbaum" 0.032
"10485" "Studentized OLS" "Rosenbaum" 0.056
"10486" "Studentized OLS" "Rosenbaum" 0.148
"10487" "Studentized OLS" "Rosenbaum" 0.96
"10488" "Studentized OLS" "Rosenbaum" 0.65
"10489" "Studentized OLS" "Rosenbaum" 0.348
"10490" "Studentized OLS" "Rosenbaum" 0.94
"10491" "Studentized OLS" "Rosenbaum" 0.502
"10492" "Studentized OLS" "Rosenbaum" 0.326
"10493" "Studentized OLS" "Rosenbaum" 0.53
"10494" "Studentized OLS" "Rosenbaum" 0.74
"10495" "Studentized OLS" "Rosenbaum" 0.41
"10496" "Studentized OLS" "Rosenbaum" 0.054
"10497" "Studentized OLS" "Rosenbaum" 0.374
"10498" "Studentized OLS" "Rosenbaum" 0.67
"10499" "Studentized OLS" "Rosenbaum" 0.288
"10500" "Studentized OLS" "Rosenbaum" 0.2
"10501" "Studentized OLS" "Rosenbaum" 0.1
"10502" "Studentized OLS" "Rosenbaum" 0.078
"10503" "Studentized OLS" "Rosenbaum" 0.482
"10504" "Studentized OLS" "Rosenbaum" 0.196
"10505" "Studentized OLS" "Rosenbaum" 0.074
"10506" "Studentized OLS" "Rosenbaum" 0.138
"10507" "Studentized OLS" "Rosenbaum" 0.178
"10508" "Studentized OLS" "Rosenbaum" 0.758
"10509" "Studentized OLS" "Rosenbaum" 0.222
"10510" "Studentized OLS" "Rosenbaum" 0.644
"10511" "Studentized OLS" "Rosenbaum" 0.354
"10512" "Studentized OLS" "Rosenbaum" 0.636
"10513" "Studentized OLS" "Rosenbaum" 0.012
"10514" "Studentized OLS" "Rosenbaum" 0.476
"10515" "Studentized OLS" "Rosenbaum" 0.256
"10516" "Studentized OLS" "Rosenbaum" 0.168
"10517" "Studentized OLS" "Rosenbaum" 0.86
"10518" "Studentized OLS" "Rosenbaum" 0.408
"10519" "Studentized OLS" "Rosenbaum" 0.25
"10520" "Studentized OLS" "Rosenbaum" 0.094
"10521" "Studentized OLS" "Rosenbaum" 0.916
"10522" "Studentized OLS" "Rosenbaum" 0.148
"10523" "Studentized OLS" "Rosenbaum" 0.158
"10524" "Studentized OLS" "Rosenbaum" 0.268
"10525" "Studentized OLS" "Rosenbaum" 0.574
"10526" "Studentized OLS" "Rosenbaum" 0.834
"10527" "Studentized OLS" "Rosenbaum" 0.902
"10528" "Studentized OLS" "Rosenbaum" 0.54
"10529" "Studentized OLS" "Rosenbaum" 0.64
"10530" "Studentized OLS" "Rosenbaum" 0.176
"10531" "Studentized OLS" "Rosenbaum" 0.452
"10532" "Studentized OLS" "Rosenbaum" 0.176
"10533" "Studentized OLS" "Rosenbaum" 0.468
"10534" "Studentized OLS" "Rosenbaum" 0.856
"10535" "Studentized OLS" "Rosenbaum" 0.076
"10536" "Studentized OLS" "Rosenbaum" 0.706
"10537" "Studentized OLS" "Rosenbaum" 0.722
"10538" "Studentized OLS" "Rosenbaum" 0.282
"10539" "Studentized OLS" "Rosenbaum" 0.038
"10540" "Studentized OLS" "Rosenbaum" 0.868
"10541" "Studentized OLS" "Rosenbaum" 0.284
"10542" "Studentized OLS" "Rosenbaum" 0.036
"10543" "Studentized OLS" "Rosenbaum" 0.794
"10544" "Studentized OLS" "Rosenbaum" 0.672
"10545" "Studentized OLS" "Rosenbaum" 0.948
"10546" "Studentized OLS" "Rosenbaum" 0.672
"10547" "Studentized OLS" "Rosenbaum" 0.78
"10548" "Studentized OLS" "Rosenbaum" 0.144
"10549" "Studentized OLS" "Rosenbaum" 0.31
"10550" "Studentized OLS" "Rosenbaum" 0.93
"10551" "Studentized OLS" "Rosenbaum" 0.024
"10552" "Studentized OLS" "Rosenbaum" 0.15
"10553" "Studentized OLS" "Rosenbaum" 0.378
"10554" "Studentized OLS" "Rosenbaum" 0.658
"10555" "Studentized OLS" "Rosenbaum" 0.748
"10556" "Studentized OLS" "Rosenbaum" 0.004
"10557" "Studentized OLS" "Rosenbaum" 0.836
"10558" "Studentized OLS" "Rosenbaum" 0.022
"10559" "Studentized OLS" "Rosenbaum" 0.952
"10560" "Studentized OLS" "Rosenbaum" 0.51
"10561" "Studentized OLS" "Rosenbaum" 0.268
"10562" "Studentized OLS" "Rosenbaum" 0.778
"10563" "Studentized OLS" "Rosenbaum" 0.488
"10564" "Studentized OLS" "Rosenbaum" 0.766
"10565" "Studentized OLS" "Rosenbaum" 0.864
"10566" "Studentized OLS" "Rosenbaum" 0.784
"10567" "Studentized OLS" "Rosenbaum" 0.206
"10568" "Studentized OLS" "Rosenbaum" 0.712
"10569" "Studentized OLS" "Rosenbaum" 0.592
"10570" "Studentized OLS" "Rosenbaum" 0.24
"10571" "Studentized OLS" "Rosenbaum" 0.034
"10572" "Studentized OLS" "Rosenbaum" 0.522
"10573" "Studentized OLS" "Rosenbaum" 0.292
"10574" "Studentized OLS" "Rosenbaum" 0.064
"10575" "Studentized OLS" "Rosenbaum" 0.706
"10576" "Studentized OLS" "Rosenbaum" 0.06
"10577" "Studentized OLS" "Rosenbaum" 0.52
"10578" "Studentized OLS" "Rosenbaum" 0.67
"10579" "Studentized OLS" "Rosenbaum" 0.824
"10580" "Studentized OLS" "Rosenbaum" 0.26
"10581" "Studentized OLS" "Rosenbaum" 0.182
"10582" "Studentized OLS" "Rosenbaum" 0.66
"10583" "Studentized OLS" "Rosenbaum" 0.064
"10584" "Studentized OLS" "Rosenbaum" 0.192
"10585" "Studentized OLS" "Rosenbaum" 0.76
"10586" "Studentized OLS" "Rosenbaum" 0.008
"10587" "Studentized OLS" "Rosenbaum" 0.384
"10588" "Studentized OLS" "Rosenbaum" 0.018
"10589" "Studentized OLS" "Rosenbaum" 0.158
"10590" "Studentized OLS" "Rosenbaum" 0.952
"10591" "Studentized OLS" "Rosenbaum" 0.052
"10592" "Studentized OLS" "Rosenbaum" 0.26
"10593" "Studentized OLS" "Rosenbaum" 0.41
"10594" "Studentized OLS" "Rosenbaum" 0.988
"10595" "Studentized OLS" "Rosenbaum" 0.836
"10596" "Studentized OLS" "Rosenbaum" 0.736
"10597" "Studentized OLS" "Rosenbaum" 0.676
"10598" "Studentized OLS" "Rosenbaum" 0.65
"10599" "Studentized OLS" "Rosenbaum" 0.062
"10600" "Studentized OLS" "Rosenbaum" 0.932
"10601" "Studentized OLS" "Rosenbaum" 0.176
"10602" "Studentized OLS" "Rosenbaum" 0.096
"10603" "Studentized OLS" "Rosenbaum" 0.942
"10604" "Studentized OLS" "Rosenbaum" 0.544
"10605" "Studentized OLS" "Rosenbaum" 0.932
"10606" "Studentized OLS" "Rosenbaum" 0.406
"10607" "Studentized OLS" "Rosenbaum" 0.84
"10608" "Studentized OLS" "Rosenbaum" 0.9
"10609" "Studentized OLS" "Rosenbaum" 0.676
"10610" "Studentized OLS" "Rosenbaum" 0.238
"10611" "Studentized OLS" "Rosenbaum" 0.028
"10612" "Studentized OLS" "Rosenbaum" 0.158
"10613" "Studentized OLS" "Rosenbaum" 0.118
"10614" "Studentized OLS" "Rosenbaum" 0.688
"10615" "Studentized OLS" "Rosenbaum" 0.052
"10616" "Studentized OLS" "Rosenbaum" 0.874
"10617" "Studentized OLS" "Rosenbaum" 0.354
"10618" "Studentized OLS" "Rosenbaum" 0.404
"10619" "Studentized OLS" "Rosenbaum" 0.05
"10620" "Studentized OLS" "Rosenbaum" 0.362
"10621" "Studentized OLS" "Rosenbaum" 0.66
"10622" "Studentized OLS" "Rosenbaum" 0.724
"10623" "Studentized OLS" "Rosenbaum" 0.786
"10624" "Studentized OLS" "Rosenbaum" 0.174
"10625" "Studentized OLS" "Rosenbaum" 0.822
"10626" "Studentized OLS" "Rosenbaum" 0.706
"10627" "Studentized OLS" "Rosenbaum" 0.578
"10628" "Studentized OLS" "Rosenbaum" 0.964
"10629" "Studentized OLS" "Rosenbaum" 0.54
"10630" "Studentized OLS" "Rosenbaum" 0.822
"10631" "Studentized OLS" "Rosenbaum" 0.238
"10632" "Studentized OLS" "Rosenbaum" 0.978
"10633" "Studentized OLS" "Rosenbaum" 0.502
"10634" "Studentized OLS" "Rosenbaum" 0.092
"10635" "Studentized OLS" "Rosenbaum" 0.858
"10636" "Studentized OLS" "Rosenbaum" 0.774
"10637" "Studentized OLS" "Rosenbaum" 0.546
"10638" "Studentized OLS" "Rosenbaum" 0.556
"10639" "Studentized OLS" "Rosenbaum" 0.518
"10640" "Studentized OLS" "Rosenbaum" 0.738
"10641" "Studentized OLS" "Rosenbaum" 0.834
"10642" "Studentized OLS" "Rosenbaum" 0.124
"10643" "Studentized OLS" "Rosenbaum" 0.346
"10644" "Studentized OLS" "Rosenbaum" 0.416
"10645" "Studentized OLS" "Rosenbaum" 0.51
"10646" "Studentized OLS" "Rosenbaum" 0.094
"10647" "Studentized OLS" "Rosenbaum" 0.192
"10648" "Studentized OLS" "Rosenbaum" 0.732
"10649" "Studentized OLS" "Rosenbaum" 0.208
"10650" "Studentized OLS" "Rosenbaum" 0.086
"10651" "Studentized OLS" "Rosenbaum" 0.898
"10652" "Studentized OLS" "Rosenbaum" 0.818
"10653" "Studentized OLS" "Rosenbaum" 0.862
"10654" "Studentized OLS" "Rosenbaum" 0.04
"10655" "Studentized OLS" "Rosenbaum" 0.898
"10656" "Studentized OLS" "Rosenbaum" 0.268
"10657" "Studentized OLS" "Rosenbaum" 0.486
"10658" "Studentized OLS" "Rosenbaum" 0.506
"10659" "Studentized OLS" "Rosenbaum" 0.336
"10660" "Studentized OLS" "Rosenbaum" 0.498
"10661" "Studentized OLS" "Rosenbaum" 0.058
"10662" "Studentized OLS" "Rosenbaum" 0.292
"10663" "Studentized OLS" "Rosenbaum" 0.76
"10664" "Studentized OLS" "Rosenbaum" 0.55
"10665" "Studentized OLS" "Rosenbaum" 0.84
"10666" "Studentized OLS" "Rosenbaum" 0.196
"10667" "Studentized OLS" "Rosenbaum" 0.044
"10668" "Studentized OLS" "Rosenbaum" 0.042
"10669" "Studentized OLS" "Rosenbaum" 0.304
"10670" "Studentized OLS" "Rosenbaum" 0.614
"10671" "Studentized OLS" "Rosenbaum" 0.026
"10672" "Studentized OLS" "Rosenbaum" 0.61
"10673" "Studentized OLS" "Rosenbaum" 0.744
"10674" "Studentized OLS" "Rosenbaum" 0.554
"10675" "Studentized OLS" "Rosenbaum" 0.948
"10676" "Studentized OLS" "Rosenbaum" 0.046
"10677" "Studentized OLS" "Rosenbaum" 0.42
"10678" "Studentized OLS" "Rosenbaum" 0.754
"10679" "Studentized OLS" "Rosenbaum" 0.446
"10680" "Studentized OLS" "Rosenbaum" 0.978
"10681" "Studentized OLS" "Rosenbaum" 0.258
"10682" "Studentized OLS" "Rosenbaum" 0.552
"10683" "Studentized OLS" "Rosenbaum" 0.596
"10684" "Studentized OLS" "Rosenbaum" 0.508
"10685" "Studentized OLS" "Rosenbaum" 0.624
"10686" "Studentized OLS" "Rosenbaum" 0.27
"10687" "Studentized OLS" "Rosenbaum" 0.538
"10688" "Studentized OLS" "Rosenbaum" 0.522
"10689" "Studentized OLS" "Rosenbaum" 0.654
"10690" "Studentized OLS" "Rosenbaum" 0.73
"10691" "Studentized OLS" "Rosenbaum" 0.694
"10692" "Studentized OLS" "Rosenbaum" 0.598
"10693" "Studentized OLS" "Rosenbaum" 0.568
"10694" "Studentized OLS" "Rosenbaum" 0.298
"10695" "Studentized OLS" "Rosenbaum" 0.966
"10696" "Studentized OLS" "Rosenbaum" 0.054
"10697" "Studentized OLS" "Rosenbaum" 0.708
"10698" "Studentized OLS" "Rosenbaum" 0.392
"10699" "Studentized OLS" "Rosenbaum" 0.094
"10700" "Studentized OLS" "Rosenbaum" 0.538
"10701" "Studentized OLS" "Rosenbaum" 0.412
"10702" "Studentized OLS" "Rosenbaum" 0.198
"10703" "Studentized OLS" "Rosenbaum" 0.334
"10704" "Studentized OLS" "Rosenbaum" 0.604
"10705" "Studentized OLS" "Rosenbaum" 0.172
"10706" "Studentized OLS" "Rosenbaum" 0.704
"10707" "Studentized OLS" "Rosenbaum" 0.654
"10708" "Studentized OLS" "Rosenbaum" 0.39
"10709" "Studentized OLS" "Rosenbaum" 0.544
"10710" "Studentized OLS" "Rosenbaum" 0.902
"10711" "Studentized OLS" "Rosenbaum" 0.832
"10712" "Studentized OLS" "Rosenbaum" 0.69
"10713" "Studentized OLS" "Rosenbaum" 0.418
"10714" "Studentized OLS" "Rosenbaum" 0.6
"10715" "Studentized OLS" "Rosenbaum" 0.532
"10716" "Studentized OLS" "Rosenbaum" 0.966
"10717" "Studentized OLS" "Rosenbaum" 0.034
"10718" "Studentized OLS" "Rosenbaum" 0.026
"10719" "Studentized OLS" "Rosenbaum" 0.414
"10720" "Studentized OLS" "Rosenbaum" 0.28
"10721" "Studentized OLS" "Rosenbaum" 0.978
"10722" "Studentized OLS" "Rosenbaum" 0.49
"10723" "Studentized OLS" "Rosenbaum" 0.254
"10724" "Studentized OLS" "Rosenbaum" 0.792
"10725" "Studentized OLS" "Rosenbaum" 0.778
"10726" "Studentized OLS" "Rosenbaum" 0.198
"10727" "Studentized OLS" "Rosenbaum" 0.97
"10728" "Studentized OLS" "Rosenbaum" 0.466
"10729" "Studentized OLS" "Rosenbaum" 0.17
"10730" "Studentized OLS" "Rosenbaum" 0.298
"10731" "Studentized OLS" "Rosenbaum" 0.144
"10732" "Studentized OLS" "Rosenbaum" 0.728
"10733" "Studentized OLS" "Rosenbaum" 0.06
"10734" "Studentized OLS" "Rosenbaum" 0.302
"10735" "Studentized OLS" "Rosenbaum" 0.026
"10736" "Studentized OLS" "Rosenbaum" 0.282
"10737" "Studentized OLS" "Rosenbaum" 0.366
"10738" "Studentized OLS" "Rosenbaum" 0.03
"10739" "Studentized OLS" "Rosenbaum" 0.14
"10740" "Studentized OLS" "Rosenbaum" 0.232
"10741" "Studentized OLS" "Rosenbaum" 0.496
"10742" "Studentized OLS" "Rosenbaum" 0.188
"10743" "Studentized OLS" "Rosenbaum" 0.608
"10744" "Studentized OLS" "Rosenbaum" 0.98
"10745" "Studentized OLS" "Rosenbaum" 0.16
"10746" "Studentized OLS" "Rosenbaum" 0.804
"10747" "Studentized OLS" "Rosenbaum" 0.8
"10748" "Studentized OLS" "Rosenbaum" 0.992
"10749" "Studentized OLS" "Rosenbaum" 0.99
"10750" "Studentized OLS" "Rosenbaum" 0.642
"10751" "Studentized OLS" "Rosenbaum" 0.928
"10752" "Studentized OLS" "Rosenbaum" 0.928
"10753" "Studentized OLS" "Rosenbaum" 0.726
"10754" "Studentized OLS" "Rosenbaum" 0.996
"10755" "Studentized OLS" "Rosenbaum" 0.94
"10756" "Studentized OLS" "Rosenbaum" 0.24
"10757" "Studentized OLS" "Rosenbaum" 0.314
"10758" "Studentized OLS" "Rosenbaum" 0.51
"10759" "Studentized OLS" "Rosenbaum" 0.916
"10760" "Studentized OLS" "Rosenbaum" 0.754
"10761" "Studentized OLS" "Rosenbaum" 0.288
"10762" "Studentized OLS" "Rosenbaum" 0.34
"10763" "Studentized OLS" "Rosenbaum" 0.148
"10764" "Studentized OLS" "Rosenbaum" 0.126
"10765" "Studentized OLS" "Rosenbaum" 0.252
"10766" "Studentized OLS" "Rosenbaum" 0.596
"10767" "Studentized OLS" "Rosenbaum" 0.1
"10768" "Studentized OLS" "Rosenbaum" 0.082
"10769" "Studentized OLS" "Rosenbaum" 0.226
"10770" "Studentized OLS" "Rosenbaum" 0.612
"10771" "Studentized OLS" "Rosenbaum" 0.36
"10772" "Studentized OLS" "Rosenbaum" 0.136
"10773" "Studentized OLS" "Rosenbaum" 0.812
"10774" "Studentized OLS" "Rosenbaum" 0.008
"10775" "Studentized OLS" "Rosenbaum" 0.368
"10776" "Studentized OLS" "Rosenbaum" 0.24
"10777" "Studentized OLS" "Rosenbaum" 0.348
"10778" "Studentized OLS" "Rosenbaum" 0.742
"10779" "Studentized OLS" "Rosenbaum" 0.108
"10780" "Studentized OLS" "Rosenbaum" 0.22
"10781" "Studentized OLS" "Rosenbaum" 0.426
"10782" "Studentized OLS" "Rosenbaum" 0.18
"10783" "Studentized OLS" "Rosenbaum" 0.536
"10784" "Studentized OLS" "Rosenbaum" 0.976
"10785" "Studentized OLS" "Rosenbaum" 0.718
"10786" "Studentized OLS" "Rosenbaum" 0.802
"10787" "Studentized OLS" "Rosenbaum" 0.072
"10788" "Studentized OLS" "Rosenbaum" 0.826
"10789" "Studentized OLS" "Rosenbaum" 0.64
"10790" "Studentized OLS" "Rosenbaum" 0.914
"10791" "Studentized OLS" "Rosenbaum" 0.868
"10792" "Studentized OLS" "Rosenbaum" 0.98
"10793" "Studentized OLS" "Rosenbaum" 0.998
"10794" "Studentized OLS" "Rosenbaum" 0.102
"10795" "Studentized OLS" "Rosenbaum" 0.518
"10796" "Studentized OLS" "Rosenbaum" 0.28
"10797" "Studentized OLS" "Rosenbaum" 0.948
"10798" "Studentized OLS" "Rosenbaum" 0.288
"10799" "Studentized OLS" "Rosenbaum" 0.458
"10800" "Studentized OLS" "Rosenbaum" 0.638
"10801" "Studentized OLS" "Rosenbaum" 0.728
"10802" "Studentized OLS" "Rosenbaum" 0.57
"10803" "Studentized OLS" "Rosenbaum" 0.142
"10804" "Studentized OLS" "Rosenbaum" 0.458
"10805" "Studentized OLS" "Rosenbaum" 0.272
"10806" "Studentized OLS" "Rosenbaum" 0.174
"10807" "Studentized OLS" "Rosenbaum" 0.538
"10808" "Studentized OLS" "Rosenbaum" 0.354
"10809" "Studentized OLS" "Rosenbaum" 0.97
"10810" "Studentized OLS" "Rosenbaum" 0.292
"10811" "Studentized OLS" "Rosenbaum" 0.984
"10812" "Studentized OLS" "Rosenbaum" 0.496
"10813" "Studentized OLS" "Rosenbaum" 0.382
"10814" "Studentized OLS" "Rosenbaum" 0.006
"10815" "Studentized OLS" "Rosenbaum" 0.464
"10816" "Studentized OLS" "Rosenbaum" 0.342
"10817" "Studentized OLS" "Rosenbaum" 0.006
"10818" "Studentized OLS" "Rosenbaum" 0.328
"10819" "Studentized OLS" "Rosenbaum" 0
"10820" "Studentized OLS" "Rosenbaum" 0.654
"10821" "Studentized OLS" "Rosenbaum" 0.342
"10822" "Studentized OLS" "Rosenbaum" 0.648
"10823" "Studentized OLS" "Rosenbaum" 0.114
"10824" "Studentized OLS" "Rosenbaum" 0.462
"10825" "Studentized OLS" "Rosenbaum" 0.822
"10826" "Studentized OLS" "Rosenbaum" 0.392
"10827" "Studentized OLS" "Rosenbaum" 0.34
"10828" "Studentized OLS" "Rosenbaum" 0.744
"10829" "Studentized OLS" "Rosenbaum" 0.486
"10830" "Studentized OLS" "Rosenbaum" 0.902
"10831" "Studentized OLS" "Rosenbaum" 0.106
"10832" "Studentized OLS" "Rosenbaum" 0.012
"10833" "Studentized OLS" "Rosenbaum" 0.308
"10834" "Studentized OLS" "Rosenbaum" 0.612
"10835" "Studentized OLS" "Rosenbaum" 0.68
"10836" "Studentized OLS" "Rosenbaum" 0.166
"10837" "Studentized OLS" "Rosenbaum" 0.844
"10838" "Studentized OLS" "Rosenbaum" 0.112
"10839" "Studentized OLS" "Rosenbaum" 0.994
"10840" "Studentized OLS" "Rosenbaum" 0.024
"10841" "Studentized OLS" "Rosenbaum" 0.13
"10842" "Studentized OLS" "Rosenbaum" 0.49
"10843" "Studentized OLS" "Rosenbaum" 0.44
"10844" "Studentized OLS" "Rosenbaum" 0.212
"10845" "Studentized OLS" "Rosenbaum" 0.108
"10846" "Studentized OLS" "Rosenbaum" 0.078
"10847" "Studentized OLS" "Rosenbaum" 0.61
"10848" "Studentized OLS" "Rosenbaum" 0.266
"10849" "Studentized OLS" "Rosenbaum" 0.824
"10850" "Studentized OLS" "Rosenbaum" 0.91
"10851" "Studentized OLS" "Rosenbaum" 0.976
"10852" "Studentized OLS" "Rosenbaum" 0.052
"10853" "Studentized OLS" "Rosenbaum" 0.566
"10854" "Studentized OLS" "Rosenbaum" 0.628
"10855" "Studentized OLS" "Rosenbaum" 0.698
"10856" "Studentized OLS" "Rosenbaum" 0.266
"10857" "Studentized OLS" "Rosenbaum" 0.172
"10858" "Studentized OLS" "Rosenbaum" 0.372
"10859" "Studentized OLS" "Rosenbaum" 0.4
"10860" "Studentized OLS" "Rosenbaum" 0.844
"10861" "Studentized OLS" "Rosenbaum" 0.15
"10862" "Studentized OLS" "Rosenbaum" 0.866
"10863" "Studentized OLS" "Rosenbaum" 0.11
"10864" "Studentized OLS" "Rosenbaum" 0.394
"10865" "Studentized OLS" "Rosenbaum" 0.636
"10866" "Studentized OLS" "Rosenbaum" 0.19
"10867" "Studentized OLS" "Rosenbaum" 0.468
"10868" "Studentized OLS" "Rosenbaum" 0.298
"10869" "Studentized OLS" "Rosenbaum" 0.164
"10870" "Studentized OLS" "Rosenbaum" 0.52
"10871" "Studentized OLS" "Rosenbaum" 0.938
"10872" "Studentized OLS" "Rosenbaum" 0.056
"10873" "Studentized OLS" "Rosenbaum" 0.42
"10874" "Studentized OLS" "Rosenbaum" 0.022
"10875" "Studentized OLS" "Rosenbaum" 0.498
"10876" "Studentized OLS" "Rosenbaum" 0.964
"10877" "Studentized OLS" "Rosenbaum" 0.104
"10878" "Studentized OLS" "Rosenbaum" 0.32
"10879" "Studentized OLS" "Rosenbaum" 0.14
"10880" "Studentized OLS" "Rosenbaum" 0.51
"10881" "Studentized OLS" "Rosenbaum" 0.304
"10882" "Studentized OLS" "Rosenbaum" 0.366
"10883" "Studentized OLS" "Rosenbaum" 0.314
"10884" "Studentized OLS" "Rosenbaum" 0.36
"10885" "Studentized OLS" "Rosenbaum" 0.688
"10886" "Studentized OLS" "Rosenbaum" 0.12
"10887" "Studentized OLS" "Rosenbaum" 0.726
"10888" "Studentized OLS" "Rosenbaum" 0.592
"10889" "Studentized OLS" "Rosenbaum" 0.572
"10890" "Studentized OLS" "Rosenbaum" 0.494
"10891" "Studentized OLS" "Rosenbaum" 0.478
"10892" "Studentized OLS" "Rosenbaum" 0.324
"10893" "Studentized OLS" "Rosenbaum" 0.698
"10894" "Studentized OLS" "Rosenbaum" 0.198
"10895" "Studentized OLS" "Rosenbaum" 0.11
"10896" "Studentized OLS" "Rosenbaum" 0.572
"10897" "Studentized OLS" "Rosenbaum" 0.264
"10898" "Studentized OLS" "Rosenbaum" 0.308
"10899" "Studentized OLS" "Rosenbaum" 0.244
"10900" "Studentized OLS" "Rosenbaum" 0.796
"10901" "Studentized OLS" "Rosenbaum" 0.04
"10902" "Studentized OLS" "Rosenbaum" 0.026
"10903" "Studentized OLS" "Rosenbaum" 0.48
"10904" "Studentized OLS" "Rosenbaum" 0.14
"10905" "Studentized OLS" "Rosenbaum" 0.038
"10906" "Studentized OLS" "Rosenbaum" 0.464
"10907" "Studentized OLS" "Rosenbaum" 0.938
"10908" "Studentized OLS" "Rosenbaum" 0.65
"10909" "Studentized OLS" "Rosenbaum" 0.71
"10910" "Studentized OLS" "Rosenbaum" 0.234
"10911" "Studentized OLS" "Rosenbaum" 0.052
"10912" "Studentized OLS" "Rosenbaum" 0.728
"10913" "Studentized OLS" "Rosenbaum" 0.744
"10914" "Studentized OLS" "Rosenbaum" 0.11
"10915" "Studentized OLS" "Rosenbaum" 0.548
"10916" "Studentized OLS" "Rosenbaum" 0.504
"10917" "Studentized OLS" "Rosenbaum" 0.05
"10918" "Studentized OLS" "Rosenbaum" 0.532
"10919" "Studentized OLS" "Rosenbaum" 0.186
"10920" "Studentized OLS" "Rosenbaum" 0.764
"10921" "Studentized OLS" "Rosenbaum" 0.708
"10922" "Studentized OLS" "Rosenbaum" 0.442
"10923" "Studentized OLS" "Rosenbaum" 0.514
"10924" "Studentized OLS" "Rosenbaum" 0.188
"10925" "Studentized OLS" "Rosenbaum" 0.904
"10926" "Studentized OLS" "Rosenbaum" 0.042
"10927" "Studentized OLS" "Rosenbaum" 0.982
"10928" "Studentized OLS" "Rosenbaum" 0.59
"10929" "Studentized OLS" "Rosenbaum" 0.244
"10930" "Studentized OLS" "Rosenbaum" 0.926
"10931" "Studentized OLS" "Rosenbaum" 0.03
"10932" "Studentized OLS" "Rosenbaum" 0
"10933" "Studentized OLS" "Rosenbaum" 0.238
"10934" "Studentized OLS" "Rosenbaum" 0.98
"10935" "Studentized OLS" "Rosenbaum" 0.104
"10936" "Studentized OLS" "Rosenbaum" 0.042
"10937" "Studentized OLS" "Rosenbaum" 0.672
"10938" "Studentized OLS" "Rosenbaum" 0.614
"10939" "Studentized OLS" "Rosenbaum" 0.972
"10940" "Studentized OLS" "Rosenbaum" 0.89
"10941" "Studentized OLS" "Rosenbaum" 0.18
"10942" "Studentized OLS" "Rosenbaum" 0.788
"10943" "Studentized OLS" "Rosenbaum" 0.004
"10944" "Studentized OLS" "Rosenbaum" 0.852
"10945" "Studentized OLS" "Rosenbaum" 0.816
"10946" "Studentized OLS" "Rosenbaum" 0.736
"10947" "Studentized OLS" "Rosenbaum" 0.148
"10948" "Studentized OLS" "Rosenbaum" 0.232
"10949" "Studentized OLS" "Rosenbaum" 0.816
"10950" "Studentized OLS" "Rosenbaum" 0.67
"10951" "Studentized OLS" "Rosenbaum" 0.074
"10952" "Studentized OLS" "Rosenbaum" 0.756
"10953" "Studentized OLS" "Rosenbaum" 0.218
"10954" "Studentized OLS" "Rosenbaum" 0.57
"10955" "Studentized OLS" "Rosenbaum" 0.342
"10956" "Studentized OLS" "Rosenbaum" 0.852
"10957" "Studentized OLS" "Rosenbaum" 0.338
"10958" "Studentized OLS" "Rosenbaum" 0.536
"10959" "Studentized OLS" "Rosenbaum" 0.358
"10960" "Studentized OLS" "Rosenbaum" 0.568
"10961" "Studentized OLS" "Rosenbaum" 0.274
"10962" "Studentized OLS" "Rosenbaum" 0.718
"10963" "Studentized OLS" "Rosenbaum" 0.988
"10964" "Studentized OLS" "Rosenbaum" 0.308
"10965" "Studentized OLS" "Rosenbaum" 0.8
"10966" "Studentized OLS" "Rosenbaum" 0.818
"10967" "Studentized OLS" "Rosenbaum" 0.946
"10968" "Studentized OLS" "Rosenbaum" 0.136
"10969" "Studentized OLS" "Rosenbaum" 0.05
"10970" "Studentized OLS" "Rosenbaum" 0.56
"10971" "Studentized OLS" "Rosenbaum" 0.794
"10972" "Studentized OLS" "Rosenbaum" 0.442
"10973" "Studentized OLS" "Rosenbaum" 0.304
"10974" "Studentized OLS" "Rosenbaum" 0.106
"10975" "Studentized OLS" "Rosenbaum" 0.526
"10976" "Studentized OLS" "Rosenbaum" 0.71
"10977" "Studentized OLS" "Rosenbaum" 0.724
"10978" "Studentized OLS" "Rosenbaum" 0.414
"10979" "Studentized OLS" "Rosenbaum" 0.49
"10980" "Studentized OLS" "Rosenbaum" 0.882
"10981" "Studentized OLS" "Rosenbaum" 0.964
"10982" "Studentized OLS" "Rosenbaum" 0.77
"10983" "Studentized OLS" "Rosenbaum" 0.158
"10984" "Studentized OLS" "Rosenbaum" 0.354
"10985" "Studentized OLS" "Rosenbaum" 0.764
"10986" "Studentized OLS" "Rosenbaum" 0.864
"10987" "Studentized OLS" "Rosenbaum" 0.042
"10988" "Studentized OLS" "Rosenbaum" 0.566
"10989" "Studentized OLS" "Rosenbaum" 0.956
"10990" "Studentized OLS" "Rosenbaum" 0.998
"10991" "Studentized OLS" "Rosenbaum" 0.746
"10992" "Studentized OLS" "Rosenbaum" 0.388
"10993" "Studentized OLS" "Rosenbaum" 0.246
"10994" "Studentized OLS" "Rosenbaum" 0.782
"10995" "Studentized OLS" "Rosenbaum" 0.144
"10996" "Studentized OLS" "Rosenbaum" 0.312
"10997" "Studentized OLS" "Rosenbaum" 0.054
"10998" "Studentized OLS" "Rosenbaum" 0.214
"10999" "Studentized OLS" "Rosenbaum" 0.336
"11000" "Studentized OLS" "Rosenbaum" 0.962
"11001" "Studentized EHW" "Rosenbaum" 0.354
"11002" "Studentized EHW" "Rosenbaum" 0.052
"11003" "Studentized EHW" "Rosenbaum" 0.84
"11004" "Studentized EHW" "Rosenbaum" 0.62
"11005" "Studentized EHW" "Rosenbaum" 0.594
"11006" "Studentized EHW" "Rosenbaum" 0.758
"11007" "Studentized EHW" "Rosenbaum" 0.608
"11008" "Studentized EHW" "Rosenbaum" 0.946
"11009" "Studentized EHW" "Rosenbaum" 0.82
"11010" "Studentized EHW" "Rosenbaum" 0.462
"11011" "Studentized EHW" "Rosenbaum" 0.904
"11012" "Studentized EHW" "Rosenbaum" 0.274
"11013" "Studentized EHW" "Rosenbaum" 0.508
"11014" "Studentized EHW" "Rosenbaum" 0.29
"11015" "Studentized EHW" "Rosenbaum" 0.678
"11016" "Studentized EHW" "Rosenbaum" 0.81
"11017" "Studentized EHW" "Rosenbaum" 0.222
"11018" "Studentized EHW" "Rosenbaum" 0.424
"11019" "Studentized EHW" "Rosenbaum" 0.62
"11020" "Studentized EHW" "Rosenbaum" 0.204
"11021" "Studentized EHW" "Rosenbaum" 0.784
"11022" "Studentized EHW" "Rosenbaum" 0.022
"11023" "Studentized EHW" "Rosenbaum" 0.536
"11024" "Studentized EHW" "Rosenbaum" 0.948
"11025" "Studentized EHW" "Rosenbaum" 0.812
"11026" "Studentized EHW" "Rosenbaum" 0.14
"11027" "Studentized EHW" "Rosenbaum" 0.77
"11028" "Studentized EHW" "Rosenbaum" 0.182
"11029" "Studentized EHW" "Rosenbaum" 0.504
"11030" "Studentized EHW" "Rosenbaum" 0.386
"11031" "Studentized EHW" "Rosenbaum" 0.246
"11032" "Studentized EHW" "Rosenbaum" 0.498
"11033" "Studentized EHW" "Rosenbaum" 0.774
"11034" "Studentized EHW" "Rosenbaum" 0.84
"11035" "Studentized EHW" "Rosenbaum" 0.836
"11036" "Studentized EHW" "Rosenbaum" 0.468
"11037" "Studentized EHW" "Rosenbaum" 0.692
"11038" "Studentized EHW" "Rosenbaum" 0.4
"11039" "Studentized EHW" "Rosenbaum" 0.062
"11040" "Studentized EHW" "Rosenbaum" 0.322
"11041" "Studentized EHW" "Rosenbaum" 0.334
"11042" "Studentized EHW" "Rosenbaum" 0.016
"11043" "Studentized EHW" "Rosenbaum" 0.998
"11044" "Studentized EHW" "Rosenbaum" 0.846
"11045" "Studentized EHW" "Rosenbaum" 0.488
"11046" "Studentized EHW" "Rosenbaum" 0.908
"11047" "Studentized EHW" "Rosenbaum" 0.516
"11048" "Studentized EHW" "Rosenbaum" 0.62
"11049" "Studentized EHW" "Rosenbaum" 0.514
"11050" "Studentized EHW" "Rosenbaum" 0.716
"11051" "Studentized EHW" "Rosenbaum" 0.384
"11052" "Studentized EHW" "Rosenbaum" 0.668
"11053" "Studentized EHW" "Rosenbaum" 0.626
"11054" "Studentized EHW" "Rosenbaum" 0.672
"11055" "Studentized EHW" "Rosenbaum" 0.604
"11056" "Studentized EHW" "Rosenbaum" 0.496
"11057" "Studentized EHW" "Rosenbaum" 0.574
"11058" "Studentized EHW" "Rosenbaum" 0.662
"11059" "Studentized EHW" "Rosenbaum" 0.336
"11060" "Studentized EHW" "Rosenbaum" 0.408
"11061" "Studentized EHW" "Rosenbaum" 0.902
"11062" "Studentized EHW" "Rosenbaum" 0.966
"11063" "Studentized EHW" "Rosenbaum" 0.496
"11064" "Studentized EHW" "Rosenbaum" 0.956
"11065" "Studentized EHW" "Rosenbaum" 0.678
"11066" "Studentized EHW" "Rosenbaum" 0.988
"11067" "Studentized EHW" "Rosenbaum" 0.458
"11068" "Studentized EHW" "Rosenbaum" 0.408
"11069" "Studentized EHW" "Rosenbaum" 0.012
"11070" "Studentized EHW" "Rosenbaum" 0.882
"11071" "Studentized EHW" "Rosenbaum" 0.38
"11072" "Studentized EHW" "Rosenbaum" 0.25
"11073" "Studentized EHW" "Rosenbaum" 0.842
"11074" "Studentized EHW" "Rosenbaum" 0.146
"11075" "Studentized EHW" "Rosenbaum" 0.566
"11076" "Studentized EHW" "Rosenbaum" 0.83
"11077" "Studentized EHW" "Rosenbaum" 0.554
"11078" "Studentized EHW" "Rosenbaum" 0.952
"11079" "Studentized EHW" "Rosenbaum" 0.476
"11080" "Studentized EHW" "Rosenbaum" 0.98
"11081" "Studentized EHW" "Rosenbaum" 0.62
"11082" "Studentized EHW" "Rosenbaum" 0.036
"11083" "Studentized EHW" "Rosenbaum" 0.516
"11084" "Studentized EHW" "Rosenbaum" 0.956
"11085" "Studentized EHW" "Rosenbaum" 0.862
"11086" "Studentized EHW" "Rosenbaum" 0.546
"11087" "Studentized EHW" "Rosenbaum" 0.328
"11088" "Studentized EHW" "Rosenbaum" 0.548
"11089" "Studentized EHW" "Rosenbaum" 0.924
"11090" "Studentized EHW" "Rosenbaum" 0.62
"11091" "Studentized EHW" "Rosenbaum" 0.914
"11092" "Studentized EHW" "Rosenbaum" 0.836
"11093" "Studentized EHW" "Rosenbaum" 0.868
"11094" "Studentized EHW" "Rosenbaum" 0.25
"11095" "Studentized EHW" "Rosenbaum" 0.586
"11096" "Studentized EHW" "Rosenbaum" 0.968
"11097" "Studentized EHW" "Rosenbaum" 0.298
"11098" "Studentized EHW" "Rosenbaum" 0.99
"11099" "Studentized EHW" "Rosenbaum" 0.58
"11100" "Studentized EHW" "Rosenbaum" 0.118
"11101" "Studentized EHW" "Rosenbaum" 0.538
"11102" "Studentized EHW" "Rosenbaum" 0.522
"11103" "Studentized EHW" "Rosenbaum" 0.238
"11104" "Studentized EHW" "Rosenbaum" 0.046
"11105" "Studentized EHW" "Rosenbaum" 0.134
"11106" "Studentized EHW" "Rosenbaum" 0.69
"11107" "Studentized EHW" "Rosenbaum" 0.8
"11108" "Studentized EHW" "Rosenbaum" 0.58
"11109" "Studentized EHW" "Rosenbaum" 0.776
"11110" "Studentized EHW" "Rosenbaum" 0.65
"11111" "Studentized EHW" "Rosenbaum" 0.778
"11112" "Studentized EHW" "Rosenbaum" 0.754
"11113" "Studentized EHW" "Rosenbaum" 0.962
"11114" "Studentized EHW" "Rosenbaum" 0.972
"11115" "Studentized EHW" "Rosenbaum" 0.3
"11116" "Studentized EHW" "Rosenbaum" 0.052
"11117" "Studentized EHW" "Rosenbaum" 0.398
"11118" "Studentized EHW" "Rosenbaum" 0.7
"11119" "Studentized EHW" "Rosenbaum" 0.268
"11120" "Studentized EHW" "Rosenbaum" 0.386
"11121" "Studentized EHW" "Rosenbaum" 0.672
"11122" "Studentized EHW" "Rosenbaum" 0.432
"11123" "Studentized EHW" "Rosenbaum" 0.522
"11124" "Studentized EHW" "Rosenbaum" 0.438
"11125" "Studentized EHW" "Rosenbaum" 0.65
"11126" "Studentized EHW" "Rosenbaum" 0.086
"11127" "Studentized EHW" "Rosenbaum" 0.202
"11128" "Studentized EHW" "Rosenbaum" 0.576
"11129" "Studentized EHW" "Rosenbaum" 0.524
"11130" "Studentized EHW" "Rosenbaum" 0.77
"11131" "Studentized EHW" "Rosenbaum" 0.598
"11132" "Studentized EHW" "Rosenbaum" 0.372
"11133" "Studentized EHW" "Rosenbaum" 0.322
"11134" "Studentized EHW" "Rosenbaum" 0.242
"11135" "Studentized EHW" "Rosenbaum" 0.59
"11136" "Studentized EHW" "Rosenbaum" 0.53
"11137" "Studentized EHW" "Rosenbaum" 0.64
"11138" "Studentized EHW" "Rosenbaum" 0.938
"11139" "Studentized EHW" "Rosenbaum" 0.562
"11140" "Studentized EHW" "Rosenbaum" 0.122
"11141" "Studentized EHW" "Rosenbaum" 0.902
"11142" "Studentized EHW" "Rosenbaum" 0.234
"11143" "Studentized EHW" "Rosenbaum" 0.934
"11144" "Studentized EHW" "Rosenbaum" 0.258
"11145" "Studentized EHW" "Rosenbaum" 0.866
"11146" "Studentized EHW" "Rosenbaum" 1
"11147" "Studentized EHW" "Rosenbaum" 0.444
"11148" "Studentized EHW" "Rosenbaum" 0.748
"11149" "Studentized EHW" "Rosenbaum" 0.678
"11150" "Studentized EHW" "Rosenbaum" 0.988
"11151" "Studentized EHW" "Rosenbaum" 0.736
"11152" "Studentized EHW" "Rosenbaum" 0.878
"11153" "Studentized EHW" "Rosenbaum" 0.85
"11154" "Studentized EHW" "Rosenbaum" 0.518
"11155" "Studentized EHW" "Rosenbaum" 0.258
"11156" "Studentized EHW" "Rosenbaum" 0.32
"11157" "Studentized EHW" "Rosenbaum" 0.276
"11158" "Studentized EHW" "Rosenbaum" 0.208
"11159" "Studentized EHW" "Rosenbaum" 0.324
"11160" "Studentized EHW" "Rosenbaum" 0.878
"11161" "Studentized EHW" "Rosenbaum" 0.094
"11162" "Studentized EHW" "Rosenbaum" 0.834
"11163" "Studentized EHW" "Rosenbaum" 0.912
"11164" "Studentized EHW" "Rosenbaum" 0.48
"11165" "Studentized EHW" "Rosenbaum" 0.506
"11166" "Studentized EHW" "Rosenbaum" 0.134
"11167" "Studentized EHW" "Rosenbaum" 0.282
"11168" "Studentized EHW" "Rosenbaum" 0.628
"11169" "Studentized EHW" "Rosenbaum" 0.222
"11170" "Studentized EHW" "Rosenbaum" 0.642
"11171" "Studentized EHW" "Rosenbaum" 0.702
"11172" "Studentized EHW" "Rosenbaum" 0.916
"11173" "Studentized EHW" "Rosenbaum" 0.178
"11174" "Studentized EHW" "Rosenbaum" 0.018
"11175" "Studentized EHW" "Rosenbaum" 0.092
"11176" "Studentized EHW" "Rosenbaum" 0.836
"11177" "Studentized EHW" "Rosenbaum" 0.7
"11178" "Studentized EHW" "Rosenbaum" 0.666
"11179" "Studentized EHW" "Rosenbaum" 0.404
"11180" "Studentized EHW" "Rosenbaum" 0.674
"11181" "Studentized EHW" "Rosenbaum" 0.064
"11182" "Studentized EHW" "Rosenbaum" 0.546
"11183" "Studentized EHW" "Rosenbaum" 0.732
"11184" "Studentized EHW" "Rosenbaum" 0.996
"11185" "Studentized EHW" "Rosenbaum" 0.494
"11186" "Studentized EHW" "Rosenbaum" 0.882
"11187" "Studentized EHW" "Rosenbaum" 0.794
"11188" "Studentized EHW" "Rosenbaum" 0.972
"11189" "Studentized EHW" "Rosenbaum" 0.268
"11190" "Studentized EHW" "Rosenbaum" 0.426
"11191" "Studentized EHW" "Rosenbaum" 0.456
"11192" "Studentized EHW" "Rosenbaum" 0.88
"11193" "Studentized EHW" "Rosenbaum" 0.536
"11194" "Studentized EHW" "Rosenbaum" 0.922
"11195" "Studentized EHW" "Rosenbaum" 0.77
"11196" "Studentized EHW" "Rosenbaum" 0.518
"11197" "Studentized EHW" "Rosenbaum" 0.156
"11198" "Studentized EHW" "Rosenbaum" 0.794
"11199" "Studentized EHW" "Rosenbaum" 0.028
"11200" "Studentized EHW" "Rosenbaum" 0.402
"11201" "Studentized EHW" "Rosenbaum" 0.596
"11202" "Studentized EHW" "Rosenbaum" 0.568
"11203" "Studentized EHW" "Rosenbaum" 0.638
"11204" "Studentized EHW" "Rosenbaum" 0.23
"11205" "Studentized EHW" "Rosenbaum" 0.582
"11206" "Studentized EHW" "Rosenbaum" 0.898
"11207" "Studentized EHW" "Rosenbaum" 0.908
"11208" "Studentized EHW" "Rosenbaum" 0.47
"11209" "Studentized EHW" "Rosenbaum" 0.57
"11210" "Studentized EHW" "Rosenbaum" 0.232
"11211" "Studentized EHW" "Rosenbaum" 0.48
"11212" "Studentized EHW" "Rosenbaum" 0.404
"11213" "Studentized EHW" "Rosenbaum" 0.018
"11214" "Studentized EHW" "Rosenbaum" 0.478
"11215" "Studentized EHW" "Rosenbaum" 0.946
"11216" "Studentized EHW" "Rosenbaum" 0.628
"11217" "Studentized EHW" "Rosenbaum" 0.228
"11218" "Studentized EHW" "Rosenbaum" 1
"11219" "Studentized EHW" "Rosenbaum" 0.174
"11220" "Studentized EHW" "Rosenbaum" 0.032
"11221" "Studentized EHW" "Rosenbaum" 0.58
"11222" "Studentized EHW" "Rosenbaum" 0.176
"11223" "Studentized EHW" "Rosenbaum" 0.276
"11224" "Studentized EHW" "Rosenbaum" 0.504
"11225" "Studentized EHW" "Rosenbaum" 0.64
"11226" "Studentized EHW" "Rosenbaum" 0.986
"11227" "Studentized EHW" "Rosenbaum" 0.804
"11228" "Studentized EHW" "Rosenbaum" 0.34
"11229" "Studentized EHW" "Rosenbaum" 0.76
"11230" "Studentized EHW" "Rosenbaum" 0.622
"11231" "Studentized EHW" "Rosenbaum" 0.668
"11232" "Studentized EHW" "Rosenbaum" 0.798
"11233" "Studentized EHW" "Rosenbaum" 0.856
"11234" "Studentized EHW" "Rosenbaum" 0.028
"11235" "Studentized EHW" "Rosenbaum" 0.972
"11236" "Studentized EHW" "Rosenbaum" 0.294
"11237" "Studentized EHW" "Rosenbaum" 0.992
"11238" "Studentized EHW" "Rosenbaum" 0.074
"11239" "Studentized EHW" "Rosenbaum" 0.966
"11240" "Studentized EHW" "Rosenbaum" 0.566
"11241" "Studentized EHW" "Rosenbaum" 0.914
"11242" "Studentized EHW" "Rosenbaum" 0.972
"11243" "Studentized EHW" "Rosenbaum" 0.214
"11244" "Studentized EHW" "Rosenbaum" 0.26
"11245" "Studentized EHW" "Rosenbaum" 0.624
"11246" "Studentized EHW" "Rosenbaum" 0.81
"11247" "Studentized EHW" "Rosenbaum" 0.208
"11248" "Studentized EHW" "Rosenbaum" 0.908
"11249" "Studentized EHW" "Rosenbaum" 0.054
"11250" "Studentized EHW" "Rosenbaum" 0.174
"11251" "Studentized EHW" "Rosenbaum" 0.092
"11252" "Studentized EHW" "Rosenbaum" 0.57
"11253" "Studentized EHW" "Rosenbaum" 0.85
"11254" "Studentized EHW" "Rosenbaum" 0.992
"11255" "Studentized EHW" "Rosenbaum" 0.546
"11256" "Studentized EHW" "Rosenbaum" 0.874
"11257" "Studentized EHW" "Rosenbaum" 0.82
"11258" "Studentized EHW" "Rosenbaum" 0.24
"11259" "Studentized EHW" "Rosenbaum" 0.482
"11260" "Studentized EHW" "Rosenbaum" 0.848
"11261" "Studentized EHW" "Rosenbaum" 0.252
"11262" "Studentized EHW" "Rosenbaum" 0.55
"11263" "Studentized EHW" "Rosenbaum" 0.374
"11264" "Studentized EHW" "Rosenbaum" 0.912
"11265" "Studentized EHW" "Rosenbaum" 0.688
"11266" "Studentized EHW" "Rosenbaum" 0.978
"11267" "Studentized EHW" "Rosenbaum" 0.776
"11268" "Studentized EHW" "Rosenbaum" 0.378
"11269" "Studentized EHW" "Rosenbaum" 0.762
"11270" "Studentized EHW" "Rosenbaum" 0.158
"11271" "Studentized EHW" "Rosenbaum" 0.66
"11272" "Studentized EHW" "Rosenbaum" 0.186
"11273" "Studentized EHW" "Rosenbaum" 0.456
"11274" "Studentized EHW" "Rosenbaum" 0.836
"11275" "Studentized EHW" "Rosenbaum" 0.662
"11276" "Studentized EHW" "Rosenbaum" 0.734
"11277" "Studentized EHW" "Rosenbaum" 0.342
"11278" "Studentized EHW" "Rosenbaum" 0.928
"11279" "Studentized EHW" "Rosenbaum" 0.924
"11280" "Studentized EHW" "Rosenbaum" 0.186
"11281" "Studentized EHW" "Rosenbaum" 0.45
"11282" "Studentized EHW" "Rosenbaum" 0.258
"11283" "Studentized EHW" "Rosenbaum" 0.906
"11284" "Studentized EHW" "Rosenbaum" 0.182
"11285" "Studentized EHW" "Rosenbaum" 0.638
"11286" "Studentized EHW" "Rosenbaum" 0.708
"11287" "Studentized EHW" "Rosenbaum" 0.686
"11288" "Studentized EHW" "Rosenbaum" 0.404
"11289" "Studentized EHW" "Rosenbaum" 0.916
"11290" "Studentized EHW" "Rosenbaum" 0.844
"11291" "Studentized EHW" "Rosenbaum" 0.816
"11292" "Studentized EHW" "Rosenbaum" 0.118
"11293" "Studentized EHW" "Rosenbaum" 0.868
"11294" "Studentized EHW" "Rosenbaum" 0.808
"11295" "Studentized EHW" "Rosenbaum" 0.746
"11296" "Studentized EHW" "Rosenbaum" 0.872
"11297" "Studentized EHW" "Rosenbaum" 0.12
"11298" "Studentized EHW" "Rosenbaum" 0.006
"11299" "Studentized EHW" "Rosenbaum" 0.898
"11300" "Studentized EHW" "Rosenbaum" 0.256
"11301" "Studentized EHW" "Rosenbaum" 0.108
"11302" "Studentized EHW" "Rosenbaum" 0.774
"11303" "Studentized EHW" "Rosenbaum" 0.54
"11304" "Studentized EHW" "Rosenbaum" 0.444
"11305" "Studentized EHW" "Rosenbaum" 0.714
"11306" "Studentized EHW" "Rosenbaum" 0.814
"11307" "Studentized EHW" "Rosenbaum" 0.966
"11308" "Studentized EHW" "Rosenbaum" 0.328
"11309" "Studentized EHW" "Rosenbaum" 0.558
"11310" "Studentized EHW" "Rosenbaum" 0.362
"11311" "Studentized EHW" "Rosenbaum" 0.946
"11312" "Studentized EHW" "Rosenbaum" 0.772
"11313" "Studentized EHW" "Rosenbaum" 0.632
"11314" "Studentized EHW" "Rosenbaum" 0.402
"11315" "Studentized EHW" "Rosenbaum" 0.746
"11316" "Studentized EHW" "Rosenbaum" 0.234
"11317" "Studentized EHW" "Rosenbaum" 0.176
"11318" "Studentized EHW" "Rosenbaum" 0.364
"11319" "Studentized EHW" "Rosenbaum" 0.826
"11320" "Studentized EHW" "Rosenbaum" 0.16
"11321" "Studentized EHW" "Rosenbaum" 0.264
"11322" "Studentized EHW" "Rosenbaum" 0.294
"11323" "Studentized EHW" "Rosenbaum" 0.528
"11324" "Studentized EHW" "Rosenbaum" 0.898
"11325" "Studentized EHW" "Rosenbaum" 0.618
"11326" "Studentized EHW" "Rosenbaum" 0.39
"11327" "Studentized EHW" "Rosenbaum" 0.858
"11328" "Studentized EHW" "Rosenbaum" 0.83
"11329" "Studentized EHW" "Rosenbaum" 0.266
"11330" "Studentized EHW" "Rosenbaum" 0.484
"11331" "Studentized EHW" "Rosenbaum" 0.93
"11332" "Studentized EHW" "Rosenbaum" 0.428
"11333" "Studentized EHW" "Rosenbaum" 0.536
"11334" "Studentized EHW" "Rosenbaum" 0.97
"11335" "Studentized EHW" "Rosenbaum" 0.16
"11336" "Studentized EHW" "Rosenbaum" 0.556
"11337" "Studentized EHW" "Rosenbaum" 0.938
"11338" "Studentized EHW" "Rosenbaum" 0.79
"11339" "Studentized EHW" "Rosenbaum" 0.738
"11340" "Studentized EHW" "Rosenbaum" 0.26
"11341" "Studentized EHW" "Rosenbaum" 0.39
"11342" "Studentized EHW" "Rosenbaum" 0.02
"11343" "Studentized EHW" "Rosenbaum" 0.23
"11344" "Studentized EHW" "Rosenbaum" 0.704
"11345" "Studentized EHW" "Rosenbaum" 0.624
"11346" "Studentized EHW" "Rosenbaum" 0.82
"11347" "Studentized EHW" "Rosenbaum" 0.176
"11348" "Studentized EHW" "Rosenbaum" 0.578
"11349" "Studentized EHW" "Rosenbaum" 0.608
"11350" "Studentized EHW" "Rosenbaum" 0.628
"11351" "Studentized EHW" "Rosenbaum" 0.144
"11352" "Studentized EHW" "Rosenbaum" 0.266
"11353" "Studentized EHW" "Rosenbaum" 0.704
"11354" "Studentized EHW" "Rosenbaum" 0.58
"11355" "Studentized EHW" "Rosenbaum" 0.63
"11356" "Studentized EHW" "Rosenbaum" 0.338
"11357" "Studentized EHW" "Rosenbaum" 0.852
"11358" "Studentized EHW" "Rosenbaum" 0.316
"11359" "Studentized EHW" "Rosenbaum" 0.008
"11360" "Studentized EHW" "Rosenbaum" 0.294
"11361" "Studentized EHW" "Rosenbaum" 0.596
"11362" "Studentized EHW" "Rosenbaum" 0.676
"11363" "Studentized EHW" "Rosenbaum" 0.944
"11364" "Studentized EHW" "Rosenbaum" 0.558
"11365" "Studentized EHW" "Rosenbaum" 0.926
"11366" "Studentized EHW" "Rosenbaum" 0.99
"11367" "Studentized EHW" "Rosenbaum" 0.304
"11368" "Studentized EHW" "Rosenbaum" 0.264
"11369" "Studentized EHW" "Rosenbaum" 0.732
"11370" "Studentized EHW" "Rosenbaum" 0.434
"11371" "Studentized EHW" "Rosenbaum" 0.624
"11372" "Studentized EHW" "Rosenbaum" 0.52
"11373" "Studentized EHW" "Rosenbaum" 0.728
"11374" "Studentized EHW" "Rosenbaum" 0.714
"11375" "Studentized EHW" "Rosenbaum" 0.744
"11376" "Studentized EHW" "Rosenbaum" 0.81
"11377" "Studentized EHW" "Rosenbaum" 0.974
"11378" "Studentized EHW" "Rosenbaum" 0.484
"11379" "Studentized EHW" "Rosenbaum" 0.608
"11380" "Studentized EHW" "Rosenbaum" 0.738
"11381" "Studentized EHW" "Rosenbaum" 0.54
"11382" "Studentized EHW" "Rosenbaum" 0
"11383" "Studentized EHW" "Rosenbaum" 0.318
"11384" "Studentized EHW" "Rosenbaum" 0.774
"11385" "Studentized EHW" "Rosenbaum" 0.32
"11386" "Studentized EHW" "Rosenbaum" 0.208
"11387" "Studentized EHW" "Rosenbaum" 0.87
"11388" "Studentized EHW" "Rosenbaum" 0.364
"11389" "Studentized EHW" "Rosenbaum" 0.794
"11390" "Studentized EHW" "Rosenbaum" 0.826
"11391" "Studentized EHW" "Rosenbaum" 0.78
"11392" "Studentized EHW" "Rosenbaum" 0.176
"11393" "Studentized EHW" "Rosenbaum" 0.49
"11394" "Studentized EHW" "Rosenbaum" 0.722
"11395" "Studentized EHW" "Rosenbaum" 0.884
"11396" "Studentized EHW" "Rosenbaum" 0.858
"11397" "Studentized EHW" "Rosenbaum" 0.818
"11398" "Studentized EHW" "Rosenbaum" 0.974
"11399" "Studentized EHW" "Rosenbaum" 0.778
"11400" "Studentized EHW" "Rosenbaum" 0.648
"11401" "Studentized EHW" "Rosenbaum" 0.388
"11402" "Studentized EHW" "Rosenbaum" 0.812
"11403" "Studentized EHW" "Rosenbaum" 0.874
"11404" "Studentized EHW" "Rosenbaum" 0.596
"11405" "Studentized EHW" "Rosenbaum" 0.528
"11406" "Studentized EHW" "Rosenbaum" 0.88
"11407" "Studentized EHW" "Rosenbaum" 0.938
"11408" "Studentized EHW" "Rosenbaum" 0.97
"11409" "Studentized EHW" "Rosenbaum" 0.456
"11410" "Studentized EHW" "Rosenbaum" 0.936
"11411" "Studentized EHW" "Rosenbaum" 0.276
"11412" "Studentized EHW" "Rosenbaum" 0.976
"11413" "Studentized EHW" "Rosenbaum" 0.822
"11414" "Studentized EHW" "Rosenbaum" 0.888
"11415" "Studentized EHW" "Rosenbaum" 0.902
"11416" "Studentized EHW" "Rosenbaum" 0.808
"11417" "Studentized EHW" "Rosenbaum" 0.862
"11418" "Studentized EHW" "Rosenbaum" 0.368
"11419" "Studentized EHW" "Rosenbaum" 0.25
"11420" "Studentized EHW" "Rosenbaum" 0.784
"11421" "Studentized EHW" "Rosenbaum" 0.894
"11422" "Studentized EHW" "Rosenbaum" 0.326
"11423" "Studentized EHW" "Rosenbaum" 0.544
"11424" "Studentized EHW" "Rosenbaum" 0.266
"11425" "Studentized EHW" "Rosenbaum" 0.806
"11426" "Studentized EHW" "Rosenbaum" 0.176
"11427" "Studentized EHW" "Rosenbaum" 0.79
"11428" "Studentized EHW" "Rosenbaum" 0.836
"11429" "Studentized EHW" "Rosenbaum" 0.118
"11430" "Studentized EHW" "Rosenbaum" 0.744
"11431" "Studentized EHW" "Rosenbaum" 0.886
"11432" "Studentized EHW" "Rosenbaum" 0.728
"11433" "Studentized EHW" "Rosenbaum" 0.656
"11434" "Studentized EHW" "Rosenbaum" 0.668
"11435" "Studentized EHW" "Rosenbaum" 0.234
"11436" "Studentized EHW" "Rosenbaum" 0.536
"11437" "Studentized EHW" "Rosenbaum" 0.644
"11438" "Studentized EHW" "Rosenbaum" 0.024
"11439" "Studentized EHW" "Rosenbaum" 0.61
"11440" "Studentized EHW" "Rosenbaum" 0.396
"11441" "Studentized EHW" "Rosenbaum" 0.624
"11442" "Studentized EHW" "Rosenbaum" 0.724
"11443" "Studentized EHW" "Rosenbaum" 0.768
"11444" "Studentized EHW" "Rosenbaum" 0.546
"11445" "Studentized EHW" "Rosenbaum" 0.794
"11446" "Studentized EHW" "Rosenbaum" 0.618
"11447" "Studentized EHW" "Rosenbaum" 0.198
"11448" "Studentized EHW" "Rosenbaum" 0.396
"11449" "Studentized EHW" "Rosenbaum" 0.618
"11450" "Studentized EHW" "Rosenbaum" 0.836
"11451" "Studentized EHW" "Rosenbaum" 0.172
"11452" "Studentized EHW" "Rosenbaum" 0.582
"11453" "Studentized EHW" "Rosenbaum" 0.278
"11454" "Studentized EHW" "Rosenbaum" 0.412
"11455" "Studentized EHW" "Rosenbaum" 0.886
"11456" "Studentized EHW" "Rosenbaum" 0.968
"11457" "Studentized EHW" "Rosenbaum" 0.572
"11458" "Studentized EHW" "Rosenbaum" 0.41
"11459" "Studentized EHW" "Rosenbaum" 0.494
"11460" "Studentized EHW" "Rosenbaum" 0.754
"11461" "Studentized EHW" "Rosenbaum" 0.246
"11462" "Studentized EHW" "Rosenbaum" 0.778
"11463" "Studentized EHW" "Rosenbaum" 0.272
"11464" "Studentized EHW" "Rosenbaum" 0.732
"11465" "Studentized EHW" "Rosenbaum" 0.58
"11466" "Studentized EHW" "Rosenbaum" 0.414
"11467" "Studentized EHW" "Rosenbaum" 0.934
"11468" "Studentized EHW" "Rosenbaum" 0.94
"11469" "Studentized EHW" "Rosenbaum" 0.674
"11470" "Studentized EHW" "Rosenbaum" 0.422
"11471" "Studentized EHW" "Rosenbaum" 0.26
"11472" "Studentized EHW" "Rosenbaum" 0.864
"11473" "Studentized EHW" "Rosenbaum" 0.84
"11474" "Studentized EHW" "Rosenbaum" 0.818
"11475" "Studentized EHW" "Rosenbaum" 0.474
"11476" "Studentized EHW" "Rosenbaum" 0.786
"11477" "Studentized EHW" "Rosenbaum" 0.948
"11478" "Studentized EHW" "Rosenbaum" 0.928
"11479" "Studentized EHW" "Rosenbaum" 0.352
"11480" "Studentized EHW" "Rosenbaum" 0.938
"11481" "Studentized EHW" "Rosenbaum" 0.708
"11482" "Studentized EHW" "Rosenbaum" 0.414
"11483" "Studentized EHW" "Rosenbaum" 0.598
"11484" "Studentized EHW" "Rosenbaum" 0.008
"11485" "Studentized EHW" "Rosenbaum" 0.228
"11486" "Studentized EHW" "Rosenbaum" 0.196
"11487" "Studentized EHW" "Rosenbaum" 0.966
"11488" "Studentized EHW" "Rosenbaum" 0.768
"11489" "Studentized EHW" "Rosenbaum" 0.522
"11490" "Studentized EHW" "Rosenbaum" 0.96
"11491" "Studentized EHW" "Rosenbaum" 0.686
"11492" "Studentized EHW" "Rosenbaum" 0.3
"11493" "Studentized EHW" "Rosenbaum" 0.598
"11494" "Studentized EHW" "Rosenbaum" 0.804
"11495" "Studentized EHW" "Rosenbaum" 0.528
"11496" "Studentized EHW" "Rosenbaum" 0.142
"11497" "Studentized EHW" "Rosenbaum" 0.524
"11498" "Studentized EHW" "Rosenbaum" 0.73
"11499" "Studentized EHW" "Rosenbaum" 0.404
"11500" "Studentized EHW" "Rosenbaum" 0.356
"11501" "Studentized EHW" "Rosenbaum" 0.282
"11502" "Studentized EHW" "Rosenbaum" 0.228
"11503" "Studentized EHW" "Rosenbaum" 0.588
"11504" "Studentized EHW" "Rosenbaum" 0.278
"11505" "Studentized EHW" "Rosenbaum" 0.18
"11506" "Studentized EHW" "Rosenbaum" 0.35
"11507" "Studentized EHW" "Rosenbaum" 0.262
"11508" "Studentized EHW" "Rosenbaum" 0.844
"11509" "Studentized EHW" "Rosenbaum" 0.294
"11510" "Studentized EHW" "Rosenbaum" 0.744
"11511" "Studentized EHW" "Rosenbaum" 0.532
"11512" "Studentized EHW" "Rosenbaum" 0.702
"11513" "Studentized EHW" "Rosenbaum" 0.108
"11514" "Studentized EHW" "Rosenbaum" 0.486
"11515" "Studentized EHW" "Rosenbaum" 0.348
"11516" "Studentized EHW" "Rosenbaum" 0.166
"11517" "Studentized EHW" "Rosenbaum" 0.868
"11518" "Studentized EHW" "Rosenbaum" 0.46
"11519" "Studentized EHW" "Rosenbaum" 0.354
"11520" "Studentized EHW" "Rosenbaum" 0.262
"11521" "Studentized EHW" "Rosenbaum" 0.932
"11522" "Studentized EHW" "Rosenbaum" 0.342
"11523" "Studentized EHW" "Rosenbaum" 0.318
"11524" "Studentized EHW" "Rosenbaum" 0.336
"11525" "Studentized EHW" "Rosenbaum" 0.656
"11526" "Studentized EHW" "Rosenbaum" 0.884
"11527" "Studentized EHW" "Rosenbaum" 0.918
"11528" "Studentized EHW" "Rosenbaum" 0.562
"11529" "Studentized EHW" "Rosenbaum" 0.724
"11530" "Studentized EHW" "Rosenbaum" 0.462
"11531" "Studentized EHW" "Rosenbaum" 0.382
"11532" "Studentized EHW" "Rosenbaum" 0.208
"11533" "Studentized EHW" "Rosenbaum" 0.68
"11534" "Studentized EHW" "Rosenbaum" 0.886
"11535" "Studentized EHW" "Rosenbaum" 0.256
"11536" "Studentized EHW" "Rosenbaum" 0.746
"11537" "Studentized EHW" "Rosenbaum" 0.75
"11538" "Studentized EHW" "Rosenbaum" 0.538
"11539" "Studentized EHW" "Rosenbaum" 0.156
"11540" "Studentized EHW" "Rosenbaum" 0.89
"11541" "Studentized EHW" "Rosenbaum" 0.246
"11542" "Studentized EHW" "Rosenbaum" 0.178
"11543" "Studentized EHW" "Rosenbaum" 0.828
"11544" "Studentized EHW" "Rosenbaum" 0.826
"11545" "Studentized EHW" "Rosenbaum" 0.968
"11546" "Studentized EHW" "Rosenbaum" 0.81
"11547" "Studentized EHW" "Rosenbaum" 0.862
"11548" "Studentized EHW" "Rosenbaum" 0.02
"11549" "Studentized EHW" "Rosenbaum" 0.39
"11550" "Studentized EHW" "Rosenbaum" 0.944
"11551" "Studentized EHW" "Rosenbaum" 0.116
"11552" "Studentized EHW" "Rosenbaum" 0.222
"11553" "Studentized EHW" "Rosenbaum" 0.658
"11554" "Studentized EHW" "Rosenbaum" 0.778
"11555" "Studentized EHW" "Rosenbaum" 0.804
"11556" "Studentized EHW" "Rosenbaum" 0.046
"11557" "Studentized EHW" "Rosenbaum" 0.882
"11558" "Studentized EHW" "Rosenbaum" 0.008
"11559" "Studentized EHW" "Rosenbaum" 0.962
"11560" "Studentized EHW" "Rosenbaum" 0.638
"11561" "Studentized EHW" "Rosenbaum" 0.446
"11562" "Studentized EHW" "Rosenbaum" 0.864
"11563" "Studentized EHW" "Rosenbaum" 0.726
"11564" "Studentized EHW" "Rosenbaum" 0.822
"11565" "Studentized EHW" "Rosenbaum" 0.916
"11566" "Studentized EHW" "Rosenbaum" 0.852
"11567" "Studentized EHW" "Rosenbaum" 0.052
"11568" "Studentized EHW" "Rosenbaum" 0.776
"11569" "Studentized EHW" "Rosenbaum" 0.716
"11570" "Studentized EHW" "Rosenbaum" 0.382
"11571" "Studentized EHW" "Rosenbaum" 0.144
"11572" "Studentized EHW" "Rosenbaum" 0.674
"11573" "Studentized EHW" "Rosenbaum" 0.36
"11574" "Studentized EHW" "Rosenbaum" 0.116
"11575" "Studentized EHW" "Rosenbaum" 0.764
"11576" "Studentized EHW" "Rosenbaum" 0.188
"11577" "Studentized EHW" "Rosenbaum" 0.662
"11578" "Studentized EHW" "Rosenbaum" 0.776
"11579" "Studentized EHW" "Rosenbaum" 0.884
"11580" "Studentized EHW" "Rosenbaum" 0.356
"11581" "Studentized EHW" "Rosenbaum" 0.21
"11582" "Studentized EHW" "Rosenbaum" 0.762
"11583" "Studentized EHW" "Rosenbaum" 0.202
"11584" "Studentized EHW" "Rosenbaum" 0.206
"11585" "Studentized EHW" "Rosenbaum" 0.824
"11586" "Studentized EHW" "Rosenbaum" 0.042
"11587" "Studentized EHW" "Rosenbaum" 0.656
"11588" "Studentized EHW" "Rosenbaum" 0.044
"11589" "Studentized EHW" "Rosenbaum" 0.176
"11590" "Studentized EHW" "Rosenbaum" 0.966
"11591" "Studentized EHW" "Rosenbaum" 0.216
"11592" "Studentized EHW" "Rosenbaum" 0.306
"11593" "Studentized EHW" "Rosenbaum" 0.422
"11594" "Studentized EHW" "Rosenbaum" 0.988
"11595" "Studentized EHW" "Rosenbaum" 0.876
"11596" "Studentized EHW" "Rosenbaum" 0.802
"11597" "Studentized EHW" "Rosenbaum" 0.76
"11598" "Studentized EHW" "Rosenbaum" 0.742
"11599" "Studentized EHW" "Rosenbaum" 0.21
"11600" "Studentized EHW" "Rosenbaum" 0.964
"11601" "Studentized EHW" "Rosenbaum" 0.286
"11602" "Studentized EHW" "Rosenbaum" 0.184
"11603" "Studentized EHW" "Rosenbaum" 0.956
"11604" "Studentized EHW" "Rosenbaum" 0.676
"11605" "Studentized EHW" "Rosenbaum" 0.95
"11606" "Studentized EHW" "Rosenbaum" 0.496
"11607" "Studentized EHW" "Rosenbaum" 0.906
"11608" "Studentized EHW" "Rosenbaum" 0.93
"11609" "Studentized EHW" "Rosenbaum" 0.82
"11610" "Studentized EHW" "Rosenbaum" 0.462
"11611" "Studentized EHW" "Rosenbaum" 0.004
"11612" "Studentized EHW" "Rosenbaum" 0.292
"11613" "Studentized EHW" "Rosenbaum" 0.014
"11614" "Studentized EHW" "Rosenbaum" 0.774
"11615" "Studentized EHW" "Rosenbaum" 0.186
"11616" "Studentized EHW" "Rosenbaum" 0.886
"11617" "Studentized EHW" "Rosenbaum" 0.354
"11618" "Studentized EHW" "Rosenbaum" 0.472
"11619" "Studentized EHW" "Rosenbaum" 0.16
"11620" "Studentized EHW" "Rosenbaum" 0.484
"11621" "Studentized EHW" "Rosenbaum" 0.752
"11622" "Studentized EHW" "Rosenbaum" 0.804
"11623" "Studentized EHW" "Rosenbaum" 0.832
"11624" "Studentized EHW" "Rosenbaum" 0.41
"11625" "Studentized EHW" "Rosenbaum" 0.9
"11626" "Studentized EHW" "Rosenbaum" 0.784
"11627" "Studentized EHW" "Rosenbaum" 0.75
"11628" "Studentized EHW" "Rosenbaum" 0.97
"11629" "Studentized EHW" "Rosenbaum" 0.56
"11630" "Studentized EHW" "Rosenbaum" 0.816
"11631" "Studentized EHW" "Rosenbaum" 0.476
"11632" "Studentized EHW" "Rosenbaum" 0.988
"11633" "Studentized EHW" "Rosenbaum" 0.566
"11634" "Studentized EHW" "Rosenbaum" 0.252
"11635" "Studentized EHW" "Rosenbaum" 0.878
"11636" "Studentized EHW" "Rosenbaum" 0.81
"11637" "Studentized EHW" "Rosenbaum" 0.618
"11638" "Studentized EHW" "Rosenbaum" 0.63
"11639" "Studentized EHW" "Rosenbaum" 0.6
"11640" "Studentized EHW" "Rosenbaum" 0.8
"11641" "Studentized EHW" "Rosenbaum" 0.878
"11642" "Studentized EHW" "Rosenbaum" 0.274
"11643" "Studentized EHW" "Rosenbaum" 0.536
"11644" "Studentized EHW" "Rosenbaum" 0.528
"11645" "Studentized EHW" "Rosenbaum" 0.662
"11646" "Studentized EHW" "Rosenbaum" 0.098
"11647" "Studentized EHW" "Rosenbaum" 0.374
"11648" "Studentized EHW" "Rosenbaum" 0.824
"11649" "Studentized EHW" "Rosenbaum" 0.29
"11650" "Studentized EHW" "Rosenbaum" 0.308
"11651" "Studentized EHW" "Rosenbaum" 0.922
"11652" "Studentized EHW" "Rosenbaum" 0.862
"11653" "Studentized EHW" "Rosenbaum" 0.884
"11654" "Studentized EHW" "Rosenbaum" 0.096
"11655" "Studentized EHW" "Rosenbaum" 0.92
"11656" "Studentized EHW" "Rosenbaum" 0.416
"11657" "Studentized EHW" "Rosenbaum" 0.47
"11658" "Studentized EHW" "Rosenbaum" 0.618
"11659" "Studentized EHW" "Rosenbaum" 0.46
"11660" "Studentized EHW" "Rosenbaum" 0.598
"11661" "Studentized EHW" "Rosenbaum" 0.168
"11662" "Studentized EHW" "Rosenbaum" 0.33
"11663" "Studentized EHW" "Rosenbaum" 0.85
"11664" "Studentized EHW" "Rosenbaum" 0.73
"11665" "Studentized EHW" "Rosenbaum" 0.878
"11666" "Studentized EHW" "Rosenbaum" 0.288
"11667" "Studentized EHW" "Rosenbaum" 0.022
"11668" "Studentized EHW" "Rosenbaum" 0.136
"11669" "Studentized EHW" "Rosenbaum" 0.502
"11670" "Studentized EHW" "Rosenbaum" 0.724
"11671" "Studentized EHW" "Rosenbaum" 0.18
"11672" "Studentized EHW" "Rosenbaum" 0.622
"11673" "Studentized EHW" "Rosenbaum" 0.846
"11674" "Studentized EHW" "Rosenbaum" 0.788
"11675" "Studentized EHW" "Rosenbaum" 0.954
"11676" "Studentized EHW" "Rosenbaum" 0.024
"11677" "Studentized EHW" "Rosenbaum" 0.518
"11678" "Studentized EHW" "Rosenbaum" 0.826
"11679" "Studentized EHW" "Rosenbaum" 0.47
"11680" "Studentized EHW" "Rosenbaum" 0.978
"11681" "Studentized EHW" "Rosenbaum" 0.474
"11682" "Studentized EHW" "Rosenbaum" 0.726
"11683" "Studentized EHW" "Rosenbaum" 0.716
"11684" "Studentized EHW" "Rosenbaum" 0.512
"11685" "Studentized EHW" "Rosenbaum" 0.704
"11686" "Studentized EHW" "Rosenbaum" 0.544
"11687" "Studentized EHW" "Rosenbaum" 0.75
"11688" "Studentized EHW" "Rosenbaum" 0.634
"11689" "Studentized EHW" "Rosenbaum" 0.786
"11690" "Studentized EHW" "Rosenbaum" 0.758
"11691" "Studentized EHW" "Rosenbaum" 0.778
"11692" "Studentized EHW" "Rosenbaum" 0.696
"11693" "Studentized EHW" "Rosenbaum" 0.676
"11694" "Studentized EHW" "Rosenbaum" 0.374
"11695" "Studentized EHW" "Rosenbaum" 0.966
"11696" "Studentized EHW" "Rosenbaum" 0.172
"11697" "Studentized EHW" "Rosenbaum" 0.722
"11698" "Studentized EHW" "Rosenbaum" 0.516
"11699" "Studentized EHW" "Rosenbaum" 0.218
"11700" "Studentized EHW" "Rosenbaum" 0.498
"11701" "Studentized EHW" "Rosenbaum" 0.54
"11702" "Studentized EHW" "Rosenbaum" 0.48
"11703" "Studentized EHW" "Rosenbaum" 0.402
"11704" "Studentized EHW" "Rosenbaum" 0.64
"11705" "Studentized EHW" "Rosenbaum" 0.208
"11706" "Studentized EHW" "Rosenbaum" 0.788
"11707" "Studentized EHW" "Rosenbaum" 0.726
"11708" "Studentized EHW" "Rosenbaum" 0.49
"11709" "Studentized EHW" "Rosenbaum" 0.708
"11710" "Studentized EHW" "Rosenbaum" 0.924
"11711" "Studentized EHW" "Rosenbaum" 0.898
"11712" "Studentized EHW" "Rosenbaum" 0.766
"11713" "Studentized EHW" "Rosenbaum" 0.494
"11714" "Studentized EHW" "Rosenbaum" 0.762
"11715" "Studentized EHW" "Rosenbaum" 0.614
"11716" "Studentized EHW" "Rosenbaum" 0.976
"11717" "Studentized EHW" "Rosenbaum" 0.128
"11718" "Studentized EHW" "Rosenbaum" 0.122
"11719" "Studentized EHW" "Rosenbaum" 0.55
"11720" "Studentized EHW" "Rosenbaum" 0.53
"11721" "Studentized EHW" "Rosenbaum" 0.982
"11722" "Studentized EHW" "Rosenbaum" 0.678
"11723" "Studentized EHW" "Rosenbaum" 0.398
"11724" "Studentized EHW" "Rosenbaum" 0.878
"11725" "Studentized EHW" "Rosenbaum" 0.882
"11726" "Studentized EHW" "Rosenbaum" 0.284
"11727" "Studentized EHW" "Rosenbaum" 0.98
"11728" "Studentized EHW" "Rosenbaum" 0.562
"11729" "Studentized EHW" "Rosenbaum" 0.378
"11730" "Studentized EHW" "Rosenbaum" 0.462
"11731" "Studentized EHW" "Rosenbaum" 0.264
"11732" "Studentized EHW" "Rosenbaum" 0.792
"11733" "Studentized EHW" "Rosenbaum" 0.2
"11734" "Studentized EHW" "Rosenbaum" 0.558
"11735" "Studentized EHW" "Rosenbaum" 0.1
"11736" "Studentized EHW" "Rosenbaum" 0.394
"11737" "Studentized EHW" "Rosenbaum" 0.42
"11738" "Studentized EHW" "Rosenbaum" 0.146
"11739" "Studentized EHW" "Rosenbaum" 0.064
"11740" "Studentized EHW" "Rosenbaum" 0.412
"11741" "Studentized EHW" "Rosenbaum" 0.612
"11742" "Studentized EHW" "Rosenbaum" 0.282
"11743" "Studentized EHW" "Rosenbaum" 0.684
"11744" "Studentized EHW" "Rosenbaum" 0.984
"11745" "Studentized EHW" "Rosenbaum" 0.252
"11746" "Studentized EHW" "Rosenbaum" 0.838
"11747" "Studentized EHW" "Rosenbaum" 0.856
"11748" "Studentized EHW" "Rosenbaum" 0.992
"11749" "Studentized EHW" "Rosenbaum" 0.998
"11750" "Studentized EHW" "Rosenbaum" 0.754
"11751" "Studentized EHW" "Rosenbaum" 0.974
"11752" "Studentized EHW" "Rosenbaum" 0.942
"11753" "Studentized EHW" "Rosenbaum" 0.782
"11754" "Studentized EHW" "Rosenbaum" 0.996
"11755" "Studentized EHW" "Rosenbaum" 0.94
"11756" "Studentized EHW" "Rosenbaum" 0.334
"11757" "Studentized EHW" "Rosenbaum" 0.342
"11758" "Studentized EHW" "Rosenbaum" 0.564
"11759" "Studentized EHW" "Rosenbaum" 0.928
"11760" "Studentized EHW" "Rosenbaum" 0.82
"11761" "Studentized EHW" "Rosenbaum" 0.418
"11762" "Studentized EHW" "Rosenbaum" 0.386
"11763" "Studentized EHW" "Rosenbaum" 0.252
"11764" "Studentized EHW" "Rosenbaum" 0.3
"11765" "Studentized EHW" "Rosenbaum" 0.316
"11766" "Studentized EHW" "Rosenbaum" 0.622
"11767" "Studentized EHW" "Rosenbaum" 0.188
"11768" "Studentized EHW" "Rosenbaum" 0.054
"11769" "Studentized EHW" "Rosenbaum" 0.44
"11770" "Studentized EHW" "Rosenbaum" 0.782
"11771" "Studentized EHW" "Rosenbaum" 0.48
"11772" "Studentized EHW" "Rosenbaum" 0.174
"11773" "Studentized EHW" "Rosenbaum" 0.876
"11774" "Studentized EHW" "Rosenbaum" 0.1
"11775" "Studentized EHW" "Rosenbaum" 0.476
"11776" "Studentized EHW" "Rosenbaum" 0.506
"11777" "Studentized EHW" "Rosenbaum" 0.61
"11778" "Studentized EHW" "Rosenbaum" 0.752
"11779" "Studentized EHW" "Rosenbaum" 0.222
"11780" "Studentized EHW" "Rosenbaum" 0.372
"11781" "Studentized EHW" "Rosenbaum" 0.414
"11782" "Studentized EHW" "Rosenbaum" 0.204
"11783" "Studentized EHW" "Rosenbaum" 0.76
"11784" "Studentized EHW" "Rosenbaum" 0.98
"11785" "Studentized EHW" "Rosenbaum" 0.8
"11786" "Studentized EHW" "Rosenbaum" 0.826
"11787" "Studentized EHW" "Rosenbaum" 0.198
"11788" "Studentized EHW" "Rosenbaum" 0.866
"11789" "Studentized EHW" "Rosenbaum" 0.694
"11790" "Studentized EHW" "Rosenbaum" 0.93
"11791" "Studentized EHW" "Rosenbaum" 0.888
"11792" "Studentized EHW" "Rosenbaum" 0.98
"11793" "Studentized EHW" "Rosenbaum" 0.998
"11794" "Studentized EHW" "Rosenbaum" 0.038
"11795" "Studentized EHW" "Rosenbaum" 0.642
"11796" "Studentized EHW" "Rosenbaum" 0.518
"11797" "Studentized EHW" "Rosenbaum" 0.958
"11798" "Studentized EHW" "Rosenbaum" 0.38
"11799" "Studentized EHW" "Rosenbaum" 0.562
"11800" "Studentized EHW" "Rosenbaum" 0.728
"11801" "Studentized EHW" "Rosenbaum" 0.828
"11802" "Studentized EHW" "Rosenbaum" 0.714
"11803" "Studentized EHW" "Rosenbaum" 0.226
"11804" "Studentized EHW" "Rosenbaum" 0.468
"11805" "Studentized EHW" "Rosenbaum" 0.35
"11806" "Studentized EHW" "Rosenbaum" 0.252
"11807" "Studentized EHW" "Rosenbaum" 0.648
"11808" "Studentized EHW" "Rosenbaum" 0.52
"11809" "Studentized EHW" "Rosenbaum" 0.982
"11810" "Studentized EHW" "Rosenbaum" 0.26
"11811" "Studentized EHW" "Rosenbaum" 0.99
"11812" "Studentized EHW" "Rosenbaum" 0.644
"11813" "Studentized EHW" "Rosenbaum" 0.568
"11814" "Studentized EHW" "Rosenbaum" 0
"11815" "Studentized EHW" "Rosenbaum" 0.648
"11816" "Studentized EHW" "Rosenbaum" 0.466
"11817" "Studentized EHW" "Rosenbaum" 0.082
"11818" "Studentized EHW" "Rosenbaum" 0.454
"11819" "Studentized EHW" "Rosenbaum" 0.002
"11820" "Studentized EHW" "Rosenbaum" 0.682
"11821" "Studentized EHW" "Rosenbaum" 0.462
"11822" "Studentized EHW" "Rosenbaum" 0.742
"11823" "Studentized EHW" "Rosenbaum" 0.298
"11824" "Studentized EHW" "Rosenbaum" 0.652
"11825" "Studentized EHW" "Rosenbaum" 0.892
"11826" "Studentized EHW" "Rosenbaum" 0.512
"11827" "Studentized EHW" "Rosenbaum" 0.556
"11828" "Studentized EHW" "Rosenbaum" 0.744
"11829" "Studentized EHW" "Rosenbaum" 0.614
"11830" "Studentized EHW" "Rosenbaum" 0.92
"11831" "Studentized EHW" "Rosenbaum" 0.312
"11832" "Studentized EHW" "Rosenbaum" 0.012
"11833" "Studentized EHW" "Rosenbaum" 0.502
"11834" "Studentized EHW" "Rosenbaum" 0.71
"11835" "Studentized EHW" "Rosenbaum" 0.798
"11836" "Studentized EHW" "Rosenbaum" 0.396
"11837" "Studentized EHW" "Rosenbaum" 0.884
"11838" "Studentized EHW" "Rosenbaum" 0.264
"11839" "Studentized EHW" "Rosenbaum" 0.996
"11840" "Studentized EHW" "Rosenbaum" 0.08
"11841" "Studentized EHW" "Rosenbaum" 0.338
"11842" "Studentized EHW" "Rosenbaum" 0.472
"11843" "Studentized EHW" "Rosenbaum" 0.56
"11844" "Studentized EHW" "Rosenbaum" 0.41
"11845" "Studentized EHW" "Rosenbaum" 0.3
"11846" "Studentized EHW" "Rosenbaum" 0.136
"11847" "Studentized EHW" "Rosenbaum" 0.728
"11848" "Studentized EHW" "Rosenbaum" 0.436
"11849" "Studentized EHW" "Rosenbaum" 0.862
"11850" "Studentized EHW" "Rosenbaum" 0.924
"11851" "Studentized EHW" "Rosenbaum" 0.99
"11852" "Studentized EHW" "Rosenbaum" 0.096
"11853" "Studentized EHW" "Rosenbaum" 0.604
"11854" "Studentized EHW" "Rosenbaum" 0.758
"11855" "Studentized EHW" "Rosenbaum" 0.764
"11856" "Studentized EHW" "Rosenbaum" 0.41
"11857" "Studentized EHW" "Rosenbaum" 0.39
"11858" "Studentized EHW" "Rosenbaum" 0.466
"11859" "Studentized EHW" "Rosenbaum" 0.562
"11860" "Studentized EHW" "Rosenbaum" 0.88
"11861" "Studentized EHW" "Rosenbaum" 0.432
"11862" "Studentized EHW" "Rosenbaum" 0.886
"11863" "Studentized EHW" "Rosenbaum" 0.19
"11864" "Studentized EHW" "Rosenbaum" 0.534
"11865" "Studentized EHW" "Rosenbaum" 0.736
"11866" "Studentized EHW" "Rosenbaum" 0.296
"11867" "Studentized EHW" "Rosenbaum" 0.464
"11868" "Studentized EHW" "Rosenbaum" 0.462
"11869" "Studentized EHW" "Rosenbaum" 0.302
"11870" "Studentized EHW" "Rosenbaum" 0.754
"11871" "Studentized EHW" "Rosenbaum" 0.96
"11872" "Studentized EHW" "Rosenbaum" 0.144
"11873" "Studentized EHW" "Rosenbaum" 0.57
"11874" "Studentized EHW" "Rosenbaum" 0.066
"11875" "Studentized EHW" "Rosenbaum" 0.674
"11876" "Studentized EHW" "Rosenbaum" 0.976
"11877" "Studentized EHW" "Rosenbaum" 0.138
"11878" "Studentized EHW" "Rosenbaum" 0.554
"11879" "Studentized EHW" "Rosenbaum" 0.304
"11880" "Studentized EHW" "Rosenbaum" 0.616
"11881" "Studentized EHW" "Rosenbaum" 0.496
"11882" "Studentized EHW" "Rosenbaum" 0.548
"11883" "Studentized EHW" "Rosenbaum" 0.548
"11884" "Studentized EHW" "Rosenbaum" 0.512
"11885" "Studentized EHW" "Rosenbaum" 0.726
"11886" "Studentized EHW" "Rosenbaum" 0.378
"11887" "Studentized EHW" "Rosenbaum" 0.746
"11888" "Studentized EHW" "Rosenbaum" 0.616
"11889" "Studentized EHW" "Rosenbaum" 0.688
"11890" "Studentized EHW" "Rosenbaum" 0.548
"11891" "Studentized EHW" "Rosenbaum" 0.564
"11892" "Studentized EHW" "Rosenbaum" 0.494
"11893" "Studentized EHW" "Rosenbaum" 0.792
"11894" "Studentized EHW" "Rosenbaum" 0.21
"11895" "Studentized EHW" "Rosenbaum" 0.102
"11896" "Studentized EHW" "Rosenbaum" 0.728
"11897" "Studentized EHW" "Rosenbaum" 0.338
"11898" "Studentized EHW" "Rosenbaum" 0.42
"11899" "Studentized EHW" "Rosenbaum" 0.404
"11900" "Studentized EHW" "Rosenbaum" 0.862
"11901" "Studentized EHW" "Rosenbaum" 0.004
"11902" "Studentized EHW" "Rosenbaum" 0.144
"11903" "Studentized EHW" "Rosenbaum" 0.54
"11904" "Studentized EHW" "Rosenbaum" 0.324
"11905" "Studentized EHW" "Rosenbaum" 0.034
"11906" "Studentized EHW" "Rosenbaum" 0.562
"11907" "Studentized EHW" "Rosenbaum" 0.95
"11908" "Studentized EHW" "Rosenbaum" 0.712
"11909" "Studentized EHW" "Rosenbaum" 0.666
"11910" "Studentized EHW" "Rosenbaum" 0.408
"11911" "Studentized EHW" "Rosenbaum" 0.138
"11912" "Studentized EHW" "Rosenbaum" 0.784
"11913" "Studentized EHW" "Rosenbaum" 0.814
"11914" "Studentized EHW" "Rosenbaum" 0.188
"11915" "Studentized EHW" "Rosenbaum" 0.694
"11916" "Studentized EHW" "Rosenbaum" 0.56
"11917" "Studentized EHW" "Rosenbaum" 0.164
"11918" "Studentized EHW" "Rosenbaum" 0.68
"11919" "Studentized EHW" "Rosenbaum" 0.36
"11920" "Studentized EHW" "Rosenbaum" 0.804
"11921" "Studentized EHW" "Rosenbaum" 0.752
"11922" "Studentized EHW" "Rosenbaum" 0.488
"11923" "Studentized EHW" "Rosenbaum" 0.608
"11924" "Studentized EHW" "Rosenbaum" 0.284
"11925" "Studentized EHW" "Rosenbaum" 0.93
"11926" "Studentized EHW" "Rosenbaum" 0.212
"11927" "Studentized EHW" "Rosenbaum" 0.98
"11928" "Studentized EHW" "Rosenbaum" 0.658
"11929" "Studentized EHW" "Rosenbaum" 0.28
"11930" "Studentized EHW" "Rosenbaum" 0.94
"11931" "Studentized EHW" "Rosenbaum" 0.014
"11932" "Studentized EHW" "Rosenbaum" 0.006
"11933" "Studentized EHW" "Rosenbaum" 0.372
"11934" "Studentized EHW" "Rosenbaum" 0.994
"11935" "Studentized EHW" "Rosenbaum" 0.306
"11936" "Studentized EHW" "Rosenbaum" 0.184
"11937" "Studentized EHW" "Rosenbaum" 0.7
"11938" "Studentized EHW" "Rosenbaum" 0.64
"11939" "Studentized EHW" "Rosenbaum" 0.988
"11940" "Studentized EHW" "Rosenbaum" 0.926
"11941" "Studentized EHW" "Rosenbaum" 0.256
"11942" "Studentized EHW" "Rosenbaum" 0.808
"11943" "Studentized EHW" "Rosenbaum" 0.02
"11944" "Studentized EHW" "Rosenbaum" 0.878
"11945" "Studentized EHW" "Rosenbaum" 0.854
"11946" "Studentized EHW" "Rosenbaum" 0.79
"11947" "Studentized EHW" "Rosenbaum" 0.048
"11948" "Studentized EHW" "Rosenbaum" 0.266
"11949" "Studentized EHW" "Rosenbaum" 0.868
"11950" "Studentized EHW" "Rosenbaum" 0.766
"11951" "Studentized EHW" "Rosenbaum" 0.262
"11952" "Studentized EHW" "Rosenbaum" 0.816
"11953" "Studentized EHW" "Rosenbaum" 0.386
"11954" "Studentized EHW" "Rosenbaum" 0.694
"11955" "Studentized EHW" "Rosenbaum" 0.408
"11956" "Studentized EHW" "Rosenbaum" 0.884
"11957" "Studentized EHW" "Rosenbaum" 0.516
"11958" "Studentized EHW" "Rosenbaum" 0.702
"11959" "Studentized EHW" "Rosenbaum" 0.432
"11960" "Studentized EHW" "Rosenbaum" 0.642
"11961" "Studentized EHW" "Rosenbaum" 0.464
"11962" "Studentized EHW" "Rosenbaum" 0.834
"11963" "Studentized EHW" "Rosenbaum" 0.99
"11964" "Studentized EHW" "Rosenbaum" 0.386
"11965" "Studentized EHW" "Rosenbaum" 0.864
"11966" "Studentized EHW" "Rosenbaum" 0.842
"11967" "Studentized EHW" "Rosenbaum" 0.962
"11968" "Studentized EHW" "Rosenbaum" 0.376
"11969" "Studentized EHW" "Rosenbaum" 0.02
"11970" "Studentized EHW" "Rosenbaum" 0.594
"11971" "Studentized EHW" "Rosenbaum" 0.844
"11972" "Studentized EHW" "Rosenbaum" 0.554
"11973" "Studentized EHW" "Rosenbaum" 0.5
"11974" "Studentized EHW" "Rosenbaum" 0.126
"11975" "Studentized EHW" "Rosenbaum" 0.636
"11976" "Studentized EHW" "Rosenbaum" 0.816
"11977" "Studentized EHW" "Rosenbaum" 0.838
"11978" "Studentized EHW" "Rosenbaum" 0.536
"11979" "Studentized EHW" "Rosenbaum" 0.572
"11980" "Studentized EHW" "Rosenbaum" 0.906
"11981" "Studentized EHW" "Rosenbaum" 0.974
"11982" "Studentized EHW" "Rosenbaum" 0.842
"11983" "Studentized EHW" "Rosenbaum" 0.344
"11984" "Studentized EHW" "Rosenbaum" 0.516
"11985" "Studentized EHW" "Rosenbaum" 0.804
"11986" "Studentized EHW" "Rosenbaum" 0.882
"11987" "Studentized EHW" "Rosenbaum" 0.238
"11988" "Studentized EHW" "Rosenbaum" 0.572
"11989" "Studentized EHW" "Rosenbaum" 0.966
"11990" "Studentized EHW" "Rosenbaum" 1
"11991" "Studentized EHW" "Rosenbaum" 0.814
"11992" "Studentized EHW" "Rosenbaum" 0.534
"11993" "Studentized EHW" "Rosenbaum" 0.394
"11994" "Studentized EHW" "Rosenbaum" 0.838
"11995" "Studentized EHW" "Rosenbaum" 0.162
"11996" "Studentized EHW" "Rosenbaum" 0.52
"11997" "Studentized EHW" "Rosenbaum" 0.124
"11998" "Studentized EHW" "Rosenbaum" 0.388
"11999" "Studentized EHW" "Rosenbaum" 0.43
"12000" "Studentized EHW" "Rosenbaum" 0.972
"12001" "Normal approx." "Neyman" 0.393735704044659
"12002" "Normal approx." "Neyman" 0.0256418280742463
"12003" "Normal approx." "Neyman" 0.934247331965789
"12004" "Normal approx." "Neyman" 0.646703304332676
"12005" "Normal approx." "Neyman" 0.526617394954912
"12006" "Normal approx." "Neyman" 0.902782671900033
"12007" "Normal approx." "Neyman" 0.697716090510639
"12008" "Normal approx." "Neyman" 0.988644187384621
"12009" "Normal approx." "Neyman" 0.80588372047547
"12010" "Normal approx." "Neyman" 0.395959326797469
"12011" "Normal approx." "Neyman" 0.973551109080591
"12012" "Normal approx." "Neyman" 0.330218655290123
"12013" "Normal approx." "Neyman" 0.595789177667617
"12014" "Normal approx." "Neyman" 0.453667938804773
"12015" "Normal approx." "Neyman" 0.760630441832103
"12016" "Normal approx." "Neyman" 0.975796134655964
"12017" "Normal approx." "Neyman" 0.189260740972457
"12018" "Normal approx." "Neyman" 0.453653341569676
"12019" "Normal approx." "Neyman" 0.797878934852827
"12020" "Normal approx." "Neyman" 0.281392624220132
"12021" "Normal approx." "Neyman" 0.764818382440827
"12022" "Normal approx." "Neyman" 0.0308442031193066
"12023" "Normal approx." "Neyman" 0.602418304665369
"12024" "Normal approx." "Neyman" 0.742455588734765
"12025" "Normal approx." "Neyman" 0.744678175233379
"12026" "Normal approx." "Neyman" 0.152109819473708
"12027" "Normal approx." "Neyman" 0.74522073886876
"12028" "Normal approx." "Neyman" 0.180938264852243
"12029" "Normal approx." "Neyman" 0.671217961018491
"12030" "Normal approx." "Neyman" 0.38407238416045
"12031" "Normal approx." "Neyman" 0.227140732055904
"12032" "Normal approx." "Neyman" 0.600187099276459
"12033" "Normal approx." "Neyman" 0.84257749819924
"12034" "Normal approx." "Neyman" 0.790252227306936
"12035" "Normal approx." "Neyman" 0.731615461960494
"12036" "Normal approx." "Neyman" 0.513804966849621
"12037" "Normal approx." "Neyman" 0.677774120285443
"12038" "Normal approx." "Neyman" 0.501613797423119
"12039" "Normal approx." "Neyman" 0.0901059210694546
"12040" "Normal approx." "Neyman" 0.236985572105255
"12041" "Normal approx." "Neyman" 0.352773580145981
"12042" "Normal approx." "Neyman" 0.0102996105344912
"12043" "Normal approx." "Neyman" 0.916654012061658
"12044" "Normal approx." "Neyman" 0.840657163450215
"12045" "Normal approx." "Neyman" 0.458302748137348
"12046" "Normal approx." "Neyman" 0.687315871600063
"12047" "Normal approx." "Neyman" 0.475020344581445
"12048" "Normal approx." "Neyman" 0.554956459717253
"12049" "Normal approx." "Neyman" 0.585436757768942
"12050" "Normal approx." "Neyman" 0.858166758126971
"12051" "Normal approx." "Neyman" 0.41755708969492
"12052" "Normal approx." "Neyman" 0.729766822179291
"12053" "Normal approx." "Neyman" 0.623049310994095
"12054" "Normal approx." "Neyman" 0.578255528828764
"12055" "Normal approx." "Neyman" 0.674222179499615
"12056" "Normal approx." "Neyman" 0.640588566309063
"12057" "Normal approx." "Neyman" 0.615966508900515
"12058" "Normal approx." "Neyman" 0.65866691944294
"12059" "Normal approx." "Neyman" 0.352290763612189
"12060" "Normal approx." "Neyman" 0.482308759845997
"12061" "Normal approx." "Neyman" 0.976414380653985
"12062" "Normal approx." "Neyman" 0.982587631588582
"12063" "Normal approx." "Neyman" 0.566560739798704
"12064" "Normal approx." "Neyman" 0.93991895193536
"12065" "Normal approx." "Neyman" 0.555960454693384
"12066" "Normal approx." "Neyman" 0.935975735849112
"12067" "Normal approx." "Neyman" 0.353878608782781
"12068" "Normal approx." "Neyman" 0.287076939011523
"12069" "Normal approx." "Neyman" 0.00643601405804062
"12070" "Normal approx." "Neyman" 0.792202749654399
"12071" "Normal approx." "Neyman" 0.467849187600971
"12072" "Normal approx." "Neyman" 0.231144531352804
"12073" "Normal approx." "Neyman" 0.775633458117225
"12074" "Normal approx." "Neyman" 0.156722995287975
"12075" "Normal approx." "Neyman" 0.514159357659088
"12076" "Normal approx." "Neyman" 0.620209859169481
"12077" "Normal approx." "Neyman" 0.515282594831951
"12078" "Normal approx." "Neyman" 0.945232325030008
"12079" "Normal approx." "Neyman" 0.595964362708453
"12080" "Normal approx." "Neyman" 0.866454121911766
"12081" "Normal approx." "Neyman" 0.708480484077546
"12082" "Normal approx." "Neyman" 0.0120959554270996
"12083" "Normal approx." "Neyman" 0.490878535791151
"12084" "Normal approx." "Neyman" 0.992432702992434
"12085" "Normal approx." "Neyman" 0.938456765965453
"12086" "Normal approx." "Neyman" 0.573046404117891
"12087" "Normal approx." "Neyman" 0.288730620026119
"12088" "Normal approx." "Neyman" 0.476665690168636
"12089" "Normal approx." "Neyman" 0.921227007779035
"12090" "Normal approx." "Neyman" 0.621620083467472
"12091" "Normal approx." "Neyman" 0.811530023127486
"12092" "Normal approx." "Neyman" 0.772455826214166
"12093" "Normal approx." "Neyman" 0.948901945866574
"12094" "Normal approx." "Neyman" 0.26125662872366
"12095" "Normal approx." "Neyman" 0.712375860593733
"12096" "Normal approx." "Neyman" 0.895293734825131
"12097" "Normal approx." "Neyman" 0.289623170205374
"12098" "Normal approx." "Neyman" 0.954500894232925
"12099" "Normal approx." "Neyman" 0.586221422262546
"12100" "Normal approx." "Neyman" 0.142344167370657
"12101" "Normal approx." "Neyman" 0.533963532317824
"12102" "Normal approx." "Neyman" 0.708228405642774
"12103" "Normal approx." "Neyman" 0.217002352234222
"12104" "Normal approx." "Neyman" 0.0166041957447569
"12105" "Normal approx." "Neyman" 0.113504732935196
"12106" "Normal approx." "Neyman" 0.86576902752467
"12107" "Normal approx." "Neyman" 0.799018705386241
"12108" "Normal approx." "Neyman" 0.605157776957057
"12109" "Normal approx." "Neyman" 0.577874393269383
"12110" "Normal approx." "Neyman" 0.567251644517402
"12111" "Normal approx." "Neyman" 0.946098017886426
"12112" "Normal approx." "Neyman" 0.618576336723207
"12113" "Normal approx." "Neyman" 0.95442093839242
"12114" "Normal approx." "Neyman" 0.853852927309436
"12115" "Normal approx." "Neyman" 0.354193425999853
"12116" "Normal approx." "Neyman" 0.0230816035605583
"12117" "Normal approx." "Neyman" 0.433218017085674
"12118" "Normal approx." "Neyman" 0.980935497974582
"12119" "Normal approx." "Neyman" 0.209234624865001
"12120" "Normal approx." "Neyman" 0.436544225964141
"12121" "Normal approx." "Neyman" 0.886195858218744
"12122" "Normal approx." "Neyman" 0.558856483638022
"12123" "Normal approx." "Neyman" 0.591403393648524
"12124" "Normal approx." "Neyman" 0.393317561442615
"12125" "Normal approx." "Neyman" 0.696310753877505
"12126" "Normal approx." "Neyman" 0.0808976326060045
"12127" "Normal approx." "Neyman" 0.22354645371409
"12128" "Normal approx." "Neyman" 0.554726719654092
"12129" "Normal approx." "Neyman" 0.452674444732981
"12130" "Normal approx." "Neyman" 0.996658288461736
"12131" "Normal approx." "Neyman" 0.584486400456437
"12132" "Normal approx." "Neyman" 0.385478873710033
"12133" "Normal approx." "Neyman" 0.313766945696274
"12134" "Normal approx." "Neyman" 0.149429217561907
"12135" "Normal approx." "Neyman" 0.591700255009733
"12136" "Normal approx." "Neyman" 0.582244062993809
"12137" "Normal approx." "Neyman" 0.583733966926577
"12138" "Normal approx." "Neyman" 0.863789470406332
"12139" "Normal approx." "Neyman" 0.528465880827365
"12140" "Normal approx." "Neyman" 0.143169585653474
"12141" "Normal approx." "Neyman" 0.834536788448862
"12142" "Normal approx." "Neyman" 0.227772403491828
"12143" "Normal approx." "Neyman" 0.969430138370044
"12144" "Normal approx." "Neyman" 0.131577182404548
"12145" "Normal approx." "Neyman" 0.843677976447506
"12146" "Normal approx." "Neyman" 0.979833726288523
"12147" "Normal approx." "Neyman" 0.449653476387903
"12148" "Normal approx." "Neyman" 0.726092964258732
"12149" "Normal approx." "Neyman" 0.558575256989853
"12150" "Normal approx." "Neyman" 0.921790503312332
"12151" "Normal approx." "Neyman" 0.679995044765505
"12152" "Normal approx." "Neyman" 0.879660550784843
"12153" "Normal approx." "Neyman" 0.678645059866325
"12154" "Normal approx." "Neyman" 0.511538798731134
"12155" "Normal approx." "Neyman" 0.193751262472002
"12156" "Normal approx." "Neyman" 0.344049165168995
"12157" "Normal approx." "Neyman" 0.264368743685487
"12158" "Normal approx." "Neyman" 0.35982693091481
"12159" "Normal approx." "Neyman" 0.2384582431127
"12160" "Normal approx." "Neyman" 0.717826654832362
"12161" "Normal approx." "Neyman" 0.0684293404090768
"12162" "Normal approx." "Neyman" 0.980786765875211
"12163" "Normal approx." "Neyman" 0.911669876945558
"12164" "Normal approx." "Neyman" 0.503256337647325
"12165" "Normal approx." "Neyman" 0.313187977282785
"12166" "Normal approx." "Neyman" 0.10446522676295
"12167" "Normal approx." "Neyman" 0.295607896034995
"12168" "Normal approx." "Neyman" 0.564325579637009
"12169" "Normal approx." "Neyman" 0.248427346450813
"12170" "Normal approx." "Neyman" 0.61473972879441
"12171" "Normal approx." "Neyman" 0.704581602379475
"12172" "Normal approx." "Neyman" 0.900186408183017
"12173" "Normal approx." "Neyman" 0.185511661674681
"12174" "Normal approx." "Neyman" 0.0153598015505314
"12175" "Normal approx." "Neyman" 0.0586658613073467
"12176" "Normal approx." "Neyman" 0.718400307439411
"12177" "Normal approx." "Neyman" 0.806448467530017
"12178" "Normal approx." "Neyman" 0.63599531864813
"12179" "Normal approx." "Neyman" 0.326441267119678
"12180" "Normal approx." "Neyman" 0.682345717655353
"12181" "Normal approx." "Neyman" 0.0777222415286938
"12182" "Normal approx." "Neyman" 0.479160413998184
"12183" "Normal approx." "Neyman" 0.638858453194761
"12184" "Normal approx." "Neyman" 0.907948758901763
"12185" "Normal approx." "Neyman" 0.607592832389725
"12186" "Normal approx." "Neyman" 0.832697772308213
"12187" "Normal approx." "Neyman" 0.93861604638908
"12188" "Normal approx." "Neyman" 0.953574616432886
"12189" "Normal approx." "Neyman" 0.22294436075782
"12190" "Normal approx." "Neyman" 0.400398376095453
"12191" "Normal approx." "Neyman" 0.5060469219187
"12192" "Normal approx." "Neyman" 0.872044476652881
"12193" "Normal approx." "Neyman" 0.399998326419119
"12194" "Normal approx." "Neyman" 0.975436674716819
"12195" "Normal approx." "Neyman" 0.856229802060224
"12196" "Normal approx." "Neyman" 0.619109699246116
"12197" "Normal approx." "Neyman" 0.186607244369003
"12198" "Normal approx." "Neyman" 0.815340493488546
"12199" "Normal approx." "Neyman" 0.0333150059176026
"12200" "Normal approx." "Neyman" 0.298522124508256
"12201" "Normal approx." "Neyman" 0.535387987306658
"12202" "Normal approx." "Neyman" 0.605495153486866
"12203" "Normal approx." "Neyman" 0.500047370176436
"12204" "Normal approx." "Neyman" 0.249233344573034
"12205" "Normal approx." "Neyman" 0.60904910229586
"12206" "Normal approx." "Neyman" 0.905950471672136
"12207" "Normal approx." "Neyman" 0.883597394569473
"12208" "Normal approx." "Neyman" 0.494378040199002
"12209" "Normal approx." "Neyman" 0.241244880219528
"12210" "Normal approx." "Neyman" 0.264694020691414
"12211" "Normal approx." "Neyman" 0.693820887830606
"12212" "Normal approx." "Neyman" 0.598176242358257
"12213" "Normal approx." "Neyman" 0.00971587203793978
"12214" "Normal approx." "Neyman" 0.474367121006888
"12215" "Normal approx." "Neyman" 0.888636095117016
"12216" "Normal approx." "Neyman" 0.598933739056138
"12217" "Normal approx." "Neyman" 0.220460040840401
"12218" "Normal approx." "Neyman" 0.888692550815765
"12219" "Normal approx." "Neyman" 0.181648185443626
"12220" "Normal approx." "Neyman" 0.0336180229544543
"12221" "Normal approx." "Neyman" 0.641689287876579
"12222" "Normal approx." "Neyman" 0.201217789823352
"12223" "Normal approx." "Neyman" 0.339822230321047
"12224" "Normal approx." "Neyman" 0.597442649640989
"12225" "Normal approx." "Neyman" 0.748148893735028
"12226" "Normal approx." "Neyman" 0.876203179524302
"12227" "Normal approx." "Neyman" 0.896329821351316
"12228" "Normal approx." "Neyman" 0.338683460742266
"12229" "Normal approx." "Neyman" 0.816508592498262
"12230" "Normal approx." "Neyman" 0.391508436703976
"12231" "Normal approx." "Neyman" 0.691824934713593
"12232" "Normal approx." "Neyman" 0.97731904701694
"12233" "Normal approx." "Neyman" 0.548355792767125
"12234" "Normal approx." "Neyman" 0.0170337733992547
"12235" "Normal approx." "Neyman" 0.986089760674203
"12236" "Normal approx." "Neyman" 0.294124313094823
"12237" "Normal approx." "Neyman" 0.827603277391897
"12238" "Normal approx." "Neyman" 0.155774045782525
"12239" "Normal approx." "Neyman" 0.983238392512405
"12240" "Normal approx." "Neyman" 0.638572259489803
"12241" "Normal approx." "Neyman" 0.757285683769868
"12242" "Normal approx." "Neyman" 0.919739356152659
"12243" "Normal approx." "Neyman" 0.198044969135331
"12244" "Normal approx." "Neyman" 0.366862999540507
"12245" "Normal approx." "Neyman" 0.734735231920763
"12246" "Normal approx." "Neyman" 0.799881507233773
"12247" "Normal approx." "Neyman" 0.260749419425802
"12248" "Normal approx." "Neyman" 0.926702136043267
"12249" "Normal approx." "Neyman" 0.0485657657486216
"12250" "Normal approx." "Neyman" 0.314238439723306
"12251" "Normal approx." "Neyman" 0.0222332102003986
"12252" "Normal approx." "Neyman" 0.632603446879461
"12253" "Normal approx." "Neyman" 0.860916223496308
"12254" "Normal approx." "Neyman" 0.915021706892796
"12255" "Normal approx." "Neyman" 0.528199356996408
"12256" "Normal approx." "Neyman" 0.866966078611
"12257" "Normal approx." "Neyman" 0.713197185479029
"12258" "Normal approx." "Neyman" 0.558073711728743
"12259" "Normal approx." "Neyman" 0.495552029051797
"12260" "Normal approx." "Neyman" 0.96270632767306
"12261" "Normal approx." "Neyman" 0.451931607274611
"12262" "Normal approx." "Neyman" 0.502017632516942
"12263" "Normal approx." "Neyman" 0.448307020010757
"12264" "Normal approx." "Neyman" 0.944400849069635
"12265" "Normal approx." "Neyman" 0.596603151039934
"12266" "Normal approx." "Neyman" 0.83279512541115
"12267" "Normal approx." "Neyman" 0.654812029463582
"12268" "Normal approx." "Neyman" 0.339521694465833
"12269" "Normal approx." "Neyman" 0.758792292977135
"12270" "Normal approx." "Neyman" 0.203590212585381
"12271" "Normal approx." "Neyman" 0.601082487307769
"12272" "Normal approx." "Neyman" 0.226485388628755
"12273" "Normal approx." "Neyman" 0.39270643508004
"12274" "Normal approx." "Neyman" 0.733824266262426
"12275" "Normal approx." "Neyman" 0.733250528060392
"12276" "Normal approx." "Neyman" 0.767041498410417
"12277" "Normal approx." "Neyman" 0.570779861732585
"12278" "Normal approx." "Neyman" 0.920351393462893
"12279" "Normal approx." "Neyman" 0.91835927893657
"12280" "Normal approx." "Neyman" 0.163012247347557
"12281" "Normal approx." "Neyman" 0.494170886586859
"12282" "Normal approx." "Neyman" 0.299696907863438
"12283" "Normal approx." "Neyman" 0.978296457560004
"12284" "Normal approx." "Neyman" 0.245395117161897
"12285" "Normal approx." "Neyman" 0.886944786055485
"12286" "Normal approx." "Neyman" 0.375372767558102
"12287" "Normal approx." "Neyman" 0.685245370420043
"12288" "Normal approx." "Neyman" 0.590449774915754
"12289" "Normal approx." "Neyman" 0.893544842909847
"12290" "Normal approx." "Neyman" 0.768911170404898
"12291" "Normal approx." "Neyman" 0.763565079183226
"12292" "Normal approx." "Neyman" 0.128984464470332
"12293" "Normal approx." "Neyman" 0.802003164203546
"12294" "Normal approx." "Neyman" 0.791972937170239
"12295" "Normal approx." "Neyman" 0.747818089414299
"12296" "Normal approx." "Neyman" 0.933308021576333
"12297" "Normal approx." "Neyman" 0.153092288228258
"12298" "Normal approx." "Neyman" 0.00498849526635325
"12299" "Normal approx." "Neyman" 0.893558937238008
"12300" "Normal approx." "Neyman" 0.250306067013391
"12301" "Normal approx." "Neyman" 0.0864950268704143
"12302" "Normal approx." "Neyman" 0.751755188894297
"12303" "Normal approx." "Neyman" 0.50639691262738
"12304" "Normal approx." "Neyman" 0.459621178701143
"12305" "Normal approx." "Neyman" 0.732298786133114
"12306" "Normal approx." "Neyman" 0.653308331180034
"12307" "Normal approx." "Neyman" 0.952628346901594
"12308" "Normal approx." "Neyman" 0.57140226618279
"12309" "Normal approx." "Neyman" 0.599120151454359
"12310" "Normal approx." "Neyman" 0.437289936904421
"12311" "Normal approx." "Neyman" 0.925417177298094
"12312" "Normal approx." "Neyman" 0.769771234002591
"12313" "Normal approx." "Neyman" 0.747162788051065
"12314" "Normal approx." "Neyman" 0.441489052850429
"12315" "Normal approx." "Neyman" 0.782993989689789
"12316" "Normal approx." "Neyman" 0.23085488077505
"12317" "Normal approx." "Neyman" 0.27301299359678
"12318" "Normal approx." "Neyman" 0.387517348889835
"12319" "Normal approx." "Neyman" 0.899739931653912
"12320" "Normal approx." "Neyman" 0.240194424933903
"12321" "Normal approx." "Neyman" 0.207389795037686
"12322" "Normal approx." "Neyman" 0.429058097184119
"12323" "Normal approx." "Neyman" 0.793824832132342
"12324" "Normal approx." "Neyman" 0.772718449736823
"12325" "Normal approx." "Neyman" 0.574931126735716
"12326" "Normal approx." "Neyman" 0.41887677211124
"12327" "Normal approx." "Neyman" 0.79474818266833
"12328" "Normal approx." "Neyman" 0.757094287163801
"12329" "Normal approx." "Neyman" 0.188228654271337
"12330" "Normal approx." "Neyman" 0.706929080015662
"12331" "Normal approx." "Neyman" 0.976654249463503
"12332" "Normal approx." "Neyman" 0.598999724793007
"12333" "Normal approx." "Neyman" 0.709603888786884
"12334" "Normal approx." "Neyman" 0.96757226916805
"12335" "Normal approx." "Neyman" 0.140209569461649
"12336" "Normal approx." "Neyman" 0.709023902693521
"12337" "Normal approx." "Neyman" 0.912815129701273
"12338" "Normal approx." "Neyman" 0.765435355738526
"12339" "Normal approx." "Neyman" 0.699073651373138
"12340" "Normal approx." "Neyman" 0.32995482940071
"12341" "Normal approx." "Neyman" 0.42798046727048
"12342" "Normal approx." "Neyman" 0.00883250994804397
"12343" "Normal approx." "Neyman" 0.221503281109731
"12344" "Normal approx." "Neyman" 0.889005623857038
"12345" "Normal approx." "Neyman" 0.611552816111908
"12346" "Normal approx." "Neyman" 0.814830108733704
"12347" "Normal approx." "Neyman" 0.256898228301115
"12348" "Normal approx." "Neyman" 0.723869363599866
"12349" "Normal approx." "Neyman" 0.671358200098029
"12350" "Normal approx." "Neyman" 0.908115919086264
"12351" "Normal approx." "Neyman" 0.158828545496102
"12352" "Normal approx." "Neyman" 0.30142729565312
"12353" "Normal approx." "Neyman" 0.739540477934662
"12354" "Normal approx." "Neyman" 0.588141880644621
"12355" "Normal approx." "Neyman" 0.62337522708133
"12356" "Normal approx." "Neyman" 0.27808496288685
"12357" "Normal approx." "Neyman" 0.901640998852588
"12358" "Normal approx." "Neyman" 0.18824463907546
"12359" "Normal approx." "Neyman" 0.00151111754984168
"12360" "Normal approx." "Neyman" 0.237750517089283
"12361" "Normal approx." "Neyman" 0.597080802679954
"12362" "Normal approx." "Neyman" 0.836507103758812
"12363" "Normal approx." "Neyman" 0.917971865350145
"12364" "Normal approx." "Neyman" 0.484537001476468
"12365" "Normal approx." "Neyman" 0.708473355351636
"12366" "Normal approx." "Neyman" 0.888487989342084
"12367" "Normal approx." "Neyman" 0.27624889040429
"12368" "Normal approx." "Neyman" 0.488380154511279
"12369" "Normal approx." "Neyman" 0.686937402101058
"12370" "Normal approx." "Neyman" 0.444111500918827
"12371" "Normal approx." "Neyman" 0.494339925808589
"12372" "Normal approx." "Neyman" 0.401640626953204
"12373" "Normal approx." "Neyman" 0.674925056532767
"12374" "Normal approx." "Neyman" 0.775679983810428
"12375" "Normal approx." "Neyman" 0.576989458284897
"12376" "Normal approx." "Neyman" 0.825555987873819
"12377" "Normal approx." "Neyman" 0.969097722745043
"12378" "Normal approx." "Neyman" 0.472128237889481
"12379" "Normal approx." "Neyman" 0.64440072301869
"12380" "Normal approx." "Neyman" 0.850651047585899
"12381" "Normal approx." "Neyman" 0.581102634603246
"12382" "Normal approx." "Neyman" 4.02257749332335e-08
"12383" "Normal approx." "Neyman" 0.341298021387838
"12384" "Normal approx." "Neyman" 0.732900486743821
"12385" "Normal approx." "Neyman" 0.340630886247373
"12386" "Normal approx." "Neyman" 0.219628036047151
"12387" "Normal approx." "Neyman" 0.858077430675324
"12388" "Normal approx." "Neyman" 0.345086069385002
"12389" "Normal approx." "Neyman" 0.675625496657127
"12390" "Normal approx." "Neyman" 0.639097172339951
"12391" "Normal approx." "Neyman" 0.81760637709306
"12392" "Normal approx." "Neyman" 0.154151540737569
"12393" "Normal approx." "Neyman" 0.655360096187572
"12394" "Normal approx." "Neyman" 0.70229416785329
"12395" "Normal approx." "Neyman" 0.987590054688628
"12396" "Normal approx." "Neyman" 0.728269996010224
"12397" "Normal approx." "Neyman" 0.894302637916966
"12398" "Normal approx." "Neyman" 0.789590308771356
"12399" "Normal approx." "Neyman" 0.760109024783354
"12400" "Normal approx." "Neyman" 0.825684271483448
"12401" "Normal approx." "Neyman" 0.352539142467243
"12402" "Normal approx." "Neyman" 0.818766834453809
"12403" "Normal approx." "Neyman" 0.970002956822923
"12404" "Normal approx." "Neyman" 0.727495995281825
"12405" "Normal approx." "Neyman" 0.675438064590018
"12406" "Normal approx." "Neyman" 0.907331190915422
"12407" "Normal approx." "Neyman" 0.789802435910046
"12408" "Normal approx." "Neyman" 0.987262933665222
"12409" "Normal approx." "Neyman" 0.587796839675542
"12410" "Normal approx." "Neyman" 0.931757319803192
"12411" "Normal approx." "Neyman" 0.271286940488904
"12412" "Normal approx." "Neyman" 0.97899332581288
"12413" "Normal approx." "Neyman" 0.821368147736896
"12414" "Normal approx." "Neyman" 0.772469259758541
"12415" "Normal approx." "Neyman" 0.814143307292049
"12416" "Normal approx." "Neyman" 0.984075015738254
"12417" "Normal approx." "Neyman" 0.881739335496029
"12418" "Normal approx." "Neyman" 0.273647567034817
"12419" "Normal approx." "Neyman" 0.265214248205677
"12420" "Normal approx." "Neyman" 0.774339974510602
"12421" "Normal approx." "Neyman" 0.897709947936531
"12422" "Normal approx." "Neyman" 0.330463920068534
"12423" "Normal approx." "Neyman" 0.613229546768274
"12424" "Normal approx." "Neyman" 0.25540678358749
"12425" "Normal approx." "Neyman" 0.742735838896467
"12426" "Normal approx." "Neyman" 0.242181171733456
"12427" "Normal approx." "Neyman" 0.737732314416208
"12428" "Normal approx." "Neyman" 0.823210171197465
"12429" "Normal approx." "Neyman" 0.164885555043336
"12430" "Normal approx." "Neyman" 0.868670869384167
"12431" "Normal approx." "Neyman" 0.868419957975126
"12432" "Normal approx." "Neyman" 0.642654044948503
"12433" "Normal approx." "Neyman" 0.63071613089271
"12434" "Normal approx." "Neyman" 0.626647071089528
"12435" "Normal approx." "Neyman" 0.115820623756983
"12436" "Normal approx." "Neyman" 0.605450319297706
"12437" "Normal approx." "Neyman" 0.577914767474506
"12438" "Normal approx." "Neyman" 0.0171180010360015
"12439" "Normal approx." "Neyman" 0.576998692156105
"12440" "Normal approx." "Neyman" 0.421508125928218
"12441" "Normal approx." "Neyman" 0.492419900966114
"12442" "Normal approx." "Neyman" 0.993953853066676
"12443" "Normal approx." "Neyman" 0.842562037184389
"12444" "Normal approx." "Neyman" 0.43846641935857
"12445" "Normal approx." "Neyman" 0.713507402407127
"12446" "Normal approx." "Neyman" 0.399268290694667
"12447" "Normal approx." "Neyman" 0.228435304957607
"12448" "Normal approx." "Neyman" 0.44684376494936
"12449" "Normal approx." "Neyman" 0.683781893365943
"12450" "Normal approx." "Neyman" 0.795381952648296
"12451" "Normal approx." "Neyman" 0.152997533960109
"12452" "Normal approx." "Neyman" 0.672071961891256
"12453" "Normal approx." "Neyman" 0.318852882532744
"12454" "Normal approx." "Neyman" 0.477711899794165
"12455" "Normal approx." "Neyman" 0.831789519454445
"12456" "Normal approx." "Neyman" 0.956775125047106
"12457" "Normal approx." "Neyman" 0.686021956991176
"12458" "Normal approx." "Neyman" 0.550369802210956
"12459" "Normal approx." "Neyman" 0.544553481120971
"12460" "Normal approx." "Neyman" 0.762712841836159
"12461" "Normal approx." "Neyman" 0.21691386754089
"12462" "Normal approx." "Neyman" 0.850665241168508
"12463" "Normal approx." "Neyman" 0.328594674695868
"12464" "Normal approx." "Neyman" 0.469594334414433
"12465" "Normal approx." "Neyman" 0.476665690168636
"12466" "Normal approx." "Neyman" 0.458622139862884
"12467" "Normal approx." "Neyman" 0.934120293562948
"12468" "Normal approx." "Neyman" 0.809841103583808
"12469" "Normal approx." "Neyman" 0.502947494915376
"12470" "Normal approx." "Neyman" 0.506988386746813
"12471" "Normal approx." "Neyman" 0.322627561360044
"12472" "Normal approx." "Neyman" 0.844841277083267
"12473" "Normal approx." "Neyman" 0.604059295835927
"12474" "Normal approx." "Neyman" 0.7403746909025
"12475" "Normal approx." "Neyman" 0.558543661071975
"12476" "Normal approx." "Neyman" 0.822353933897693
"12477" "Normal approx." "Neyman" 0.846055235584772
"12478" "Normal approx." "Neyman" 0.958399202233736
"12479" "Normal approx." "Neyman" 0.336544739851466
"12480" "Normal approx." "Neyman" 0.970692550391664
"12481" "Normal approx." "Neyman" 0.68581427795586
"12482" "Normal approx." "Neyman" 0.60390286675626
"12483" "Normal approx." "Neyman" 0.786865467575338
"12484" "Normal approx." "Neyman" 0.00131825960676313
"12485" "Normal approx." "Neyman" 0.248908872749657
"12486" "Normal approx." "Neyman" 0.388121096101424
"12487" "Normal approx." "Neyman" 0.893182245345737
"12488" "Normal approx." "Neyman" 0.92186065316944
"12489" "Normal approx." "Neyman" 0.67979959742607
"12490" "Normal approx." "Neyman" 0.98738479064314
"12491" "Normal approx." "Neyman" 0.807806462012013
"12492" "Normal approx." "Neyman" 0.382081662656343
"12493" "Normal approx." "Neyman" 0.621086346807929
"12494" "Normal approx." "Neyman" 0.562179933704942
"12495" "Normal approx." "Neyman" 0.760266970186384
"12496" "Normal approx." "Neyman" 0.183648744556851
"12497" "Normal approx." "Neyman" 0.46007329412015
"12498" "Normal approx." "Neyman" 0.974859134604387
"12499" "Normal approx." "Neyman" 0.323251395475162
"12500" "Normal approx." "Neyman" 0.340024330115402
"12501" "Normal approx." "Neyman" 0.314580807465425
"12502" "Normal approx." "Neyman" 0.262223860053759
"12503" "Normal approx." "Neyman" 0.505222998510518
"12504" "Normal approx." "Neyman" 0.267351102745921
"12505" "Normal approx." "Neyman" 0.241960001674595
"12506" "Normal approx." "Neyman" 0.344271577954502
"12507" "Normal approx." "Neyman" 0.18461726942172
"12508" "Normal approx." "Neyman" 0.865194152270069
"12509" "Normal approx." "Neyman" 0.323879395768567
"12510" "Normal approx." "Neyman" 0.756675406348369
"12511" "Normal approx." "Neyman" 0.626149958557964
"12512" "Normal approx." "Neyman" 0.652615123004264
"12513" "Normal approx." "Neyman" 0.109726953165545
"12514" "Normal approx." "Neyman" 0.520773438867974
"12515" "Normal approx." "Neyman" 0.360497186564773
"12516" "Normal approx." "Neyman" 0.166140071258512
"12517" "Normal approx." "Neyman" 0.756760002160971
"12518" "Normal approx." "Neyman" 0.469074679408158
"12519" "Normal approx." "Neyman" 0.552230303734909
"12520" "Normal approx." "Neyman" 0.467686312306199
"12521" "Normal approx." "Neyman" 0.888647802620237
"12522" "Normal approx." "Neyman" 0.327972218727897
"12523" "Normal approx." "Neyman" 0.317554766441434
"12524" "Normal approx." "Neyman" 0.609108660390766
"12525" "Normal approx." "Neyman" 0.874279511518507
"12526" "Normal approx." "Neyman" 0.773584772931686
"12527" "Normal approx." "Neyman" 0.684874192651574
"12528" "Normal approx." "Neyman" 0.812402277772804
"12529" "Normal approx." "Neyman" 0.752890593198345
"12530" "Normal approx." "Neyman" 0.382750309759492
"12531" "Normal approx." "Neyman" 0.526033541017916
"12532" "Normal approx." "Neyman" 0.204435139611255
"12533" "Normal approx." "Neyman" 0.704360553430986
"12534" "Normal approx." "Neyman" 0.896347141523234
"12535" "Normal approx." "Neyman" 0.276930529165002
"12536" "Normal approx." "Neyman" 0.738947904392132
"12537" "Normal approx." "Neyman" 0.404598409903504
"12538" "Normal approx." "Neyman" 0.678725682901698
"12539" "Normal approx." "Neyman" 0.128034013777915
"12540" "Normal approx." "Neyman" 0.976625116661569
"12541" "Normal approx." "Neyman" 0.294407983927403
"12542" "Normal approx." "Neyman" 0.266878091507065
"12543" "Normal approx." "Neyman" 0.797356677503967
"12544" "Normal approx." "Neyman" 0.910371403247588
"12545" "Normal approx." "Neyman" 0.914497525291185
"12546" "Normal approx." "Neyman" 0.817509529057736
"12547" "Normal approx." "Neyman" 0.889180905259729
"12548" "Normal approx." "Neyman" 0.0512852495097289
"12549" "Normal approx." "Neyman" 0.419326622034935
"12550" "Normal approx." "Neyman" 0.953655375981197
"12551" "Normal approx." "Neyman" 0.0542346214573917
"12552" "Normal approx." "Neyman" 0.361766110705718
"12553" "Normal approx." "Neyman" 0.644864178313121
"12554" "Normal approx." "Neyman" 0.805499227169905
"12555" "Normal approx." "Neyman" 0.698498718839781
"12556" "Normal approx." "Neyman" 0.045672694836248
"12557" "Normal approx." "Neyman" 0.895404919366867
"12558" "Normal approx." "Neyman" 0.0075476365935272
"12559" "Normal approx." "Neyman" 0.65071987027364
"12560" "Normal approx." "Neyman" 0.70719587041435
"12561" "Normal approx." "Neyman" 0.436860713056956
"12562" "Normal approx." "Neyman" 0.779639385439904
"12563" "Normal approx." "Neyman" 0.749057352939112
"12564" "Normal approx." "Neyman" 0.947534755366075
"12565" "Normal approx." "Neyman" 0.753189247686544
"12566" "Normal approx." "Neyman" 0.77917247117595
"12567" "Normal approx." "Neyman" 0.0108755315257598
"12568" "Normal approx." "Neyman" 0.629823189485362
"12569" "Normal approx." "Neyman" 0.691146913525383
"12570" "Normal approx." "Neyman" 0.372176953643816
"12571" "Normal approx." "Neyman" 0.167101045454076
"12572" "Normal approx." "Neyman" 0.657998846599634
"12573" "Normal approx." "Neyman" 0.495347312293632
"12574" "Normal approx." "Neyman" 0.110941607482864
"12575" "Normal approx." "Neyman" 0.702033129201545
"12576" "Normal approx." "Neyman" 0.180144482696744
"12577" "Normal approx." "Neyman" 0.561914494719208
"12578" "Normal approx." "Neyman" 0.557906508619733
"12579" "Normal approx." "Neyman" 0.979369137700548
"12580" "Normal approx." "Neyman" 0.237749323970107
"12581" "Normal approx." "Neyman" 0.282508937881525
"12582" "Normal approx." "Neyman" 0.777185570016132
"12583" "Normal approx." "Neyman" 0.230207433409691
"12584" "Normal approx." "Neyman" 0.208406215823405
"12585" "Normal approx." "Neyman" 0.966099898638167
"12586" "Normal approx." "Neyman" 0.0131531374855782
"12587" "Normal approx." "Neyman" 0.70047707860959
"12588" "Normal approx." "Neyman" 0.0110691161973204
"12589" "Normal approx." "Neyman" 0.105000082521424
"12590" "Normal approx." "Neyman" 0.948877880639382
"12591" "Normal approx." "Neyman" 0.170639945062674
"12592" "Normal approx." "Neyman" 0.239767314776731
"12593" "Normal approx." "Neyman" 0.813240192700613
"12594" "Normal approx." "Neyman" 0.996167377670639
"12595" "Normal approx." "Neyman" 0.968466047082208
"12596" "Normal approx." "Neyman" 0.56856049265646
"12597" "Normal approx." "Neyman" 0.758000694044746
"12598" "Normal approx." "Neyman" 0.708232854662548
"12599" "Normal approx." "Neyman" 0.153065643397462
"12600" "Normal approx." "Neyman" 0.985964457734638
"12601" "Normal approx." "Neyman" 0.365609071247683
"12602" "Normal approx." "Neyman" 0.236113278292869
"12603" "Normal approx." "Neyman" 0.987351731701835
"12604" "Normal approx." "Neyman" 0.578115922633416
"12605" "Normal approx." "Neyman" 0.991503456134729
"12606" "Normal approx." "Neyman" 0.695796376518507
"12607" "Normal approx." "Neyman" 0.777039802058223
"12608" "Normal approx." "Neyman" 0.928202960590309
"12609" "Normal approx." "Neyman" 0.864643896579208
"12610" "Normal approx." "Neyman" 0.420256416762634
"12611" "Normal approx." "Neyman" 0.00905034958948825
"12612" "Normal approx." "Neyman" 0.317541482442656
"12613" "Normal approx." "Neyman" 0.0240110046386754
"12614" "Normal approx." "Neyman" 0.894642443385945
"12615" "Normal approx." "Neyman" 0.324100935212374
"12616" "Normal approx." "Neyman" 0.94740826923739
"12617" "Normal approx." "Neyman" 0.267243065455642
"12618" "Normal approx." "Neyman" 0.531789377635079
"12619" "Normal approx." "Neyman" 0.214354243757202
"12620" "Normal approx." "Neyman" 0.462469530476944
"12621" "Normal approx." "Neyman" 0.968709071151016
"12622" "Normal approx." "Neyman" 0.769008999840701
"12623" "Normal approx." "Neyman" 0.935040066068123
"12624" "Normal approx." "Neyman" 0.459584626775162
"12625" "Normal approx." "Neyman" 0.849488549500797
"12626" "Normal approx." "Neyman" 0.90070355859795
"12627" "Normal approx." "Neyman" 0.902211796504276
"12628" "Normal approx." "Neyman" 0.955796991326727
"12629" "Normal approx." "Neyman" 0.557269150042862
"12630" "Normal approx." "Neyman" 0.914603068499364
"12631" "Normal approx." "Neyman" 0.297402852560656
"12632" "Normal approx." "Neyman" 0.880203572444396
"12633" "Normal approx." "Neyman" 0.566107194920595
"12634" "Normal approx." "Neyman" 0.291197016668165
"12635" "Normal approx." "Neyman" 0.931962998083369
"12636" "Normal approx." "Neyman" 0.934031525420838
"12637" "Normal approx." "Neyman" 0.661903555459606
"12638" "Normal approx." "Neyman" 0.571984257281423
"12639" "Normal approx." "Neyman" 0.602963942528532
"12640" "Normal approx." "Neyman" 0.754688958985035
"12641" "Normal approx." "Neyman" 0.994551588323925
"12642" "Normal approx." "Neyman" 0.387622998271959
"12643" "Normal approx." "Neyman" 0.470879932961249
"12644" "Normal approx." "Neyman" 0.546396092522879
"12645" "Normal approx." "Neyman" 0.590010362707054
"12646" "Normal approx." "Neyman" 0.0892548683341272
"12647" "Normal approx." "Neyman" 0.328221472525953
"12648" "Normal approx." "Neyman" 0.847596293950761
"12649" "Normal approx." "Neyman" 0.369557372988025
"12650" "Normal approx." "Neyman" 0.367801460802447
"12651" "Normal approx." "Neyman" 0.984782703828952
"12652" "Normal approx." "Neyman" 0.923504229149432
"12653" "Normal approx." "Neyman" 0.890933842649104
"12654" "Normal approx." "Neyman" 0.0649024181089954
"12655" "Normal approx." "Neyman" 0.897201921826674
"12656" "Normal approx." "Neyman" 0.474643964718257
"12657" "Normal approx." "Neyman" 0.514268438780855
"12658" "Normal approx." "Neyman" 0.560054592976952
"12659" "Normal approx." "Neyman" 0.549152093252077
"12660" "Normal approx." "Neyman" 0.644332099893461
"12661" "Normal approx." "Neyman" 0.155165750415083
"12662" "Normal approx." "Neyman" 0.243455306701047
"12663" "Normal approx." "Neyman" 0.80407348066834
"12664" "Normal approx." "Neyman" 0.608762434608609
"12665" "Normal approx." "Neyman" 0.89924127971675
"12666" "Normal approx." "Neyman" 0.316114891843709
"12667" "Normal approx." "Neyman" 0.0131689551588452
"12668" "Normal approx." "Neyman" 0.201829160943891
"12669" "Normal approx." "Neyman" 0.501492078316351
"12670" "Normal approx." "Neyman" 0.676558235953151
"12671" "Normal approx." "Neyman" 0.274628764312817
"12672" "Normal approx." "Neyman" 0.889357472661642
"12673" "Normal approx." "Neyman" 0.835601267716023
"12674" "Normal approx." "Neyman" 0.68204306097189
"12675" "Normal approx." "Neyman" 0.843166155589787
"12676" "Normal approx." "Neyman" 0.0133140385958168
"12677" "Normal approx." "Neyman" 0.564215952943548
"12678" "Normal approx." "Neyman" 0.611470664826947
"12679" "Normal approx." "Neyman" 0.546321552211087
"12680" "Normal approx." "Neyman" 0.918076793229134
"12681" "Normal approx." "Neyman" 0.626310609721722
"12682" "Normal approx." "Neyman" 0.559162763161262
"12683" "Normal approx." "Neyman" 0.895563325037066
"12684" "Normal approx." "Neyman" 0.571520221594024
"12685" "Normal approx." "Neyman" 0.722197931759452
"12686" "Normal approx." "Neyman" 0.536624526000744
"12687" "Normal approx." "Neyman" 0.747589470348636
"12688" "Normal approx." "Neyman" 0.834576995454014
"12689" "Normal approx." "Neyman" 0.943622013510718
"12690" "Normal approx." "Neyman" 0.84614917294735
"12691" "Normal approx." "Neyman" 0.84103522541224
"12692" "Normal approx." "Neyman" 0.586246673694877
"12693" "Normal approx." "Neyman" 0.665230303205878
"12694" "Normal approx." "Neyman" 0.531302995470999
"12695" "Normal approx." "Neyman" 0.916676567570178
"12696" "Normal approx." "Neyman" 0.305450808274587
"12697" "Normal approx." "Neyman" 0.688817966650495
"12698" "Normal approx." "Neyman" 0.572805371734324
"12699" "Normal approx." "Neyman" 0.40464169462488
"12700" "Normal approx." "Neyman" 0.492160591174097
"12701" "Normal approx." "Neyman" 0.551346381663457
"12702" "Normal approx." "Neyman" 0.337978977356118
"12703" "Normal approx." "Neyman" 0.349717372820248
"12704" "Normal approx." "Neyman" 0.68928354280616
"12705" "Normal approx." "Neyman" 0.281043252795789
"12706" "Normal approx." "Neyman" 0.807250638973215
"12707" "Normal approx." "Neyman" 0.64940430905487
"12708" "Normal approx." "Neyman" 0.515495142141798
"12709" "Normal approx." "Neyman" 0.611532594099548
"12710" "Normal approx." "Neyman" 0.803305268374352
"12711" "Normal approx." "Neyman" 0.805441168147797
"12712" "Normal approx." "Neyman" 0.904679798865694
"12713" "Normal approx." "Neyman" 0.558845669092389
"12714" "Normal approx." "Neyman" 0.796143814285896
"12715" "Normal approx." "Neyman" 0.747088358252185
"12716" "Normal approx." "Neyman" 0.856991431139766
"12717" "Normal approx." "Neyman" 0.201165227401752
"12718" "Normal approx." "Neyman" 0.160074325365814
"12719" "Normal approx." "Neyman" 0.553024335744273
"12720" "Normal approx." "Neyman" 0.733831906990218
"12721" "Normal approx." "Neyman" 0.904263703586274
"12722" "Normal approx." "Neyman" 0.638414596195826
"12723" "Normal approx." "Neyman" 0.349941394063242
"12724" "Normal approx." "Neyman" 0.918968861828289
"12725" "Normal approx." "Neyman" 0.80163478397328
"12726" "Normal approx." "Neyman" 0.24757454071561
"12727" "Normal approx." "Neyman" 0.923588197519881
"12728" "Normal approx." "Neyman" 0.776586378879869
"12729" "Normal approx." "Neyman" 0.26523377974305
"12730" "Normal approx." "Neyman" 0.459754632702813
"12731" "Normal approx." "Neyman" 0.267419530153195
"12732" "Normal approx." "Neyman" 0.880154521865098
"12733" "Normal approx." "Neyman" 0.204555365339545
"12734" "Normal approx." "Neyman" 0.575712345771117
"12735" "Normal approx." "Neyman" 0.0548422648749793
"12736" "Normal approx." "Neyman" 0.523660058687776
"12737" "Normal approx." "Neyman" 0.510913061472696
"12738" "Normal approx." "Neyman" 0.203732666925216
"12739" "Normal approx." "Neyman" 0.0528870448536898
"12740" "Normal approx." "Neyman" 0.442029389633607
"12741" "Normal approx." "Neyman" 0.635701360068823
"12742" "Normal approx." "Neyman" 0.389929724291763
"12743" "Normal approx." "Neyman" 0.544861436675211
"12744" "Normal approx." "Neyman" 0.701025159803396
"12745" "Normal approx." "Neyman" 0.236756313145798
"12746" "Normal approx." "Neyman" 0.873267003709106
"12747" "Normal approx." "Neyman" 0.935985080751676
"12748" "Normal approx." "Neyman" 0.999744321578921
"12749" "Normal approx." "Neyman" 0.780097110271845
"12750" "Normal approx." "Neyman" 0.668173241020308
"12751" "Normal approx." "Neyman" 0.96730099715009
"12752" "Normal approx." "Neyman" 0.924059101810952
"12753" "Normal approx." "Neyman" 0.830930349502804
"12754" "Normal approx." "Neyman" 0.982928050842881
"12755" "Normal approx." "Neyman" 0.95243419685765
"12756" "Normal approx." "Neyman" 0.249315894917081
"12757" "Normal approx." "Neyman" 0.476328485218064
"12758" "Normal approx." "Neyman" 0.562666391790075
"12759" "Normal approx." "Neyman" 0.854145567982844
"12760" "Normal approx." "Neyman" 0.975240540376553
"12761" "Normal approx." "Neyman" 0.400017485631942
"12762" "Normal approx." "Neyman" 0.299682666402167
"12763" "Normal approx." "Neyman" 0.256557352494726
"12764" "Normal approx." "Neyman" 0.239485343912133
"12765" "Normal approx." "Neyman" 0.44796759197968
"12766" "Normal approx." "Neyman" 0.754780908459055
"12767" "Normal approx." "Neyman" 0.313992546654314
"12768" "Normal approx." "Neyman" 0.0288199036982648
"12769" "Normal approx." "Neyman" 0.381735074060398
"12770" "Normal approx." "Neyman" 0.690856397260536
"12771" "Normal approx." "Neyman" 0.555122887901713
"12772" "Normal approx." "Neyman" 0.204375130747197
"12773" "Normal approx." "Neyman" 0.871990706089958
"12774" "Normal approx." "Neyman" 0.111077570114268
"12775" "Normal approx." "Neyman" 0.508640326245723
"12776" "Normal approx." "Neyman" 0.330900690773229
"12777" "Normal approx." "Neyman" 0.606221978961723
"12778" "Normal approx." "Neyman" 0.578759303618913
"12779" "Normal approx." "Neyman" 0.226247142294291
"12780" "Normal approx." "Neyman" 0.502274425857342
"12781" "Normal approx." "Neyman" 0.705593217648475
"12782" "Normal approx." "Neyman" 0.251924953555541
"12783" "Normal approx." "Neyman" 0.550988433875415
"12784" "Normal approx." "Neyman" 0.961583598964688
"12785" "Normal approx." "Neyman" 0.925893627760479
"12786" "Normal approx." "Neyman" 0.847814099887458
"12787" "Normal approx." "Neyman" 0.172884938339119
"12788" "Normal approx." "Neyman" 0.829603946295903
"12789" "Normal approx." "Neyman" 0.784519739283353
"12790" "Normal approx." "Neyman" 0.961563892725601
"12791" "Normal approx." "Neyman" 0.813573573324317
"12792" "Normal approx." "Neyman" 0.957110264063611
"12793" "Normal approx." "Neyman" 0.995050125287754
"12794" "Normal approx." "Neyman" 0.0342811558550427
"12795" "Normal approx." "Neyman" 0.63259967789484
"12796" "Normal approx." "Neyman" 0.36563655797191
"12797" "Normal approx." "Neyman" 0.959694327577994
"12798" "Normal approx." "Neyman" 0.372433506941608
"12799" "Normal approx." "Neyman" 0.653307732642335
"12800" "Normal approx." "Neyman" 0.746244325656756
"12801" "Normal approx." "Neyman" 0.718817909047915
"12802" "Normal approx." "Neyman" 0.677370814268788
"12803" "Normal approx." "Neyman" 0.200255051410611
"12804" "Normal approx." "Neyman" 0.534959835711481
"12805" "Normal approx." "Neyman" 0.30078925797796
"12806" "Normal approx." "Neyman" 0.259933859850544
"12807" "Normal approx." "Neyman" 0.672300025821696
"12808" "Normal approx." "Neyman" 0.40676129142545
"12809" "Normal approx." "Neyman" 0.869200236468256
"12810" "Normal approx." "Neyman" 0.346345949289223
"12811" "Normal approx." "Neyman" 0.612337536484427
"12812" "Normal approx." "Neyman" 0.684735066759113
"12813" "Normal approx." "Neyman" 0.744050788948617
"12814" "Normal approx." "Neyman" 0.000100086197081239
"12815" "Normal approx." "Neyman" 0.590553359738123
"12816" "Normal approx." "Neyman" 0.451972738689427
"12817" "Normal approx." "Neyman" 0.0523186578820123
"12818" "Normal approx." "Neyman" 0.421812423930664
"12819" "Normal approx." "Neyman" 0.00157561510848692
"12820" "Normal approx." "Neyman" 0.654841275109371
"12821" "Normal approx." "Neyman" 0.482559411968182
"12822" "Normal approx." "Neyman" 0.710668989891093
"12823" "Normal approx." "Neyman" 0.222437555212429
"12824" "Normal approx." "Neyman" 0.80396966694605
"12825" "Normal approx." "Neyman" 0.859697202955954
"12826" "Normal approx." "Neyman" 0.66126936373983
"12827" "Normal approx." "Neyman" 0.546493323416918
"12828" "Normal approx." "Neyman" 0.721426506294094
"12829" "Normal approx." "Neyman" 0.641981676440476
"12830" "Normal approx." "Neyman" 0.956303795439648
"12831" "Normal approx." "Neyman" 0.264410687843588
"12832" "Normal approx." "Neyman" 0.0113746781752855
"12833" "Normal approx." "Neyman" 0.493685101149427
"12834" "Normal approx." "Neyman" 0.779572584275406
"12835" "Normal approx." "Neyman" 0.860995582347891
"12836" "Normal approx." "Neyman" 0.396083402724766
"12837" "Normal approx." "Neyman" 0.862342302394164
"12838" "Normal approx." "Neyman" 0.268626468360225
"12839" "Normal approx." "Neyman" 0.930705929610455
"12840" "Normal approx." "Neyman" 0.0621487063951793
"12841" "Normal approx." "Neyman" 0.35244745008835
"12842" "Normal approx." "Neyman" 0.473260258720591
"12843" "Normal approx." "Neyman" 0.512072040230327
"12844" "Normal approx." "Neyman" 0.379487601635699
"12845" "Normal approx." "Neyman" 0.459277967557923
"12846" "Normal approx." "Neyman" 0.152345102754327
"12847" "Normal approx." "Neyman" 0.775027270612256
"12848" "Normal approx." "Neyman" 0.53150932338821
"12849" "Normal approx." "Neyman" 0.850881946282686
"12850" "Normal approx." "Neyman" 0.907540125162965
"12851" "Normal approx." "Neyman" 0.946107822934313
"12852" "Normal approx." "Neyman" 0.116784162691623
"12853" "Normal approx." "Neyman" 0.600028000715176
"12854" "Normal approx." "Neyman" 0.523835553405126
"12855" "Normal approx." "Neyman" 0.705158617297915
"12856" "Normal approx." "Neyman" 0.381497068789531
"12857" "Normal approx." "Neyman" 0.442969069800998
"12858" "Normal approx." "Neyman" 0.366674107156309
"12859" "Normal approx." "Neyman" 0.80956582775387
"12860" "Normal approx." "Neyman" 0.893370465295075
"12861" "Normal approx." "Neyman" 0.461287762246184
"12862" "Normal approx." "Neyman" 0.891418182334829
"12863" "Normal approx." "Neyman" 0.321693479188556
"12864" "Normal approx." "Neyman" 0.717158364878145
"12865" "Normal approx." "Neyman" 0.746802029248854
"12866" "Normal approx." "Neyman" 0.360974473701222
"12867" "Normal approx." "Neyman" 0.449223009484668
"12868" "Normal approx." "Neyman" 0.267059190533359
"12869" "Normal approx." "Neyman" 0.305786535628554
"12870" "Normal approx." "Neyman" 0.800068290142842
"12871" "Normal approx." "Neyman" 0.954477125941968
"12872" "Normal approx." "Neyman" 0.183051538882749
"12873" "Normal approx." "Neyman" 0.680583073264867
"12874" "Normal approx." "Neyman" 0.0460331758391677
"12875" "Normal approx." "Neyman" 0.722230567741118
"12876" "Normal approx." "Neyman" 0.972330262895573
"12877" "Normal approx." "Neyman" 0.337870966983023
"12878" "Normal approx." "Neyman" 0.633283921569331
"12879" "Normal approx." "Neyman" 0.343706142470827
"12880" "Normal approx." "Neyman" 0.607601422978411
"12881" "Normal approx." "Neyman" 0.506316683132947
"12882" "Normal approx." "Neyman" 0.515927703028119
"12883" "Normal approx." "Neyman" 0.611372193952174
"12884" "Normal approx." "Neyman" 0.530701511844997
"12885" "Normal approx." "Neyman" 0.739811785741092
"12886" "Normal approx." "Neyman" 0.412129556350521
"12887" "Normal approx." "Neyman" 0.673888962224779
"12888" "Normal approx." "Neyman" 0.802140612602682
"12889" "Normal approx." "Neyman" 0.537578043906206
"12890" "Normal approx." "Neyman" 0.437133508422656
"12891" "Normal approx." "Neyman" 0.769747939910125
"12892" "Normal approx." "Neyman" 0.531307835449705
"12893" "Normal approx." "Neyman" 0.65557508025356
"12894" "Normal approx." "Neyman" 0.188843730049044
"12895" "Normal approx." "Neyman" 0.0872428245657926
"12896" "Normal approx." "Neyman" 0.729103686856455
"12897" "Normal approx." "Neyman" 0.503154329695155
"12898" "Normal approx." "Neyman" 0.280255108293987
"12899" "Normal approx." "Neyman" 0.537640002752658
"12900" "Normal approx." "Neyman" 0.829244166889468
"12901" "Normal approx." "Neyman" 0.000757369059938728
"12902" "Normal approx." "Neyman" 0.162023997355954
"12903" "Normal approx." "Neyman" 0.572035913570819
"12904" "Normal approx." "Neyman" 0.248180908468469
"12905" "Normal approx." "Neyman" 0.0393471955849929
"12906" "Normal approx." "Neyman" 0.65840383457855
"12907" "Normal approx." "Neyman" 0.908282198007883
"12908" "Normal approx." "Neyman" 0.724625447895131
"12909" "Normal approx." "Neyman" 0.874014811603852
"12910" "Normal approx." "Neyman" 0.504628214598892
"12911" "Normal approx." "Neyman" 0.145277200812221
"12912" "Normal approx." "Neyman" 0.804457353995839
"12913" "Normal approx." "Neyman" 0.849301213740314
"12914" "Normal approx." "Neyman" 0.179929070440211
"12915" "Normal approx." "Neyman" 0.523983056143248
"12916" "Normal approx." "Neyman" 0.748582427747545
"12917" "Normal approx." "Neyman" 0.208442275111772
"12918" "Normal approx." "Neyman" 0.674814085939006
"12919" "Normal approx." "Neyman" 0.397535202405923
"12920" "Normal approx." "Neyman" 0.860732978753241
"12921" "Normal approx." "Neyman" 0.842637714888817
"12922" "Normal approx." "Neyman" 0.639203620173999
"12923" "Normal approx." "Neyman" 0.655422585430413
"12924" "Normal approx." "Neyman" 0.492783090482638
"12925" "Normal approx." "Neyman" 0.907331940560926
"12926" "Normal approx." "Neyman" 0.172634027594234
"12927" "Normal approx." "Neyman" 0.928163957266739
"12928" "Normal approx." "Neyman" 0.6231871997335
"12929" "Normal approx." "Neyman" 0.23684534530654
"12930" "Normal approx." "Neyman" 0.963388719052416
"12931" "Normal approx." "Neyman" 0.00351988513323787
"12932" "Normal approx." "Neyman" 0.000688095714350245
"12933" "Normal approx." "Neyman" 0.413335172042207
"12934" "Normal approx." "Neyman" 0.913163321257191
"12935" "Normal approx." "Neyman" 0.511862588945216
"12936" "Normal approx." "Neyman" 0.164909655283459
"12937" "Normal approx." "Neyman" 0.698910421243602
"12938" "Normal approx." "Neyman" 0.534107670868914
"12939" "Normal approx." "Neyman" 0.990759354378468
"12940" "Normal approx." "Neyman" 0.9563187085721
"12941" "Normal approx." "Neyman" 0.306724615012404
"12942" "Normal approx." "Neyman" 0.894321832041725
"12943" "Normal approx." "Neyman" 0.0229312417054259
"12944" "Normal approx." "Neyman" 0.885901116644658
"12945" "Normal approx." "Neyman" 0.777211405113202
"12946" "Normal approx." "Neyman" 0.803851478794462
"12947" "Normal approx." "Neyman" 0.0592556044936527
"12948" "Normal approx." "Neyman" 0.35099365782473
"12949" "Normal approx." "Neyman" 0.854707751267528
"12950" "Normal approx." "Neyman" 0.670084205680014
"12951" "Normal approx." "Neyman" 0.276198016060084
"12952" "Normal approx." "Neyman" 0.811156695431657
"12953" "Normal approx." "Neyman" 0.416170288611193
"12954" "Normal approx." "Neyman" 0.624564040188913
"12955" "Normal approx." "Neyman" 0.561151593635236
"12956" "Normal approx." "Neyman" 0.88958904720595
"12957" "Normal approx." "Neyman" 0.599656702540414
"12958" "Normal approx." "Neyman" 0.859473880222086
"12959" "Normal approx." "Neyman" 0.401846446575568
"12960" "Normal approx." "Neyman" 0.652452105941076
"12961" "Normal approx." "Neyman" 0.316060312589413
"12962" "Normal approx." "Neyman" 0.821702868391698
"12963" "Normal approx." "Neyman" 0.983161488513842
"12964" "Normal approx." "Neyman" 0.531302995470999
"12965" "Normal approx." "Neyman" 0.97396073361838
"12966" "Normal approx." "Neyman" 0.795271353191049
"12967" "Normal approx." "Neyman" 0.986935822414142
"12968" "Normal approx." "Neyman" 0.41853601101939
"12969" "Normal approx." "Neyman" 0.0121242861386706
"12970" "Normal approx." "Neyman" 0.555338139462806
"12971" "Normal approx." "Neyman" 0.840853425514005
"12972" "Normal approx." "Neyman" 0.58127643133858
"12973" "Normal approx." "Neyman" 0.506084119522781
"12974" "Normal approx." "Neyman" 0.15004873993503
"12975" "Normal approx." "Neyman" 0.274708868485882
"12976" "Normal approx." "Neyman" 0.759201323567638
"12977" "Normal approx." "Neyman" 0.566152953249803
"12978" "Normal approx." "Neyman" 0.549381456834874
"12979" "Normal approx." "Neyman" 0.478576580032646
"12980" "Normal approx." "Neyman" 0.802577351044182
"12981" "Normal approx." "Neyman" 0.883311974826434
"12982" "Normal approx." "Neyman" 0.85529163696541
"12983" "Normal approx." "Neyman" 0.36367123202353
"12984" "Normal approx." "Neyman" 0.494226281565165
"12985" "Normal approx." "Neyman" 0.827637141117898
"12986" "Normal approx." "Neyman" 0.893603808329383
"12987" "Normal approx." "Neyman" 0.223127803076166
"12988" "Normal approx." "Neyman" 0.462036872424869
"12989" "Normal approx." "Neyman" 0.609347865797296
"12990" "Normal approx." "Neyman" 0.781938812748133
"12991" "Normal approx." "Neyman" 0.965714343962382
"12992" "Normal approx." "Neyman" 0.58839374204
"12993" "Normal approx." "Neyman" 0.435186607928993
"12994" "Normal approx." "Neyman" 0.874530262762602
"12995" "Normal approx." "Neyman" 0.0794903020132909
"12996" "Normal approx." "Neyman" 0.621891140727544
"12997" "Normal approx." "Neyman" 0.102855329004024
"12998" "Normal approx." "Neyman" 0.418302974532602
"12999" "Normal approx." "Neyman" 0.421056037130792
"13000" "Normal approx." "Neyman" 0.96907560162609
"13001" "Normal approx." "Fisher" 0.353419230533456
"13002" "Normal approx." "Fisher" 0.0194295942440379
"13003" "Normal approx." "Fisher" 0.860791750306855
"13004" "Normal approx." "Fisher" 0.669110747021138
"13005" "Normal approx." "Fisher" 0.628806403283764
"13006" "Normal approx." "Fisher" 0.737826534870917
"13007" "Normal approx." "Fisher" 0.580405114480066
"13008" "Normal approx." "Fisher" 0.945594293121418
"13009" "Normal approx." "Fisher" 0.831047276563246
"13010" "Normal approx." "Fisher" 0.454945661895507
"13011" "Normal approx." "Fisher" 0.899313746185559
"13012" "Normal approx." "Fisher" 0.293490513210872
"13013" "Normal approx." "Fisher" 0.52548652708304
"13014" "Normal approx." "Fisher" 0.284002719234081
"13015" "Normal approx." "Fisher" 0.66190070793673
"13016" "Normal approx." "Fisher" 0.806972196646286
"13017" "Normal approx." "Fisher" 0.188251105367969
"13018" "Normal approx." "Fisher" 0.371002181304339
"13019" "Normal approx." "Fisher" 0.580045394081513
"13020" "Normal approx." "Fisher" 0.131504153451869
"13021" "Normal approx." "Fisher" 0.818802282028829
"13022" "Normal approx." "Fisher" 0.0263597189536693
"13023" "Normal approx." "Fisher" 0.566497936431377
"13024" "Normal approx." "Fisher" 0.93672388017833
"13025" "Normal approx." "Fisher" 0.801503923520684
"13026" "Normal approx." "Fisher" 0.191741686424991
"13027" "Normal approx." "Fisher" 0.781542974920577
"13028" "Normal approx." "Fisher" 0.175431306265664
"13029" "Normal approx." "Fisher" 0.576410408827186
"13030" "Normal approx." "Fisher" 0.415972990741464
"13031" "Normal approx." "Fisher" 0.335586452456354
"13032" "Normal approx." "Fisher" 0.51377174203516
"13033" "Normal approx." "Fisher" 0.795669377594496
"13034" "Normal approx." "Fisher" 0.852535666563369
"13035" "Normal approx." "Fisher" 0.845031072263426
"13036" "Normal approx." "Fisher" 0.492154216411477
"13037" "Normal approx." "Fisher" 0.696869357825576
"13038" "Normal approx." "Fisher" 0.381960300203206
"13039" "Normal approx." "Fisher" 0.071491183077506
"13040" "Normal approx." "Fisher" 0.30742501180042
"13041" "Normal approx." "Fisher" 0.400721148596946
"13042" "Normal approx." "Fisher" 0.00713172856613964
"13043" "Normal approx." "Fisher" 0.995627936145924
"13044" "Normal approx." "Fisher" 0.884392436026664
"13045" "Normal approx." "Fisher" 0.486252891275212
"13046" "Normal approx." "Fisher" 0.889350587243203
"13047" "Normal approx." "Fisher" 0.495029707074813
"13048" "Normal approx." "Fisher" 0.620197561371332
"13049" "Normal approx." "Fisher" 0.520527518858955
"13050" "Normal approx." "Fisher" 0.737106159967355
"13051" "Normal approx." "Fisher" 0.367784688789407
"13052" "Normal approx." "Fisher" 0.655055035651253
"13053" "Normal approx." "Fisher" 0.649887189673075
"13054" "Normal approx." "Fisher" 0.666347153509583
"13055" "Normal approx." "Fisher" 0.671443182322556
"13056" "Normal approx." "Fisher" 0.486209311411173
"13057" "Normal approx." "Fisher" 0.631539452496195
"13058" "Normal approx." "Fisher" 0.697009829709577
"13059" "Normal approx." "Fisher" 0.366446087128821
"13060" "Normal approx." "Fisher" 0.428152603163135
"13061" "Normal approx." "Fisher" 0.894678086841608
"13062" "Normal approx." "Fisher" 0.96265021681801
"13063" "Normal approx." "Fisher" 0.443678167677119
"13064" "Normal approx." "Fisher" 0.954405007556491
"13065" "Normal approx." "Fisher" 0.687615088274824
"13066" "Normal approx." "Fisher" 0.992113425370486
"13067" "Normal approx." "Fisher" 0.492116725496091
"13068" "Normal approx." "Fisher" 0.388678890617648
"13069" "Normal approx." "Fisher" 0.00731582196655434
"13070" "Normal approx." "Fisher" 0.908152573079249
"13071" "Normal approx." "Fisher" 0.398056886445355
"13072" "Normal approx." "Fisher" 0.28608641118994
"13073" "Normal approx." "Fisher" 0.831918207333658
"13074" "Normal approx." "Fisher" 0.159223140749488
"13075" "Normal approx." "Fisher" 0.589617210923238
"13076" "Normal approx." "Fisher" 0.802144341773367
"13077" "Normal approx." "Fisher" 0.576394873548833
"13078" "Normal approx." "Fisher" 0.949648506226618
"13079" "Normal approx." "Fisher" 0.436580877768848
"13080" "Normal approx." "Fisher" 0.975621925417405
"13081" "Normal approx." "Fisher" 0.644462160588383
"13082" "Normal approx." "Fisher" 0.0247262435131803
"13083" "Normal approx." "Fisher" 0.540412230488046
"13084" "Normal approx." "Fisher" 0.971119665333402
"13085" "Normal approx." "Fisher" 0.858179948776543
"13086" "Normal approx." "Fisher" 0.55867306489887
"13087" "Normal approx." "Fisher" 0.322011424100969
"13088" "Normal approx." "Fisher" 0.574222182349616
"13089" "Normal approx." "Fisher" 0.936818897840416
"13090" "Normal approx." "Fisher" 0.651295437836494
"13091" "Normal approx." "Fisher" 0.912280079474093
"13092" "Normal approx." "Fisher" 0.867052511320728
"13093" "Normal approx." "Fisher" 0.891069646252019
"13094" "Normal approx." "Fisher" 0.308240315294291
"13095" "Normal approx." "Fisher" 0.603299489306014
"13096" "Normal approx." "Fisher" 0.984514663422437
"13097" "Normal approx." "Fisher" 0.285977718594932
"13098" "Normal approx." "Fisher" 0.982131728582009
"13099" "Normal approx." "Fisher" 0.619572033606264
"13100" "Normal approx." "Fisher" 0.0967052639836017
"13101" "Normal approx." "Fisher" 0.531593330000029
"13102" "Normal approx." "Fisher" 0.490127167135346
"13103" "Normal approx." "Fisher" 0.158326351228589
"13104" "Normal approx." "Fisher" 0.0136843701340201
"13105" "Normal approx." "Fisher" 0.199669213078739
"13106" "Normal approx." "Fisher" 0.736497110614006
"13107" "Normal approx." "Fisher" 0.832571285806275
"13108" "Normal approx." "Fisher" 0.59772448183504
"13109" "Normal approx." "Fisher" 0.741883989401203
"13110" "Normal approx." "Fisher" 0.634423300913046
"13111" "Normal approx." "Fisher" 0.790438178558402
"13112" "Normal approx." "Fisher" 0.748387226703424
"13113" "Normal approx." "Fisher" 0.963313467885633
"13114" "Normal approx." "Fisher" 0.967955284975283
"13115" "Normal approx." "Fisher" 0.316463741916353
"13116" "Normal approx." "Fisher" 0.0221681219581238
"13117" "Normal approx." "Fisher" 0.415317775724616
"13118" "Normal approx." "Fisher" 0.679945877629624
"13119" "Normal approx." "Fisher" 0.188784487259454
"13120" "Normal approx." "Fisher" 0.413748488759422
"13121" "Normal approx." "Fisher" 0.616888443361661
"13122" "Normal approx." "Fisher" 0.476055334892944
"13123" "Normal approx." "Fisher" 0.483003376679886
"13124" "Normal approx." "Fisher" 0.436378699620115
"13125" "Normal approx." "Fisher" 0.655962532842836
"13126" "Normal approx." "Fisher" 0.0974200983558813
"13127" "Normal approx." "Fisher" 0.198243979079153
"13128" "Normal approx." "Fisher" 0.580596124353979
"13129" "Normal approx." "Fisher" 0.516160770200855
"13130" "Normal approx." "Fisher" 0.746226887675151
"13131" "Normal approx." "Fisher" 0.628241869866479
"13132" "Normal approx." "Fisher" 0.288886711690103
"13133" "Normal approx." "Fisher" 0.276478391049804
"13134" "Normal approx." "Fisher" 0.127737045015836
"13135" "Normal approx." "Fisher" 0.599519502440987
"13136" "Normal approx." "Fisher" 0.505546893214539
"13137" "Normal approx." "Fisher" 0.612240581363825
"13138" "Normal approx." "Fisher" 0.937922185319926
"13139" "Normal approx." "Fisher" 0.58809068522263
"13140" "Normal approx." "Fisher" 0.116482610473056
"13141" "Normal approx." "Fisher" 0.919910372458965
"13142" "Normal approx." "Fisher" 0.241186156326965
"13143" "Normal approx." "Fisher" 0.944190987393388
"13144" "Normal approx." "Fisher" 0.21278183577408
"13145" "Normal approx." "Fisher" 0.876327772835292
"13146" "Normal approx." "Fisher" 0.99449521719612
"13147" "Normal approx." "Fisher" 0.457799355626756
"13148" "Normal approx." "Fisher" 0.738495924359365
"13149" "Normal approx." "Fisher" 0.693514649357781
"13150" "Normal approx." "Fisher" 0.98784500187631
"13151" "Normal approx." "Fisher" 0.750215224398286
"13152" "Normal approx." "Fisher" 0.884306346134337
"13153" "Normal approx." "Fisher" 0.820637003609086
"13154" "Normal approx." "Fisher" 0.541470825069284
"13155" "Normal approx." "Fisher" 0.200838011810787
"13156" "Normal approx." "Fisher" 0.336724394240887
"13157" "Normal approx." "Fisher" 0.221618748323955
"13158" "Normal approx." "Fisher" 0.187277291527841
"13159" "Normal approx." "Fisher" 0.321436667101526
"13160" "Normal approx." "Fisher" 0.859025825925264
"13161" "Normal approx." "Fisher" 0.0668692329486911
"13162" "Normal approx." "Fisher" 0.822065020345318
"13163" "Normal approx." "Fisher" 0.917515642570785
"13164" "Normal approx." "Fisher" 0.468464465107014
"13165" "Normal approx." "Fisher" 0.475986394939045
"13166" "Normal approx." "Fisher" 0.112533757355493
"13167" "Normal approx." "Fisher" 0.189387592187392
"13168" "Normal approx." "Fisher" 0.617099192240994
"13169" "Normal approx." "Fisher" 0.275742628823184
"13170" "Normal approx." "Fisher" 0.653113034841133
"13171" "Normal approx." "Fisher" 0.719707320032534
"13172" "Normal approx." "Fisher" 0.906530539110455
"13173" "Normal approx." "Fisher" 0.133309485357372
"13174" "Normal approx." "Fisher" 0.0132202489501561
"13175" "Normal approx." "Fisher" 0.0888801151643499
"13176" "Normal approx." "Fisher" 0.793991347998384
"13177" "Normal approx." "Fisher" 0.705339148989385
"13178" "Normal approx." "Fisher" 0.666907587902172
"13179" "Normal approx." "Fisher" 0.423160731179242
"13180" "Normal approx." "Fisher" 0.697242592895978
"13181" "Normal approx." "Fisher" 0.0698356843630901
"13182" "Normal approx." "Fisher" 0.504006204132161
"13183" "Normal approx." "Fisher" 0.739761746140468
"13184" "Normal approx." "Fisher" 0.99793427506893
"13185" "Normal approx." "Fisher" 0.512838005651528
"13186" "Normal approx." "Fisher" 0.882570438051858
"13187" "Normal approx." "Fisher" 0.782275473100745
"13188" "Normal approx." "Fisher" 0.95358802058199
"13189" "Normal approx." "Fisher" 0.243765078843636
"13190" "Normal approx." "Fisher" 0.450693026880025
"13191" "Normal approx." "Fisher" 0.450641662796541
"13192" "Normal approx." "Fisher" 0.899955482542347
"13193" "Normal approx." "Fisher" 0.525061503357333
"13194" "Normal approx." "Fisher" 0.917029546121757
"13195" "Normal approx." "Fisher" 0.800961056113991
"13196" "Normal approx." "Fisher" 0.586023693730836
"13197" "Normal approx." "Fisher" 0.161484336717665
"13198" "Normal approx." "Fisher" 0.803849838745035
"13199" "Normal approx." "Fisher" 0.014297246332343
"13200" "Normal approx." "Fisher" 0.428037304896814
"13201" "Normal approx." "Fisher" 0.614996631711699
"13202" "Normal approx." "Fisher" 0.587185763132648
"13203" "Normal approx." "Fisher" 0.68827510702855
"13204" "Normal approx." "Fisher" 0.296479356671013
"13205" "Normal approx." "Fisher" 0.520765762605381
"13206" "Normal approx." "Fisher" 0.891410072003987
"13207" "Normal approx." "Fisher" 0.910624915009297
"13208" "Normal approx." "Fisher" 0.51166580662145
"13209" "Normal approx." "Fisher" 0.513414114412976
"13210" "Normal approx." "Fisher" 0.199332872469555
"13211" "Normal approx." "Fisher" 0.52874592486245
"13212" "Normal approx." "Fisher" 0.395055260240851
"13213" "Normal approx." "Fisher" 0.00883814476104816
"13214" "Normal approx." "Fisher" 0.465327915213828
"13215" "Normal approx." "Fisher" 0.952818037831708
"13216" "Normal approx." "Fisher" 0.66051830080447
"13217" "Normal approx." "Fisher" 0.212986715400622
"13218" "Normal approx." "Fisher" 0.995355549068603
"13219" "Normal approx." "Fisher" 0.222868697468681
"13220" "Normal approx." "Fisher" 0.0354093441420729
"13221" "Normal approx." "Fisher" 0.606347343097295
"13222" "Normal approx." "Fisher" 0.177721215238644
"13223" "Normal approx." "Fisher" 0.291292770756986
"13224" "Normal approx." "Fisher" 0.536030113944414
"13225" "Normal approx." "Fisher" 0.582582018978675
"13226" "Normal approx." "Fisher" 0.981966936042753
"13227" "Normal approx." "Fisher" 0.814583119505906
"13228" "Normal approx." "Fisher" 0.319606072766514
"13229" "Normal approx." "Fisher" 0.65424891156985
"13230" "Normal approx." "Fisher" 0.529809110401021
"13231" "Normal approx." "Fisher" 0.700956651478397
"13232" "Normal approx." "Fisher" 0.781435361781121
"13233" "Normal approx." "Fisher" 0.833131708684654
"13234" "Normal approx." "Fisher" 0.0286098310796066
"13235" "Normal approx." "Fisher" 0.968869191084605
"13236" "Normal approx." "Fisher" 0.257723148119489
"13237" "Normal approx." "Fisher" 0.986999357691777
"13238" "Normal approx." "Fisher" 0.0947411522266965
"13239" "Normal approx." "Fisher" 0.957542547358187
"13240" "Normal approx." "Fisher" 0.564479603280277
"13241" "Normal approx." "Fisher" 0.902255571964147
"13242" "Normal approx." "Fisher" 0.957284464429218
"13243" "Normal approx." "Fisher" 0.182625132189318
"13244" "Normal approx." "Fisher" 0.256225895569493
"13245" "Normal approx." "Fisher" 0.638072497156928
"13246" "Normal approx." "Fisher" 0.821528069085934
"13247" "Normal approx." "Fisher" 0.16417337758667
"13248" "Normal approx." "Fisher" 0.922039265570743
"13249" "Normal approx." "Fisher" 0.0481947202138251
"13250" "Normal approx." "Fisher" 0.188494454766906
"13251" "Normal approx." "Fisher" 0.0895470024951537
"13252" "Normal approx." "Fisher" 0.579882060813096
"13253" "Normal approx." "Fisher" 0.871783657723508
"13254" "Normal approx." "Fisher" 0.990384465566046
"13255" "Normal approx." "Fisher" 0.550780380104389
"13256" "Normal approx." "Fisher" 0.854789745717783
"13257" "Normal approx." "Fisher" 0.797749988483452
"13258" "Normal approx." "Fisher" 0.192062058249127
"13259" "Normal approx." "Fisher" 0.535444898458232
"13260" "Normal approx." "Fisher" 0.843148960018537
"13261" "Normal approx." "Fisher" 0.164474281726662
"13262" "Normal approx." "Fisher" 0.561381031351731
"13263" "Normal approx." "Fisher" 0.312121830177048
"13264" "Normal approx." "Fisher" 0.920896716248935
"13265" "Normal approx." "Fisher" 0.657803131064841
"13266" "Normal approx." "Fisher" 0.981774080317644
"13267" "Normal approx." "Fisher" 0.708814655949152
"13268" "Normal approx." "Fisher" 0.379365420129174
"13269" "Normal approx." "Fisher" 0.760342344910939
"13270" "Normal approx." "Fisher" 0.177995999956762
"13271" "Normal approx." "Fisher" 0.66883482782718
"13272" "Normal approx." "Fisher" 0.205376203935806
"13273" "Normal approx." "Fisher" 0.458428965353876
"13274" "Normal approx." "Fisher" 0.841048683308858
"13275" "Normal approx." "Fisher" 0.690327475898326
"13276" "Normal approx." "Fisher" 0.737921430915592
"13277" "Normal approx." "Fisher" 0.358972129204833
"13278" "Normal approx." "Fisher" 0.949476715751141
"13279" "Normal approx." "Fisher" 0.928867613508123
"13280" "Normal approx." "Fisher" 0.224600697102071
"13281" "Normal approx." "Fisher" 0.477303462568346
"13282" "Normal approx." "Fisher" 0.261047894384474
"13283" "Normal approx." "Fisher" 0.900397790736019
"13284" "Normal approx." "Fisher" 0.133484132873187
"13285" "Normal approx." "Fisher" 0.590351902743353
"13286" "Normal approx." "Fisher" 0.709603018342174
"13287" "Normal approx." "Fisher" 0.698797277473847
"13288" "Normal approx." "Fisher" 0.401044139735835
"13289" "Normal approx." "Fisher" 0.907304938848476
"13290" "Normal approx." "Fisher" 0.835688275072488
"13291" "Normal approx." "Fisher" 0.82224106507875
"13292" "Normal approx." "Fisher" 0.11181515861396
"13293" "Normal approx." "Fisher" 0.849387752378302
"13294" "Normal approx." "Fisher" 0.833297004565301
"13295" "Normal approx." "Fisher" 0.769071355923756
"13296" "Normal approx." "Fisher" 0.852771884507073
"13297" "Normal approx." "Fisher" 0.113667649627868
"13298" "Normal approx." "Fisher" 0.00307920353251911
"13299" "Normal approx." "Fisher" 0.917737308822998
"13300" "Normal approx." "Fisher" 0.278951528367382
"13301" "Normal approx." "Fisher" 0.104761632758137
"13302" "Normal approx." "Fisher" 0.79118140424786
"13303" "Normal approx." "Fisher" 0.529403296401531
"13304" "Normal approx." "Fisher" 0.476009919880295
"13305" "Normal approx." "Fisher" 0.741167275119131
"13306" "Normal approx." "Fisher" 0.791674137141692
"13307" "Normal approx." "Fisher" 0.970020802867936
"13308" "Normal approx." "Fisher" 0.325616067119184
"13309" "Normal approx." "Fisher" 0.613774418286134
"13310" "Normal approx." "Fisher" 0.298016763653707
"13311" "Normal approx." "Fisher" 0.934880890737749
"13312" "Normal approx." "Fisher" 0.781010432107037
"13313" "Normal approx." "Fisher" 0.636583583350899
"13314" "Normal approx." "Fisher" 0.39131130056058
"13315" "Normal approx." "Fisher" 0.740618796121063
"13316" "Normal approx." "Fisher" 0.255058999380048
"13317" "Normal approx." "Fisher" 0.199983626707511
"13318" "Normal approx." "Fisher" 0.491764889543714
"13319" "Normal approx." "Fisher" 0.844999191088372
"13320" "Normal approx." "Fisher" 0.182086603239372
"13321" "Normal approx." "Fisher" 0.247326296316781
"13322" "Normal approx." "Fisher" 0.222165637305341
"13323" "Normal approx." "Fisher" 0.539905680192876
"13324" "Normal approx." "Fisher" 0.892425373912312
"13325" "Normal approx." "Fisher" 0.591082544443248
"13326" "Normal approx." "Fisher" 0.425575163858069
"13327" "Normal approx." "Fisher" 0.88703885978084
"13328" "Normal approx." "Fisher" 0.840760420170827
"13329" "Normal approx." "Fisher" 0.205614229727415
"13330" "Normal approx." "Fisher" 0.457837601426513
"13331" "Normal approx." "Fisher" 0.921807737867914
"13332" "Normal approx." "Fisher" 0.481633941561048
"13333" "Normal approx." "Fisher" 0.490016334319745
"13334" "Normal approx." "Fisher" 0.972942057382315
"13335" "Normal approx." "Fisher" 0.135570009909254
"13336" "Normal approx." "Fisher" 0.549969496372761
"13337" "Normal approx." "Fisher" 0.933821702308712
"13338" "Normal approx." "Fisher" 0.789926185808094
"13339" "Normal approx." "Fisher" 0.769187145190793
"13340" "Normal approx." "Fisher" 0.229892337958847
"13341" "Normal approx." "Fisher" 0.451023908170414
"13342" "Normal approx." "Fisher" 0.0152872669158124
"13343" "Normal approx." "Fisher" 0.230380073144557
"13344" "Normal approx." "Fisher" 0.752051555753942
"13345" "Normal approx." "Fisher" 0.621066101065085
"13346" "Normal approx." "Fisher" 0.824619666887807
"13347" "Normal approx." "Fisher" 0.273523581896981
"13348" "Normal approx." "Fisher" 0.552501058917287
"13349" "Normal approx." "Fisher" 0.673521347955092
"13350" "Normal approx." "Fisher" 0.585127004680369
"13351" "Normal approx." "Fisher" 0.14875300014198
"13352" "Normal approx." "Fisher" 0.303880423953631
"13353" "Normal approx." "Fisher" 0.762658441556527
"13354" "Normal approx." "Fisher" 0.619560468890424
"13355" "Normal approx." "Fisher" 0.591073269087434
"13356" "Normal approx." "Fisher" 0.368461229040115
"13357" "Normal approx." "Fisher" 0.832473473624448
"13358" "Normal approx." "Fisher" 0.293994165048408
"13359" "Normal approx." "Fisher" 0.00271364761110293
"13360" "Normal approx." "Fisher" 0.183389095766422
"13361" "Normal approx." "Fisher" 0.616555459825235
"13362" "Normal approx." "Fisher" 0.671949972478157
"13363" "Normal approx." "Fisher" 0.939946532112282
"13364" "Normal approx." "Fisher" 0.555526770934074
"13365" "Normal approx." "Fisher" 0.930658297428783
"13366" "Normal approx." "Fisher" 0.989836453870387
"13367" "Normal approx." "Fisher" 0.286775641517168
"13368" "Normal approx." "Fisher" 0.254608576349792
"13369" "Normal approx." "Fisher" 0.745576435010436
"13370" "Normal approx." "Fisher" 0.451828128263995
"13371" "Normal approx." "Fisher" 0.623129516546136
"13372" "Normal approx." "Fisher" 0.548313356425962
"13373" "Normal approx." "Fisher" 0.720239157077028
"13374" "Normal approx." "Fisher" 0.758383525101302
"13375" "Normal approx." "Fisher" 0.694430269307572
"13376" "Normal approx." "Fisher" 0.814130940248122
"13377" "Normal approx." "Fisher" 0.975830930661814
"13378" "Normal approx." "Fisher" 0.529167931913388
"13379" "Normal approx." "Fisher" 0.600244757327025
"13380" "Normal approx." "Fisher" 0.715556779491255
"13381" "Normal approx." "Fisher" 0.531557281975153
"13382" "Normal approx." "Fisher" 1.7223570352165e-06
"13383" "Normal approx." "Fisher" 0.336971142805627
"13384" "Normal approx." "Fisher" 0.78248529273835
"13385" "Normal approx." "Fisher" 0.357803375660693
"13386" "Normal approx." "Fisher" 0.245017532582922
"13387" "Normal approx." "Fisher" 0.872957508220298
"13388" "Normal approx." "Fisher" 0.382648309728518
"13389" "Normal approx." "Fisher" 0.800098414684554
"13390" "Normal approx." "Fisher" 0.790376223234068
"13391" "Normal approx." "Fisher" 0.788405748231686
"13392" "Normal approx." "Fisher" 0.165842710920014
"13393" "Normal approx." "Fisher" 0.461964403938532
"13394" "Normal approx." "Fisher" 0.730072002750404
"13395" "Normal approx." "Fisher" 0.869400887970205
"13396" "Normal approx." "Fisher" 0.859818391043227
"13397" "Normal approx." "Fisher" 0.807885728410864
"13398" "Normal approx." "Fisher" 0.975811060219689
"13399" "Normal approx." "Fisher" 0.815313046038515
"13400" "Normal approx." "Fisher" 0.606428254935545
"13401" "Normal approx." "Fisher" 0.330231944186618
"13402" "Normal approx." "Fisher" 0.813070915027535
"13403" "Normal approx." "Fisher" 0.888665264400049
"13404" "Normal approx." "Fisher" 0.629213288550821
"13405" "Normal approx." "Fisher" 0.562830163437975
"13406" "Normal approx." "Fisher" 0.89838720802863
"13407" "Normal approx." "Fisher" 0.952183584282868
"13408" "Normal approx." "Fisher" 0.973948974401861
"13409" "Normal approx." "Fisher" 0.446663092335655
"13410" "Normal approx." "Fisher" 0.947020875053491
"13411" "Normal approx." "Fisher" 0.296899845322648
"13412" "Normal approx." "Fisher" 0.974106160719026
"13413" "Normal approx." "Fisher" 0.825053515885681
"13414" "Normal approx." "Fisher" 0.891383224966852
"13415" "Normal approx." "Fisher" 0.912275041840028
"13416" "Normal approx." "Fisher" 0.807815496761294
"13417" "Normal approx." "Fisher" 0.813614357051049
"13418" "Normal approx." "Fisher" 0.314959090546433
"13419" "Normal approx." "Fisher" 0.29893656000906
"13420" "Normal approx." "Fisher" 0.824361646818349
"13421" "Normal approx." "Fisher" 0.882233643895255
"13422" "Normal approx." "Fisher" 0.378704456285559
"13423" "Normal approx." "Fisher" 0.565457492195045
"13424" "Normal approx." "Fisher" 0.290389761588337
"13425" "Normal approx." "Fisher" 0.766088933681921
"13426" "Normal approx." "Fisher" 0.191108358716907
"13427" "Normal approx." "Fisher" 0.799527514042631
"13428" "Normal approx." "Fisher" 0.843456409034812
"13429" "Normal approx." "Fisher" 0.197413430155216
"13430" "Normal approx." "Fisher" 0.69199493966552
"13431" "Normal approx." "Fisher" 0.898585044356399
"13432" "Normal approx." "Fisher" 0.732792917952309
"13433" "Normal approx." "Fisher" 0.666967335612859
"13434" "Normal approx." "Fisher" 0.656502976155999
"13435" "Normal approx." "Fisher" 0.231334577114531
"13436" "Normal approx." "Fisher" 0.589399641343261
"13437" "Normal approx." "Fisher" 0.656209641951884
"13438" "Normal approx." "Fisher" 0.0118472899785018
"13439" "Normal approx." "Fisher" 0.594061132177112
"13440" "Normal approx." "Fisher" 0.422627788815147
"13441" "Normal approx." "Fisher" 0.634702753093042
"13442" "Normal approx." "Fisher" 0.771872708733555
"13443" "Normal approx." "Fisher" 0.770393955770639
"13444" "Normal approx." "Fisher" 0.643732514217686
"13445" "Normal approx." "Fisher" 0.797228996309239
"13446" "Normal approx." "Fisher" 0.610976098407108
"13447" "Normal approx." "Fisher" 0.208550219775104
"13448" "Normal approx." "Fisher" 0.419637889832646
"13449" "Normal approx." "Fisher" 0.610752185780112
"13450" "Normal approx." "Fisher" 0.84132779752522
"13451" "Normal approx." "Fisher" 0.204213729876893
"13452" "Normal approx." "Fisher" 0.634048365793967
"13453" "Normal approx." "Fisher" 0.279669062866546
"13454" "Normal approx." "Fisher" 0.453656040499269
"13455" "Normal approx." "Fisher" 0.886559906428206
"13456" "Normal approx." "Fisher" 0.981216060830708
"13457" "Normal approx." "Fisher" 0.539983484127621
"13458" "Normal approx." "Fisher" 0.405997721921872
"13459" "Normal approx." "Fisher" 0.490421088799631
"13460" "Normal approx." "Fisher" 0.764172064898093
"13461" "Normal approx." "Fisher" 0.186020032201784
"13462" "Normal approx." "Fisher" 0.786711943733196
"13463" "Normal approx." "Fisher" 0.252127972584812
"13464" "Normal approx." "Fisher" 0.761107734533698
"13465" "Normal approx." "Fisher" 0.574222182349616
"13466" "Normal approx." "Fisher" 0.45953752046539
"13467" "Normal approx." "Fisher" 0.940394449170657
"13468" "Normal approx." "Fisher" 0.930554453477425
"13469" "Normal approx." "Fisher" 0.592255701799429
"13470" "Normal approx." "Fisher" 0.421789929037912
"13471" "Normal approx." "Fisher" 0.24013933273286
"13472" "Normal approx." "Fisher" 0.880027335643286
"13473" "Normal approx." "Fisher" 0.819952336021901
"13474" "Normal approx." "Fisher" 0.812222752969985
"13475" "Normal approx." "Fisher" 0.485653973486797
"13476" "Normal approx." "Fisher" 0.802647424178715
"13477" "Normal approx." "Fisher" 0.952165477552342
"13478" "Normal approx." "Fisher" 0.942095157555102
"13479" "Normal approx." "Fisher" 0.361721525663223
"13480" "Normal approx." "Fisher" 0.939687366364591
"13481" "Normal approx." "Fisher" 0.744003479997325
"13482" "Normal approx." "Fisher" 0.390109260637639
"13483" "Normal approx." "Fisher" 0.610158600022922
"13484" "Normal approx." "Fisher" 0.00388799484047508
"13485" "Normal approx." "Fisher" 0.235600648669422
"13486" "Normal approx." "Fisher" 0.109832325070911
"13487" "Normal approx." "Fisher" 0.970593719323827
"13488" "Normal approx." "Fisher" 0.761775597432216
"13489" "Normal approx." "Fisher" 0.538678385580027
"13490" "Normal approx." "Fisher" 0.949855708350738
"13491" "Normal approx." "Fisher" 0.683128347119933
"13492" "Normal approx." "Fisher" 0.341859832011417
"13493" "Normal approx." "Fisher" 0.584656647000384
"13494" "Normal approx." "Fisher" 0.796720519841275
"13495" "Normal approx." "Fisher" 0.49140699874927
"13496" "Normal approx." "Fisher" 0.105978139380465
"13497" "Normal approx." "Fisher" 0.53410242344712
"13498" "Normal approx." "Fisher" 0.663853093493422
"13499" "Normal approx." "Fisher" 0.441134224420774
"13500" "Normal approx." "Fisher" 0.280949886494323
"13501" "Normal approx." "Fisher" 0.297506799224937
"13502" "Normal approx." "Fisher" 0.237402954956172
"13503" "Normal approx." "Fisher" 0.574774906347422
"13504" "Normal approx." "Fisher" 0.273014281103964
"13505" "Normal approx." "Fisher" 0.232426419165055
"13506" "Normal approx." "Fisher" 0.362309134954724
"13507" "Normal approx." "Fisher" 0.258377773522046
"13508" "Normal approx." "Fisher" 0.808945272705342
"13509" "Normal approx." "Fisher" 0.226730949567826
"13510" "Normal approx." "Fisher" 0.768420453129245
"13511" "Normal approx." "Fisher" 0.478712102788845
"13512" "Normal approx." "Fisher" 0.689239679414411
"13513" "Normal approx." "Fisher" 0.0819931402975154
"13514" "Normal approx." "Fisher" 0.525463365370743
"13515" "Normal approx." "Fisher" 0.424581763940009
"13516" "Normal approx." "Fisher" 0.177434861270143
"13517" "Normal approx." "Fisher" 0.880648626068873
"13518" "Normal approx." "Fisher" 0.514718242635232
"13519" "Normal approx." "Fisher" 0.37077522310031
"13520" "Normal approx." "Fisher" 0.272419164231807
"13521" "Normal approx." "Fisher" 0.932839655710563
"13522" "Normal approx." "Fisher" 0.364122764844104
"13523" "Normal approx." "Fisher" 0.366473626765925
"13524" "Normal approx." "Fisher" 0.340869485355483
"13525" "Normal approx." "Fisher" 0.635366337413337
"13526" "Normal approx." "Fisher" 0.876096121830167
"13527" "Normal approx." "Fisher" 0.903590005777924
"13528" "Normal approx." "Fisher" 0.56522665989382
"13529" "Normal approx." "Fisher" 0.730199757204289
"13530" "Normal approx." "Fisher" 0.447822164881735
"13531" "Normal approx." "Fisher" 0.4062712771303
"13532" "Normal approx." "Fisher" 0.169402295251391
"13533" "Normal approx." "Fisher" 0.652079582119409
"13534" "Normal approx." "Fisher" 0.901207351444362
"13535" "Normal approx." "Fisher" 0.289960543486679
"13536" "Normal approx." "Fisher" 0.772558418425377
"13537" "Normal approx." "Fisher" 0.786246154254422
"13538" "Normal approx." "Fisher" 0.534156147021861
"13539" "Normal approx." "Fisher" 0.13188671532535
"13540" "Normal approx." "Fisher" 0.871529110500453
"13541" "Normal approx." "Fisher" 0.269569461774333
"13542" "Normal approx." "Fisher" 0.205262103896981
"13543" "Normal approx." "Fisher" 0.849949212122068
"13544" "Normal approx." "Fisher" 0.838740135961975
"13545" "Normal approx." "Fisher" 0.968329742783336
"13546" "Normal approx." "Fisher" 0.793387930006813
"13547" "Normal approx." "Fisher" 0.878634891832587
"13548" "Normal approx." "Fisher" 0.0245871985019785
"13549" "Normal approx." "Fisher" 0.462767181544619
"13550" "Normal approx." "Fisher" 0.958582359214906
"13551" "Normal approx." "Fisher" 0.0768275024833238
"13552" "Normal approx." "Fisher" 0.22614886932699
"13553" "Normal approx." "Fisher" 0.66996858914944
"13554" "Normal approx." "Fisher" 0.798107991331449
"13555" "Normal approx." "Fisher" 0.791906867852931
"13556" "Normal approx." "Fisher" 0.0553106726436128
"13557" "Normal approx." "Fisher" 0.903327954681597
"13558" "Normal approx." "Fisher" 0.0012208764158419
"13559" "Normal approx." "Fisher" 0.947656703187201
"13560" "Normal approx." "Fisher" 0.6560127896801
"13561" "Normal approx." "Fisher" 0.472849428461876
"13562" "Normal approx." "Fisher" 0.882902868165006
"13563" "Normal approx." "Fisher" 0.65930919600015
"13564" "Normal approx." "Fisher" 0.834596503286277
"13565" "Normal approx." "Fisher" 0.905169593965852
"13566" "Normal approx." "Fisher" 0.85290897704718
"13567" "Normal approx." "Fisher" 0.0939709012084136
"13568" "Normal approx." "Fisher" 0.763067189059019
"13569" "Normal approx." "Fisher" 0.724775499766136
"13570" "Normal approx." "Fisher" 0.375740370283548
"13571" "Normal approx." "Fisher" 0.153791253253415
"13572" "Normal approx." "Fisher" 0.694163289715037
"13573" "Normal approx." "Fisher" 0.359952166882653
"13574" "Normal approx." "Fisher" 0.149964467610704
"13575" "Normal approx." "Fisher" 0.743687557135722
"13576" "Normal approx." "Fisher" 0.183502125614149
"13577" "Normal approx." "Fisher" 0.646639524492697
"13578" "Normal approx." "Fisher" 0.710340818120932
"13579" "Normal approx." "Fisher" 0.893961887917299
"13580" "Normal approx." "Fisher" 0.350088790584387
"13581" "Normal approx." "Fisher" 0.27162130216279
"13582" "Normal approx." "Fisher" 0.789234010292401
"13583" "Normal approx." "Fisher" 0.219170379641095
"13584" "Normal approx." "Fisher" 0.32240225000151
"13585" "Normal approx." "Fisher" 0.803244404480933
"13586" "Normal approx." "Fisher" 0.0238892634462611
"13587" "Normal approx." "Fisher" 0.646514747802815
"13588" "Normal approx." "Fisher" 0.0128252194441865
"13589" "Normal approx." "Fisher" 0.146903684360594
"13590" "Normal approx." "Fisher" 0.952078740581751
"13591" "Normal approx." "Fisher" 0.199571732234039
"13592" "Normal approx." "Fisher" 0.324342923079786
"13593" "Normal approx." "Fisher" 0.423566413879481
"13594" "Normal approx." "Fisher" 0.986679801513114
"13595" "Normal approx." "Fisher" 0.879341014403465
"13596" "Normal approx." "Fisher" 0.828337436322221
"13597" "Normal approx." "Fisher" 0.785165567344255
"13598" "Normal approx." "Fisher" 0.772517162568009
"13599" "Normal approx." "Fisher" 0.175794221327005
"13600" "Normal approx." "Fisher" 0.958118777036445
"13601" "Normal approx." "Fisher" 0.281224271629119
"13602" "Normal approx." "Fisher" 0.16341248429201
"13603" "Normal approx." "Fisher" 0.956143269692999
"13604" "Normal approx." "Fisher" 0.677937083008926
"13605" "Normal approx." "Fisher" 0.958186874563418
"13606" "Normal approx." "Fisher" 0.418268881486675
"13607" "Normal approx." "Fisher" 0.93046138403278
"13608" "Normal approx." "Fisher" 0.930566389114681
"13609" "Normal approx." "Fisher" 0.813338678631022
"13610" "Normal approx." "Fisher" 0.441021125950331
"13611" "Normal approx." "Fisher" 0.00126256736846764
"13612" "Normal approx." "Fisher" 0.279684638313336
"13613" "Normal approx." "Fisher" 0.0185745136727431
"13614" "Normal approx." "Fisher" 0.778259712714874
"13615" "Normal approx." "Fisher" 0.200097442621422
"13616" "Normal approx." "Fisher" 0.870291115194719
"13617" "Normal approx." "Fisher" 0.359329534058534
"13618" "Normal approx." "Fisher" 0.391979903416409
"13619" "Normal approx." "Fisher" 0.1522750483685
"13620" "Normal approx." "Fisher" 0.476567956554582
"13621" "Normal approx." "Fisher" 0.746623880905514
"13622" "Normal approx." "Fisher" 0.832411295386747
"13623" "Normal approx." "Fisher" 0.842090032783473
"13624" "Normal approx." "Fisher" 0.389432678831876
"13625" "Normal approx." "Fisher" 0.868582536812954
"13626" "Normal approx." "Fisher" 0.690026671029387
"13627" "Normal approx." "Fisher" 0.773130058707146
"13628" "Normal approx." "Fisher" 0.974569498628937
"13629" "Normal approx." "Fisher" 0.594756302662733
"13630" "Normal approx." "Fisher" 0.826785763995165
"13631" "Normal approx." "Fisher" 0.460063083788253
"13632" "Normal approx." "Fisher" 0.988285574115781
"13633" "Normal approx." "Fisher" 0.628036478319615
"13634" "Normal approx." "Fisher" 0.293964974003419
"13635" "Normal approx." "Fisher" 0.886115545438207
"13636" "Normal approx." "Fisher" 0.831206915409201
"13637" "Normal approx." "Fisher" 0.664861994358961
"13638" "Normal approx." "Fisher" 0.630606995108096
"13639" "Normal approx." "Fisher" 0.631604484669847
"13640" "Normal approx." "Fisher" 0.822012290872354
"13641" "Normal approx." "Fisher" 0.879757669267292
"13642" "Normal approx." "Fisher" 0.301148499578732
"13643" "Normal approx." "Fisher" 0.499621020202941
"13644" "Normal approx." "Fisher" 0.530030126389376
"13645" "Normal approx." "Fisher" 0.627128153557132
"13646" "Normal approx." "Fisher" 0.0771593898874194
"13647" "Normal approx." "Fisher" 0.424202961671717
"13648" "Normal approx." "Fisher" 0.833347677444022
"13649" "Normal approx." "Fisher" 0.250337013447405
"13650" "Normal approx." "Fisher" 0.299601911769378
"13651" "Normal approx." "Fisher" 0.934973433393951
"13652" "Normal approx." "Fisher" 0.874171971542403
"13653" "Normal approx." "Fisher" 0.898388881195523
"13654" "Normal approx." "Fisher" 0.169213836749696
"13655" "Normal approx." "Fisher" 0.916583142072148
"13656" "Normal approx." "Fisher" 0.441911884306533
"13657" "Normal approx." "Fisher" 0.468238663793163
"13658" "Normal approx." "Fisher" 0.571804652890767
"13659" "Normal approx." "Fisher" 0.415359399123915
"13660" "Normal approx." "Fisher" 0.588492619594013
"13661" "Normal approx." "Fisher" 0.148068757889796
"13662" "Normal approx." "Fisher" 0.323699055729789
"13663" "Normal approx." "Fisher" 0.855458094406001
"13664" "Normal approx." "Fisher" 0.753375685956969
"13665" "Normal approx." "Fisher" 0.879710848856645
"13666" "Normal approx." "Fisher" 0.338380511741039
"13667" "Normal approx." "Fisher" 0.0339967699304293
"13668" "Normal approx." "Fisher" 0.0768606143404227
"13669" "Normal approx." "Fisher" 0.507832973742415
"13670" "Normal approx." "Fisher" 0.742302549819092
"13671" "Normal approx." "Fisher" 0.206174647136531
"13672" "Normal approx." "Fisher" 0.658609390339324
"13673" "Normal approx." "Fisher" 0.822108005904469
"13674" "Normal approx." "Fisher" 0.740834950812846
"13675" "Normal approx." "Fisher" 0.977323108341164
"13676" "Normal approx." "Fisher" 0.0216727663218987
"13677" "Normal approx." "Fisher" 0.618822696257706
"13678" "Normal approx." "Fisher" 0.813981289413739
"13679" "Normal approx." "Fisher" 0.540302722435686
"13680" "Normal approx." "Fisher" 0.984872989690843
"13681" "Normal approx." "Fisher" 0.467976691642108
"13682" "Normal approx." "Fisher" 0.716714829301049
"13683" "Normal approx." "Fisher" 0.705681789096517
"13684" "Normal approx." "Fisher" 0.543462698558009
"13685" "Normal approx." "Fisher" 0.746664600311993
"13686" "Normal approx." "Fisher" 0.5402981732813
"13687" "Normal approx." "Fisher" 0.759623887034202
"13688" "Normal approx." "Fisher" 0.616737165067808
"13689" "Normal approx." "Fisher" 0.786776448694326
"13690" "Normal approx." "Fisher" 0.772074138756937
"13691" "Normal approx." "Fisher" 0.772455040132988
"13692" "Normal approx." "Fisher" 0.720528394486398
"13693" "Normal approx." "Fisher" 0.668388192060031
"13694" "Normal approx." "Fisher" 0.376402313598643
"13695" "Normal approx." "Fisher" 0.955345729429202
"13696" "Normal approx." "Fisher" 0.192548535339935
"13697" "Normal approx." "Fisher" 0.72447245738193
"13698" "Normal approx." "Fisher" 0.5300793313187
"13699" "Normal approx." "Fisher" 0.160418932030316
"13700" "Normal approx." "Fisher" 0.570987004973
"13701" "Normal approx." "Fisher" 0.565067204591909
"13702" "Normal approx." "Fisher" 0.392572924082229
"13703" "Normal approx." "Fisher" 0.419180081483986
"13704" "Normal approx." "Fisher" 0.658325863992546
"13705" "Normal approx." "Fisher" 0.182611986919939
"13706" "Normal approx." "Fisher" 0.823017432553285
"13707" "Normal approx." "Fisher" 0.747214231056982
"13708" "Normal approx." "Fisher" 0.532733056936135
"13709" "Normal approx." "Fisher" 0.654969746115188
"13710" "Normal approx." "Fisher" 0.947932131112856
"13711" "Normal approx." "Fisher" 0.919674105146395
"13712" "Normal approx." "Fisher" 0.79465493187176
"13713" "Normal approx." "Fisher" 0.539347392004091
"13714" "Normal approx." "Fisher" 0.764447170405359
"13715" "Normal approx." "Fisher" 0.629654250543488
"13716" "Normal approx." "Fisher" 0.966684051080746
"13717" "Normal approx." "Fisher" 0.136218293244435
"13718" "Normal approx." "Fisher" 0.136795079756171
"13719" "Normal approx." "Fisher" 0.547793292269347
"13720" "Normal approx." "Fisher" 0.545538777239165
"13721" "Normal approx." "Fisher" 0.985852112408495
"13722" "Normal approx." "Fisher" 0.672904931779936
"13723" "Normal approx." "Fisher" 0.445360025953621
"13724" "Normal approx." "Fisher" 0.906027289701127
"13725" "Normal approx." "Fisher" 0.858247493952462
"13726" "Normal approx." "Fisher" 0.297187490271518
"13727" "Normal approx." "Fisher" 0.98211904509541
"13728" "Normal approx." "Fisher" 0.546427703292888
"13729" "Normal approx." "Fisher" 0.359838627462205
"13730" "Normal approx." "Fisher" 0.486870708272519
"13731" "Normal approx." "Fisher" 0.289117402677718
"13732" "Normal approx." "Fisher" 0.814840692620725
"13733" "Normal approx." "Fisher" 0.180701802431157
"13734" "Normal approx." "Fisher" 0.587295415239595
"13735" "Normal approx." "Fisher" 0.0559458719922998
"13736" "Normal approx." "Fisher" 0.392278579226731
"13737" "Normal approx." "Fisher" 0.462774997474005
"13738" "Normal approx." "Fisher" 0.163640151603137
"13739" "Normal approx." "Fisher" 0.0693200136754786
"13740" "Normal approx." "Fisher" 0.43977846631269
"13741" "Normal approx." "Fisher" 0.650391427954866
"13742" "Normal approx." "Fisher" 0.226631624951841
"13743" "Normal approx." "Fisher" 0.743708963125217
"13744" "Normal approx." "Fisher" 0.975690365717773
"13745" "Normal approx." "Fisher" 0.308497558526049
"13746" "Normal approx." "Fisher" 0.863300378083216
"13747" "Normal approx." "Fisher" 0.845057665412338
"13748" "Normal approx." "Fisher" 0.992459456259552
"13749" "Normal approx." "Fisher" 0.992876016337361
"13750" "Normal approx." "Fisher" 0.766905026269513
"13751" "Normal approx." "Fisher" 0.94225724648532
"13752" "Normal approx." "Fisher" 0.928565575271214
"13753" "Normal approx." "Fisher" 0.798444973833316
"13754" "Normal approx." "Fisher" 0.997389343996724
"13755" "Normal approx." "Fisher" 0.952197716045444
"13756" "Normal approx." "Fisher" 0.262592502767148
"13757" "Normal approx." "Fisher" 0.383090891680799
"13758" "Normal approx." "Fisher" 0.517472053954671
"13759" "Normal approx." "Fisher" 0.940801423964988
"13760" "Normal approx." "Fisher" 0.798113340970383
"13761" "Normal approx." "Fisher" 0.426776085886075
"13762" "Normal approx." "Fisher" 0.408943915424556
"13763" "Normal approx." "Fisher" 0.28142604194095
"13764" "Normal approx." "Fisher" 0.27107538765246
"13765" "Normal approx." "Fisher" 0.288400956073103
"13766" "Normal approx." "Fisher" 0.619664183162368
"13767" "Normal approx." "Fisher" 0.20131727409043
"13768" "Normal approx." "Fisher" 0.0389221577412782
"13769" "Normal approx." "Fisher" 0.453597900795696
"13770" "Normal approx." "Fisher" 0.772831257480969
"13771" "Normal approx." "Fisher" 0.513079623703429
"13772" "Normal approx." "Fisher" 0.176425394609225
"13773" "Normal approx." "Fisher" 0.87571131910065
"13774" "Normal approx." "Fisher" 0.0909628849597555
"13775" "Normal approx." "Fisher" 0.497995494733979
"13776" "Normal approx." "Fisher" 0.467561982531239
"13777" "Normal approx." "Fisher" 0.625143489307948
"13778" "Normal approx." "Fisher" 0.747330370741931
"13779" "Normal approx." "Fisher" 0.249738187760123
"13780" "Normal approx." "Fisher" 0.30446509474512
"13781" "Normal approx." "Fisher" 0.443200373518009
"13782" "Normal approx." "Fisher" 0.157814393821247
"13783" "Normal approx." "Fisher" 0.73484002523885
"13784" "Normal approx." "Fisher" 0.989461258047088
"13785" "Normal approx." "Fisher" 0.798060167037397
"13786" "Normal approx." "Fisher" 0.868124467846203
"13787" "Normal approx." "Fisher" 0.191089064193895
"13788" "Normal approx." "Fisher" 0.85083038152141
"13789" "Normal approx." "Fisher" 0.718220967985209
"13790" "Normal approx." "Fisher" 0.927800271073481
"13791" "Normal approx." "Fisher" 0.900977846394075
"13792" "Normal approx." "Fisher" 0.978182082376341
"13793" "Normal approx." "Fisher" 0.999486987935458
"13794" "Normal approx." "Fisher" 0.00975563501863008
"13795" "Normal approx." "Fisher" 0.65859073162364
"13796" "Normal approx." "Fisher" 0.492884015413513
"13797" "Normal approx." "Fisher" 0.968229824429404
"13798" "Normal approx." "Fisher" 0.33981148275615
"13799" "Normal approx." "Fisher" 0.618590415435799
"13800" "Normal approx." "Fisher" 0.777989737600067
"13801" "Normal approx." "Fisher" 0.853155537375576
"13802" "Normal approx." "Fisher" 0.688194753977878
"13803" "Normal approx." "Fisher" 0.214857751017839
"13804" "Normal approx." "Fisher" 0.40521760961405
"13805" "Normal approx." "Fisher" 0.35845349931881
"13806" "Normal approx." "Fisher" 0.313019493697824
"13807" "Normal approx." "Fisher" 0.653600156903159
"13808" "Normal approx." "Fisher" 0.492004772334661
"13809" "Normal approx." "Fisher" 0.970552841179073
"13810" "Normal approx." "Fisher" 0.252666903229894
"13811" "Normal approx." "Fisher" 0.992605082662981
"13812" "Normal approx." "Fisher" 0.66903000970257
"13813" "Normal approx." "Fisher" 0.540828260686438
"13814" "Normal approx." "Fisher" 0.00011161256651393
"13815" "Normal approx." "Fisher" 0.635580625428012
"13816" "Normal approx." "Fisher" 0.472470766342512
"13817" "Normal approx." "Fisher" 0.0511775334833504
"13818" "Normal approx." "Fisher" 0.499160369646374
"13819" "Normal approx." "Fisher" 0.000679868925266058
"13820" "Normal approx." "Fisher" 0.721609939421851
"13821" "Normal approx." "Fisher" 0.515877353262701
"13822" "Normal approx." "Fisher" 0.736475038294958
"13823" "Normal approx." "Fisher" 0.296471349398375
"13824" "Normal approx." "Fisher" 0.668278256615246
"13825" "Normal approx." "Fisher" 0.864078573891749
"13826" "Normal approx." "Fisher" 0.530104197714814
"13827" "Normal approx." "Fisher" 0.551121491843531
"13828" "Normal approx." "Fisher" 0.744011115867261
"13829" "Normal approx." "Fisher" 0.658168940533679
"13830" "Normal approx." "Fisher" 0.905394025446768
"13831" "Normal approx." "Fisher" 0.305120268770388
"13832" "Normal approx." "Fisher" 0.0039912479539348
"13833" "Normal approx." "Fisher" 0.523146040349313
"13834" "Normal approx." "Fisher" 0.65731220228421
"13835" "Normal approx." "Fisher" 0.811743839034099
"13836" "Normal approx." "Fisher" 0.418251731575765
"13837" "Normal approx." "Fisher" 0.897137945901854
"13838" "Normal approx." "Fisher" 0.307753733304748
"13839" "Normal approx." "Fisher" 0.994634996557705
"13840" "Normal approx." "Fisher" 0.0831210922185643
"13841" "Normal approx." "Fisher" 0.332544504898056
"13842" "Normal approx." "Fisher" 0.499128381737792
"13843" "Normal approx." "Fisher" 0.58030351933014
"13844" "Normal approx." "Fisher" 0.410456962891694
"13845" "Normal approx." "Fisher" 0.264831039017055
"13846" "Normal approx." "Fisher" 0.165245275596878
"13847" "Normal approx." "Fisher" 0.727242542964454
"13848" "Normal approx." "Fisher" 0.414198413881502
"13849" "Normal approx." "Fisher" 0.867511769097274
"13850" "Normal approx." "Fisher" 0.91167153843
"13851" "Normal approx." "Fisher" 0.976192195102335
"13852" "Normal approx." "Fisher" 0.130884511077101
"13853" "Normal approx." "Fisher" 0.606236724584446
"13854" "Normal approx." "Fisher" 0.714198074185781
"13855" "Normal approx." "Fisher" 0.772160259623649
"13856" "Normal approx." "Fisher" 0.409676613792071
"13857" "Normal approx." "Fisher" 0.409242962178746
"13858" "Normal approx." "Fisher" 0.507074406402079
"13859" "Normal approx." "Fisher" 0.512311804990391
"13860" "Normal approx." "Fisher" 0.889998620768407
"13861" "Normal approx." "Fisher" 0.453509811676378
"13862" "Normal approx." "Fisher" 0.905477351242651
"13863" "Normal approx." "Fisher" 0.132422904672642
"13864" "Normal approx." "Fisher" 0.542916911243079
"13865" "Normal approx." "Fisher" 0.758971753832473
"13866" "Normal approx." "Fisher" 0.337105185712438
"13867" "Normal approx." "Fisher" 0.465559447650277
"13868" "Normal approx." "Fisher" 0.460484108697231
"13869" "Normal approx." "Fisher" 0.347252152754419
"13870" "Normal approx." "Fisher" 0.729017370342748
"13871" "Normal approx." "Fisher" 0.958480810539245
"13872" "Normal approx." "Fisher" 0.161256120067467
"13873" "Normal approx." "Fisher" 0.601283840338167
"13874" "Normal approx." "Fisher" 0.0646258047280475
"13875" "Normal approx." "Fisher" 0.710669427885125
"13876" "Normal approx." "Fisher" 0.976078672780202
"13877" "Normal approx." "Fisher" 0.15447249998691
"13878" "Normal approx." "Fisher" 0.612377915051261
"13879" "Normal approx." "Fisher" 0.259989046559086
"13880" "Normal approx." "Fisher" 0.644336247370334
"13881" "Normal approx." "Fisher" 0.53740690865346
"13882" "Normal approx." "Fisher" 0.583582013708054
"13883" "Normal approx." "Fisher" 0.552602758721044
"13884" "Normal approx." "Fisher" 0.545468903344481
"13885" "Normal approx." "Fisher" 0.74181583640282
"13886" "Normal approx." "Fisher" 0.232525680264988
"13887" "Normal approx." "Fisher" 0.758497162505724
"13888" "Normal approx." "Fisher" 0.615812269465515
"13889" "Normal approx." "Fisher" 0.683052118570402
"13890" "Normal approx." "Fisher" 0.531321764908891
"13891" "Normal approx." "Fisher" 0.521611074757287
"13892" "Normal approx." "Fisher" 0.509654968632901
"13893" "Normal approx." "Fisher" 0.80580787101822
"13894" "Normal approx." "Fisher" 0.22880496378864
"13895" "Normal approx." "Fisher" 0.0817632250685842
"13896" "Normal approx." "Fisher" 0.730080180292888
"13897" "Normal approx." "Fisher" 0.307092237416619
"13898" "Normal approx." "Fisher" 0.435765123069571
"13899" "Normal approx." "Fisher" 0.387308824302248
"13900" "Normal approx." "Fisher" 0.869210875307713
"13901" "Normal approx." "Fisher" 0.000533565298180383
"13902" "Normal approx." "Fisher" 0.157774634904217
"13903" "Normal approx." "Fisher" 0.550672990109165
"13904" "Normal approx." "Fisher" 0.256507503953169
"13905" "Normal approx." "Fisher" 0.030362359576543
"13906" "Normal approx." "Fisher" 0.561521276503016
"13907" "Normal approx." "Fisher" 0.956364018401811
"13908" "Normal approx." "Fisher" 0.754238728635739
"13909" "Normal approx." "Fisher" 0.6725404103257
"13910" "Normal approx." "Fisher" 0.335488770422953
"13911" "Normal approx." "Fisher" 0.138887869643193
"13912" "Normal approx." "Fisher" 0.797591713364347
"13913" "Normal approx." "Fisher" 0.825056403575947
"13914" "Normal approx." "Fisher" 0.174482568887773
"13915" "Normal approx." "Fisher" 0.661328797077128
"13916" "Normal approx." "Fisher" 0.501914379527391
"13917" "Normal approx." "Fisher" 0.176461046513348
"13918" "Normal approx." "Fisher" 0.714695339486634
"13919" "Normal approx." "Fisher" 0.400480159541915
"13920" "Normal approx." "Fisher" 0.850124854068609
"13921" "Normal approx." "Fisher" 0.76870744825778
"13922" "Normal approx." "Fisher" 0.551874895043732
"13923" "Normal approx." "Fisher" 0.604447524879987
"13924" "Normal approx." "Fisher" 0.232036165742118
"13925" "Normal approx." "Fisher" 0.9092506921394
"13926" "Normal approx." "Fisher" 0.258945672500731
"13927" "Normal approx." "Fisher" 0.979580340971912
"13928" "Normal approx." "Fisher" 0.684832401182848
"13929" "Normal approx." "Fisher" 0.279150894093137
"13930" "Normal approx." "Fisher" 0.93787174948131
"13931" "Normal approx." "Fisher" 0.0135199653836897
"13932" "Normal approx." "Fisher" 0.000924131012284723
"13933" "Normal approx." "Fisher" 0.410681947695171
"13934" "Normal approx." "Fisher" 0.987113226705635
"13935" "Normal approx." "Fisher" 0.302638084833062
"13936" "Normal approx." "Fisher" 0.180060625847974
"13937" "Normal approx." "Fisher" 0.751331050735902
"13938" "Normal approx." "Fisher" 0.650813769882682
"13939" "Normal approx." "Fisher" 0.983657515357507
"13940" "Normal approx." "Fisher" 0.907548194171389
"13941" "Normal approx." "Fisher" 0.194054686524787
"13942" "Normal approx." "Fisher" 0.817735955010147
"13943" "Normal approx." "Fisher" 0.0113038623085737
"13944" "Normal approx." "Fisher" 0.894300636271839
"13945" "Normal approx." "Fisher" 0.878770406574031
"13946" "Normal approx." "Fisher" 0.813273094742625
"13947" "Normal approx." "Fisher" 0.0267894441980223
"13948" "Normal approx." "Fisher" 0.274140496175796
"13949" "Normal approx." "Fisher" 0.863443731683502
"13950" "Normal approx." "Fisher" 0.750671245119896
"13951" "Normal approx." "Fisher" 0.277163093651493
"13952" "Normal approx." "Fisher" 0.8343456220921
"13953" "Normal approx." "Fisher" 0.368957511329842
"13954" "Normal approx." "Fisher" 0.737267995225767
"13955" "Normal approx." "Fisher" 0.349870655776151
"13956" "Normal approx." "Fisher" 0.905824688451281
"13957" "Normal approx." "Fisher" 0.512187045817851
"13958" "Normal approx." "Fisher" 0.710616242792828
"13959" "Normal approx." "Fisher" 0.469382647244358
"13960" "Normal approx." "Fisher" 0.684902536138115
"13961" "Normal approx." "Fisher" 0.397906531335732
"13962" "Normal approx." "Fisher" 0.82911484783369
"13963" "Normal approx." "Fisher" 0.993080834717086
"13964" "Normal approx." "Fisher" 0.376402313598643
"13965" "Normal approx." "Fisher" 0.863093498271901
"13966" "Normal approx." "Fisher" 0.856756495504037
"13967" "Normal approx." "Fisher" 0.973898379756865
"13968" "Normal approx." "Fisher" 0.387633040440736
"13969" "Normal approx." "Fisher" 0.00952374154943847
"13970" "Normal approx." "Fisher" 0.562184676465276
"13971" "Normal approx." "Fisher" 0.846220500597674
"13972" "Normal approx." "Fisher" 0.562451693018
"13973" "Normal approx." "Fisher" 0.514669449050097
"13974" "Normal approx." "Fisher" 0.104693190981133
"13975" "Normal approx." "Fisher" 0.458593668043378
"13976" "Normal approx." "Fisher" 0.798508388545975
"13977" "Normal approx." "Fisher" 0.80181954074876
"13978" "Normal approx." "Fisher" 0.54620328838328
"13979" "Normal approx." "Fisher" 0.551687921462497
"13980" "Normal approx." "Fisher" 0.911434811081974
"13981" "Normal approx." "Fisher" 0.974756774297401
"13982" "Normal approx." "Fisher" 0.845994139551627
"13983" "Normal approx." "Fisher" 0.343535893809902
"13984" "Normal approx." "Fisher" 0.563172083992433
"13985" "Normal approx." "Fisher" 0.843530054019782
"13986" "Normal approx." "Fisher" 0.900335553813186
"13987" "Normal approx." "Fisher" 0.191625014153116
"13988" "Normal approx." "Fisher" 0.620645334814437
"13989" "Normal approx." "Fisher" 0.956474074315273
"13990" "Normal approx." "Fisher" 0.994323579776368
"13991" "Normal approx." "Fisher" 0.806547305926901
"13992" "Normal approx." "Fisher" 0.589973617562954
"13993" "Normal approx." "Fisher" 0.395307910396572
"13994" "Normal approx." "Fisher" 0.832748620127477
"13995" "Normal approx." "Fisher" 0.164016376240167
"13996" "Normal approx." "Fisher" 0.540464028148378
"13997" "Normal approx." "Fisher" 0.166020126902242
"13998" "Normal approx." "Fisher" 0.432047757211036
"13999" "Normal approx." "Fisher" 0.454922284240948
"14000" "Normal approx." "Fisher" 0.966368074501402
"14001" "Normal approx." "Lin" 0.335393237037362
"14002" "Normal approx." "Lin" 0.00931644958886357
"14003" "Normal approx." "Lin" 0.884188754601642
"14004" "Normal approx." "Lin" 0.674986626126099
"14005" "Normal approx." "Lin" 0.453333398099818
"14006" "Normal approx." "Lin" 0.756825996120989
"14007" "Normal approx." "Lin" 0.620364227542846
"14008" "Normal approx." "Lin" 0.956523750924337
"14009" "Normal approx." "Lin" 0.990947707606191
"14010" "Normal approx." "Lin" 0.474887465022982
"14011" "Normal approx." "Lin" 0.954013240169873
"14012" "Normal approx." "Lin" 0.559792871420912
"14013" "Normal approx." "Lin" 0.952125095974683
"14014" "Normal approx." "Lin" 0.144009505405612
"14015" "Normal approx." "Lin" 0.933482283059739
"14016" "Normal approx." "Lin" 0.625678833699731
"14017" "Normal approx." "Lin" 0.41904695166221
"14018" "Normal approx." "Lin" 0.829840788468265
"14019" "Normal approx." "Lin" 0.916367753015983
"14020" "Normal approx." "Lin" 0.487858648245703
"14021" "Normal approx." "Lin" 0.949240648195958
"14022" "Normal approx." "Lin" 0.0399104481977735
"14023" "Normal approx." "Lin" 0.660146976316837
"14024" "Normal approx." "Lin" 0.966046349224903
"14025" "Normal approx." "Lin" 0.569314410817178
"14026" "Normal approx." "Lin" 0.316285956686642
"14027" "Normal approx." "Lin" 0.361529576783432
"14028" "Normal approx." "Lin" 0.507783422145959
"14029" "Normal approx." "Lin" 0.441144470888237
"14030" "Normal approx." "Lin" 0.257095759532482
"14031" "Normal approx." "Lin" 0.517348067990147
"14032" "Normal approx." "Lin" 0.378507270817868
"14033" "Normal approx." "Lin" 0.813513952777405
"14034" "Normal approx." "Lin" 0.525744833814435
"14035" "Normal approx." "Lin" 0.958603613341244
"14036" "Normal approx." "Lin" 0.561884429095586
"14037" "Normal approx." "Lin" 0.707130622076042
"14038" "Normal approx." "Lin" 0.322070957422657
"14039" "Normal approx." "Lin" 0.106922696228383
"14040" "Normal approx." "Lin" 0.470317586256441
"14041" "Normal approx." "Lin" 0.509154864959863
"14042" "Normal approx." "Lin" 0.0257699629645132
"14043" "Normal approx." "Lin" 0.471983290598566
"14044" "Normal approx." "Lin" 0.894702554751138
"14045" "Normal approx." "Lin" 0.398922777520136
"14046" "Normal approx." "Lin" 0.802342222093694
"14047" "Normal approx." "Lin" 0.987869057219278
"14048" "Normal approx." "Lin" 0.671304614046953
"14049" "Normal approx." "Lin" 0.683191972520911
"14050" "Normal approx." "Lin" 0.140549184241857
"14051" "Normal approx." "Lin" 0.308054439900975
"14052" "Normal approx." "Lin" 0.538707760560848
"14053" "Normal approx." "Lin" 0.715446454880268
"14054" "Normal approx." "Lin" 0.64332125519953
"14055" "Normal approx." "Lin" 0.637764437991965
"14056" "Normal approx." "Lin" 0.424979858830669
"14057" "Normal approx." "Lin" 0.718045900251419
"14058" "Normal approx." "Lin" 0.730137017052181
"14059" "Normal approx." "Lin" 0.0204533965988807
"14060" "Normal approx." "Lin" 0.397701234954316
"14061" "Normal approx." "Lin" 0.799268081317903
"14062" "Normal approx." "Lin" 0.955086826624493
"14063" "Normal approx." "Lin" 0.537591222365282
"14064" "Normal approx." "Lin" 0.919605955331586
"14065" "Normal approx." "Lin" 0.488601216135987
"14066" "Normal approx." "Lin" 0.701048526453562
"14067" "Normal approx." "Lin" 0.721188309242912
"14068" "Normal approx." "Lin" 0.697213516200728
"14069" "Normal approx." "Lin" 0.0865139423598604
"14070" "Normal approx." "Lin" 0.887452612705839
"14071" "Normal approx." "Lin" 0.264970174684594
"14072" "Normal approx." "Lin" 0.231673146690249
"14073" "Normal approx." "Lin" 0.845389571648128
"14074" "Normal approx." "Lin" 0.317686437355512
"14075" "Normal approx." "Lin" 0.719986411168462
"14076" "Normal approx." "Lin" 0.704104562426565
"14077" "Normal approx." "Lin" 0.766106067736745
"14078" "Normal approx." "Lin" 0.959783931257968
"14079" "Normal approx." "Lin" 0.176164566353603
"14080" "Normal approx." "Lin" 0.903558458206336
"14081" "Normal approx." "Lin" 0.76387930164317
"14082" "Normal approx." "Lin" 0.0539024082801953
"14083" "Normal approx." "Lin" 0.592540836456072
"14084" "Normal approx." "Lin" 0.827425252831879
"14085" "Normal approx." "Lin" 0.851926026809935
"14086" "Normal approx." "Lin" 0.604669157018123
"14087" "Normal approx." "Lin" 0.327127464724897
"14088" "Normal approx." "Lin" 0.646566228594314
"14089" "Normal approx." "Lin" 0.885206429308276
"14090" "Normal approx." "Lin" 0.72786648383395
"14091" "Normal approx." "Lin" 0.986087958451946
"14092" "Normal approx." "Lin" 0.578188815188219
"14093" "Normal approx." "Lin" 0.952775834995043
"14094" "Normal approx." "Lin" 0.285693197842486
"14095" "Normal approx." "Lin" 0.495119103138153
"14096" "Normal approx." "Lin" 0.842662095984884
"14097" "Normal approx." "Lin" 0.481444110729047
"14098" "Normal approx." "Lin" 0.948915205221648
"14099" "Normal approx." "Lin" 0.615107288846587
"14100" "Normal approx." "Lin" 0.0733751867504024
"14101" "Normal approx." "Lin" 0.639638515058368
"14102" "Normal approx." "Lin" 0.360801422401784
"14103" "Normal approx." "Lin" 0.0911711254437171
"14104" "Normal approx." "Lin" 0.290266760186494
"14105" "Normal approx." "Lin" 0.399819188347278
"14106" "Normal approx." "Lin" 0.841942563229997
"14107" "Normal approx." "Lin" 0.957737228040592
"14108" "Normal approx." "Lin" 0.709102814166316
"14109" "Normal approx." "Lin" 0.826883495717679
"14110" "Normal approx." "Lin" 0.918746195031974
"14111" "Normal approx." "Lin" 0.97152510493446
"14112" "Normal approx." "Lin" 0.921610758447975
"14113" "Normal approx." "Lin" 0.921069074417268
"14114" "Normal approx." "Lin" 0.993136548177342
"14115" "Normal approx." "Lin" 0.385572737041598
"14116" "Normal approx." "Lin" 0.078821519922756
"14117" "Normal approx." "Lin" 0.503803602723675
"14118" "Normal approx." "Lin" 0.89174852946388
"14119" "Normal approx." "Lin" 0.055421409260882
"14120" "Normal approx." "Lin" 0.508907542413075
"14121" "Normal approx." "Lin" 0.777444727595397
"14122" "Normal approx." "Lin" 0.336571481230535
"14123" "Normal approx." "Lin" 0.932856136459011
"14124" "Normal approx." "Lin" 0.554729515061485
"14125" "Normal approx." "Lin" 0.725158266012645
"14126" "Normal approx." "Lin" 0.245721895510398
"14127" "Normal approx." "Lin" 0.129118746463228
"14128" "Normal approx." "Lin" 0.598170838616069
"14129" "Normal approx." "Lin" 0.579296351615922
"14130" "Normal approx." "Lin" 0.903065941778326
"14131" "Normal approx." "Lin" 0.696653913990496
"14132" "Normal approx." "Lin" 0.187383840067238
"14133" "Normal approx." "Lin" 0.567017526060004
"14134" "Normal approx." "Lin" 0.0371469640047968
"14135" "Normal approx." "Lin" 0.641340546377501
"14136" "Normal approx." "Lin" 0.624122651756795
"14137" "Normal approx." "Lin" 0.595577604401981
"14138" "Normal approx." "Lin" 0.891962131393304
"14139" "Normal approx." "Lin" 0.272733472501706
"14140" "Normal approx." "Lin" 0.219982922165011
"14141" "Normal approx." "Lin" 0.671024611475402
"14142" "Normal approx." "Lin" 0.254848694471085
"14143" "Normal approx." "Lin" 0.968893692149251
"14144" "Normal approx." "Lin" 0.0465285160726632
"14145" "Normal approx." "Lin" 0.776950168502666
"14146" "Normal approx." "Lin" 0.721102765568954
"14147" "Normal approx." "Lin" 0.882510852790878
"14148" "Normal approx." "Lin" 0.803089459816841
"14149" "Normal approx." "Lin" 0.906602244633719
"14150" "Normal approx." "Lin" 0.756031420235699
"14151" "Normal approx." "Lin" 0.467289087266859
"14152" "Normal approx." "Lin" 0.988009058763046
"14153" "Normal approx." "Lin" 0.924335181722378
"14154" "Normal approx." "Lin" 0.689615529880197
"14155" "Normal approx." "Lin" 0.0241729972123026
"14156" "Normal approx." "Lin" 0.388233314920865
"14157" "Normal approx." "Lin" 0.202340588918964
"14158" "Normal approx." "Lin" 0.190442467097687
"14159" "Normal approx." "Lin" 0.771729917928952
"14160" "Normal approx." "Lin" 0.891157547573308
"14161" "Normal approx." "Lin" 0.608948082295573
"14162" "Normal approx." "Lin" 0.792461327958714
"14163" "Normal approx." "Lin" 0.939953604936859
"14164" "Normal approx." "Lin" 0.495517262368578
"14165" "Normal approx." "Lin" 0.000793050050169164
"14166" "Normal approx." "Lin" 0.130548703059616
"14167" "Normal approx." "Lin" 0.629116027592644
"14168" "Normal approx." "Lin" 0.684976275679307
"14169" "Normal approx." "Lin" 0.394555810791177
"14170" "Normal approx." "Lin" 0.734772435141923
"14171" "Normal approx." "Lin" 0.894842880507244
"14172" "Normal approx." "Lin" 0.934393614441873
"14173" "Normal approx." "Lin" 0.261519280607059
"14174" "Normal approx." "Lin" 0.147308937889632
"14175" "Normal approx." "Lin" 0.149170160785951
"14176" "Normal approx." "Lin" 0.844451808716748
"14177" "Normal approx." "Lin" 0.864616157111374
"14178" "Normal approx." "Lin" 0.732861050845418
"14179" "Normal approx." "Lin" 0.593557364850221
"14180" "Normal approx." "Lin" 0.787193348271045
"14181" "Normal approx." "Lin" 0.171976317736301
"14182" "Normal approx." "Lin" 0.813337390189925
"14183" "Normal approx." "Lin" 0.848500479311787
"14184" "Normal approx." "Lin" 0.865537951737227
"14185" "Normal approx." "Lin" 0.517079805379716
"14186" "Normal approx." "Lin" 0.776729660372654
"14187" "Normal approx." "Lin" 0.550477502314737
"14188" "Normal approx." "Lin" 0.968358837616472
"14189" "Normal approx." "Lin" 0.287893229977574
"14190" "Normal approx." "Lin" 0.464698112138703
"14191" "Normal approx." "Lin" 0.672682968661163
"14192" "Normal approx." "Lin" 0.701861970365751
"14193" "Normal approx." "Lin" 0.401424272326116
"14194" "Normal approx." "Lin" 0.848778640696906
"14195" "Normal approx." "Lin" 0.881751819962856
"14196" "Normal approx." "Lin" 0.683959316269513
"14197" "Normal approx." "Lin" 0.109446262798733
"14198" "Normal approx." "Lin" 0.673975139830377
"14199" "Normal approx." "Lin" 0.0103892065756119
"14200" "Normal approx." "Lin" 0.517379703946743
"14201" "Normal approx." "Lin" 0.830172250594346
"14202" "Normal approx." "Lin" 0.295109497902385
"14203" "Normal approx." "Lin" 0.835242052862033
"14204" "Normal approx." "Lin" 0.337632949448588
"14205" "Normal approx." "Lin" 0.991093804479031
"14206" "Normal approx." "Lin" 0.92130889039987
"14207" "Normal approx." "Lin" 0.977392476464944
"14208" "Normal approx." "Lin" 0.476442228625261
"14209" "Normal approx." "Lin" 0.855987360267812
"14210" "Normal approx." "Lin" 0.216793023046367
"14211" "Normal approx." "Lin" 0.487867404366705
"14212" "Normal approx." "Lin" 0.767343820628285
"14213" "Normal approx." "Lin" 0.0101122304866035
"14214" "Normal approx." "Lin" 0.556500147403243
"14215" "Normal approx." "Lin" 0.217033208325511
"14216" "Normal approx." "Lin" 0.593191994003069
"14217" "Normal approx." "Lin" 0.282887858973089
"14218" "Normal approx." "Lin" 0.629857875276534
"14219" "Normal approx." "Lin" 0.262391473038534
"14220" "Normal approx." "Lin" 0.161164530867832
"14221" "Normal approx." "Lin" 0.791186254238635
"14222" "Normal approx." "Lin" 0.260745956088048
"14223" "Normal approx." "Lin" 0.547542683040213
"14224" "Normal approx." "Lin" 0.528853165756655
"14225" "Normal approx." "Lin" 0.952006281511742
"14226" "Normal approx." "Lin" 0.879209932673427
"14227" "Normal approx." "Lin" 0.943876671084735
"14228" "Normal approx." "Lin" 0.300024176253026
"14229" "Normal approx." "Lin" 0.620750332025069
"14230" "Normal approx." "Lin" 0.295398941241529
"14231" "Normal approx." "Lin" 0.711763394725849
"14232" "Normal approx." "Lin" 0.405460882852987
"14233" "Normal approx." "Lin" 0.993180753865762
"14234" "Normal approx." "Lin" 0.0338224407013012
"14235" "Normal approx." "Lin" 0.953427905078163
"14236" "Normal approx." "Lin" 0.574879718519099
"14237" "Normal approx." "Lin" 0.911056398699527
"14238" "Normal approx." "Lin" 0.080894180311408
"14239" "Normal approx." "Lin" 0.831411326363127
"14240" "Normal approx." "Lin" 0.615998179697997
"14241" "Normal approx." "Lin" 0.82476139269991
"14242" "Normal approx." "Lin" 0.979499110797953
"14243" "Normal approx." "Lin" 0.251320655904764
"14244" "Normal approx." "Lin" 0.358558512734894
"14245" "Normal approx." "Lin" 0.973513337967936
"14246" "Normal approx." "Lin" 0.334460234195234
"14247" "Normal approx." "Lin" 0.120946476710404
"14248" "Normal approx." "Lin" 0.980810674093314
"14249" "Normal approx." "Lin" 0.0703088190722465
"14250" "Normal approx." "Lin" 0.198862404448563
"14251" "Normal approx." "Lin" 0.283563774082397
"14252" "Normal approx." "Lin" 0.557835829826781
"14253" "Normal approx." "Lin" 0.884947085404411
"14254" "Normal approx." "Lin" 0.928900287742001
"14255" "Normal approx." "Lin" 0.627168319294608
"14256" "Normal approx." "Lin" 0.423615210762814
"14257" "Normal approx." "Lin" 0.0250140631045987
"14258" "Normal approx." "Lin" 0.186970570614276
"14259" "Normal approx." "Lin" 0.589343521969407
"14260" "Normal approx." "Lin" 0.820177659625734
"14261" "Normal approx." "Lin" 0.198379088738222
"14262" "Normal approx." "Lin" 0.801271283462264
"14263" "Normal approx." "Lin" 0.489490850925631
"14264" "Normal approx." "Lin" 0.991704961751597
"14265" "Normal approx." "Lin" 0.734191707811437
"14266" "Normal approx." "Lin" 0.662811243106999
"14267" "Normal approx." "Lin" 0.69895176792191
"14268" "Normal approx." "Lin" 0.721455752096292
"14269" "Normal approx." "Lin" 0.814068816946129
"14270" "Normal approx." "Lin" 0.193583139851188
"14271" "Normal approx." "Lin" 0.769475031609327
"14272" "Normal approx." "Lin" 0.301338073725123
"14273" "Normal approx." "Lin" 0.537275798898394
"14274" "Normal approx." "Lin" 0.957782878921263
"14275" "Normal approx." "Lin" 0.594105393370729
"14276" "Normal approx." "Lin" 0.624608387195897
"14277" "Normal approx." "Lin" 0.548069340899422
"14278" "Normal approx." "Lin" 0.837382692838133
"14279" "Normal approx." "Lin" 0.0452478872316096
"14280" "Normal approx." "Lin" 0.387752862678209
"14281" "Normal approx." "Lin" 0.683242240175888
"14282" "Normal approx." "Lin" 0.36848571667757
"14283" "Normal approx." "Lin" 0.93610844619054
"14284" "Normal approx." "Lin" 0.106901825223155
"14285" "Normal approx." "Lin" 0.414667520854569
"14286" "Normal approx." "Lin" 0.95601553397991
"14287" "Normal approx." "Lin" 0.795922635154963
"14288" "Normal approx." "Lin" 0.740568522632419
"14289" "Normal approx." "Lin" 0.899839270909571
"14290" "Normal approx." "Lin" 0.867147881836468
"14291" "Normal approx." "Lin" 0.796372789328768
"14292" "Normal approx." "Lin" 0.208096740541571
"14293" "Normal approx." "Lin" 0.843878117744117
"14294" "Normal approx." "Lin" 0.962782821023439
"14295" "Normal approx." "Lin" 0.821778212470214
"14296" "Normal approx." "Lin" 0.671528372060788
"14297" "Normal approx." "Lin" 0.113328023316213
"14298" "Normal approx." "Lin" 0.0255102775865208
"14299" "Normal approx." "Lin" 0.184532055924033
"14300" "Normal approx." "Lin" 0.352609732355334
"14301" "Normal approx." "Lin" 0.23530720134236
"14302" "Normal approx." "Lin" 0.725522102444959
"14303" "Normal approx." "Lin" 0.540883333787016
"14304" "Normal approx." "Lin" 0.549120659558704
"14305" "Normal approx." "Lin" 0.777313710354582
"14306" "Normal approx." "Lin" 0.920780777004383
"14307" "Normal approx." "Lin" 0.974143252617333
"14308" "Normal approx." "Lin" 0.292645471435916
"14309" "Normal approx." "Lin" 0.737079764582951
"14310" "Normal approx." "Lin" 0.41998129255968
"14311" "Normal approx." "Lin" 0.93214533096135
"14312" "Normal approx." "Lin" 0.826486396650784
"14313" "Normal approx." "Lin" 0.736970392143551
"14314" "Normal approx." "Lin" 0.437519785856704
"14315" "Normal approx." "Lin" 0.677994588722888
"14316" "Normal approx." "Lin" 0.346020734281484
"14317" "Normal approx." "Lin" 0.225722039192322
"14318" "Normal approx." "Lin" 0.557643845432287
"14319" "Normal approx." "Lin" 0.672249231391146
"14320" "Normal approx." "Lin" 0.195477012684368
"14321" "Normal approx." "Lin" 0.192252437602204
"14322" "Normal approx." "Lin" 0.0764070172483375
"14323" "Normal approx." "Lin" 0.320072946844502
"14324" "Normal approx." "Lin" 0.947030824304153
"14325" "Normal approx." "Lin" 0.653749855180248
"14326" "Normal approx." "Lin" 0.504790793415359
"14327" "Normal approx." "Lin" 0.989519980798659
"14328" "Normal approx." "Lin" 0.891191806969152
"14329" "Normal approx." "Lin" 0.136103565689085
"14330" "Normal approx." "Lin" 0.980131778109506
"14331" "Normal approx." "Lin" 0.835452236505893
"14332" "Normal approx." "Lin" 0.758491431896093
"14333" "Normal approx." "Lin" 0.714420505261663
"14334" "Normal approx." "Lin" 0.579021447600767
"14335" "Normal approx." "Lin" 0.164677868113298
"14336" "Normal approx." "Lin" 0.538998832352766
"14337" "Normal approx." "Lin" 0.604683459979164
"14338" "Normal approx." "Lin" 0.866043117453821
"14339" "Normal approx." "Lin" 0.929390818969765
"14340" "Normal approx." "Lin" 0.397500485557644
"14341" "Normal approx." "Lin" 0.154294754536914
"14342" "Normal approx." "Lin" 0.016208411171307
"14343" "Normal approx." "Lin" 0.391293281396327
"14344" "Normal approx." "Lin" 0.700553656819079
"14345" "Normal approx." "Lin" 0.53814457540332
"14346" "Normal approx." "Lin" 0.86534104206743
"14347" "Normal approx." "Lin" 0.224802309658171
"14348" "Normal approx." "Lin" 0.404889025631783
"14349" "Normal approx." "Lin" 0.724677694539192
"14350" "Normal approx." "Lin" 0.714644051287244
"14351" "Normal approx." "Lin" 0.238628992669887
"14352" "Normal approx." "Lin" 0.391756455045756
"14353" "Normal approx." "Lin" 0.82817808317549
"14354" "Normal approx." "Lin" 0.718491300938341
"14355" "Normal approx." "Lin" 0.619174641743743
"14356" "Normal approx." "Lin" 0.171265233480737
"14357" "Normal approx." "Lin" 0.565669675450148
"14358" "Normal approx." "Lin" 0.0477130348757155
"14359" "Normal approx." "Lin" 0.00205061301291543
"14360" "Normal approx." "Lin" 0.298668101799692
"14361" "Normal approx." "Lin" 0.570691490208873
"14362" "Normal approx." "Lin" 0.792500145917162
"14363" "Normal approx." "Lin" 0.857456298362633
"14364" "Normal approx." "Lin" 0.657120600304622
"14365" "Normal approx." "Lin" 0.721168249704824
"14366" "Normal approx." "Lin" 0.631803095947152
"14367" "Normal approx." "Lin" 0.432221711146115
"14368" "Normal approx." "Lin" 0.0947655263578566
"14369" "Normal approx." "Lin" 0.678294577890281
"14370" "Normal approx." "Lin" 0.611028251650662
"14371" "Normal approx." "Lin" 0.466924604001445
"14372" "Normal approx." "Lin" 0.324214430459061
"14373" "Normal approx." "Lin" 0.474520284102705
"14374" "Normal approx." "Lin" 0.597450162690428
"14375" "Normal approx." "Lin" 0.731051346402371
"14376" "Normal approx." "Lin" 0.864384394170168
"14377" "Normal approx." "Lin" 0.903872118007121
"14378" "Normal approx." "Lin" 0.648395022199479
"14379" "Normal approx." "Lin" 0.637891945730295
"14380" "Normal approx." "Lin" 0.721696184128794
"14381" "Normal approx." "Lin" 0.582780617509251
"14382" "Normal approx." "Lin" 2.30644954246628e-07
"14383" "Normal approx." "Lin" 0.380481090173323
"14384" "Normal approx." "Lin" 0.857451761550059
"14385" "Normal approx." "Lin" 0.399309285242527
"14386" "Normal approx." "Lin" 0.37978529928992
"14387" "Normal approx." "Lin" 0.887085348362805
"14388" "Normal approx." "Lin" 0.610931223387544
"14389" "Normal approx." "Lin" 0.916462377388254
"14390" "Normal approx." "Lin" 0.856147031949308
"14391" "Normal approx." "Lin" 0.925540765447138
"14392" "Normal approx." "Lin" 0.239328252050263
"14393" "Normal approx." "Lin" 0.194474977236289
"14394" "Normal approx." "Lin" 0.780052720761358
"14395" "Normal approx." "Lin" 0.861743920390198
"14396" "Normal approx." "Lin" 0.822118456632704
"14397" "Normal approx." "Lin" 0.980031177488789
"14398" "Normal approx." "Lin" 0.694007197673586
"14399" "Normal approx." "Lin" 0.921135933919506
"14400" "Normal approx." "Lin" 0.987399146069467
"14401" "Normal approx." "Lin" 0.311792565006423
"14402" "Normal approx." "Lin" 0.851583276866981
"14403" "Normal approx." "Lin" 0.930399976817019
"14404" "Normal approx." "Lin" 0.361307318153044
"14405" "Normal approx." "Lin" 0.63345069348736
"14406" "Normal approx." "Lin" 0.651089276978553
"14407" "Normal approx." "Lin" 0.529093182662173
"14408" "Normal approx." "Lin" 0.982964004901913
"14409" "Normal approx." "Lin" 0.484784260010731
"14410" "Normal approx." "Lin" 0.921126816430486
"14411" "Normal approx." "Lin" 0.586370704332469
"14412" "Normal approx." "Lin" 0.818071736324628
"14413" "Normal approx." "Lin" 0.619003930181855
"14414" "Normal approx." "Lin" 0.969097797116854
"14415" "Normal approx." "Lin" 0.933334135743269
"14416" "Normal approx." "Lin" 0.14995369711025
"14417" "Normal approx." "Lin" 0.840721912395195
"14418" "Normal approx." "Lin" 0.396293719588021
"14419" "Normal approx." "Lin" 0.62968648407538
"14420" "Normal approx." "Lin" 0.825618205310844
"14421" "Normal approx." "Lin" 0.996757896603767
"14422" "Normal approx." "Lin" 0.448620448533608
"14423" "Normal approx." "Lin" 0.552440104110399
"14424" "Normal approx." "Lin" 0.406864583854726
"14425" "Normal approx." "Lin" 0.774428762439488
"14426" "Normal approx." "Lin" 0.257283227590923
"14427" "Normal approx." "Lin" 0.560206016380055
"14428" "Normal approx." "Lin" 0.926473189847972
"14429" "Normal approx." "Lin" 0.307350633319925
"14430" "Normal approx." "Lin" 0.730842444231476
"14431" "Normal approx." "Lin" 0.473512434668815
"14432" "Normal approx." "Lin" 0.53181140375343
"14433" "Normal approx." "Lin" 0.832147263437259
"14434" "Normal approx." "Lin" 0.698064670495052
"14435" "Normal approx." "Lin" 0.320905881604638
"14436" "Normal approx." "Lin" 0.458957320023444
"14437" "Normal approx." "Lin" 0.799074583240866
"14438" "Normal approx." "Lin" 0.0583787807824412
"14439" "Normal approx." "Lin" 0.680934016295167
"14440" "Normal approx." "Lin" 0.590396390307288
"14441" "Normal approx." "Lin" 0.185991236586119
"14442" "Normal approx." "Lin" 0.0284206553620445
"14443" "Normal approx." "Lin" 0.231052154886682
"14444" "Normal approx." "Lin" 0.931921782502416
"14445" "Normal approx." "Lin" 0.713843059822299
"14446" "Normal approx." "Lin" 0.163070108779555
"14447" "Normal approx." "Lin" 0.258679219671035
"14448" "Normal approx." "Lin" 0.648383403620132
"14449" "Normal approx." "Lin" 0.874832565027041
"14450" "Normal approx." "Lin" 0.570105980801136
"14451" "Normal approx." "Lin" 0.399046163804428
"14452" "Normal approx." "Lin" 0.956730819926898
"14453" "Normal approx." "Lin" 0.550160417518232
"14454" "Normal approx." "Lin" 0.205115113476854
"14455" "Normal approx." "Lin" 0.933017812215483
"14456" "Normal approx." "Lin" 0.993452580641561
"14457" "Normal approx." "Lin" 0.442080504172056
"14458" "Normal approx." "Lin" 0.242034295933215
"14459" "Normal approx." "Lin" 0.923155801523571
"14460" "Normal approx." "Lin" 0.812792176536916
"14461" "Normal approx." "Lin" 0.305847119368163
"14462" "Normal approx." "Lin" 0.843351345304671
"14463" "Normal approx." "Lin" 0.418747387343709
"14464" "Normal approx." "Lin" 0.918552827761883
"14465" "Normal approx." "Lin" 0.646566228594314
"14466" "Normal approx." "Lin" 0.507469555191505
"14467" "Normal approx." "Lin" 0.90887653601526
"14468" "Normal approx." "Lin" 0.795904508178905
"14469" "Normal approx." "Lin" 0.886167109369016
"14470" "Normal approx." "Lin" 0.501159002184107
"14471" "Normal approx." "Lin" 0.450384482900469
"14472" "Normal approx." "Lin" 0.798716267449335
"14473" "Normal approx." "Lin" 0.987549032736572
"14474" "Normal approx." "Lin" 0.0518012612262391
"14475" "Normal approx." "Lin" 0.833172045267621
"14476" "Normal approx." "Lin" 0.829475298180985
"14477" "Normal approx." "Lin" 0.927420975300981
"14478" "Normal approx." "Lin" 0.868341890207792
"14479" "Normal approx." "Lin" 0.483649919556175
"14480" "Normal approx." "Lin" 0.903651109056361
"14481" "Normal approx." "Lin" 0.560556705703612
"14482" "Normal approx." "Lin" 0.236440546580937
"14483" "Normal approx." "Lin" 0.255668271386196
"14484" "Normal approx." "Lin" 0.0229589917898503
"14485" "Normal approx." "Lin" 0.191792584825243
"14486" "Normal approx." "Lin" 0.864706686589703
"14487" "Normal approx." "Lin" 0.954199840775181
"14488" "Normal approx." "Lin" 0.599316280228199
"14489" "Normal approx." "Lin" 0.901835234931737
"14490" "Normal approx." "Lin" 0.797396015890991
"14491" "Normal approx." "Lin" 0.649393272547438
"14492" "Normal approx." "Lin" 0.337048580503913
"14493" "Normal approx." "Lin" 0.61238558916844
"14494" "Normal approx." "Lin" 0.908739633618904
"14495" "Normal approx." "Lin" 0.375633334701189
"14496" "Normal approx." "Lin" 0.323093506081216
"14497" "Normal approx." "Lin" 0.555699295245557
"14498" "Normal approx." "Lin" 0.614432513984821
"14499" "Normal approx." "Lin" 0.667057958484512
"14500" "Normal approx." "Lin" 0.419126298492617
"14501" "Normal approx." "Lin" 0.453030061619545
"14502" "Normal approx." "Lin" 0.335371476787817
"14503" "Normal approx." "Lin" 0.626949662310231
"14504" "Normal approx." "Lin" 0.375578423465219
"14505" "Normal approx." "Lin" 0.302048941996562
"14506" "Normal approx." "Lin" 0.344448889717004
"14507" "Normal approx." "Lin" 0.293928144471755
"14508" "Normal approx." "Lin" 0.824748846426731
"14509" "Normal approx." "Lin" 0.298919581612196
"14510" "Normal approx." "Lin" 0.519439260710744
"14511" "Normal approx." "Lin" 0.267506604569687
"14512" "Normal approx." "Lin" 0.735760867871213
"14513" "Normal approx." "Lin" 0.124345062060444
"14514" "Normal approx." "Lin" 0.633316285947043
"14515" "Normal approx." "Lin" 0.4072422962462
"14516" "Normal approx." "Lin" 0.227110645637894
"14517" "Normal approx." "Lin" 0.76998847148546
"14518" "Normal approx." "Lin" 0.638911836277946
"14519" "Normal approx." "Lin" 0.365687783009185
"14520" "Normal approx." "Lin" 0.173423102228491
"14521" "Normal approx." "Lin" 0.749617145570695
"14522" "Normal approx." "Lin" 0.190534397822282
"14523" "Normal approx." "Lin" 0.211356913093275
"14524" "Normal approx." "Lin" 0.202153487554902
"14525" "Normal approx." "Lin" 0.323749213438405
"14526" "Normal approx." "Lin" 0.701196479318854
"14527" "Normal approx." "Lin" 0.837047680289206
"14528" "Normal approx." "Lin" 0.468730240722066
"14529" "Normal approx." "Lin" 0.832572252761857
"14530" "Normal approx." "Lin" 0.487564495631538
"14531" "Normal approx." "Lin" 0.424130972922463
"14532" "Normal approx." "Lin" 0.495332084193875
"14533" "Normal approx." "Lin" 0.704342381913307
"14534" "Normal approx." "Lin" 0.921875713295473
"14535" "Normal approx." "Lin" 0.393665074448101
"14536" "Normal approx." "Lin" 0.841798335097134
"14537" "Normal approx." "Lin" 0.422123518794278
"14538" "Normal approx." "Lin" 0.475447506949482
"14539" "Normal approx." "Lin" 0.282016101289653
"14540" "Normal approx." "Lin" 0.767163860806565
"14541" "Normal approx." "Lin" 0.468205649557608
"14542" "Normal approx." "Lin" 0.143976514574025
"14543" "Normal approx." "Lin" 0.683159437820115
"14544" "Normal approx." "Lin" 0.917874057365123
"14545" "Normal approx." "Lin" 0.995978221899318
"14546" "Normal approx." "Lin" 0.897402864002178
"14547" "Normal approx." "Lin" 0.851846264803439
"14548" "Normal approx." "Lin" 0.0542277725190328
"14549" "Normal approx." "Lin" 0.463741294380438
"14550" "Normal approx." "Lin" 0.771950485478566
"14551" "Normal approx." "Lin" 0.194924377523092
"14552" "Normal approx." "Lin" 0.155059218819194
"14553" "Normal approx." "Lin" 0.779108348681774
"14554" "Normal approx." "Lin" 0.853118960272662
"14555" "Normal approx." "Lin" 0.635604494399479
"14556" "Normal approx." "Lin" 0.279575134555038
"14557" "Normal approx." "Lin" 0.893727607662556
"14558" "Normal approx." "Lin" 0.00149433252857234
"14559" "Normal approx." "Lin" 0.33213195370018
"14560" "Normal approx." "Lin" 0.506455661402412
"14561" "Normal approx." "Lin" 0.543525544630377
"14562" "Normal approx." "Lin" 0.975057619609075
"14563" "Normal approx." "Lin" 0.655424458488377
"14564" "Normal approx." "Lin" 0.863747338979694
"14565" "Normal approx." "Lin" 0.92468663781199
"14566" "Normal approx." "Lin" 0.614283645708396
"14567" "Normal approx." "Lin" 0.27163347196033
"14568" "Normal approx." "Lin" 0.874559331682841
"14569" "Normal approx." "Lin" 0.827257488830795
"14570" "Normal approx." "Lin" 0.420666827822758
"14571" "Normal approx." "Lin" 0.366756408359226
"14572" "Normal approx." "Lin" 0.715383240369195
"14573" "Normal approx." "Lin" 0.592170416918254
"14574" "Normal approx." "Lin" 0.280442908870392
"14575" "Normal approx." "Lin" 0.837398895469635
"14576" "Normal approx." "Lin" 0.0737997217671094
"14577" "Normal approx." "Lin" 0.436585577630844
"14578" "Normal approx." "Lin" 0.624041486807519
"14579" "Normal approx." "Lin" 0.912602033581224
"14580" "Normal approx." "Lin" 0.167549896804003
"14581" "Normal approx." "Lin" 0.0377676678313064
"14582" "Normal approx." "Lin" 0.840524585027815
"14583" "Normal approx." "Lin" 0.321145243045061
"14584" "Normal approx." "Lin" 0.286816005016548
"14585" "Normal approx." "Lin" 0.732471616579448
"14586" "Normal approx." "Lin" 0.0259320417523694
"14587" "Normal approx." "Lin" 0.730509249816175
"14588" "Normal approx." "Lin" 0.0168228489127455
"14589" "Normal approx." "Lin" 0.333557452854233
"14590" "Normal approx." "Lin" 0.95456625099533
"14591" "Normal approx." "Lin" 0.513127312194992
"14592" "Normal approx." "Lin" 0.12575669939471
"14593" "Normal approx." "Lin" 0.0179882605980755
"14594" "Normal approx." "Lin" 0.665905883228785
"14595" "Normal approx." "Lin" 0.882630056542355
"14596" "Normal approx." "Lin" 0.943121922599496
"14597" "Normal approx." "Lin" 0.81093562824683
"14598" "Normal approx." "Lin" 0.530487931472543
"14599" "Normal approx." "Lin" 0.355055438081886
"14600" "Normal approx." "Lin" 0.826198234467874
"14601" "Normal approx." "Lin" 0.308020508703797
"14602" "Normal approx." "Lin" 0.13486326748425
"14603" "Normal approx." "Lin" 0.929583621916119
"14604" "Normal approx." "Lin" 0.0452534689951913
"14605" "Normal approx." "Lin" 0.942341263431042
"14606" "Normal approx." "Lin" 0.403693950320606
"14607" "Normal approx." "Lin" 0.752100082849365
"14608" "Normal approx." "Lin" 0.765316411301789
"14609" "Normal approx." "Lin" 0.882343357472484
"14610" "Normal approx." "Lin" 0.713485804087492
"14611" "Normal approx." "Lin" 0.00183788474527646
"14612" "Normal approx." "Lin" 0.67193178573071
"14613" "Normal approx." "Lin" 0.0471216267839478
"14614" "Normal approx." "Lin" 0.930574483481639
"14615" "Normal approx." "Lin" 0.201501563383267
"14616" "Normal approx." "Lin" 0.494175187419407
"14617" "Normal approx." "Lin" 0.420517390240766
"14618" "Normal approx." "Lin" 0.98641724614815
"14619" "Normal approx." "Lin" 0.134535697857008
"14620" "Normal approx." "Lin" 0.288988390111351
"14621" "Normal approx." "Lin" 0.931031627026675
"14622" "Normal approx." "Lin" 0.934668128958843
"14623" "Normal approx." "Lin" 0.535032668410305
"14624" "Normal approx." "Lin" 0.222990854190849
"14625" "Normal approx." "Lin" 0.832675805408325
"14626" "Normal approx." "Lin" 0.98730327934246
"14627" "Normal approx." "Lin" 0.826270401664353
"14628" "Normal approx." "Lin" 0.972608376813858
"14629" "Normal approx." "Lin" 0.66786437416614
"14630" "Normal approx." "Lin" 0.622729906859354
"14631" "Normal approx." "Lin" 0.556800340820516
"14632" "Normal approx." "Lin" 0.984987946523784
"14633" "Normal approx." "Lin" 0.6668257912215
"14634" "Normal approx." "Lin" 0.487588620566822
"14635" "Normal approx." "Lin" 0.809200077486793
"14636" "Normal approx." "Lin" 0.960510038762598
"14637" "Normal approx." "Lin" 0.733783478703215
"14638" "Normal approx." "Lin" 0.753492993675067
"14639" "Normal approx." "Lin" 0.709684179948744
"14640" "Normal approx." "Lin" 0.951479022649562
"14641" "Normal approx." "Lin" 0.882181634494548
"14642" "Normal approx." "Lin" 0.384047680555382
"14643" "Normal approx." "Lin" 0.532243878383052
"14644" "Normal approx." "Lin" 0.862216917386723
"14645" "Normal approx." "Lin" 0.233225642674391
"14646" "Normal approx." "Lin" 0.0974453689907873
"14647" "Normal approx." "Lin" 0.732438460363937
"14648" "Normal approx." "Lin" 0.84494560926292
"14649" "Normal approx." "Lin" 0.62454741355583
"14650" "Normal approx." "Lin" 0.175892607877015
"14651" "Normal approx." "Lin" 0.908864554049246
"14652" "Normal approx." "Lin" 0.279862882794491
"14653" "Normal approx." "Lin" 0.859640727350975
"14654" "Normal approx." "Lin" 0.338951815265855
"14655" "Normal approx." "Lin" 0.936404352939801
"14656" "Normal approx." "Lin" 0.260733759908835
"14657" "Normal approx." "Lin" 0.800051719706846
"14658" "Normal approx." "Lin" 0.564824310813636
"14659" "Normal approx." "Lin" 0.414882483225619
"14660" "Normal approx." "Lin" 0.705968131819968
"14661" "Normal approx." "Lin" 0.233904213983032
"14662" "Normal approx." "Lin" 0.042133361447632
"14663" "Normal approx." "Lin" 0.994159838650846
"14664" "Normal approx." "Lin" 0.812201699029569
"14665" "Normal approx." "Lin" 0.975105952144107
"14666" "Normal approx." "Lin" 0.446660799014554
"14667" "Normal approx." "Lin" 0.590776304253627
"14668" "Normal approx." "Lin" 0.0709837186644564
"14669" "Normal approx." "Lin" 0.456161647498157
"14670" "Normal approx." "Lin" 0.973292134610862
"14671" "Normal approx." "Lin" 0.251209252575069
"14672" "Normal approx." "Lin" 0.884951932108491
"14673" "Normal approx." "Lin" 0.799081148543154
"14674" "Normal approx." "Lin" 0.872852380632688
"14675" "Normal approx." "Lin" 0.991034339360397
"14676" "Normal approx." "Lin" 0.378185426686719
"14677" "Normal approx." "Lin" 0.644711585416112
"14678" "Normal approx." "Lin" 0.245043167510721
"14679" "Normal approx." "Lin" 0.643066737433061
"14680" "Normal approx." "Lin" 0.995569027717597
"14681" "Normal approx." "Lin" 0.521162252075864
"14682" "Normal approx." "Lin" 0.718648860712398
"14683" "Normal approx." "Lin" 0.974271976762345
"14684" "Normal approx." "Lin" 0.657546578060932
"14685" "Normal approx." "Lin" 0.788746045294579
"14686" "Normal approx." "Lin" 0.590691726181994
"14687" "Normal approx." "Lin" 0.816183524353969
"14688" "Normal approx." "Lin" 0.143771005972643
"14689" "Normal approx." "Lin" 0.890467882850691
"14690" "Normal approx." "Lin" 0.000369613285769788
"14691" "Normal approx." "Lin" 0.190979415156087
"14692" "Normal approx." "Lin" 0.669994868876656
"14693" "Normal approx." "Lin" 0.394574709290001
"14694" "Normal approx." "Lin" 0.403249511535929
"14695" "Normal approx." "Lin" 0.975701415997748
"14696" "Normal approx." "Lin" 0.175286937455129
"14697" "Normal approx." "Lin" 0.743413494462476
"14698" "Normal approx." "Lin" 0.619625615295784
"14699" "Normal approx." "Lin" 0.0815239486769597
"14700" "Normal approx." "Lin" 0.693709439556941
"14701" "Normal approx." "Lin" 0.688783369064491
"14702" "Normal approx." "Lin" 0.0621123062469344
"14703" "Normal approx." "Lin" 0.991658787346779
"14704" "Normal approx." "Lin" 0.54608425444539
"14705" "Normal approx." "Lin" 0.449417628062414
"14706" "Normal approx." "Lin" 0.896865277061032
"14707" "Normal approx." "Lin" 0.187151399760989
"14708" "Normal approx." "Lin" 0.777856028937316
"14709" "Normal approx." "Lin" 0.624041591264753
"14710" "Normal approx." "Lin" 0.862699577511229
"14711" "Normal approx." "Lin" 0.967338535150372
"14712" "Normal approx." "Lin" 0.86395010048719
"14713" "Normal approx." "Lin" 0.975606146373624
"14714" "Normal approx." "Lin" 0.718140983801885
"14715" "Normal approx." "Lin" 0.764269183824373
"14716" "Normal approx." "Lin" 0.838851842805413
"14717" "Normal approx." "Lin" 0.161802395642387
"14718" "Normal approx." "Lin" 0.0404025291754806
"14719" "Normal approx." "Lin" 0.702924589143382
"14720" "Normal approx." "Lin" 0.714616204118086
"14721" "Normal approx." "Lin" 0.898528075610498
"14722" "Normal approx." "Lin" 0.719622949584411
"14723" "Normal approx." "Lin" 0.701971435824041
"14724" "Normal approx." "Lin" 0.960843036116513
"14725" "Normal approx." "Lin" 0.875313299435059
"14726" "Normal approx." "Lin" 0.404915850077715
"14727" "Normal approx." "Lin" 0.867333317212273
"14728" "Normal approx." "Lin" 0.611059850129413
"14729" "Normal approx." "Lin" 0.713984827339949
"14730" "Normal approx." "Lin" 0.519746514272364
"14731" "Normal approx." "Lin" 0.491437076645918
"14732" "Normal approx." "Lin" 0.206340510847139
"14733" "Normal approx." "Lin" 0.283563606379488
"14734" "Normal approx." "Lin" 0.761898155085385
"14735" "Normal approx." "Lin" 0.0723789413461038
"14736" "Normal approx." "Lin" 0.461838584507199
"14737" "Normal approx." "Lin" 0.953499372957118
"14738" "Normal approx." "Lin" 0.271662993101305
"14739" "Normal approx." "Lin" 0.0943449832383378
"14740" "Normal approx." "Lin" 0.51682374343614
"14741" "Normal approx." "Lin" 0.713261079270181
"14742" "Normal approx." "Lin" 0.201204227191973
"14743" "Normal approx." "Lin" 0.945662362055738
"14744" "Normal approx." "Lin" 0.9796586129777
"14745" "Normal approx." "Lin" 0.597514326596924
"14746" "Normal approx." "Lin" 0.682055230805625
"14747" "Normal approx." "Lin" 0.944112188466056
"14748" "Normal approx." "Lin" 0.95483747065062
"14749" "Normal approx." "Lin" 0.949280303505047
"14750" "Normal approx." "Lin" 0.872703233669448
"14751" "Normal approx." "Lin" 0.897631835033931
"14752" "Normal approx." "Lin" 0.957632406431332
"14753" "Normal approx." "Lin" 0.838745904549095
"14754" "Normal approx." "Lin" 0.998195933832601
"14755" "Normal approx." "Lin" 0.926633292535475
"14756" "Normal approx." "Lin" 0.10400518407467
"14757" "Normal approx." "Lin" 0.427197589169596
"14758" "Normal approx." "Lin" 0.941873598493846
"14759" "Normal approx." "Lin" 0.867023185412414
"14760" "Normal approx." "Lin" 0.780618061455156
"14761" "Normal approx." "Lin" 0.362243499336553
"14762" "Normal approx." "Lin" 0.277031902664627
"14763" "Normal approx." "Lin" 0.424024787380137
"14764" "Normal approx." "Lin" 0.252726839717638
"14765" "Normal approx." "Lin" 0.933777505563157
"14766" "Normal approx." "Lin" 0.610248324549031
"14767" "Normal approx." "Lin" 0.195393730011291
"14768" "Normal approx." "Lin" 0.124914139511826
"14769" "Normal approx." "Lin" 0.484770939873341
"14770" "Normal approx." "Lin" 0.949558144417644
"14771" "Normal approx." "Lin" 0.568750448349665
"14772" "Normal approx." "Lin" 0.539963191364752
"14773" "Normal approx." "Lin" 0.893067565229061
"14774" "Normal approx." "Lin" 0.0929861965683889
"14775" "Normal approx." "Lin" 0.574019222514135
"14776" "Normal approx." "Lin" 0.776529258568863
"14777" "Normal approx." "Lin" 0.749067466989932
"14778" "Normal approx." "Lin" 0.813383715123802
"14779" "Normal approx." "Lin" 0.342154564445089
"14780" "Normal approx." "Lin" 0.872741951124645
"14781" "Normal approx." "Lin" 0.205302040381754
"14782" "Normal approx." "Lin" 0.189908642158375
"14783" "Normal approx." "Lin" 0.975353259366768
"14784" "Normal approx." "Lin" 0.824906325648878
"14785" "Normal approx." "Lin" 0.861010675709501
"14786" "Normal approx." "Lin" 0.895272033549893
"14787" "Normal approx." "Lin" 0.321671750750578
"14788" "Normal approx." "Lin" 0.853931471043622
"14789" "Normal approx." "Lin" 0.887294000138544
"14790" "Normal approx." "Lin" 0.656334286753047
"14791" "Normal approx." "Lin" 0.857244757057206
"14792" "Normal approx." "Lin" 0.584274183149647
"14793" "Normal approx." "Lin" 0.998021522203921
"14794" "Normal approx." "Lin" 0.0302256426453218
"14795" "Normal approx." "Lin" 0.925061261204821
"14796" "Normal approx." "Lin" 0.747669987632698
"14797" "Normal approx." "Lin" 0.980400078641611
"14798" "Normal approx." "Lin" 0.758909187578075
"14799" "Normal approx." "Lin" 0.73397934824062
"14800" "Normal approx." "Lin" 0.855908291355986
"14801" "Normal approx." "Lin" 0.648793604030609
"14802" "Normal approx." "Lin" 0.486031813100049
"14803" "Normal approx." "Lin" 0.0439118134221368
"14804" "Normal approx." "Lin" 0.467283715520767
"14805" "Normal approx." "Lin" 0.0484279940079839
"14806" "Normal approx." "Lin" 0.336236779269444
"14807" "Normal approx." "Lin" 0.552872988201502
"14808" "Normal approx." "Lin" 0.888969091040475
"14809" "Normal approx." "Lin" 0.99154955778929
"14810" "Normal approx." "Lin" 0.730713738314741
"14811" "Normal approx." "Lin" 0.962456668014677
"14812" "Normal approx." "Lin" 0.733026434893915
"14813" "Normal approx." "Lin" 0.556316918263638
"14814" "Normal approx." "Lin" 1.47417676810147e-05
"14815" "Normal approx." "Lin" 0.719737151455512
"14816" "Normal approx." "Lin" 0.582406043544869
"14817" "Normal approx." "Lin" 0.101917744586419
"14818" "Normal approx." "Lin" 0.74267704760482
"14819" "Normal approx." "Lin" 0.000425026949296692
"14820" "Normal approx." "Lin" 0.832497925447855
"14821" "Normal approx." "Lin" 0.60035517761075
"14822" "Normal approx." "Lin" 0.803178173989928
"14823" "Normal approx." "Lin" 0.626249001946602
"14824" "Normal approx." "Lin" 0.521700264007679
"14825" "Normal approx." "Lin" 0.885436471310179
"14826" "Normal approx." "Lin" 0.173799514369964
"14827" "Normal approx." "Lin" 0.624787712946726
"14828" "Normal approx." "Lin" 0.801787720503615
"14829" "Normal approx." "Lin" 0.91616197804744
"14830" "Normal approx." "Lin" 0.658099704465602
"14831" "Normal approx." "Lin" 0.514746544546164
"14832" "Normal approx." "Lin" 0.00219199887372934
"14833" "Normal approx." "Lin" 0.565211465800997
"14834" "Normal approx." "Lin" 0.707304738795013
"14835" "Normal approx." "Lin" 0.539067652547037
"14836" "Normal approx." "Lin" 0.50752464057004
"14837" "Normal approx." "Lin" 0.934401383701897
"14838" "Normal approx." "Lin" 0.473587852540554
"14839" "Normal approx." "Lin" 0.986301015609322
"14840" "Normal approx." "Lin" 0.127621327770753
"14841" "Normal approx." "Lin" 0.494190400261288
"14842" "Normal approx." "Lin" 0.273809204121101
"14843" "Normal approx." "Lin" 0.688363540296617
"14844" "Normal approx." "Lin" 0.174313869660804
"14845" "Normal approx." "Lin" 0.277848084579558
"14846" "Normal approx." "Lin" 0.384779494429506
"14847" "Normal approx." "Lin" 0.769402015260833
"14848" "Normal approx." "Lin" 0.91253803031518
"14849" "Normal approx." "Lin" 0.835080191055098
"14850" "Normal approx." "Lin" 0.96503383824273
"14851" "Normal approx." "Lin" 0.952614438546654
"14852" "Normal approx." "Lin" 0.301346813113993
"14853" "Normal approx." "Lin" 0.732396020470585
"14854" "Normal approx." "Lin" 0.811447497516409
"14855" "Normal approx." "Lin" 0.76522543322128
"14856" "Normal approx." "Lin" 0.426455997082257
"14857" "Normal approx." "Lin" 0.717644546848049
"14858" "Normal approx." "Lin" 0.602749968412418
"14859" "Normal approx." "Lin" 0.271825974344267
"14860" "Normal approx." "Lin" 0.923901642256205
"14861" "Normal approx." "Lin" 0.436694897461785
"14862" "Normal approx." "Lin" 0.89742561109604
"14863" "Normal approx." "Lin" 0.0243196476362824
"14864" "Normal approx." "Lin" 0.576750633612054
"14865" "Normal approx." "Lin" 0.886868492491443
"14866" "Normal approx." "Lin" 0.170062660326191
"14867" "Normal approx." "Lin" 0.619537474909591
"14868" "Normal approx." "Lin" 0.675999676646067
"14869" "Normal approx." "Lin" 0.462521867017867
"14870" "Normal approx." "Lin" 0.579435272498408
"14871" "Normal approx." "Lin" 0.980228998130304
"14872" "Normal approx." "Lin" 0.197885623010406
"14873" "Normal approx." "Lin" 0.601164637653792
"14874" "Normal approx." "Lin" 0.1111837700686
"14875" "Normal approx." "Lin" 0.754444867283563
"14876" "Normal approx." "Lin" 0.981255877852518
"14877" "Normal approx." "Lin" 0.0697011709576478
"14878" "Normal approx." "Lin" 0.833291787351116
"14879" "Normal approx." "Lin" 0.206024139353279
"14880" "Normal approx." "Lin" 0.724235024775057
"14881" "Normal approx." "Lin" 0.699911748730756
"14882" "Normal approx." "Lin" 0.664178350659334
"14883" "Normal approx." "Lin" 0.818748384548271
"14884" "Normal approx." "Lin" 0.615672509337578
"14885" "Normal approx." "Lin" 0.794041973079735
"14886" "Normal approx." "Lin" 0.115219920798033
"14887" "Normal approx." "Lin" 0.877302118758713
"14888" "Normal approx." "Lin" 0.171016367403917
"14889" "Normal approx." "Lin" 0.0262043800044611
"14890" "Normal approx." "Lin" 0.434452094209777
"14891" "Normal approx." "Lin" 0.315102737864461
"14892" "Normal approx." "Lin" 0.580359073179146
"14893" "Normal approx." "Lin" 0.824594702195222
"14894" "Normal approx." "Lin" 0.50463212459355
"14895" "Normal approx." "Lin" 0.111776659979746
"14896" "Normal approx." "Lin" 0.789628476074523
"14897" "Normal approx." "Lin" 0.0939405692040125
"14898" "Normal approx." "Lin" 0.211509608106491
"14899" "Normal approx." "Lin" 0.411261266439612
"14900" "Normal approx." "Lin" 0.862641593112468
"14901" "Normal approx." "Lin" 0.0014900136332614
"14902" "Normal approx." "Lin" 0.207981091013483
"14903" "Normal approx." "Lin" 0.475682615451409
"14904" "Normal approx." "Lin" 0.0958444389308593
"14905" "Normal approx." "Lin" 0.041171096327653
"14906" "Normal approx." "Lin" 0.653141918743467
"14907" "Normal approx." "Lin" 0.964561730368003
"14908" "Normal approx." "Lin" 0.973939322429751
"14909" "Normal approx." "Lin" 0.715661554175632
"14910" "Normal approx." "Lin" 0.738858915240405
"14911" "Normal approx." "Lin" 0.248722643814971
"14912" "Normal approx." "Lin" 0.606421938150635
"14913" "Normal approx." "Lin" 0.714792695279625
"14914" "Normal approx." "Lin" 0.877697356262515
"14915" "Normal approx." "Lin" 0.71075779556173
"14916" "Normal approx." "Lin" 0.332418537552163
"14917" "Normal approx." "Lin" 0.364589427598819
"14918" "Normal approx." "Lin" 0.864151666826919
"14919" "Normal approx." "Lin" 0.577202548783774
"14920" "Normal approx." "Lin" 0.740308697421215
"14921" "Normal approx." "Lin" 0.704911570553234
"14922" "Normal approx." "Lin" 0.132545972971375
"14923" "Normal approx." "Lin" 0.706285456548518
"14924" "Normal approx." "Lin" 0.638757532798899
"14925" "Normal approx." "Lin" 0.905231978899286
"14926" "Normal approx." "Lin" 0.564900849830988
"14927" "Normal approx." "Lin" 0.975433017903958
"14928" "Normal approx." "Lin" 0.810286513868031
"14929" "Normal approx." "Lin" 0.263854585411361
"14930" "Normal approx." "Lin" 0.938707957239864
"14931" "Normal approx." "Lin" 0.162947360713448
"14932" "Normal approx." "Lin" 0.00767225408538486
"14933" "Normal approx." "Lin" 0.526787736292858
"14934" "Normal approx." "Lin" 0.954663975084157
"14935" "Normal approx." "Lin" 0.333093213264259
"14936" "Normal approx." "Lin" 0.270365338257763
"14937" "Normal approx." "Lin" 0.88809122944754
"14938" "Normal approx." "Lin" 0.337365703689165
"14939" "Normal approx." "Lin" 0.998573608459212
"14940" "Normal approx." "Lin" 0.92007062445369
"14941" "Normal approx." "Lin" 0.102174151281373
"14942" "Normal approx." "Lin" 0.957217737369773
"14943" "Normal approx." "Lin" 0.0745890721494378
"14944" "Normal approx." "Lin" 0.889595271667667
"14945" "Normal approx." "Lin" 0.664154866439232
"14946" "Normal approx." "Lin" 0.931994672581988
"14947" "Normal approx." "Lin" 0.0257480984179628
"14948" "Normal approx." "Lin" 0.183856500545194
"14949" "Normal approx." "Lin" 0.801718464677853
"14950" "Normal approx." "Lin" 0.701839495066432
"14951" "Normal approx." "Lin" 0.496162520504855
"14952" "Normal approx." "Lin" 0.865251785093483
"14953" "Normal approx." "Lin" 0.319647490047105
"14954" "Normal approx." "Lin" 0.697048666324481
"14955" "Normal approx." "Lin" 0.506283316464788
"14956" "Normal approx." "Lin" 0.90347539046732
"14957" "Normal approx." "Lin" 0.550089239519883
"14958" "Normal approx." "Lin" 0.68416793876438
"14959" "Normal approx." "Lin" 0.364612584679753
"14960" "Normal approx." "Lin" 0.782682563041965
"14961" "Normal approx." "Lin" 0.146221404733683
"14962" "Normal approx." "Lin" 0.882354103428246
"14963" "Normal approx." "Lin" 0.919487060387342
"14964" "Normal approx." "Lin" 0.403249511535929
"14965" "Normal approx." "Lin" 0.890720529539098
"14966" "Normal approx." "Lin" 0.821373094441706
"14967" "Normal approx." "Lin" 0.878771606902409
"14968" "Normal approx." "Lin" 0.573739332683093
"14969" "Normal approx." "Lin" 0.0422451158285231
"14970" "Normal approx." "Lin" 0.657143791507257
"14971" "Normal approx." "Lin" 0.654683825156511
"14972" "Normal approx." "Lin" 0.828675445953255
"14973" "Normal approx." "Lin" 0.604787892749368
"14974" "Normal approx." "Lin" 0.485150887917036
"14975" "Normal approx." "Lin" 0.342285580769618
"14976" "Normal approx." "Lin" 0.740776655029923
"14977" "Normal approx." "Lin" 0.991124375521238
"14978" "Normal approx." "Lin" 0.730429111638219
"14979" "Normal approx." "Lin" 0.320599960449016
"14980" "Normal approx." "Lin" 0.965830358734612
"14981" "Normal approx." "Lin" 0.757556477535029
"14982" "Normal approx." "Lin" 0.99498990389409
"14983" "Normal approx." "Lin" 0.414714162802557
"14984" "Normal approx." "Lin" 0.568175229774388
"14985" "Normal approx." "Lin" 0.969625666712342
"14986" "Normal approx." "Lin" 0.938562362193871
"14987" "Normal approx." "Lin" 0.0811610734838775
"14988" "Normal approx." "Lin" 0.0220719443205653
"14989" "Normal approx." "Lin" 0.877435019294078
"14990" "Normal approx." "Lin" 0.923072630754595
"14991" "Normal approx." "Lin" 0.436764816034956
"14992" "Normal approx." "Lin" 0.60253297027948
"14993" "Normal approx." "Lin" 0.877309518685285
"14994" "Normal approx." "Lin" 0.73674060659106
"14995" "Normal approx." "Lin" 0.0588091860705078
"14996" "Normal approx." "Lin" 0.500386599209769
"14997" "Normal approx." "Lin" 0.365245299863025
"14998" "Normal approx." "Lin" 0.482781717354402
"14999" "Normal approx." "Lin" 0.579056320913617
"15000" "Normal approx." "Lin" 0.950655287981667
"15001" "Normal approx." "Rosenbaum" 0.371435514291907
"15002" "Normal approx." "Rosenbaum" 0.0273843726517446
"15003" "Normal approx." "Rosenbaum" 0.853673078370594
"15004" "Normal approx." "Rosenbaum" 0.65220506749602
"15005" "Normal approx." "Rosenbaum" 0.619608518858847
"15006" "Normal approx." "Rosenbaum" 0.725125064268086
"15007" "Normal approx." "Rosenbaum" 0.603735215794425
"15008" "Normal approx." "Rosenbaum" 0.94264804111517
"15009" "Normal approx." "Rosenbaum" 0.818963103473488
"15010" "Normal approx." "Rosenbaum" 0.476797678784407
"15011" "Normal approx." "Rosenbaum" 0.899781962624376
"15012" "Normal approx." "Rosenbaum" 0.262327917442742
"15013" "Normal approx." "Rosenbaum" 0.519178347259052
"15014" "Normal approx." "Rosenbaum" 0.282393447351336
"15015" "Normal approx." "Rosenbaum" 0.667809175517641
"15016" "Normal approx." "Rosenbaum" 0.835849197158433
"15017" "Normal approx." "Rosenbaum" 0.177864529642429
"15018" "Normal approx." "Rosenbaum" 0.425476578038475
"15019" "Normal approx." "Rosenbaum" 0.634337822332387
"15020" "Normal approx." "Rosenbaum" 0.20279454322768
"15021" "Normal approx." "Rosenbaum" 0.794674326287037
"15022" "Normal approx." "Rosenbaum" 0.0279146077872119
"15023" "Normal approx." "Rosenbaum" 0.529164355613607
"15024" "Normal approx." "Rosenbaum" 0.93009704046347
"15025" "Normal approx." "Rosenbaum" 0.810540456989411
"15026" "Normal approx." "Rosenbaum" 0.140179142911265
"15027" "Normal approx." "Rosenbaum" 0.777445164586285
"15028" "Normal approx." "Rosenbaum" 0.175810675002535
"15029" "Normal approx." "Rosenbaum" 0.550263130457494
"15030" "Normal approx." "Rosenbaum" 0.361823818388191
"15031" "Normal approx." "Rosenbaum" 0.23404948160049
"15032" "Normal approx." "Rosenbaum" 0.498804091098879
"15033" "Normal approx." "Rosenbaum" 0.797754913357126
"15034" "Normal approx." "Rosenbaum" 0.855178586681471
"15035" "Normal approx." "Rosenbaum" 0.82891315127686
"15036" "Normal approx." "Rosenbaum" 0.478563230066221
"15037" "Normal approx." "Rosenbaum" 0.684103279224882
"15038" "Normal approx." "Rosenbaum" 0.376366971432139
"15039" "Normal approx." "Rosenbaum" 0.0654902134913189
"15040" "Normal approx." "Rosenbaum" 0.293171040737202
"15041" "Normal approx." "Rosenbaum" 0.370890889521636
"15042" "Normal approx." "Rosenbaum" 0.00512232154708547
"15043" "Normal approx." "Rosenbaum" 0.995181559071445
"15044" "Normal approx." "Rosenbaum" 0.874377247344822
"15045" "Normal approx." "Rosenbaum" 0.457714331024442
"15046" "Normal approx." "Rosenbaum" 0.892133515593791
"15047" "Normal approx." "Rosenbaum" 0.499499920273891
"15048" "Normal approx." "Rosenbaum" 0.598946918711756
"15049" "Normal approx." "Rosenbaum" 0.520528554089546
"15050" "Normal approx." "Rosenbaum" 0.707399476132011
"15051" "Normal approx." "Rosenbaum" 0.355816678364507
"15052" "Normal approx." "Rosenbaum" 0.655855867171058
"15053" "Normal approx." "Rosenbaum" 0.622618541886683
"15054" "Normal approx." "Rosenbaum" 0.687595811071329
"15055" "Normal approx." "Rosenbaum" 0.634757045737973
"15056" "Normal approx." "Rosenbaum" 0.50093560857183
"15057" "Normal approx." "Rosenbaum" 0.62095926958218
"15058" "Normal approx." "Rosenbaum" 0.692442205916694
"15059" "Normal approx." "Rosenbaum" 0.330061806423405
"15060" "Normal approx." "Rosenbaum" 0.408088066798177
"15061" "Normal approx." "Rosenbaum" 0.899127311963353
"15062" "Normal approx." "Rosenbaum" 0.964503705318652
"15063" "Normal approx." "Rosenbaum" 0.475794287976084
"15064" "Normal approx." "Rosenbaum" 0.952986301180796
"15065" "Normal approx." "Rosenbaum" 0.681095812435691
"15066" "Normal approx." "Rosenbaum" 0.992245109018349
"15067" "Normal approx." "Rosenbaum" 0.461395020501479
"15068" "Normal approx." "Rosenbaum" 0.403023651853199
"15069" "Normal approx." "Rosenbaum" 0.00599104035371134
"15070" "Normal approx." "Rosenbaum" 0.909153137754439
"15071" "Normal approx." "Rosenbaum" 0.379083511836654
"15072" "Normal approx." "Rosenbaum" 0.245296937706012
"15073" "Normal approx." "Rosenbaum" 0.830824103566313
"15074" "Normal approx." "Rosenbaum" 0.137768040573603
"15075" "Normal approx." "Rosenbaum" 0.557120179033745
"15076" "Normal approx." "Rosenbaum" 0.826253505449014
"15077" "Normal approx." "Rosenbaum" 0.583794099123305
"15078" "Normal approx." "Rosenbaum" 0.946473269148709
"15079" "Normal approx." "Rosenbaum" 0.474344824374033
"15080" "Normal approx." "Rosenbaum" 0.974021962519005
"15081" "Normal approx." "Rosenbaum" 0.633406440063071
"15082" "Normal approx." "Rosenbaum" 0.0164115858726228
"15083" "Normal approx." "Rosenbaum" 0.540981342325598
"15084" "Normal approx." "Rosenbaum" 0.967488234334329
"15085" "Normal approx." "Rosenbaum" 0.866790965199568
"15086" "Normal approx." "Rosenbaum" 0.55583638100027
"15087" "Normal approx." "Rosenbaum" 0.318412209689531
"15088" "Normal approx." "Rosenbaum" 0.55903616596546
"15089" "Normal approx." "Rosenbaum" 0.93245164069122
"15090" "Normal approx." "Rosenbaum" 0.626390097821025
"15091" "Normal approx." "Rosenbaum" 0.906817104901676
"15092" "Normal approx." "Rosenbaum" 0.859418478792341
"15093" "Normal approx." "Rosenbaum" 0.88448984107161
"15094" "Normal approx." "Rosenbaum" 0.246518511132633
"15095" "Normal approx." "Rosenbaum" 0.590202117540891
"15096" "Normal approx." "Rosenbaum" 0.983923768056093
"15097" "Normal approx." "Rosenbaum" 0.276729401642013
"15098" "Normal approx." "Rosenbaum" 0.981899197381595
"15099" "Normal approx." "Rosenbaum" 0.613087076680465
"15100" "Normal approx." "Rosenbaum" 0.110962243993337
"15101" "Normal approx." "Rosenbaum" 0.51673718009543
"15102" "Normal approx." "Rosenbaum" 0.509660638178597
"15103" "Normal approx." "Rosenbaum" 0.235403820940852
"15104" "Normal approx." "Rosenbaum" 0.0160631175385446
"15105" "Normal approx." "Rosenbaum" 0.146369395732349
"15106" "Normal approx." "Rosenbaum" 0.720347768153663
"15107" "Normal approx." "Rosenbaum" 0.829334648162163
"15108" "Normal approx." "Rosenbaum" 0.563758575319113
"15109" "Normal approx." "Rosenbaum" 0.76704485832821
"15110" "Normal approx." "Rosenbaum" 0.579646295392356
"15111" "Normal approx." "Rosenbaum" 0.801070526434247
"15112" "Normal approx." "Rosenbaum" 0.748109961670104
"15113" "Normal approx." "Rosenbaum" 0.961147439589016
"15114" "Normal approx." "Rosenbaum" 0.968834948751021
"15115" "Normal approx." "Rosenbaum" 0.293276641959463
"15116" "Normal approx." "Rosenbaum" 0.0349465241572768
"15117" "Normal approx." "Rosenbaum" 0.403890564451925
"15118" "Normal approx." "Rosenbaum" 0.691469020075831
"15119" "Normal approx." "Rosenbaum" 0.243595955112763
"15120" "Normal approx." "Rosenbaum" 0.382200714509624
"15121" "Normal approx." "Rosenbaum" 0.644076378249304
"15122" "Normal approx." "Rosenbaum" 0.458346095406327
"15123" "Normal approx." "Rosenbaum" 0.523039776484826
"15124" "Normal approx." "Rosenbaum" 0.419419567997249
"15125" "Normal approx." "Rosenbaum" 0.641554537546518
"15126" "Normal approx." "Rosenbaum" 0.0856647612776453
"15127" "Normal approx." "Rosenbaum" 0.175397464305524
"15128" "Normal approx." "Rosenbaum" 0.547823142466358
"15129" "Normal approx." "Rosenbaum" 0.536364511712431
"15130" "Normal approx." "Rosenbaum" 0.77237649673593
"15131" "Normal approx." "Rosenbaum" 0.621561647306088
"15132" "Normal approx." "Rosenbaum" 0.34852492015361
"15133" "Normal approx." "Rosenbaum" 0.290039211598732
"15134" "Normal approx." "Rosenbaum" 0.20113244230022
"15135" "Normal approx." "Rosenbaum" 0.593074285943822
"15136" "Normal approx." "Rosenbaum" 0.529740304384132
"15137" "Normal approx." "Rosenbaum" 0.616772392021516
"15138" "Normal approx." "Rosenbaum" 0.939884350239156
"15139" "Normal approx." "Rosenbaum" 0.573890499077458
"15140" "Normal approx." "Rosenbaum" 0.118270862080563
"15141" "Normal approx." "Rosenbaum" 0.920939852430717
"15142" "Normal approx." "Rosenbaum" 0.225037736494864
"15143" "Normal approx." "Rosenbaum" 0.940797286770964
"15144" "Normal approx." "Rosenbaum" 0.253138822009403
"15145" "Normal approx." "Rosenbaum" 0.862634874466639
"15146" "Normal approx." "Rosenbaum" 0.994484123657625
"15147" "Normal approx." "Rosenbaum" 0.447374196225555
"15148" "Normal approx." "Rosenbaum" 0.724156780347209
"15149" "Normal approx." "Rosenbaum" 0.706098630096471
"15150" "Normal approx." "Rosenbaum" 0.987234345661843
"15151" "Normal approx." "Rosenbaum" 0.734557721140574
"15152" "Normal approx." "Rosenbaum" 0.878553893279609
"15153" "Normal approx." "Rosenbaum" 0.823534020980017
"15154" "Normal approx." "Rosenbaum" 0.497914927052691
"15155" "Normal approx." "Rosenbaum" 0.229175559804189
"15156" "Normal approx." "Rosenbaum" 0.327245727329522
"15157" "Normal approx." "Rosenbaum" 0.278499278837711
"15158" "Normal approx." "Rosenbaum" 0.178479641363146
"15159" "Normal approx." "Rosenbaum" 0.320193346724772
"15160" "Normal approx." "Rosenbaum" 0.874684033608938
"15161" "Normal approx." "Rosenbaum" 0.0661133643909477
"15162" "Normal approx." "Rosenbaum" 0.832528572566568
"15163" "Normal approx." "Rosenbaum" 0.911645976847415
"15164" "Normal approx." "Rosenbaum" 0.467265303149849
"15165" "Normal approx." "Rosenbaum" 0.476868052662346
"15166" "Normal approx." "Rosenbaum" 0.109108307924367
"15167" "Normal approx." "Rosenbaum" 0.267008056688993
"15168" "Normal approx." "Rosenbaum" 0.606099504187019
"15169" "Normal approx." "Rosenbaum" 0.253356386017109
"15170" "Normal approx." "Rosenbaum" 0.630635619873222
"15171" "Normal approx." "Rosenbaum" 0.697313164735599
"15172" "Normal approx." "Rosenbaum" 0.900875058345064
"15173" "Normal approx." "Rosenbaum" 0.12831321636008
"15174" "Normal approx." "Rosenbaum" 0.00967100991911618
"15175" "Normal approx." "Rosenbaum" 0.0722654296439726
"15176" "Normal approx." "Rosenbaum" 0.792560688093873
"15177" "Normal approx." "Rosenbaum" 0.717238616496256
"15178" "Normal approx." "Rosenbaum" 0.654702178781666
"15179" "Normal approx." "Rosenbaum" 0.379976645515699
"15180" "Normal approx." "Rosenbaum" 0.679478426330721
"15181" "Normal approx." "Rosenbaum" 0.0628857400164562
"15182" "Normal approx." "Rosenbaum" 0.552695645281823
"15183" "Normal approx." "Rosenbaum" 0.735990395503392
"15184" "Normal approx." "Rosenbaum" 0.997902998549275
"15185" "Normal approx." "Rosenbaum" 0.500330388377733
"15186" "Normal approx." "Rosenbaum" 0.88535208342432
"15187" "Normal approx." "Rosenbaum" 0.80659680741627
"15188" "Normal approx." "Rosenbaum" 0.951423631066635
"15189" "Normal approx." "Rosenbaum" 0.239084924387971
"15190" "Normal approx." "Rosenbaum" 0.432400528418865
"15191" "Normal approx." "Rosenbaum" 0.451036920931405
"15192" "Normal approx." "Rosenbaum" 0.906709348750414
"15193" "Normal approx." "Rosenbaum" 0.515675314259884
"15194" "Normal approx." "Rosenbaum" 0.916215526876561
"15195" "Normal approx." "Rosenbaum" 0.787402833888791
"15196" "Normal approx." "Rosenbaum" 0.558985891662867
"15197" "Normal approx." "Rosenbaum" 0.139084364222913
"15198" "Normal approx." "Rosenbaum" 0.795691722332118
"15199" "Normal approx." "Rosenbaum" 0.0240769164127699
"15200" "Normal approx." "Rosenbaum" 0.418678699854446
"15201" "Normal approx." "Rosenbaum" 0.611978487789274
"15202" "Normal approx." "Rosenbaum" 0.556056498889502
"15203" "Normal approx." "Rosenbaum" 0.67991826774119
"15204" "Normal approx." "Rosenbaum" 0.281927706519372
"15205" "Normal approx." "Rosenbaum" 0.552510741369829
"15206" "Normal approx." "Rosenbaum" 0.900627799377638
"15207" "Normal approx." "Rosenbaum" 0.905685720842587
"15208" "Normal approx." "Rosenbaum" 0.500676255752302
"15209" "Normal approx." "Rosenbaum" 0.561708360327493
"15210" "Normal approx." "Rosenbaum" 0.222260135199646
"15211" "Normal approx." "Rosenbaum" 0.512748239576621
"15212" "Normal approx." "Rosenbaum" 0.421474512266991
"15213" "Normal approx." "Rosenbaum" 0.00737601330635385
"15214" "Normal approx." "Rosenbaum" 0.446107761251919
"15215" "Normal approx." "Rosenbaum" 0.949598947124613
"15216" "Normal approx." "Rosenbaum" 0.627401136130062
"15217" "Normal approx." "Rosenbaum" 0.204877180223463
"15218" "Normal approx." "Rosenbaum" 0.995156777779823
"15219" "Normal approx." "Rosenbaum" 0.173861018952086
"15220" "Normal approx." "Rosenbaum" 0.0347972803284655
"15221" "Normal approx." "Rosenbaum" 0.614145658519534
"15222" "Normal approx." "Rosenbaum" 0.162949586224258
"15223" "Normal approx." "Rosenbaum" 0.297782808289949
"15224" "Normal approx." "Rosenbaum" 0.526626127503393
"15225" "Normal approx." "Rosenbaum" 0.6133639353266
"15226" "Normal approx." "Rosenbaum" 0.982375359639172
"15227" "Normal approx." "Rosenbaum" 0.833048575503402
"15228" "Normal approx." "Rosenbaum" 0.326100089758708
"15229" "Normal approx." "Rosenbaum" 0.715185449662047
"15230" "Normal approx." "Rosenbaum" 0.580326722863507
"15231" "Normal approx." "Rosenbaum" 0.684092205153493
"15232" "Normal approx." "Rosenbaum" 0.791985293219221
"15233" "Normal approx." "Rosenbaum" 0.848368727955656
"15234" "Normal approx." "Rosenbaum" 0.0205335757991887
"15235" "Normal approx." "Rosenbaum" 0.968374055429089
"15236" "Normal approx." "Rosenbaum" 0.266380892795312
"15237" "Normal approx." "Rosenbaum" 0.986531186043261
"15238" "Normal approx." "Rosenbaum" 0.0950520472294383
"15239" "Normal approx." "Rosenbaum" 0.954664424803808
"15240" "Normal approx." "Rosenbaum" 0.550386459023853
"15241" "Normal approx." "Rosenbaum" 0.913334705501062
"15242" "Normal approx." "Rosenbaum" 0.957034965621364
"15243" "Normal approx." "Rosenbaum" 0.179817004068691
"15244" "Normal approx." "Rosenbaum" 0.24366381444704
"15245" "Normal approx." "Rosenbaum" 0.657454991932199
"15246" "Normal approx." "Rosenbaum" 0.827556190905871
"15247" "Normal approx." "Rosenbaum" 0.203560193501636
"15248" "Normal approx." "Rosenbaum" 0.916642752126907
"15249" "Normal approx." "Rosenbaum" 0.036309693334093
"15250" "Normal approx." "Rosenbaum" 0.20110043484671
"15251" "Normal approx." "Rosenbaum" 0.0852407584716102
"15252" "Normal approx." "Rosenbaum" 0.57998124078099
"15253" "Normal approx." "Rosenbaum" 0.867978804686905
"15254" "Normal approx." "Rosenbaum" 0.990302869347727
"15255" "Normal approx." "Rosenbaum" 0.536060042888552
"15256" "Normal approx." "Rosenbaum" 0.859427297956763
"15257" "Normal approx." "Rosenbaum" 0.828768268318817
"15258" "Normal approx." "Rosenbaum" 0.245713991469686
"15259" "Normal approx." "Rosenbaum" 0.513917723640528
"15260" "Normal approx." "Rosenbaum" 0.848950661130268
"15261" "Normal approx." "Rosenbaum" 0.229761823260645
"15262" "Normal approx." "Rosenbaum" 0.548032259197891
"15263" "Normal approx." "Rosenbaum" 0.315266960230928
"15264" "Normal approx." "Rosenbaum" 0.917390587511799
"15265" "Normal approx." "Rosenbaum" 0.680157676027918
"15266" "Normal approx." "Rosenbaum" 0.982071763331116
"15267" "Normal approx." "Rosenbaum" 0.729143234770157
"15268" "Normal approx." "Rosenbaum" 0.395916618696606
"15269" "Normal approx." "Rosenbaum" 0.755634749897214
"15270" "Normal approx." "Rosenbaum" 0.188098851432901
"15271" "Normal approx." "Rosenbaum" 0.660040401022339
"15272" "Normal approx." "Rosenbaum" 0.197454548337898
"15273" "Normal approx." "Rosenbaum" 0.475481998736153
"15274" "Normal approx." "Rosenbaum" 0.839319115123517
"15275" "Normal approx." "Rosenbaum" 0.687439694171686
"15276" "Normal approx." "Rosenbaum" 0.728367966811014
"15277" "Normal approx." "Rosenbaum" 0.364355950073519
"15278" "Normal approx." "Rosenbaum" 0.945354067055379
"15279" "Normal approx." "Rosenbaum" 0.928530698030858
"15280" "Normal approx." "Rosenbaum" 0.161390739944485
"15281" "Normal approx." "Rosenbaum" 0.45252808485482
"15282" "Normal approx." "Rosenbaum" 0.252121123117235
"15283" "Normal approx." "Rosenbaum" 0.895753658171659
"15284" "Normal approx." "Rosenbaum" 0.148421102136701
"15285" "Normal approx." "Rosenbaum" 0.650365754961691
"15286" "Normal approx." "Rosenbaum" 0.681368059707764
"15287" "Normal approx." "Rosenbaum" 0.687920879089792
"15288" "Normal approx." "Rosenbaum" 0.419029944270779
"15289" "Normal approx." "Rosenbaum" 0.89699136619892
"15290" "Normal approx." "Rosenbaum" 0.83167178268035
"15291" "Normal approx." "Rosenbaum" 0.820816583864585
"15292" "Normal approx." "Rosenbaum" 0.102757217506989
"15293" "Normal approx." "Rosenbaum" 0.851971591740894
"15294" "Normal approx." "Rosenbaum" 0.822088209508411
"15295" "Normal approx." "Rosenbaum" 0.762281889555419
"15296" "Normal approx." "Rosenbaum" 0.868350808231928
"15297" "Normal approx." "Rosenbaum" 0.113539478848566
"15298" "Normal approx." "Rosenbaum" 0.00252741707763438
"15299" "Normal approx." "Rosenbaum" 0.904642220701504
"15300" "Normal approx." "Rosenbaum" 0.24620979940658
"15301" "Normal approx." "Rosenbaum" 0.0709175079713997
"15302" "Normal approx." "Rosenbaum" 0.779661505232704
"15303" "Normal approx." "Rosenbaum" 0.526247952732464
"15304" "Normal approx." "Rosenbaum" 0.459580797298897
"15305" "Normal approx." "Rosenbaum" 0.732527598023431
"15306" "Normal approx." "Rosenbaum" 0.802635109796206
"15307" "Normal approx." "Rosenbaum" 0.967767922453025
"15308" "Normal approx." "Rosenbaum" 0.366275899111114
"15309" "Normal approx." "Rosenbaum" 0.589370436276243
"15310" "Normal approx." "Rosenbaum" 0.343451108993012
"15311" "Normal approx." "Rosenbaum" 0.92988191895712
"15312" "Normal approx." "Rosenbaum" 0.767708877921524
"15313" "Normal approx." "Rosenbaum" 0.65323610552994
"15314" "Normal approx." "Rosenbaum" 0.392010370759275
"15315" "Normal approx." "Rosenbaum" 0.728264309032955
"15316" "Normal approx." "Rosenbaum" 0.240559964925128
"15317" "Normal approx." "Rosenbaum" 0.185531237479425
"15318" "Normal approx." "Rosenbaum" 0.392156373353219
"15319" "Normal approx." "Rosenbaum" 0.828747521084606
"15320" "Normal approx." "Rosenbaum" 0.155311036219095
"15321" "Normal approx." "Rosenbaum" 0.230516202080977
"15322" "Normal approx." "Rosenbaum" 0.323775004820205
"15323" "Normal approx." "Rosenbaum" 0.525295861522229
"15324" "Normal approx." "Rosenbaum" 0.894653796833648
"15325" "Normal approx." "Rosenbaum" 0.573818634277968
"15326" "Normal approx." "Rosenbaum" 0.402021493498449
"15327" "Normal approx." "Rosenbaum" 0.877433873960004
"15328" "Normal approx." "Rosenbaum" 0.837836097155479
"15329" "Normal approx." "Rosenbaum" 0.246482673778496
"15330" "Normal approx." "Rosenbaum" 0.515303922691756
"15331" "Normal approx." "Rosenbaum" 0.919054143188082
"15332" "Normal approx." "Rosenbaum" 0.45032265250514
"15333" "Normal approx." "Rosenbaum" 0.525079719590976
"15334" "Normal approx." "Rosenbaum" 0.971362398311265
"15335" "Normal approx." "Rosenbaum" 0.127848402477868
"15336" "Normal approx." "Rosenbaum" 0.566344372086136
"15337" "Normal approx." "Rosenbaum" 0.928948903851042
"15338" "Normal approx." "Rosenbaum" 0.779520324917319
"15339" "Normal approx." "Rosenbaum" 0.769142266873909
"15340" "Normal approx." "Rosenbaum" 0.245014662168955
"15341" "Normal approx." "Rosenbaum" 0.407133170099313
"15342" "Normal approx." "Rosenbaum" 0.0126494528309435
"15343" "Normal approx." "Rosenbaum" 0.215068781652068
"15344" "Normal approx." "Rosenbaum" 0.759728212890799
"15345" "Normal approx." "Rosenbaum" 0.613976540621952
"15346" "Normal approx." "Rosenbaum" 0.817487941597938
"15347" "Normal approx." "Rosenbaum" 0.207274867992011
"15348" "Normal approx." "Rosenbaum" 0.613331308934642
"15349" "Normal approx." "Rosenbaum" 0.654643963082467
"15350" "Normal approx." "Rosenbaum" 0.621033498645905
"15351" "Normal approx." "Rosenbaum" 0.138494994504001
"15352" "Normal approx." "Rosenbaum" 0.286853825707227
"15353" "Normal approx." "Rosenbaum" 0.748451766962769
"15354" "Normal approx." "Rosenbaum" 0.594188788774024
"15355" "Normal approx." "Rosenbaum" 0.581994386633822
"15356" "Normal approx." "Rosenbaum" 0.36050662008482
"15357" "Normal approx." "Rosenbaum" 0.841430414806845
"15358" "Normal approx." "Rosenbaum" 0.320151207212335
"15359" "Normal approx." "Rosenbaum" 0.00122815226814388
"15360" "Normal approx." "Rosenbaum" 0.292459345098564
"15361" "Normal approx." "Rosenbaum" 0.596903399850532
"15362" "Normal approx." "Rosenbaum" 0.666025284948515
"15363" "Normal approx." "Rosenbaum" 0.936790463818565
"15364" "Normal approx." "Rosenbaum" 0.537941255273356
"15365" "Normal approx." "Rosenbaum" 0.928791429608519
"15366" "Normal approx." "Rosenbaum" 0.988775688184892
"15367" "Normal approx." "Rosenbaum" 0.281542145448396
"15368" "Normal approx." "Rosenbaum" 0.309225580602239
"15369" "Normal approx." "Rosenbaum" 0.722577090861146
"15370" "Normal approx." "Rosenbaum" 0.442344967686483
"15371" "Normal approx." "Rosenbaum" 0.605388060642273
"15372" "Normal approx." "Rosenbaum" 0.532167121387588
"15373" "Normal approx." "Rosenbaum" 0.72107312747206
"15374" "Normal approx." "Rosenbaum" 0.76100275635386
"15375" "Normal approx." "Rosenbaum" 0.727986052642079
"15376" "Normal approx." "Rosenbaum" 0.808822231553047
"15377" "Normal approx." "Rosenbaum" 0.977303642646791
"15378" "Normal approx." "Rosenbaum" 0.480771059614759
"15379" "Normal approx." "Rosenbaum" 0.590448318777171
"15380" "Normal approx." "Rosenbaum" 0.734303766041055
"15381" "Normal approx." "Rosenbaum" 0.510892280855737
"15382" "Normal approx." "Rosenbaum" 3.59315250886283e-08
"15383" "Normal approx." "Rosenbaum" 0.313618796461394
"15384" "Normal approx." "Rosenbaum" 0.774512337842485
"15385" "Normal approx." "Rosenbaum" 0.345016359785061
"15386" "Normal approx." "Rosenbaum" 0.222987431997747
"15387" "Normal approx." "Rosenbaum" 0.862276522987535
"15388" "Normal approx." "Rosenbaum" 0.336805215157771
"15389" "Normal approx." "Rosenbaum" 0.810668881842488
"15390" "Normal approx." "Rosenbaum" 0.809889732914293
"15391" "Normal approx." "Rosenbaum" 0.781450650190391
"15392" "Normal approx." "Rosenbaum" 0.163330389618344
"15393" "Normal approx." "Rosenbaum" 0.496619079222079
"15394" "Normal approx." "Rosenbaum" 0.727463249576756
"15395" "Normal approx." "Rosenbaum" 0.876873252913615
"15396" "Normal approx." "Rosenbaum" 0.872150888915546
"15397" "Normal approx." "Rosenbaum" 0.794240850058953
"15398" "Normal approx." "Rosenbaum" 0.977609956818014
"15399" "Normal approx." "Rosenbaum" 0.802215256977859
"15400" "Normal approx." "Rosenbaum" 0.634453420888797
"15401" "Normal approx." "Rosenbaum" 0.367411870579181
"15402" "Normal approx." "Rosenbaum" 0.806627929211424
"15403" "Normal approx." "Rosenbaum" 0.888553229769215
"15404" "Normal approx." "Rosenbaum" 0.614505186508729
"15405" "Normal approx." "Rosenbaum" 0.545183527553013
"15406" "Normal approx." "Rosenbaum" 0.910935403594982
"15407" "Normal approx." "Rosenbaum" 0.955665730574273
"15408" "Normal approx." "Rosenbaum" 0.973310646757045
"15409" "Normal approx." "Rosenbaum" 0.443119813889812
"15410" "Normal approx." "Rosenbaum" 0.943574422933646
"15411" "Normal approx." "Rosenbaum" 0.292074385121049
"15412" "Normal approx." "Rosenbaum" 0.972568630195594
"15413" "Normal approx." "Rosenbaum" 0.839573433417612
"15414" "Normal approx." "Rosenbaum" 0.897932895078806
"15415" "Normal approx." "Rosenbaum" 0.907724395792508
"15416" "Normal approx." "Rosenbaum" 0.817744621924738
"15417" "Normal approx." "Rosenbaum" 0.834308045731356
"15418" "Normal approx." "Rosenbaum" 0.3244465708819
"15419" "Normal approx." "Rosenbaum" 0.264530833184357
"15420" "Normal approx." "Rosenbaum" 0.807838735873999
"15421" "Normal approx." "Rosenbaum" 0.879009819930822
"15422" "Normal approx." "Rosenbaum" 0.330581436301146
"15423" "Normal approx." "Rosenbaum" 0.551803326115194
"15424" "Normal approx." "Rosenbaum" 0.256797976842009
"15425" "Normal approx." "Rosenbaum" 0.751034596821969
"15426" "Normal approx." "Rosenbaum" 0.176946637913525
"15427" "Normal approx." "Rosenbaum" 0.784436749130527
"15428" "Normal approx." "Rosenbaum" 0.832392602594129
"15429" "Normal approx." "Rosenbaum" 0.160019385889641
"15430" "Normal approx." "Rosenbaum" 0.699232485069703
"15431" "Normal approx." "Rosenbaum" 0.890774617225828
"15432" "Normal approx." "Rosenbaum" 0.754316345647646
"15433" "Normal approx." "Rosenbaum" 0.642176588744815
"15434" "Normal approx." "Rosenbaum" 0.660182030750862
"15435" "Normal approx." "Rosenbaum" 0.241363804522167
"15436" "Normal approx." "Rosenbaum" 0.573097466690472
"15437" "Normal approx." "Rosenbaum" 0.656487520338118
"15438" "Normal approx." "Rosenbaum" 0.0113825987762584
"15439" "Normal approx." "Rosenbaum" 0.581434196902348
"15440" "Normal approx." "Rosenbaum" 0.411218132686304
"15441" "Normal approx." "Rosenbaum" 0.677417209119101
"15442" "Normal approx." "Rosenbaum" 0.781269109558332
"15443" "Normal approx." "Rosenbaum" 0.770551518927807
"15444" "Normal approx." "Rosenbaum" 0.545933033657237
"15445" "Normal approx." "Rosenbaum" 0.808446697586544
"15446" "Normal approx." "Rosenbaum" 0.617447617267134
"15447" "Normal approx." "Rosenbaum" 0.209124888916363
"15448" "Normal approx." "Rosenbaum" 0.396094926303385
"15449" "Normal approx." "Rosenbaum" 0.614257461263037
"15450" "Normal approx." "Rosenbaum" 0.839938698341153
"15451" "Normal approx." "Rosenbaum" 0.150034187175631
"15452" "Normal approx." "Rosenbaum" 0.620751923865587
"15453" "Normal approx." "Rosenbaum" 0.251621188138742
"15454" "Normal approx." "Rosenbaum" 0.409657585077632
"15455" "Normal approx." "Rosenbaum" 0.897640318412947
"15456" "Normal approx." "Rosenbaum" 0.980973988887693
"15457" "Normal approx." "Rosenbaum" 0.543879410483631
"15458" "Normal approx." "Rosenbaum" 0.392448147118687
"15459" "Normal approx." "Rosenbaum" 0.505417787940756
"15460" "Normal approx." "Rosenbaum" 0.752982466313528
"15461" "Normal approx." "Rosenbaum" 0.196158775959298
"15462" "Normal approx." "Rosenbaum" 0.779590682250664
"15463" "Normal approx." "Rosenbaum" 0.245172342173516
"15464" "Normal approx." "Rosenbaum" 0.742413997428465
"15465" "Normal approx." "Rosenbaum" 0.55903616596546
"15466" "Normal approx." "Rosenbaum" 0.451388818651657
"15467" "Normal approx." "Rosenbaum" 0.936814524287919
"15468" "Normal approx." "Rosenbaum" 0.93679353811588
"15469" "Normal approx." "Rosenbaum" 0.641896129783743
"15470" "Normal approx." "Rosenbaum" 0.410329764515635
"15471" "Normal approx." "Rosenbaum" 0.25526455931005
"15472" "Normal approx." "Rosenbaum" 0.872891817713327
"15473" "Normal approx." "Rosenbaum" 0.84392230593272
"15474" "Normal approx." "Rosenbaum" 0.844725930674607
"15475" "Normal approx." "Rosenbaum" 0.49715288311681
"15476" "Normal approx." "Rosenbaum" 0.797742553360273
"15477" "Normal approx." "Rosenbaum" 0.953272704557562
"15478" "Normal approx." "Rosenbaum" 0.939447398102826
"15479" "Normal approx." "Rosenbaum" 0.337096363184647
"15480" "Normal approx." "Rosenbaum" 0.935172611356721
"15481" "Normal approx." "Rosenbaum" 0.736408470549937
"15482" "Normal approx." "Rosenbaum" 0.41902039957939
"15483" "Normal approx." "Rosenbaum" 0.627490390469133
"15484" "Normal approx." "Rosenbaum" 0.0023837306339376
"15485" "Normal approx." "Rosenbaum" 0.267128283497984
"15486" "Normal approx." "Rosenbaum" 0.197415056547942
"15487" "Normal approx." "Rosenbaum" 0.970898998228195
"15488" "Normal approx." "Rosenbaum" 0.770924958695056
"15489" "Normal approx." "Rosenbaum" 0.541835774220505
"15490" "Normal approx." "Rosenbaum" 0.946491856844754
"15491" "Normal approx." "Rosenbaum" 0.700670984954984
"15492" "Normal approx." "Rosenbaum" 0.3301185550698
"15493" "Normal approx." "Rosenbaum" 0.583309122588503
"15494" "Normal approx." "Rosenbaum" 0.811845187208232
"15495" "Normal approx." "Rosenbaum" 0.535483188248945
"15496" "Normal approx." "Rosenbaum" 0.137828164777046
"15497" "Normal approx." "Rosenbaum" 0.506711838776607
"15498" "Normal approx." "Rosenbaum" 0.718803970359176
"15499" "Normal approx." "Rosenbaum" 0.433848280832468
"15500" "Normal approx." "Rosenbaum" 0.335929727674142
"15501" "Normal approx." "Rosenbaum" 0.285144520649684
"15502" "Normal approx." "Rosenbaum" 0.222049030623
"15503" "Normal approx." "Rosenbaum" 0.586248279224598
"15504" "Normal approx." "Rosenbaum" 0.258559326422843
"15505" "Normal approx." "Rosenbaum" 0.204343940338535
"15506" "Normal approx." "Rosenbaum" 0.355917643900126
"15507" "Normal approx." "Rosenbaum" 0.239709429891885
"15508" "Normal approx." "Rosenbaum" 0.828023088970304
"15509" "Normal approx." "Rosenbaum" 0.270845683242752
"15510" "Normal approx." "Rosenbaum" 0.749973515165352
"15511" "Normal approx." "Rosenbaum" 0.536204402252766
"15512" "Normal approx." "Rosenbaum" 0.687411670123296
"15513" "Normal approx." "Rosenbaum" 0.0786977300099718
"15514" "Normal approx." "Rosenbaum" 0.52445434095103
"15515" "Normal approx." "Rosenbaum" 0.380775580320163
"15516" "Normal approx." "Rosenbaum" 0.164267800406257
"15517" "Normal approx." "Rosenbaum" 0.87614801889999
"15518" "Normal approx." "Rosenbaum" 0.462362566788253
"15519" "Normal approx." "Rosenbaum" 0.391644655891873
"15520" "Normal approx." "Rosenbaum" 0.268864431199897
"15521" "Normal approx." "Rosenbaum" 0.929223127569596
"15522" "Normal approx." "Rosenbaum" 0.390314983268452
"15523" "Normal approx." "Rosenbaum" 0.357851838544829
"15524" "Normal approx." "Rosenbaum" 0.332183787350288
"15525" "Normal approx." "Rosenbaum" 0.617411114749777
"15526" "Normal approx." "Rosenbaum" 0.876397299808809
"15527" "Normal approx." "Rosenbaum" 0.921264192576512
"15528" "Normal approx." "Rosenbaum" 0.554099965271234
"15529" "Normal approx." "Rosenbaum" 0.71934815712057
"15530" "Normal approx." "Rosenbaum" 0.431392010086495
"15531" "Normal approx." "Rosenbaum" 0.385940324807097
"15532" "Normal approx." "Rosenbaum" 0.200453246398884
"15533" "Normal approx." "Rosenbaum" 0.662928079361728
"15534" "Normal approx." "Rosenbaum" 0.893696593195537
"15535" "Normal approx." "Rosenbaum" 0.272316054039004
"15536" "Normal approx." "Rosenbaum" 0.757225768222294
"15537" "Normal approx." "Rosenbaum" 0.774796574512236
"15538" "Normal approx." "Rosenbaum" 0.523322719654848
"15539" "Normal approx." "Rosenbaum" 0.122653674866707
"15540" "Normal approx." "Rosenbaum" 0.877757176498736
"15541" "Normal approx." "Rosenbaum" 0.245537971739117
"15542" "Normal approx." "Rosenbaum" 0.219759626244974
"15543" "Normal approx." "Rosenbaum" 0.839283103319007
"15544" "Normal approx." "Rosenbaum" 0.81656661289386
"15545" "Normal approx." "Rosenbaum" 0.965359000410363
"15546" "Normal approx." "Rosenbaum" 0.783006514314853
"15547" "Normal approx." "Rosenbaum" 0.873940856135402
"15548" "Normal approx." "Rosenbaum" 0.0168612282828302
"15549" "Normal approx." "Rosenbaum" 0.44692833472165
"15550" "Normal approx." "Rosenbaum" 0.955889241888862
"15551" "Normal approx." "Rosenbaum" 0.0740877174132426
"15552" "Normal approx." "Rosenbaum" 0.216482989380718
"15553" "Normal approx." "Rosenbaum" 0.64072437351588
"15554" "Normal approx." "Rosenbaum" 0.791257016963078
"15555" "Normal approx." "Rosenbaum" 0.796057924106725
"15556" "Normal approx." "Rosenbaum" 0.0402011449221447
"15557" "Normal approx." "Rosenbaum" 0.898128002334596
"15558" "Normal approx." "Rosenbaum" 0.00194231183169014
"15559" "Normal approx." "Rosenbaum" 0.949155362377486
"15560" "Normal approx." "Rosenbaum" 0.658448015308844
"15561" "Normal approx." "Rosenbaum" 0.437360376537713
"15562" "Normal approx." "Rosenbaum" 0.884535098693931
"15563" "Normal approx." "Rosenbaum" 0.710844959263819
"15564" "Normal approx." "Rosenbaum" 0.847113726076625
"15565" "Normal approx." "Rosenbaum" 0.909854541647483
"15566" "Normal approx." "Rosenbaum" 0.848001019296491
"15567" "Normal approx." "Rosenbaum" 0.0375966042078235
"15568" "Normal approx." "Rosenbaum" 0.779268673836052
"15569" "Normal approx." "Rosenbaum" 0.706235052376628
"15570" "Normal approx." "Rosenbaum" 0.328585082541481
"15571" "Normal approx." "Rosenbaum" 0.137325028836877
"15572" "Normal approx." "Rosenbaum" 0.692824611673203
"15573" "Normal approx." "Rosenbaum" 0.379643098607966
"15574" "Normal approx." "Rosenbaum" 0.112487168264251
"15575" "Normal approx." "Rosenbaum" 0.727168016964644
"15576" "Normal approx." "Rosenbaum" 0.195457181778578
"15577" "Normal approx." "Rosenbaum" 0.672457051405262
"15578" "Normal approx." "Rosenbaum" 0.736918535608472
"15579" "Normal approx." "Rosenbaum" 0.901009874346485
"15580" "Normal approx." "Rosenbaum" 0.369558947687991
"15581" "Normal approx." "Rosenbaum" 0.214972412859603
"15582" "Normal approx." "Rosenbaum" 0.77731524340658
"15583" "Normal approx." "Rosenbaum" 0.201812599914752
"15584" "Normal approx." "Rosenbaum" 0.187459980559839
"15585" "Normal approx." "Rosenbaum" 0.823231192521961
"15586" "Normal approx." "Rosenbaum" 0.0271226627620478
"15587" "Normal approx." "Rosenbaum" 0.642908684628009
"15588" "Normal approx." "Rosenbaum" 0.0115020392746501
"15589" "Normal approx." "Rosenbaum" 0.154647453650339
"15590" "Normal approx." "Rosenbaum" 0.948711708358731
"15591" "Normal approx." "Rosenbaum" 0.190653667370304
"15592" "Normal approx." "Rosenbaum" 0.316003898794531
"15593" "Normal approx." "Rosenbaum" 0.443201148625457
"15594" "Normal approx." "Rosenbaum" 0.986951926570074
"15595" "Normal approx." "Rosenbaum" 0.882664880619364
"15596" "Normal approx." "Rosenbaum" 0.839697938664108
"15597" "Normal approx." "Rosenbaum" 0.773080320667788
"15598" "Normal approx." "Rosenbaum" 0.763270510064682
"15599" "Normal approx." "Rosenbaum" 0.172312074254109
"15600" "Normal approx." "Rosenbaum" 0.958030425088398
"15601" "Normal approx." "Rosenbaum" 0.313414236897064
"15602" "Normal approx." "Rosenbaum" 0.185134758223795
"15603" "Normal approx." "Rosenbaum" 0.955697390873848
"15604" "Normal approx." "Rosenbaum" 0.668599761036857
"15605" "Normal approx." "Rosenbaum" 0.958558596879422
"15606" "Normal approx." "Rosenbaum" 0.487447249501261
"15607" "Normal approx." "Rosenbaum" 0.933787997558463
"15608" "Normal approx." "Rosenbaum" 0.927762273982676
"15609" "Normal approx." "Rosenbaum" 0.816588141223155
"15610" "Normal approx." "Rosenbaum" 0.426610959581903
"15611" "Normal approx." "Rosenbaum" 0.00140440723301039
"15612" "Normal approx." "Rosenbaum" 0.288307832866276
"15613" "Normal approx." "Rosenbaum" 0.00955376351082848
"15614" "Normal approx." "Rosenbaum" 0.774050714677879
"15615" "Normal approx." "Rosenbaum" 0.188120052824243
"15616" "Normal approx." "Rosenbaum" 0.879548237449898
"15617" "Normal approx." "Rosenbaum" 0.3677410359231
"15618" "Normal approx." "Rosenbaum" 0.444355316310895
"15619" "Normal approx." "Rosenbaum" 0.142555629735143
"15620" "Normal approx." "Rosenbaum" 0.437252573530152
"15621" "Normal approx." "Rosenbaum" 0.750345745143592
"15622" "Normal approx." "Rosenbaum" 0.813787137345343
"15623" "Normal approx." "Rosenbaum" 0.835659857660201
"15624" "Normal approx." "Rosenbaum" 0.418378517883609
"15625" "Normal approx." "Rosenbaum" 0.865870706315787
"15626" "Normal approx." "Rosenbaum" 0.768885311385113
"15627" "Normal approx." "Rosenbaum" 0.772137754594922
"15628" "Normal approx." "Rosenbaum" 0.972040344796366
"15629" "Normal approx." "Rosenbaum" 0.556179603714559
"15630" "Normal approx." "Rosenbaum" 0.815936132083007
"15631" "Normal approx." "Rosenbaum" 0.483462347569125
"15632" "Normal approx." "Rosenbaum" 0.988619628798637
"15633" "Normal approx." "Rosenbaum" 0.595729203582758
"15634" "Normal approx." "Rosenbaum" 0.259876000606088
"15635" "Normal approx." "Rosenbaum" 0.887224422542024
"15636" "Normal approx." "Rosenbaum" 0.823668304271135
"15637" "Normal approx." "Rosenbaum" 0.635158311715793
"15638" "Normal approx." "Rosenbaum" 0.595845898154626
"15639" "Normal approx." "Rosenbaum" 0.628750664989806
"15640" "Normal approx." "Rosenbaum" 0.82650196081123
"15641" "Normal approx." "Rosenbaum" 0.887347820570163
"15642" "Normal approx." "Rosenbaum" 0.292860989524657
"15643" "Normal approx." "Rosenbaum" 0.520280006435503
"15644" "Normal approx." "Rosenbaum" 0.543278912550978
"15645" "Normal approx." "Rosenbaum" 0.653015689095906
"15646" "Normal approx." "Rosenbaum" 0.0737658963064014
"15647" "Normal approx." "Rosenbaum" 0.393835119824415
"15648" "Normal approx." "Rosenbaum" 0.830563425234775
"15649" "Normal approx." "Rosenbaum" 0.338884826135055
"15650" "Normal approx." "Rosenbaum" 0.288735594316316
"15651" "Normal approx." "Rosenbaum" 0.934481057098307
"15652" "Normal approx." "Rosenbaum" 0.865491435098702
"15653" "Normal approx." "Rosenbaum" 0.891945412137668
"15654" "Normal approx." "Rosenbaum" 0.0719302701698867
"15655" "Normal approx." "Rosenbaum" 0.911702100621399
"15656" "Normal approx." "Rosenbaum" 0.434038551327463
"15657" "Normal approx." "Rosenbaum" 0.474811202970918
"15658" "Normal approx." "Rosenbaum" 0.654686660633335
"15659" "Normal approx." "Rosenbaum" 0.460398281255496
"15660" "Normal approx." "Rosenbaum" 0.582102148722335
"15661" "Normal approx." "Rosenbaum" 0.165196771644303
"15662" "Normal approx." "Rosenbaum" 0.29832316556269
"15663" "Normal approx." "Rosenbaum" 0.853057630187522
"15664" "Normal approx." "Rosenbaum" 0.749543245684397
"15665" "Normal approx." "Rosenbaum" 0.875421099224244
"15666" "Normal approx." "Rosenbaum" 0.29111582946586
"15667" "Normal approx." "Rosenbaum" 0.0172367341088189
"15668" "Normal approx." "Rosenbaum" 0.107051791579063
"15669" "Normal approx." "Rosenbaum" 0.502209862825376
"15670" "Normal approx." "Rosenbaum" 0.734693407569622
"15671" "Normal approx." "Rosenbaum" 0.188868034353906
"15672" "Normal approx." "Rosenbaum" 0.647525140424209
"15673" "Normal approx." "Rosenbaum" 0.841162317176269
"15674" "Normal approx." "Rosenbaum" 0.749416287665148
"15675" "Normal approx." "Rosenbaum" 0.97732759862262
"15676" "Normal approx." "Rosenbaum" 0.0187672887817214
"15677" "Normal approx." "Rosenbaum" 0.57696935546238
"15678" "Normal approx." "Rosenbaum" 0.817943419175487
"15679" "Normal approx." "Rosenbaum" 0.516619227134043
"15680" "Normal approx." "Rosenbaum" 0.984696083238729
"15681" "Normal approx." "Rosenbaum" 0.441706319409652
"15682" "Normal approx." "Rosenbaum" 0.736881638006022
"15683" "Normal approx." "Rosenbaum" 0.730146613999712
"15684" "Normal approx." "Rosenbaum" 0.536217319108032
"15685" "Normal approx." "Rosenbaum" 0.720700247657936
"15686" "Normal approx." "Rosenbaum" 0.537046421557829
"15687" "Normal approx." "Rosenbaum" 0.749544055818758
"15688" "Normal approx." "Rosenbaum" 0.623878199387102
"15689" "Normal approx." "Rosenbaum" 0.781894474013753
"15690" "Normal approx." "Rosenbaum" 0.788532316125212
"15691" "Normal approx." "Rosenbaum" 0.771373373227583
"15692" "Normal approx." "Rosenbaum" 0.696265277475913
"15693" "Normal approx." "Rosenbaum" 0.647786487054881
"15694" "Normal approx." "Rosenbaum" 0.383679778720452
"15695" "Normal approx." "Rosenbaum" 0.954919538494682
"15696" "Normal approx." "Rosenbaum" 0.173872942459758
"15697" "Normal approx." "Rosenbaum" 0.71579212516135
"15698" "Normal approx." "Rosenbaum" 0.499851337163943
"15699" "Normal approx." "Rosenbaum" 0.240825555978375
"15700" "Normal approx." "Rosenbaum" 0.540194831835254
"15701" "Normal approx." "Rosenbaum" 0.538362043932278
"15702" "Normal approx." "Rosenbaum" 0.436398923897365
"15703" "Normal approx." "Rosenbaum" 0.363434507236862
"15704" "Normal approx." "Rosenbaum" 0.651304716959969
"15705" "Normal approx." "Rosenbaum" 0.234321293490237
"15706" "Normal approx." "Rosenbaum" 0.81524674255479
"15707" "Normal approx." "Rosenbaum" 0.731027660038691
"15708" "Normal approx." "Rosenbaum" 0.478542528672763
"15709" "Normal approx." "Rosenbaum" 0.678976902040502
"15710" "Normal approx." "Rosenbaum" 0.944391537378309
"15711" "Normal approx." "Rosenbaum" 0.911860653945733
"15712" "Normal approx." "Rosenbaum" 0.788349233946079
"15713" "Normal approx." "Rosenbaum" 0.559956229112755
"15714" "Normal approx." "Rosenbaum" 0.759380121890837
"15715" "Normal approx." "Rosenbaum" 0.616159070346417
"15716" "Normal approx." "Rosenbaum" 0.9700253357498
"15717" "Normal approx." "Rosenbaum" 0.123912000077234
"15718" "Normal approx." "Rosenbaum" 0.112677462612867
"15719" "Normal approx." "Rosenbaum" 0.516587967486915
"15720" "Normal approx." "Rosenbaum" 0.540852493294012
"15721" "Normal approx." "Rosenbaum" 0.985038866163663
"15722" "Normal approx." "Rosenbaum" 0.668328428288047
"15723" "Normal approx." "Rosenbaum" 0.407099934776533
"15724" "Normal approx." "Rosenbaum" 0.899265394528462
"15725" "Normal approx." "Rosenbaum" 0.855625888032553
"15726" "Normal approx." "Rosenbaum" 0.261488866816283
"15727" "Normal approx." "Rosenbaum" 0.98129181950983
"15728" "Normal approx." "Rosenbaum" 0.576389296265012
"15729" "Normal approx." "Rosenbaum" 0.362754028167547
"15730" "Normal approx." "Rosenbaum" 0.468595569231348
"15731" "Normal approx." "Rosenbaum" 0.263694762614342
"15732" "Normal approx." "Rosenbaum" 0.812727504005183
"15733" "Normal approx." "Rosenbaum" 0.168627784108524
"15734" "Normal approx." "Rosenbaum" 0.539822688960905
"15735" "Normal approx." "Rosenbaum" 0.0541174795211974
"15736" "Normal approx." "Rosenbaum" 0.399531498571544
"15737" "Normal approx." "Rosenbaum" 0.477905566343082
"15738" "Normal approx." "Rosenbaum" 0.147130753682335
"15739" "Normal approx." "Rosenbaum" 0.046091424203111
"15740" "Normal approx." "Rosenbaum" 0.416475806665185
"15741" "Normal approx." "Rosenbaum" 0.633442198985989
"15742" "Normal approx." "Rosenbaum" 0.287889718054786
"15743" "Normal approx." "Rosenbaum" 0.71203612129559
"15744" "Normal approx." "Rosenbaum" 0.974104272341082
"15745" "Normal approx." "Rosenbaum" 0.23638208452897
"15746" "Normal approx." "Rosenbaum" 0.855968261818185
"15747" "Normal approx." "Rosenbaum" 0.853009298050875
"15748" "Normal approx." "Rosenbaum" 0.992044846407679
"15749" "Normal approx." "Rosenbaum" 0.993876358095678
"15750" "Normal approx." "Rosenbaum" 0.77205662497663
"15751" "Normal approx." "Rosenbaum" 0.94220471038504
"15752" "Normal approx." "Rosenbaum" 0.923097520981047
"15753" "Normal approx." "Rosenbaum" 0.787702202220193
"15754" "Normal approx." "Rosenbaum" 0.997280064046478
"15755" "Normal approx." "Rosenbaum" 0.949188184486444
"15756" "Normal approx." "Rosenbaum" 0.349171608556905
"15757" "Normal approx." "Rosenbaum" 0.370952444580054
"15758" "Normal approx." "Rosenbaum" 0.531241707898072
"15759" "Normal approx." "Rosenbaum" 0.941930910404414
"15760" "Normal approx." "Rosenbaum" 0.812811481055092
"15761" "Normal approx." "Rosenbaum" 0.402716454175754
"15762" "Normal approx." "Rosenbaum" 0.377679201763807
"15763" "Normal approx." "Rosenbaum" 0.259495464251084
"15764" "Normal approx." "Rosenbaum" 0.273832591031164
"15765" "Normal approx." "Rosenbaum" 0.343272884471153
"15766" "Normal approx." "Rosenbaum" 0.615845711462255
"15767" "Normal approx." "Rosenbaum" 0.185479567627544
"15768" "Normal approx." "Rosenbaum" 0.0292166917678669
"15769" "Normal approx." "Rosenbaum" 0.429285300801165
"15770" "Normal approx." "Rosenbaum" 0.797478116813056
"15771" "Normal approx." "Rosenbaum" 0.500137025920241
"15772" "Normal approx." "Rosenbaum" 0.182100749243983
"15773" "Normal approx." "Rosenbaum" 0.87219474252758
"15774" "Normal approx." "Rosenbaum" 0.118066875984499
"15775" "Normal approx." "Rosenbaum" 0.494402116163376
"15776" "Normal approx." "Rosenbaum" 0.479148228458534
"15777" "Normal approx." "Rosenbaum" 0.606865988753628
"15778" "Normal approx." "Rosenbaum" 0.734497010914337
"15779" "Normal approx." "Rosenbaum" 0.227273221798326
"15780" "Normal approx." "Rosenbaum" 0.382441098691957
"15781" "Normal approx." "Rosenbaum" 0.426185394143545
"15782" "Normal approx." "Rosenbaum" 0.16637685480107
"15783" "Normal approx." "Rosenbaum" 0.763580083923385
"15784" "Normal approx." "Rosenbaum" 0.989060509653775
"15785" "Normal approx." "Rosenbaum" 0.814239557251333
"15786" "Normal approx." "Rosenbaum" 0.862049540206695
"15787" "Normal approx." "Rosenbaum" 0.165791545130809
"15788" "Normal approx." "Rosenbaum" 0.838796806872931
"15789" "Normal approx." "Rosenbaum" 0.707571770720546
"15790" "Normal approx." "Rosenbaum" 0.925199981925782
"15791" "Normal approx." "Rosenbaum" 0.890820776037002
"15792" "Normal approx." "Rosenbaum" 0.976889720875686
"15793" "Normal approx." "Rosenbaum" 0.99945373637744
"15794" "Normal approx." "Rosenbaum" 0.0124534825719813
"15795" "Normal approx." "Rosenbaum" 0.620549026289455
"15796" "Normal approx." "Rosenbaum" 0.494996234031059
"15797" "Normal approx." "Rosenbaum" 0.966704679790812
"15798" "Normal approx." "Rosenbaum" 0.356800163368734
"15799" "Normal approx." "Rosenbaum" 0.588315483137292
"15800" "Normal approx." "Rosenbaum" 0.762292525124797
"15801" "Normal approx." "Rosenbaum" 0.850239983789151
"15802" "Normal approx." "Rosenbaum" 0.682056909184339
"15803" "Normal approx." "Rosenbaum" 0.189054456910382
"15804" "Normal approx." "Rosenbaum" 0.427057370722702
"15805" "Normal approx." "Rosenbaum" 0.337768752693079
"15806" "Normal approx." "Rosenbaum" 0.279390954859017
"15807" "Normal approx." "Rosenbaum" 0.64915195150249
"15808" "Normal approx." "Rosenbaum" 0.499929889287591
"15809" "Normal approx." "Rosenbaum" 0.970895543450463
"15810" "Normal approx." "Rosenbaum" 0.272638745428021
"15811" "Normal approx." "Rosenbaum" 0.993501757692185
"15812" "Normal approx." "Rosenbaum" 0.659635796559622
"15813" "Normal approx." "Rosenbaum" 0.548252350886665
"15814" "Normal approx." "Rosenbaum" 1.69316919813589e-05
"15815" "Normal approx." "Rosenbaum" 0.637507539793966
"15816" "Normal approx." "Rosenbaum" 0.456608457082861
"15817" "Normal approx." "Rosenbaum" 0.0467540472392087
"15818" "Normal approx." "Rosenbaum" 0.45252928752653
"15819" "Normal approx." "Rosenbaum" 0.000148772704072542
"15820" "Normal approx." "Rosenbaum" 0.699468367468582
"15821" "Normal approx." "Rosenbaum" 0.485358210982937
"15822" "Normal approx." "Rosenbaum" 0.729920658692862
"15823" "Normal approx." "Rosenbaum" 0.293962906937133
"15824" "Normal approx." "Rosenbaum" 0.659493626864002
"15825" "Normal approx." "Rosenbaum" 0.861372303508366
"15826" "Normal approx." "Rosenbaum" 0.505831169375463
"15827" "Normal approx." "Rosenbaum" 0.53239662719411
"15828" "Normal approx." "Rosenbaum" 0.739232603376111
"15829" "Normal approx." "Rosenbaum" 0.620629978333783
"15830" "Normal approx." "Rosenbaum" 0.902108073484361
"15831" "Normal approx." "Rosenbaum" 0.300226697822088
"15832" "Normal approx." "Rosenbaum" 0.00532946628540332
"15833" "Normal approx." "Rosenbaum" 0.49475971157762
"15834" "Normal approx." "Rosenbaum" 0.680486548272185
"15835" "Normal approx." "Rosenbaum" 0.806834441120761
"15836" "Normal approx." "Rosenbaum" 0.395998577662459
"15837" "Normal approx." "Rosenbaum" 0.895401786865869
"15838" "Normal approx." "Rosenbaum" 0.260929727643695
"15839" "Normal approx." "Rosenbaum" 0.994340673964484
"15840" "Normal approx." "Rosenbaum" 0.0773410605490725
"15841" "Normal approx." "Rosenbaum" 0.319650570603344
"15842" "Normal approx." "Rosenbaum" 0.470436743504688
"15843" "Normal approx." "Rosenbaum" 0.574508151465759
"15844" "Normal approx." "Rosenbaum" 0.441467752766918
"15845" "Normal approx." "Rosenbaum" 0.264976372545027
"15846" "Normal approx." "Rosenbaum" 0.142393324120438
"15847" "Normal approx." "Rosenbaum" 0.72796455382726
"15848" "Normal approx." "Rosenbaum" 0.461425465968334
"15849" "Normal approx." "Rosenbaum" 0.862043077295959
"15850" "Normal approx." "Rosenbaum" 0.903050203050384
"15851" "Normal approx." "Rosenbaum" 0.976902498114897
"15852" "Normal approx." "Rosenbaum" 0.100517003010258
"15853" "Normal approx." "Rosenbaum" 0.591364300969758
"15854" "Normal approx." "Rosenbaum" 0.744470121360814
"15855" "Normal approx." "Rosenbaum" 0.765578380232471
"15856" "Normal approx." "Rosenbaum" 0.387779027882408
"15857" "Normal approx." "Rosenbaum" 0.379025393692861
"15858" "Normal approx." "Rosenbaum" 0.471300334842593
"15859" "Normal approx." "Rosenbaum" 0.559267100541673
"15860" "Normal approx." "Rosenbaum" 0.882415920763781
"15861" "Normal approx." "Rosenbaum" 0.468944794630451
"15862" "Normal approx." "Rosenbaum" 0.895990367219298
"15863" "Normal approx." "Rosenbaum" 0.197667284130573
"15864" "Normal approx." "Rosenbaum" 0.579796436182362
"15865" "Normal approx." "Rosenbaum" 0.737362341783009
"15866" "Normal approx." "Rosenbaum" 0.319778548239528
"15867" "Normal approx." "Rosenbaum" 0.445124802424891
"15868" "Normal approx." "Rosenbaum" 0.487650202448682
"15869" "Normal approx." "Rosenbaum" 0.301812559053393
"15870" "Normal approx." "Rosenbaum" 0.732553809492364
"15871" "Normal approx." "Rosenbaum" 0.956976630322627
"15872" "Normal approx." "Rosenbaum" 0.149831910841977
"15873" "Normal approx." "Rosenbaum" 0.593419605861166
"15874" "Normal approx." "Rosenbaum" 0.0527607602676157
"15875" "Normal approx." "Rosenbaum" 0.699900567270582
"15876" "Normal approx." "Rosenbaum" 0.97463184691308
"15877" "Normal approx." "Rosenbaum" 0.14277147362891
"15878" "Normal approx." "Rosenbaum" 0.555260667965821
"15879" "Normal approx." "Rosenbaum" 0.280988290289678
"15880" "Normal approx." "Rosenbaum" 0.611686787079776
"15881" "Normal approx." "Rosenbaum" 0.510518963488946
"15882" "Normal approx." "Rosenbaum" 0.562205266217979
"15883" "Normal approx." "Rosenbaum" 0.548043438117189
"15884" "Normal approx." "Rosenbaum" 0.516939423554932
"15885" "Normal approx." "Rosenbaum" 0.736341562550043
"15886" "Normal approx." "Rosenbaum" 0.362245855050066
"15887" "Normal approx." "Rosenbaum" 0.727084755815156
"15888" "Normal approx." "Rosenbaum" 0.603649184722005
"15889" "Normal approx." "Rosenbaum" 0.697077829473735
"15890" "Normal approx." "Rosenbaum" 0.515719672998725
"15891" "Normal approx." "Rosenbaum" 0.588883915534544
"15892" "Normal approx." "Rosenbaum" 0.486153319264174
"15893" "Normal approx." "Rosenbaum" 0.791850012081692
"15894" "Normal approx." "Rosenbaum" 0.188058365172895
"15895" "Normal approx." "Rosenbaum" 0.0749911854394305
"15896" "Normal approx." "Rosenbaum" 0.72119615774002
"15897" "Normal approx." "Rosenbaum" 0.383226050940255
"15898" "Normal approx." "Rosenbaum" 0.428680864372654
"15899" "Normal approx." "Rosenbaum" 0.388753480027614
"15900" "Normal approx." "Rosenbaum" 0.859004309895094
"15901" "Normal approx." "Rosenbaum" 0.000654801860102028
"15902" "Normal approx." "Rosenbaum" 0.156423080751097
"15903" "Normal approx." "Rosenbaum" 0.564592089737447
"15904" "Normal approx." "Rosenbaum" 0.290178346651569
"15905" "Normal approx." "Rosenbaum" 0.0279522493192585
"15906" "Normal approx." "Rosenbaum" 0.561696619943288
"15907" "Normal approx." "Rosenbaum" 0.955395823244195
"15908" "Normal approx." "Rosenbaum" 0.718664270502829
"15909" "Normal approx." "Rosenbaum" 0.670172705050209
"15910" "Normal approx." "Rosenbaum" 0.398186400688591
"15911" "Normal approx." "Rosenbaum" 0.129217069990923
"15912" "Normal approx." "Rosenbaum" 0.787732825659933
"15913" "Normal approx." "Rosenbaum" 0.816282630389157
"15914" "Normal approx." "Rosenbaum" 0.1819825338011
"15915" "Normal approx." "Rosenbaum" 0.682363692523782
"15916" "Normal approx." "Rosenbaum" 0.549238825974815
"15917" "Normal approx." "Rosenbaum" 0.162128828409842
"15918" "Normal approx." "Rosenbaum" 0.701279403083481
"15919" "Normal approx." "Rosenbaum" 0.383415177292224
"15920" "Normal approx." "Rosenbaum" 0.84033230821412
"15921" "Normal approx." "Rosenbaum" 0.769355245667664
"15922" "Normal approx." "Rosenbaum" 0.538620336382983
"15923" "Normal approx." "Rosenbaum" 0.600824730593764
"15924" "Normal approx." "Rosenbaum" 0.309554370265797
"15925" "Normal approx." "Rosenbaum" 0.910905195581567
"15926" "Normal approx." "Rosenbaum" 0.178459829034007
"15927" "Normal approx." "Rosenbaum" 0.979065119056608
"15928" "Normal approx." "Rosenbaum" 0.671412783491882
"15929" "Normal approx." "Rosenbaum" 0.277118129345354
"15930" "Normal approx." "Rosenbaum" 0.937452957076925
"15931" "Normal approx." "Rosenbaum" 0.00967523146735338
"15932" "Normal approx." "Rosenbaum" 0.000456974508365349
"15933" "Normal approx." "Rosenbaum" 0.382113201520435
"15934" "Normal approx." "Rosenbaum" 0.987061902046204
"15935" "Normal approx." "Rosenbaum" 0.312246638837232
"15936" "Normal approx." "Rosenbaum" 0.174237582653562
"15937" "Normal approx." "Rosenbaum" 0.726153969861339
"15938" "Normal approx." "Rosenbaum" 0.633926316446803
"15939" "Normal approx." "Rosenbaum" 0.982753853595101
"15940" "Normal approx." "Rosenbaum" 0.914551342177623
"15941" "Normal approx." "Rosenbaum" 0.234715727719283
"15942" "Normal approx." "Rosenbaum" 0.801923301359169
"15943" "Normal approx." "Rosenbaum" 0.0101845614569525
"15944" "Normal approx." "Rosenbaum" 0.886661254651109
"15945" "Normal approx." "Rosenbaum" 0.874501150502194
"15946" "Normal approx." "Rosenbaum" 0.792852037197668
"15947" "Normal approx." "Rosenbaum" 0.0390835291256257
"15948" "Normal approx." "Rosenbaum" 0.260954008761616
"15949" "Normal approx." "Rosenbaum" 0.859095114213836
"15950" "Normal approx." "Rosenbaum" 0.765957788519885
"15951" "Normal approx." "Rosenbaum" 0.2516578748244
"15952" "Normal approx." "Rosenbaum" 0.830170091172563
"15953" "Normal approx." "Rosenbaum" 0.369420328776366
"15954" "Normal approx." "Rosenbaum" 0.714050034104695
"15955" "Normal approx." "Rosenbaum" 0.414756574867651
"15956" "Normal approx." "Rosenbaum" 0.898683922159511
"15957" "Normal approx." "Rosenbaum" 0.49959286215507
"15958" "Normal approx." "Rosenbaum" 0.723938939533422
"15959" "Normal approx." "Rosenbaum" 0.4402674128498
"15960" "Normal approx." "Rosenbaum" 0.651231824478138
"15961" "Normal approx." "Rosenbaum" 0.41365981026276
"15962" "Normal approx." "Rosenbaum" 0.82218152495418
"15963" "Normal approx." "Rosenbaum" 0.99258119823285
"15964" "Normal approx." "Rosenbaum" 0.383679778720452
"15965" "Normal approx." "Rosenbaum" 0.865935106161773
"15966" "Normal approx." "Rosenbaum" 0.847491622745963
"15967" "Normal approx." "Rosenbaum" 0.973299941725936
"15968" "Normal approx." "Rosenbaum" 0.364333723125873
"15969" "Normal approx." "Rosenbaum" 0.00963414031619436
"15970" "Normal approx." "Rosenbaum" 0.551633653385013
"15971" "Normal approx." "Rosenbaum" 0.840294284359045
"15972" "Normal approx." "Rosenbaum" 0.560009524408583
"15973" "Normal approx." "Rosenbaum" 0.498486685055368
"15974" "Normal approx." "Rosenbaum" 0.111572064571416
"15975" "Normal approx." "Rosenbaum" 0.64431931480259
"15976" "Normal approx." "Rosenbaum" 0.808761379475062
"15977" "Normal approx." "Rosenbaum" 0.81324005629324
"15978" "Normal approx." "Rosenbaum" 0.559114869749768
"15979" "Normal approx." "Rosenbaum" 0.552639406526052
"15980" "Normal approx." "Rosenbaum" 0.913087741183527
"15981" "Normal approx." "Rosenbaum" 0.974552501967247
"15982" "Normal approx." "Rosenbaum" 0.845843453645865
"15983" "Normal approx." "Rosenbaum" 0.329920731414726
"15984" "Normal approx." "Rosenbaum" 0.527372907472065
"15985" "Normal approx." "Rosenbaum" 0.833964851772554
"15986" "Normal approx." "Rosenbaum" 0.887908041848379
"15987" "Normal approx." "Rosenbaum" 0.244562287713938
"15988" "Normal approx." "Rosenbaum" 0.595906979601015
"15989" "Normal approx." "Rosenbaum" 0.963369384565968
"15990" "Normal approx." "Rosenbaum" 0.99498816798432
"15991" "Normal approx." "Rosenbaum" 0.822973519509818
"15992" "Normal approx." "Rosenbaum" 0.574522337533276
"15993" "Normal approx." "Rosenbaum" 0.388605695305302
"15994" "Normal approx." "Rosenbaum" 0.857933464029726
"15995" "Normal approx." "Rosenbaum" 0.143107049254961
"15996" "Normal approx." "Rosenbaum" 0.52372859404397
"15997" "Normal approx." "Rosenbaum" 0.100554732807592
"15998" "Normal approx." "Rosenbaum" 0.417386784282084
"15999" "Normal approx." "Rosenbaum" 0.427828167818849
"16000" "Normal approx." "Rosenbaum" 0.96418407627102
"16001" "Studentized OLS, normal approx." "Neyman" 0.143355889005236
"16002" "Studentized OLS, normal approx." "Neyman" 0.0380351536646786
"16003" "Studentized OLS, normal approx." "Neyman" 0.901998344317275
"16004" "Studentized OLS, normal approx." "Neyman" 0.482124129378257
"16005" "Studentized OLS, normal approx." "Neyman" 0.410729921458422
"16006" "Studentized OLS, normal approx." "Neyman" 0.83005865151983
"16007" "Studentized OLS, normal approx." "Neyman" 0.661180126318745
"16008" "Studentized OLS, normal approx." "Neyman" 0.986436537537863
"16009" "Studentized OLS, normal approx." "Neyman" 0.671314355658372
"16010" "Studentized OLS, normal approx." "Neyman" 0.227788215063665
"16011" "Studentized OLS, normal approx." "Neyman" 0.968281151990293
"16012" "Studentized OLS, normal approx." "Neyman" 0.106450394714543
"16013" "Studentized OLS, normal approx." "Neyman" 0.526063884978758
"16014" "Studentized OLS, normal approx." "Neyman" 0.233102231731913
"16015" "Studentized OLS, normal approx." "Neyman" 0.682137424168513
"16016" "Studentized OLS, normal approx." "Neyman" 0.966606679908492
"16017" "Studentized OLS, normal approx." "Neyman" 0.0570256094363446
"16018" "Studentized OLS, normal approx." "Neyman" 0.370584192189308
"16019" "Studentized OLS, normal approx." "Neyman" 0.732880546368648
"16020" "Studentized OLS, normal approx." "Neyman" 0.172630564491383
"16021" "Studentized OLS, normal approx." "Neyman" 0.701017058967103
"16022" "Studentized OLS, normal approx." "Neyman" 0.12104807642616
"16023" "Studentized OLS, normal approx." "Neyman" 0.443115918199556
"16024" "Studentized OLS, normal approx." "Neyman" 0.646128657315214
"16025" "Studentized OLS, normal approx." "Neyman" 0.592448531512024
"16026" "Studentized OLS, normal approx." "Neyman" 0.0276898632942757
"16027" "Studentized OLS, normal approx." "Neyman" 0.66771506205437
"16028" "Studentized OLS, normal approx." "Neyman" 0.104576044714858
"16029" "Studentized OLS, normal approx." "Neyman" 0.493572093579976
"16030" "Studentized OLS, normal approx." "Neyman" 0.318196369535424
"16031" "Studentized OLS, normal approx." "Neyman" 0.107009964431363
"16032" "Studentized OLS, normal approx." "Neyman" 0.409949521263139
"16033" "Studentized OLS, normal approx." "Neyman" 0.784373912065766
"16034" "Studentized OLS, normal approx." "Neyman" 0.725913111091835
"16035" "Studentized OLS, normal approx." "Neyman" 0.602693205742874
"16036" "Studentized OLS, normal approx." "Neyman" 0.314115874054522
"16037" "Studentized OLS, normal approx." "Neyman" 0.491945133508375
"16038" "Studentized OLS, normal approx." "Neyman" 0.257422204373345
"16039" "Studentized OLS, normal approx." "Neyman" 0.152737568687141
"16040" "Studentized OLS, normal approx." "Neyman" 0.143237248222301
"16041" "Studentized OLS, normal approx." "Neyman" 0.261203521904546
"16042" "Studentized OLS, normal approx." "Neyman" 0.00155366578636218
"16043" "Studentized OLS, normal approx." "Neyman" 0.89534369378466
"16044" "Studentized OLS, normal approx." "Neyman" 0.786030548201873
"16045" "Studentized OLS, normal approx." "Neyman" 0.298019722981608
"16046" "Studentized OLS, normal approx." "Neyman" 0.504393283458748
"16047" "Studentized OLS, normal approx." "Neyman" 0.437590494653375
"16048" "Studentized OLS, normal approx." "Neyman" 0.441818369762966
"16049" "Studentized OLS, normal approx." "Neyman" 0.547181001421185
"16050" "Studentized OLS, normal approx." "Neyman" 0.861512968745947
"16051" "Studentized OLS, normal approx." "Neyman" 0.172695924958508
"16052" "Studentized OLS, normal approx." "Neyman" 0.541604348471813
"16053" "Studentized OLS, normal approx." "Neyman" 0.461365707214129
"16054" "Studentized OLS, normal approx." "Neyman" 0.479058444286854
"16055" "Studentized OLS, normal approx." "Neyman" 0.514025845232325
"16056" "Studentized OLS, normal approx." "Neyman" 0.427978820569526
"16057" "Studentized OLS, normal approx." "Neyman" 0.543364931197442
"16058" "Studentized OLS, normal approx." "Neyman" 0.537700341375249
"16059" "Studentized OLS, normal approx." "Neyman" 0.26509448733958
"16060" "Studentized OLS, normal approx." "Neyman" 0.256879677939561
"16061" "Studentized OLS, normal approx." "Neyman" 0.960604456403897
"16062" "Studentized OLS, normal approx." "Neyman" 0.974773376990393
"16063" "Studentized OLS, normal approx." "Neyman" 0.537884070661552
"16064" "Studentized OLS, normal approx." "Neyman" 0.905237816003993
"16065" "Studentized OLS, normal approx." "Neyman" 0.455276193302125
"16066" "Studentized OLS, normal approx." "Neyman" 0.915510487371202
"16067" "Studentized OLS, normal approx." "Neyman" 0.373654533329458
"16068" "Studentized OLS, normal approx." "Neyman" 0.188219787080186
"16069" "Studentized OLS, normal approx." "Neyman" 0.00151226370914048
"16070" "Studentized OLS, normal approx." "Neyman" 0.719802029786128
"16071" "Studentized OLS, normal approx." "Neyman" 0.247986634810306
"16072" "Studentized OLS, normal approx." "Neyman" 0.166872681683998
"16073" "Studentized OLS, normal approx." "Neyman" 0.68847385462508
"16074" "Studentized OLS, normal approx." "Neyman" 0.0282171507095481
"16075" "Studentized OLS, normal approx." "Neyman" 0.465830274105496
"16076" "Studentized OLS, normal approx." "Neyman" 0.469693474785084
"16077" "Studentized OLS, normal approx." "Neyman" 0.318054959488596
"16078" "Studentized OLS, normal approx." "Neyman" 0.917405698687674
"16079" "Studentized OLS, normal approx." "Neyman" 0.550439701290851
"16080" "Studentized OLS, normal approx." "Neyman" 0.808314055461068
"16081" "Studentized OLS, normal approx." "Neyman" 0.633086625883135
"16082" "Studentized OLS, normal approx." "Neyman" 0.0545948006680916
"16083" "Studentized OLS, normal approx." "Neyman" 0.408876650277425
"16084" "Studentized OLS, normal approx." "Neyman" 0.990167843568119
"16085" "Studentized OLS, normal approx." "Neyman" 0.905635637339408
"16086" "Studentized OLS, normal approx." "Neyman" 0.612418849923424
"16087" "Studentized OLS, normal approx." "Neyman" 0.074726772010649
"16088" "Studentized OLS, normal approx." "Neyman" 0.246291051722789
"16089" "Studentized OLS, normal approx." "Neyman" 0.873839112776722
"16090" "Studentized OLS, normal approx." "Neyman" 0.478416402968358
"16091" "Studentized OLS, normal approx." "Neyman" 0.838067537938164
"16092" "Studentized OLS, normal approx." "Neyman" 0.722383757381604
"16093" "Studentized OLS, normal approx." "Neyman" 0.91587221083848
"16094" "Studentized OLS, normal approx." "Neyman" 0.19657635241232
"16095" "Studentized OLS, normal approx." "Neyman" 0.532916867904051
"16096" "Studentized OLS, normal approx." "Neyman" 0.843749149868715
"16097" "Studentized OLS, normal approx." "Neyman" 0.133276677584647
"16098" "Studentized OLS, normal approx." "Neyman" 0.925135783221544
"16099" "Studentized OLS, normal approx." "Neyman" 0.442171297183323
"16100" "Studentized OLS, normal approx." "Neyman" 0.0133573822483237
"16101" "Studentized OLS, normal approx." "Neyman" 0.476413662914451
"16102" "Studentized OLS, normal approx." "Neyman" 0.614494008471478
"16103" "Studentized OLS, normal approx." "Neyman" 0.0417496607300716
"16104" "Studentized OLS, normal approx." "Neyman" 0.028324184349817
"16105" "Studentized OLS, normal approx." "Neyman" 0.029607266088
"16106" "Studentized OLS, normal approx." "Neyman" 0.858915631620935
"16107" "Studentized OLS, normal approx." "Neyman" 0.657054356014927
"16108" "Studentized OLS, normal approx." "Neyman" 0.631024496210879
"16109" "Studentized OLS, normal approx." "Neyman" 0.363125832157611
"16110" "Studentized OLS, normal approx." "Neyman" 0.476197786656798
"16111" "Studentized OLS, normal approx." "Neyman" 0.935973147886291
"16112" "Studentized OLS, normal approx." "Neyman" 0.542820587739076
"16113" "Studentized OLS, normal approx." "Neyman" 0.937844018434765
"16114" "Studentized OLS, normal approx." "Neyman" 0.802320475917327
"16115" "Studentized OLS, normal approx." "Neyman" 0.305217460187847
"16116" "Studentized OLS, normal approx." "Neyman" 0.0440296936849109
"16117" "Studentized OLS, normal approx." "Neyman" 0.207877673403664
"16118" "Studentized OLS, normal approx." "Neyman" 0.976424749609982
"16119" "Studentized OLS, normal approx." "Neyman" 0.0992185675696531
"16120" "Studentized OLS, normal approx." "Neyman" 0.326786792276434
"16121" "Studentized OLS, normal approx." "Neyman" 0.86857904423763
"16122" "Studentized OLS, normal approx." "Neyman" 0.461306631718242
"16123" "Studentized OLS, normal approx." "Neyman" 0.438265466688672
"16124" "Studentized OLS, normal approx." "Neyman" 0.135325884215245
"16125" "Studentized OLS, normal approx." "Neyman" 0.513306158568354
"16126" "Studentized OLS, normal approx." "Neyman" 0.0388114062844644
"16127" "Studentized OLS, normal approx." "Neyman" 0.103785803966472
"16128" "Studentized OLS, normal approx." "Neyman" 0.372360266080189
"16129" "Studentized OLS, normal approx." "Neyman" 0.248274428222349
"16130" "Studentized OLS, normal approx." "Neyman" 0.995281870326203
"16131" "Studentized OLS, normal approx." "Neyman" 0.34063397438115
"16132" "Studentized OLS, normal approx." "Neyman" 0.133037614393419
"16133" "Studentized OLS, normal approx." "Neyman" 0.210198454996138
"16134" "Studentized OLS, normal approx." "Neyman" 0.0103762493294348
"16135" "Studentized OLS, normal approx." "Neyman" 0.454740084187991
"16136" "Studentized OLS, normal approx." "Neyman" 0.413296440204985
"16137" "Studentized OLS, normal approx." "Neyman" 0.391269891609281
"16138" "Studentized OLS, normal approx." "Neyman" 0.81211164043766
"16139" "Studentized OLS, normal approx." "Neyman" 0.410716542153761
"16140" "Studentized OLS, normal approx." "Neyman" 0.178950909820342
"16141" "Studentized OLS, normal approx." "Neyman" 0.729860411267843
"16142" "Studentized OLS, normal approx." "Neyman" 0.055332140098576
"16143" "Studentized OLS, normal approx." "Neyman" 0.957836566356975
"16144" "Studentized OLS, normal approx." "Neyman" 0.12037748237372
"16145" "Studentized OLS, normal approx." "Neyman" 0.79668688862693
"16146" "Studentized OLS, normal approx." "Neyman" 0.974056668020549
"16147" "Studentized OLS, normal approx." "Neyman" 0.373391136963644
"16148" "Studentized OLS, normal approx." "Neyman" 0.557404049372696
"16149" "Studentized OLS, normal approx." "Neyman" 0.423617997419081
"16150" "Studentized OLS, normal approx." "Neyman" 0.884481381540235
"16151" "Studentized OLS, normal approx." "Neyman" 0.606126963206803
"16152" "Studentized OLS, normal approx." "Neyman" 0.818002981533183
"16153" "Studentized OLS, normal approx." "Neyman" 0.578493799654027
"16154" "Studentized OLS, normal approx." "Neyman" 0.34901308547629
"16155" "Studentized OLS, normal approx." "Neyman" 0.0400142871564344
"16156" "Studentized OLS, normal approx." "Neyman" 0.276144015081762
"16157" "Studentized OLS, normal approx." "Neyman" 0.0674644045531969
"16158" "Studentized OLS, normal approx." "Neyman" 0.125139568981595
"16159" "Studentized OLS, normal approx." "Neyman" 0.177316103929208
"16160" "Studentized OLS, normal approx." "Neyman" 0.573366170116195
"16161" "Studentized OLS, normal approx." "Neyman" 0.0259055333329621
"16162" "Studentized OLS, normal approx." "Neyman" 0.97770674318193
"16163" "Studentized OLS, normal approx." "Neyman" 0.863961480460965
"16164" "Studentized OLS, normal approx." "Neyman" 0.440380018657502
"16165" "Studentized OLS, normal approx." "Neyman" 0.261686403954631
"16166" "Studentized OLS, normal approx." "Neyman" 0.0382924624737526
"16167" "Studentized OLS, normal approx." "Neyman" 0.220249875408825
"16168" "Studentized OLS, normal approx." "Neyman" 0.34572002838595
"16169" "Studentized OLS, normal approx." "Neyman" 0.252773760305558
"16170" "Studentized OLS, normal approx." "Neyman" 0.382271821107831
"16171" "Studentized OLS, normal approx." "Neyman" 0.601073956092071
"16172" "Studentized OLS, normal approx." "Neyman" 0.851346592194975
"16173" "Studentized OLS, normal approx." "Neyman" 0.050776831046766
"16174" "Studentized OLS, normal approx." "Neyman" 0.00302958576331425
"16175" "Studentized OLS, normal approx." "Neyman" 0.0775264868686576
"16176" "Studentized OLS, normal approx." "Neyman" 0.538962860862228
"16177" "Studentized OLS, normal approx." "Neyman" 0.740231298520238
"16178" "Studentized OLS, normal approx." "Neyman" 0.469915968360736
"16179" "Studentized OLS, normal approx." "Neyman" 0.197474410711613
"16180" "Studentized OLS, normal approx." "Neyman" 0.476064581376302
"16181" "Studentized OLS, normal approx." "Neyman" 0.0138284966329381
"16182" "Studentized OLS, normal approx." "Neyman" 0.215574241788073
"16183" "Studentized OLS, normal approx." "Neyman" 0.457914175785228
"16184" "Studentized OLS, normal approx." "Neyman" 0.854352545294072
"16185" "Studentized OLS, normal approx." "Neyman" 0.387459715458589
"16186" "Studentized OLS, normal approx." "Neyman" 0.752494535527713
"16187" "Studentized OLS, normal approx." "Neyman" 0.923614388259844
"16188" "Studentized OLS, normal approx." "Neyman" 0.919252373810781
"16189" "Studentized OLS, normal approx." "Neyman" 0.0683693888136869
"16190" "Studentized OLS, normal approx." "Neyman" 0.293001446808739
"16191" "Studentized OLS, normal approx." "Neyman" 0.384274072484332
"16192" "Studentized OLS, normal approx." "Neyman" 0.850524972342166
"16193" "Studentized OLS, normal approx." "Neyman" 0.337268407704219
"16194" "Studentized OLS, normal approx." "Neyman" 0.968875389863441
"16195" "Studentized OLS, normal approx." "Neyman" 0.802466085737066
"16196" "Studentized OLS, normal approx." "Neyman" 0.545663003962441
"16197" "Studentized OLS, normal approx." "Neyman" 0.0704741377315694
"16198" "Studentized OLS, normal approx." "Neyman" 0.74263089986144
"16199" "Studentized OLS, normal approx." "Neyman" 0.105432167527043
"16200" "Studentized OLS, normal approx." "Neyman" 0.0716814421555474
"16201" "Studentized OLS, normal approx." "Neyman" 0.340503838047967
"16202" "Studentized OLS, normal approx." "Neyman" 0.502767533091363
"16203" "Studentized OLS, normal approx." "Neyman" 0.428323350908581
"16204" "Studentized OLS, normal approx." "Neyman" 0.117297719319562
"16205" "Studentized OLS, normal approx." "Neyman" 0.498686337709679
"16206" "Studentized OLS, normal approx." "Neyman" 0.845935285404882
"16207" "Studentized OLS, normal approx." "Neyman" 0.863748299748075
"16208" "Studentized OLS, normal approx." "Neyman" 0.340854669762017
"16209" "Studentized OLS, normal approx." "Neyman" 0.149259285117857
"16210" "Studentized OLS, normal approx." "Neyman" 0.0513369321267045
"16211" "Studentized OLS, normal approx." "Neyman" 0.552909175052077
"16212" "Studentized OLS, normal approx." "Neyman" 0.46915627661856
"16213" "Studentized OLS, normal approx." "Neyman" 0.00171334657380506
"16214" "Studentized OLS, normal approx." "Neyman" 0.328069024222726
"16215" "Studentized OLS, normal approx." "Neyman" 0.857478345896986
"16216" "Studentized OLS, normal approx." "Neyman" 0.635145552205354
"16217" "Studentized OLS, normal approx." "Neyman" 0.0580079195745233
"16218" "Studentized OLS, normal approx." "Neyman" 0.857983420311729
"16219" "Studentized OLS, normal approx." "Neyman" 0.118602504755086
"16220" "Studentized OLS, normal approx." "Neyman" 0.042852392273792
"16221" "Studentized OLS, normal approx." "Neyman" 0.584406415243691
"16222" "Studentized OLS, normal approx." "Neyman" 0.0710277052312951
"16223" "Studentized OLS, normal approx." "Neyman" 0.324433474251051
"16224" "Studentized OLS, normal approx." "Neyman" 0.465349127907553
"16225" "Studentized OLS, normal approx." "Neyman" 0.634110453994923
"16226" "Studentized OLS, normal approx." "Neyman" 0.810689452366459
"16227" "Studentized OLS, normal approx." "Neyman" 0.86290674646223
"16228" "Studentized OLS, normal approx." "Neyman" 0.0842447450222092
"16229" "Studentized OLS, normal approx." "Neyman" 0.68748086048914
"16230" "Studentized OLS, normal approx." "Neyman" 0.192691465332291
"16231" "Studentized OLS, normal approx." "Neyman" 0.520067633268047
"16232" "Studentized OLS, normal approx." "Neyman" 0.971224009346417
"16233" "Studentized OLS, normal approx." "Neyman" 0.383085514483652
"16234" "Studentized OLS, normal approx." "Neyman" 0.035720798728416
"16235" "Studentized OLS, normal approx." "Neyman" 0.977349753745195
"16236" "Studentized OLS, normal approx." "Neyman" 0.166861975011794
"16237" "Studentized OLS, normal approx." "Neyman" 0.813126561184487
"16238" "Studentized OLS, normal approx." "Neyman" 0.0387580500487719
"16239" "Studentized OLS, normal approx." "Neyman" 0.976731941696432
"16240" "Studentized OLS, normal approx." "Neyman" 0.447475688234216
"16241" "Studentized OLS, normal approx." "Neyman" 0.710943313329466
"16242" "Studentized OLS, normal approx." "Neyman" 0.878749365093675
"16243" "Studentized OLS, normal approx." "Neyman" 0.093250079482563
"16244" "Studentized OLS, normal approx." "Neyman" 0.201312440437051
"16245" "Studentized OLS, normal approx." "Neyman" 0.671590204035713
"16246" "Studentized OLS, normal approx." "Neyman" 0.751987814396022
"16247" "Studentized OLS, normal approx." "Neyman" 0.130139007199794
"16248" "Studentized OLS, normal approx." "Neyman" 0.902947842221196
"16249" "Studentized OLS, normal approx." "Neyman" 0.0127326769662452
"16250" "Studentized OLS, normal approx." "Neyman" 0.22334915857426
"16251" "Studentized OLS, normal approx." "Neyman" 0.00541823749920356
"16252" "Studentized OLS, normal approx." "Neyman" 0.50684530754818
"16253" "Studentized OLS, normal approx." "Neyman" 0.782201253385693
"16254" "Studentized OLS, normal approx." "Neyman" 0.907637839517508
"16255" "Studentized OLS, normal approx." "Neyman" 0.310760546119509
"16256" "Studentized OLS, normal approx." "Neyman" 0.826736730115322
"16257" "Studentized OLS, normal approx." "Neyman" 0.578178316478636
"16258" "Studentized OLS, normal approx." "Neyman" 0.509237085720734
"16259" "Studentized OLS, normal approx." "Neyman" 0.340247820985777
"16260" "Studentized OLS, normal approx." "Neyman" 0.96565979372698
"16261" "Studentized OLS, normal approx." "Neyman" 0.369385738036333
"16262" "Studentized OLS, normal approx." "Neyman" 0.269645301321899
"16263" "Studentized OLS, normal approx." "Neyman" 0.178741896501484
"16264" "Studentized OLS, normal approx." "Neyman" 0.929366685278749
"16265" "Studentized OLS, normal approx." "Neyman" 0.446280087637202
"16266" "Studentized OLS, normal approx." "Neyman" 0.770577645568065
"16267" "Studentized OLS, normal approx." "Neyman" 0.469537274742744
"16268" "Studentized OLS, normal approx." "Neyman" 0.161155832695102
"16269" "Studentized OLS, normal approx." "Neyman" 0.660261084340959
"16270" "Studentized OLS, normal approx." "Neyman" 0.0383555765369268
"16271" "Studentized OLS, normal approx." "Neyman" 0.380585847316061
"16272" "Studentized OLS, normal approx." "Neyman" 0.116007731492809
"16273" "Studentized OLS, normal approx." "Neyman" 0.208765484866874
"16274" "Studentized OLS, normal approx." "Neyman" 0.582935814942608
"16275" "Studentized OLS, normal approx." "Neyman" 0.592140064851461
"16276" "Studentized OLS, normal approx." "Neyman" 0.675892694881084
"16277" "Studentized OLS, normal approx." "Neyman" 0.394794331335825
"16278" "Studentized OLS, normal approx." "Neyman" 0.886941784198059
"16279" "Studentized OLS, normal approx." "Neyman" 0.888062737207528
"16280" "Studentized OLS, normal approx." "Neyman" 0.0414061033258133
"16281" "Studentized OLS, normal approx." "Neyman" 0.362755209500914
"16282" "Studentized OLS, normal approx." "Neyman" 0.136859736052406
"16283" "Studentized OLS, normal approx." "Neyman" 0.974313507612419
"16284" "Studentized OLS, normal approx." "Neyman" 0.228339093983305
"16285" "Studentized OLS, normal approx." "Neyman" 0.861260444611362
"16286" "Studentized OLS, normal approx." "Neyman" 0.365224935198258
"16287" "Studentized OLS, normal approx." "Neyman" 0.510497588704355
"16288" "Studentized OLS, normal approx." "Neyman" 0.407182911493128
"16289" "Studentized OLS, normal approx." "Neyman" 0.883012129735362
"16290" "Studentized OLS, normal approx." "Neyman" 0.606436895228946
"16291" "Studentized OLS, normal approx." "Neyman" 0.714551167523104
"16292" "Studentized OLS, normal approx." "Neyman" 0.226408772689831
"16293" "Studentized OLS, normal approx." "Neyman" 0.730238363541597
"16294" "Studentized OLS, normal approx." "Neyman" 0.684584633788063
"16295" "Studentized OLS, normal approx." "Neyman" 0.617010805136758
"16296" "Studentized OLS, normal approx." "Neyman" 0.892997780083065
"16297" "Studentized OLS, normal approx." "Neyman" 0.0510807473671886
"16298" "Studentized OLS, normal approx." "Neyman" 0.0704077645506092
"16299" "Studentized OLS, normal approx." "Neyman" 0.883085276074201
"16300" "Studentized OLS, normal approx." "Neyman" 0.0640835641652782
"16301" "Studentized OLS, normal approx." "Neyman" 0.0557181393432213
"16302" "Studentized OLS, normal approx." "Neyman" 0.703327801030522
"16303" "Studentized OLS, normal approx." "Neyman" 0.322098552753411
"16304" "Studentized OLS, normal approx." "Neyman" 0.398494359760927
"16305" "Studentized OLS, normal approx." "Neyman" 0.599337737792749
"16306" "Studentized OLS, normal approx." "Neyman" 0.464434753987333
"16307" "Studentized OLS, normal approx." "Neyman" 0.935369733849474
"16308" "Studentized OLS, normal approx." "Neyman" 0.349224622470447
"16309" "Studentized OLS, normal approx." "Neyman" 0.56498397613027
"16310" "Studentized OLS, normal approx." "Neyman" 0.352739190071431
"16311" "Studentized OLS, normal approx." "Neyman" 0.883833954210744
"16312" "Studentized OLS, normal approx." "Neyman" 0.685962766087308
"16313" "Studentized OLS, normal approx." "Neyman" 0.653882513914661
"16314" "Studentized OLS, normal approx." "Neyman" 0.337805786205727
"16315" "Studentized OLS, normal approx." "Neyman" 0.64269458248624
"16316" "Studentized OLS, normal approx." "Neyman" 0.334617515112789
"16317" "Studentized OLS, normal approx." "Neyman" 0.104367007590937
"16318" "Studentized OLS, normal approx." "Neyman" 0.306534957390274
"16319" "Studentized OLS, normal approx." "Neyman" 0.894482677360354
"16320" "Studentized OLS, normal approx." "Neyman" 0.275150367378075
"16321" "Studentized OLS, normal approx." "Neyman" 0.144765540266976
"16322" "Studentized OLS, normal approx." "Neyman" 0.166696207465577
"16323" "Studentized OLS, normal approx." "Neyman" 0.768848700330203
"16324" "Studentized OLS, normal approx." "Neyman" 0.711898588789558
"16325" "Studentized OLS, normal approx." "Neyman" 0.369555618263924
"16326" "Studentized OLS, normal approx." "Neyman" 0.2343029405579
"16327" "Studentized OLS, normal approx." "Neyman" 0.66367765338139
"16328" "Studentized OLS, normal approx." "Neyman" 0.69871781575677
"16329" "Studentized OLS, normal approx." "Neyman" 0.0555457423223438
"16330" "Studentized OLS, normal approx." "Neyman" 0.60717747456667
"16331" "Studentized OLS, normal approx." "Neyman" 0.96549019789988
"16332" "Studentized OLS, normal approx." "Neyman" 0.522977122165832
"16333" "Studentized OLS, normal approx." "Neyman" 0.59268640651427
"16334" "Studentized OLS, normal approx." "Neyman" 0.959513366901942
"16335" "Studentized OLS, normal approx." "Neyman" 0.140445462178822
"16336" "Studentized OLS, normal approx." "Neyman" 0.609516973709203
"16337" "Studentized OLS, normal approx." "Neyman" 0.909613310328291
"16338" "Studentized OLS, normal approx." "Neyman" 0.601907506727999
"16339" "Studentized OLS, normal approx." "Neyman" 0.585849409291713
"16340" "Studentized OLS, normal approx." "Neyman" 0.349009909801675
"16341" "Studentized OLS, normal approx." "Neyman" 0.385578455889772
"16342" "Studentized OLS, normal approx." "Neyman" 0.0205147631451448
"16343" "Studentized OLS, normal approx." "Neyman" 0.14704252757516
"16344" "Studentized OLS, normal approx." "Neyman" 0.816164461074027
"16345" "Studentized OLS, normal approx." "Neyman" 0.435957648669754
"16346" "Studentized OLS, normal approx." "Neyman" 0.774139801094164
"16347" "Studentized OLS, normal approx." "Neyman" 0.148307218350164
"16348" "Studentized OLS, normal approx." "Neyman" 0.667415808214433
"16349" "Studentized OLS, normal approx." "Neyman" 0.519763779743316
"16350" "Studentized OLS, normal approx." "Neyman" 0.879603404003446
"16351" "Studentized OLS, normal approx." "Neyman" 0.0606769300456795
"16352" "Studentized OLS, normal approx." "Neyman" 0.196460814730737
"16353" "Studentized OLS, normal approx." "Neyman" 0.653725000926543
"16354" "Studentized OLS, normal approx." "Neyman" 0.409951863594806
"16355" "Studentized OLS, normal approx." "Neyman" 0.394453093914077
"16356" "Studentized OLS, normal approx." "Neyman" 0.228455848267973
"16357" "Studentized OLS, normal approx." "Neyman" 0.884993733583661
"16358" "Studentized OLS, normal approx." "Neyman" 0.0566494386947194
"16359" "Studentized OLS, normal approx." "Neyman" 0.0613477684521113
"16360" "Studentized OLS, normal approx." "Neyman" 0.0371060306722186
"16361" "Studentized OLS, normal approx." "Neyman" 0.54344469903917
"16362" "Studentized OLS, normal approx." "Neyman" 0.729579352594937
"16363" "Studentized OLS, normal approx." "Neyman" 0.875542201039644
"16364" "Studentized OLS, normal approx." "Neyman" 0.45431873522737
"16365" "Studentized OLS, normal approx." "Neyman" 0.685799328542479
"16366" "Studentized OLS, normal approx." "Neyman" 0.841893451458324
"16367" "Studentized OLS, normal approx." "Neyman" 0.101099359700042
"16368" "Studentized OLS, normal approx." "Neyman" 0.429694930528995
"16369" "Studentized OLS, normal approx." "Neyman" 0.65471615379063
"16370" "Studentized OLS, normal approx." "Neyman" 0.348586552033924
"16371" "Studentized OLS, normal approx." "Neyman" 0.529282051580998
"16372" "Studentized OLS, normal approx." "Neyman" 0.396790754531305
"16373" "Studentized OLS, normal approx." "Neyman" 0.605422922701398
"16374" "Studentized OLS, normal approx." "Neyman" 0.633272921454063
"16375" "Studentized OLS, normal approx." "Neyman" 0.375817517761406
"16376" "Studentized OLS, normal approx." "Neyman" 0.775320711969969
"16377" "Studentized OLS, normal approx." "Neyman" 0.949832826589404
"16378" "Studentized OLS, normal approx." "Neyman" 0.306750062085362
"16379" "Studentized OLS, normal approx." "Neyman" 0.69105393016898
"16380" "Studentized OLS, normal approx." "Neyman" 0.742398983746289
"16381" "Studentized OLS, normal approx." "Neyman" 0.562708098181541
"16382" "Studentized OLS, normal approx." "Neyman" 7.45483065736074e-05
"16383" "Studentized OLS, normal approx." "Neyman" 0.152804239624191
"16384" "Studentized OLS, normal approx." "Neyman" 0.575319341616663
"16385" "Studentized OLS, normal approx." "Neyman" 0.313400623689296
"16386" "Studentized OLS, normal approx." "Neyman" 0.0604956908247631
"16387" "Studentized OLS, normal approx." "Neyman" 0.789182580642857
"16388" "Studentized OLS, normal approx." "Neyman" 0.184274035829613
"16389" "Studentized OLS, normal approx." "Neyman" 0.533616395860286
"16390" "Studentized OLS, normal approx." "Neyman" 0.485628481636676
"16391" "Studentized OLS, normal approx." "Neyman" 0.794994758778305
"16392" "Studentized OLS, normal approx." "Neyman" 0.0760699160807627
"16393" "Studentized OLS, normal approx." "Neyman" 0.545258268872219
"16394" "Studentized OLS, normal approx." "Neyman" 0.55878144008614
"16395" "Studentized OLS, normal approx." "Neyman" 0.980538081524683
"16396" "Studentized OLS, normal approx." "Neyman" 0.629173951279241
"16397" "Studentized OLS, normal approx." "Neyman" 0.858104253324663
"16398" "Studentized OLS, normal approx." "Neyman" 0.740326578303243
"16399" "Studentized OLS, normal approx." "Neyman" 0.687492696136071
"16400" "Studentized OLS, normal approx." "Neyman" 0.804068406260058
"16401" "Studentized OLS, normal approx." "Neyman" 0.115070350889059
"16402" "Studentized OLS, normal approx." "Neyman" 0.693079177970079
"16403" "Studentized OLS, normal approx." "Neyman" 0.959838578160401
"16404" "Studentized OLS, normal approx." "Neyman" 0.647970876274897
"16405" "Studentized OLS, normal approx." "Neyman" 0.587188584794218
"16406" "Studentized OLS, normal approx." "Neyman" 0.863774599091261
"16407" "Studentized OLS, normal approx." "Neyman" 0.770453469668706
"16408" "Studentized OLS, normal approx." "Neyman" 0.982952456833088
"16409" "Studentized OLS, normal approx." "Neyman" 0.354320220470093
"16410" "Studentized OLS, normal approx." "Neyman" 0.916813646127011
"16411" "Studentized OLS, normal approx." "Neyman" 0.123929932721137
"16412" "Studentized OLS, normal approx." "Neyman" 0.974435251359244
"16413" "Studentized OLS, normal approx." "Neyman" 0.735203204842895
"16414" "Studentized OLS, normal approx." "Neyman" 0.596702541961213
"16415" "Studentized OLS, normal approx." "Neyman" 0.77746654014994
"16416" "Studentized OLS, normal approx." "Neyman" 0.979628690322162
"16417" "Studentized OLS, normal approx." "Neyman" 0.854863106406881
"16418" "Studentized OLS, normal approx." "Neyman" 0.151267668922709
"16419" "Studentized OLS, normal approx." "Neyman" 0.192128200865349
"16420" "Studentized OLS, normal approx." "Neyman" 0.715878151432493
"16421" "Studentized OLS, normal approx." "Neyman" 0.881593713865985
"16422" "Studentized OLS, normal approx." "Neyman" 0.158516376869365
"16423" "Studentized OLS, normal approx." "Neyman" 0.419792812568635
"16424" "Studentized OLS, normal approx." "Neyman" 0.120013077940116
"16425" "Studentized OLS, normal approx." "Neyman" 0.639227462579302
"16426" "Studentized OLS, normal approx." "Neyman" 0.0736046971341364
"16427" "Studentized OLS, normal approx." "Neyman" 0.687117842434819
"16428" "Studentized OLS, normal approx." "Neyman" 0.763045889349897
"16429" "Studentized OLS, normal approx." "Neyman" 0.090803747186379
"16430" "Studentized OLS, normal approx." "Neyman" 0.824461677389667
"16431" "Studentized OLS, normal approx." "Neyman" 0.84528990231696
"16432" "Studentized OLS, normal approx." "Neyman" 0.532673713944259
"16433" "Studentized OLS, normal approx." "Neyman" 0.470386954787315
"16434" "Studentized OLS, normal approx." "Neyman" 0.465003002883851
"16435" "Studentized OLS, normal approx." "Neyman" 0.0377396460493613
"16436" "Studentized OLS, normal approx." "Neyman" 0.44510517286372
"16437" "Studentized OLS, normal approx." "Neyman" 0.373000201134992
"16438" "Studentized OLS, normal approx." "Neyman" 0.00310833567384572
"16439" "Studentized OLS, normal approx." "Neyman" 0.348854845689252
"16440" "Studentized OLS, normal approx." "Neyman" 0.383648263264055
"16441" "Studentized OLS, normal approx." "Neyman" 0.304143143730844
"16442" "Studentized OLS, normal approx." "Neyman" 0.990097760977289
"16443" "Studentized OLS, normal approx." "Neyman" 0.76083466368034
"16444" "Studentized OLS, normal approx." "Neyman" 0.282193852056491
"16445" "Studentized OLS, normal approx." "Neyman" 0.611075130756902
"16446" "Studentized OLS, normal approx." "Neyman" 0.394291922998017
"16447" "Studentized OLS, normal approx." "Neyman" 0.122690342767108
"16448" "Studentized OLS, normal approx." "Neyman" 0.226835708848155
"16449" "Studentized OLS, normal approx." "Neyman" 0.642650509976982
"16450" "Studentized OLS, normal approx." "Neyman" 0.724749864921049
"16451" "Studentized OLS, normal approx." "Neyman" 0.0297875820613978
"16452" "Studentized OLS, normal approx." "Neyman" 0.547647522360011
"16453" "Studentized OLS, normal approx." "Neyman" 0.133533916586985
"16454" "Studentized OLS, normal approx." "Neyman" 0.34712468786663
"16455" "Studentized OLS, normal approx." "Neyman" 0.755749911345343
"16456" "Studentized OLS, normal approx." "Neyman" 0.933900127561754
"16457" "Studentized OLS, normal approx." "Neyman" 0.620864558480606
"16458" "Studentized OLS, normal approx." "Neyman" 0.466424361500337
"16459" "Studentized OLS, normal approx." "Neyman" 0.455519878143394
"16460" "Studentized OLS, normal approx." "Neyman" 0.623335352212315
"16461" "Studentized OLS, normal approx." "Neyman" 0.210866555050629
"16462" "Studentized OLS, normal approx." "Neyman" 0.800767277096881
"16463" "Studentized OLS, normal approx." "Neyman" 0.102388094121145
"16464" "Studentized OLS, normal approx." "Neyman" 0.340267360312482
"16465" "Studentized OLS, normal approx." "Neyman" 0.246291051722789
"16466" "Studentized OLS, normal approx." "Neyman" 0.284955165157816
"16467" "Studentized OLS, normal approx." "Neyman" 0.903915550613932
"16468" "Studentized OLS, normal approx." "Neyman" 0.7394870905733
"16469" "Studentized OLS, normal approx." "Neyman" 0.223246950294153
"16470" "Studentized OLS, normal approx." "Neyman" 0.272577055530466
"16471" "Studentized OLS, normal approx." "Neyman" 0.219308764440489
"16472" "Studentized OLS, normal approx." "Neyman" 0.788537597763332
"16473" "Studentized OLS, normal approx." "Neyman" 0.513484882130188
"16474" "Studentized OLS, normal approx." "Neyman" 0.663200550073732
"16475" "Studentized OLS, normal approx." "Neyman" 0.468780954399862
"16476" "Studentized OLS, normal approx." "Neyman" 0.747177036488273
"16477" "Studentized OLS, normal approx." "Neyman" 0.793438087599973
"16478" "Studentized OLS, normal approx." "Neyman" 0.940579611964069
"16479" "Studentized OLS, normal approx." "Neyman" 0.0670828172144371
"16480" "Studentized OLS, normal approx." "Neyman" 0.951961696120929
"16481" "Studentized OLS, normal approx." "Neyman" 0.622430027885838
"16482" "Studentized OLS, normal approx." "Neyman" 0.486927495889293
"16483" "Studentized OLS, normal approx." "Neyman" 0.655573283146551
"16484" "Studentized OLS, normal approx." "Neyman" 0.0125299265524452
"16485" "Studentized OLS, normal approx." "Neyman" 0.0450362519855201
"16486" "Studentized OLS, normal approx." "Neyman" 0.314971495128817
"16487" "Studentized OLS, normal approx." "Neyman" 0.840784466132858
"16488" "Studentized OLS, normal approx." "Neyman" 0.879280284821341
"16489" "Studentized OLS, normal approx." "Neyman" 0.556888604871887
"16490" "Studentized OLS, normal approx." "Neyman" 0.981023927188801
"16491" "Studentized OLS, normal approx." "Neyman" 0.666848476676933
"16492" "Studentized OLS, normal approx." "Neyman" 0.362168129052358
"16493" "Studentized OLS, normal approx." "Neyman" 0.566534630988655
"16494" "Studentized OLS, normal approx." "Neyman" 0.461388482487632
"16495" "Studentized OLS, normal approx." "Neyman" 0.679487123412907
"16496" "Studentized OLS, normal approx." "Neyman" 0.101527705283708
"16497" "Studentized OLS, normal approx." "Neyman" 0.363408902675257
"16498" "Studentized OLS, normal approx." "Neyman" 0.971436555834244
"16499" "Studentized OLS, normal approx." "Neyman" 0.152479098096479
"16500" "Studentized OLS, normal approx." "Neyman" 0.163451754779167
"16501" "Studentized OLS, normal approx." "Neyman" 0.118366097510599
"16502" "Studentized OLS, normal approx." "Neyman" 0.0919693858849633
"16503" "Studentized OLS, normal approx." "Neyman" 0.365849526563888
"16504" "Studentized OLS, normal approx." "Neyman" 0.147142392480256
"16505" "Studentized OLS, normal approx." "Neyman" 0.106431716851428
"16506" "Studentized OLS, normal approx." "Neyman" 0.115543703449278
"16507" "Studentized OLS, normal approx." "Neyman" 0.106737402659443
"16508" "Studentized OLS, normal approx." "Neyman" 0.797386579399872
"16509" "Studentized OLS, normal approx." "Neyman" 0.260757172637468
"16510" "Studentized OLS, normal approx." "Neyman" 0.662345480194183
"16511" "Studentized OLS, normal approx." "Neyman" 0.43860604527313
"16512" "Studentized OLS, normal approx." "Neyman" 0.558300783779264
"16513" "Studentized OLS, normal approx." "Neyman" 0.011941315383297
"16514" "Studentized OLS, normal approx." "Neyman" 0.497136286832724
"16515" "Studentized OLS, normal approx." "Neyman" 0.272231829470088
"16516" "Studentized OLS, normal approx." "Neyman" 0.174638926001914
"16517" "Studentized OLS, normal approx." "Neyman" 0.725605612895945
"16518" "Studentized OLS, normal approx." "Neyman" 0.364340467767901
"16519" "Studentized OLS, normal approx." "Neyman" 0.43639565712276
"16520" "Studentized OLS, normal approx." "Neyman" 0.228345844112887
"16521" "Studentized OLS, normal approx." "Neyman" 0.861739416139212
"16522" "Studentized OLS, normal approx." "Neyman" 0.12958975246183
"16523" "Studentized OLS, normal approx." "Neyman" 0.153634311277757
"16524" "Studentized OLS, normal approx." "Neyman" 0.456542162503186
"16525" "Studentized OLS, normal approx." "Neyman" 0.803992685218896
"16526" "Studentized OLS, normal approx." "Neyman" 0.672713384813769
"16527" "Studentized OLS, normal approx." "Neyman" 0.614703596363436
"16528" "Studentized OLS, normal approx." "Neyman" 0.792311447847166
"16529" "Studentized OLS, normal approx." "Neyman" 0.682960524514385
"16530" "Studentized OLS, normal approx." "Neyman" 0.139240499410104
"16531" "Studentized OLS, normal approx." "Neyman" 0.483619826357144
"16532" "Studentized OLS, normal approx." "Neyman" 0.162590698456082
"16533" "Studentized OLS, normal approx." "Neyman" 0.503191425485326
"16534" "Studentized OLS, normal approx." "Neyman" 0.853917031220374
"16535" "Studentized OLS, normal approx." "Neyman" 0.0721027625245676
"16536" "Studentized OLS, normal approx." "Neyman" 0.67235576084132
"16537" "Studentized OLS, normal approx." "Neyman" 0.363067756841327
"16538" "Studentized OLS, normal approx." "Neyman" 0.478503102138178
"16539" "Studentized OLS, normal approx." "Neyman" 0.0405936407999388
"16540" "Studentized OLS, normal approx." "Neyman" 0.971856331038495
"16541" "Studentized OLS, normal approx." "Neyman" 0.210963516683577
"16542" "Studentized OLS, normal approx." "Neyman" 0.0506345572349194
"16543" "Studentized OLS, normal approx." "Neyman" 0.771529566724741
"16544" "Studentized OLS, normal approx." "Neyman" 0.845508579020746
"16545" "Studentized OLS, normal approx." "Neyman" 0.871271644405971
"16546" "Studentized OLS, normal approx." "Neyman" 0.714799901751413
"16547" "Studentized OLS, normal approx." "Neyman" 0.808516559435334
"16548" "Studentized OLS, normal approx." "Neyman" 0.151216103505679
"16549" "Studentized OLS, normal approx." "Neyman" 0.336319128796707
"16550" "Studentized OLS, normal approx." "Neyman" 0.939665370195712
"16551" "Studentized OLS, normal approx." "Neyman" 0.0115433301807142
"16552" "Studentized OLS, normal approx." "Neyman" 0.248269152771262
"16553" "Studentized OLS, normal approx." "Neyman" 0.383489742184298
"16554" "Studentized OLS, normal approx." "Neyman" 0.715194445812432
"16555" "Studentized OLS, normal approx." "Neyman" 0.585814902190144
"16556" "Studentized OLS, normal approx." "Neyman" 0.00729331216948315
"16557" "Studentized OLS, normal approx." "Neyman" 0.830678755565836
"16558" "Studentized OLS, normal approx." "Neyman" 0.029805410679639
"16559" "Studentized OLS, normal approx." "Neyman" 0.656669829579781
"16560" "Studentized OLS, normal approx." "Neyman" 0.55884177080478
"16561" "Studentized OLS, normal approx." "Neyman" 0.258012755877869
"16562" "Studentized OLS, normal approx." "Neyman" 0.634387437159795
"16563" "Studentized OLS, normal approx." "Neyman" 0.558317254865349
"16564" "Studentized OLS, normal approx." "Neyman" 0.921890221670849
"16565" "Studentized OLS, normal approx." "Neyman" 0.602722350748149
"16566" "Studentized OLS, normal approx." "Neyman" 0.670349232648962
"16567" "Studentized OLS, normal approx." "Neyman" 0.0579593347147003
"16568" "Studentized OLS, normal approx." "Neyman" 0.482201728163642
"16569" "Studentized OLS, normal approx." "Neyman" 0.576366682345604
"16570" "Studentized OLS, normal approx." "Neyman" 0.185628914057793
"16571" "Studentized OLS, normal approx." "Neyman" 0.0360440705481686
"16572" "Studentized OLS, normal approx." "Neyman" 0.530976988616306
"16573" "Studentized OLS, normal approx." "Neyman" 0.412628248632941
"16574" "Studentized OLS, normal approx." "Neyman" 0.0538017826308332
"16575" "Studentized OLS, normal approx." "Neyman" 0.614001973493364
"16576" "Studentized OLS, normal approx." "Neyman" 0.0455423509112787
"16577" "Studentized OLS, normal approx." "Neyman" 0.409573093441714
"16578" "Studentized OLS, normal approx." "Neyman" 0.399467165458039
"16579" "Studentized OLS, normal approx." "Neyman" 0.970917811412638
"16580" "Studentized OLS, normal approx." "Neyman" 0.169689852135503
"16581" "Studentized OLS, normal approx." "Neyman" 0.184851297812492
"16582" "Studentized OLS, normal approx." "Neyman" 0.651157251778017
"16583" "Studentized OLS, normal approx." "Neyman" 0.0574308281989404
"16584" "Studentized OLS, normal approx." "Neyman" 0.126343511471898
"16585" "Studentized OLS, normal approx." "Neyman" 0.950281410987066
"16586" "Studentized OLS, normal approx." "Neyman" 0.00258021632657779
"16587" "Studentized OLS, normal approx." "Neyman" 0.471309775336297
"16588" "Studentized OLS, normal approx." "Neyman" 0.0195602978170017
"16589" "Studentized OLS, normal approx." "Neyman" 0.108387422533414
"16590" "Studentized OLS, normal approx." "Neyman" 0.935761065536237
"16591" "Studentized OLS, normal approx." "Neyman" 0.034264943534021
"16592" "Studentized OLS, normal approx." "Neyman" 0.209904319990704
"16593" "Studentized OLS, normal approx." "Neyman" 0.756829242283004
"16594" "Studentized OLS, normal approx." "Neyman" 0.995389986721789
"16595" "Studentized OLS, normal approx." "Neyman" 0.955778561289683
"16596" "Studentized OLS, normal approx." "Neyman" 0.392780421177096
"16597" "Studentized OLS, normal approx." "Neyman" 0.67355393451918
"16598" "Studentized OLS, normal approx." "Neyman" 0.595665050548449
"16599" "Studentized OLS, normal approx." "Neyman" 0.0358754596091377
"16600" "Studentized OLS, normal approx." "Neyman" 0.975189086860795
"16601" "Studentized OLS, normal approx." "Neyman" 0.245031236788686
"16602" "Studentized OLS, normal approx." "Neyman" 0.104731720612963
"16603" "Studentized OLS, normal approx." "Neyman" 0.983994357706622
"16604" "Studentized OLS, normal approx." "Neyman" 0.457888745458307
"16605" "Studentized OLS, normal approx." "Neyman" 0.986259910701622
"16606" "Studentized OLS, normal approx." "Neyman" 0.633747009444754
"16607" "Studentized OLS, normal approx." "Neyman" 0.59128617511747
"16608" "Studentized OLS, normal approx." "Neyman" 0.898545055306081
"16609" "Studentized OLS, normal approx." "Neyman" 0.765050548802054
"16610" "Studentized OLS, normal approx." "Neyman" 0.174425004261261
"16611" "Studentized OLS, normal approx." "Neyman" 0.0472000484482504
"16612" "Studentized OLS, normal approx." "Neyman" 0.203035187101051
"16613" "Studentized OLS, normal approx." "Neyman" 0.106909813327934
"16614" "Studentized OLS, normal approx." "Neyman" 0.868578899979633
"16615" "Studentized OLS, normal approx." "Neyman" 0.128022526311387
"16616" "Studentized OLS, normal approx." "Neyman" 0.937937903972468
"16617" "Studentized OLS, normal approx." "Neyman" 0.286159100180961
"16618" "Studentized OLS, normal approx." "Neyman" 0.476940196874845
"16619" "Studentized OLS, normal approx." "Neyman" 0.0702600451630349
"16620" "Studentized OLS, normal approx." "Neyman" 0.352933640135107
"16621" "Studentized OLS, normal approx." "Neyman" 0.957588098769212
"16622" "Studentized OLS, normal approx." "Neyman" 0.647019338133198
"16623" "Studentized OLS, normal approx." "Neyman" 0.897823243866126
"16624" "Studentized OLS, normal approx." "Neyman" 0.21649687611965
"16625" "Studentized OLS, normal approx." "Neyman" 0.745575403923601
"16626" "Studentized OLS, normal approx." "Neyman" 0.87045613836041
"16627" "Studentized OLS, normal approx." "Neyman" 0.825089132658149
"16628" "Studentized OLS, normal approx." "Neyman" 0.946036436966789
"16629" "Studentized OLS, normal approx." "Neyman" 0.53284401535628
"16630" "Studentized OLS, normal approx." "Neyman" 0.911524412177326
"16631" "Studentized OLS, normal approx." "Neyman" 0.091082077146919
"16632" "Studentized OLS, normal approx." "Neyman" 0.823987250125389
"16633" "Studentized OLS, normal approx." "Neyman" 0.486805840651949
"16634" "Studentized OLS, normal approx." "Neyman" 0.119070901824201
"16635" "Studentized OLS, normal approx." "Neyman" 0.912276552556305
"16636" "Studentized OLS, normal approx." "Neyman" 0.920970857581549
"16637" "Studentized OLS, normal approx." "Neyman" 0.588311089044205
"16638" "Studentized OLS, normal approx." "Neyman" 0.459788937092778
"16639" "Studentized OLS, normal approx." "Neyman" 0.491652063032815
"16640" "Studentized OLS, normal approx." "Neyman" 0.656342348904904
"16641" "Studentized OLS, normal approx." "Neyman" 0.99205018341847
"16642" "Studentized OLS, normal approx." "Neyman" 0.219310779136462
"16643" "Studentized OLS, normal approx." "Neyman" 0.285307212103765
"16644" "Studentized OLS, normal approx." "Neyman" 0.394199670232136
"16645" "Studentized OLS, normal approx." "Neyman" 0.39772130940242
"16646" "Studentized OLS, normal approx." "Neyman" 0.0992930020404807
"16647" "Studentized OLS, normal approx." "Neyman" 0.129816465670721
"16648" "Studentized OLS, normal approx." "Neyman" 0.765332770124575
"16649" "Studentized OLS, normal approx." "Neyman" 0.257681275782599
"16650" "Studentized OLS, normal approx." "Neyman" 0.126540855474647
"16651" "Studentized OLS, normal approx." "Neyman" 0.978952137790137
"16652" "Studentized OLS, normal approx." "Neyman" 0.89327176097289
"16653" "Studentized OLS, normal approx." "Neyman" 0.875776558627609
"16654" "Studentized OLS, normal approx." "Neyman" 0.0123613860240634
"16655" "Studentized OLS, normal approx." "Neyman" 0.869656335130147
"16656" "Studentized OLS, normal approx." "Neyman" 0.278432836166951
"16657" "Studentized OLS, normal approx." "Neyman" 0.51965186630021
"16658" "Studentized OLS, normal approx." "Neyman" 0.404708202389182
"16659" "Studentized OLS, normal approx." "Neyman" 0.413466708701827
"16660" "Studentized OLS, normal approx." "Neyman" 0.562328766421971
"16661" "Studentized OLS, normal approx." "Neyman" 0.0474545352918214
"16662" "Studentized OLS, normal approx." "Neyman" 0.226418527181555
"16663" "Studentized OLS, normal approx." "Neyman" 0.675761988268229
"16664" "Studentized OLS, normal approx." "Neyman" 0.374313391896926
"16665" "Studentized OLS, normal approx." "Neyman" 0.883565073355309
"16666" "Studentized OLS, normal approx." "Neyman" 0.214214063281665
"16667" "Studentized OLS, normal approx." "Neyman" 0.028702611581642
"16668" "Studentized OLS, normal approx." "Neyman" 0.11542959265266
"16669" "Studentized OLS, normal approx." "Neyman" 0.274373596258417
"16670" "Studentized OLS, normal approx." "Neyman" 0.529669472265956
"16671" "Studentized OLS, normal approx." "Neyman" 0.0703846991830692
"16672" "Studentized OLS, normal approx." "Neyman" 0.884234733945438
"16673" "Studentized OLS, normal approx." "Neyman" 0.73616895517012
"16674" "Studentized OLS, normal approx." "Neyman" 0.43062054897791
"16675" "Studentized OLS, normal approx." "Neyman" 0.783286496144755
"16676" "Studentized OLS, normal approx." "Neyman" 0.0257956560876553
"16677" "Studentized OLS, normal approx." "Neyman" 0.428590300629856
"16678" "Studentized OLS, normal approx." "Neyman" 0.507449879843145
"16679" "Studentized OLS, normal approx." "Neyman" 0.465942125096755
"16680" "Studentized OLS, normal approx." "Neyman" 0.905019988375662
"16681" "Studentized OLS, normal approx." "Neyman" 0.421851461900176
"16682" "Studentized OLS, normal approx." "Neyman" 0.341319483029687
"16683" "Studentized OLS, normal approx." "Neyman" 0.85555620858126
"16684" "Studentized OLS, normal approx." "Neyman" 0.536974173236466
"16685" "Studentized OLS, normal approx." "Neyman" 0.634212308496059
"16686" "Studentized OLS, normal approx." "Neyman" 0.273132628269261
"16687" "Studentized OLS, normal approx." "Neyman" 0.545880224928045
"16688" "Studentized OLS, normal approx." "Neyman" 0.742429287847607
"16689" "Studentized OLS, normal approx." "Neyman" 0.914121304735654
"16690" "Studentized OLS, normal approx." "Neyman" 0.816893135552512
"16691" "Studentized OLS, normal approx." "Neyman" 0.770565780608002
"16692" "Studentized OLS, normal approx." "Neyman" 0.475728558277158
"16693" "Studentized OLS, normal approx." "Neyman" 0.537563475052384
"16694" "Studentized OLS, normal approx." "Neyman" 0.448159566243882
"16695" "Studentized OLS, normal approx." "Neyman" 0.894004405864793
"16696" "Studentized OLS, normal approx." "Neyman" 0.139128309054435
"16697" "Studentized OLS, normal approx." "Neyman" 0.685791833658365
"16698" "Studentized OLS, normal approx." "Neyman" 0.446598953472235
"16699" "Studentized OLS, normal approx." "Neyman" 0.24096244570828
"16700" "Studentized OLS, normal approx." "Neyman" 0.493252881782158
"16701" "Studentized OLS, normal approx." "Neyman" 0.419659528054798
"16702" "Studentized OLS, normal approx." "Neyman" 0.116855364083599
"16703" "Studentized OLS, normal approx." "Neyman" 0.285306182957712
"16704" "Studentized OLS, normal approx." "Neyman" 0.65409673824208
"16705" "Studentized OLS, normal approx." "Neyman" 0.232381114584122
"16706" "Studentized OLS, normal approx." "Neyman" 0.701557810966335
"16707" "Studentized OLS, normal approx." "Neyman" 0.5813082855418
"16708" "Studentized OLS, normal approx." "Neyman" 0.418792993351714
"16709" "Studentized OLS, normal approx." "Neyman" 0.43416745767732
"16710" "Studentized OLS, normal approx." "Neyman" 0.750833728783643
"16711" "Studentized OLS, normal approx." "Neyman" 0.664468460003
"16712" "Studentized OLS, normal approx." "Neyman" 0.867233618522423
"16713" "Studentized OLS, normal approx." "Neyman" 0.463178683076449
"16714" "Studentized OLS, normal approx." "Neyman" 0.661367966871222
"16715" "Studentized OLS, normal approx." "Neyman" 0.689661288634069
"16716" "Studentized OLS, normal approx." "Neyman" 0.803784236911575
"16717" "Studentized OLS, normal approx." "Neyman" 0.0605559455403553
"16718" "Studentized OLS, normal approx." "Neyman" 0.0331146194052756
"16719" "Studentized OLS, normal approx." "Neyman" 0.418095826868957
"16720" "Studentized OLS, normal approx." "Neyman" 0.542562848646997
"16721" "Studentized OLS, normal approx." "Neyman" 0.856434684721942
"16722" "Studentized OLS, normal approx." "Neyman" 0.436605339175073
"16723" "Studentized OLS, normal approx." "Neyman" 0.169341352348092
"16724" "Studentized OLS, normal approx." "Neyman" 0.858678763713422
"16725" "Studentized OLS, normal approx." "Neyman" 0.650848426626857
"16726" "Studentized OLS, normal approx." "Neyman" 0.12485300800766
"16727" "Studentized OLS, normal approx." "Neyman" 0.872331883086597
"16728" "Studentized OLS, normal approx." "Neyman" 0.725574938807964
"16729" "Studentized OLS, normal approx." "Neyman" 0.0820810919321557
"16730" "Studentized OLS, normal approx." "Neyman" 0.29204748969926
"16731" "Studentized OLS, normal approx." "Neyman" 0.138140973258921
"16732" "Studentized OLS, normal approx." "Neyman" 0.826938250013584
"16733" "Studentized OLS, normal approx." "Neyman" 0.0717600301151631
"16734" "Studentized OLS, normal approx." "Neyman" 0.339918897922518
"16735" "Studentized OLS, normal approx." "Neyman" 0.0124261990487362
"16736" "Studentized OLS, normal approx." "Neyman" 0.411432325304897
"16737" "Studentized OLS, normal approx." "Neyman" 0.435481025163313
"16738" "Studentized OLS, normal approx." "Neyman" 0.0545152302124834
"16739" "Studentized OLS, normal approx." "Neyman" 0.0638207815749041
"16740" "Studentized OLS, normal approx." "Neyman" 0.225255830093697
"16741" "Studentized OLS, normal approx." "Neyman" 0.49391699196324
"16742" "Studentized OLS, normal approx." "Neyman" 0.29481623744321
"16743" "Studentized OLS, normal approx." "Neyman" 0.37153706850474
"16744" "Studentized OLS, normal approx." "Neyman" 0.637636937691618
"16745" "Studentized OLS, normal approx." "Neyman" 0.139809355800531
"16746" "Studentized OLS, normal approx." "Neyman" 0.826927573724598
"16747" "Studentized OLS, normal approx." "Neyman" 0.915083234379923
"16748" "Studentized OLS, normal approx." "Neyman" 0.999633542420942
"16749" "Studentized OLS, normal approx." "Neyman" 0.67527463573986
"16750" "Studentized OLS, normal approx." "Neyman" 0.523145728897052
"16751" "Studentized OLS, normal approx." "Neyman" 0.941110555641771
"16752" "Studentized OLS, normal approx." "Neyman" 0.899044065762674
"16753" "Studentized OLS, normal approx." "Neyman" 0.759396625007058
"16754" "Studentized OLS, normal approx." "Neyman" 0.978762848357535
"16755" "Studentized OLS, normal approx." "Neyman" 0.939893761171363
"16756" "Studentized OLS, normal approx." "Neyman" 0.156787166826259
"16757" "Studentized OLS, normal approx." "Neyman" 0.42272767438463
"16758" "Studentized OLS, normal approx." "Neyman" 0.493787972058634
"16759" "Studentized OLS, normal approx." "Neyman" 0.823625762459643
"16760" "Studentized OLS, normal approx." "Neyman" 0.964171619807199
"16761" "Studentized OLS, normal approx." "Neyman" 0.261323976659526
"16762" "Studentized OLS, normal approx." "Neyman" 0.252835053661586
"16763" "Studentized OLS, normal approx." "Neyman" 0.133177312361258
"16764" "Studentized OLS, normal approx." "Neyman" 0.0884329400191033
"16765" "Studentized OLS, normal approx." "Neyman" 0.392498203662312
"16766" "Studentized OLS, normal approx." "Neyman" 0.723216577446219
"16767" "Studentized OLS, normal approx." "Neyman" 0.175133059527258
"16768" "Studentized OLS, normal approx." "Neyman" 0.0668489208400134
"16769" "Studentized OLS, normal approx." "Neyman" 0.188351832318316
"16770" "Studentized OLS, normal approx." "Neyman" 0.463842078957357
"16771" "Studentized OLS, normal approx." "Neyman" 0.404587995297476
"16772" "Studentized OLS, normal approx." "Neyman" 0.160731201183718
"16773" "Studentized OLS, normal approx." "Neyman" 0.799849052652069
"16774" "Studentized OLS, normal approx." "Neyman" 0.00735876943431601
"16775" "Studentized OLS, normal approx." "Neyman" 0.368699691478463
"16776" "Studentized OLS, normal approx." "Neyman" 0.112851822822065
"16777" "Studentized OLS, normal approx." "Neyman" 0.339323388133397
"16778" "Studentized OLS, normal approx." "Neyman" 0.544352186551838
"16779" "Studentized OLS, normal approx." "Neyman" 0.124153265096004
"16780" "Studentized OLS, normal approx." "Neyman" 0.368775106543722
"16781" "Studentized OLS, normal approx." "Neyman" 0.622427653182688
"16782" "Studentized OLS, normal approx." "Neyman" 0.243582215970314
"16783" "Studentized OLS, normal approx." "Neyman" 0.253624157410399
"16784" "Studentized OLS, normal approx." "Neyman" 0.942512635817772
"16785" "Studentized OLS, normal approx." "Neyman" 0.891775726757598
"16786" "Studentized OLS, normal approx." "Neyman" 0.817301144265352
"16787" "Studentized OLS, normal approx." "Neyman" 0.0552327478308059
"16788" "Studentized OLS, normal approx." "Neyman" 0.787037594163777
"16789" "Studentized OLS, normal approx." "Neyman" 0.74178459732608
"16790" "Studentized OLS, normal approx." "Neyman" 0.948450310050724
"16791" "Studentized OLS, normal approx." "Neyman" 0.753138668664942
"16792" "Studentized OLS, normal approx." "Neyman" 0.953874837976157
"16793" "Studentized OLS, normal approx." "Neyman" 0.992476268938165
"16794" "Studentized OLS, normal approx." "Neyman" 0.120952614275957
"16795" "Studentized OLS, normal approx." "Neyman" 0.512379206632954
"16796" "Studentized OLS, normal approx." "Neyman" 0.149738208698764
"16797" "Studentized OLS, normal approx." "Neyman" 0.935019769090949
"16798" "Studentized OLS, normal approx." "Neyman" 0.268869614231387
"16799" "Studentized OLS, normal approx." "Neyman" 0.54318790528266
"16800" "Studentized OLS, normal approx." "Neyman" 0.630945958847692
"16801" "Studentized OLS, normal approx." "Neyman" 0.536733511536618
"16802" "Studentized OLS, normal approx." "Neyman" 0.540611767651083
"16803" "Studentized OLS, normal approx." "Neyman" 0.131629658518513
"16804" "Studentized OLS, normal approx." "Neyman" 0.540878491899435
"16805" "Studentized OLS, normal approx." "Neyman" 0.237461400102178
"16806" "Studentized OLS, normal approx." "Neyman" 0.174873377157424
"16807" "Studentized OLS, normal approx." "Neyman" 0.557956258765732
"16808" "Studentized OLS, normal approx." "Neyman" 0.224883182463093
"16809" "Studentized OLS, normal approx." "Neyman" 0.791238036564603
"16810" "Studentized OLS, normal approx." "Neyman" 0.37462191059656
"16811" "Studentized OLS, normal approx." "Neyman" 0.409045448990045
"16812" "Studentized OLS, normal approx." "Neyman" 0.514482967780836
"16813" "Studentized OLS, normal approx." "Neyman" 0.632431270246065
"16814" "Studentized OLS, normal approx." "Neyman" 0.0126759943047616
"16815" "Studentized OLS, normal approx." "Neyman" 0.407600277828078
"16816" "Studentized OLS, normal approx." "Neyman" 0.34002403031489
"16817" "Studentized OLS, normal approx." "Neyman" 0.00682043974424551
"16818" "Studentized OLS, normal approx." "Neyman" 0.21733433859903
"16819" "Studentized OLS, normal approx." "Neyman" 0.00704682732588857
"16820" "Studentized OLS, normal approx." "Neyman" 0.588000298669813
"16821" "Studentized OLS, normal approx." "Neyman" 0.300333346083711
"16822" "Studentized OLS, normal approx." "Neyman" 0.645328547876949
"16823" "Studentized OLS, normal approx." "Neyman" 0.0642684603437742
"16824" "Studentized OLS, normal approx." "Neyman" 0.670719533623204
"16825" "Studentized OLS, normal approx." "Neyman" 0.785933287269454
"16826" "Studentized OLS, normal approx." "Neyman" 0.461324534528109
"16827" "Studentized OLS, normal approx." "Neyman" 0.348206751771901
"16828" "Studentized OLS, normal approx." "Neyman" 0.69352250699575
"16829" "Studentized OLS, normal approx." "Neyman" 0.526290805800575
"16830" "Studentized OLS, normal approx." "Neyman" 0.953312138000082
"16831" "Studentized OLS, normal approx." "Neyman" 0.0936265364768922
"16832" "Studentized OLS, normal approx." "Neyman" 0.0199845985926337
"16833" "Studentized OLS, normal approx." "Neyman" 0.302204189109882
"16834" "Studentized OLS, normal approx." "Neyman" 0.712553375657676
"16835" "Studentized OLS, normal approx." "Neyman" 0.764169568623184
"16836" "Studentized OLS, normal approx." "Neyman" 0.164186105743715
"16837" "Studentized OLS, normal approx." "Neyman" 0.796202664920956
"16838" "Studentized OLS, normal approx." "Neyman" 0.102854148650893
"16839" "Studentized OLS, normal approx." "Neyman" 0.904750017503061
"16840" "Studentized OLS, normal approx." "Neyman" 0.0191776118018028
"16841" "Studentized OLS, normal approx." "Neyman" 0.145964973640878
"16842" "Studentized OLS, normal approx." "Neyman" 0.463972397657669
"16843" "Studentized OLS, normal approx." "Neyman" 0.32801142610334
"16844" "Studentized OLS, normal approx." "Neyman" 0.167878311229402
"16845" "Studentized OLS, normal approx." "Neyman" 0.225185713425076
"16846" "Studentized OLS, normal approx." "Neyman" 0.0956029933782889
"16847" "Studentized OLS, normal approx." "Neyman" 0.669879785850013
"16848" "Studentized OLS, normal approx." "Neyman" 0.349124255337993
"16849" "Studentized OLS, normal approx." "Neyman" 0.780978650462706
"16850" "Studentized OLS, normal approx." "Neyman" 0.891577452130884
"16851" "Studentized OLS, normal approx." "Neyman" 0.924237469739251
"16852" "Studentized OLS, normal approx." "Neyman" 0.0730358833170781
"16853" "Studentized OLS, normal approx." "Neyman" 0.566937637703121
"16854" "Studentized OLS, normal approx." "Neyman" 0.301208405605432
"16855" "Studentized OLS, normal approx." "Neyman" 0.646001577584418
"16856" "Studentized OLS, normal approx." "Neyman" 0.235385852627194
"16857" "Studentized OLS, normal approx." "Neyman" 0.221843915193528
"16858" "Studentized OLS, normal approx." "Neyman" 0.283545374016154
"16859" "Studentized OLS, normal approx." "Neyman" 0.719647235676499
"16860" "Studentized OLS, normal approx." "Neyman" 0.867232349622409
"16861" "Studentized OLS, normal approx." "Neyman" 0.171009097847648
"16862" "Studentized OLS, normal approx." "Neyman" 0.867408486717053
"16863" "Studentized OLS, normal approx." "Neyman" 0.240720626674456
"16864" "Studentized OLS, normal approx." "Neyman" 0.590752858036907
"16865" "Studentized OLS, normal approx." "Neyman" 0.625331896434144
"16866" "Studentized OLS, normal approx." "Neyman" 0.205285500740964
"16867" "Studentized OLS, normal approx." "Neyman" 0.466876432536319
"16868" "Studentized OLS, normal approx." "Neyman" 0.10945581981703
"16869" "Studentized OLS, normal approx." "Neyman" 0.125078746025752
"16870" "Studentized OLS, normal approx." "Neyman" 0.624652751627709
"16871" "Studentized OLS, normal approx." "Neyman" 0.935741420082164
"16872" "Studentized OLS, normal approx." "Neyman" 0.0706133357334082
"16873" "Studentized OLS, normal approx." "Neyman" 0.536722678259856
"16874" "Studentized OLS, normal approx." "Neyman" 0.00960130574918283
"16875" "Studentized OLS, normal approx." "Neyman" 0.56146714324978
"16876" "Studentized OLS, normal approx." "Neyman" 0.954616446784175
"16877" "Studentized OLS, normal approx." "Neyman" 0.251219653907773
"16878" "Studentized OLS, normal approx." "Neyman" 0.436970045733712
"16879" "Studentized OLS, normal approx." "Neyman" 0.177387022782215
"16880" "Studentized OLS, normal approx." "Neyman" 0.446748110827407
"16881" "Studentized OLS, normal approx." "Neyman" 0.260726132948034
"16882" "Studentized OLS, normal approx." "Neyman" 0.285925425804809
"16883" "Studentized OLS, normal approx." "Neyman" 0.369738808619872
"16884" "Studentized OLS, normal approx." "Neyman" 0.41656139213256
"16885" "Studentized OLS, normal approx." "Neyman" 0.700924233844131
"16886" "Studentized OLS, normal approx." "Neyman" 0.137524970908964
"16887" "Studentized OLS, normal approx." "Neyman" 0.590067609562327
"16888" "Studentized OLS, normal approx." "Neyman" 0.779995661002389
"16889" "Studentized OLS, normal approx." "Neyman" 0.417048931978494
"16890" "Studentized OLS, normal approx." "Neyman" 0.387100576092852
"16891" "Studentized OLS, normal approx." "Neyman" 0.706320624075121
"16892" "Studentized OLS, normal approx." "Neyman" 0.352282845079739
"16893" "Studentized OLS, normal approx." "Neyman" 0.537823662915992
"16894" "Studentized OLS, normal approx." "Neyman" 0.179014859142452
"16895" "Studentized OLS, normal approx." "Neyman" 0.0966975949917788
"16896" "Studentized OLS, normal approx." "Neyman" 0.551391352029561
"16897" "Studentized OLS, normal approx." "Neyman" 0.420209484180494
"16898" "Studentized OLS, normal approx." "Neyman" 0.198749070933198
"16899" "Studentized OLS, normal approx." "Neyman" 0.413952404023012
"16900" "Studentized OLS, normal approx." "Neyman" 0.755725852922567
"16901" "Studentized OLS, normal approx." "Neyman" 0.0313821152137865
"16902" "Studentized OLS, normal approx." "Neyman" 0.0190349113692876
"16903" "Studentized OLS, normal approx." "Neyman" 0.49330129369467
"16904" "Studentized OLS, normal approx." "Neyman" 0.0930874060094882
"16905" "Studentized OLS, normal approx." "Neyman" 0.053400921605069
"16906" "Studentized OLS, normal approx." "Neyman" 0.595660848600144
"16907" "Studentized OLS, normal approx." "Neyman" 0.898398373860105
"16908" "Studentized OLS, normal approx." "Neyman" 0.662708747382921
"16909" "Studentized OLS, normal approx." "Neyman" 0.884200986254765
"16910" "Studentized OLS, normal approx." "Neyman" 0.360448675578942
"16911" "Studentized OLS, normal approx." "Neyman" 0.0507308590206059
"16912" "Studentized OLS, normal approx." "Neyman" 0.736746827443312
"16913" "Studentized OLS, normal approx." "Neyman" 0.781260092247215
"16914" "Studentized OLS, normal approx." "Neyman" 0.102009988901731
"16915" "Studentized OLS, normal approx." "Neyman" 0.314976243911379
"16916" "Studentized OLS, normal approx." "Neyman" 0.706599132573043
"16917" "Studentized OLS, normal approx." "Neyman" 0.0731967688905313
"16918" "Studentized OLS, normal approx." "Neyman" 0.498236089702828
"16919" "Studentized OLS, normal approx." "Neyman" 0.17399446807837
"16920" "Studentized OLS, normal approx." "Neyman" 0.813737896013207
"16921" "Studentized OLS, normal approx." "Neyman" 0.791243792238816
"16922" "Studentized OLS, normal approx." "Neyman" 0.515654713908673
"16923" "Studentized OLS, normal approx." "Neyman" 0.573068496930307
"16924" "Studentized OLS, normal approx." "Neyman" 0.383717323431324
"16925" "Studentized OLS, normal approx." "Neyman" 0.873011958359101
"16926" "Studentized OLS, normal approx." "Neyman" 0.0276541634522847
"16927" "Studentized OLS, normal approx." "Neyman" 0.922922699149003
"16928" "Studentized OLS, normal approx." "Neyman" 0.490673990806649
"16929" "Studentized OLS, normal approx." "Neyman" 0.227682372339833
"16930" "Studentized OLS, normal approx." "Neyman" 0.956471114660931
"16931" "Studentized OLS, normal approx." "Neyman" 0.0138069817813251
"16932" "Studentized OLS, normal approx." "Neyman" 0.000149106097866225
"16933" "Studentized OLS, normal approx." "Neyman" 0.266543379635998
"16934" "Studentized OLS, normal approx." "Neyman" 0.858182311331059
"16935" "Studentized OLS, normal approx." "Neyman" 0.270116370313151
"16936" "Studentized OLS, normal approx." "Neyman" 0.0310919389236395
"16937" "Studentized OLS, normal approx." "Neyman" 0.611398409376099
"16938" "Studentized OLS, normal approx." "Neyman" 0.538841617434791
"16939" "Studentized OLS, normal approx." "Neyman" 0.984684172696574
"16940" "Studentized OLS, normal approx." "Neyman" 0.935392841511982
"16941" "Studentized OLS, normal approx." "Neyman" 0.215310898634538
"16942" "Studentized OLS, normal approx." "Neyman" 0.876946377898836
"16943" "Studentized OLS, normal approx." "Neyman" 0.00380136718099044
"16944" "Studentized OLS, normal approx." "Neyman" 0.843341289069408
"16945" "Studentized OLS, normal approx." "Neyman" 0.734321896564896
"16946" "Studentized OLS, normal approx." "Neyman" 0.736311727304655
"16947" "Studentized OLS, normal approx." "Neyman" 0.189933859893134
"16948" "Studentized OLS, normal approx." "Neyman" 0.283633920048778
"16949" "Studentized OLS, normal approx." "Neyman" 0.795446877492016
"16950" "Studentized OLS, normal approx." "Neyman" 0.5447248926089
"16951" "Studentized OLS, normal approx." "Neyman" 0.0872509708509506
"16952" "Studentized OLS, normal approx." "Neyman" 0.739926286877602
"16953" "Studentized OLS, normal approx." "Neyman" 0.263223991946395
"16954" "Studentized OLS, normal approx." "Neyman" 0.508882563769544
"16955" "Studentized OLS, normal approx." "Neyman" 0.515947338584563
"16956" "Studentized OLS, normal approx." "Neyman" 0.847666902287906
"16957" "Studentized OLS, normal approx." "Neyman" 0.44125912683648
"16958" "Studentized OLS, normal approx." "Neyman" 0.780288658984605
"16959" "Studentized OLS, normal approx." "Neyman" 0.325624250331276
"16960" "Studentized OLS, normal approx." "Neyman" 0.573057741446877
"16961" "Studentized OLS, normal approx." "Neyman" 0.153193300178426
"16962" "Studentized OLS, normal approx." "Neyman" 0.694567872457456
"16963" "Studentized OLS, normal approx." "Neyman" 0.976550210176364
"16964" "Studentized OLS, normal approx." "Neyman" 0.448159566243882
"16965" "Studentized OLS, normal approx." "Neyman" 0.960886132084197
"16966" "Studentized OLS, normal approx." "Neyman" 0.752532137487492
"16967" "Studentized OLS, normal approx." "Neyman" 0.979811155861799
"16968" "Studentized OLS, normal approx." "Neyman" 0.178575797766273
"16969" "Studentized OLS, normal approx." "Neyman" 0.0570651343512749
"16970" "Studentized OLS, normal approx." "Neyman" 0.520228522392753
"16971" "Studentized OLS, normal approx." "Neyman" 0.77326316880146
"16972" "Studentized OLS, normal approx." "Neyman" 0.45596233055504
"16973" "Studentized OLS, normal approx." "Neyman" 0.28071724429964
"16974" "Studentized OLS, normal approx." "Neyman" 0.145036321468428
"16975" "Studentized OLS, normal approx." "Neyman" 0.145743893515948
"16976" "Studentized OLS, normal approx." "Neyman" 0.621838758143895
"16977" "Studentized OLS, normal approx." "Neyman" 0.347138564221825
"16978" "Studentized OLS, normal approx." "Neyman" 0.399597777420267
"16979" "Studentized OLS, normal approx." "Neyman" 0.400815970931194
"16980" "Studentized OLS, normal approx." "Neyman" 0.728116949377568
"16981" "Studentized OLS, normal approx." "Neyman" 0.824422066352936
"16982" "Studentized OLS, normal approx." "Neyman" 0.779920870379769
"16983" "Studentized OLS, normal approx." "Neyman" 0.181662503926347
"16984" "Studentized OLS, normal approx." "Neyman" 0.350285504693215
"16985" "Studentized OLS, normal approx." "Neyman" 0.756266343071393
"16986" "Studentized OLS, normal approx." "Neyman" 0.874903521717074
"16987" "Studentized OLS, normal approx." "Neyman" 0.0361762009888016
"16988" "Studentized OLS, normal approx." "Neyman" 0.487226658041432
"16989" "Studentized OLS, normal approx." "Neyman" 0.494862546838679
"16990" "Studentized OLS, normal approx." "Neyman" 0.681365048614595
"16991" "Studentized OLS, normal approx." "Neyman" 0.947492634332871
"16992" "Studentized OLS, normal approx." "Neyman" 0.436794789109932
"16993" "Studentized OLS, normal approx." "Neyman" 0.300987124039513
"16994" "Studentized OLS, normal approx." "Neyman" 0.824762129989269
"16995" "Studentized OLS, normal approx." "Neyman" 0.119076821860839
"16996" "Studentized OLS, normal approx." "Neyman" 0.439231528630368
"16997" "Studentized OLS, normal approx." "Neyman" 0.0390515291807505
"16998" "Studentized OLS, normal approx." "Neyman" 0.220860180067385
"16999" "Studentized OLS, normal approx." "Neyman" 0.31137857680117
"17000" "Studentized OLS, normal approx." "Neyman" 0.958426240587745
"17001" "Studentized OLS, normal approx." "Fisher" 0.129627149030319
"17002" "Studentized OLS, normal approx." "Fisher" 0.0369814734744309
"17003" "Studentized OLS, normal approx." "Fisher" 0.78997825442722
"17004" "Studentized OLS, normal approx." "Fisher" 0.487428824134184
"17005" "Studentized OLS, normal approx." "Fisher" 0.496646235158634
"17006" "Studentized OLS, normal approx." "Fisher" 0.534889451655624
"17007" "Studentized OLS, normal approx." "Fisher" 0.551046496846634
"17008" "Studentized OLS, normal approx." "Fisher" 0.932446985159436
"17009" "Studentized OLS, normal approx." "Fisher" 0.695287825066787
"17010" "Studentized OLS, normal approx." "Fisher" 0.308889250802316
"17011" "Studentized OLS, normal approx." "Fisher" 0.872558716154617
"17012" "Studentized OLS, normal approx." "Fisher" 0.0577069223824029
"17013" "Studentized OLS, normal approx." "Fisher" 0.419535294959999
"17014" "Studentized OLS, normal approx." "Fisher" 0.100943733355269
"17015" "Studentized OLS, normal approx." "Fisher" 0.528851547813554
"17016" "Studentized OLS, normal approx." "Fisher" 0.743296002074958
"17017" "Studentized OLS, normal approx." "Fisher" 0.055830918954622
"17018" "Studentized OLS, normal approx." "Fisher" 0.316140194067624
"17019" "Studentized OLS, normal approx." "Fisher" 0.485269368833624
"17020" "Studentized OLS, normal approx." "Fisher" 0.0796467735523683
"17021" "Studentized OLS, normal approx." "Fisher" 0.75299201240975
"17022" "Studentized OLS, normal approx." "Fisher" 0.102055024232867
"17023" "Studentized OLS, normal approx." "Fisher" 0.343626115313354
"17024" "Studentized OLS, normal approx." "Fisher" 0.90131732049033
"17025" "Studentized OLS, normal approx." "Fisher" 0.676207647381468
"17026" "Studentized OLS, normal approx." "Fisher" 0.0343913988004796
"17027" "Studentized OLS, normal approx." "Fisher" 0.702248324222461
"17028" "Studentized OLS, normal approx." "Fisher" 0.0967617352829264
"17029" "Studentized OLS, normal approx." "Fisher" 0.443884430404365
"17030" "Studentized OLS, normal approx." "Fisher" 0.324861628025625
"17031" "Studentized OLS, normal approx." "Fisher" 0.164202599035592
"17032" "Studentized OLS, normal approx." "Fisher" 0.334291244041367
"17033" "Studentized OLS, normal approx." "Fisher" 0.722641494061706
"17034" "Studentized OLS, normal approx." "Fisher" 0.804180442914976
"17035" "Studentized OLS, normal approx." "Fisher" 0.74852278808166
"17036" "Studentized OLS, normal approx." "Fisher" 0.291469410905493
"17037" "Studentized OLS, normal approx." "Fisher" 0.504782376494647
"17038" "Studentized OLS, normal approx." "Fisher" 0.157327965695095
"17039" "Studentized OLS, normal approx." "Fisher" 0.137021270802199
"17040" "Studentized OLS, normal approx." "Fisher" 0.19634733701986
"17041" "Studentized OLS, normal approx." "Fisher" 0.277658556404782
"17042" "Studentized OLS, normal approx." "Fisher" 0.000842507383123525
"17043" "Studentized OLS, normal approx." "Fisher" 0.994347385577565
"17044" "Studentized OLS, normal approx." "Fisher" 0.822614496979727
"17045" "Studentized OLS, normal approx." "Fisher" 0.306651591989652
"17046" "Studentized OLS, normal approx." "Fisher" 0.824993483871858
"17047" "Studentized OLS, normal approx." "Fisher" 0.466827607017282
"17048" "Studentized OLS, normal approx." "Fisher" 0.482740799891725
"17049" "Studentized OLS, normal approx." "Fisher" 0.462917948597323
"17050" "Studentized OLS, normal approx." "Fisher" 0.67814860861477
"17051" "Studentized OLS, normal approx." "Fisher" 0.135753947666162
"17052" "Studentized OLS, normal approx." "Fisher" 0.446089503459947
"17053" "Studentized OLS, normal approx." "Fisher" 0.471960155067216
"17054" "Studentized OLS, normal approx." "Fisher" 0.599425178849713
"17055" "Studentized OLS, normal approx." "Fisher" 0.578845079573694
"17056" "Studentized OLS, normal approx." "Fisher" 0.242131061976663
"17057" "Studentized OLS, normal approx." "Fisher" 0.558984299701885
"17058" "Studentized OLS, normal approx." "Fisher" 0.582232623307868
"17059" "Studentized OLS, normal approx." "Fisher" 0.261643534494687
"17060" "Studentized OLS, normal approx." "Fisher" 0.243806657277881
"17061" "Studentized OLS, normal approx." "Fisher" 0.830756375749061
"17062" "Studentized OLS, normal approx." "Fisher" 0.948248343989229
"17063" "Studentized OLS, normal approx." "Fisher" 0.433211984722407
"17064" "Studentized OLS, normal approx." "Fisher" 0.927265172284436
"17065" "Studentized OLS, normal approx." "Fisher" 0.571411224343277
"17066" "Studentized OLS, normal approx." "Fisher" 0.989345904960384
"17067" "Studentized OLS, normal approx." "Fisher" 0.516237510731422
"17068" "Studentized OLS, normal approx." "Fisher" 0.286389995445827
"17069" "Studentized OLS, normal approx." "Fisher" 0.00183255487545608
"17070" "Studentized OLS, normal approx." "Fisher" 0.882622756252986
"17071" "Studentized OLS, normal approx." "Fisher" 0.218619504270638
"17072" "Studentized OLS, normal approx." "Fisher" 0.17744166368921
"17073" "Studentized OLS, normal approx." "Fisher" 0.763574396527545
"17074" "Studentized OLS, normal approx." "Fisher" 0.0249023519318334
"17075" "Studentized OLS, normal approx." "Fisher" 0.50220271239268
"17076" "Studentized OLS, normal approx." "Fisher" 0.728354398031743
"17077" "Studentized OLS, normal approx." "Fisher" 0.406301076982512
"17078" "Studentized OLS, normal approx." "Fisher" 0.920659528676295
"17079" "Studentized OLS, normal approx." "Fisher" 0.417910050319986
"17080" "Studentized OLS, normal approx." "Fisher" 0.968460998518876
"17081" "Studentized OLS, normal approx." "Fisher" 0.544074146104892
"17082" "Studentized OLS, normal approx." "Fisher" 0.044548952586327
"17083" "Studentized OLS, normal approx." "Fisher" 0.46772140111164
"17084" "Studentized OLS, normal approx." "Fisher" 0.957065923189185
"17085" "Studentized OLS, normal approx." "Fisher" 0.79277880340949
"17086" "Studentized OLS, normal approx." "Fisher" 0.581550949178854
"17087" "Studentized OLS, normal approx." "Fisher" 0.0912869059013131
"17088" "Studentized OLS, normal approx." "Fisher" 0.335297092875674
"17089" "Studentized OLS, normal approx." "Fisher" 0.891979531985773
"17090" "Studentized OLS, normal approx." "Fisher" 0.507039268902904
"17091" "Studentized OLS, normal approx." "Fisher" 0.926243501933913
"17092" "Studentized OLS, normal approx." "Fisher" 0.819564982322166
"17093" "Studentized OLS, normal approx." "Fisher" 0.805838466985246
"17094" "Studentized OLS, normal approx." "Fisher" 0.214540457770079
"17095" "Studentized OLS, normal approx." "Fisher" 0.404730507402306
"17096" "Studentized OLS, normal approx." "Fisher" 0.976706935690431
"17097" "Studentized OLS, normal approx." "Fisher" 0.152140569662116
"17098" "Studentized OLS, normal approx." "Fisher" 0.971041839546038
"17099" "Studentized OLS, normal approx." "Fisher" 0.469159393032837
"17100" "Studentized OLS, normal approx." "Fisher" 0.00906381137496104
"17101" "Studentized OLS, normal approx." "Fisher" 0.448004931518408
"17102" "Studentized OLS, normal approx." "Fisher" 0.366105588358415
"17103" "Studentized OLS, normal approx." "Fisher" 0.0398446682991591
"17104" "Studentized OLS, normal approx." "Fisher" 0.0241301267852132
"17105" "Studentized OLS, normal approx." "Fisher" 0.0418692951119091
"17106" "Studentized OLS, normal approx." "Fisher" 0.705505535680247
"17107" "Studentized OLS, normal approx." "Fisher" 0.717907545634721
"17108" "Studentized OLS, normal approx." "Fisher" 0.576957933929995
"17109" "Studentized OLS, normal approx." "Fisher" 0.606929519326228
"17110" "Studentized OLS, normal approx." "Fisher" 0.513274550231334
"17111" "Studentized OLS, normal approx." "Fisher" 0.755683890994582
"17112" "Studentized OLS, normal approx." "Fisher" 0.708579660554676
"17113" "Studentized OLS, normal approx." "Fisher" 0.946623041518712
"17114" "Studentized OLS, normal approx." "Fisher" 0.956843764187869
"17115" "Studentized OLS, normal approx." "Fisher" 0.2798090324154
"17116" "Studentized OLS, normal approx." "Fisher" 0.0427838395661073
"17117" "Studentized OLS, normal approx." "Fisher" 0.204637454096839
"17118" "Studentized OLS, normal approx." "Fisher" 0.588029331546824
"17119" "Studentized OLS, normal approx." "Fisher" 0.105959859736461
"17120" "Studentized OLS, normal approx." "Fisher" 0.267011863570135
"17121" "Studentized OLS, normal approx." "Fisher" 0.570750285171741
"17122" "Studentized OLS, normal approx." "Fisher" 0.376099211462207
"17123" "Studentized OLS, normal approx." "Fisher" 0.31632305922065
"17124" "Studentized OLS, normal approx." "Fisher" 0.163371979344482
"17125" "Studentized OLS, normal approx." "Fisher" 0.438999938868515
"17126" "Studentized OLS, normal approx." "Fisher" 0.0440656690282366
"17127" "Studentized OLS, normal approx." "Fisher" 0.0956869558430387
"17128" "Studentized OLS, normal approx." "Fisher" 0.38780313070096
"17129" "Studentized OLS, normal approx." "Fisher" 0.330782181481335
"17130" "Studentized OLS, normal approx." "Fisher" 0.663947245704238
"17131" "Studentized OLS, normal approx." "Fisher" 0.388993869472199
"17132" "Studentized OLS, normal approx." "Fisher" 0.0987332078872407
"17133" "Studentized OLS, normal approx." "Fisher" 0.186401846718433
"17134" "Studentized OLS, normal approx." "Fisher" 0.0153093298391545
"17135" "Studentized OLS, normal approx." "Fisher" 0.448371993061679
"17136" "Studentized OLS, normal approx." "Fisher" 0.341872700968252
"17137" "Studentized OLS, normal approx." "Fisher" 0.434920859365204
"17138" "Studentized OLS, normal approx." "Fisher" 0.916238545935367
"17139" "Studentized OLS, normal approx." "Fisher" 0.447000857497948
"17140" "Studentized OLS, normal approx." "Fisher" 0.146835098069589
"17141" "Studentized OLS, normal approx." "Fisher" 0.870561388079075
"17142" "Studentized OLS, normal approx." "Fisher" 0.0590209640371546
"17143" "Studentized OLS, normal approx." "Fisher" 0.917912088756776
"17144" "Studentized OLS, normal approx." "Fisher" 0.204525770130126
"17145" "Studentized OLS, normal approx." "Fisher" 0.826262739073924
"17146" "Studentized OLS, normal approx." "Fisher" 0.992784488224856
"17147" "Studentized OLS, normal approx." "Fisher" 0.370565466590533
"17148" "Studentized OLS, normal approx." "Fisher" 0.557920953114858
"17149" "Studentized OLS, normal approx." "Fisher" 0.635150779103262
"17150" "Studentized OLS, normal approx." "Fisher" 0.98278448435928
"17151" "Studentized OLS, normal approx." "Fisher" 0.659899501670909
"17152" "Studentized OLS, normal approx." "Fisher" 0.81814078495413
"17153" "Studentized OLS, normal approx." "Fisher" 0.773118937693754
"17154" "Studentized OLS, normal approx." "Fisher" 0.323281544850544
"17155" "Studentized OLS, normal approx." "Fisher" 0.0506897146861647
"17156" "Studentized OLS, normal approx." "Fisher" 0.240592617777073
"17157" "Studentized OLS, normal approx." "Fisher" 0.0701282619962162
"17158" "Studentized OLS, normal approx." "Fisher" 0.034488414435353
"17159" "Studentized OLS, normal approx." "Fisher" 0.287575446209789
"17160" "Studentized OLS, normal approx." "Fisher" 0.796308882481689
"17161" "Studentized OLS, normal approx." "Fisher" 0.0210424539572669
"17162" "Studentized OLS, normal approx." "Fisher" 0.803779305698479
"17163" "Studentized OLS, normal approx." "Fisher" 0.865793970986579
"17164" "Studentized OLS, normal approx." "Fisher" 0.409294339422004
"17165" "Studentized OLS, normal approx." "Fisher" 0.366133445137541
"17166" "Studentized OLS, normal approx." "Fisher" 0.0360160984454936
"17167" "Studentized OLS, normal approx." "Fisher" 0.150833308395195
"17168" "Studentized OLS, normal approx." "Fisher" 0.401616093392247
"17169" "Studentized OLS, normal approx." "Fisher" 0.238328895296435
"17170" "Studentized OLS, normal approx." "Fisher" 0.4206404316286
"17171" "Studentized OLS, normal approx." "Fisher" 0.591132913588068
"17172" "Studentized OLS, normal approx." "Fisher" 0.856696781664803
"17173" "Studentized OLS, normal approx." "Fisher" 0.0254610334622694
"17174" "Studentized OLS, normal approx." "Fisher" 0.00159387099624353
"17175" "Studentized OLS, normal approx." "Fisher" 0.113677051101769
"17176" "Studentized OLS, normal approx." "Fisher" 0.654537237136743
"17177" "Studentized OLS, normal approx." "Fisher" 0.608549859741231
"17178" "Studentized OLS, normal approx." "Fisher" 0.497781407009461
"17179" "Studentized OLS, normal approx." "Fisher" 0.232412335340936
"17180" "Studentized OLS, normal approx." "Fisher" 0.478578152594497
"17181" "Studentized OLS, normal approx." "Fisher" 0.0107011974858409
"17182" "Studentized OLS, normal approx." "Fisher" 0.27312235910011
"17183" "Studentized OLS, normal approx." "Fisher" 0.592392337118121
"17184" "Studentized OLS, normal approx." "Fisher" 0.996829887638462
"17185" "Studentized OLS, normal approx." "Fisher" 0.278111153136442
"17186" "Studentized OLS, normal approx." "Fisher" 0.828523596087987
"17187" "Studentized OLS, normal approx." "Fisher" 0.736579206231865
"17188" "Studentized OLS, normal approx." "Fisher" 0.916242808718161
"17189" "Studentized OLS, normal approx." "Fisher" 0.0799685548493976
"17190" "Studentized OLS, normal approx." "Fisher" 0.319804417241928
"17191" "Studentized OLS, normal approx." "Fisher" 0.298002612004916
"17192" "Studentized OLS, normal approx." "Fisher" 0.882585787142036
"17193" "Studentized OLS, normal approx." "Fisher" 0.425286620606359
"17194" "Studentized OLS, normal approx." "Fisher" 0.906176812419162
"17195" "Studentized OLS, normal approx." "Fisher" 0.701715225151623
"17196" "Studentized OLS, normal approx." "Fisher" 0.529376634676893
"17197" "Studentized OLS, normal approx." "Fisher" 0.0748480374773866
"17198" "Studentized OLS, normal approx." "Fisher" 0.725676583477018
"17199" "Studentized OLS, normal approx." "Fisher" 0.0775759740648276
"17200" "Studentized OLS, normal approx." "Fisher" 0.138041254721749
"17201" "Studentized OLS, normal approx." "Fisher" 0.464007591804117
"17202" "Studentized OLS, normal approx." "Fisher" 0.491424929259307
"17203" "Studentized OLS, normal approx." "Fisher" 0.632258038459582
"17204" "Studentized OLS, normal approx." "Fisher" 0.128339326803844
"17205" "Studentized OLS, normal approx." "Fisher" 0.407335513129845
"17206" "Studentized OLS, normal approx." "Fisher" 0.829170196150764
"17207" "Studentized OLS, normal approx." "Fisher" 0.904246595400514
"17208" "Studentized OLS, normal approx." "Fisher" 0.352787263353661
"17209" "Studentized OLS, normal approx." "Fisher" 0.443919574647208
"17210" "Studentized OLS, normal approx." "Fisher" 0.0283412849682869
"17211" "Studentized OLS, normal approx." "Fisher" 0.390497726284963
"17212" "Studentized OLS, normal approx." "Fisher" 0.229338752707879
"17213" "Studentized OLS, normal approx." "Fisher" 0.00201368673412716
"17214" "Studentized OLS, normal approx." "Fisher" 0.306931865989263
"17215" "Studentized OLS, normal approx." "Fisher" 0.937016259779428
"17216" "Studentized OLS, normal approx." "Fisher" 0.653980067092622
"17217" "Studentized OLS, normal approx." "Fisher" 0.0529443530666072
"17218" "Studentized OLS, normal approx." "Fisher" 0.993338563865582
"17219" "Studentized OLS, normal approx." "Fisher" 0.131756833400669
"17220" "Studentized OLS, normal approx." "Fisher" 0.0496337039645016
"17221" "Studentized OLS, normal approx." "Fisher" 0.549140603620218
"17222" "Studentized OLS, normal approx." "Fisher" 0.055431098103961
"17223" "Studentized OLS, normal approx." "Fisher" 0.272186713904928
"17224" "Studentized OLS, normal approx." "Fisher" 0.411359444678205
"17225" "Studentized OLS, normal approx." "Fisher" 0.42691138138853
"17226" "Studentized OLS, normal approx." "Fisher" 0.972865762586242
"17227" "Studentized OLS, normal approx." "Fisher" 0.773929240251825
"17228" "Studentized OLS, normal approx." "Fisher" 0.0798022991012097
"17229" "Studentized OLS, normal approx." "Fisher" 0.485937013401782
"17230" "Studentized OLS, normal approx." "Fisher" 0.332254547387752
"17231" "Studentized OLS, normal approx." "Fisher" 0.525622065425626
"17232" "Studentized OLS, normal approx." "Fisher" 0.714174284507353
"17233" "Studentized OLS, normal approx." "Fisher" 0.768685431575699
"17234" "Studentized OLS, normal approx." "Fisher" 0.0311941738458152
"17235" "Studentized OLS, normal approx." "Fisher" 0.948270993327186
"17236" "Studentized OLS, normal approx." "Fisher" 0.135143339660603
"17237" "Studentized OLS, normal approx." "Fisher" 0.98589224272445
"17238" "Studentized OLS, normal approx." "Fisher" 0.0193603269357818
"17239" "Studentized OLS, normal approx." "Fisher" 0.934764652232942
"17240" "Studentized OLS, normal approx." "Fisher" 0.339941936183167
"17241" "Studentized OLS, normal approx." "Fisher" 0.890710189300499
"17242" "Studentized OLS, normal approx." "Fisher" 0.93529204150871
"17243" "Studentized OLS, normal approx." "Fisher" 0.0735938811706831
"17244" "Studentized OLS, normal approx." "Fisher" 0.089654304900934
"17245" "Studentized OLS, normal approx." "Fisher" 0.562146304428694
"17246" "Studentized OLS, normal approx." "Fisher" 0.78218259639603
"17247" "Studentized OLS, normal approx." "Fisher" 0.0818329297015485
"17248" "Studentized OLS, normal approx." "Fisher" 0.889242804436579
"17249" "Studentized OLS, normal approx." "Fisher" 0.00698765988349681
"17250" "Studentized OLS, normal approx." "Fisher" 0.125276674334856
"17251" "Studentized OLS, normal approx." "Fisher" 0.0324875961983964
"17252" "Studentized OLS, normal approx." "Fisher" 0.452664374453333
"17253" "Studentized OLS, normal approx." "Fisher" 0.793532559445108
"17254" "Studentized OLS, normal approx." "Fisher" 0.989208467727608
"17255" "Studentized OLS, normal approx." "Fisher" 0.323117911253707
"17256" "Studentized OLS, normal approx." "Fisher" 0.785599803295478
"17257" "Studentized OLS, normal approx." "Fisher" 0.724402104412045
"17258" "Studentized OLS, normal approx." "Fisher" 0.20085491174131
"17259" "Studentized OLS, normal approx." "Fisher" 0.335654510142278
"17260" "Studentized OLS, normal approx." "Fisher" 0.861683447190023
"17261" "Studentized OLS, normal approx." "Fisher" 0.129423338289263
"17262" "Studentized OLS, normal approx." "Fisher" 0.339755909605506
"17263" "Studentized OLS, normal approx." "Fisher" 0.0697760772834868
"17264" "Studentized OLS, normal approx." "Fisher" 0.894584842594823
"17265" "Studentized OLS, normal approx." "Fisher" 0.541089096204222
"17266" "Studentized OLS, normal approx." "Fisher" 0.973631969282572
"17267" "Studentized OLS, normal approx." "Fisher" 0.566179750220594
"17268" "Studentized OLS, normal approx." "Fisher" 0.195757036852872
"17269" "Studentized OLS, normal approx." "Fisher" 0.66213752543298
"17270" "Studentized OLS, normal approx." "Fisher" 0.0301854642071051
"17271" "Studentized OLS, normal approx." "Fisher" 0.485781442267446
"17272" "Studentized OLS, normal approx." "Fisher" 0.10081910079657
"17273" "Studentized OLS, normal approx." "Fisher" 0.294363901238653
"17274" "Studentized OLS, normal approx." "Fisher" 0.754543501274235
"17275" "Studentized OLS, normal approx." "Fisher" 0.539714275436439
"17276" "Studentized OLS, normal approx." "Fisher" 0.642144847111918
"17277" "Studentized OLS, normal approx." "Fisher" 0.153162088752749
"17278" "Studentized OLS, normal approx." "Fisher" 0.922564278218271
"17279" "Studentized OLS, normal approx." "Fisher" 0.896511915974141
"17280" "Studentized OLS, normal approx." "Fisher" 0.0458581353466276
"17281" "Studentized OLS, normal approx." "Fisher" 0.297528627403441
"17282" "Studentized OLS, normal approx." "Fisher" 0.117361826862015
"17283" "Studentized OLS, normal approx." "Fisher" 0.871566060696262
"17284" "Studentized OLS, normal approx." "Fisher" 0.135885283723894
"17285" "Studentized OLS, normal approx." "Fisher" 0.557505916015431
"17286" "Studentized OLS, normal approx." "Fisher" 0.67671872793471
"17287" "Studentized OLS, normal approx." "Fisher" 0.521571266510754
"17288" "Studentized OLS, normal approx." "Fisher" 0.154677293868045
"17289" "Studentized OLS, normal approx." "Fisher" 0.885963529227447
"17290" "Studentized OLS, normal approx." "Fisher" 0.706645764895709
"17291" "Studentized OLS, normal approx." "Fisher" 0.780374960229734
"17292" "Studentized OLS, normal approx." "Fisher" 0.183311643349003
"17293" "Studentized OLS, normal approx." "Fisher" 0.798215500526561
"17294" "Studentized OLS, normal approx." "Fisher" 0.773315881410189
"17295" "Studentized OLS, normal approx." "Fisher" 0.64903607518819
"17296" "Studentized OLS, normal approx." "Fisher" 0.777957275052496
"17297" "Studentized OLS, normal approx." "Fisher" 0.0369468113577487
"17298" "Studentized OLS, normal approx." "Fisher" 0.0363624024703662
"17299" "Studentized OLS, normal approx." "Fisher" 0.891189219503783
"17300" "Studentized OLS, normal approx." "Fisher" 0.0713562809307871
"17301" "Studentized OLS, normal approx." "Fisher" 0.0338040987314674
"17302" "Studentized OLS, normal approx." "Fisher" 0.725681808315657
"17303" "Studentized OLS, normal approx." "Fisher" 0.342717170550625
"17304" "Studentized OLS, normal approx." "Fisher" 0.395938423590511
"17305" "Studentized OLS, normal approx." "Fisher" 0.607359749544798
"17306" "Studentized OLS, normal approx." "Fisher" 0.676391676521104
"17307" "Studentized OLS, normal approx." "Fisher" 0.956871389322829
"17308" "Studentized OLS, normal approx." "Fisher" 0.118230031182174
"17309" "Studentized OLS, normal approx." "Fisher" 0.547686277053191
"17310" "Studentized OLS, normal approx." "Fisher" 0.227023315553844
"17311" "Studentized OLS, normal approx." "Fisher" 0.892120417858179
"17312" "Studentized OLS, normal approx." "Fisher" 0.688471216945533
"17313" "Studentized OLS, normal approx." "Fisher" 0.521363624301047
"17314" "Studentized OLS, normal approx." "Fisher" 0.29542840432689
"17315" "Studentized OLS, normal approx." "Fisher" 0.607716296496446
"17316" "Studentized OLS, normal approx." "Fisher" 0.332387900532028
"17317" "Studentized OLS, normal approx." "Fisher" 0.0799907695587021
"17318" "Studentized OLS, normal approx." "Fisher" 0.393001414618271
"17319" "Studentized OLS, normal approx." "Fisher" 0.80796950477922
"17320" "Studentized OLS, normal approx." "Fisher" 0.188258684343607
"17321" "Studentized OLS, normal approx." "Fisher" 0.152826230802761
"17322" "Studentized OLS, normal approx." "Fisher" 0.0704581254723946
"17323" "Studentized OLS, normal approx." "Fisher" 0.542327678988493
"17324" "Studentized OLS, normal approx." "Fisher" 0.865488512258423
"17325" "Studentized OLS, normal approx." "Fisher" 0.366631327480629
"17326" "Studentized OLS, normal approx." "Fisher" 0.221270645762362
"17327" "Studentized OLS, normal approx." "Fisher" 0.805916018451756
"17328" "Studentized OLS, normal approx." "Fisher" 0.808191459304792
"17329" "Studentized OLS, normal approx." "Fisher" 0.0735386415936639
"17330" "Studentized OLS, normal approx." "Fisher" 0.298360275274198
"17331" "Studentized OLS, normal approx." "Fisher" 0.891268370586275
"17332" "Studentized OLS, normal approx." "Fisher" 0.336527423998175
"17333" "Studentized OLS, normal approx." "Fisher" 0.335501202264826
"17334" "Studentized OLS, normal approx." "Fisher" 0.965068281817347
"17335" "Studentized OLS, normal approx." "Fisher" 0.126093312972692
"17336" "Studentized OLS, normal approx." "Fisher" 0.433112814327084
"17337" "Studentized OLS, normal approx." "Fisher" 0.925414410589607
"17338" "Studentized OLS, normal approx." "Fisher" 0.63126334167651
"17339" "Studentized OLS, normal approx." "Fisher" 0.68999697066077
"17340" "Studentized OLS, normal approx." "Fisher" 0.260046049196154
"17341" "Studentized OLS, normal approx." "Fisher" 0.385968438655046
"17342" "Studentized OLS, normal approx." "Fisher" 0.0187823040282344
"17343" "Studentized OLS, normal approx." "Fisher" 0.149440964335796
"17344" "Studentized OLS, normal approx." "Fisher" 0.603108004669015
"17345" "Studentized OLS, normal approx." "Fisher" 0.445165346219199
"17346" "Studentized OLS, normal approx." "Fisher" 0.786673754607955
"17347" "Studentized OLS, normal approx." "Fisher" 0.163255888659951
"17348" "Studentized OLS, normal approx." "Fisher" 0.516307490414829
"17349" "Studentized OLS, normal approx." "Fisher" 0.495147447136648
"17350" "Studentized OLS, normal approx." "Fisher" 0.501468438004248
"17351" "Studentized OLS, normal approx." "Fisher" 0.0487896061055406
"17352" "Studentized OLS, normal approx." "Fisher" 0.158652840944832
"17353" "Studentized OLS, normal approx." "Fisher" 0.684673576385069
"17354" "Studentized OLS, normal approx." "Fisher" 0.449717783620514
"17355" "Studentized OLS, normal approx." "Fisher" 0.36080208082015
"17356" "Studentized OLS, normal approx." "Fisher" 0.273306018752933
"17357" "Studentized OLS, normal approx." "Fisher" 0.802110304683834
"17358" "Studentized OLS, normal approx." "Fisher" 0.133563342246729
"17359" "Studentized OLS, normal approx." "Fisher" 0.0601390809047173
"17360" "Studentized OLS, normal approx." "Fisher" 0.0448381334949153
"17361" "Studentized OLS, normal approx." "Fisher" 0.550733443437349
"17362" "Studentized OLS, normal approx." "Fisher" 0.45148493816148
"17363" "Studentized OLS, normal approx." "Fisher" 0.902996772229092
"17364" "Studentized OLS, normal approx." "Fisher" 0.507739970923375
"17365" "Studentized OLS, normal approx." "Fisher" 0.921610572561717
"17366" "Studentized OLS, normal approx." "Fisher" 0.984719509973422
"17367" "Studentized OLS, normal approx." "Fisher" 0.119849805448609
"17368" "Studentized OLS, normal approx." "Fisher" 0.254258010295065
"17369" "Studentized OLS, normal approx." "Fisher" 0.678429600488343
"17370" "Studentized OLS, normal approx." "Fisher" 0.347172854118169
"17371" "Studentized OLS, normal approx." "Fisher" 0.61509897242346
"17372" "Studentized OLS, normal approx." "Fisher" 0.493132540945711
"17373" "Studentized OLS, normal approx." "Fisher" 0.649886175424191
"17374" "Studentized OLS, normal approx." "Fisher" 0.615008541720569
"17375" "Studentized OLS, normal approx." "Fisher" 0.552620611393718
"17376" "Studentized OLS, normal approx." "Fisher" 0.747664350028693
"17377" "Studentized OLS, normal approx." "Fisher" 0.962723416660366
"17378" "Studentized OLS, normal approx." "Fisher" 0.410715856322528
"17379" "Studentized OLS, normal approx." "Fisher" 0.674486641700159
"17380" "Studentized OLS, normal approx." "Fisher" 0.54273627596054
"17381" "Studentized OLS, normal approx." "Fisher" 0.54181981503509
"17382" "Studentized OLS, normal approx." "Fisher" 7.99635935759824e-05
"17383" "Studentized OLS, normal approx." "Fisher" 0.158044164108486
"17384" "Studentized OLS, normal approx." "Fisher" 0.65546513437431
"17385" "Studentized OLS, normal approx." "Fisher" 0.299711764557103
"17386" "Studentized OLS, normal approx." "Fisher" 0.0657403739649327
"17387" "Studentized OLS, normal approx." "Fisher" 0.797984199291089
"17388" "Studentized OLS, normal approx." "Fisher" 0.170201721914791
"17389" "Studentized OLS, normal approx." "Fisher" 0.722752183504783
"17390" "Studentized OLS, normal approx." "Fisher" 0.70596766422493
"17391" "Studentized OLS, normal approx." "Fisher" 0.742241604954526
"17392" "Studentized OLS, normal approx." "Fisher" 0.0846269846775496
"17393" "Studentized OLS, normal approx." "Fisher" 0.369072230251311
"17394" "Studentized OLS, normal approx." "Fisher" 0.604868833909293
"17395" "Studentized OLS, normal approx." "Fisher" 0.805662783892697
"17396" "Studentized OLS, normal approx." "Fisher" 0.813443613241978
"17397" "Studentized OLS, normal approx." "Fisher" 0.711736237807612
"17398" "Studentized OLS, normal approx." "Fisher" 0.969880677513101
"17399" "Studentized OLS, normal approx." "Fisher" 0.768514144607584
"17400" "Studentized OLS, normal approx." "Fisher" 0.565611265816283
"17401" "Studentized OLS, normal approx." "Fisher" 0.122736107317021
"17402" "Studentized OLS, normal approx." "Fisher" 0.676062513188565
"17403" "Studentized OLS, normal approx." "Fisher" 0.850578553499604
"17404" "Studentized OLS, normal approx." "Fisher" 0.570840878543982
"17405" "Studentized OLS, normal approx." "Fisher" 0.428616820796087
"17406" "Studentized OLS, normal approx." "Fisher" 0.856724754069867
"17407" "Studentized OLS, normal approx." "Fisher" 0.951939855037719
"17408" "Studentized OLS, normal approx." "Fisher" 0.963681945249222
"17409" "Studentized OLS, normal approx." "Fisher" 0.188180361890732
"17410" "Studentized OLS, normal approx." "Fisher" 0.929439489036815
"17411" "Studentized OLS, normal approx." "Fisher" 0.139115622130647
"17412" "Studentized OLS, normal approx." "Fisher" 0.966731839102741
"17413" "Studentized OLS, normal approx." "Fisher" 0.749519321258053
"17414" "Studentized OLS, normal approx." "Fisher" 0.808004146916465
"17415" "Studentized OLS, normal approx." "Fisher" 0.885973262725497
"17416" "Studentized OLS, normal approx." "Fisher" 0.744720391710135
"17417" "Studentized OLS, normal approx." "Fisher" 0.780319983841862
"17418" "Studentized OLS, normal approx." "Fisher" 0.211666498554525
"17419" "Studentized OLS, normal approx." "Fisher" 0.190968052276931
"17420" "Studentized OLS, normal approx." "Fisher" 0.750700804399189
"17421" "Studentized OLS, normal approx." "Fisher" 0.857417285649962
"17422" "Studentized OLS, normal approx." "Fisher" 0.1653627408721
"17423" "Studentized OLS, normal approx." "Fisher" 0.395732192077438
"17424" "Studentized OLS, normal approx." "Fisher" 0.118964090887742
"17425" "Studentized OLS, normal approx." "Fisher" 0.647788044198583
"17426" "Studentized OLS, normal approx." "Fisher" 0.0543686803810794
"17427" "Studentized OLS, normal approx." "Fisher" 0.735667776945101
"17428" "Studentized OLS, normal approx." "Fisher" 0.780909465512757
"17429" "Studentized OLS, normal approx." "Fisher" 0.106537371306739
"17430" "Studentized OLS, normal approx." "Fisher" 0.601450394426746
"17431" "Studentized OLS, normal approx." "Fisher" 0.869584933848246
"17432" "Studentized OLS, normal approx." "Fisher" 0.660819704044791
"17433" "Studentized OLS, normal approx." "Fisher" 0.515968198765993
"17434" "Studentized OLS, normal approx." "Fisher" 0.508266057339697
"17435" "Studentized OLS, normal approx." "Fisher" 0.115870144547263
"17436" "Studentized OLS, normal approx." "Fisher" 0.438657484026192
"17437" "Studentized OLS, normal approx." "Fisher" 0.488682919879615
"17438" "Studentized OLS, normal approx." "Fisher" 0.00108327159248178
"17439" "Studentized OLS, normal approx." "Fisher" 0.387002980155549
"17440" "Studentized OLS, normal approx." "Fisher" 0.391249152668244
"17441" "Studentized OLS, normal approx." "Fisher" 0.492267921738208
"17442" "Studentized OLS, normal approx." "Fisher" 0.664186036430424
"17443" "Studentized OLS, normal approx." "Fisher" 0.656875205573537
"17444" "Studentized OLS, normal approx." "Fisher" 0.43745771529922
"17445" "Studentized OLS, normal approx." "Fisher" 0.72738064529301
"17446" "Studentized OLS, normal approx." "Fisher" 0.562772712335968
"17447" "Studentized OLS, normal approx." "Fisher" 0.0966123205458755
"17448" "Studentized OLS, normal approx." "Fisher" 0.1755881493654
"17449" "Studentized OLS, normal approx." "Fisher" 0.557145483985463
"17450" "Studentized OLS, normal approx." "Fisher" 0.777731725711296
"17451" "Studentized OLS, normal approx." "Fisher" 0.0334407436337743
"17452" "Studentized OLS, normal approx." "Fisher" 0.464337382646733
"17453" "Studentized OLS, normal approx." "Fisher" 0.0811135330288935
"17454" "Studentized OLS, normal approx." "Fisher" 0.35380855054719
"17455" "Studentized OLS, normal approx." "Fisher" 0.840552739222291
"17456" "Studentized OLS, normal approx." "Fisher" 0.970824358174949
"17457" "Studentized OLS, normal approx." "Fisher" 0.488698497351393
"17458" "Studentized OLS, normal approx." "Fisher" 0.329195626673178
"17459" "Studentized OLS, normal approx." "Fisher" 0.401032221766353
"17460" "Studentized OLS, normal approx." "Fisher" 0.608709226084534
"17461" "Studentized OLS, normal approx." "Fisher" 0.17768583288216
"17462" "Studentized OLS, normal approx." "Fisher" 0.702734746410602
"17463" "Studentized OLS, normal approx." "Fisher" 0.0485549179501723
"17464" "Studentized OLS, normal approx." "Fisher" 0.704520808558647
"17465" "Studentized OLS, normal approx." "Fisher" 0.335297092875674
"17466" "Studentized OLS, normal approx." "Fisher" 0.285617141088106
"17467" "Studentized OLS, normal approx." "Fisher" 0.907986851764067
"17468" "Studentized OLS, normal approx." "Fisher" 0.908098849656979
"17469" "Studentized OLS, normal approx." "Fisher" 0.371196815013762
"17470" "Studentized OLS, normal approx." "Fisher" 0.168122204425741
"17471" "Studentized OLS, normal approx." "Fisher" 0.130163912369296
"17472" "Studentized OLS, normal approx." "Fisher" 0.820761672965828
"17473" "Studentized OLS, normal approx." "Fisher" 0.77401726551443
"17474" "Studentized OLS, normal approx." "Fisher" 0.773538508258334
"17475" "Studentized OLS, normal approx." "Fisher" 0.388736158989964
"17476" "Studentized OLS, normal approx." "Fisher" 0.720708351960947
"17477" "Studentized OLS, normal approx." "Fisher" 0.936207963083546
"17478" "Studentized OLS, normal approx." "Fisher" 0.919796195608203
"17479" "Studentized OLS, normal approx." "Fisher" 0.07229732715617
"17480" "Studentized OLS, normal approx." "Fisher" 0.904443805858969
"17481" "Studentized OLS, normal approx." "Fisher" 0.667078645134086
"17482" "Studentized OLS, normal approx." "Fisher" 0.261789046521086
"17483" "Studentized OLS, normal approx." "Fisher" 0.460971964080565
"17484" "Studentized OLS, normal approx." "Fisher" 0.0146570029882962
"17485" "Studentized OLS, normal approx." "Fisher" 0.0514084468939002
"17486" "Studentized OLS, normal approx." "Fisher" 0.105698315566183
"17487" "Studentized OLS, normal approx." "Fisher" 0.957613899082653
"17488" "Studentized OLS, normal approx." "Fisher" 0.651413692576687
"17489" "Studentized OLS, normal approx." "Fisher" 0.341245961778907
"17490" "Studentized OLS, normal approx." "Fisher" 0.928310645821125
"17491" "Studentized OLS, normal approx." "Fisher" 0.479214708333945
"17492" "Studentized OLS, normal approx." "Fisher" 0.360304332796598
"17493" "Studentized OLS, normal approx." "Fisher" 0.530988820511203
"17494" "Studentized OLS, normal approx." "Fisher" 0.754756776128325
"17495" "Studentized OLS, normal approx." "Fisher" 0.39582546072677
"17496" "Studentized OLS, normal approx." "Fisher" 0.0592349059803974
"17497" "Studentized OLS, normal approx." "Fisher" 0.386911448434942
"17498" "Studentized OLS, normal approx." "Fisher" 0.646413366894035
"17499" "Studentized OLS, normal approx." "Fisher" 0.291330588409218
"17500" "Studentized OLS, normal approx." "Fisher" 0.141434707162085
"17501" "Studentized OLS, normal approx." "Fisher" 0.10035474103712
"17502" "Studentized OLS, normal approx." "Fisher" 0.0714630895634771
"17503" "Studentized OLS, normal approx." "Fisher" 0.467942191119702
"17504" "Studentized OLS, normal approx." "Fisher" 0.17290435362838
"17505" "Studentized OLS, normal approx." "Fisher" 0.0805070101924024
"17506" "Studentized OLS, normal approx." "Fisher" 0.126630499921272
"17507" "Studentized OLS, normal approx." "Fisher" 0.136637003796668
"17508" "Studentized OLS, normal approx." "Fisher" 0.729081801290766
"17509" "Studentized OLS, normal approx." "Fisher" 0.193336270793477
"17510" "Studentized OLS, normal approx." "Fisher" 0.653537998105643
"17511" "Studentized OLS, normal approx." "Fisher" 0.316542908357648
"17512" "Studentized OLS, normal approx." "Fisher" 0.601438967435323
"17513" "Studentized OLS, normal approx." "Fisher" 0.00676562728111851
"17514" "Studentized OLS, normal approx." "Fisher" 0.521636638249393
"17515" "Studentized OLS, normal approx." "Fisher" 0.287704106191957
"17516" "Studentized OLS, normal approx." "Fisher" 0.160430793786352
"17517" "Studentized OLS, normal approx." "Fisher" 0.852986788348607
"17518" "Studentized OLS, normal approx." "Fisher" 0.387967798732173
"17519" "Studentized OLS, normal approx." "Fisher" 0.241207224104041
"17520" "Studentized OLS, normal approx." "Fisher" 0.0763610717233334
"17521" "Studentized OLS, normal approx." "Fisher" 0.907698376423968
"17522" "Studentized OLS, normal approx." "Fisher" 0.176146150919866
"17523" "Studentized OLS, normal approx." "Fisher" 0.173690497131864
"17524" "Studentized OLS, normal approx." "Fisher" 0.259542027925439
"17525" "Studentized OLS, normal approx." "Fisher" 0.498006276304639
"17526" "Studentized OLS, normal approx." "Fisher" 0.829818239422461
"17527" "Studentized OLS, normal approx." "Fisher" 0.888963865770744
"17528" "Studentized OLS, normal approx." "Fisher" 0.528143342772866
"17529" "Studentized OLS, normal approx." "Fisher" 0.632789592889288
"17530" "Studentized OLS, normal approx." "Fisher" 0.175573005065017
"17531" "Studentized OLS, normal approx." "Fisher" 0.434491799074813
"17532" "Studentized OLS, normal approx." "Fisher" 0.149431224236848
"17533" "Studentized OLS, normal approx." "Fisher" 0.425344520963644
"17534" "Studentized OLS, normal approx." "Fisher" 0.851821784845175
"17535" "Studentized OLS, normal approx." "Fisher" 0.0741034279489741
"17536" "Studentized OLS, normal approx." "Fisher" 0.692909514170865
"17537" "Studentized OLS, normal approx." "Fisher" 0.717330106514465
"17538" "Studentized OLS, normal approx." "Fisher" 0.29021695635955
"17539" "Studentized OLS, normal approx." "Fisher" 0.0404643340018047
"17540" "Studentized OLS, normal approx." "Fisher" 0.844949342672529
"17541" "Studentized OLS, normal approx." "Fisher" 0.296772308816105
"17542" "Studentized OLS, normal approx." "Fisher" 0.0368728247962304
"17543" "Studentized OLS, normal approx." "Fisher" 0.809732868283032
"17544" "Studentized OLS, normal approx." "Fisher" 0.684538691352015
"17545" "Studentized OLS, normal approx." "Fisher" 0.950183127390962
"17546" "Studentized OLS, normal approx." "Fisher" 0.65753712010161
"17547" "Studentized OLS, normal approx." "Fisher" 0.778861492016051
"17548" "Studentized OLS, normal approx." "Fisher" 0.134853396157809
"17549" "Studentized OLS, normal approx." "Fisher" 0.358617209989951
"17550" "Studentized OLS, normal approx." "Fisher" 0.943209659856527
"17551" "Studentized OLS, normal approx." "Fisher" 0.017326487873248
"17552" "Studentized OLS, normal approx." "Fisher" 0.13920329839626
"17553" "Studentized OLS, normal approx." "Fisher" 0.383526044482723
"17554" "Studentized OLS, normal approx." "Fisher" 0.693817835088498
"17555" "Studentized OLS, normal approx." "Fisher" 0.725186752352375
"17556" "Studentized OLS, normal approx." "Fisher" 0.00569945330626243
"17557" "Studentized OLS, normal approx." "Fisher" 0.8362121854862
"17558" "Studentized OLS, normal approx." "Fisher" 0.0180214141282169
"17559" "Studentized OLS, normal approx." "Fisher" 0.942085663606634
"17560" "Studentized OLS, normal approx." "Fisher" 0.498165301515886
"17561" "Studentized OLS, normal approx." "Fisher" 0.24879896789827
"17562" "Studentized OLS, normal approx." "Fisher" 0.810635037664894
"17563" "Studentized OLS, normal approx." "Fisher" 0.474168230487773
"17564" "Studentized OLS, normal approx." "Fisher" 0.769600491058761
"17565" "Studentized OLS, normal approx." "Fisher" 0.847902285404394
"17566" "Studentized OLS, normal approx." "Fisher" 0.763370161207768
"17567" "Studentized OLS, normal approx." "Fisher" 0.190382240856579
"17568" "Studentized OLS, normal approx." "Fisher" 0.679256603258503
"17569" "Studentized OLS, normal approx." "Fisher" 0.591292286297729
"17570" "Studentized OLS, normal approx." "Fisher" 0.199501828404101
"17571" "Studentized OLS, normal approx." "Fisher" 0.0239667002533577
"17572" "Studentized OLS, normal approx." "Fisher" 0.572386214151679
"17573" "Studentized OLS, normal approx." "Fisher" 0.278892251464058
"17574" "Studentized OLS, normal approx." "Fisher" 0.0611364587360681
"17575" "Studentized OLS, normal approx." "Fisher" 0.674258323106105
"17576" "Studentized OLS, normal approx." "Fisher" 0.0512353601391793
"17577" "Studentized OLS, normal approx." "Fisher" 0.531035180026856
"17578" "Studentized OLS, normal approx." "Fisher" 0.605348482502176
"17579" "Studentized OLS, normal approx." "Fisher" 0.857182041890173
"17580" "Studentized OLS, normal approx." "Fisher" 0.240352677735724
"17581" "Studentized OLS, normal approx." "Fisher" 0.186479416339444
"17582" "Studentized OLS, normal approx." "Fisher" 0.66242967302734
"17583" "Studentized OLS, normal approx." "Fisher" 0.0499640084128459
"17584" "Studentized OLS, normal approx." "Fisher" 0.176738572802481
"17585" "Studentized OLS, normal approx." "Fisher" 0.745500020522946
"17586" "Studentized OLS, normal approx." "Fisher" 0.00562051358973759
"17587" "Studentized OLS, normal approx." "Fisher" 0.377239578236502
"17588" "Studentized OLS, normal approx." "Fisher" 0.0137048863536378
"17589" "Studentized OLS, normal approx." "Fisher" 0.148252158147652
"17590" "Studentized OLS, normal approx." "Fisher" 0.938435796639486
"17591" "Studentized OLS, normal approx." "Fisher" 0.0446377972627636
"17592" "Studentized OLS, normal approx." "Fisher" 0.251623031777857
"17593" "Studentized OLS, normal approx." "Fisher" 0.378886982594198
"17594" "Studentized OLS, normal approx." "Fisher" 0.984307971405352
"17595" "Studentized OLS, normal approx." "Fisher" 0.836001822175887
"17596" "Studentized OLS, normal approx." "Fisher" 0.745840767155602
"17597" "Studentized OLS, normal approx." "Fisher" 0.694561317676227
"17598" "Studentized OLS, normal approx." "Fisher" 0.656972113007934
"17599" "Studentized OLS, normal approx." "Fisher" 0.0524674965611138
"17600" "Studentized OLS, normal approx." "Fisher" 0.92802802959899
"17601" "Studentized OLS, normal approx." "Fisher" 0.17782019140896
"17602" "Studentized OLS, normal approx." "Fisher" 0.0735491128378631
"17603" "Studentized OLS, normal approx." "Fisher" 0.945649339779132
"17604" "Studentized OLS, normal approx." "Fisher" 0.54353883211293
"17605" "Studentized OLS, normal approx." "Fisher" 0.932982741430173
"17606" "Studentized OLS, normal approx." "Fisher" 0.376437724600566
"17607" "Studentized OLS, normal approx." "Fisher" 0.871218493751269
"17608" "Studentized OLS, normal approx." "Fisher" 0.899809122496834
"17609" "Studentized OLS, normal approx." "Fisher" 0.679915357640183
"17610" "Studentized OLS, normal approx." "Fisher" 0.191463274749649
"17611" "Studentized OLS, normal approx." "Fisher" 0.0324191657386741
"17612" "Studentized OLS, normal approx." "Fisher" 0.165855069966042
"17613" "Studentized OLS, normal approx." "Fisher" 0.116811786909223
"17614" "Studentized OLS, normal approx." "Fisher" 0.703079261661575
"17615" "Studentized OLS, normal approx." "Fisher" 0.0512125379484085
"17616" "Studentized OLS, normal approx." "Fisher" 0.858488785623565
"17617" "Studentized OLS, normal approx." "Fisher" 0.375046125199986
"17618" "Studentized OLS, normal approx." "Fisher" 0.339240400486781
"17619" "Studentized OLS, normal approx." "Fisher" 0.0444847204929655
"17620" "Studentized OLS, normal approx." "Fisher" 0.357806085138546
"17621" "Studentized OLS, normal approx." "Fisher" 0.635895658502212
"17622" "Studentized OLS, normal approx." "Fisher" 0.719880868916496
"17623" "Studentized OLS, normal approx." "Fisher" 0.778466299633114
"17624" "Studentized OLS, normal approx." "Fisher" 0.177704127035505
"17625" "Studentized OLS, normal approx." "Fisher" 0.773809884830364
"17626" "Studentized OLS, normal approx." "Fisher" 0.650917074399024
"17627" "Studentized OLS, normal approx." "Fisher" 0.591806083222498
"17628" "Studentized OLS, normal approx." "Fisher" 0.963593685575853
"17629" "Studentized OLS, normal approx." "Fisher" 0.5286418897989
"17630" "Studentized OLS, normal approx." "Fisher" 0.813978783040728
"17631" "Studentized OLS, normal approx." "Fisher" 0.216706677474584
"17632" "Studentized OLS, normal approx." "Fisher" 0.9829486351218
"17633" "Studentized OLS, normal approx." "Fisher" 0.509135906885197
"17634" "Studentized OLS, normal approx." "Fisher" 0.0907807301088379
"17635" "Studentized OLS, normal approx." "Fisher" 0.854193597418094
"17636" "Studentized OLS, normal approx." "Fisher" 0.778080709441671
"17637" "Studentized OLS, normal approx." "Fisher" 0.553694835673935
"17638" "Studentized OLS, normal approx." "Fisher" 0.52590674179562
"17639" "Studentized OLS, normal approx." "Fisher" 0.525805350927269
"17640" "Studentized OLS, normal approx." "Fisher" 0.756694410213567
"17641" "Studentized OLS, normal approx." "Fisher" 0.829076006837166
"17642" "Studentized OLS, normal approx." "Fisher" 0.129844718575947
"17643" "Studentized OLS, normal approx." "Fisher" 0.326882342743463
"17644" "Studentized OLS, normal approx." "Fisher" 0.386470075297969
"17645" "Studentized OLS, normal approx." "Fisher" 0.452764670325174
"17646" "Studentized OLS, normal approx." "Fisher" 0.0822793312409331
"17647" "Studentized OLS, normal approx." "Fisher" 0.21778251457833
"17648" "Studentized OLS, normal approx." "Fisher" 0.7430019269402
"17649" "Studentized OLS, normal approx." "Fisher" 0.19813636583886
"17650" "Studentized OLS, normal approx." "Fisher" 0.0821015572371617
"17651" "Studentized OLS, normal approx." "Fisher" 0.909133369684981
"17652" "Studentized OLS, normal approx." "Fisher" 0.822165992216151
"17653" "Studentized OLS, normal approx." "Fisher" 0.878681597600819
"17654" "Studentized OLS, normal approx." "Fisher" 0.0320072193093133
"17655" "Studentized OLS, normal approx." "Fisher" 0.888674631109555
"17656" "Studentized OLS, normal approx." "Fisher" 0.246105476155203
"17657" "Studentized OLS, normal approx." "Fisher" 0.453879417124505
"17658" "Studentized OLS, normal approx." "Fisher" 0.478796413226545
"17659" "Studentized OLS, normal approx." "Fisher" 0.303632019523453
"17660" "Studentized OLS, normal approx." "Fisher" 0.471883452740705
"17661" "Studentized OLS, normal approx." "Fisher" 0.0518503810426054
"17662" "Studentized OLS, normal approx." "Fisher" 0.25517977538492
"17663" "Studentized OLS, normal approx." "Fisher" 0.765581593139497
"17664" "Studentized OLS, normal approx." "Fisher" 0.564244630141298
"17665" "Studentized OLS, normal approx." "Fisher" 0.851194307271282
"17666" "Studentized OLS, normal approx." "Fisher" 0.176704579510621
"17667" "Studentized OLS, normal approx." "Fisher" 0.0331422235081038
"17668" "Studentized OLS, normal approx." "Fisher" 0.039238929089805
"17669" "Studentized OLS, normal approx." "Fisher" 0.279733754920894
"17670" "Studentized OLS, normal approx." "Fisher" 0.628418765334279
"17671" "Studentized OLS, normal approx." "Fisher" 0.042083528348849
"17672" "Studentized OLS, normal approx." "Fisher" 0.609735113476319
"17673" "Studentized OLS, normal approx." "Fisher" 0.728243043111299
"17674" "Studentized OLS, normal approx." "Fisher" 0.539984545886569
"17675" "Studentized OLS, normal approx." "Fisher" 0.967764715000224
"17676" "Studentized OLS, normal approx." "Fisher" 0.0267254980141038
"17677" "Studentized OLS, normal approx." "Fisher" 0.425356378887086
"17678" "Studentized OLS, normal approx." "Fisher" 0.738913237824462
"17679" "Studentized OLS, normal approx." "Fisher" 0.470024092317516
"17680" "Studentized OLS, normal approx." "Fisher" 0.982499910101715
"17681" "Studentized OLS, normal approx." "Fisher" 0.212227587578381
"17682" "Studentized OLS, normal approx." "Fisher" 0.563542412842213
"17683" "Studentized OLS, normal approx." "Fisher" 0.612066827022587
"17684" "Studentized OLS, normal approx." "Fisher" 0.502262093259337
"17685" "Studentized OLS, normal approx." "Fisher" 0.626394188601042
"17686" "Studentized OLS, normal approx." "Fisher" 0.281174443620359
"17687" "Studentized OLS, normal approx." "Fisher" 0.555787475925808
"17688" "Studentized OLS, normal approx." "Fisher" 0.500440892336328
"17689" "Studentized OLS, normal approx." "Fisher" 0.661941298253727
"17690" "Studentized OLS, normal approx." "Fisher" 0.738549198302948
"17691" "Studentized OLS, normal approx." "Fisher" 0.679006911005098
"17692" "Studentized OLS, normal approx." "Fisher" 0.587777878906238
"17693" "Studentized OLS, normal approx." "Fisher" 0.547358218899948
"17694" "Studentized OLS, normal approx." "Fisher" 0.288966453945775
"17695" "Studentized OLS, normal approx." "Fisher" 0.944920565094174
"17696" "Studentized OLS, normal approx." "Fisher" 0.0661098781781271
"17697" "Studentized OLS, normal approx." "Fisher" 0.706797391640242
"17698" "Studentized OLS, normal approx." "Fisher" 0.355818131757119
"17699" "Studentized OLS, normal approx." "Fisher" 0.080808008680552
"17700" "Studentized OLS, normal approx." "Fisher" 0.58184207876734
"17701" "Studentized OLS, normal approx." "Fisher" 0.397227552348434
"17702" "Studentized OLS, normal approx." "Fisher" 0.181353698759028
"17703" "Studentized OLS, normal approx." "Fisher" 0.265803993029771
"17704" "Studentized OLS, normal approx." "Fisher" 0.594971773863617
"17705" "Studentized OLS, normal approx." "Fisher" 0.162924400653872
"17706" "Studentized OLS, normal approx." "Fisher" 0.723493884735188
"17707" "Studentized OLS, normal approx." "Fisher" 0.655164565469271
"17708" "Studentized OLS, normal approx." "Fisher" 0.367515114335462
"17709" "Studentized OLS, normal approx." "Fisher" 0.505712284988392
"17710" "Studentized OLS, normal approx." "Fisher" 0.921715253425526
"17711" "Studentized OLS, normal approx." "Fisher" 0.851459057716964
"17712" "Studentized OLS, normal approx." "Fisher" 0.702901247577373
"17713" "Studentized OLS, normal approx." "Fisher" 0.44979846849861
"17714" "Studentized OLS, normal approx." "Fisher" 0.617044210943911
"17715" "Studentized OLS, normal approx." "Fisher" 0.529052483276124
"17716" "Studentized OLS, normal approx." "Fisher" 0.956113687887761
"17717" "Studentized OLS, normal approx." "Fisher" 0.0377360250135597
"17718" "Studentized OLS, normal approx." "Fisher" 0.0295076194883921
"17719" "Studentized OLS, normal approx." "Fisher" 0.366697205539229
"17720" "Studentized OLS, normal approx." "Fisher" 0.258516120199746
"17721" "Studentized OLS, normal approx." "Fisher" 0.978147179889474
"17722" "Studentized OLS, normal approx." "Fisher" 0.480077545742265
"17723" "Studentized OLS, normal approx." "Fisher" 0.235332949356744
"17724" "Studentized OLS, normal approx." "Fisher" 0.824035747163692
"17725" "Studentized OLS, normal approx." "Fisher" 0.743677973454679
"17726" "Studentized OLS, normal approx." "Fisher" 0.175728514853593
"17727" "Studentized OLS, normal approx." "Fisher" 0.969706132701975
"17728" "Studentized OLS, normal approx." "Fisher" 0.48237669248264
"17729" "Studentized OLS, normal approx." "Fisher" 0.170174011476671
"17730" "Studentized OLS, normal approx." "Fisher" 0.302259980178028
"17731" "Studentized OLS, normal approx." "Fisher" 0.134860583130626
"17732" "Studentized OLS, normal approx." "Fisher" 0.736513176960699
"17733" "Studentized OLS, normal approx." "Fisher" 0.0593819630704093
"17734" "Studentized OLS, normal approx." "Fisher" 0.293464429081802
"17735" "Studentized OLS, normal approx." "Fisher" 0.0124461645115974
"17736" "Studentized OLS, normal approx." "Fisher" 0.256967916865884
"17737" "Studentized OLS, normal approx." "Fisher" 0.383970390344561
"17738" "Studentized OLS, normal approx." "Fisher" 0.0278185886670281
"17739" "Studentized OLS, normal approx." "Fisher" 0.10733312264869
"17740" "Studentized OLS, normal approx." "Fisher" 0.202880184502696
"17741" "Studentized OLS, normal approx." "Fisher" 0.498467292026307
"17742" "Studentized OLS, normal approx." "Fisher" 0.175361709059682
"17743" "Studentized OLS, normal approx." "Fisher" 0.605375653249029
"17744" "Studentized OLS, normal approx." "Fisher" 0.96729428218645
"17745" "Studentized OLS, normal approx." "Fisher" 0.140123131389642
"17746" "Studentized OLS, normal approx." "Fisher" 0.81237168870647
"17747" "Studentized OLS, normal approx." "Fisher" 0.797649534566922
"17748" "Studentized OLS, normal approx." "Fisher" 0.988557944203695
"17749" "Studentized OLS, normal approx." "Fisher" 0.989893284782093
"17750" "Studentized OLS, normal approx." "Fisher" 0.670308687860678
"17751" "Studentized OLS, normal approx." "Fisher" 0.898139869103633
"17752" "Studentized OLS, normal approx." "Fisher" 0.898946946806293
"17753" "Studentized OLS, normal approx." "Fisher" 0.698416924931458
"17754" "Studentized OLS, normal approx." "Fisher" 0.996711327225496
"17755" "Studentized OLS, normal approx." "Fisher" 0.936182834250497
"17756" "Studentized OLS, normal approx." "Fisher" 0.219755974706795
"17757" "Studentized OLS, normal approx." "Fisher" 0.360594799197113
"17758" "Studentized OLS, normal approx." "Fisher" 0.451149342625176
"17759" "Studentized OLS, normal approx." "Fisher" 0.928345782753137
"17760" "Studentized OLS, normal approx." "Fisher" 0.722810706607731
"17761" "Studentized OLS, normal approx." "Fisher" 0.267599266401605
"17762" "Studentized OLS, normal approx." "Fisher" 0.306214555464704
"17763" "Studentized OLS, normal approx." "Fisher" 0.136084298695375
"17764" "Studentized OLS, normal approx." "Fisher" 0.113675545367945
"17765" "Studentized OLS, normal approx." "Fisher" 0.243275323431692
"17766" "Studentized OLS, normal approx." "Fisher" 0.589327294719111
"17767" "Studentized OLS, normal approx." "Fisher" 0.0891685425524651
"17768" "Studentized OLS, normal approx." "Fisher" 0.0626352022212961
"17769" "Studentized OLS, normal approx." "Fisher" 0.21812938888069
"17770" "Studentized OLS, normal approx." "Fisher" 0.622279733537803
"17771" "Studentized OLS, normal approx." "Fisher" 0.357203578140561
"17772" "Studentized OLS, normal approx." "Fisher" 0.133342842783991
"17773" "Studentized OLS, normal approx." "Fisher" 0.79842200896577
"17774" "Studentized OLS, normal approx." "Fisher" 0.00821629615680908
"17775" "Studentized OLS, normal approx." "Fisher" 0.38646353880208
"17776" "Studentized OLS, normal approx." "Fisher" 0.233017475242255
"17777" "Studentized OLS, normal approx." "Fisher" 0.348391957981457
"17778" "Studentized OLS, normal approx." "Fisher" 0.708120244513192
"17779" "Studentized OLS, normal approx." "Fisher" 0.120211185552848
"17780" "Studentized OLS, normal approx." "Fisher" 0.198808026611184
"17781" "Studentized OLS, normal approx." "Fisher" 0.418404133597345
"17782" "Studentized OLS, normal approx." "Fisher" 0.162341223137695
"17783" "Studentized OLS, normal approx." "Fisher" 0.536541957060881
"17784" "Studentized OLS, normal approx." "Fisher" 0.984472094053012
"17785" "Studentized OLS, normal approx." "Fisher" 0.717338081596411
"17786" "Studentized OLS, normal approx." "Fisher" 0.830966524452231
"17787" "Studentized OLS, normal approx." "Fisher" 0.0513585439307711
"17788" "Studentized OLS, normal approx." "Fisher" 0.797523666966682
"17789" "Studentized OLS, normal approx." "Fisher" 0.636506367539922
"17790" "Studentized OLS, normal approx." "Fisher" 0.897964767611901
"17791" "Studentized OLS, normal approx." "Fisher" 0.874929957608106
"17792" "Studentized OLS, normal approx." "Fisher" 0.97383885386029
"17793" "Studentized OLS, normal approx." "Fisher" 0.99918276060379
"17794" "Studentized OLS, normal approx." "Fisher" 0.0607088113761101
"17795" "Studentized OLS, normal approx." "Fisher" 0.488626748001686
"17796" "Studentized OLS, normal approx." "Fisher" 0.264676268321222
"17797" "Studentized OLS, normal approx." "Fisher" 0.947364282710431
"17798" "Studentized OLS, normal approx." "Fisher" 0.237081476384055
"17799" "Studentized OLS, normal approx." "Fisher" 0.458711321250659
"17800" "Studentized OLS, normal approx." "Fisher" 0.655380326941688
"17801" "Studentized OLS, normal approx." "Fisher" 0.754579332498537
"17802" "Studentized OLS, normal approx." "Fisher" 0.549447038152972
"17803" "Studentized OLS, normal approx." "Fisher" 0.131082454101634
"17804" "Studentized OLS, normal approx." "Fisher" 0.427148924094845
"17805" "Studentized OLS, normal approx." "Fisher" 0.258442624626855
"17806" "Studentized OLS, normal approx." "Fisher" 0.1780654032807
"17807" "Studentized OLS, normal approx." "Fisher" 0.541984378619796
"17808" "Studentized OLS, normal approx." "Fisher" 0.32594737715378
"17809" "Studentized OLS, normal approx." "Fisher" 0.952396947349586
"17810" "Studentized OLS, normal approx." "Fisher" 0.272193705749184
"17811" "Studentized OLS, normal approx." "Fisher" 0.988507693302818
"17812" "Studentized OLS, normal approx." "Fisher" 0.483002926560479
"17813" "Studentized OLS, normal approx." "Fisher" 0.359490332019247
"17814" "Studentized OLS, normal approx." "Fisher" 0.00320165377317005
"17815" "Studentized OLS, normal approx." "Fisher" 0.463224933230208
"17816" "Studentized OLS, normal approx." "Fisher" 0.326787830020635
"17817" "Studentized OLS, normal approx." "Fisher" 0.0066541170350527
"17818" "Studentized OLS, normal approx." "Fisher" 0.298955787083141
"17819" "Studentized OLS, normal approx." "Fisher" 0.00229877472097995
"17820" "Studentized OLS, normal approx." "Fisher" 0.658623164139476
"17821" "Studentized OLS, normal approx." "Fisher" 0.310126336819287
"17822" "Studentized OLS, normal approx." "Fisher" 0.681086629790901
"17823" "Studentized OLS, normal approx." "Fisher" 0.105660474904896
"17824" "Studentized OLS, normal approx." "Fisher" 0.457563819237515
"17825" "Studentized OLS, normal approx." "Fisher" 0.788434787332017
"17826" "Studentized OLS, normal approx." "Fisher" 0.375846267217089
"17827" "Studentized OLS, normal approx." "Fisher" 0.335094369748631
"17828" "Studentized OLS, normal approx." "Fisher" 0.726818886528773
"17829" "Studentized OLS, normal approx." "Fisher" 0.483329754224233
"17830" "Studentized OLS, normal approx." "Fisher" 0.890361929705313
"17831" "Studentized OLS, normal approx." "Fisher" 0.12247282614926
"17832" "Studentized OLS, normal approx." "Fisher" 0.0085236021196573
"17833" "Studentized OLS, normal approx." "Fisher" 0.301941859841934
"17834" "Studentized OLS, normal approx." "Fisher" 0.579974817005377
"17835" "Studentized OLS, normal approx." "Fisher" 0.69668543312505
"17836" "Studentized OLS, normal approx." "Fisher" 0.165571289998952
"17837" "Studentized OLS, normal approx." "Fisher" 0.847853140040919
"17838" "Studentized OLS, normal approx." "Fisher" 0.110399443216868
"17839" "Studentized OLS, normal approx." "Fisher" 0.992362100577296
"17840" "Studentized OLS, normal approx." "Fisher" 0.0239894778577463
"17841" "Studentized OLS, normal approx." "Fisher" 0.122755364211375
"17842" "Studentized OLS, normal approx." "Fisher" 0.463619025934917
"17843" "Studentized OLS, normal approx." "Fisher" 0.422135975151604
"17844" "Studentized OLS, normal approx." "Fisher" 0.211327000284814
"17845" "Studentized OLS, normal approx." "Fisher" 0.0798476752460937
"17846" "Studentized OLS, normal approx." "Fisher" 0.0803889655526311
"17847" "Studentized OLS, normal approx." "Fisher" 0.602626774465674
"17848" "Studentized OLS, normal approx." "Fisher" 0.247010357000592
"17849" "Studentized OLS, normal approx." "Fisher" 0.795461647702644
"17850" "Studentized OLS, normal approx." "Fisher" 0.886735445163979
"17851" "Studentized OLS, normal approx." "Fisher" 0.967056803997611
"17852" "Studentized OLS, normal approx." "Fisher" 0.0488579330314831
"17853" "Studentized OLS, normal approx." "Fisher" 0.554699257384063
"17854" "Studentized OLS, normal approx." "Fisher" 0.572915522450078
"17855" "Studentized OLS, normal approx." "Fisher" 0.710884395151724
"17856" "Studentized OLS, normal approx." "Fisher" 0.244527402963057
"17857" "Studentized OLS, normal approx." "Fisher" 0.15431291999636
"17858" "Studentized OLS, normal approx." "Fisher" 0.367103332520562
"17859" "Studentized OLS, normal approx." "Fisher" 0.375268041012431
"17860" "Studentized OLS, normal approx." "Fisher" 0.848703694481057
"17861" "Studentized OLS, normal approx." "Fisher" 0.175893523398102
"17862" "Studentized OLS, normal approx." "Fisher" 0.87037267906831
"17863" "Studentized OLS, normal approx." "Fisher" 0.105554790600665
"17864" "Studentized OLS, normal approx." "Fisher" 0.398893613752973
"17865" "Studentized OLS, normal approx." "Fisher" 0.612142349326413
"17866" "Studentized OLS, normal approx." "Fisher" 0.194016712383197
"17867" "Studentized OLS, normal approx." "Fisher" 0.471356640654196
"17868" "Studentized OLS, normal approx." "Fisher" 0.293302872191895
"17869" "Studentized OLS, normal approx." "Fisher" 0.146080304583723
"17870" "Studentized OLS, normal approx." "Fisher" 0.521604837294345
"17871" "Studentized OLS, normal approx." "Fisher" 0.941748482325833
"17872" "Studentized OLS, normal approx." "Fisher" 0.0542123124510663
"17873" "Studentized OLS, normal approx." "Fisher" 0.448824683529307
"17874" "Studentized OLS, normal approx." "Fisher" 0.0116712951207996
"17875" "Studentized OLS, normal approx." "Fisher" 0.533296018376828
"17876" "Studentized OLS, normal approx." "Fisher" 0.958826395847979
"17877" "Studentized OLS, normal approx." "Fisher" 0.0923521364380497
"17878" "Studentized OLS, normal approx." "Fisher" 0.303148804361294
"17879" "Studentized OLS, normal approx." "Fisher" 0.12507208228874
"17880" "Studentized OLS, normal approx." "Fisher" 0.501992260811741
"17881" "Studentized OLS, normal approx." "Fisher" 0.284097760956565
"17882" "Studentized OLS, normal approx." "Fisher" 0.358082142307827
"17883" "Studentized OLS, normal approx." "Fisher" 0.280905611266884
"17884" "Studentized OLS, normal approx." "Fisher" 0.374079176024418
"17885" "Studentized OLS, normal approx." "Fisher" 0.688055814411801
"17886" "Studentized OLS, normal approx." "Fisher" 0.0736923270495877
"17887" "Studentized OLS, normal approx." "Fisher" 0.690820605372868
"17888" "Studentized OLS, normal approx." "Fisher" 0.587331609534964
"17889" "Studentized OLS, normal approx." "Fisher" 0.577656338466522
"17890" "Studentized OLS, normal approx." "Fisher" 0.446743623498138
"17891" "Studentized OLS, normal approx." "Fisher" 0.465016670636244
"17892" "Studentized OLS, normal approx." "Fisher" 0.302681664978471
"17893" "Studentized OLS, normal approx." "Fisher" 0.70110635746604
"17894" "Studentized OLS, normal approx." "Fisher" 0.175574263907571
"17895" "Studentized OLS, normal approx." "Fisher" 0.0832896894155883
"17896" "Studentized OLS, normal approx." "Fisher" 0.543850495160413
"17897" "Studentized OLS, normal approx." "Fisher" 0.271521503851635
"17898" "Studentized OLS, normal approx." "Fisher" 0.293088435698422
"17899" "Studentized OLS, normal approx." "Fisher" 0.238924171532779
"17900" "Studentized OLS, normal approx." "Fisher" 0.796651029452488
"17901" "Studentized OLS, normal approx." "Fisher" 0.0251901083332375
"17902" "Studentized OLS, normal approx." "Fisher" 0.0188357446357483
"17903" "Studentized OLS, normal approx." "Fisher" 0.487771017479283
"17904" "Studentized OLS, normal approx." "Fisher" 0.109417969661306
"17905" "Studentized OLS, normal approx." "Fisher" 0.0355659918327027
"17906" "Studentized OLS, normal approx." "Fisher" 0.474494036518455
"17907" "Studentized OLS, normal approx." "Fisher" 0.950404977962386
"17908" "Studentized OLS, normal approx." "Fisher" 0.653156645199902
"17909" "Studentized OLS, normal approx." "Fisher" 0.712986779378904
"17910" "Studentized OLS, normal approx." "Fisher" 0.216055635763499
"17911" "Studentized OLS, normal approx." "Fisher" 0.0466289921085183
"17912" "Studentized OLS, normal approx." "Fisher" 0.711419378215162
"17913" "Studentized OLS, normal approx." "Fisher" 0.751642842460779
"17914" "Studentized OLS, normal approx." "Fisher" 0.0925771316588355
"17915" "Studentized OLS, normal approx." "Fisher" 0.491919144641984
"17916" "Studentized OLS, normal approx." "Fisher" 0.47807345736544
"17917" "Studentized OLS, normal approx." "Fisher" 0.0538930620713303
"17918" "Studentized OLS, normal approx." "Fisher" 0.550273820989567
"17919" "Studentized OLS, normal approx." "Fisher" 0.164000859685735
"17920" "Studentized OLS, normal approx." "Fisher" 0.8035412056746
"17921" "Studentized OLS, normal approx." "Fisher" 0.704382978766457
"17922" "Studentized OLS, normal approx." "Fisher" 0.448613208085028
"17923" "Studentized OLS, normal approx." "Fisher" 0.497171669399166
"17924" "Studentized OLS, normal approx." "Fisher" 0.163340292026959
"17925" "Studentized OLS, normal approx." "Fisher" 0.877753660515069
"17926" "Studentized OLS, normal approx." "Fisher" 0.0337568672089705
"17927" "Studentized OLS, normal approx." "Fisher" 0.978775509987554
"17928" "Studentized OLS, normal approx." "Fisher" 0.563554739913463
"17929" "Studentized OLS, normal approx." "Fisher" 0.250396433692072
"17930" "Studentized OLS, normal approx." "Fisher" 0.926211566638555
"17931" "Studentized OLS, normal approx." "Fisher" 0.0183488713562925
"17932" "Studentized OLS, normal approx." "Fisher" 0.000103951800545232
"17933" "Studentized OLS, normal approx." "Fisher" 0.231489762952393
"17934" "Studentized OLS, normal approx." "Fisher" 0.979015869214026
"17935" "Studentized OLS, normal approx." "Fisher" 0.0837756315805793
"17936" "Studentized OLS, normal approx." "Fisher" 0.0376330238758957
"17937" "Studentized OLS, normal approx." "Fisher" 0.663216533746336
"17938" "Studentized OLS, normal approx." "Fisher" 0.60620167837741
"17939" "Studentized OLS, normal approx." "Fisher" 0.970957930014197
"17940" "Studentized OLS, normal approx." "Fisher" 0.870504769456268
"17941" "Studentized OLS, normal approx." "Fisher" 0.150943148992803
"17942" "Studentized OLS, normal approx." "Fisher" 0.758077124662077
"17943" "Studentized OLS, normal approx." "Fisher" 0.00172799369363519
"17944" "Studentized OLS, normal approx." "Fisher" 0.846200366664379
"17945" "Studentized OLS, normal approx." "Fisher" 0.843182310849876
"17946" "Studentized OLS, normal approx." "Fisher" 0.7192122850559
"17947" "Studentized OLS, normal approx." "Fisher" 0.14998893592614
"17948" "Studentized OLS, normal approx." "Fisher" 0.242970356934695
"17949" "Studentized OLS, normal approx." "Fisher" 0.803374278072921
"17950" "Studentized OLS, normal approx." "Fisher" 0.665308706636167
"17951" "Studentized OLS, normal approx." "Fisher" 0.0723510114301416
"17952" "Studentized OLS, normal approx." "Fisher" 0.760150429740812
"17953" "Studentized OLS, normal approx." "Fisher" 0.224775445604807
"17954" "Studentized OLS, normal approx." "Fisher" 0.597085985540814
"17955" "Studentized OLS, normal approx." "Fisher" 0.328886262214692
"17956" "Studentized OLS, normal approx." "Fisher" 0.855680864031112
"17957" "Studentized OLS, normal approx." "Fisher" 0.323016805927699
"17958" "Studentized OLS, normal approx." "Fisher" 0.574250614680441
"17959" "Studentized OLS, normal approx." "Fisher" 0.354613667625672
"17960" "Studentized OLS, normal approx." "Fisher" 0.573006874849648
"17961" "Studentized OLS, normal approx." "Fisher" 0.23625846117602
"17962" "Studentized OLS, normal approx." "Fisher" 0.701430716313983
"17963" "Studentized OLS, normal approx." "Fisher" 0.989609094435343
"17964" "Studentized OLS, normal approx." "Fisher" 0.288966453945775
"17965" "Studentized OLS, normal approx." "Fisher" 0.794561161250828
"17966" "Studentized OLS, normal approx." "Fisher" 0.816189864437561
"17967" "Studentized OLS, normal approx." "Fisher" 0.959813699260737
"17968" "Studentized OLS, normal approx." "Fisher" 0.129553342709518
"17969" "Studentized OLS, normal approx." "Fisher" 0.040763724682322
"17970" "Studentized OLS, normal approx." "Fisher" 0.509286902349416
"17971" "Studentized OLS, normal approx." "Fisher" 0.776574915266181
"17972" "Studentized OLS, normal approx." "Fisher" 0.425715753534792
"17973" "Studentized OLS, normal approx." "Fisher" 0.294234112122134
"17974" "Studentized OLS, normal approx." "Fisher" 0.0989810728093738
"17975" "Studentized OLS, normal approx." "Fisher" 0.454142482944365
"17976" "Studentized OLS, normal approx." "Fisher" 0.693257605019179
"17977" "Studentized OLS, normal approx." "Fisher" 0.692822677967392
"17978" "Studentized OLS, normal approx." "Fisher" 0.384195389974799
"17979" "Studentized OLS, normal approx." "Fisher" 0.462774731705816
"17980" "Studentized OLS, normal approx." "Fisher" 0.880184730028303
"17981" "Studentized OLS, normal approx." "Fisher" 0.960727351751187
"17982" "Studentized OLS, normal approx." "Fisher" 0.765121651424599
"17983" "Studentized OLS, normal approx." "Fisher" 0.160678990650654
"17984" "Studentized OLS, normal approx." "Fisher" 0.375799468410363
"17985" "Studentized OLS, normal approx." "Fisher" 0.777053469971588
"17986" "Studentized OLS, normal approx." "Fisher" 0.868579731001363
"17987" "Studentized OLS, normal approx." "Fisher" 0.0410970876698318
"17988" "Studentized OLS, normal approx." "Fisher" 0.589835244773986
"17989" "Studentized OLS, normal approx." "Fisher" 0.948892898213267
"17990" "Studentized OLS, normal approx." "Fisher" 0.992076312458896
"17991" "Studentized OLS, normal approx." "Fisher" 0.72362136935324
"17992" "Studentized OLS, normal approx." "Fisher" 0.432698334291024
"17993" "Studentized OLS, normal approx." "Fisher" 0.193633163793468
"17994" "Studentized OLS, normal approx." "Fisher" 0.77985686042838
"17995" "Studentized OLS, normal approx." "Fisher" 0.146007413451553
"17996" "Studentized OLS, normal approx." "Fisher" 0.338918315985395
"17997" "Studentized OLS, normal approx." "Fisher" 0.0337137695026324
"17998" "Studentized OLS, normal approx." "Fisher" 0.229801658461623
"17999" "Studentized OLS, normal approx." "Fisher" 0.33000574725954
"18000" "Studentized OLS, normal approx." "Fisher" 0.952438760958774
"18001" "Studentized OLS, normal approx." "Lin" 0.0960079919303838
"18002" "Studentized OLS, normal approx." "Lin" 0.170145242487249
"18003" "Studentized OLS, normal approx." "Lin" 0.718564548475627
"18004" "Studentized OLS, normal approx." "Lin" 0.484794617416058
"18005" "Studentized OLS, normal approx." "Lin" 0.326120910624089
"18006" "Studentized OLS, normal approx." "Lin" 0.220849247672526
"18007" "Studentized OLS, normal approx." "Lin" 0.642442944799927
"18008" "Studentized OLS, normal approx." "Lin" 0.933723738823855
"18009" "Studentized OLS, normal approx." "Lin" 0.979339804252142
"18010" "Studentized OLS, normal approx." "Lin" 0.352562382028911
"18011" "Studentized OLS, normal approx." "Lin" 0.942724214810659
"18012" "Studentized OLS, normal approx." "Lin" 0.0702129108918148
"18013" "Studentized OLS, normal approx." "Lin" 0.89218011333849
"18014" "Studentized OLS, normal approx." "Lin" 0.007727037210983
"18015" "Studentized OLS, normal approx." "Lin" 0.924602295139118
"18016" "Studentized OLS, normal approx." "Lin" 0.43069881367769
"18017" "Studentized OLS, normal approx." "Lin" 0.055379867829801
"18018" "Studentized OLS, normal approx." "Lin" 0.576057428571888
"18019" "Studentized OLS, normal approx." "Lin" 0.785411406194528
"18020" "Studentized OLS, normal approx." "Lin" 0.418570188738004
"18021" "Studentized OLS, normal approx." "Lin" 0.926581207218535
"18022" "Studentized OLS, normal approx." "Lin" 0.176487422659559
"18023" "Studentized OLS, normal approx." "Lin" 0.400903300737949
"18024" "Studentized OLS, normal approx." "Lin" 0.918783062691681
"18025" "Studentized OLS, normal approx." "Lin" 0.356928068006721
"18026" "Studentized OLS, normal approx." "Lin" 0.0449380552370511
"18027" "Studentized OLS, normal approx." "Lin" 0.224157168577056
"18028" "Studentized OLS, normal approx." "Lin" 0.148702441766988
"18029" "Studentized OLS, normal approx." "Lin" 0.367272763989285
"18030" "Studentized OLS, normal approx." "Lin" 0.279142215757145
"18031" "Studentized OLS, normal approx." "Lin" 0.260618167202001
"18032" "Studentized OLS, normal approx." "Lin" 0.166690889076448
"18033" "Studentized OLS, normal approx." "Lin" 0.75888105413466
"18034" "Studentized OLS, normal approx." "Lin" 0.49625503676753
"18035" "Studentized OLS, normal approx." "Lin" 0.898712000077439
"18036" "Studentized OLS, normal approx." "Lin" 0.281781127059178
"18037" "Studentized OLS, normal approx." "Lin" 0.485913676483349
"18038" "Studentized OLS, normal approx." "Lin" 0.0633597361128537
"18039" "Studentized OLS, normal approx." "Lin" 0.143543757641789
"18040" "Studentized OLS, normal approx." "Lin" 0.226217424090549
"18041" "Studentized OLS, normal approx." "Lin" 0.272731318167232
"18042" "Studentized OLS, normal approx." "Lin" 0.000974552089796354
"18043" "Studentized OLS, normal approx." "Lin" 0.528384538686328
"18044" "Studentized OLS, normal approx." "Lin" 0.786689774511593
"18045" "Studentized OLS, normal approx." "Lin" 0.22715145626857
"18046" "Studentized OLS, normal approx." "Lin" 0.618627826264669
"18047" "Studentized OLS, normal approx." "Lin" 0.986453254842619
"18048" "Studentized OLS, normal approx." "Lin" 0.439720289394206
"18049" "Studentized OLS, normal approx." "Lin" 0.589823506550197
"18050" "Studentized OLS, normal approx." "Lin" 0.327431996693226
"18051" "Studentized OLS, normal approx." "Lin" 0.0600798183797395
"18052" "Studentized OLS, normal approx." "Lin" 0.308415905747509
"18053" "Studentized OLS, normal approx." "Lin" 0.489913069514968
"18054" "Studentized OLS, normal approx." "Lin" 0.511312573682645
"18055" "Studentized OLS, normal approx." "Lin" 0.650642514845074
"18056" "Studentized OLS, normal approx." "Lin" 0.0818755408087548
"18057" "Studentized OLS, normal approx." "Lin" 0.626916393909709
"18058" "Studentized OLS, normal approx." "Lin" 0.583395118056849
"18059" "Studentized OLS, normal approx." "Lin" 0.0992394554618503
"18060" "Studentized OLS, normal approx." "Lin" 0.24536856306115
"18061" "Studentized OLS, normal approx." "Lin" 0.753676236139731
"18062" "Studentized OLS, normal approx." "Lin" 0.945164847185662
"18063" "Studentized OLS, normal approx." "Lin" 0.56064434686614
"18064" "Studentized OLS, normal approx." "Lin" 0.793275727244812
"18065" "Studentized OLS, normal approx." "Lin" 0.360327674234822
"18066" "Studentized OLS, normal approx." "Lin" 0.634323473861947
"18067" "Studentized OLS, normal approx." "Lin" 0.598939565416136
"18068" "Studentized OLS, normal approx." "Lin" 0.567332973757925
"18069" "Studentized OLS, normal approx." "Lin" 0.00265310747014258
"18070" "Studentized OLS, normal approx." "Lin" 0.874219785434326
"18071" "Studentized OLS, normal approx." "Lin" 0.163554257859764
"18072" "Studentized OLS, normal approx." "Lin" 0.120627946999948
"18073" "Studentized OLS, normal approx." "Lin" 0.747792210259473
"18074" "Studentized OLS, normal approx." "Lin" 0.030668262646566
"18075" "Studentized OLS, normal approx." "Lin" 0.478411730478008
"18076" "Studentized OLS, normal approx." "Lin" 0.426225750023364
"18077" "Studentized OLS, normal approx." "Lin" 0.720684624093986
"18078" "Studentized OLS, normal approx." "Lin" 0.919089112050651
"18079" "Studentized OLS, normal approx." "Lin" 0.433608142264397
"18080" "Studentized OLS, normal approx." "Lin" 0.886424568104212
"18081" "Studentized OLS, normal approx." "Lin" 0.556627522056311
"18082" "Studentized OLS, normal approx." "Lin" 0.0621690207447798
"18083" "Studentized OLS, normal approx." "Lin" 0.486189275638765
"18084" "Studentized OLS, normal approx." "Lin" 0.658260303553789
"18085" "Studentized OLS, normal approx." "Lin" 0.728090525362837
"18086" "Studentized OLS, normal approx." "Lin" 0.646073056209225
"18087" "Studentized OLS, normal approx." "Lin" 0.080772699930558
"18088" "Studentized OLS, normal approx." "Lin" 0.336576374622586
"18089" "Studentized OLS, normal approx." "Lin" 0.793177076486525
"18090" "Studentized OLS, normal approx." "Lin" 0.573755251223297
"18091" "Studentized OLS, normal approx." "Lin" 0.985664929950097
"18092" "Studentized OLS, normal approx." "Lin" 0.452476077821299
"18093" "Studentized OLS, normal approx." "Lin" 0.861772238943135
"18094" "Studentized OLS, normal approx." "Lin" 0.252446781760672
"18095" "Studentized OLS, normal approx." "Lin" 0.22144984698015
"18096" "Studentized OLS, normal approx." "Lin" 0.737513810449031
"18097" "Studentized OLS, normal approx." "Lin" 0.224789246766137
"18098" "Studentized OLS, normal approx." "Lin" 0.907745921252753
"18099" "Studentized OLS, normal approx." "Lin" 0.316571808506744
"18100" "Studentized OLS, normal approx." "Lin" 0.00409977992914756
"18101" "Studentized OLS, normal approx." "Lin" 0.477011926173911
"18102" "Studentized OLS, normal approx." "Lin" 0.371241195847531
"18103" "Studentized OLS, normal approx." "Lin" 0.01663484976248
"18104" "Studentized OLS, normal approx." "Lin" 0.307738796011403
"18105" "Studentized OLS, normal approx." "Lin" 0.0647601996703024
"18106" "Studentized OLS, normal approx." "Lin" 0.705792263604381
"18107" "Studentized OLS, normal approx." "Lin" 0.897181155631772
"18108" "Studentized OLS, normal approx." "Lin" 0.666688051094545
"18109" "Studentized OLS, normal approx." "Lin" 0.567055401979726
"18110" "Studentized OLS, normal approx." "Lin" 0.903393610349414
"18111" "Studentized OLS, normal approx." "Lin" 0.961951665521186
"18112" "Studentized OLS, normal approx." "Lin" 0.900100240530602
"18113" "Studentized OLS, normal approx." "Lin" 0.885676867668262
"18114" "Studentized OLS, normal approx." "Lin" 0.990652894015425
"18115" "Studentized OLS, normal approx." "Lin" 0.276434106230413
"18116" "Studentized OLS, normal approx." "Lin" 0.34653640158174
"18117" "Studentized OLS, normal approx." "Lin" 0.222629981985162
"18118" "Studentized OLS, normal approx." "Lin" 0.825976097581008
"18119" "Studentized OLS, normal approx." "Lin" 0.0271744200500468
"18120" "Studentized OLS, normal approx." "Lin" 0.294669946543307
"18121" "Studentized OLS, normal approx." "Lin" 0.742733624143804
"18122" "Studentized OLS, normal approx." "Lin" 0.168453952755974
"18123" "Studentized OLS, normal approx." "Lin" 0.820692775687617
"18124" "Studentized OLS, normal approx." "Lin" 0.199824169387515
"18125" "Studentized OLS, normal approx." "Lin" 0.405537022473666
"18126" "Studentized OLS, normal approx." "Lin" 0.049044476314589
"18127" "Studentized OLS, normal approx." "Lin" 0.0570912630048699
"18128" "Studentized OLS, normal approx." "Lin" 0.400700417345012
"18129" "Studentized OLS, normal approx." "Lin" 0.312672043953304
"18130" "Studentized OLS, normal approx." "Lin" 0.875674301549729
"18131" "Studentized OLS, normal approx." "Lin" 0.388901475638542
"18132" "Studentized OLS, normal approx." "Lin" 0.0323910949551096
"18133" "Studentized OLS, normal approx." "Lin" 0.270353986408467
"18134" "Studentized OLS, normal approx." "Lin" 0.0040046699855607
"18135" "Studentized OLS, normal approx." "Lin" 0.455839766758915
"18136" "Studentized OLS, normal approx." "Lin" 0.569787044374674
"18137" "Studentized OLS, normal approx." "Lin" 0.408965566211922
"18138" "Studentized OLS, normal approx." "Lin" 0.875041306955159
"18139" "Studentized OLS, normal approx." "Lin" 0.182685134814652
"18140" "Studentized OLS, normal approx." "Lin" 0.180052016707706
"18141" "Studentized OLS, normal approx." "Lin" 0.456772947731932
"18142" "Studentized OLS, normal approx." "Lin" 0.0426685407259695
"18143" "Studentized OLS, normal approx." "Lin" 0.944777446607805
"18144" "Studentized OLS, normal approx." "Lin" 0.138304868644427
"18145" "Studentized OLS, normal approx." "Lin" 0.72636949758468
"18146" "Studentized OLS, normal approx." "Lin" 0.677648162701952
"18147" "Studentized OLS, normal approx." "Lin" 0.898302264077376
"18148" "Studentized OLS, normal approx." "Lin" 0.641844909475169
"18149" "Studentized OLS, normal approx." "Lin" 0.896183253580169
"18150" "Studentized OLS, normal approx." "Lin" 0.699247701780707
"18151" "Studentized OLS, normal approx." "Lin" 0.382411194079857
"18152" "Studentized OLS, normal approx." "Lin" 0.972530273606356
"18153" "Studentized OLS, normal approx." "Lin" 0.911368090329245
"18154" "Studentized OLS, normal approx." "Lin" 0.442595226664997
"18155" "Studentized OLS, normal approx." "Lin" 0.0133060180180158
"18156" "Studentized OLS, normal approx." "Lin" 0.25628759797055
"18157" "Studentized OLS, normal approx." "Lin" 0.049426910766696
"18158" "Studentized OLS, normal approx." "Lin" 0.0060388128443869
"18159" "Studentized OLS, normal approx." "Lin" 0.76398053037742
"18160" "Studentized OLS, normal approx." "Lin" 0.640120731345095
"18161" "Studentized OLS, normal approx." "Lin" 0.0826790034695739
"18162" "Studentized OLS, normal approx." "Lin" 0.787753437172092
"18163" "Studentized OLS, normal approx." "Lin" 0.869072272190282
"18164" "Studentized OLS, normal approx." "Lin" 0.410218492475837
"18165" "Studentized OLS, normal approx." "Lin" 0.0336942969481462
"18166" "Studentized OLS, normal approx." "Lin" 0.041239237377694
"18167" "Studentized OLS, normal approx." "Lin" 0.424260161230828
"18168" "Studentized OLS, normal approx." "Lin" 0.414594237536844
"18169" "Studentized OLS, normal approx." "Lin" 0.278538057034172
"18170" "Studentized OLS, normal approx." "Lin" 0.516741854899859
"18171" "Studentized OLS, normal approx." "Lin" 0.805287924369883
"18172" "Studentized OLS, normal approx." "Lin" 0.866168537508977
"18173" "Studentized OLS, normal approx." "Lin" 0.00795111993322517
"18174" "Studentized OLS, normal approx." "Lin" 0.000901950839089505
"18175" "Studentized OLS, normal approx." "Lin" 0.153402752276557
"18176" "Studentized OLS, normal approx." "Lin" 0.699876531702552
"18177" "Studentized OLS, normal approx." "Lin" 0.82954168720939
"18178" "Studentized OLS, normal approx." "Lin" 0.518224805770725
"18179" "Studentized OLS, normal approx." "Lin" 0.233707464436212
"18180" "Studentized OLS, normal approx." "Lin" 0.497915932334922
"18181" "Studentized OLS, normal approx." "Lin" 0.0085725600012414
"18182" "Studentized OLS, normal approx." "Lin" 0.46823371631165
"18183" "Studentized OLS, normal approx." "Lin" 0.672706600534561
"18184" "Studentized OLS, normal approx." "Lin" 0.552091531629542
"18185" "Studentized OLS, normal approx." "Lin" 0.187868273600698
"18186" "Studentized OLS, normal approx." "Lin" 0.696079793466651
"18187" "Studentized OLS, normal approx." "Lin" 0.432414064336068
"18188" "Studentized OLS, normal approx." "Lin" 0.916771923705066
"18189" "Studentized OLS, normal approx." "Lin" 0.0916916074552641
"18190" "Studentized OLS, normal approx." "Lin" 0.28930595186419
"18191" "Studentized OLS, normal approx." "Lin" 0.550519535878378
"18192" "Studentized OLS, normal approx." "Lin" 0.56900701843277
"18193" "Studentized OLS, normal approx." "Lin" 0.269012378156425
"18194" "Studentized OLS, normal approx." "Lin" 0.81960345732039
"18195" "Studentized OLS, normal approx." "Lin" 0.768544623211659
"18196" "Studentized OLS, normal approx." "Lin" 0.542884380305452
"18197" "Studentized OLS, normal approx." "Lin" 0.11326238359988
"18198" "Studentized OLS, normal approx." "Lin" 0.590612744308055
"18199" "Studentized OLS, normal approx." "Lin" 0.182460916735614
"18200" "Studentized OLS, normal approx." "Lin" 0.0986696088009613
"18201" "Studentized OLS, normal approx." "Lin" 0.805674193071988
"18202" "Studentized OLS, normal approx." "Lin" 0.360427414949628
"18203" "Studentized OLS, normal approx." "Lin" 0.70369543471627
"18204" "Studentized OLS, normal approx." "Lin" 0.116359470432273
"18205" "Studentized OLS, normal approx." "Lin" 0.980496961722107
"18206" "Studentized OLS, normal approx." "Lin" 0.87792069643857
"18207" "Studentized OLS, normal approx." "Lin" 0.983180234773045
"18208" "Studentized OLS, normal approx." "Lin" 0.324706285576784
"18209" "Studentized OLS, normal approx." "Lin" 0.626274227099034
"18210" "Studentized OLS, normal approx." "Lin" 0.0306810125421642
"18211" "Studentized OLS, normal approx." "Lin" 0.320655154325538
"18212" "Studentized OLS, normal approx." "Lin" 0.582338338633617
"18213" "Studentized OLS, normal approx." "Lin" 0.00361979777950761
"18214" "Studentized OLS, normal approx." "Lin" 0.333332169481151
"18215" "Studentized OLS, normal approx." "Lin" 0.341556407092739
"18216" "Studentized OLS, normal approx." "Lin" 0.564198259520652
"18217" "Studentized OLS, normal approx." "Lin" 0.0549127733553498
"18218" "Studentized OLS, normal approx." "Lin" 0.504735248821107
"18219" "Studentized OLS, normal approx." "Lin" 0.147792902824061
"18220" "Studentized OLS, normal approx." "Lin" 0.0644705778138495
"18221" "Studentized OLS, normal approx." "Lin" 0.76546687271623
"18222" "Studentized OLS, normal approx." "Lin" 0.0433156904293996
"18223" "Studentized OLS, normal approx." "Lin" 0.464250747769035
"18224" "Studentized OLS, normal approx." "Lin" 0.253730162839066
"18225" "Studentized OLS, normal approx." "Lin" 0.600106415484239
"18226" "Studentized OLS, normal approx." "Lin" 0.83252526807531
"18227" "Studentized OLS, normal approx." "Lin" 0.93891790955721
"18228" "Studentized OLS, normal approx." "Lin" 0.0711708512662044
"18229" "Studentized OLS, normal approx." "Lin" 0.342336875868051
"18230" "Studentized OLS, normal approx." "Lin" 0.0502195670154699
"18231" "Studentized OLS, normal approx." "Lin" 0.503715353435869
"18232" "Studentized OLS, normal approx." "Lin" 0.490521218707344
"18233" "Studentized OLS, normal approx." "Lin" 0.989989944825851
"18234" "Studentized OLS, normal approx." "Lin" 0.0509692379400544
"18235" "Studentized OLS, normal approx." "Lin" 0.916423694550379
"18236" "Studentized OLS, normal approx." "Lin" 0.267559477198158
"18237" "Studentized OLS, normal approx." "Lin" 0.896450948527584
"18238" "Studentized OLS, normal approx." "Lin" 0.0132222500044141
"18239" "Studentized OLS, normal approx." "Lin" 0.744122987578332
"18240" "Studentized OLS, normal approx." "Lin" 0.278159804033419
"18241" "Studentized OLS, normal approx." "Lin" 0.692120544467534
"18242" "Studentized OLS, normal approx." "Lin" 0.965246699344043
"18243" "Studentized OLS, normal approx." "Lin" 0.0895316994535698
"18244" "Studentized OLS, normal approx." "Lin" 0.104151642932091
"18245" "Studentized OLS, normal approx." "Lin" 0.961720204385828
"18246" "Studentized OLS, normal approx." "Lin" 0.229265086768625
"18247" "Studentized OLS, normal approx." "Lin" 0.108755000643663
"18248" "Studentized OLS, normal approx." "Lin" 0.966357631519583
"18249" "Studentized OLS, normal approx." "Lin" 0.0127007453650518
"18250" "Studentized OLS, normal approx." "Lin" 0.136525460077782
"18251" "Studentized OLS, normal approx." "Lin" 0.485517784755128
"18252" "Studentized OLS, normal approx." "Lin" 0.409649733600304
"18253" "Studentized OLS, normal approx." "Lin" 0.779994101579666
"18254" "Studentized OLS, normal approx." "Lin" 0.892353999385063
"18255" "Studentized OLS, normal approx." "Lin" 0.308026568028
"18256" "Studentized OLS, normal approx." "Lin" 0.375762299441651
"18257" "Studentized OLS, normal approx." "Lin" 0.0757571128157304
"18258" "Studentized OLS, normal approx." "Lin" 0.209551226097406
"18259" "Studentized OLS, normal approx." "Lin" 0.33082286566464
"18260" "Studentized OLS, normal approx." "Lin" 0.857107996301378
"18261" "Studentized OLS, normal approx." "Lin" 0.199343827039908
"18262" "Studentized OLS, normal approx." "Lin" 0.475171386148897
"18263" "Studentized OLS, normal approx." "Lin" 0.0115676587285614
"18264" "Studentized OLS, normal approx." "Lin" 0.987140677831256
"18265" "Studentized OLS, normal approx." "Lin" 0.365400962450535
"18266" "Studentized OLS, normal approx." "Lin" 0.508954293438614
"18267" "Studentized OLS, normal approx." "Lin" 0.47325537703566
"18268" "Studentized OLS, normal approx." "Lin" 0.499273521680569
"18269" "Studentized OLS, normal approx." "Lin" 0.676977331426241
"18270" "Studentized OLS, normal approx." "Lin" 0.0328049238302801
"18271" "Studentized OLS, normal approx." "Lin" 0.685676797385331
"18272" "Studentized OLS, normal approx." "Lin" 0.0832000771580395
"18273" "Studentized OLS, normal approx." "Lin" 0.434713763476133
"18274" "Studentized OLS, normal approx." "Lin" 0.931505633708172
"18275" "Studentized OLS, normal approx." "Lin" 0.430327637710374
"18276" "Studentized OLS, normal approx." "Lin" 0.529755172448873
"18277" "Studentized OLS, normal approx." "Lin" 0.10444321608628
"18278" "Studentized OLS, normal approx." "Lin" 0.693984603354764
"18279" "Studentized OLS, normal approx." "Lin" 0.137327048962355
"18280" "Studentized OLS, normal approx." "Lin" 0.0513721766382746
"18281" "Studentized OLS, normal approx." "Lin" 0.582909964916678
"18282" "Studentized OLS, normal approx." "Lin" 0.0894708125429733
"18283" "Studentized OLS, normal approx." "Lin" 0.918246502265367
"18284" "Studentized OLS, normal approx." "Lin" 0.154843432967326
"18285" "Studentized OLS, normal approx." "Lin" 0.597624404064632
"18286" "Studentized OLS, normal approx." "Lin" 0.932324369850125
"18287" "Studentized OLS, normal approx." "Lin" 0.598074634773667
"18288" "Studentized OLS, normal approx." "Lin" 0.216627568919602
"18289" "Studentized OLS, normal approx." "Lin" 0.877542716146584
"18290" "Studentized OLS, normal approx." "Lin" 0.671722323239033
"18291" "Studentized OLS, normal approx." "Lin" 0.719810395673404
"18292" "Studentized OLS, normal approx." "Lin" 0.211652790939835
"18293" "Studentized OLS, normal approx." "Lin" 0.806037019060635
"18294" "Studentized OLS, normal approx." "Lin" 0.961828177938294
"18295" "Studentized OLS, normal approx." "Lin" 0.692600316323728
"18296" "Studentized OLS, normal approx." "Lin" 0.53554618824061
"18297" "Studentized OLS, normal approx." "Lin" 0.0334296497332915
"18298" "Studentized OLS, normal approx." "Lin" 0.0777998744165425
"18299" "Studentized OLS, normal approx." "Lin" 0.269107170242004
"18300" "Studentized OLS, normal approx." "Lin" 0.0795529498975815
"18301" "Studentized OLS, normal approx." "Lin" 0.0940952127235082
"18302" "Studentized OLS, normal approx." "Lin" 0.637020831426784
"18303" "Studentized OLS, normal approx." "Lin" 0.298872947421933
"18304" "Studentized OLS, normal approx." "Lin" 0.442143453012535
"18305" "Studentized OLS, normal approx." "Lin" 0.625418625829606
"18306" "Studentized OLS, normal approx." "Lin" 0.764533715743147
"18307" "Studentized OLS, normal approx." "Lin" 0.947780556245339
"18308" "Studentized OLS, normal approx." "Lin" 0.0303837445617645
"18309" "Studentized OLS, normal approx." "Lin" 0.745723373001721
"18310" "Studentized OLS, normal approx." "Lin" 0.53799930804578
"18311" "Studentized OLS, normal approx." "Lin" 0.86639838639718
"18312" "Studentized OLS, normal approx." "Lin" 0.693131306174105
"18313" "Studentized OLS, normal approx." "Lin" 0.695142579426877
"18314" "Studentized OLS, normal approx." "Lin" 0.294394934859004
"18315" "Studentized OLS, normal approx." "Lin" 0.530291452497421
"18316" "Studentized OLS, normal approx." "Lin" 0.343125662939019
"18317" "Studentized OLS, normal approx." "Lin" 0.0599053988305487
"18318" "Studentized OLS, normal approx." "Lin" 0.668267089580378
"18319" "Studentized OLS, normal approx." "Lin" 0.733034402308582
"18320" "Studentized OLS, normal approx." "Lin" 0.213279615574066
"18321" "Studentized OLS, normal approx." "Lin" 0.120711895017414
"18322" "Studentized OLS, normal approx." "Lin" 0.0138976977066139
"18323" "Studentized OLS, normal approx." "Lin" 0.354894440213834
"18324" "Studentized OLS, normal approx." "Lin" 0.908161804423509
"18325" "Studentized OLS, normal approx." "Lin" 0.382630005760927
"18326" "Studentized OLS, normal approx." "Lin" 0.237957026377839
"18327" "Studentized OLS, normal approx." "Lin" 0.979638374879021
"18328" "Studentized OLS, normal approx." "Lin" 0.848836588926975
"18329" "Studentized OLS, normal approx." "Lin" 0.0278673021406335
"18330" "Studentized OLS, normal approx." "Lin" 0.969973901966974
"18331" "Studentized OLS, normal approx." "Lin" 0.783450669699076
"18332" "Studentized OLS, normal approx." "Lin" 0.437414593294319
"18333" "Studentized OLS, normal approx." "Lin" 0.398098848698122
"18334" "Studentized OLS, normal approx." "Lin" 0.670182889485959
"18335" "Studentized OLS, normal approx." "Lin" 0.133015459429443
"18336" "Studentized OLS, normal approx." "Lin" 0.415937602805769
"18337" "Studentized OLS, normal approx." "Lin" 0.676554828489923
"18338" "Studentized OLS, normal approx." "Lin" 0.662461245912844
"18339" "Studentized OLS, normal approx." "Lin" 0.914866229713612
"18340" "Studentized OLS, normal approx." "Lin" 0.317895590532168
"18341" "Studentized OLS, normal approx." "Lin" 0.257628691828707
"18342" "Studentized OLS, normal approx." "Lin" 0.020391731902067
"18343" "Studentized OLS, normal approx." "Lin" 0.146726559259048
"18344" "Studentized OLS, normal approx." "Lin" 0.55941243275294
"18345" "Studentized OLS, normal approx." "Lin" 0.334839079388566
"18346" "Studentized OLS, normal approx." "Lin" 0.797904130416982
"18347" "Studentized OLS, normal approx." "Lin" 0.182839509798634
"18348" "Studentized OLS, normal approx." "Lin" 0.521279081418192
"18349" "Studentized OLS, normal approx." "Lin" 0.534070061652958
"18350" "Studentized OLS, normal approx." "Lin" 0.485684507777177
"18351" "Studentized OLS, normal approx." "Lin" 0.0548144858607511
"18352" "Studentized OLS, normal approx." "Lin" 0.192282381146765
"18353" "Studentized OLS, normal approx." "Lin" 0.758823952113854
"18354" "Studentized OLS, normal approx." "Lin" 0.509055656383755
"18355" "Studentized OLS, normal approx." "Lin" 0.33881233273651
"18356" "Studentized OLS, normal approx." "Lin" 0.132091735212712
"18357" "Studentized OLS, normal approx." "Lin" 0.334032318857578
"18358" "Studentized OLS, normal approx." "Lin" 0.362752272553225
"18359" "Studentized OLS, normal approx." "Lin" 0.0608930620539496
"18360" "Studentized OLS, normal approx." "Lin" 0.00625115404976473
"18361" "Studentized OLS, normal approx." "Lin" 0.542102370780183
"18362" "Studentized OLS, normal approx." "Lin" 0.446034031545135
"18363" "Studentized OLS, normal approx." "Lin" 0.742334349675351
"18364" "Studentized OLS, normal approx." "Lin" 0.498690067739608
"18365" "Studentized OLS, normal approx." "Lin" 0.689881407786441
"18366" "Studentized OLS, normal approx." "Lin" 0.391589414737202
"18367" "Studentized OLS, normal approx." "Lin" 0.182092380514886
"18368" "Studentized OLS, normal approx." "Lin" 0.149968881790814
"18369" "Studentized OLS, normal approx." "Lin" 0.604974912183899
"18370" "Studentized OLS, normal approx." "Lin" 0.60274889032431
"18371" "Studentized OLS, normal approx." "Lin" 0.505165778401854
"18372" "Studentized OLS, normal approx." "Lin" 0.300817810791743
"18373" "Studentized OLS, normal approx." "Lin" 0.367111263435418
"18374" "Studentized OLS, normal approx." "Lin" 0.430179647597887
"18375" "Studentized OLS, normal approx." "Lin" 0.359127792284052
"18376" "Studentized OLS, normal approx." "Lin" 0.77184749040272
"18377" "Studentized OLS, normal approx." "Lin" 0.868827172231755
"18378" "Studentized OLS, normal approx." "Lin" 0.661835974448375
"18379" "Studentized OLS, normal approx." "Lin" 0.663745585682302
"18380" "Studentized OLS, normal approx." "Lin" 0.559065147226142
"18381" "Studentized OLS, normal approx." "Lin" 0.551489231756373
"18382" "Studentized OLS, normal approx." "Lin" 0.000243382671898607
"18383" "Studentized OLS, normal approx." "Lin" 0.159829698724364
"18384" "Studentized OLS, normal approx." "Lin" 0.759548498733198
"18385" "Studentized OLS, normal approx." "Lin" 0.326703883398737
"18386" "Studentized OLS, normal approx." "Lin" 0.0818628993463326
"18387" "Studentized OLS, normal approx." "Lin" 0.772757631926317
"18388" "Studentized OLS, normal approx." "Lin" 0.33015519575126
"18389" "Studentized OLS, normal approx." "Lin" 0.917304347758159
"18390" "Studentized OLS, normal approx." "Lin" 0.76649286660631
"18391" "Studentized OLS, normal approx." "Lin" 0.887429510404002
"18392" "Studentized OLS, normal approx." "Lin" 0.0935192184426983
"18393" "Studentized OLS, normal approx." "Lin" 0.221972021032626
"18394" "Studentized OLS, normal approx." "Lin" 0.680982009517732
"18395" "Studentized OLS, normal approx." "Lin" 0.780494836034742
"18396" "Studentized OLS, normal approx." "Lin" 0.480335644098921
"18397" "Studentized OLS, normal approx." "Lin" 0.960309662452516
"18398" "Studentized OLS, normal approx." "Lin" 0.407636853746272
"18399" "Studentized OLS, normal approx." "Lin" 0.888505173938106
"18400" "Studentized OLS, normal approx." "Lin" 0.970202831461554
"18401" "Studentized OLS, normal approx." "Lin" 0.132710990106538
"18402" "Studentized OLS, normal approx." "Lin" 0.693851998854129
"18403" "Studentized OLS, normal approx." "Lin" 0.845411263250868
"18404" "Studentized OLS, normal approx." "Lin" 0.384458899505944
"18405" "Studentized OLS, normal approx." "Lin" 0.440769137034829
"18406" "Studentized OLS, normal approx." "Lin" 0.361480194177394
"18407" "Studentized OLS, normal approx." "Lin" 0.635876451255709
"18408" "Studentized OLS, normal approx." "Lin" 0.971941513151066
"18409" "Studentized OLS, normal approx." "Lin" 0.0407899502934164
"18410" "Studentized OLS, normal approx." "Lin" 0.884311732933812
"18411" "Studentized OLS, normal approx." "Lin" 0.274878559117314
"18412" "Studentized OLS, normal approx." "Lin" 0.807806193543449
"18413" "Studentized OLS, normal approx." "Lin" 0.206313373108208
"18414" "Studentized OLS, normal approx." "Lin" 0.878207625590713
"18415" "Studentized OLS, normal approx." "Lin" 0.885459532091084
"18416" "Studentized OLS, normal approx." "Lin" 0.379481443879004
"18417" "Studentized OLS, normal approx." "Lin" 0.773992990908523
"18418" "Studentized OLS, normal approx." "Lin" 0.317474081167396
"18419" "Studentized OLS, normal approx." "Lin" 0.267174679466071
"18420" "Studentized OLS, normal approx." "Lin" 0.69364619231446
"18421" "Studentized OLS, normal approx." "Lin" 0.995897890267483
"18422" "Studentized OLS, normal approx." "Lin" 0.197406348323217
"18423" "Studentized OLS, normal approx." "Lin" 0.36058106494376
"18424" "Studentized OLS, normal approx." "Lin" 0.125095351802997
"18425" "Studentized OLS, normal approx." "Lin" 0.634288045707136
"18426" "Studentized OLS, normal approx." "Lin" 0.0441398947741865
"18427" "Studentized OLS, normal approx." "Lin" 0.475213017607475
"18428" "Studentized OLS, normal approx." "Lin" 0.876357233013033
"18429" "Studentized OLS, normal approx." "Lin" 0.279164871582797
"18430" "Studentized OLS, normal approx." "Lin" 0.594409875833207
"18431" "Studentized OLS, normal approx." "Lin" 0.447423605925467
"18432" "Studentized OLS, normal approx." "Lin" 0.466987537847645
"18433" "Studentized OLS, normal approx." "Lin" 0.800384805438828
"18434" "Studentized OLS, normal approx." "Lin" 0.460972054970178
"18435" "Studentized OLS, normal approx." "Lin" 0.529890798868113
"18436" "Studentized OLS, normal approx." "Lin" 0.373267126797008
"18437" "Studentized OLS, normal approx." "Lin" 0.745297132586758
"18438" "Studentized OLS, normal approx." "Lin" 0.000175341029945431
"18439" "Studentized OLS, normal approx." "Lin" 0.494351107337863
"18440" "Studentized OLS, normal approx." "Lin" 0.415052145133505
"18441" "Studentized OLS, normal approx." "Lin" 0.113883203899202
"18442" "Studentized OLS, normal approx." "Lin" 0.077258755939895
"18443" "Studentized OLS, normal approx." "Lin" 0.208507617552574
"18444" "Studentized OLS, normal approx." "Lin" 0.769594034471001
"18445" "Studentized OLS, normal approx." "Lin" 0.46539807383975
"18446" "Studentized OLS, normal approx." "Lin" 0.238303425179902
"18447" "Studentized OLS, normal approx." "Lin" 0.123300960822569
"18448" "Studentized OLS, normal approx." "Lin" 0.179347100697554
"18449" "Studentized OLS, normal approx." "Lin" 0.731188042515068
"18450" "Studentized OLS, normal approx." "Lin" 0.443064124764846
"18451" "Studentized OLS, normal approx." "Lin" 0.037045134339508
"18452" "Studentized OLS, normal approx." "Lin" 0.930880431222363
"18453" "Studentized OLS, normal approx." "Lin" 0.0527766937460268
"18454" "Studentized OLS, normal approx." "Lin" 0.310090509598406
"18455" "Studentized OLS, normal approx." "Lin" 0.901087501214765
"18456" "Studentized OLS, normal approx." "Lin" 0.987157797339272
"18457" "Studentized OLS, normal approx." "Lin" 0.412613557522144
"18458" "Studentized OLS, normal approx." "Lin" 0.231900661932677
"18459" "Studentized OLS, normal approx." "Lin" 0.89426028982977
"18460" "Studentized OLS, normal approx." "Lin" 0.646249228620829
"18461" "Studentized OLS, normal approx." "Lin" 0.339815598523785
"18462" "Studentized OLS, normal approx." "Lin" 0.753836979814428
"18463" "Studentized OLS, normal approx." "Lin" 0.0404681262895521
"18464" "Studentized OLS, normal approx." "Lin" 0.855782510590048
"18465" "Studentized OLS, normal approx." "Lin" 0.336576374622586
"18466" "Studentized OLS, normal approx." "Lin" 0.296560589640726
"18467" "Studentized OLS, normal approx." "Lin" 0.864270960885354
"18468" "Studentized OLS, normal approx." "Lin" 0.542140219779711
"18469" "Studentized OLS, normal approx." "Lin" 0.804918359910953
"18470" "Studentized OLS, normal approx." "Lin" 0.0294966699164705
"18471" "Studentized OLS, normal approx." "Lin" 0.299401775215733
"18472" "Studentized OLS, normal approx." "Lin" 0.700526906267497
"18473" "Studentized OLS, normal approx." "Lin" 0.954116067103387
"18474" "Studentized OLS, normal approx." "Lin" 0.160648101091584
"18475" "Studentized OLS, normal approx." "Lin" 0.590384839333713
"18476" "Studentized OLS, normal approx." "Lin" 0.70718827291383
"18477" "Studentized OLS, normal approx." "Lin" 0.897726382512427
"18478" "Studentized OLS, normal approx." "Lin" 0.751788630042773
"18479" "Studentized OLS, normal approx." "Lin" 0.0762381450091094
"18480" "Studentized OLS, normal approx." "Lin" 0.842772941595441
"18481" "Studentized OLS, normal approx." "Lin" 0.489081541155513
"18482" "Studentized OLS, normal approx." "Lin" 0.275972626380691
"18483" "Studentized OLS, normal approx." "Lin" 0.115783002013993
"18484" "Studentized OLS, normal approx." "Lin" 0.204302914287309
"18485" "Studentized OLS, normal approx." "Lin" 0.0464282589040823
"18486" "Studentized OLS, normal approx." "Lin" 0.169008826493669
"18487" "Studentized OLS, normal approx." "Lin" 0.934763380243855
"18488" "Studentized OLS, normal approx." "Lin" 0.509364480542069
"18489" "Studentized OLS, normal approx." "Lin" 0.734213021794682
"18490" "Studentized OLS, normal approx." "Lin" 0.74201997622161
"18491" "Studentized OLS, normal approx." "Lin" 0.444865993336061
"18492" "Studentized OLS, normal approx." "Lin" 0.37734580608947
"18493" "Studentized OLS, normal approx." "Lin" 0.528946124238296
"18494" "Studentized OLS, normal approx." "Lin" 0.879462152918071
"18495" "Studentized OLS, normal approx." "Lin" 0.360486431059323
"18496" "Studentized OLS, normal approx." "Lin" 0.108794433520448
"18497" "Studentized OLS, normal approx." "Lin" 0.345550359019784
"18498" "Studentized OLS, normal approx." "Lin" 0.556624665299467
"18499" "Studentized OLS, normal approx." "Lin" 0.634873382898981
"18500" "Studentized OLS, normal approx." "Lin" 0.200961951320262
"18501" "Studentized OLS, normal approx." "Lin" 0.0955756796019418
"18502" "Studentized OLS, normal approx." "Lin" 0.0525174770543655
"18503" "Studentized OLS, normal approx." "Lin" 0.569507249339446
"18504" "Studentized OLS, normal approx." "Lin" 0.313562831281077
"18505" "Studentized OLS, normal approx." "Lin" 0.0922425871514436
"18506" "Studentized OLS, normal approx." "Lin" 0.103663135381898
"18507" "Studentized OLS, normal approx." "Lin" 0.0888454596144697
"18508" "Studentized OLS, normal approx." "Lin" 0.53476098524275
"18509" "Studentized OLS, normal approx." "Lin" 0.494391475388737
"18510" "Studentized OLS, normal approx." "Lin" 0.344101046336134
"18511" "Studentized OLS, normal approx." "Lin" 0.0801168102087721
"18512" "Studentized OLS, normal approx." "Lin" 0.598449584554033
"18513" "Studentized OLS, normal approx." "Lin" 0.0040605886724534
"18514" "Studentized OLS, normal approx." "Lin" 0.581515031069348
"18515" "Studentized OLS, normal approx." "Lin" 0.233038136218387
"18516" "Studentized OLS, normal approx." "Lin" 0.166146314389501
"18517" "Studentized OLS, normal approx." "Lin" 0.667399686804131
"18518" "Studentized OLS, normal approx." "Lin" 0.427202022967231
"18519" "Studentized OLS, normal approx." "Lin" 0.333851680305294
"18520" "Studentized OLS, normal approx." "Lin" 0.00424871548809835
"18521" "Studentized OLS, normal approx." "Lin" 0.501695994303257
"18522" "Studentized OLS, normal approx." "Lin" 0.150000516683827
"18523" "Studentized OLS, normal approx." "Lin" 0.0793202189270921
"18524" "Studentized OLS, normal approx." "Lin" 0.117212325198453
"18525" "Studentized OLS, normal approx." "Lin" 0.186751151813882
"18526" "Studentized OLS, normal approx." "Lin" 0.630413424719595
"18527" "Studentized OLS, normal approx." "Lin" 0.716532505145735
"18528" "Studentized OLS, normal approx." "Lin" 0.465422176102998
"18529" "Studentized OLS, normal approx." "Lin" 0.767658817285785
"18530" "Studentized OLS, normal approx." "Lin" 0.136791325441327
"18531" "Studentized OLS, normal approx." "Lin" 0.427297262409986
"18532" "Studentized OLS, normal approx." "Lin" 0.459976090236313
"18533" "Studentized OLS, normal approx." "Lin" 0.455886720096681
"18534" "Studentized OLS, normal approx." "Lin" 0.863866738764246
"18535" "Studentized OLS, normal approx." "Lin" 0.0795206716517483
"18536" "Studentized OLS, normal approx." "Lin" 0.67715531893208
"18537" "Studentized OLS, normal approx." "Lin" 0.23375720056659
"18538" "Studentized OLS, normal approx." "Lin" 0.163566603413439
"18539" "Studentized OLS, normal approx." "Lin" 0.0442680785636209
"18540" "Studentized OLS, normal approx." "Lin" 0.513126031917829
"18541" "Studentized OLS, normal approx." "Lin" 0.461261589793895
"18542" "Studentized OLS, normal approx." "Lin" 0.0172671627225587
"18543" "Studentized OLS, normal approx." "Lin" 0.636188413353555
"18544" "Studentized OLS, normal approx." "Lin" 0.69699592085896
"18545" "Studentized OLS, normal approx." "Lin" 0.992976853610904
"18546" "Studentized OLS, normal approx." "Lin" 0.789011593560631
"18547" "Studentized OLS, normal approx." "Lin" 0.641624317987602
"18548" "Studentized OLS, normal approx." "Lin" 0.142354720546704
"18549" "Studentized OLS, normal approx." "Lin" 0.32786225814481
"18550" "Studentized OLS, normal approx." "Lin" 0.745789870518434
"18551" "Studentized OLS, normal approx." "Lin" 0.0170623441157167
"18552" "Studentized OLS, normal approx." "Lin" 0.0807472338309905
"18553" "Studentized OLS, normal approx." "Lin" 0.39827188630253
"18554" "Studentized OLS, normal approx." "Lin" 0.698151454896589
"18555" "Studentized OLS, normal approx." "Lin" 0.626232171378996
"18556" "Studentized OLS, normal approx." "Lin" 0.00551252088131582
"18557" "Studentized OLS, normal approx." "Lin" 0.812715159530897
"18558" "Studentized OLS, normal approx." "Lin" 0.0211606085193918
"18559" "Studentized OLS, normal approx." "Lin" 0.308737730505734
"18560" "Studentized OLS, normal approx." "Lin" 0.251724648845654
"18561" "Studentized OLS, normal approx." "Lin" 0.254416387138455
"18562" "Studentized OLS, normal approx." "Lin" 0.962888547128152
"18563" "Studentized OLS, normal approx." "Lin" 0.420716391356645
"18564" "Studentized OLS, normal approx." "Lin" 0.823297878005935
"18565" "Studentized OLS, normal approx." "Lin" 0.888201108537243
"18566" "Studentized OLS, normal approx." "Lin" 0.382584097110272
"18567" "Studentized OLS, normal approx." "Lin" 0.437607626238358
"18568" "Studentized OLS, normal approx." "Lin" 0.879660494732498
"18569" "Studentized OLS, normal approx." "Lin" 0.585248877013977
"18570" "Studentized OLS, normal approx." "Lin" 0.205838675165302
"18571" "Studentized OLS, normal approx." "Lin" 0.0128635977519114
"18572" "Studentized OLS, normal approx." "Lin" 0.535879152782897
"18573" "Studentized OLS, normal approx." "Lin" 0.363340843615162
"18574" "Studentized OLS, normal approx." "Lin" 0.0741110612382161
"18575" "Studentized OLS, normal approx." "Lin" 0.752798448334173
"18576" "Studentized OLS, normal approx." "Lin" 0.0228823909530058
"18577" "Studentized OLS, normal approx." "Lin" 0.212895442192958
"18578" "Studentized OLS, normal approx." "Lin" 0.316922333457271
"18579" "Studentized OLS, normal approx." "Lin" 0.79891220990487
"18580" "Studentized OLS, normal approx." "Lin" 0.0896770347526694
"18581" "Studentized OLS, normal approx." "Lin" 0.137350199090501
"18582" "Studentized OLS, normal approx." "Lin" 0.726011658516541
"18583" "Studentized OLS, normal approx." "Lin" 0.0578843551196513
"18584" "Studentized OLS, normal approx." "Lin" 0.318665544668757
"18585" "Studentized OLS, normal approx." "Lin" 0.410242447297051
"18586" "Studentized OLS, normal approx." "Lin" 0.006904536273316
"18587" "Studentized OLS, normal approx." "Lin" 0.384761074110106
"18588" "Studentized OLS, normal approx." "Lin" 0.0175731058732411
"18589" "Studentized OLS, normal approx." "Lin" 0.16375089737297
"18590" "Studentized OLS, normal approx." "Lin" 0.947990992903148
"18591" "Studentized OLS, normal approx." "Lin" 0.0673261703955128
"18592" "Studentized OLS, normal approx." "Lin" 0.0932062640057536
"18593" "Studentized OLS, normal approx." "Lin" 0.0789357243915889
"18594" "Studentized OLS, normal approx." "Lin" 0.565571066236265
"18595" "Studentized OLS, normal approx." "Lin" 0.830580867347367
"18596" "Studentized OLS, normal approx." "Lin" 0.761928706209027
"18597" "Studentized OLS, normal approx." "Lin" 0.642320931588941
"18598" "Studentized OLS, normal approx." "Lin" 0.354133100472982
"18599" "Studentized OLS, normal approx." "Lin" 0.110994637745333
"18600" "Studentized OLS, normal approx." "Lin" 0.734033469974201
"18601" "Studentized OLS, normal approx." "Lin" 0.37779348123873
"18602" "Studentized OLS, normal approx." "Lin" 0.0743313895827844
"18603" "Studentized OLS, normal approx." "Lin" 0.898561197849506
"18604" "Studentized OLS, normal approx." "Lin" 0.116520383191086
"18605" "Studentized OLS, normal approx." "Lin" 0.880407330806312
"18606" "Studentized OLS, normal approx." "Lin" 0.388635417689142
"18607" "Studentized OLS, normal approx." "Lin" 0.487431692709898
"18608" "Studentized OLS, normal approx." "Lin" 0.729581567741656
"18609" "Studentized OLS, normal approx." "Lin" 0.796321637754844
"18610" "Studentized OLS, normal approx." "Lin" 0.250053586225023
"18611" "Studentized OLS, normal approx." "Lin" 0.034755641918425
"18612" "Studentized OLS, normal approx." "Lin" 0.336444526968022
"18613" "Studentized OLS, normal approx." "Lin" 0.127744383953861
"18614" "Studentized OLS, normal approx." "Lin" 0.892171386217562
"18615" "Studentized OLS, normal approx." "Lin" 0.00971702097204852
"18616" "Studentized OLS, normal approx." "Lin" 0.609740901996263
"18617" "Studentized OLS, normal approx." "Lin" 0.359705072859719
"18618" "Studentized OLS, normal approx." "Lin" 0.967312069604876
"18619" "Studentized OLS, normal approx." "Lin" 0.0154214281857172
"18620" "Studentized OLS, normal approx." "Lin" 0.306411995297533
"18621" "Studentized OLS, normal approx." "Lin" 0.846510297135067
"18622" "Studentized OLS, normal approx." "Lin" 0.870171971850515
"18623" "Studentized OLS, normal approx." "Lin" 0.492158887893944
"18624" "Studentized OLS, normal approx." "Lin" 0.0636652655519969
"18625" "Studentized OLS, normal approx." "Lin" 0.690599827310356
"18626" "Studentized OLS, normal approx." "Lin" 0.89847231478776
"18627" "Studentized OLS, normal approx." "Lin" 0.620592188226276
"18628" "Studentized OLS, normal approx." "Lin" 0.955249737678587
"18629" "Studentized OLS, normal approx." "Lin" 0.55443701923484
"18630" "Studentized OLS, normal approx." "Lin" 0.527664314915092
"18631" "Studentized OLS, normal approx." "Lin" 0.154494298158488
"18632" "Studentized OLS, normal approx." "Lin" 0.968149626196167
"18633" "Studentized OLS, normal approx." "Lin" 0.468064349186327
"18634" "Studentized OLS, normal approx." "Lin" 0.122412570162998
"18635" "Studentized OLS, normal approx." "Lin" 0.726471657203897
"18636" "Studentized OLS, normal approx." "Lin" 0.922938193074293
"18637" "Studentized OLS, normal approx." "Lin" 0.578671671054132
"18638" "Studentized OLS, normal approx." "Lin" 0.703143398938706
"18639" "Studentized OLS, normal approx." "Lin" 0.540879182654995
"18640" "Studentized OLS, normal approx." "Lin" 0.865106379322282
"18641" "Studentized OLS, normal approx." "Lin" 0.731652795059692
"18642" "Studentized OLS, normal approx." "Lin" 0.110468525480198
"18643" "Studentized OLS, normal approx." "Lin" 0.195502701052658
"18644" "Studentized OLS, normal approx." "Lin" 0.678727460989824
"18645" "Studentized OLS, normal approx." "Lin" 0.151680647944517
"18646" "Studentized OLS, normal approx." "Lin" 0.0914397339298587
"18647" "Studentized OLS, normal approx." "Lin" 0.564841968274579
"18648" "Studentized OLS, normal approx." "Lin" 0.738544881908221
"18649" "Studentized OLS, normal approx." "Lin" 0.256145098115396
"18650" "Studentized OLS, normal approx." "Lin" 0.0109759733736394
"18651" "Studentized OLS, normal approx." "Lin" 0.865150575746336
"18652" "Studentized OLS, normal approx." "Lin" 0.315538454027962
"18653" "Studentized OLS, normal approx." "Lin" 0.829208864865342
"18654" "Studentized OLS, normal approx." "Lin" 0.0625775570296039
"18655" "Studentized OLS, normal approx." "Lin" 0.890196653955124
"18656" "Studentized OLS, normal approx." "Lin" 0.101292282090393
"18657" "Studentized OLS, normal approx." "Lin" 0.759358070502816
"18658" "Studentized OLS, normal approx." "Lin" 0.569838881345043
"18659" "Studentized OLS, normal approx." "Lin" 0.314837217700041
"18660" "Studentized OLS, normal approx." "Lin" 0.558819397655018
"18661" "Studentized OLS, normal approx." "Lin" 0.0128037521790709
"18662" "Studentized OLS, normal approx." "Lin" 0.0931224046915387
"18663" "Studentized OLS, normal approx." "Lin" 0.991504295242342
"18664" "Studentized OLS, normal approx." "Lin" 0.563992464506928
"18665" "Studentized OLS, normal approx." "Lin" 0.970287159703112
"18666" "Studentized OLS, normal approx." "Lin" 0.185701511305685
"18667" "Studentized OLS, normal approx." "Lin" 0.251627915122658
"18668" "Studentized OLS, normal approx." "Lin" 0.0592064827825696
"18669" "Studentized OLS, normal approx." "Lin" 0.224053163440146
"18670" "Studentized OLS, normal approx." "Lin" 0.94432720167276
"18671" "Studentized OLS, normal approx." "Lin" 0.0378739665648555
"18672" "Studentized OLS, normal approx." "Lin" 0.808774304584289
"18673" "Studentized OLS, normal approx." "Lin" 0.42157411744163
"18674" "Studentized OLS, normal approx." "Lin" 0.766937397521713
"18675" "Studentized OLS, normal approx." "Lin" 0.97589155275104
"18676" "Studentized OLS, normal approx." "Lin" 0.545791352198554
"18677" "Studentized OLS, normal approx." "Lin" 0.420941435072997
"18678" "Studentized OLS, normal approx." "Lin" 0.23140362272154
"18679" "Studentized OLS, normal approx." "Lin" 0.494419507498529
"18680" "Studentized OLS, normal approx." "Lin" 0.993642967459009
"18681" "Studentized OLS, normal approx." "Lin" 0.0388166807248749
"18682" "Studentized OLS, normal approx." "Lin" 0.576289435893805
"18683" "Studentized OLS, normal approx." "Lin" 0.945962260944852
"18684" "Studentized OLS, normal approx." "Lin" 0.511346981296613
"18685" "Studentized OLS, normal approx." "Lin" 0.681377764312753
"18686" "Studentized OLS, normal approx." "Lin" 0.290936265710618
"18687" "Studentized OLS, normal approx." "Lin" 0.558852503173164
"18688" "Studentized OLS, normal approx." "Lin" 0.107493048213296
"18689" "Studentized OLS, normal approx." "Lin" 0.730562954275447
"18690" "Studentized OLS, normal approx." "Lin" 0.0511585403131154
"18691" "Studentized OLS, normal approx." "Lin" 0.178997046462445
"18692" "Studentized OLS, normal approx." "Lin" 0.396693714031481
"18693" "Studentized OLS, normal approx." "Lin" 0.518044242690736
"18694" "Studentized OLS, normal approx." "Lin" 0.313090175161373
"18695" "Studentized OLS, normal approx." "Lin" 0.970438719700889
"18696" "Studentized OLS, normal approx." "Lin" 0.0111266875012934
"18697" "Studentized OLS, normal approx." "Lin" 0.683532542012976
"18698" "Studentized OLS, normal approx." "Lin" 0.394049075795602
"18699" "Studentized OLS, normal approx." "Lin" 0.10695853575854
"18700" "Studentized OLS, normal approx." "Lin" 0.625308979466932
"18701" "Studentized OLS, normal approx." "Lin" 0.502547847811171
"18702" "Studentized OLS, normal approx." "Lin" 0.0640907021746744
"18703" "Studentized OLS, normal approx." "Lin" 0.988674979311574
"18704" "Studentized OLS, normal approx." "Lin" 0.604238324313094
"18705" "Studentized OLS, normal approx." "Lin" 0.542298889618947
"18706" "Studentized OLS, normal approx." "Lin" 0.825592357510026
"18707" "Studentized OLS, normal approx." "Lin" 0.206149730702702
"18708" "Studentized OLS, normal approx." "Lin" 0.518021379190207
"18709" "Studentized OLS, normal approx." "Lin" 0.343453386721162
"18710" "Studentized OLS, normal approx." "Lin" 0.752478979547723
"18711" "Studentized OLS, normal approx." "Lin" 0.927875085944854
"18712" "Studentized OLS, normal approx." "Lin" 0.748368187759117
"18713" "Studentized OLS, normal approx." "Lin" 0.92914561300697
"18714" "Studentized OLS, normal approx." "Lin" 0.448250350841894
"18715" "Studentized OLS, normal approx." "Lin" 0.547353995961382
"18716" "Studentized OLS, normal approx." "Lin" 0.475388413513585
"18717" "Studentized OLS, normal approx." "Lin" 0.0238567686322804
"18718" "Studentized OLS, normal approx." "Lin" 0.00793108342416993
"18719" "Studentized OLS, normal approx." "Lin" 0.506336436132699
"18720" "Studentized OLS, normal approx." "Lin" 0.0400684181760149
"18721" "Studentized OLS, normal approx." "Lin" 0.77531994985757
"18722" "Studentized OLS, normal approx." "Lin" 0.47257263301264
"18723" "Studentized OLS, normal approx." "Lin" 0.348190643270145
"18724" "Studentized OLS, normal approx." "Lin" 0.903627096301935
"18725" "Studentized OLS, normal approx." "Lin" 0.756623643966631
"18726" "Studentized OLS, normal approx." "Lin" 0.312821294053218
"18727" "Studentized OLS, normal approx." "Lin" 0.711067676008214
"18728" "Studentized OLS, normal approx." "Lin" 0.509196898057541
"18729" "Studentized OLS, normal approx." "Lin" 0.406845015369711
"18730" "Studentized OLS, normal approx." "Lin" 0.281177115562282
"18731" "Studentized OLS, normal approx." "Lin" 0.17677733580138
"18732" "Studentized OLS, normal approx." "Lin" 0.204545780798697
"18733" "Studentized OLS, normal approx." "Lin" 0.0363372428985111
"18734" "Studentized OLS, normal approx." "Lin" 0.320238604802141
"18735" "Studentized OLS, normal approx." "Lin" 0.0207890088006208
"18736" "Studentized OLS, normal approx." "Lin" 0.351016750389423
"18737" "Studentized OLS, normal approx." "Lin" 0.916701932194272
"18738" "Studentized OLS, normal approx." "Lin" 0.0290511055311642
"18739" "Studentized OLS, normal approx." "Lin" 0.176470413567404
"18740" "Studentized OLS, normal approx." "Lin" 0.211404474515283
"18741" "Studentized OLS, normal approx." "Lin" 0.505023304761318
"18742" "Studentized OLS, normal approx." "Lin" 0.361904919312616
"18743" "Studentized OLS, normal approx." "Lin" 0.902983368011855
"18744" "Studentized OLS, normal approx." "Lin" 0.959456176305991
"18745" "Studentized OLS, normal approx." "Lin" 0.346352382502137
"18746" "Studentized OLS, normal approx." "Lin" 0.573236050654864
"18747" "Studentized OLS, normal approx." "Lin" 0.865206673048011
"18748" "Studentized OLS, normal approx." "Lin" 0.923473233293705
"18749" "Studentized OLS, normal approx." "Lin" 0.667569254728424
"18750" "Studentized OLS, normal approx." "Lin" 0.819060380565888
"18751" "Studentized OLS, normal approx." "Lin" 0.812734093314681
"18752" "Studentized OLS, normal approx." "Lin" 0.921657551237685
"18753" "Studentized OLS, normal approx." "Lin" 0.720064460004571
"18754" "Studentized OLS, normal approx." "Lin" 0.997179677834824
"18755" "Studentized OLS, normal approx." "Lin" 0.917404118185886
"18756" "Studentized OLS, normal approx." "Lin" 0.119663916297197
"18757" "Studentized OLS, normal approx." "Lin" 0.354485259632573
"18758" "Studentized OLS, normal approx." "Lin" 0.92612316531825
"18759" "Studentized OLS, normal approx." "Lin" 0.824465692021561
"18760" "Studentized OLS, normal approx." "Lin" 0.747056213433207
"18761" "Studentized OLS, normal approx." "Lin" 0.302124355814685
"18762" "Studentized OLS, normal approx." "Lin" 0.131045509695683
"18763" "Studentized OLS, normal approx." "Lin" 0.154037653496488
"18764" "Studentized OLS, normal approx." "Lin" 0.150920589848276
"18765" "Studentized OLS, normal approx." "Lin" 0.833862580056211
"18766" "Studentized OLS, normal approx." "Lin" 0.539171829521846
"18767" "Studentized OLS, normal approx." "Lin" 0.0492598915053621
"18768" "Studentized OLS, normal approx." "Lin" 0.0705979183202832
"18769" "Studentized OLS, normal approx." "Lin" 0.195234111214498
"18770" "Studentized OLS, normal approx." "Lin" 0.912224859439419
"18771" "Studentized OLS, normal approx." "Lin" 0.33201523284174
"18772" "Studentized OLS, normal approx." "Lin" 0.244510415843911
"18773" "Studentized OLS, normal approx." "Lin" 0.803194171981748
"18774" "Studentized OLS, normal approx." "Lin" 0.00649623761540474
"18775" "Studentized OLS, normal approx." "Lin" 0.453600199670315
"18776" "Studentized OLS, normal approx." "Lin" 0.431915444860217
"18777" "Studentized OLS, normal approx." "Lin" 0.354402336946389
"18778" "Studentized OLS, normal approx." "Lin" 0.719151965408276
"18779" "Studentized OLS, normal approx." "Lin" 0.14983048736126
"18780" "Studentized OLS, normal approx." "Lin" 0.806508419387497
"18781" "Studentized OLS, normal approx." "Lin" 0.284386996588543
"18782" "Studentized OLS, normal approx." "Lin" 0.183886695417663
"18783" "Studentized OLS, normal approx." "Lin" 0.841208435653173
"18784" "Studentized OLS, normal approx." "Lin" 0.769262505736929
"18785" "Studentized OLS, normal approx." "Lin" 0.660189253996615
"18786" "Studentized OLS, normal approx." "Lin" 0.828883703739246
"18787" "Studentized OLS, normal approx." "Lin" 0.0614823398279616
"18788" "Studentized OLS, normal approx." "Lin" 0.778173853536855
"18789" "Studentized OLS, normal approx." "Lin" 0.866907916192209
"18790" "Studentized OLS, normal approx." "Lin" 0.528580084796691
"18791" "Studentized OLS, normal approx." "Lin" 0.875520495460154
"18792" "Studentized OLS, normal approx." "Lin" 0.629426697529233
"18793" "Studentized OLS, normal approx." "Lin" 0.995813190474976
"18794" "Studentized OLS, normal approx." "Lin" 0.115578623159708
"18795" "Studentized OLS, normal approx." "Lin" 0.843531272116592
"18796" "Studentized OLS, normal approx." "Lin" 0.320988776121546
"18797" "Studentized OLS, normal approx." "Lin" 0.961082768258666
"18798" "Studentized OLS, normal approx." "Lin" 0.649017906559189
"18799" "Studentized OLS, normal approx." "Lin" 0.525112065077537
"18800" "Studentized OLS, normal approx." "Lin" 0.649638296202842
"18801" "Studentized OLS, normal approx." "Lin" 0.449073814613538
"18802" "Studentized OLS, normal approx." "Lin" 0.336062430863794
"18803" "Studentized OLS, normal approx." "Lin" 0.0475210231792373
"18804" "Studentized OLS, normal approx." "Lin" 0.505623835069078
"18805" "Studentized OLS, normal approx." "Lin" 0.0924292172984698
"18806" "Studentized OLS, normal approx." "Lin" 0.175233055982852
"18807" "Studentized OLS, normal approx." "Lin" 0.449903226122663
"18808" "Studentized OLS, normal approx." "Lin" 0.905534379935711
"18809" "Studentized OLS, normal approx." "Lin" 0.980957940944149
"18810" "Studentized OLS, normal approx." "Lin" 0.649287141603496
"18811" "Studentized OLS, normal approx." "Lin" 0.818298220019925
"18812" "Studentized OLS, normal approx." "Lin" 0.482984727313243
"18813" "Studentized OLS, normal approx." "Lin" 0.385345339606663
"18814" "Studentized OLS, normal approx." "Lin" 0.0086389145072352
"18815" "Studentized OLS, normal approx." "Lin" 0.50253707907256
"18816" "Studentized OLS, normal approx." "Lin" 0.363967651133245
"18817" "Studentized OLS, normal approx." "Lin" 0.0072406332295647
"18818" "Studentized OLS, normal approx." "Lin" 0.575254090928024
"18819" "Studentized OLS, normal approx." "Lin" 0.00343176891184283
"18820" "Studentized OLS, normal approx." "Lin" 0.719131499962818
"18821" "Studentized OLS, normal approx." "Lin" 0.305900264875118
"18822" "Studentized OLS, normal approx." "Lin" 0.71823071359618
"18823" "Studentized OLS, normal approx." "Lin" 0.137625004662812
"18824" "Studentized OLS, normal approx." "Lin" 0.078520179397723
"18825" "Studentized OLS, normal approx." "Lin" 0.790063505754342
"18826" "Studentized OLS, normal approx." "Lin" 0.210372642687105
"18827" "Studentized OLS, normal approx." "Lin" 0.358775085703746
"18828" "Studentized OLS, normal approx." "Lin" 0.759752635207645
"18829" "Studentized OLS, normal approx." "Lin" 0.840208667907137
"18830" "Studentized OLS, normal approx." "Lin" 0.670881418864537
"18831" "Studentized OLS, normal approx." "Lin" 0.193293617357819
"18832" "Studentized OLS, normal approx." "Lin" 0.0169872211206721
"18833" "Studentized OLS, normal approx." "Lin" 0.312041871475855
"18834" "Studentized OLS, normal approx." "Lin" 0.702863242866836
"18835" "Studentized OLS, normal approx." "Lin" 0.355535511495233
"18836" "Studentized OLS, normal approx." "Lin" 0.17296963349808
"18837" "Studentized OLS, normal approx." "Lin" 0.890527461755046
"18838" "Studentized OLS, normal approx." "Lin" 0.120937493875084
"18839" "Studentized OLS, normal approx." "Lin" 0.971523295023491
"18840" "Studentized OLS, normal approx." "Lin" 0.020148979648978
"18841" "Studentized OLS, normal approx." "Lin" 0.119404798864706
"18842" "Studentized OLS, normal approx." "Lin" 0.237238900219186
"18843" "Studentized OLS, normal approx." "Lin" 0.542278005109403
"18844" "Studentized OLS, normal approx." "Lin" 0.108334360952807
"18845" "Studentized OLS, normal approx." "Lin" 0.0194154826880975
"18846" "Studentized OLS, normal approx." "Lin" 0.140998722459645
"18847" "Studentized OLS, normal approx." "Lin" 0.620864771936136
"18848" "Studentized OLS, normal approx." "Lin" 0.83086424633103
"18849" "Studentized OLS, normal approx." "Lin" 0.718391979806114
"18850" "Studentized OLS, normal approx." "Lin" 0.962309093039587
"18851" "Studentized OLS, normal approx." "Lin" 0.939421008296771
"18852" "Studentized OLS, normal approx." "Lin" 0.127601792727819
"18853" "Studentized OLS, normal approx." "Lin" 0.670990701725198
"18854" "Studentized OLS, normal approx." "Lin" 0.731374340076874
"18855" "Studentized OLS, normal approx." "Lin" 0.678280743976067
"18856" "Studentized OLS, normal approx." "Lin" 0.220222196481845
"18857" "Studentized OLS, normal approx." "Lin" 0.148348307394944
"18858" "Studentized OLS, normal approx." "Lin" 0.268551571644042
"18859" "Studentized OLS, normal approx." "Lin" 0.296695629430345
"18860" "Studentized OLS, normal approx." "Lin" 0.873933942174542
"18861" "Studentized OLS, normal approx." "Lin" 0.131669308647002
"18862" "Studentized OLS, normal approx." "Lin" 0.861270493105211
"18863" "Studentized OLS, normal approx." "Lin" 0.263874462237469
"18864" "Studentized OLS, normal approx." "Lin" 0.451391017637189
"18865" "Studentized OLS, normal approx." "Lin" 0.758869009750784
"18866" "Studentized OLS, normal approx." "Lin" 0.0979946658369293
"18867" "Studentized OLS, normal approx." "Lin" 0.482357112587986
"18868" "Studentized OLS, normal approx." "Lin" 0.848728220844012
"18869" "Studentized OLS, normal approx." "Lin" 0.174393686546071
"18870" "Studentized OLS, normal approx." "Lin" 0.320218748284038
"18871" "Studentized OLS, normal approx." "Lin" 0.974419213113642
"18872" "Studentized OLS, normal approx." "Lin" 0.0547102448374222
"18873" "Studentized OLS, normal approx." "Lin" 0.421103685881524
"18874" "Studentized OLS, normal approx." "Lin" 0.0158463327227498
"18875" "Studentized OLS, normal approx." "Lin" 0.540287012244412
"18876" "Studentized OLS, normal approx." "Lin" 0.957926820809823
"18877" "Studentized OLS, normal approx." "Lin" 0.0631847718738823
"18878" "Studentized OLS, normal approx." "Lin" 0.548876128520868
"18879" "Studentized OLS, normal approx." "Lin" 0.125141838813152
"18880" "Studentized OLS, normal approx." "Lin" 0.628108561603648
"18881" "Studentized OLS, normal approx." "Lin" 0.375448161990244
"18882" "Studentized OLS, normal approx." "Lin" 0.427738135656317
"18883" "Studentized OLS, normal approx." "Lin" 0.213604780979232
"18884" "Studentized OLS, normal approx." "Lin" 0.425591768217394
"18885" "Studentized OLS, normal approx." "Lin" 0.761685049673902
"18886" "Studentized OLS, normal approx." "Lin" 0.00992806957605508
"18887" "Studentized OLS, normal approx." "Lin" 0.902187610800493
"18888" "Studentized OLS, normal approx." "Lin" 0.20204874325235
"18889" "Studentized OLS, normal approx." "Lin" 0.126303809744172
"18890" "Studentized OLS, normal approx." "Lin" 0.295643634242198
"18891" "Studentized OLS, normal approx." "Lin" 0.535089074250086
"18892" "Studentized OLS, normal approx." "Lin" 0.315801940593934
"18893" "Studentized OLS, normal approx." "Lin" 0.468326136826447
"18894" "Studentized OLS, normal approx." "Lin" 0.433271741452327
"18895" "Studentized OLS, normal approx." "Lin" 0.0895611437338484
"18896" "Studentized OLS, normal approx." "Lin" 0.560983636562594
"18897" "Studentized OLS, normal approx." "Lin" 0.384979612810805
"18898" "Studentized OLS, normal approx." "Lin" 0.14706990299807
"18899" "Studentized OLS, normal approx." "Lin" 0.274334324281432
"18900" "Studentized OLS, normal approx." "Lin" 0.719588690200704
"18901" "Studentized OLS, normal approx." "Lin" 0.116876027680723
"18902" "Studentized OLS, normal approx." "Lin" 0.0204286838490941
"18903" "Studentized OLS, normal approx." "Lin" 0.409791801626769
"18904" "Studentized OLS, normal approx." "Lin" 0.0420063438114822
"18905" "Studentized OLS, normal approx." "Lin" 0.0427891278963426
"18906" "Studentized OLS, normal approx." "Lin" 0.522477789638607
"18907" "Studentized OLS, normal approx." "Lin" 0.949288810603727
"18908" "Studentized OLS, normal approx." "Lin" 0.966115669241699
"18909" "Studentized OLS, normal approx." "Lin" 0.708669373061396
"18910" "Studentized OLS, normal approx." "Lin" 0.640809120293655
"18911" "Studentized OLS, normal approx." "Lin" 0.0481619633246055
"18912" "Studentized OLS, normal approx." "Lin" 0.544850038713301
"18913" "Studentized OLS, normal approx." "Lin" 0.621536088194412
"18914" "Studentized OLS, normal approx." "Lin" 0.761979219710669
"18915" "Studentized OLS, normal approx." "Lin" 0.445088991447508
"18916" "Studentized OLS, normal approx." "Lin" 0.37050335919069
"18917" "Studentized OLS, normal approx." "Lin" 0.0183823735985487
"18918" "Studentized OLS, normal approx." "Lin" 0.661066990981006
"18919" "Studentized OLS, normal approx." "Lin" 0.180781558346109
"18920" "Studentized OLS, normal approx." "Lin" 0.710903397381238
"18921" "Studentized OLS, normal approx." "Lin" 0.622774443857768
"18922" "Studentized OLS, normal approx." "Lin" 0.206264264632632
"18923" "Studentized OLS, normal approx." "Lin" 0.66007793038218
"18924" "Studentized OLS, normal approx." "Lin" 0.319208734696651
"18925" "Studentized OLS, normal approx." "Lin" 0.790797162706755
"18926" "Studentized OLS, normal approx." "Lin" 0.0616633201039045
"18927" "Studentized OLS, normal approx." "Lin" 0.961328189289597
"18928" "Studentized OLS, normal approx." "Lin" 0.693127823239642
"18929" "Studentized OLS, normal approx." "Lin" 0.191166518989802
"18930" "Studentized OLS, normal approx." "Lin" 0.921145349529858
"18931" "Studentized OLS, normal approx." "Lin" 0.0161005934775182
"18932" "Studentized OLS, normal approx." "Lin" 0.000162170915007698
"18933" "Studentized OLS, normal approx." "Lin" 0.281112907806085
"18934" "Studentized OLS, normal approx." "Lin" 0.920717638696894
"18935" "Studentized OLS, normal approx." "Lin" 0.0204750451838629
"18936" "Studentized OLS, normal approx." "Lin" 0.0572662772302059
"18937" "Studentized OLS, normal approx." "Lin" 0.830207236680235
"18938" "Studentized OLS, normal approx." "Lin" 0.394932224269817
"18939" "Studentized OLS, normal approx." "Lin" 0.996853411049479
"18940" "Studentized OLS, normal approx." "Lin" 0.904825570066657
"18941" "Studentized OLS, normal approx." "Lin" 0.14911631564882
"18942" "Studentized OLS, normal approx." "Lin" 0.946502620034237
"18943" "Studentized OLS, normal approx." "Lin" 0.000537806603637447
"18944" "Studentized OLS, normal approx." "Lin" 0.839177509656239
"18945" "Studentized OLS, normal approx." "Lin" 0.602584050124063
"18946" "Studentized OLS, normal approx." "Lin" 0.88710847412197
"18947" "Studentized OLS, normal approx." "Lin" 0.21477702327367
"18948" "Studentized OLS, normal approx." "Lin" 0.180590035501303
"18949" "Studentized OLS, normal approx." "Lin" 0.715624729241831
"18950" "Studentized OLS, normal approx." "Lin" 0.55295744730418
"18951" "Studentized OLS, normal approx." "Lin" 0.0855701772865347
"18952" "Studentized OLS, normal approx." "Lin" 0.772353385797739
"18953" "Studentized OLS, normal approx." "Lin" 0.177710722513639
"18954" "Studentized OLS, normal approx." "Lin" 0.457260552701915
"18955" "Studentized OLS, normal approx." "Lin" 0.567797354684705
"18956" "Studentized OLS, normal approx." "Lin" 0.840490266830806
"18957" "Studentized OLS, normal approx." "Lin" 0.320522478270033
"18958" "Studentized OLS, normal approx." "Lin" 0.540696418655342
"18959" "Studentized OLS, normal approx." "Lin" 0.199745747630277
"18960" "Studentized OLS, normal approx." "Lin" 0.648311727676415
"18961" "Studentized OLS, normal approx." "Lin" 0.37065002918849
"18962" "Studentized OLS, normal approx." "Lin" 0.711520623651324
"18963" "Studentized OLS, normal approx." "Lin" 0.887468640988627
"18964" "Studentized OLS, normal approx." "Lin" 0.313090175161373
"18965" "Studentized OLS, normal approx." "Lin" 0.794245347681293
"18966" "Studentized OLS, normal approx." "Lin" 0.667056979868415
"18967" "Studentized OLS, normal approx." "Lin" 0.779053771176968
"18968" "Studentized OLS, normal approx." "Lin" 0.138724993535063
"18969" "Studentized OLS, normal approx." "Lin" 0.0757200106883511
"18970" "Studentized OLS, normal approx." "Lin" 0.625765678005013
"18971" "Studentized OLS, normal approx." "Lin" 0.595275924798754
"18972" "Studentized OLS, normal approx." "Lin" 0.477034464352698
"18973" "Studentized OLS, normal approx." "Lin" 0.321582940088561
"18974" "Studentized OLS, normal approx." "Lin" 0.145884726247718
"18975" "Studentized OLS, normal approx." "Lin" 0.0545404940696592
"18976" "Studentized OLS, normal approx." "Lin" 0.541400836868031
"18977" "Studentized OLS, normal approx." "Lin" 0.973056538653345
"18978" "Studentized OLS, normal approx." "Lin" 0.406964359476885
"18979" "Studentized OLS, normal approx." "Lin" 0.234853288074926
"18980" "Studentized OLS, normal approx." "Lin" 0.953056148202409
"18981" "Studentized OLS, normal approx." "Lin" 0.585138377784859
"18982" "Studentized OLS, normal approx." "Lin" 0.991044707716585
"18983" "Studentized OLS, normal approx." "Lin" 0.155965572501741
"18984" "Studentized OLS, normal approx." "Lin" 0.316586257362891
"18985" "Studentized OLS, normal approx." "Lin" 0.967867336902235
"18986" "Studentized OLS, normal approx." "Lin" 0.926188365503427
"18987" "Studentized OLS, normal approx." "Lin" 0.021604902237222
"18988" "Studentized OLS, normal approx." "Lin" 0.184630868179593
"18989" "Studentized OLS, normal approx." "Lin" 0.364477263950663
"18990" "Studentized OLS, normal approx." "Lin" 0.853442668279166
"18991" "Studentized OLS, normal approx." "Lin" 0.159191606989203
"18992" "Studentized OLS, normal approx." "Lin" 0.403354585607516
"18993" "Studentized OLS, normal approx." "Lin" 0.798892906992167
"18994" "Studentized OLS, normal approx." "Lin" 0.461789483961504
"18995" "Studentized OLS, normal approx." "Lin" 0.082154785136979
"18996" "Studentized OLS, normal approx." "Lin" 0.165131343089933
"18997" "Studentized OLS, normal approx." "Lin" 0.0759945731587017
"18998" "Studentized OLS, normal approx." "Lin" 0.239775060597255
"18999" "Studentized OLS, normal approx." "Lin" 0.350662482363205
"19000" "Studentized OLS, normal approx." "Lin" 0.837727691670243
"19001" "Studentized OLS, normal approx." "Rosenbaum" 0.127207841162869
"19002" "Studentized OLS, normal approx." "Rosenbaum" 0.0415631105578114
"19003" "Studentized OLS, normal approx." "Rosenbaum" 0.786692737162843
"19004" "Studentized OLS, normal approx." "Rosenbaum" 0.479476718157289
"19005" "Studentized OLS, normal approx." "Rosenbaum" 0.497519891816618
"19006" "Studentized OLS, normal approx." "Rosenbaum" 0.536875256013111
"19007" "Studentized OLS, normal approx." "Rosenbaum" 0.550306237623767
"19008" "Studentized OLS, normal approx." "Rosenbaum" 0.931299609156897
"19009" "Studentized OLS, normal approx." "Rosenbaum" 0.695247541288293
"19010" "Studentized OLS, normal approx." "Rosenbaum" 0.307473618809408
"19011" "Studentized OLS, normal approx." "Rosenbaum" 0.870934169042657
"19012" "Studentized OLS, normal approx." "Rosenbaum" 0.0583878185720876
"19013" "Studentized OLS, normal approx." "Rosenbaum" 0.42136676171223
"19014" "Studentized OLS, normal approx." "Rosenbaum" 0.103922098948315
"19015" "Studentized OLS, normal approx." "Rosenbaum" 0.550814779127815
"19016" "Studentized OLS, normal approx." "Rosenbaum" 0.769953843399483
"19017" "Studentized OLS, normal approx." "Rosenbaum" 0.0514919708642771
"19018" "Studentized OLS, normal approx." "Rosenbaum" 0.338843243892641
"19019" "Studentized OLS, normal approx." "Rosenbaum" 0.509225531459672
"19020" "Studentized OLS, normal approx." "Rosenbaum" 0.0951632643428433
"19021" "Studentized OLS, normal approx." "Rosenbaum" 0.751183542086533
"19022" "Studentized OLS, normal approx." "Rosenbaum" 0.0981758601939615
"19023" "Studentized OLS, normal approx." "Rosenbaum" 0.340207524310457
"19024" "Studentized OLS, normal approx." "Rosenbaum" 0.900755583927812
"19025" "Studentized OLS, normal approx." "Rosenbaum" 0.690451094489563
"19026" "Studentized OLS, normal approx." "Rosenbaum" 0.0318538239413402
"19027" "Studentized OLS, normal approx." "Rosenbaum" 0.703725265017386
"19028" "Studentized OLS, normal approx." "Rosenbaum" 0.0917238712114006
"19029" "Studentized OLS, normal approx." "Rosenbaum" 0.435609522720897
"19030" "Studentized OLS, normal approx." "Rosenbaum" 0.316080202978779
"19031" "Studentized OLS, normal approx." "Rosenbaum" 0.163330594152066
"19032" "Studentized OLS, normal approx." "Rosenbaum" 0.326680366080814
"19033" "Studentized OLS, normal approx." "Rosenbaum" 0.718467244411701
"19034" "Studentized OLS, normal approx." "Rosenbaum" 0.802161774488346
"19035" "Studentized OLS, normal approx." "Rosenbaum" 0.74965398768068
"19036" "Studentized OLS, normal approx." "Rosenbaum" 0.282764622456484
"19037" "Studentized OLS, normal approx." "Rosenbaum" 0.497203983731415
"19038" "Studentized OLS, normal approx." "Rosenbaum" 0.152935547355875
"19039" "Studentized OLS, normal approx." "Rosenbaum" 0.130034746139515
"19040" "Studentized OLS, normal approx." "Rosenbaum" 0.191572626378415
"19041" "Studentized OLS, normal approx." "Rosenbaum" 0.269318105153419
"19042" "Studentized OLS, normal approx." "Rosenbaum" 0.000696871810012434
"19043" "Studentized OLS, normal approx." "Rosenbaum" 0.994408449065684
"19044" "Studentized OLS, normal approx." "Rosenbaum" 0.819531718205295
"19045" "Studentized OLS, normal approx." "Rosenbaum" 0.297923781276981
"19046" "Studentized OLS, normal approx." "Rosenbaum" 0.826054732162785
"19047" "Studentized OLS, normal approx." "Rosenbaum" 0.470653576460218
"19048" "Studentized OLS, normal approx." "Rosenbaum" 0.475924535677282
"19049" "Studentized OLS, normal approx." "Rosenbaum" 0.459702513941826
"19050" "Studentized OLS, normal approx." "Rosenbaum" 0.698750541142048
"19051" "Studentized OLS, normal approx." "Rosenbaum" 0.12901640269786
"19052" "Studentized OLS, normal approx." "Rosenbaum" 0.440661730917943
"19053" "Studentized OLS, normal approx." "Rosenbaum" 0.464018855981562
"19054" "Studentized OLS, normal approx." "Rosenbaum" 0.601698859338904
"19055" "Studentized OLS, normal approx." "Rosenbaum" 0.572675738218676
"19056" "Studentized OLS, normal approx." "Rosenbaum" 0.257370114515235
"19057" "Studentized OLS, normal approx." "Rosenbaum" 0.552862631862896
"19058" "Studentized OLS, normal approx." "Rosenbaum" 0.576067741563891
"19059" "Studentized OLS, normal approx." "Rosenbaum" 0.255658134022731
"19060" "Studentized OLS, normal approx." "Rosenbaum" 0.235473103162899
"19061" "Studentized OLS, normal approx." "Rosenbaum" 0.831301207937949
"19062" "Studentized OLS, normal approx." "Rosenbaum" 0.948065551633307
"19063" "Studentized OLS, normal approx." "Rosenbaum" 0.435481204596014
"19064" "Studentized OLS, normal approx." "Rosenbaum" 0.926697566498746
"19065" "Studentized OLS, normal approx." "Rosenbaum" 0.571120742342636
"19066" "Studentized OLS, normal approx." "Rosenbaum" 0.989293990456086
"19067" "Studentized OLS, normal approx." "Rosenbaum" 0.511819999453369
"19068" "Studentized OLS, normal approx." "Rosenbaum" 0.314347778261628
"19069" "Studentized OLS, normal approx." "Rosenbaum" 0.00154968487311646
"19070" "Studentized OLS, normal approx." "Rosenbaum" 0.881524371341662
"19071" "Studentized OLS, normal approx." "Rosenbaum" 0.210285630989604
"19072" "Studentized OLS, normal approx." "Rosenbaum" 0.170592119669476
"19073" "Studentized OLS, normal approx." "Rosenbaum" 0.7605670770162
"19074" "Studentized OLS, normal approx." "Rosenbaum" 0.022568918036771
"19075" "Studentized OLS, normal approx." "Rosenbaum" 0.495141803294731
"19076" "Studentized OLS, normal approx." "Rosenbaum" 0.742578470001822
"19077" "Studentized OLS, normal approx." "Rosenbaum" 0.40095731453721
"19078" "Studentized OLS, normal approx." "Rosenbaum" 0.919229363742461
"19079" "Studentized OLS, normal approx." "Rosenbaum" 0.419055054588622
"19080" "Studentized OLS, normal approx." "Rosenbaum" 0.968120322427181
"19081" "Studentized OLS, normal approx." "Rosenbaum" 0.540169939303369
"19082" "Studentized OLS, normal approx." "Rosenbaum" 0.0419547591072131
"19083" "Studentized OLS, normal approx." "Rosenbaum" 0.461151440166964
"19084" "Studentized OLS, normal approx." "Rosenbaum" 0.956936695582207
"19085" "Studentized OLS, normal approx." "Rosenbaum" 0.79502418111785
"19086" "Studentized OLS, normal approx." "Rosenbaum" 0.574952151174918
"19087" "Studentized OLS, normal approx." "Rosenbaum" 0.0869523364488549
"19088" "Studentized OLS, normal approx." "Rosenbaum" 0.336604367487075
"19089" "Studentized OLS, normal approx." "Rosenbaum" 0.89031287827425
"19090" "Studentized OLS, normal approx." "Rosenbaum" 0.500057368061422
"19091" "Studentized OLS, normal approx." "Rosenbaum" 0.9251213177269
"19092" "Studentized OLS, normal approx." "Rosenbaum" 0.821074621173984
"19093" "Studentized OLS, normal approx." "Rosenbaum" 0.809949541565218
"19094" "Studentized OLS, normal approx." "Rosenbaum" 0.208317838506182
"19095" "Studentized OLS, normal approx." "Rosenbaum" 0.396548147264753
"19096" "Studentized OLS, normal approx." "Rosenbaum" 0.976796904228232
"19097" "Studentized OLS, normal approx." "Rosenbaum" 0.145694805574229
"19098" "Studentized OLS, normal approx." "Rosenbaum" 0.970534023272428
"19099" "Studentized OLS, normal approx." "Rosenbaum" 0.463492381211457
"19100" "Studentized OLS, normal approx." "Rosenbaum" 0.00861811811045321
"19101" "Studentized OLS, normal approx." "Rosenbaum" 0.439987449349074
"19102" "Studentized OLS, normal approx." "Rosenbaum" 0.369544260234998
"19103" "Studentized OLS, normal approx." "Rosenbaum" 0.0499651162667001
"19104" "Studentized OLS, normal approx." "Rosenbaum" 0.0267060227429732
"19105" "Studentized OLS, normal approx." "Rosenbaum" 0.047476836261781
"19106" "Studentized OLS, normal approx." "Rosenbaum" 0.701758380402137
"19107" "Studentized OLS, normal approx." "Rosenbaum" 0.71335467986543
"19108" "Studentized OLS, normal approx." "Rosenbaum" 0.572310044625897
"19109" "Studentized OLS, normal approx." "Rosenbaum" 0.620685183156595
"19110" "Studentized OLS, normal approx." "Rosenbaum" 0.510424174815606
"19111" "Studentized OLS, normal approx." "Rosenbaum" 0.758143450104951
"19112" "Studentized OLS, normal approx." "Rosenbaum" 0.705445131065254
"19113" "Studentized OLS, normal approx." "Rosenbaum" 0.945666891239683
"19114" "Studentized OLS, normal approx." "Rosenbaum" 0.956402040054354
"19115" "Studentized OLS, normal approx." "Rosenbaum" 0.271210443599341
"19116" "Studentized OLS, normal approx." "Rosenbaum" 0.0648702278626634
"19117" "Studentized OLS, normal approx." "Rosenbaum" 0.1966840034716
"19118" "Studentized OLS, normal approx." "Rosenbaum" 0.612336116490493
"19119" "Studentized OLS, normal approx." "Rosenbaum" 0.118417641661683
"19120" "Studentized OLS, normal approx." "Rosenbaum" 0.260438404664692
"19121" "Studentized OLS, normal approx." "Rosenbaum" 0.572849031134805
"19122" "Studentized OLS, normal approx." "Rosenbaum" 0.369102377590857
"19123" "Studentized OLS, normal approx." "Rosenbaum" 0.35079625463214
"19124" "Studentized OLS, normal approx." "Rosenbaum" 0.157523166890488
"19125" "Studentized OLS, normal approx." "Rosenbaum" 0.431604072024957
"19126" "Studentized OLS, normal approx." "Rosenbaum" 0.0416456142388257
"19127" "Studentized OLS, normal approx." "Rosenbaum" 0.0902790513688576
"19128" "Studentized OLS, normal approx." "Rosenbaum" 0.379582604251267
"19129" "Studentized OLS, normal approx." "Rosenbaum" 0.327215868105556
"19130" "Studentized OLS, normal approx." "Rosenbaum" 0.669869429579076
"19131" "Studentized OLS, normal approx." "Rosenbaum" 0.382295831357642
"19132" "Studentized OLS, normal approx." "Rosenbaum" 0.107279872904061
"19133" "Studentized OLS, normal approx." "Rosenbaum" 0.184201264257341
"19134" "Studentized OLS, normal approx." "Rosenbaum" 0.02105114248163
"19135" "Studentized OLS, normal approx." "Rosenbaum" 0.440089354660694
"19136" "Studentized OLS, normal approx." "Rosenbaum" 0.342827378773452
"19137" "Studentized OLS, normal approx." "Rosenbaum" 0.429829814224505
"19138" "Studentized OLS, normal approx." "Rosenbaum" 0.915504876457984
"19139" "Studentized OLS, normal approx." "Rosenbaum" 0.447705478196053
"19140" "Studentized OLS, normal approx." "Rosenbaum" 0.14115922308934
"19141" "Studentized OLS, normal approx." "Rosenbaum" 0.873597411740097
"19142" "Studentized OLS, normal approx." "Rosenbaum" 0.0547565084641799
"19143" "Studentized OLS, normal approx." "Rosenbaum" 0.916525602654779
"19144" "Studentized OLS, normal approx." "Rosenbaum" 0.210001216596146
"19145" "Studentized OLS, normal approx." "Rosenbaum" 0.825489936666903
"19146" "Studentized OLS, normal approx." "Rosenbaum" 0.992687127664842
"19147" "Studentized OLS, normal approx." "Rosenbaum" 0.369550747010541
"19148" "Studentized OLS, normal approx." "Rosenbaum" 0.551330603599443
"19149" "Studentized OLS, normal approx." "Rosenbaum" 0.642436025565539
"19150" "Studentized OLS, normal approx." "Rosenbaum" 0.982621194997447
"19151" "Studentized OLS, normal approx." "Rosenbaum" 0.661055173659548
"19152" "Studentized OLS, normal approx." "Rosenbaum" 0.816205291446568
"19153" "Studentized OLS, normal approx." "Rosenbaum" 0.772508669577959
"19154" "Studentized OLS, normal approx." "Rosenbaum" 0.317654825021908
"19155" "Studentized OLS, normal approx." "Rosenbaum" 0.0533156984268801
"19156" "Studentized OLS, normal approx." "Rosenbaum" 0.232239136847329
"19157" "Studentized OLS, normal approx." "Rosenbaum" 0.0751900478932557
"19158" "Studentized OLS, normal approx." "Rosenbaum" 0.0323025813201561
"19159" "Studentized OLS, normal approx." "Rosenbaum" 0.28731563560494
"19160" "Studentized OLS, normal approx." "Rosenbaum" 0.801326221217817
"19161" "Studentized OLS, normal approx." "Rosenbaum" 0.0238025957199952
"19162" "Studentized OLS, normal approx." "Rosenbaum" 0.805488067956638
"19163" "Studentized OLS, normal approx." "Rosenbaum" 0.863355758499188
"19164" "Studentized OLS, normal approx." "Rosenbaum" 0.401363649644218
"19165" "Studentized OLS, normal approx." "Rosenbaum" 0.384064126915563
"19166" "Studentized OLS, normal approx." "Rosenbaum" 0.0328133225182865
"19167" "Studentized OLS, normal approx." "Rosenbaum" 0.192304107445428
"19168" "Studentized OLS, normal approx." "Rosenbaum" 0.395396415050121
"19169" "Studentized OLS, normal approx." "Rosenbaum" 0.23047490153623
"19170" "Studentized OLS, normal approx." "Rosenbaum" 0.414982203572994
"19171" "Studentized OLS, normal approx." "Rosenbaum" 0.586129604680136
"19172" "Studentized OLS, normal approx." "Rosenbaum" 0.854101787990339
"19173" "Studentized OLS, normal approx." "Rosenbaum" 0.0272003072577791
"19174" "Studentized OLS, normal approx." "Rosenbaum" 0.00180695638628392
"19175" "Studentized OLS, normal approx." "Rosenbaum" 0.115807547905309
"19176" "Studentized OLS, normal approx." "Rosenbaum" 0.651392439349859
"19177" "Studentized OLS, normal approx." "Rosenbaum" 0.606235719163022
"19178" "Studentized OLS, normal approx." "Rosenbaum" 0.490278813562474
"19179" "Studentized OLS, normal approx." "Rosenbaum" 0.225511873359993
"19180" "Studentized OLS, normal approx." "Rosenbaum" 0.471066023288533
"19181" "Studentized OLS, normal approx." "Rosenbaum" 0.00992618350155805
"19182" "Studentized OLS, normal approx." "Rosenbaum" 0.300147071743583
"19183" "Studentized OLS, normal approx." "Rosenbaum" 0.59449155225536
"19184" "Studentized OLS, normal approx." "Rosenbaum" 0.996842227261735
"19185" "Studentized OLS, normal approx." "Rosenbaum" 0.27150340638341
"19186" "Studentized OLS, normal approx." "Rosenbaum" 0.826457982139602
"19187" "Studentized OLS, normal approx." "Rosenbaum" 0.74348478820416
"19188" "Studentized OLS, normal approx." "Rosenbaum" 0.914711704353848
"19189" "Studentized OLS, normal approx." "Rosenbaum" 0.0753481363792388
"19190" "Studentized OLS, normal approx." "Rosenbaum" 0.312362991101339
"19191" "Studentized OLS, normal approx." "Rosenbaum" 0.295287116866394
"19192" "Studentized OLS, normal approx." "Rosenbaum" 0.887452843214474
"19193" "Studentized OLS, normal approx." "Rosenbaum" 0.42802725057063
"19194" "Studentized OLS, normal approx." "Rosenbaum" 0.904654098583541
"19195" "Studentized OLS, normal approx." "Rosenbaum" 0.697711437538086
"19196" "Studentized OLS, normal approx." "Rosenbaum" 0.52188918682558
"19197" "Studentized OLS, normal approx." "Rosenbaum" 0.070328517557902
"19198" "Studentized OLS, normal approx." "Rosenbaum" 0.721603898624414
"19199" "Studentized OLS, normal approx." "Rosenbaum" 0.0833693727953329
"19200" "Studentized OLS, normal approx." "Rosenbaum" 0.144805032930766
"19201" "Studentized OLS, normal approx." "Rosenbaum" 0.459520988452044
"19202" "Studentized OLS, normal approx." "Rosenbaum" 0.48386740804895
"19203" "Studentized OLS, normal approx." "Rosenbaum" 0.633573326815474
"19204" "Studentized OLS, normal approx." "Rosenbaum" 0.122017149233492
"19205" "Studentized OLS, normal approx." "Rosenbaum" 0.425382596855356
"19206" "Studentized OLS, normal approx." "Rosenbaum" 0.834093657723774
"19207" "Studentized OLS, normal approx." "Rosenbaum" 0.902545834726382
"19208" "Studentized OLS, normal approx." "Rosenbaum" 0.344532527685871
"19209" "Studentized OLS, normal approx." "Rosenbaum" 0.466562142761663
"19210" "Studentized OLS, normal approx." "Rosenbaum" 0.0322748144658804
"19211" "Studentized OLS, normal approx." "Rosenbaum" 0.385323408856047
"19212" "Studentized OLS, normal approx." "Rosenbaum" 0.252668102872555
"19213" "Studentized OLS, normal approx." "Rosenbaum" 0.00174471928943154
"19214" "Studentized OLS, normal approx." "Rosenbaum" 0.298390118065974
"19215" "Studentized OLS, normal approx." "Rosenbaum" 0.938163871459324
"19216" "Studentized OLS, normal approx." "Rosenbaum" 0.648743121121713
"19217" "Studentized OLS, normal approx." "Rosenbaum" 0.0487687892589808
"19218" "Studentized OLS, normal approx." "Rosenbaum" 0.993492026705825
"19219" "Studentized OLS, normal approx." "Rosenbaum" 0.12588950752653
"19220" "Studentized OLS, normal approx." "Rosenbaum" 0.0465807339649693
"19221" "Studentized OLS, normal approx." "Rosenbaum" 0.546081883752949
"19222" "Studentized OLS, normal approx." "Rosenbaum" 0.0523163388524703
"19223" "Studentized OLS, normal approx." "Rosenbaum" 0.266622015903124
"19224" "Studentized OLS, normal approx." "Rosenbaum" 0.405751069077589
"19225" "Studentized OLS, normal approx." "Rosenbaum" 0.445568136185726
"19226" "Studentized OLS, normal approx." "Rosenbaum" 0.972581571995453
"19227" "Studentized OLS, normal approx." "Rosenbaum" 0.776770615519987
"19228" "Studentized OLS, normal approx." "Rosenbaum" 0.0769932423832949
"19229" "Studentized OLS, normal approx." "Rosenbaum" 0.527938582108025
"19230" "Studentized OLS, normal approx." "Rosenbaum" 0.387563478094743
"19231" "Studentized OLS, normal approx." "Rosenbaum" 0.518053789533087
"19232" "Studentized OLS, normal approx." "Rosenbaum" 0.725062097182954
"19233" "Studentized OLS, normal approx." "Rosenbaum" 0.774698757178436
"19234" "Studentized OLS, normal approx." "Rosenbaum" 0.0294056340712194
"19235" "Studentized OLS, normal approx." "Rosenbaum" 0.947354180825823
"19236" "Studentized OLS, normal approx." "Rosenbaum" 0.134462321158194
"19237" "Studentized OLS, normal approx." "Rosenbaum" 0.985748065977795
"19238" "Studentized OLS, normal approx." "Rosenbaum" 0.0181455230727832
"19239" "Studentized OLS, normal approx." "Rosenbaum" 0.934681092333794
"19240" "Studentized OLS, normal approx." "Rosenbaum" 0.337515208878225
"19241" "Studentized OLS, normal approx." "Rosenbaum" 0.893822805922877
"19242" "Studentized OLS, normal approx." "Rosenbaum" 0.934180635194185
"19243" "Studentized OLS, normal approx." "Rosenbaum" 0.0690321308604958
"19244" "Studentized OLS, normal approx." "Rosenbaum" 0.0945530968057342
"19245" "Studentized OLS, normal approx." "Rosenbaum" 0.566014582575372
"19246" "Studentized OLS, normal approx." "Rosenbaum" 0.781805393839082
"19247" "Studentized OLS, normal approx." "Rosenbaum" 0.084069483797941
"19248" "Studentized OLS, normal approx." "Rosenbaum" 0.887465451751912
"19249" "Studentized OLS, normal approx." "Rosenbaum" 0.00723627235121538
"19250" "Studentized OLS, normal approx." "Rosenbaum" 0.120702455922566
"19251" "Studentized OLS, normal approx." "Rosenbaum" 0.0417628712610729
"19252" "Studentized OLS, normal approx." "Rosenbaum" 0.445621474293443
"19253" "Studentized OLS, normal approx." "Rosenbaum" 0.78986282552053
"19254" "Studentized OLS, normal approx." "Rosenbaum" 0.989099856728215
"19255" "Studentized OLS, normal approx." "Rosenbaum" 0.314467295681241
"19256" "Studentized OLS, normal approx." "Rosenbaum" 0.798989097374822
"19257" "Studentized OLS, normal approx." "Rosenbaum" 0.75007916296115
"19258" "Studentized OLS, normal approx." "Rosenbaum" 0.205541746395547
"19259" "Studentized OLS, normal approx." "Rosenbaum" 0.326937221443817
"19260" "Studentized OLS, normal approx." "Rosenbaum" 0.860819275755729
"19261" "Studentized OLS, normal approx." "Rosenbaum" 0.137342668132619
"19262" "Studentized OLS, normal approx." "Rosenbaum" 0.334290397984552
"19263" "Studentized OLS, normal approx." "Rosenbaum" 0.0743424517592688
"19264" "Studentized OLS, normal approx." "Rosenbaum" 0.893339925999088
"19265" "Studentized OLS, normal approx." "Rosenbaum" 0.545807593209698
"19266" "Studentized OLS, normal approx." "Rosenbaum" 0.974041641435174
"19267" "Studentized OLS, normal approx." "Rosenbaum" 0.571347106083263
"19268" "Studentized OLS, normal approx." "Rosenbaum" 0.221492328006603
"19269" "Studentized OLS, normal approx." "Rosenbaum" 0.656340893847211
"19270" "Studentized OLS, normal approx." "Rosenbaum" 0.0319960143302145
"19271" "Studentized OLS, normal approx." "Rosenbaum" 0.481107422835658
"19272" "Studentized OLS, normal approx." "Rosenbaum" 0.0948953646080573
"19273" "Studentized OLS, normal approx." "Rosenbaum" 0.293847116909151
"19274" "Studentized OLS, normal approx." "Rosenbaum" 0.752621330744207
"19275" "Studentized OLS, normal approx." "Rosenbaum" 0.534906170821887
"19276" "Studentized OLS, normal approx." "Rosenbaum" 0.637258547259336
"19277" "Studentized OLS, normal approx." "Rosenbaum" 0.169981276203782
"19278" "Studentized OLS, normal approx." "Rosenbaum" 0.923304783425119
"19279" "Studentized OLS, normal approx." "Rosenbaum" 0.901531170648991
"19280" "Studentized OLS, normal approx." "Rosenbaum" 0.0422852235115785
"19281" "Studentized OLS, normal approx." "Rosenbaum" 0.298228010530674
"19282" "Studentized OLS, normal approx." "Rosenbaum" 0.110784106634586
"19283" "Studentized OLS, normal approx." "Rosenbaum" 0.872012203017406
"19284" "Studentized OLS, normal approx." "Rosenbaum" 0.132985046603369
"19285" "Studentized OLS, normal approx." "Rosenbaum" 0.575367127872007
"19286" "Studentized OLS, normal approx." "Rosenbaum" 0.681535445413462
"19287" "Studentized OLS, normal approx." "Rosenbaum" 0.515051784172272
"19288" "Studentized OLS, normal approx." "Rosenbaum" 0.209289117192498
"19289" "Studentized OLS, normal approx." "Rosenbaum" 0.883887123448192
"19290" "Studentized OLS, normal approx." "Rosenbaum" 0.706923579501433
"19291" "Studentized OLS, normal approx." "Rosenbaum" 0.77741711276561
"19292" "Studentized OLS, normal approx." "Rosenbaum" 0.176443614923236
"19293" "Studentized OLS, normal approx." "Rosenbaum" 0.795367727307433
"19294" "Studentized OLS, normal approx." "Rosenbaum" 0.769909234258098
"19295" "Studentized OLS, normal approx." "Rosenbaum" 0.643281041586202
"19296" "Studentized OLS, normal approx." "Rosenbaum" 0.786782430862468
"19297" "Studentized OLS, normal approx." "Rosenbaum" 0.034738865900678
"19298" "Studentized OLS, normal approx." "Rosenbaum" 0.036460596257083
"19299" "Studentized OLS, normal approx." "Rosenbaum" 0.894595939908426
"19300" "Studentized OLS, normal approx." "Rosenbaum" 0.0665881695678492
"19301" "Studentized OLS, normal approx." "Rosenbaum" 0.0395042672767285
"19302" "Studentized OLS, normal approx." "Rosenbaum" 0.721068506596105
"19303" "Studentized OLS, normal approx." "Rosenbaum" 0.334411086459365
"19304" "Studentized OLS, normal approx." "Rosenbaum" 0.388004357738755
"19305" "Studentized OLS, normal approx." "Rosenbaum" 0.600837216086145
"19306" "Studentized OLS, normal approx." "Rosenbaum" 0.679212761952301
"19307" "Studentized OLS, normal approx." "Rosenbaum" 0.95636751606255
"19308" "Studentized OLS, normal approx." "Rosenbaum" 0.140614135486024
"19309" "Studentized OLS, normal approx." "Rosenbaum" 0.542402505909639
"19310" "Studentized OLS, normal approx." "Rosenbaum" 0.237805306521181
"19311" "Studentized OLS, normal approx." "Rosenbaum" 0.890272881631796
"19312" "Studentized OLS, normal approx." "Rosenbaum" 0.683256376973052
"19313" "Studentized OLS, normal approx." "Rosenbaum" 0.520699143027794
"19314" "Studentized OLS, normal approx." "Rosenbaum" 0.28839801145634
"19315" "Studentized OLS, normal approx." "Rosenbaum" 0.601236718343377
"19316" "Studentized OLS, normal approx." "Rosenbaum" 0.323604901461142
"19317" "Studentized OLS, normal approx." "Rosenbaum" 0.0746254923509615
"19318" "Studentized OLS, normal approx." "Rosenbaum" 0.390346559473175
"19319" "Studentized OLS, normal approx." "Rosenbaum" 0.813319560089631
"19320" "Studentized OLS, normal approx." "Rosenbaum" 0.185985734609285
"19321" "Studentized OLS, normal approx." "Rosenbaum" 0.145498320724998
"19322" "Studentized OLS, normal approx." "Rosenbaum" 0.0895829805794137
"19323" "Studentized OLS, normal approx." "Rosenbaum" 0.537888595113732
"19324" "Studentized OLS, normal approx." "Rosenbaum" 0.864969525835117
"19325" "Studentized OLS, normal approx." "Rosenbaum" 0.358004551026164
"19326" "Studentized OLS, normal approx." "Rosenbaum" 0.213909516909816
"19327" "Studentized OLS, normal approx." "Rosenbaum" 0.805052037934347
"19328" "Studentized OLS, normal approx." "Rosenbaum" 0.805118271457573
"19329" "Studentized OLS, normal approx." "Rosenbaum" 0.0826733247770546
"19330" "Studentized OLS, normal approx." "Rosenbaum" 0.351998238565673
"19331" "Studentized OLS, normal approx." "Rosenbaum" 0.889560574053588
"19332" "Studentized OLS, normal approx." "Rosenbaum" 0.353812857810091
"19333" "Studentized OLS, normal approx." "Rosenbaum" 0.355131885846993
"19334" "Studentized OLS, normal approx." "Rosenbaum" 0.964547010328361
"19335" "Studentized OLS, normal approx." "Rosenbaum" 0.119291195155333
"19336" "Studentized OLS, normal approx." "Rosenbaum" 0.429144937223227
"19337" "Studentized OLS, normal approx." "Rosenbaum" 0.924671921591623
"19338" "Studentized OLS, normal approx." "Rosenbaum" 0.625320576546903
"19339" "Studentized OLS, normal approx." "Rosenbaum" 0.686041237111727
"19340" "Studentized OLS, normal approx." "Rosenbaum" 0.259452301576953
"19341" "Studentized OLS, normal approx." "Rosenbaum" 0.378429260051645
"19342" "Studentized OLS, normal approx." "Rosenbaum" 0.0167361880744876
"19343" "Studentized OLS, normal approx." "Rosenbaum" 0.143032826166549
"19344" "Studentized OLS, normal approx." "Rosenbaum" 0.599369182971483
"19345" "Studentized OLS, normal approx." "Rosenbaum" 0.438143908869166
"19346" "Studentized OLS, normal approx." "Rosenbaum" 0.78288136359246
"19347" "Studentized OLS, normal approx." "Rosenbaum" 0.156216327389707
"19348" "Studentized OLS, normal approx." "Rosenbaum" 0.538456740093768
"19349" "Studentized OLS, normal approx." "Rosenbaum" 0.48815279746721
"19350" "Studentized OLS, normal approx." "Rosenbaum" 0.511117492222707
"19351" "Studentized OLS, normal approx." "Rosenbaum" 0.0451913464101656
"19352" "Studentized OLS, normal approx." "Rosenbaum" 0.151900158141608
"19353" "Studentized OLS, normal approx." "Rosenbaum" 0.679735120696969
"19354" "Studentized OLS, normal approx." "Rosenbaum" 0.44238197988562
"19355" "Studentized OLS, normal approx." "Rosenbaum" 0.352079003013267
"19356" "Studentized OLS, normal approx." "Rosenbaum" 0.272112845938095
"19357" "Studentized OLS, normal approx." "Rosenbaum" 0.812092530098709
"19358" "Studentized OLS, normal approx." "Rosenbaum" 0.140685327265852
"19359" "Studentized OLS, normal approx." "Rosenbaum" 0.0558572386399072
"19360" "Studentized OLS, normal approx." "Rosenbaum" 0.0606689081731167
"19361" "Studentized OLS, normal approx." "Rosenbaum" 0.543446022965358
"19362" "Studentized OLS, normal approx." "Rosenbaum" 0.465053602710186
"19363" "Studentized OLS, normal approx." "Rosenbaum" 0.901553499662595
"19364" "Studentized OLS, normal approx." "Rosenbaum" 0.501240143928222
"19365" "Studentized OLS, normal approx." "Rosenbaum" 0.92274614763547
"19366" "Studentized OLS, normal approx." "Rosenbaum" 0.984886945612472
"19367" "Studentized OLS, normal approx." "Rosenbaum" 0.114447578239223
"19368" "Studentized OLS, normal approx." "Rosenbaum" 0.25609625081163
"19369" "Studentized OLS, normal approx." "Rosenbaum" 0.673160397804462
"19370" "Studentized OLS, normal approx." "Rosenbaum" 0.340635409232862
"19371" "Studentized OLS, normal approx." "Rosenbaum" 0.610798231263921
"19372" "Studentized OLS, normal approx." "Rosenbaum" 0.489861249095562
"19373" "Studentized OLS, normal approx." "Rosenbaum" 0.644948098105164
"19374" "Studentized OLS, normal approx." "Rosenbaum" 0.612681978094751
"19375" "Studentized OLS, normal approx." "Rosenbaum" 0.570670440254245
"19376" "Studentized OLS, normal approx." "Rosenbaum" 0.743264855284946
"19377" "Studentized OLS, normal approx." "Rosenbaum" 0.963202371066681
"19378" "Studentized OLS, normal approx." "Rosenbaum" 0.407193616720725
"19379" "Studentized OLS, normal approx." "Rosenbaum" 0.668881967949184
"19380" "Studentized OLS, normal approx." "Rosenbaum" 0.550830658318394
"19381" "Studentized OLS, normal approx." "Rosenbaum" 0.534470749917666
"19382" "Studentized OLS, normal approx." "Rosenbaum" 8.49817212560389e-05
"19383" "Studentized OLS, normal approx." "Rosenbaum" 0.150628664579151
"19384" "Studentized OLS, normal approx." "Rosenbaum" 0.651099426621169
"19385" "Studentized OLS, normal approx." "Rosenbaum" 0.291264851896025
"19386" "Studentized OLS, normal approx." "Rosenbaum" 0.0626619042708967
"19387" "Studentized OLS, normal approx." "Rosenbaum" 0.794565734807278
"19388" "Studentized OLS, normal approx." "Rosenbaum" 0.171444724138989
"19389" "Studentized OLS, normal approx." "Rosenbaum" 0.723625878249057
"19390" "Studentized OLS, normal approx." "Rosenbaum" 0.717791095564623
"19391" "Studentized OLS, normal approx." "Rosenbaum" 0.738466282423242
"19392" "Studentized OLS, normal approx." "Rosenbaum" 0.0794651515869931
"19393" "Studentized OLS, normal approx." "Rosenbaum" 0.369648945060648
"19394" "Studentized OLS, normal approx." "Rosenbaum" 0.5987029559449
"19395" "Studentized OLS, normal approx." "Rosenbaum" 0.806643394779103
"19396" "Studentized OLS, normal approx." "Rosenbaum" 0.81909808213727
"19397" "Studentized OLS, normal approx." "Rosenbaum" 0.712269623978337
"19398" "Studentized OLS, normal approx." "Rosenbaum" 0.970442183683764
"19399" "Studentized OLS, normal approx." "Rosenbaum" 0.764834725143685
"19400" "Studentized OLS, normal approx." "Rosenbaum" 0.581309661909096
"19401" "Studentized OLS, normal approx." "Rosenbaum" 0.126563412289324
"19402" "Studentized OLS, normal approx." "Rosenbaum" 0.670759667768842
"19403" "Studentized OLS, normal approx." "Rosenbaum" 0.848457821426138
"19404" "Studentized OLS, normal approx." "Rosenbaum" 0.565451846873772
"19405" "Studentized OLS, normal approx." "Rosenbaum" 0.423897333778853
"19406" "Studentized OLS, normal approx." "Rosenbaum" 0.865381239084094
"19407" "Studentized OLS, normal approx." "Rosenbaum" 0.952848703645308
"19408" "Studentized OLS, normal approx." "Rosenbaum" 0.963020708035288
"19409" "Studentized OLS, normal approx." "Rosenbaum" 0.19445576927149
"19410" "Studentized OLS, normal approx." "Rosenbaum" 0.928171622575413
"19411" "Studentized OLS, normal approx." "Rosenbaum" 0.14522436887912
"19412" "Studentized OLS, normal approx." "Rosenbaum" 0.966201424270524
"19413" "Studentized OLS, normal approx." "Rosenbaum" 0.760699274445613
"19414" "Studentized OLS, normal approx." "Rosenbaum" 0.816056426866568
"19415" "Studentized OLS, normal approx." "Rosenbaum" 0.884132192372533
"19416" "Studentized OLS, normal approx." "Rosenbaum" 0.754556736481213
"19417" "Studentized OLS, normal approx." "Rosenbaum" 0.788231503790414
"19418" "Studentized OLS, normal approx." "Rosenbaum" 0.207299340096277
"19419" "Studentized OLS, normal approx." "Rosenbaum" 0.184730382645288
"19420" "Studentized OLS, normal approx." "Rosenbaum" 0.746635565440988
"19421" "Studentized OLS, normal approx." "Rosenbaum" 0.854940074051791
"19422" "Studentized OLS, normal approx." "Rosenbaum" 0.159413814936544
"19423" "Studentized OLS, normal approx." "Rosenbaum" 0.387119951411926
"19424" "Studentized OLS, normal approx." "Rosenbaum" 0.112347707192361
"19425" "Studentized OLS, normal approx." "Rosenbaum" 0.64179458272881
"19426" "Studentized OLS, normal approx." "Rosenbaum" 0.0501122182644425
"19427" "Studentized OLS, normal approx." "Rosenbaum" 0.735660514472843
"19428" "Studentized OLS, normal approx." "Rosenbaum" 0.777681822790915
"19429" "Studentized OLS, normal approx." "Rosenbaum" 0.104663135302104
"19430" "Studentized OLS, normal approx." "Rosenbaum" 0.598295283390518
"19431" "Studentized OLS, normal approx." "Rosenbaum" 0.868683614896565
"19432" "Studentized OLS, normal approx." "Rosenbaum" 0.665352569527594
"19433" "Studentized OLS, normal approx." "Rosenbaum" 0.510453197936531
"19434" "Studentized OLS, normal approx." "Rosenbaum" 0.501851776950576
"19435" "Studentized OLS, normal approx." "Rosenbaum" 0.126629108497338
"19436" "Studentized OLS, normal approx." "Rosenbaum" 0.430368265524063
"19437" "Studentized OLS, normal approx." "Rosenbaum" 0.483962272096023
"19438" "Studentized OLS, normal approx." "Rosenbaum" 0.00200126013600865
"19439" "Studentized OLS, normal approx." "Rosenbaum" 0.379214084238227
"19440" "Studentized OLS, normal approx." "Rosenbaum" 0.382720016699807
"19441" "Studentized OLS, normal approx." "Rosenbaum" 0.523542004259904
"19442" "Studentized OLS, normal approx." "Rosenbaum" 0.675570166063985
"19443" "Studentized OLS, normal approx." "Rosenbaum" 0.66389607318756
"19444" "Studentized OLS, normal approx." "Rosenbaum" 0.451029910725306
"19445" "Studentized OLS, normal approx." "Rosenbaum" 0.726777540623925
"19446" "Studentized OLS, normal approx." "Rosenbaum" 0.57180559633638
"19447" "Studentized OLS, normal approx." "Rosenbaum" 0.0918812125874136
"19448" "Studentized OLS, normal approx." "Rosenbaum" 0.175603238782194
"19449" "Studentized OLS, normal approx." "Rosenbaum" 0.555092184377262
"19450" "Studentized OLS, normal approx." "Rosenbaum" 0.777049983912228
"19451" "Studentized OLS, normal approx." "Rosenbaum" 0.0304289308259389
"19452" "Studentized OLS, normal approx." "Rosenbaum" 0.466171634710443
"19453" "Studentized OLS, normal approx." "Rosenbaum" 0.0860509836306558
"19454" "Studentized OLS, normal approx." "Rosenbaum" 0.345078948413318
"19455" "Studentized OLS, normal approx." "Rosenbaum" 0.844646852523234
"19456" "Studentized OLS, normal approx." "Rosenbaum" 0.970303788354528
"19457" "Studentized OLS, normal approx." "Rosenbaum" 0.482587382067221
"19458" "Studentized OLS, normal approx." "Rosenbaum" 0.322163267673794
"19459" "Studentized OLS, normal approx." "Rosenbaum" 0.401339394487556
"19460" "Studentized OLS, normal approx." "Rosenbaum" 0.60250123609219
"19461" "Studentized OLS, normal approx." "Rosenbaum" 0.173156156346485
"19462" "Studentized OLS, normal approx." "Rosenbaum" 0.698870339305583
"19463" "Studentized OLS, normal approx." "Rosenbaum" 0.0497261392800412
"19464" "Studentized OLS, normal approx." "Rosenbaum" 0.716314095988857
"19465" "Studentized OLS, normal approx." "Rosenbaum" 0.336604367487075
"19466" "Studentized OLS, normal approx." "Rosenbaum" 0.276890513244349
"19467" "Studentized OLS, normal approx." "Rosenbaum" 0.90631630124873
"19468" "Studentized OLS, normal approx." "Rosenbaum" 0.908835390990961
"19469" "Studentized OLS, normal approx." "Rosenbaum" 0.402449515760495
"19470" "Studentized OLS, normal approx." "Rosenbaum" 0.180079520777038
"19471" "Studentized OLS, normal approx." "Rosenbaum" 0.145162836404459
"19472" "Studentized OLS, normal approx." "Rosenbaum" 0.817853493639995
"19473" "Studentized OLS, normal approx." "Rosenbaum" 0.789718134293167
"19474" "Studentized OLS, normal approx." "Rosenbaum" 0.793546526345069
"19475" "Studentized OLS, normal approx." "Rosenbaum" 0.391824626476683
"19476" "Studentized OLS, normal approx." "Rosenbaum" 0.715813322598089
"19477" "Studentized OLS, normal approx." "Rosenbaum" 0.93579435970258
"19478" "Studentized OLS, normal approx." "Rosenbaum" 0.918613613342341
"19479" "Studentized OLS, normal approx." "Rosenbaum" 0.0673166452366383
"19480" "Studentized OLS, normal approx." "Rosenbaum" 0.902790441121014
"19481" "Studentized OLS, normal approx." "Rosenbaum" 0.662614543811332
"19482" "Studentized OLS, normal approx." "Rosenbaum" 0.273485109612744
"19483" "Studentized OLS, normal approx." "Rosenbaum" 0.464390147249314
"19484" "Studentized OLS, normal approx." "Rosenbaum" 0.0237470131030992
"19485" "Studentized OLS, normal approx." "Rosenbaum" 0.0531402963985266
"19486" "Studentized OLS, normal approx." "Rosenbaum" 0.132039603920639
"19487" "Studentized OLS, normal approx." "Rosenbaum" 0.957090109318586
"19488" "Studentized OLS, normal approx." "Rosenbaum" 0.649139932154725
"19489" "Studentized OLS, normal approx." "Rosenbaum" 0.361646629483794
"19490" "Studentized OLS, normal approx." "Rosenbaum" 0.92718160034302
"19491" "Studentized OLS, normal approx." "Rosenbaum" 0.495853796277776
"19492" "Studentized OLS, normal approx." "Rosenbaum" 0.351599824158956
"19493" "Studentized OLS, normal approx." "Rosenbaum" 0.524028684643534
"19494" "Studentized OLS, normal approx." "Rosenbaum" 0.757404803211082
"19495" "Studentized OLS, normal approx." "Rosenbaum" 0.403629144354578
"19496" "Studentized OLS, normal approx." "Rosenbaum" 0.0624838490019011
"19497" "Studentized OLS, normal approx." "Rosenbaum" 0.37868638792685
"19498" "Studentized OLS, normal approx." "Rosenbaum" 0.666869024915676
"19499" "Studentized OLS, normal approx." "Rosenbaum" 0.293385929753975
"19500" "Studentized OLS, normal approx." "Rosenbaum" 0.159778385499237
"19501" "Studentized OLS, normal approx." "Rosenbaum" 0.0961285751184675
"19502" "Studentized OLS, normal approx." "Rosenbaum" 0.0687990419061584
"19503" "Studentized OLS, normal approx." "Rosenbaum" 0.464611175840651
"19504" "Studentized OLS, normal approx." "Rosenbaum" 0.16654418612108
"19505" "Studentized OLS, normal approx." "Rosenbaum" 0.0770575786565892
"19506" "Studentized OLS, normal approx." "Rosenbaum" 0.120864422104991
"19507" "Studentized OLS, normal approx." "Rosenbaum" 0.134120694088804
"19508" "Studentized OLS, normal approx." "Rosenbaum" 0.740589050278631
"19509" "Studentized OLS, normal approx." "Rosenbaum" 0.199392207286598
"19510" "Studentized OLS, normal approx." "Rosenbaum" 0.654549794373556
"19511" "Studentized OLS, normal approx." "Rosenbaum" 0.338945504667936
"19512" "Studentized OLS, normal approx." "Rosenbaum" 0.59551001319192
"19513" "Studentized OLS, normal approx." "Rosenbaum" 0.00602928643068767
"19514" "Studentized OLS, normal approx." "Rosenbaum" 0.514317738818065
"19515" "Studentized OLS, normal approx." "Rosenbaum" 0.279957458491171
"19516" "Studentized OLS, normal approx." "Rosenbaum" 0.152897558062314
"19517" "Studentized OLS, normal approx." "Rosenbaum" 0.851379331358387
"19518" "Studentized OLS, normal approx." "Rosenbaum" 0.379951224660756
"19519" "Studentized OLS, normal approx." "Rosenbaum" 0.251910507472087
"19520" "Studentized OLS, normal approx." "Rosenbaum" 0.0789404231380588
"19521" "Studentized OLS, normal approx." "Rosenbaum" 0.91336643599616
"19522" "Studentized OLS, normal approx." "Rosenbaum" 0.176438634063177
"19523" "Studentized OLS, normal approx." "Rosenbaum" 0.167833963689242
"19524" "Studentized OLS, normal approx." "Rosenbaum" 0.257562872645853
"19525" "Studentized OLS, normal approx." "Rosenbaum" 0.500184069174716
"19526" "Studentized OLS, normal approx." "Rosenbaum" 0.830693989329913
"19527" "Studentized OLS, normal approx." "Rosenbaum" 0.898837059897434
"19528" "Studentized OLS, normal approx." "Rosenbaum" 0.525996749895792
"19529" "Studentized OLS, normal approx." "Rosenbaum" 0.628242937283128
"19530" "Studentized OLS, normal approx." "Rosenbaum" 0.173824929299535
"19531" "Studentized OLS, normal approx." "Rosenbaum" 0.426109874405238
"19532" "Studentized OLS, normal approx." "Rosenbaum" 0.158076241664802
"19533" "Studentized OLS, normal approx." "Rosenbaum" 0.440997862122217
"19534" "Studentized OLS, normal approx." "Rosenbaum" 0.849169250609366
"19535" "Studentized OLS, normal approx." "Rosenbaum" 0.0691945326314369
"19536" "Studentized OLS, normal approx." "Rosenbaum" 0.687732479620002
"19537" "Studentized OLS, normal approx." "Rosenbaum" 0.726137433752399
"19538" "Studentized OLS, normal approx." "Rosenbaum" 0.287528003151296
"19539" "Studentized OLS, normal approx." "Rosenbaum" 0.0369266812096543
"19540" "Studentized OLS, normal approx." "Rosenbaum" 0.848348907632201
"19541" "Studentized OLS, normal approx." "Rosenbaum" 0.291734745599883
"19542" "Studentized OLS, normal approx." "Rosenbaum" 0.0352422978156139
"19543" "Studentized OLS, normal approx." "Rosenbaum" 0.80668462689684
"19544" "Studentized OLS, normal approx." "Rosenbaum" 0.682850027607121
"19545" "Studentized OLS, normal approx." "Rosenbaum" 0.949575856154471
"19546" "Studentized OLS, normal approx." "Rosenbaum" 0.653166595196687
"19547" "Studentized OLS, normal approx." "Rosenbaum" 0.783094323996592
"19548" "Studentized OLS, normal approx." "Rosenbaum" 0.127895681051379
"19549" "Studentized OLS, normal approx." "Rosenbaum" 0.350397564385124
"19550" "Studentized OLS, normal approx." "Rosenbaum" 0.942275834762616
"19551" "Studentized OLS, normal approx." "Rosenbaum" 0.0165648610870659
"19552" "Studentized OLS, normal approx." "Rosenbaum" 0.133954652974222
"19553" "Studentized OLS, normal approx." "Rosenbaum" 0.377371922252625
"19554" "Studentized OLS, normal approx." "Rosenbaum" 0.688520392549141
"19555" "Studentized OLS, normal approx." "Rosenbaum" 0.721920817210969
"19556" "Studentized OLS, normal approx." "Rosenbaum" 0.00605374285859783
"19557" "Studentized OLS, normal approx." "Rosenbaum" 0.833268540542003
"19558" "Studentized OLS, normal approx." "Rosenbaum" 0.0169790426956717
"19559" "Studentized OLS, normal approx." "Rosenbaum" 0.944171484127089
"19560" "Studentized OLS, normal approx." "Rosenbaum" 0.500334391506203
"19561" "Studentized OLS, normal approx." "Rosenbaum" 0.240221160694792
"19562" "Studentized OLS, normal approx." "Rosenbaum" 0.808474558001822
"19563" "Studentized OLS, normal approx." "Rosenbaum" 0.497947260508615
"19564" "Studentized OLS, normal approx." "Rosenbaum" 0.771791855707065
"19565" "Studentized OLS, normal approx." "Rosenbaum" 0.849484604152161
"19566" "Studentized OLS, normal approx." "Rosenbaum" 0.763592762434413
"19567" "Studentized OLS, normal approx." "Rosenbaum" 0.199445113473771
"19568" "Studentized OLS, normal approx." "Rosenbaum" 0.685111369459865
"19569" "Studentized OLS, normal approx." "Rosenbaum" 0.584592134449938
"19570" "Studentized OLS, normal approx." "Rosenbaum" 0.191799178671107
"19571" "Studentized OLS, normal approx." "Rosenbaum" 0.0250060986955469
"19572" "Studentized OLS, normal approx." "Rosenbaum" 0.566094534720475
"19573" "Studentized OLS, normal approx." "Rosenbaum" 0.282697615171745
"19574" "Studentized OLS, normal approx." "Rosenbaum" 0.0575170451213085
"19575" "Studentized OLS, normal approx." "Rosenbaum" 0.669083922623088
"19576" "Studentized OLS, normal approx." "Rosenbaum" 0.0509734751454927
"19577" "Studentized OLS, normal approx." "Rosenbaum" 0.539184504408901
"19578" "Studentized OLS, normal approx." "Rosenbaum" 0.620051998317763
"19579" "Studentized OLS, normal approx." "Rosenbaum" 0.86083122913331
"19580" "Studentized OLS, normal approx." "Rosenbaum" 0.242843774435938
"19581" "Studentized OLS, normal approx." "Rosenbaum" 0.178530799249121
"19582" "Studentized OLS, normal approx." "Rosenbaum" 0.65680243509586
"19583" "Studentized OLS, normal approx." "Rosenbaum" 0.0460831365934182
"19584" "Studentized OLS, normal approx." "Rosenbaum" 0.175540801727262
"19585" "Studentized OLS, normal approx." "Rosenbaum" 0.751703086659422
"19586" "Studentized OLS, normal approx." "Rosenbaum" 0.00573282996707558
"19587" "Studentized OLS, normal approx." "Rosenbaum" 0.383818823398118
"19588" "Studentized OLS, normal approx." "Rosenbaum" 0.0122245852330147
"19589" "Studentized OLS, normal approx." "Rosenbaum" 0.143854436811683
"19590" "Studentized OLS, normal approx." "Rosenbaum" 0.937310141608523
"19591" "Studentized OLS, normal approx." "Rosenbaum" 0.0419488921281508
"19592" "Studentized OLS, normal approx." "Rosenbaum" 0.252467219841572
"19593" "Studentized OLS, normal approx." "Rosenbaum" 0.400784964421307
"19594" "Studentized OLS, normal approx." "Rosenbaum" 0.984352492239165
"19595" "Studentized OLS, normal approx." "Rosenbaum" 0.834857724429744
"19596" "Studentized OLS, normal approx." "Rosenbaum" 0.749907544696981
"19597" "Studentized OLS, normal approx." "Rosenbaum" 0.68981208391626
"19598" "Studentized OLS, normal approx." "Rosenbaum" 0.654245100729928
"19599" "Studentized OLS, normal approx." "Rosenbaum" 0.0503153237752882
"19600" "Studentized OLS, normal approx." "Rosenbaum" 0.92731078257051
"19601" "Studentized OLS, normal approx." "Rosenbaum" 0.17848871877964
"19602" "Studentized OLS, normal approx." "Rosenbaum" 0.0712045292082073
"19603" "Studentized OLS, normal approx." "Rosenbaum" 0.944696932203379
"19604" "Studentized OLS, normal approx." "Rosenbaum" 0.550784909671606
"19605" "Studentized OLS, normal approx." "Rosenbaum" 0.931972241831467
"19606" "Studentized OLS, normal approx." "Rosenbaum" 0.399625969966107
"19607" "Studentized OLS, normal approx." "Rosenbaum" 0.87710021151668
"19608" "Studentized OLS, normal approx." "Rosenbaum" 0.898044058699831
"19609" "Studentized OLS, normal approx." "Rosenbaum" 0.680246332446499
"19610" "Studentized OLS, normal approx." "Rosenbaum" 0.184029924935738
"19611" "Studentized OLS, normal approx." "Rosenbaum" 0.029807744449069
"19612" "Studentized OLS, normal approx." "Rosenbaum" 0.164948232938606
"19613" "Studentized OLS, normal approx." "Rosenbaum" 0.110874169655476
"19614" "Studentized OLS, normal approx." "Rosenbaum" 0.701466978773339
"19615" "Studentized OLS, normal approx." "Rosenbaum" 0.0520154495154883
"19616" "Studentized OLS, normal approx." "Rosenbaum" 0.859479460805845
"19617" "Studentized OLS, normal approx." "Rosenbaum" 0.369602129681637
"19618" "Studentized OLS, normal approx." "Rosenbaum" 0.373554638352729
"19619" "Studentized OLS, normal approx." "Rosenbaum" 0.0418428090286107
"19620" "Studentized OLS, normal approx." "Rosenbaum" 0.349078631700528
"19621" "Studentized OLS, normal approx." "Rosenbaum" 0.637818272557048
"19622" "Studentized OLS, normal approx." "Rosenbaum" 0.719865778937713
"19623" "Studentized OLS, normal approx." "Rosenbaum" 0.775430829563557
"19624" "Studentized OLS, normal approx." "Rosenbaum" 0.183586131088857
"19625" "Studentized OLS, normal approx." "Rosenbaum" 0.771684616340313
"19626" "Studentized OLS, normal approx." "Rosenbaum" 0.693745191282334
"19627" "Studentized OLS, normal approx." "Rosenbaum" 0.592993936571908
"19628" "Studentized OLS, normal approx." "Rosenbaum" 0.963050814273746
"19629" "Studentized OLS, normal approx." "Rosenbaum" 0.521391383009424
"19630" "Studentized OLS, normal approx." "Rosenbaum" 0.81372206530252
"19631" "Studentized OLS, normal approx." "Rosenbaum" 0.231739326431051
"19632" "Studentized OLS, normal approx." "Rosenbaum" 0.982850666147288
"19633" "Studentized OLS, normal approx." "Rosenbaum" 0.501775583875829
"19634" "Studentized OLS, normal approx." "Rosenbaum" 0.0875779940318608
"19635" "Studentized OLS, normal approx." "Rosenbaum" 0.852461419993374
"19636" "Studentized OLS, normal approx." "Rosenbaum" 0.780783363846537
"19637" "Studentized OLS, normal approx." "Rosenbaum" 0.54698690382738
"19638" "Studentized OLS, normal approx." "Rosenbaum" 0.522220468837209
"19639" "Studentized OLS, normal approx." "Rosenbaum" 0.518823284229415
"19640" "Studentized OLS, normal approx." "Rosenbaum" 0.760222877589512
"19641" "Studentized OLS, normal approx." "Rosenbaum" 0.83225284587767
"19642" "Studentized OLS, normal approx." "Rosenbaum" 0.134323493197689
"19643" "Studentized OLS, normal approx." "Rosenbaum" 0.329316602603902
"19644" "Studentized OLS, normal approx." "Rosenbaum" 0.389621653512577
"19645" "Studentized OLS, normal approx." "Rosenbaum" 0.474348317585468
"19646" "Studentized OLS, normal approx." "Rosenbaum" 0.0770613138885834
"19647" "Studentized OLS, normal approx." "Rosenbaum" 0.216556688594852
"19648" "Studentized OLS, normal approx." "Rosenbaum" 0.738489109217665
"19649" "Studentized OLS, normal approx." "Rosenbaum" 0.227588745546367
"19650" "Studentized OLS, normal approx." "Rosenbaum" 0.0776214245796987
"19651" "Studentized OLS, normal approx." "Rosenbaum" 0.907534722846983
"19652" "Studentized OLS, normal approx." "Rosenbaum" 0.821752310047292
"19653" "Studentized OLS, normal approx." "Rosenbaum" 0.876513165962354
"19654" "Studentized OLS, normal approx." "Rosenbaum" 0.0352556615353685
"19655" "Studentized OLS, normal approx." "Rosenbaum" 0.886665082596647
"19656" "Studentized OLS, normal approx." "Rosenbaum" 0.245964073082406
"19657" "Studentized OLS, normal approx." "Rosenbaum" 0.450050346733908
"19658" "Studentized OLS, normal approx." "Rosenbaum" 0.529082842759461
"19659" "Studentized OLS, normal approx." "Rosenbaum" 0.312678501879992
"19660" "Studentized OLS, normal approx." "Rosenbaum" 0.466096878032635
"19661" "Studentized OLS, normal approx." "Rosenbaum" 0.0505630416897578
"19662" "Studentized OLS, normal approx." "Rosenbaum" 0.257624264869097
"19663" "Studentized OLS, normal approx." "Rosenbaum" 0.763500905706954
"19664" "Studentized OLS, normal approx." "Rosenbaum" 0.574858400211494
"19665" "Studentized OLS, normal approx." "Rosenbaum" 0.848688188723816
"19666" "Studentized OLS, normal approx." "Rosenbaum" 0.168974681720367
"19667" "Studentized OLS, normal approx." "Rosenbaum" 0.0434879617426558
"19668" "Studentized OLS, normal approx." "Rosenbaum" 0.0397012474015588
"19669" "Studentized OLS, normal approx." "Rosenbaum" 0.27501171245636
"19670" "Studentized OLS, normal approx." "Rosenbaum" 0.627040843691427
"19671" "Studentized OLS, normal approx." "Rosenbaum" 0.0384529596168275
"19672" "Studentized OLS, normal approx." "Rosenbaum" 0.618890031662914
"19673" "Studentized OLS, normal approx." "Rosenbaum" 0.744690736481143
"19674" "Studentized OLS, normal approx." "Rosenbaum" 0.541118527219232
"19675" "Studentized OLS, normal approx." "Rosenbaum" 0.968323344965589
"19676" "Studentized OLS, normal approx." "Rosenbaum" 0.0398109546398986
"19677" "Studentized OLS, normal approx." "Rosenbaum" 0.4169694010947
"19678" "Studentized OLS, normal approx." "Rosenbaum" 0.749190323438269
"19679" "Studentized OLS, normal approx." "Rosenbaum" 0.462005807427028
"19680" "Studentized OLS, normal approx." "Rosenbaum" 0.982230741435523
"19681" "Studentized OLS, normal approx." "Rosenbaum" 0.21432094687512
"19682" "Studentized OLS, normal approx." "Rosenbaum" 0.579014784610546
"19683" "Studentized OLS, normal approx." "Rosenbaum" 0.616129602673966
"19684" "Studentized OLS, normal approx." "Rosenbaum" 0.494605968990355
"19685" "Studentized OLS, normal approx." "Rosenbaum" 0.620407317230239
"19686" "Studentized OLS, normal approx." "Rosenbaum" 0.273633217484073
"19687" "Studentized OLS, normal approx." "Rosenbaum" 0.548688582261689
"19688" "Studentized OLS, normal approx." "Rosenbaum" 0.501123719211326
"19689" "Studentized OLS, normal approx." "Rosenbaum" 0.662998186431074
"19690" "Studentized OLS, normal approx." "Rosenbaum" 0.752587415280347
"19691" "Studentized OLS, normal approx." "Rosenbaum" 0.685319744563539
"19692" "Studentized OLS, normal approx." "Rosenbaum" 0.58823421591441
"19693" "Studentized OLS, normal approx." "Rosenbaum" 0.540064857934433
"19694" "Studentized OLS, normal approx." "Rosenbaum" 0.283787357003693
"19695" "Studentized OLS, normal approx." "Rosenbaum" 0.943966153655053
"19696" "Studentized OLS, normal approx." "Rosenbaum" 0.0653651476044672
"19697" "Studentized OLS, normal approx." "Rosenbaum" 0.701779987546109
"19698" "Studentized OLS, normal approx." "Rosenbaum" 0.350225337092973
"19699" "Studentized OLS, normal approx." "Rosenbaum" 0.0927175109895171
"19700" "Studentized OLS, normal approx." "Rosenbaum" 0.576086573708643
"19701" "Studentized OLS, normal approx." "Rosenbaum" 0.390618756570644
"19702" "Studentized OLS, normal approx." "Rosenbaum" 0.189342957075013
"19703" "Studentized OLS, normal approx." "Rosenbaum" 0.302233484442327
"19704" "Studentized OLS, normal approx." "Rosenbaum" 0.600527039222402
"19705" "Studentized OLS, normal approx." "Rosenbaum" 0.180065225431135
"19706" "Studentized OLS, normal approx." "Rosenbaum" 0.718994636427449
"19707" "Studentized OLS, normal approx." "Rosenbaum" 0.659699715205323
"19708" "Studentized OLS, normal approx." "Rosenbaum" 0.371282777030334
"19709" "Studentized OLS, normal approx." "Rosenbaum" 0.518796350255447
"19710" "Studentized OLS, normal approx." "Rosenbaum" 0.920946509468255
"19711" "Studentized OLS, normal approx." "Rosenbaum" 0.851413022025253
"19712" "Studentized OLS, normal approx." "Rosenbaum" 0.700683645929647
"19713" "Studentized OLS, normal approx." "Rosenbaum" 0.464663294832305
"19714" "Studentized OLS, normal approx." "Rosenbaum" 0.610836570470872
"19715" "Studentized OLS, normal approx." "Rosenbaum" 0.524726318977768
"19716" "Studentized OLS, normal approx." "Rosenbaum" 0.957330307358132
"19717" "Studentized OLS, normal approx." "Rosenbaum" 0.0344122653051306
"19718" "Studentized OLS, normal approx." "Rosenbaum" 0.0267919708887765
"19719" "Studentized OLS, normal approx." "Rosenbaum" 0.364139561872256
"19720" "Studentized OLS, normal approx." "Rosenbaum" 0.277767675096765
"19721" "Studentized OLS, normal approx." "Rosenbaum" 0.977877518232433
"19722" "Studentized OLS, normal approx." "Rosenbaum" 0.47375557039457
"19723" "Studentized OLS, normal approx." "Rosenbaum" 0.236666429269652
"19724" "Studentized OLS, normal approx." "Rosenbaum" 0.82143245852514
"19725" "Studentized OLS, normal approx." "Rosenbaum" 0.741722150385869
"19726" "Studentized OLS, normal approx." "Rosenbaum" 0.174076885332696
"19727" "Studentized OLS, normal approx." "Rosenbaum" 0.969666644164249
"19728" "Studentized OLS, normal approx." "Rosenbaum" 0.483618257854975
"19729" "Studentized OLS, normal approx." "Rosenbaum" 0.171611633534312
"19730" "Studentized OLS, normal approx." "Rosenbaum" 0.293536190344619
"19731" "Studentized OLS, normal approx." "Rosenbaum" 0.129046658554405
"19732" "Studentized OLS, normal approx." "Rosenbaum" 0.741755069573402
"19733" "Studentized OLS, normal approx." "Rosenbaum" 0.0552435466577359
"19734" "Studentized OLS, normal approx." "Rosenbaum" 0.286727065304557
"19735" "Studentized OLS, normal approx." "Rosenbaum" 0.0118088245995496
"19736" "Studentized OLS, normal approx." "Rosenbaum" 0.273100046994216
"19737" "Studentized OLS, normal approx." "Rosenbaum" 0.392167916863403
"19738" "Studentized OLS, normal approx." "Rosenbaum" 0.0276675014422074
"19739" "Studentized OLS, normal approx." "Rosenbaum" 0.108613612108015
"19740" "Studentized OLS, normal approx." "Rosenbaum" 0.194965578629822
"19741" "Studentized OLS, normal approx." "Rosenbaum" 0.491096502071467
"19742" "Studentized OLS, normal approx." "Rosenbaum" 0.1829793961273
"19743" "Studentized OLS, normal approx." "Rosenbaum" 0.616717910247845
"19744" "Studentized OLS, normal approx." "Rosenbaum" 0.967493958256425
"19745" "Studentized OLS, normal approx." "Rosenbaum" 0.138776181834224
"19746" "Studentized OLS, normal approx." "Rosenbaum" 0.809464976473219
"19747" "Studentized OLS, normal approx." "Rosenbaum" 0.802828707272755
"19748" "Studentized OLS, normal approx." "Rosenbaum" 0.988357852645414
"19749" "Studentized OLS, normal approx." "Rosenbaum" 0.990564776837608
"19750" "Studentized OLS, normal approx." "Rosenbaum" 0.668933621584854
"19751" "Studentized OLS, normal approx." "Rosenbaum" 0.89683424251195
"19752" "Studentized OLS, normal approx." "Rosenbaum" 0.897121539560707
"19753" "Studentized OLS, normal approx." "Rosenbaum" 0.693775005861246
"19754" "Studentized OLS, normal approx." "Rosenbaum" 0.996651317161591
"19755" "Studentized OLS, normal approx." "Rosenbaum" 0.935106330742137
"19756" "Studentized OLS, normal approx." "Rosenbaum" 0.233098252343573
"19757" "Studentized OLS, normal approx." "Rosenbaum" 0.352023472901025
"19758" "Studentized OLS, normal approx." "Rosenbaum" 0.450635067447238
"19759" "Studentized OLS, normal approx." "Rosenbaum" 0.928107637845474
"19760" "Studentized OLS, normal approx." "Rosenbaum" 0.727868803725676
"19761" "Studentized OLS, normal approx." "Rosenbaum" 0.259296302824982
"19762" "Studentized OLS, normal approx." "Rosenbaum" 0.302405075116071
"19763" "Studentized OLS, normal approx." "Rosenbaum" 0.129296172152547
"19764" "Studentized OLS, normal approx." "Rosenbaum" 0.109954107741477
"19765" "Studentized OLS, normal approx." "Rosenbaum" 0.271012865542451
"19766" "Studentized OLS, normal approx." "Rosenbaum" 0.583501745077736
"19767" "Studentized OLS, normal approx." "Rosenbaum" 0.0851656535251577
"19768" "Studentized OLS, normal approx." "Rosenbaum" 0.0580436500187766
"19769" "Studentized OLS, normal approx." "Rosenbaum" 0.211155459414192
"19770" "Studentized OLS, normal approx." "Rosenbaum" 0.63873145551916
"19771" "Studentized OLS, normal approx." "Rosenbaum" 0.350015832938747
"19772" "Studentized OLS, normal approx." "Rosenbaum" 0.133749624114291
"19773" "Studentized OLS, normal approx." "Rosenbaum" 0.794806122430474
"19774" "Studentized OLS, normal approx." "Rosenbaum" 0.00833990457406597
"19775" "Studentized OLS, normal approx." "Rosenbaum" 0.37812007649781
"19776" "Studentized OLS, normal approx." "Rosenbaum" 0.241399154736908
"19777" "Studentized OLS, normal approx." "Rosenbaum" 0.339629574683296
"19778" "Studentized OLS, normal approx." "Rosenbaum" 0.70556283567546
"19779" "Studentized OLS, normal approx." "Rosenbaum" 0.114137271424058
"19780" "Studentized OLS, normal approx." "Rosenbaum" 0.226401383891037
"19781" "Studentized OLS, normal approx." "Rosenbaum" 0.411764509846235
"19782" "Studentized OLS, normal approx." "Rosenbaum" 0.157587168093643
"19783" "Studentized OLS, normal approx." "Rosenbaum" 0.565461920854237
"19784" "Studentized OLS, normal approx." "Rosenbaum" 0.984313514075306
"19785" "Studentized OLS, normal approx." "Rosenbaum" 0.724197474140473
"19786" "Studentized OLS, normal approx." "Rosenbaum" 0.82793134154038
"19787" "Studentized OLS, normal approx." "Rosenbaum" 0.0476625397937427
"19788" "Studentized OLS, normal approx." "Rosenbaum" 0.793945746290446
"19789" "Studentized OLS, normal approx." "Rosenbaum" 0.635696695055544
"19790" "Studentized OLS, normal approx." "Rosenbaum" 0.897450962963972
"19791" "Studentized OLS, normal approx." "Rosenbaum" 0.873684734373585
"19792" "Studentized OLS, normal approx." "Rosenbaum" 0.97422036654376
"19793" "Studentized OLS, normal approx." "Rosenbaum" 0.999168908200333
"19794" "Studentized OLS, normal approx." "Rosenbaum" 0.0671773401822502
"19795" "Studentized OLS, normal approx." "Rosenbaum" 0.493356192763656
"19796" "Studentized OLS, normal approx." "Rosenbaum" 0.269827780841718
"19797" "Studentized OLS, normal approx." "Rosenbaum" 0.946549577326172
"19798" "Studentized OLS, normal approx." "Rosenbaum" 0.249054849778538
"19799" "Studentized OLS, normal approx." "Rosenbaum" 0.457926137378114
"19800" "Studentized OLS, normal approx." "Rosenbaum" 0.653081193384234
"19801" "Studentized OLS, normal approx." "Rosenbaum" 0.753707286068385
"19802" "Studentized OLS, normal approx." "Rosenbaum" 0.545441569752572
"19803" "Studentized OLS, normal approx." "Rosenbaum" 0.127727424886366
"19804" "Studentized OLS, normal approx." "Rosenbaum" 0.425275870416542
"19805" "Studentized OLS, normal approx." "Rosenbaum" 0.255234118586232
"19806" "Studentized OLS, normal approx." "Rosenbaum" 0.170248524674244
"19807" "Studentized OLS, normal approx." "Rosenbaum" 0.534608441191109
"19808" "Studentized OLS, normal approx." "Rosenbaum" 0.326324049007418
"19809" "Studentized OLS, normal approx." "Rosenbaum" 0.953100314934466
"19810" "Studentized OLS, normal approx." "Rosenbaum" 0.293303341113389
"19811" "Studentized OLS, normal approx." "Rosenbaum" 0.989182608001239
"19812" "Studentized OLS, normal approx." "Rosenbaum" 0.479172369530645
"19813" "Studentized OLS, normal approx." "Rosenbaum" 0.360329742846898
"19814" "Studentized OLS, normal approx." "Rosenbaum" 0.00362527453987593
"19815" "Studentized OLS, normal approx." "Rosenbaum" 0.456230606012857
"19816" "Studentized OLS, normal approx." "Rosenbaum" 0.318413600958293
"19817" "Studentized OLS, normal approx." "Rosenbaum" 0.0057233071708549
"19818" "Studentized OLS, normal approx." "Rosenbaum" 0.295991168995722
"19819" "Studentized OLS, normal approx." "Rosenbaum" 0.00219588440097795
"19820" "Studentized OLS, normal approx." "Rosenbaum" 0.65349724087764
"19821" "Studentized OLS, normal approx." "Rosenbaum" 0.303009656016188
"19822" "Studentized OLS, normal approx." "Rosenbaum" 0.675765642379798
"19823" "Studentized OLS, normal approx." "Rosenbaum" 0.104907232751054
"19824" "Studentized OLS, normal approx." "Rosenbaum" 0.460782821548073
"19825" "Studentized OLS, normal approx." "Rosenbaum" 0.784648142524376
"19826" "Studentized OLS, normal approx." "Rosenbaum" 0.367468248507228
"19827" "Studentized OLS, normal approx." "Rosenbaum" 0.327392715024837
"19828" "Studentized OLS, normal approx." "Rosenbaum" 0.722170481909889
"19829" "Studentized OLS, normal approx." "Rosenbaum" 0.494101970003856
"19830" "Studentized OLS, normal approx." "Rosenbaum" 0.889528831085019
"19831" "Studentized OLS, normal approx." "Rosenbaum" 0.118527142562403
"19832" "Studentized OLS, normal approx." "Rosenbaum" 0.00931556232617203
"19833" "Studentized OLS, normal approx." "Rosenbaum" 0.293247580223999
"19834" "Studentized OLS, normal approx." "Rosenbaum" 0.583483917351314
"19835" "Studentized OLS, normal approx." "Rosenbaum" 0.691742387243351
"19836" "Studentized OLS, normal approx." "Rosenbaum" 0.157944305313849
"19837" "Studentized OLS, normal approx." "Rosenbaum" 0.845288608882124
"19838" "Studentized OLS, normal approx." "Rosenbaum" 0.104312067431575
"19839" "Studentized OLS, normal approx." "Rosenbaum" 0.99223947871748
"19840" "Studentized OLS, normal approx." "Rosenbaum" 0.0220193127997346
"19841" "Studentized OLS, normal approx." "Rosenbaum" 0.118086816621794
"19842" "Studentized OLS, normal approx." "Rosenbaum" 0.462227198262775
"19843" "Studentized OLS, normal approx." "Rosenbaum" 0.416871186205936
"19844" "Studentized OLS, normal approx." "Rosenbaum" 0.219118011892799
"19845" "Studentized OLS, normal approx." "Rosenbaum" 0.081888542270534
"19846" "Studentized OLS, normal approx." "Rosenbaum" 0.0858822773677375
"19847" "Studentized OLS, normal approx." "Rosenbaum" 0.596952343701716
"19848" "Studentized OLS, normal approx." "Rosenbaum" 0.259051981490557
"19849" "Studentized OLS, normal approx." "Rosenbaum" 0.791910226390065
"19850" "Studentized OLS, normal approx." "Rosenbaum" 0.884976894559389
"19851" "Studentized OLS, normal approx." "Rosenbaum" 0.966720965774353
"19852" "Studentized OLS, normal approx." "Rosenbaum" 0.0524190888025278
"19853" "Studentized OLS, normal approx." "Rosenbaum" 0.548414936729419
"19854" "Studentized OLS, normal approx." "Rosenbaum" 0.592483696101258
"19855" "Studentized OLS, normal approx." "Rosenbaum" 0.706459807960712
"19856" "Studentized OLS, normal approx." "Rosenbaum" 0.236011901722204
"19857" "Studentized OLS, normal approx." "Rosenbaum" 0.159791085907397
"19858" "Studentized OLS, normal approx." "Rosenbaum" 0.362977341938269
"19859" "Studentized OLS, normal approx." "Rosenbaum" 0.379641013737553
"19860" "Studentized OLS, normal approx." "Rosenbaum" 0.846002362906104
"19861" "Studentized OLS, normal approx." "Rosenbaum" 0.177996980988798
"19862" "Studentized OLS, normal approx." "Rosenbaum" 0.868016243127053
"19863" "Studentized OLS, normal approx." "Rosenbaum" 0.115236549420356
"19864" "Studentized OLS, normal approx." "Rosenbaum" 0.402137845106547
"19865" "Studentized OLS, normal approx." "Rosenbaum" 0.609276594638539
"19866" "Studentized OLS, normal approx." "Rosenbaum" 0.187312542904549
"19867" "Studentized OLS, normal approx." "Rosenbaum" 0.463308910534766
"19868" "Studentized OLS, normal approx." "Rosenbaum" 0.311699063217233
"19869" "Studentized OLS, normal approx." "Rosenbaum" 0.140099772474055
"19870" "Studentized OLS, normal approx." "Rosenbaum" 0.518194705030669
"19871" "Studentized OLS, normal approx." "Rosenbaum" 0.940688101661055
"19872" "Studentized OLS, normal approx." "Rosenbaum" 0.0509963174593662
"19873" "Studentized OLS, normal approx." "Rosenbaum" 0.440819457818875
"19874" "Studentized OLS, normal approx." "Rosenbaum" 0.0119821655792429
"19875" "Studentized OLS, normal approx." "Rosenbaum" 0.526234929974549
"19876" "Studentized OLS, normal approx." "Rosenbaum" 0.958419751980391
"19877" "Studentized OLS, normal approx." "Rosenbaum" 0.0900919778643636
"19878" "Studentized OLS, normal approx." "Rosenbaum" 0.323595645245243
"19879" "Studentized OLS, normal approx." "Rosenbaum" 0.124152201597673
"19880" "Studentized OLS, normal approx." "Rosenbaum" 0.495943008131329
"19881" "Studentized OLS, normal approx." "Rosenbaum" 0.276755741687962
"19882" "Studentized OLS, normal approx." "Rosenbaum" 0.353765831029573
"19883" "Studentized OLS, normal approx." "Rosenbaum" 0.287891573793657
"19884" "Studentized OLS, normal approx." "Rosenbaum" 0.366329296343879
"19885" "Studentized OLS, normal approx." "Rosenbaum" 0.682789285721213
"19886" "Studentized OLS, normal approx." "Rosenbaum" 0.101636361543262
"19887" "Studentized OLS, normal approx." "Rosenbaum" 0.690770154501403
"19888" "Studentized OLS, normal approx." "Rosenbaum" 0.583239249092449
"19889" "Studentized OLS, normal approx." "Rosenbaum" 0.585321794210777
"19890" "Studentized OLS, normal approx." "Rosenbaum" 0.444916763957258
"19891" "Studentized OLS, normal approx." "Rosenbaum" 0.482882168357788
"19892" "Studentized OLS, normal approx." "Rosenbaum" 0.29478431451011
"19893" "Studentized OLS, normal approx." "Rosenbaum" 0.700963495654603
"19894" "Studentized OLS, normal approx." "Rosenbaum" 0.174942429440822
"19895" "Studentized OLS, normal approx." "Rosenbaum" 0.0777971149587993
"19896" "Studentized OLS, normal approx." "Rosenbaum" 0.536743969486896
"19897" "Studentized OLS, normal approx." "Rosenbaum" 0.289962381440653
"19898" "Studentized OLS, normal approx." "Rosenbaum" 0.290606864454531
"19899" "Studentized OLS, normal approx." "Rosenbaum" 0.236635281961499
"19900" "Studentized OLS, normal approx." "Rosenbaum" 0.793865496014144
"19901" "Studentized OLS, normal approx." "Rosenbaum" 0.0273811891999083
"19902" "Studentized OLS, normal approx." "Rosenbaum" 0.017499812911961
"19903" "Studentized OLS, normal approx." "Rosenbaum" 0.486279090440246
"19904" "Studentized OLS, normal approx." "Rosenbaum" 0.117074896490715
"19905" "Studentized OLS, normal approx." "Rosenbaum" 0.0326950625878306
"19906" "Studentized OLS, normal approx." "Rosenbaum" 0.468491238132549
"19907" "Studentized OLS, normal approx." "Rosenbaum" 0.949535320045035
"19908" "Studentized OLS, normal approx." "Rosenbaum" 0.653551981423301
"19909" "Studentized OLS, normal approx." "Rosenbaum" 0.709474012548292
"19910" "Studentized OLS, normal approx." "Rosenbaum" 0.234180210031415
"19911" "Studentized OLS, normal approx." "Rosenbaum" 0.042842454219983
"19912" "Studentized OLS, normal approx." "Rosenbaum" 0.710141747760646
"19913" "Studentized OLS, normal approx." "Rosenbaum" 0.747563317141396
"19914" "Studentized OLS, normal approx." "Rosenbaum" 0.104401565880544
"19915" "Studentized OLS, normal approx." "Rosenbaum" 0.512987650105148
"19916" "Studentized OLS, normal approx." "Rosenbaum" 0.491016026894584
"19917" "Studentized OLS, normal approx." "Rosenbaum" 0.0507881823590499
"19918" "Studentized OLS, normal approx." "Rosenbaum" 0.544675157012915
"19919" "Studentized OLS, normal approx." "Rosenbaum" 0.157071458201014
"19920" "Studentized OLS, normal approx." "Rosenbaum" 0.80008912864369
"19921" "Studentized OLS, normal approx." "Rosenbaum" 0.700404277008797
"19922" "Studentized OLS, normal approx." "Rosenbaum" 0.442571020055432
"19923" "Studentized OLS, normal approx." "Rosenbaum" 0.493192035951189
"19924" "Studentized OLS, normal approx." "Rosenbaum" 0.180093084437068
"19925" "Studentized OLS, normal approx." "Rosenbaum" 0.87697788973067
"19926" "Studentized OLS, normal approx." "Rosenbaum" 0.032657660978564
"19927" "Studentized OLS, normal approx." "Rosenbaum" 0.978406125546575
"19928" "Studentized OLS, normal approx." "Rosenbaum" 0.562887914536893
"19929" "Studentized OLS, normal approx." "Rosenbaum" 0.243005184878889
"19930" "Studentized OLS, normal approx." "Rosenbaum" 0.92489293102573
"19931" "Studentized OLS, normal approx." "Rosenbaum" 0.0169924865907483
"19932" "Studentized OLS, normal approx." "Rosenbaum" 8.43131627992211e-05
"19933" "Studentized OLS, normal approx." "Rosenbaum" 0.226172174370838
"19934" "Studentized OLS, normal approx." "Rosenbaum" 0.978941385970241
"19935" "Studentized OLS, normal approx." "Rosenbaum" 0.0957735444766423
"19936" "Studentized OLS, normal approx." "Rosenbaum" 0.0348494618859094
"19937" "Studentized OLS, normal approx." "Rosenbaum" 0.659601730107466
"19938" "Studentized OLS, normal approx." "Rosenbaum" 0.603487036606006
"19939" "Studentized OLS, normal approx." "Rosenbaum" 0.97045381925691
"19940" "Studentized OLS, normal approx." "Rosenbaum" 0.87215356232543
"19941" "Studentized OLS, normal approx." "Rosenbaum" 0.151967052238439
"19942" "Studentized OLS, normal approx." "Rosenbaum" 0.761860908391642
"19943" "Studentized OLS, normal approx." "Rosenbaum" 0.00177043963966894
"19944" "Studentized OLS, normal approx." "Rosenbaum" 0.843414453029554
"19945" "Studentized OLS, normal approx." "Rosenbaum" 0.843591569207849
"19946" "Studentized OLS, normal approx." "Rosenbaum" 0.715805179108137
"19947" "Studentized OLS, normal approx." "Rosenbaum" 0.150915509706295
"19948" "Studentized OLS, normal approx." "Rosenbaum" 0.234806823160038
"19949" "Studentized OLS, normal approx." "Rosenbaum" 0.8008897407939
"19950" "Studentized OLS, normal approx." "Rosenbaum" 0.667870927067528
"19951" "Studentized OLS, normal approx." "Rosenbaum" 0.0697514813106346
"19952" "Studentized OLS, normal approx." "Rosenbaum" 0.75595093758367
"19953" "Studentized OLS, normal approx." "Rosenbaum" 0.223845668156615
"19954" "Studentized OLS, normal approx." "Rosenbaum" 0.59285301237048
"19955" "Studentized OLS, normal approx." "Rosenbaum" 0.342750876467463
"19956" "Studentized OLS, normal approx." "Rosenbaum" 0.853071166045907
"19957" "Studentized OLS, normal approx." "Rosenbaum" 0.315892007514599
"19958" "Studentized OLS, normal approx." "Rosenbaum" 0.571506772842701
"19959" "Studentized OLS, normal approx." "Rosenbaum" 0.351080902771101
"19960" "Studentized OLS, normal approx." "Rosenbaum" 0.566677676157701
"19961" "Studentized OLS, normal approx." "Rosenbaum" 0.238949688192924
"19962" "Studentized OLS, normal approx." "Rosenbaum" 0.696238708153431
"19963" "Studentized OLS, normal approx." "Rosenbaum" 0.989435166598962
"19964" "Studentized OLS, normal approx." "Rosenbaum" 0.283787357003693
"19965" "Studentized OLS, normal approx." "Rosenbaum" 0.792232611882007
"19966" "Studentized OLS, normal approx." "Rosenbaum" 0.817257191244324
"19967" "Studentized OLS, normal approx." "Rosenbaum" 0.959477222239546
"19968" "Studentized OLS, normal approx." "Rosenbaum" 0.126774014304885
"19969" "Studentized OLS, normal approx." "Rosenbaum" 0.0395762511886848
"19970" "Studentized OLS, normal approx." "Rosenbaum" 0.502631087572178
"19971" "Studentized OLS, normal approx." "Rosenbaum" 0.772739666656806
"19972" "Studentized OLS, normal approx." "Rosenbaum" 0.417930001445621
"19973" "Studentized OLS, normal approx." "Rosenbaum" 0.28574984653716
"19974" "Studentized OLS, normal approx." "Rosenbaum" 0.0967067245750803
"19975" "Studentized OLS, normal approx." "Rosenbaum" 0.510387044690454
"19976" "Studentized OLS, normal approx." "Rosenbaum" 0.693798504418729
"19977" "Studentized OLS, normal approx." "Rosenbaum" 0.699218037644116
"19978" "Studentized OLS, normal approx." "Rosenbaum" 0.411058100871486
"19979" "Studentized OLS, normal approx." "Rosenbaum" 0.459734293912884
"19980" "Studentized OLS, normal approx." "Rosenbaum" 0.879208342499957
"19981" "Studentized OLS, normal approx." "Rosenbaum" 0.962809145629224
"19982" "Studentized OLS, normal approx." "Rosenbaum" 0.765221079031097
"19983" "Studentized OLS, normal approx." "Rosenbaum" 0.153704366842919
"19984" "Studentized OLS, normal approx." "Rosenbaum" 0.367990492462675
"19985" "Studentized OLS, normal approx." "Rosenbaum" 0.773440071444957
"19986" "Studentized OLS, normal approx." "Rosenbaum" 0.867018462309715
"19987" "Studentized OLS, normal approx." "Rosenbaum" 0.0441548245743413
"19988" "Studentized OLS, normal approx." "Rosenbaum" 0.588811115137389
"19989" "Studentized OLS, normal approx." "Rosenbaum" 0.951999359696619
"19990" "Studentized OLS, normal approx." "Rosenbaum" 0.99233947888655
"19991" "Studentized OLS, normal approx." "Rosenbaum" 0.741762185309956
"19992" "Studentized OLS, normal approx." "Rosenbaum" 0.424890564085335
"19993" "Studentized OLS, normal approx." "Rosenbaum" 0.247394125269404
"19994" "Studentized OLS, normal approx." "Rosenbaum" 0.801510210935938
"19995" "Studentized OLS, normal approx." "Rosenbaum" 0.140491422105794
"19996" "Studentized OLS, normal approx." "Rosenbaum" 0.332070371917043
"19997" "Studentized OLS, normal approx." "Rosenbaum" 0.0371843599992441
"19998" "Studentized OLS, normal approx." "Rosenbaum" 0.22140149898032
"19999" "Studentized OLS, normal approx." "Rosenbaum" 0.321678755249724
"20000" "Studentized OLS, normal approx." "Rosenbaum" 0.9519791631462


==> Graphs/pvaluesnull_stratified.txt <==
"factor1" "factor2" "frt_pv"
"1" "Unstudentized" "Neyman" 0.542
"2" "Unstudentized" "Neyman" 0.59
"3" "Unstudentized" "Neyman" 0.676
"4" "Unstudentized" "Neyman" 0.454
"5" "Unstudentized" "Neyman" 0.55
"6" "Unstudentized" "Neyman" 0.134
"7" "Unstudentized" "Neyman" 0.754
"8" "Unstudentized" "Neyman" 0.138
"9" "Unstudentized" "Neyman" 0.866
"10" "Unstudentized" "Neyman" 0.23
"11" "Unstudentized" "Neyman" 0.064
"12" "Unstudentized" "Neyman" 0.438
"13" "Unstudentized" "Neyman" 0.114
"14" "Unstudentized" "Neyman" 0.128
"15" "Unstudentized" "Neyman" 0.516
"16" "Unstudentized" "Neyman" 0.944
"17" "Unstudentized" "Neyman" 0.484
"18" "Unstudentized" "Neyman" 0.278
"19" "Unstudentized" "Neyman" 0.786
"20" "Unstudentized" "Neyman" 0.202
"21" "Unstudentized" "Neyman" 0.474
"22" "Unstudentized" "Neyman" 0.664
"23" "Unstudentized" "Neyman" 0.38
"24" "Unstudentized" "Neyman" 0.494
"25" "Unstudentized" "Neyman" 0.034
"26" "Unstudentized" "Neyman" 0.756
"27" "Unstudentized" "Neyman" 0.808
"28" "Unstudentized" "Neyman" 0.248
"29" "Unstudentized" "Neyman" 0.866
"30" "Unstudentized" "Neyman" 0.92
"31" "Unstudentized" "Neyman" 0.36
"32" "Unstudentized" "Neyman" 0.502
"33" "Unstudentized" "Neyman" 0.212
"34" "Unstudentized" "Neyman" 0.016
"35" "Unstudentized" "Neyman" 0.694
"36" "Unstudentized" "Neyman" 0.17
"37" "Unstudentized" "Neyman" 0.408
"38" "Unstudentized" "Neyman" 0.536
"39" "Unstudentized" "Neyman" 0.216
"40" "Unstudentized" "Neyman" 0.144
"41" "Unstudentized" "Neyman" 0.188
"42" "Unstudentized" "Neyman" 0.286
"43" "Unstudentized" "Neyman" 0.728
"44" "Unstudentized" "Neyman" 0.428
"45" "Unstudentized" "Neyman" 0.972
"46" "Unstudentized" "Neyman" 0.402
"47" "Unstudentized" "Neyman" 0.46
"48" "Unstudentized" "Neyman" 0.35
"49" "Unstudentized" "Neyman" 0.136
"50" "Unstudentized" "Neyman" 0.172
"51" "Unstudentized" "Neyman" 0.824
"52" "Unstudentized" "Neyman" 0.55
"53" "Unstudentized" "Neyman" 0.988
"54" "Unstudentized" "Neyman" 0.36
"55" "Unstudentized" "Neyman" 0.886
"56" "Unstudentized" "Neyman" 0.53
"57" "Unstudentized" "Neyman" 0.15
"58" "Unstudentized" "Neyman" 0.818
"59" "Unstudentized" "Neyman" 0.878
"60" "Unstudentized" "Neyman" 0.802
"61" "Unstudentized" "Neyman" 0.006
"62" "Unstudentized" "Neyman" 0.126
"63" "Unstudentized" "Neyman" 0.018
"64" "Unstudentized" "Neyman" 0.584
"65" "Unstudentized" "Neyman" 0.068
"66" "Unstudentized" "Neyman" 0.14
"67" "Unstudentized" "Neyman" 0.716
"68" "Unstudentized" "Neyman" 0.404
"69" "Unstudentized" "Neyman" 0.166
"70" "Unstudentized" "Neyman" 0.434
"71" "Unstudentized" "Neyman" 0.358
"72" "Unstudentized" "Neyman" 0.436
"73" "Unstudentized" "Neyman" 0.108
"74" "Unstudentized" "Neyman" 0.086
"75" "Unstudentized" "Neyman" 0.716
"76" "Unstudentized" "Neyman" 0.732
"77" "Unstudentized" "Neyman" 0.086
"78" "Unstudentized" "Neyman" 0.14
"79" "Unstudentized" "Neyman" 0.768
"80" "Unstudentized" "Neyman" 0.254
"81" "Unstudentized" "Neyman" 0.346
"82" "Unstudentized" "Neyman" 0.154
"83" "Unstudentized" "Neyman" 0.46
"84" "Unstudentized" "Neyman" 0.494
"85" "Unstudentized" "Neyman" 0.024
"86" "Unstudentized" "Neyman" 0.03
"87" "Unstudentized" "Neyman" 0.052
"88" "Unstudentized" "Neyman" 0.596
"89" "Unstudentized" "Neyman" 0.756
"90" "Unstudentized" "Neyman" 0.976
"91" "Unstudentized" "Neyman" 0.95
"92" "Unstudentized" "Neyman" 0.1
"93" "Unstudentized" "Neyman" 0.022
"94" "Unstudentized" "Neyman" 0.334
"95" "Unstudentized" "Neyman" 0.252
"96" "Unstudentized" "Neyman" 0.314
"97" "Unstudentized" "Neyman" 0.602
"98" "Unstudentized" "Neyman" 0
"99" "Unstudentized" "Neyman" 0.656
"100" "Unstudentized" "Neyman" 0.184
"101" "Unstudentized" "Neyman" 0.726
"102" "Unstudentized" "Neyman" 0.828
"103" "Unstudentized" "Neyman" 0.456
"104" "Unstudentized" "Neyman" 0.086
"105" "Unstudentized" "Neyman" 0.91
"106" "Unstudentized" "Neyman" 0.198
"107" "Unstudentized" "Neyman" 0.282
"108" "Unstudentized" "Neyman" 0.076
"109" "Unstudentized" "Neyman" 0.746
"110" "Unstudentized" "Neyman" 0.078
"111" "Unstudentized" "Neyman" 0.454
"112" "Unstudentized" "Neyman" 0.572
"113" "Unstudentized" "Neyman" 0.39
"114" "Unstudentized" "Neyman" 0.878
"115" "Unstudentized" "Neyman" 0.066
"116" "Unstudentized" "Neyman" 0.462
"117" "Unstudentized" "Neyman" 0.592
"118" "Unstudentized" "Neyman" 0.302
"119" "Unstudentized" "Neyman" 0.088
"120" "Unstudentized" "Neyman" 0.16
"121" "Unstudentized" "Neyman" 0.572
"122" "Unstudentized" "Neyman" 0.616
"123" "Unstudentized" "Neyman" 0.418
"124" "Unstudentized" "Neyman" 0.248
"125" "Unstudentized" "Neyman" 0.002
"126" "Unstudentized" "Neyman" 0.842
"127" "Unstudentized" "Neyman" 0.838
"128" "Unstudentized" "Neyman" 0.544
"129" "Unstudentized" "Neyman" 0.89
"130" "Unstudentized" "Neyman" 0.216
"131" "Unstudentized" "Neyman" 0.8
"132" "Unstudentized" "Neyman" 0.646
"133" "Unstudentized" "Neyman" 0.096
"134" "Unstudentized" "Neyman" 0.816
"135" "Unstudentized" "Neyman" 0.046
"136" "Unstudentized" "Neyman" 0.788
"137" "Unstudentized" "Neyman" 0.506
"138" "Unstudentized" "Neyman" 0.77
"139" "Unstudentized" "Neyman" 0.974
"140" "Unstudentized" "Neyman" 0.246
"141" "Unstudentized" "Neyman" 0.748
"142" "Unstudentized" "Neyman" 0.898
"143" "Unstudentized" "Neyman" 0.008
"144" "Unstudentized" "Neyman" 0.04
"145" "Unstudentized" "Neyman" 0.014
"146" "Unstudentized" "Neyman" 0.814
"147" "Unstudentized" "Neyman" 0.326
"148" "Unstudentized" "Neyman" 0.58
"149" "Unstudentized" "Neyman" 0.248
"150" "Unstudentized" "Neyman" 0.274
"151" "Unstudentized" "Neyman" 0.24
"152" "Unstudentized" "Neyman" 0.916
"153" "Unstudentized" "Neyman" 0.386
"154" "Unstudentized" "Neyman" 0.006
"155" "Unstudentized" "Neyman" 0.542
"156" "Unstudentized" "Neyman" 0.45
"157" "Unstudentized" "Neyman" 0.128
"158" "Unstudentized" "Neyman" 0.004
"159" "Unstudentized" "Neyman" 0.796
"160" "Unstudentized" "Neyman" 0.196
"161" "Unstudentized" "Neyman" 0.086
"162" "Unstudentized" "Neyman" 0.336
"163" "Unstudentized" "Neyman" 0.668
"164" "Unstudentized" "Neyman" 0.858
"165" "Unstudentized" "Neyman" 0.234
"166" "Unstudentized" "Neyman" 0.442
"167" "Unstudentized" "Neyman" 0.544
"168" "Unstudentized" "Neyman" 0.78
"169" "Unstudentized" "Neyman" 0.982
"170" "Unstudentized" "Neyman" 0.828
"171" "Unstudentized" "Neyman" 0.062
"172" "Unstudentized" "Neyman" 0.078
"173" "Unstudentized" "Neyman" 0.248
"174" "Unstudentized" "Neyman" 0.864
"175" "Unstudentized" "Neyman" 0.588
"176" "Unstudentized" "Neyman" 0.188
"177" "Unstudentized" "Neyman" 0.196
"178" "Unstudentized" "Neyman" 0.842
"179" "Unstudentized" "Neyman" 0.3
"180" "Unstudentized" "Neyman" 0.348
"181" "Unstudentized" "Neyman" 0.036
"182" "Unstudentized" "Neyman" 0.306
"183" "Unstudentized" "Neyman" 0.07
"184" "Unstudentized" "Neyman" 0.902
"185" "Unstudentized" "Neyman" 0.064
"186" "Unstudentized" "Neyman" 0.296
"187" "Unstudentized" "Neyman" 0.122
"188" "Unstudentized" "Neyman" 0.548
"189" "Unstudentized" "Neyman" 0.002
"190" "Unstudentized" "Neyman" 0.248
"191" "Unstudentized" "Neyman" 0.472
"192" "Unstudentized" "Neyman" 0.168
"193" "Unstudentized" "Neyman" 0.938
"194" "Unstudentized" "Neyman" 0.476
"195" "Unstudentized" "Neyman" 0.456
"196" "Unstudentized" "Neyman" 0.062
"197" "Unstudentized" "Neyman" 0.66
"198" "Unstudentized" "Neyman" 0.686
"199" "Unstudentized" "Neyman" 0.114
"200" "Unstudentized" "Neyman" 0.22
"201" "Unstudentized" "Neyman" 0.35
"202" "Unstudentized" "Neyman" 0.158
"203" "Unstudentized" "Neyman" 0.978
"204" "Unstudentized" "Neyman" 0.706
"205" "Unstudentized" "Neyman" 0.166
"206" "Unstudentized" "Neyman" 0.556
"207" "Unstudentized" "Neyman" 0.258
"208" "Unstudentized" "Neyman" 0.01
"209" "Unstudentized" "Neyman" 0.412
"210" "Unstudentized" "Neyman" 0.692
"211" "Unstudentized" "Neyman" 0.368
"212" "Unstudentized" "Neyman" 0.558
"213" "Unstudentized" "Neyman" 0.218
"214" "Unstudentized" "Neyman" 0.148
"215" "Unstudentized" "Neyman" 0.848
"216" "Unstudentized" "Neyman" 0.034
"217" "Unstudentized" "Neyman" 0.184
"218" "Unstudentized" "Neyman" 0.474
"219" "Unstudentized" "Neyman" 0.72
"220" "Unstudentized" "Neyman" 0.642
"221" "Unstudentized" "Neyman" 0.094
"222" "Unstudentized" "Neyman" 0.9
"223" "Unstudentized" "Neyman" 0.25
"224" "Unstudentized" "Neyman" 0.004
"225" "Unstudentized" "Neyman" 0.114
"226" "Unstudentized" "Neyman" 0.026
"227" "Unstudentized" "Neyman" 0.138
"228" "Unstudentized" "Neyman" 0.04
"229" "Unstudentized" "Neyman" 0.114
"230" "Unstudentized" "Neyman" 0.856
"231" "Unstudentized" "Neyman" 0.626
"232" "Unstudentized" "Neyman" 0.468
"233" "Unstudentized" "Neyman" 0.012
"234" "Unstudentized" "Neyman" 0.614
"235" "Unstudentized" "Neyman" 0.122
"236" "Unstudentized" "Neyman" 0.588
"237" "Unstudentized" "Neyman" 0.294
"238" "Unstudentized" "Neyman" 0.548
"239" "Unstudentized" "Neyman" 0.362
"240" "Unstudentized" "Neyman" 0.888
"241" "Unstudentized" "Neyman" 0.226
"242" "Unstudentized" "Neyman" 0.03
"243" "Unstudentized" "Neyman" 0.782
"244" "Unstudentized" "Neyman" 0.956
"245" "Unstudentized" "Neyman" 0.34
"246" "Unstudentized" "Neyman" 0.06
"247" "Unstudentized" "Neyman" 0.922
"248" "Unstudentized" "Neyman" 0.234
"249" "Unstudentized" "Neyman" 0.268
"250" "Unstudentized" "Neyman" 0.472
"251" "Unstudentized" "Neyman" 0.864
"252" "Unstudentized" "Neyman" 0.282
"253" "Unstudentized" "Neyman" 0.634
"254" "Unstudentized" "Neyman" 0.324
"255" "Unstudentized" "Neyman" 0.614
"256" "Unstudentized" "Neyman" 0.738
"257" "Unstudentized" "Neyman" 0.97
"258" "Unstudentized" "Neyman" 0.592
"259" "Unstudentized" "Neyman" 0.224
"260" "Unstudentized" "Neyman" 0.78
"261" "Unstudentized" "Neyman" 0.186
"262" "Unstudentized" "Neyman" 0.302
"263" "Unstudentized" "Neyman" 0.812
"264" "Unstudentized" "Neyman" 0.536
"265" "Unstudentized" "Neyman" 0.606
"266" "Unstudentized" "Neyman" 0.26
"267" "Unstudentized" "Neyman" 0.622
"268" "Unstudentized" "Neyman" 0.668
"269" "Unstudentized" "Neyman" 0.82
"270" "Unstudentized" "Neyman" 0
"271" "Unstudentized" "Neyman" 0.27
"272" "Unstudentized" "Neyman" 0.006
"273" "Unstudentized" "Neyman" 0.652
"274" "Unstudentized" "Neyman" 0.51
"275" "Unstudentized" "Neyman" 0.08
"276" "Unstudentized" "Neyman" 0.632
"277" "Unstudentized" "Neyman" 0.022
"278" "Unstudentized" "Neyman" 0.374
"279" "Unstudentized" "Neyman" 0.12
"280" "Unstudentized" "Neyman" 0.64
"281" "Unstudentized" "Neyman" 0.624
"282" "Unstudentized" "Neyman" 0.548
"283" "Unstudentized" "Neyman" 0.288
"284" "Unstudentized" "Neyman" 0.146
"285" "Unstudentized" "Neyman" 0.664
"286" "Unstudentized" "Neyman" 0.782
"287" "Unstudentized" "Neyman" 0.508
"288" "Unstudentized" "Neyman" 0.952
"289" "Unstudentized" "Neyman" 0.59
"290" "Unstudentized" "Neyman" 0.712
"291" "Unstudentized" "Neyman" 0.064
"292" "Unstudentized" "Neyman" 0.328
"293" "Unstudentized" "Neyman" 0.376
"294" "Unstudentized" "Neyman" 0.034
"295" "Unstudentized" "Neyman" 0.002
"296" "Unstudentized" "Neyman" 0.55
"297" "Unstudentized" "Neyman" 0.67
"298" "Unstudentized" "Neyman" 0.008
"299" "Unstudentized" "Neyman" 0.714
"300" "Unstudentized" "Neyman" 0.898
"301" "Unstudentized" "Neyman" 0.102
"302" "Unstudentized" "Neyman" 0.61
"303" "Unstudentized" "Neyman" 0.63
"304" "Unstudentized" "Neyman" 0.004
"305" "Unstudentized" "Neyman" 0.64
"306" "Unstudentized" "Neyman" 0.252
"307" "Unstudentized" "Neyman" 0.994
"308" "Unstudentized" "Neyman" 0.894
"309" "Unstudentized" "Neyman" 0.74
"310" "Unstudentized" "Neyman" 0.242
"311" "Unstudentized" "Neyman" 0.456
"312" "Unstudentized" "Neyman" 0.588
"313" "Unstudentized" "Neyman" 0.934
"314" "Unstudentized" "Neyman" 0.19
"315" "Unstudentized" "Neyman" 0.37
"316" "Unstudentized" "Neyman" 0.372
"317" "Unstudentized" "Neyman" 0.112
"318" "Unstudentized" "Neyman" 0.866
"319" "Unstudentized" "Neyman" 0.716
"320" "Unstudentized" "Neyman" 0.196
"321" "Unstudentized" "Neyman" 0.35
"322" "Unstudentized" "Neyman" 0.098
"323" "Unstudentized" "Neyman" 0.276
"324" "Unstudentized" "Neyman" 0.942
"325" "Unstudentized" "Neyman" 0.562
"326" "Unstudentized" "Neyman" 0.66
"327" "Unstudentized" "Neyman" 0.766
"328" "Unstudentized" "Neyman" 0.118
"329" "Unstudentized" "Neyman" 0.718
"330" "Unstudentized" "Neyman" 0.926
"331" "Unstudentized" "Neyman" 0.262
"332" "Unstudentized" "Neyman" 0.49
"333" "Unstudentized" "Neyman" 0.244
"334" "Unstudentized" "Neyman" 0.338
"335" "Unstudentized" "Neyman" 0.338
"336" "Unstudentized" "Neyman" 0.818
"337" "Unstudentized" "Neyman" 0.146
"338" "Unstudentized" "Neyman" 0.686
"339" "Unstudentized" "Neyman" 0.708
"340" "Unstudentized" "Neyman" 0.408
"341" "Unstudentized" "Neyman" 0.574
"342" "Unstudentized" "Neyman" 0.382
"343" "Unstudentized" "Neyman" 0.402
"344" "Unstudentized" "Neyman" 0.16
"345" "Unstudentized" "Neyman" 0.634
"346" "Unstudentized" "Neyman" 0.01
"347" "Unstudentized" "Neyman" 0.054
"348" "Unstudentized" "Neyman" 0.47
"349" "Unstudentized" "Neyman" 0.016
"350" "Unstudentized" "Neyman" 0.326
"351" "Unstudentized" "Neyman" 0.432
"352" "Unstudentized" "Neyman" 0.126
"353" "Unstudentized" "Neyman" 0.006
"354" "Unstudentized" "Neyman" 0.316
"355" "Unstudentized" "Neyman" 0.7
"356" "Unstudentized" "Neyman" 0.39
"357" "Unstudentized" "Neyman" 0.336
"358" "Unstudentized" "Neyman" 0.99
"359" "Unstudentized" "Neyman" 0.97
"360" "Unstudentized" "Neyman" 0.36
"361" "Unstudentized" "Neyman" 0.026
"362" "Unstudentized" "Neyman" 0.978
"363" "Unstudentized" "Neyman" 0.006
"364" "Unstudentized" "Neyman" 0.044
"365" "Unstudentized" "Neyman" 0.6
"366" "Unstudentized" "Neyman" 0.806
"367" "Unstudentized" "Neyman" 0.862
"368" "Unstudentized" "Neyman" 0.542
"369" "Unstudentized" "Neyman" 0.84
"370" "Unstudentized" "Neyman" 0.494
"371" "Unstudentized" "Neyman" 0.406
"372" "Unstudentized" "Neyman" 0.154
"373" "Unstudentized" "Neyman" 0
"374" "Unstudentized" "Neyman" 0.496
"375" "Unstudentized" "Neyman" 0.094
"376" "Unstudentized" "Neyman" 0.726
"377" "Unstudentized" "Neyman" 0.818
"378" "Unstudentized" "Neyman" 0.408
"379" "Unstudentized" "Neyman" 0.11
"380" "Unstudentized" "Neyman" 0.698
"381" "Unstudentized" "Neyman" 0.152
"382" "Unstudentized" "Neyman" 0.286
"383" "Unstudentized" "Neyman" 0.458
"384" "Unstudentized" "Neyman" 0.88
"385" "Unstudentized" "Neyman" 0.838
"386" "Unstudentized" "Neyman" 0.706
"387" "Unstudentized" "Neyman" 0.206
"388" "Unstudentized" "Neyman" 0.812
"389" "Unstudentized" "Neyman" 0.262
"390" "Unstudentized" "Neyman" 0.698
"391" "Unstudentized" "Neyman" 0.112
"392" "Unstudentized" "Neyman" 0.84
"393" "Unstudentized" "Neyman" 0.048
"394" "Unstudentized" "Neyman" 0.728
"395" "Unstudentized" "Neyman" 0.374
"396" "Unstudentized" "Neyman" 0.082
"397" "Unstudentized" "Neyman" 0.906
"398" "Unstudentized" "Neyman" 0.99
"399" "Unstudentized" "Neyman" 0.706
"400" "Unstudentized" "Neyman" 0.05
"401" "Unstudentized" "Neyman" 0.174
"402" "Unstudentized" "Neyman" 0.494
"403" "Unstudentized" "Neyman" 0.528
"404" "Unstudentized" "Neyman" 0.308
"405" "Unstudentized" "Neyman" 0.608
"406" "Unstudentized" "Neyman" 0.642
"407" "Unstudentized" "Neyman" 0.03
"408" "Unstudentized" "Neyman" 0.74
"409" "Unstudentized" "Neyman" 0.164
"410" "Unstudentized" "Neyman" 0.322
"411" "Unstudentized" "Neyman" 0.806
"412" "Unstudentized" "Neyman" 0.984
"413" "Unstudentized" "Neyman" 0.774
"414" "Unstudentized" "Neyman" 0.604
"415" "Unstudentized" "Neyman" 0.892
"416" "Unstudentized" "Neyman" 0.88
"417" "Unstudentized" "Neyman" 1
"418" "Unstudentized" "Neyman" 0.506
"419" "Unstudentized" "Neyman" 0.182
"420" "Unstudentized" "Neyman" 0
"421" "Unstudentized" "Neyman" 0.728
"422" "Unstudentized" "Neyman" 0.794
"423" "Unstudentized" "Neyman" 0.524
"424" "Unstudentized" "Neyman" 0.998
"425" "Unstudentized" "Neyman" 0.052
"426" "Unstudentized" "Neyman" 0.772
"427" "Unstudentized" "Neyman" 0.842
"428" "Unstudentized" "Neyman" 0.086
"429" "Unstudentized" "Neyman" 0.226
"430" "Unstudentized" "Neyman" 0.344
"431" "Unstudentized" "Neyman" 0.74
"432" "Unstudentized" "Neyman" 0.19
"433" "Unstudentized" "Neyman" 0.208
"434" "Unstudentized" "Neyman" 0.64
"435" "Unstudentized" "Neyman" 0.222
"436" "Unstudentized" "Neyman" 0.782
"437" "Unstudentized" "Neyman" 0.84
"438" "Unstudentized" "Neyman" 0.52
"439" "Unstudentized" "Neyman" 0.05
"440" "Unstudentized" "Neyman" 0.202
"441" "Unstudentized" "Neyman" 0.198
"442" "Unstudentized" "Neyman" 0.498
"443" "Unstudentized" "Neyman" 0.312
"444" "Unstudentized" "Neyman" 0.982
"445" "Unstudentized" "Neyman" 0.082
"446" "Unstudentized" "Neyman" 0.642
"447" "Unstudentized" "Neyman" 0.294
"448" "Unstudentized" "Neyman" 0.974
"449" "Unstudentized" "Neyman" 0.11
"450" "Unstudentized" "Neyman" 0.258
"451" "Unstudentized" "Neyman" 0.278
"452" "Unstudentized" "Neyman" 0.226
"453" "Unstudentized" "Neyman" 0.278
"454" "Unstudentized" "Neyman" 0.31
"455" "Unstudentized" "Neyman" 0.448
"456" "Unstudentized" "Neyman" 0.674
"457" "Unstudentized" "Neyman" 0.358
"458" "Unstudentized" "Neyman" 0.404
"459" "Unstudentized" "Neyman" 0.15
"460" "Unstudentized" "Neyman" 0.12
"461" "Unstudentized" "Neyman" 0.03
"462" "Unstudentized" "Neyman" 0.148
"463" "Unstudentized" "Neyman" 0.13
"464" "Unstudentized" "Neyman" 0.164
"465" "Unstudentized" "Neyman" 0
"466" "Unstudentized" "Neyman" 0.79
"467" "Unstudentized" "Neyman" 0.212
"468" "Unstudentized" "Neyman" 0.432
"469" "Unstudentized" "Neyman" 0.324
"470" "Unstudentized" "Neyman" 0.556
"471" "Unstudentized" "Neyman" 0.796
"472" "Unstudentized" "Neyman" 0.002
"473" "Unstudentized" "Neyman" 0.93
"474" "Unstudentized" "Neyman" 0.512
"475" "Unstudentized" "Neyman" 0.586
"476" "Unstudentized" "Neyman" 0.146
"477" "Unstudentized" "Neyman" 0.224
"478" "Unstudentized" "Neyman" 0.426
"479" "Unstudentized" "Neyman" 0.902
"480" "Unstudentized" "Neyman" 0.68
"481" "Unstudentized" "Neyman" 0.644
"482" "Unstudentized" "Neyman" 0.276
"483" "Unstudentized" "Neyman" 0.43
"484" "Unstudentized" "Neyman" 0.486
"485" "Unstudentized" "Neyman" 0.064
"486" "Unstudentized" "Neyman" 0.536
"487" "Unstudentized" "Neyman" 0.092
"488" "Unstudentized" "Neyman" 0.972
"489" "Unstudentized" "Neyman" 0.864
"490" "Unstudentized" "Neyman" 0.968
"491" "Unstudentized" "Neyman" 0.454
"492" "Unstudentized" "Neyman" 0.42
"493" "Unstudentized" "Neyman" 0.002
"494" "Unstudentized" "Neyman" 0.094
"495" "Unstudentized" "Neyman" 0.38
"496" "Unstudentized" "Neyman" 0.624
"497" "Unstudentized" "Neyman" 0.9
"498" "Unstudentized" "Neyman" 0.17
"499" "Unstudentized" "Neyman" 0.026
"500" "Unstudentized" "Neyman" 0.898
"501" "Unstudentized" "Neyman" 0.628
"502" "Unstudentized" "Neyman" 0.09
"503" "Unstudentized" "Neyman" 0.224
"504" "Unstudentized" "Neyman" 0.172
"505" "Unstudentized" "Neyman" 0.952
"506" "Unstudentized" "Neyman" 0.412
"507" "Unstudentized" "Neyman" 0.606
"508" "Unstudentized" "Neyman" 0.262
"509" "Unstudentized" "Neyman" 0.08
"510" "Unstudentized" "Neyman" 0.128
"511" "Unstudentized" "Neyman" 0.226
"512" "Unstudentized" "Neyman" 0.782
"513" "Unstudentized" "Neyman" 0.256
"514" "Unstudentized" "Neyman" 0.298
"515" "Unstudentized" "Neyman" 0.728
"516" "Unstudentized" "Neyman" 0.132
"517" "Unstudentized" "Neyman" 0.39
"518" "Unstudentized" "Neyman" 0.982
"519" "Unstudentized" "Neyman" 0.146
"520" "Unstudentized" "Neyman" 0.206
"521" "Unstudentized" "Neyman" 0.274
"522" "Unstudentized" "Neyman" 0.946
"523" "Unstudentized" "Neyman" 0.63
"524" "Unstudentized" "Neyman" 0.186
"525" "Unstudentized" "Neyman" 0.752
"526" "Unstudentized" "Neyman" 0.338
"527" "Unstudentized" "Neyman" 0.842
"528" "Unstudentized" "Neyman" 0.71
"529" "Unstudentized" "Neyman" 0.916
"530" "Unstudentized" "Neyman" 0.644
"531" "Unstudentized" "Neyman" 0.59
"532" "Unstudentized" "Neyman" 0.354
"533" "Unstudentized" "Neyman" 0.882
"534" "Unstudentized" "Neyman" 0.096
"535" "Unstudentized" "Neyman" 0.3
"536" "Unstudentized" "Neyman" 0.472
"537" "Unstudentized" "Neyman" 0.622
"538" "Unstudentized" "Neyman" 0.096
"539" "Unstudentized" "Neyman" 0.076
"540" "Unstudentized" "Neyman" 0.322
"541" "Unstudentized" "Neyman" 0.344
"542" "Unstudentized" "Neyman" 0.19
"543" "Unstudentized" "Neyman" 0.948
"544" "Unstudentized" "Neyman" 0.192
"545" "Unstudentized" "Neyman" 0.448
"546" "Unstudentized" "Neyman" 0.092
"547" "Unstudentized" "Neyman" 0.348
"548" "Unstudentized" "Neyman" 0.92
"549" "Unstudentized" "Neyman" 0.072
"550" "Unstudentized" "Neyman" 0.056
"551" "Unstudentized" "Neyman" 0.294
"552" "Unstudentized" "Neyman" 0.76
"553" "Unstudentized" "Neyman" 0.432
"554" "Unstudentized" "Neyman" 0.414
"555" "Unstudentized" "Neyman" 0.392
"556" "Unstudentized" "Neyman" 0.936
"557" "Unstudentized" "Neyman" 0.1
"558" "Unstudentized" "Neyman" 0.826
"559" "Unstudentized" "Neyman" 0.296
"560" "Unstudentized" "Neyman" 0.094
"561" "Unstudentized" "Neyman" 0.99
"562" "Unstudentized" "Neyman" 0.9
"563" "Unstudentized" "Neyman" 0.284
"564" "Unstudentized" "Neyman" 0.274
"565" "Unstudentized" "Neyman" 0.93
"566" "Unstudentized" "Neyman" 0.16
"567" "Unstudentized" "Neyman" 0.672
"568" "Unstudentized" "Neyman" 0.444
"569" "Unstudentized" "Neyman" 0.11
"570" "Unstudentized" "Neyman" 0.004
"571" "Unstudentized" "Neyman" 0.338
"572" "Unstudentized" "Neyman" 0.252
"573" "Unstudentized" "Neyman" 0.504
"574" "Unstudentized" "Neyman" 0.394
"575" "Unstudentized" "Neyman" 0.13
"576" "Unstudentized" "Neyman" 0.92
"577" "Unstudentized" "Neyman" 0.574
"578" "Unstudentized" "Neyman" 0.02
"579" "Unstudentized" "Neyman" 0.434
"580" "Unstudentized" "Neyman" 0.456
"581" "Unstudentized" "Neyman" 0.638
"582" "Unstudentized" "Neyman" 0.31
"583" "Unstudentized" "Neyman" 0.076
"584" "Unstudentized" "Neyman" 0.8
"585" "Unstudentized" "Neyman" 0.742
"586" "Unstudentized" "Neyman" 0.488
"587" "Unstudentized" "Neyman" 0.504
"588" "Unstudentized" "Neyman" 1
"589" "Unstudentized" "Neyman" 0.236
"590" "Unstudentized" "Neyman" 0.63
"591" "Unstudentized" "Neyman" 0.618
"592" "Unstudentized" "Neyman" 0.684
"593" "Unstudentized" "Neyman" 0.034
"594" "Unstudentized" "Neyman" 0.4
"595" "Unstudentized" "Neyman" 0.746
"596" "Unstudentized" "Neyman" 0.222
"597" "Unstudentized" "Neyman" 0.208
"598" "Unstudentized" "Neyman" 0.282
"599" "Unstudentized" "Neyman" 0.734
"600" "Unstudentized" "Neyman" 0.912
"601" "Unstudentized" "Neyman" 0.796
"602" "Unstudentized" "Neyman" 0
"603" "Unstudentized" "Neyman" 0.51
"604" "Unstudentized" "Neyman" 0.516
"605" "Unstudentized" "Neyman" 0.508
"606" "Unstudentized" "Neyman" 0.926
"607" "Unstudentized" "Neyman" 0.146
"608" "Unstudentized" "Neyman" 0.962
"609" "Unstudentized" "Neyman" 0.028
"610" "Unstudentized" "Neyman" 0.38
"611" "Unstudentized" "Neyman" 0.764
"612" "Unstudentized" "Neyman" 0.292
"613" "Unstudentized" "Neyman" 0.016
"614" "Unstudentized" "Neyman" 0.602
"615" "Unstudentized" "Neyman" 0.926
"616" "Unstudentized" "Neyman" 0
"617" "Unstudentized" "Neyman" 0.006
"618" "Unstudentized" "Neyman" 0.054
"619" "Unstudentized" "Neyman" 0.736
"620" "Unstudentized" "Neyman" 0.58
"621" "Unstudentized" "Neyman" 0.622
"622" "Unstudentized" "Neyman" 0.142
"623" "Unstudentized" "Neyman" 0.76
"624" "Unstudentized" "Neyman" 0.234
"625" "Unstudentized" "Neyman" 0.496
"626" "Unstudentized" "Neyman" 0.14
"627" "Unstudentized" "Neyman" 0.674
"628" "Unstudentized" "Neyman" 0.118
"629" "Unstudentized" "Neyman" 0.252
"630" "Unstudentized" "Neyman" 0.516
"631" "Unstudentized" "Neyman" 0.142
"632" "Unstudentized" "Neyman" 0.216
"633" "Unstudentized" "Neyman" 0.156
"634" "Unstudentized" "Neyman" 0.722
"635" "Unstudentized" "Neyman" 0.116
"636" "Unstudentized" "Neyman" 0.612
"637" "Unstudentized" "Neyman" 0.534
"638" "Unstudentized" "Neyman" 0.286
"639" "Unstudentized" "Neyman" 0.832
"640" "Unstudentized" "Neyman" 0.356
"641" "Unstudentized" "Neyman" 0.992
"642" "Unstudentized" "Neyman" 0.668
"643" "Unstudentized" "Neyman" 0.842
"644" "Unstudentized" "Neyman" 0.086
"645" "Unstudentized" "Neyman" 0.422
"646" "Unstudentized" "Neyman" 0.55
"647" "Unstudentized" "Neyman" 0.716
"648" "Unstudentized" "Neyman" 0.658
"649" "Unstudentized" "Neyman" 0.266
"650" "Unstudentized" "Neyman" 0.446
"651" "Unstudentized" "Neyman" 0.124
"652" "Unstudentized" "Neyman" 0.53
"653" "Unstudentized" "Neyman" 0
"654" "Unstudentized" "Neyman" 0.782
"655" "Unstudentized" "Neyman" 0.44
"656" "Unstudentized" "Neyman" 0.506
"657" "Unstudentized" "Neyman" 0.108
"658" "Unstudentized" "Neyman" 0.708
"659" "Unstudentized" "Neyman" 0.048
"660" "Unstudentized" "Neyman" 0.296
"661" "Unstudentized" "Neyman" 0.66
"662" "Unstudentized" "Neyman" 0.26
"663" "Unstudentized" "Neyman" 0.482
"664" "Unstudentized" "Neyman" 0.876
"665" "Unstudentized" "Neyman" 0.252
"666" "Unstudentized" "Neyman" 0.512
"667" "Unstudentized" "Neyman" 0.344
"668" "Unstudentized" "Neyman" 0.828
"669" "Unstudentized" "Neyman" 0.198
"670" "Unstudentized" "Neyman" 0.156
"671" "Unstudentized" "Neyman" 0.848
"672" "Unstudentized" "Neyman" 0.024
"673" "Unstudentized" "Neyman" 0.95
"674" "Unstudentized" "Neyman" 0.452
"675" "Unstudentized" "Neyman" 0.948
"676" "Unstudentized" "Neyman" 0.736
"677" "Unstudentized" "Neyman" 0.116
"678" "Unstudentized" "Neyman" 0.608
"679" "Unstudentized" "Neyman" 0.556
"680" "Unstudentized" "Neyman" 0.71
"681" "Unstudentized" "Neyman" 0.152
"682" "Unstudentized" "Neyman" 0
"683" "Unstudentized" "Neyman" 0.952
"684" "Unstudentized" "Neyman" 0.594
"685" "Unstudentized" "Neyman" 0.024
"686" "Unstudentized" "Neyman" 0.284
"687" "Unstudentized" "Neyman" 0.73
"688" "Unstudentized" "Neyman" 0.742
"689" "Unstudentized" "Neyman" 0.16
"690" "Unstudentized" "Neyman" 0.156
"691" "Unstudentized" "Neyman" 0.674
"692" "Unstudentized" "Neyman" 0.204
"693" "Unstudentized" "Neyman" 0.036
"694" "Unstudentized" "Neyman" 0.456
"695" "Unstudentized" "Neyman" 0.04
"696" "Unstudentized" "Neyman" 0.658
"697" "Unstudentized" "Neyman" 0.138
"698" "Unstudentized" "Neyman" 0.748
"699" "Unstudentized" "Neyman" 0.81
"700" "Unstudentized" "Neyman" 0.626
"701" "Unstudentized" "Neyman" 0.288
"702" "Unstudentized" "Neyman" 0.442
"703" "Unstudentized" "Neyman" 0.962
"704" "Unstudentized" "Neyman" 0.382
"705" "Unstudentized" "Neyman" 0
"706" "Unstudentized" "Neyman" 0.034
"707" "Unstudentized" "Neyman" 0.078
"708" "Unstudentized" "Neyman" 0.118
"709" "Unstudentized" "Neyman" 0.036
"710" "Unstudentized" "Neyman" 0.142
"711" "Unstudentized" "Neyman" 0.288
"712" "Unstudentized" "Neyman" 0.998
"713" "Unstudentized" "Neyman" 0.888
"714" "Unstudentized" "Neyman" 0.01
"715" "Unstudentized" "Neyman" 0.682
"716" "Unstudentized" "Neyman" 0.418
"717" "Unstudentized" "Neyman" 0.54
"718" "Unstudentized" "Neyman" 0.486
"719" "Unstudentized" "Neyman" 0.828
"720" "Unstudentized" "Neyman" 0.544
"721" "Unstudentized" "Neyman" 0.588
"722" "Unstudentized" "Neyman" 0.782
"723" "Unstudentized" "Neyman" 0.396
"724" "Unstudentized" "Neyman" 0.08
"725" "Unstudentized" "Neyman" 0.546
"726" "Unstudentized" "Neyman" 0.72
"727" "Unstudentized" "Neyman" 0.126
"728" "Unstudentized" "Neyman" 0.9
"729" "Unstudentized" "Neyman" 0.492
"730" "Unstudentized" "Neyman" 0.09
"731" "Unstudentized" "Neyman" 0.862
"732" "Unstudentized" "Neyman" 0.008
"733" "Unstudentized" "Neyman" 0.778
"734" "Unstudentized" "Neyman" 0.496
"735" "Unstudentized" "Neyman" 0.1
"736" "Unstudentized" "Neyman" 0.088
"737" "Unstudentized" "Neyman" 0.644
"738" "Unstudentized" "Neyman" 0.62
"739" "Unstudentized" "Neyman" 0.226
"740" "Unstudentized" "Neyman" 0.438
"741" "Unstudentized" "Neyman" 0.84
"742" "Unstudentized" "Neyman" 0.306
"743" "Unstudentized" "Neyman" 0.62
"744" "Unstudentized" "Neyman" 0.404
"745" "Unstudentized" "Neyman" 0.248
"746" "Unstudentized" "Neyman" 0.95
"747" "Unstudentized" "Neyman" 0.436
"748" "Unstudentized" "Neyman" 0.884
"749" "Unstudentized" "Neyman" 0.716
"750" "Unstudentized" "Neyman" 0.472
"751" "Unstudentized" "Neyman" 0.802
"752" "Unstudentized" "Neyman" 0.058
"753" "Unstudentized" "Neyman" 0.166
"754" "Unstudentized" "Neyman" 0.902
"755" "Unstudentized" "Neyman" 0.544
"756" "Unstudentized" "Neyman" 0.62
"757" "Unstudentized" "Neyman" 0.114
"758" "Unstudentized" "Neyman" 0.536
"759" "Unstudentized" "Neyman" 0.088
"760" "Unstudentized" "Neyman" 0.016
"761" "Unstudentized" "Neyman" 0.65
"762" "Unstudentized" "Neyman" 0.332
"763" "Unstudentized" "Neyman" 0.29
"764" "Unstudentized" "Neyman" 0.09
"765" "Unstudentized" "Neyman" 0.528
"766" "Unstudentized" "Neyman" 0.082
"767" "Unstudentized" "Neyman" 0.116
"768" "Unstudentized" "Neyman" 0.216
"769" "Unstudentized" "Neyman" 0.008
"770" "Unstudentized" "Neyman" 0.628
"771" "Unstudentized" "Neyman" 0.356
"772" "Unstudentized" "Neyman" 0.114
"773" "Unstudentized" "Neyman" 0.03
"774" "Unstudentized" "Neyman" 0.09
"775" "Unstudentized" "Neyman" 0.026
"776" "Unstudentized" "Neyman" 0.15
"777" "Unstudentized" "Neyman" 0.468
"778" "Unstudentized" "Neyman" 0.064
"779" "Unstudentized" "Neyman" 0.474
"780" "Unstudentized" "Neyman" 0.142
"781" "Unstudentized" "Neyman" 0.432
"782" "Unstudentized" "Neyman" 0.656
"783" "Unstudentized" "Neyman" 0.926
"784" "Unstudentized" "Neyman" 0.254
"785" "Unstudentized" "Neyman" 0.7
"786" "Unstudentized" "Neyman" 0.052
"787" "Unstudentized" "Neyman" 0.482
"788" "Unstudentized" "Neyman" 0.216
"789" "Unstudentized" "Neyman" 0.596
"790" "Unstudentized" "Neyman" 0.452
"791" "Unstudentized" "Neyman" 0.04
"792" "Unstudentized" "Neyman" 0.724
"793" "Unstudentized" "Neyman" 0.44
"794" "Unstudentized" "Neyman" 0.306
"795" "Unstudentized" "Neyman" 0.89
"796" "Unstudentized" "Neyman" 0.57
"797" "Unstudentized" "Neyman" 0.876
"798" "Unstudentized" "Neyman" 0.992
"799" "Unstudentized" "Neyman" 0.714
"800" "Unstudentized" "Neyman" 0.884
"801" "Unstudentized" "Neyman" 0.81
"802" "Unstudentized" "Neyman" 0.786
"803" "Unstudentized" "Neyman" 0.366
"804" "Unstudentized" "Neyman" 0.876
"805" "Unstudentized" "Neyman" 0.002
"806" "Unstudentized" "Neyman" 0.558
"807" "Unstudentized" "Neyman" 0.196
"808" "Unstudentized" "Neyman" 0.11
"809" "Unstudentized" "Neyman" 0.4
"810" "Unstudentized" "Neyman" 0.92
"811" "Unstudentized" "Neyman" 0.864
"812" "Unstudentized" "Neyman" 0.846
"813" "Unstudentized" "Neyman" 0.134
"814" "Unstudentized" "Neyman" 0.544
"815" "Unstudentized" "Neyman" 0.278
"816" "Unstudentized" "Neyman" 0.502
"817" "Unstudentized" "Neyman" 0.748
"818" "Unstudentized" "Neyman" 0.058
"819" "Unstudentized" "Neyman" 0.772
"820" "Unstudentized" "Neyman" 0.464
"821" "Unstudentized" "Neyman" 0.696
"822" "Unstudentized" "Neyman" 0.24
"823" "Unstudentized" "Neyman" 0.176
"824" "Unstudentized" "Neyman" 0.136
"825" "Unstudentized" "Neyman" 0.35
"826" "Unstudentized" "Neyman" 0.708
"827" "Unstudentized" "Neyman" 0.348
"828" "Unstudentized" "Neyman" 0.154
"829" "Unstudentized" "Neyman" 0.67
"830" "Unstudentized" "Neyman" 0.92
"831" "Unstudentized" "Neyman" 0.336
"832" "Unstudentized" "Neyman" 0.49
"833" "Unstudentized" "Neyman" 0.746
"834" "Unstudentized" "Neyman" 0.414
"835" "Unstudentized" "Neyman" 0.236
"836" "Unstudentized" "Neyman" 0.296
"837" "Unstudentized" "Neyman" 0.452
"838" "Unstudentized" "Neyman" 0.282
"839" "Unstudentized" "Neyman" 0.21
"840" "Unstudentized" "Neyman" 0.322
"841" "Unstudentized" "Neyman" 0.532
"842" "Unstudentized" "Neyman" 0.06
"843" "Unstudentized" "Neyman" 0.648
"844" "Unstudentized" "Neyman" 0.71
"845" "Unstudentized" "Neyman" 0.752
"846" "Unstudentized" "Neyman" 0.71
"847" "Unstudentized" "Neyman" 0.13
"848" "Unstudentized" "Neyman" 0.078
"849" "Unstudentized" "Neyman" 0.092
"850" "Unstudentized" "Neyman" 0.104
"851" "Unstudentized" "Neyman" 0.328
"852" "Unstudentized" "Neyman" 0.42
"853" "Unstudentized" "Neyman" 0.442
"854" "Unstudentized" "Neyman" 0.204
"855" "Unstudentized" "Neyman" 0.252
"856" "Unstudentized" "Neyman" 0.082
"857" "Unstudentized" "Neyman" 0.398
"858" "Unstudentized" "Neyman" 0.746
"859" "Unstudentized" "Neyman" 0.888
"860" "Unstudentized" "Neyman" 0.144
"861" "Unstudentized" "Neyman" 0.804
"862" "Unstudentized" "Neyman" 0.596
"863" "Unstudentized" "Neyman" 0.248
"864" "Unstudentized" "Neyman" 0.622
"865" "Unstudentized" "Neyman" 0.192
"866" "Unstudentized" "Neyman" 0.806
"867" "Unstudentized" "Neyman" 0.19
"868" "Unstudentized" "Neyman" 0.036
"869" "Unstudentized" "Neyman" 0.666
"870" "Unstudentized" "Neyman" 0.442
"871" "Unstudentized" "Neyman" 0.082
"872" "Unstudentized" "Neyman" 0.558
"873" "Unstudentized" "Neyman" 0.628
"874" "Unstudentized" "Neyman" 0.224
"875" "Unstudentized" "Neyman" 0.75
"876" "Unstudentized" "Neyman" 0.99
"877" "Unstudentized" "Neyman" 0.412
"878" "Unstudentized" "Neyman" 0.782
"879" "Unstudentized" "Neyman" 0.408
"880" "Unstudentized" "Neyman" 0.464
"881" "Unstudentized" "Neyman" 0.536
"882" "Unstudentized" "Neyman" 0.2
"883" "Unstudentized" "Neyman" 0.518
"884" "Unstudentized" "Neyman" 0.264
"885" "Unstudentized" "Neyman" 0.322
"886" "Unstudentized" "Neyman" 0.004
"887" "Unstudentized" "Neyman" 0.19
"888" "Unstudentized" "Neyman" 0.938
"889" "Unstudentized" "Neyman" 0.784
"890" "Unstudentized" "Neyman" 0.024
"891" "Unstudentized" "Neyman" 0.362
"892" "Unstudentized" "Neyman" 0.622
"893" "Unstudentized" "Neyman" 0.706
"894" "Unstudentized" "Neyman" 0.868
"895" "Unstudentized" "Neyman" 0.542
"896" "Unstudentized" "Neyman" 0.824
"897" "Unstudentized" "Neyman" 0.55
"898" "Unstudentized" "Neyman" 0.106
"899" "Unstudentized" "Neyman" 0.57
"900" "Unstudentized" "Neyman" 0.34
"901" "Unstudentized" "Neyman" 0.344
"902" "Unstudentized" "Neyman" 0.184
"903" "Unstudentized" "Neyman" 0.858
"904" "Unstudentized" "Neyman" 0.238
"905" "Unstudentized" "Neyman" 0.394
"906" "Unstudentized" "Neyman" 0.276
"907" "Unstudentized" "Neyman" 0.702
"908" "Unstudentized" "Neyman" 0.014
"909" "Unstudentized" "Neyman" 0.566
"910" "Unstudentized" "Neyman" 0.438
"911" "Unstudentized" "Neyman" 0.584
"912" "Unstudentized" "Neyman" 0.47
"913" "Unstudentized" "Neyman" 0.784
"914" "Unstudentized" "Neyman" 0.576
"915" "Unstudentized" "Neyman" 0.31
"916" "Unstudentized" "Neyman" 0.004
"917" "Unstudentized" "Neyman" 0.05
"918" "Unstudentized" "Neyman" 0.952
"919" "Unstudentized" "Neyman" 0.024
"920" "Unstudentized" "Neyman" 0.374
"921" "Unstudentized" "Neyman" 0.088
"922" "Unstudentized" "Neyman" 0.822
"923" "Unstudentized" "Neyman" 0.348
"924" "Unstudentized" "Neyman" 0.878
"925" "Unstudentized" "Neyman" 0.916
"926" "Unstudentized" "Neyman" 0.988
"927" "Unstudentized" "Neyman" 0.182
"928" "Unstudentized" "Neyman" 0.032
"929" "Unstudentized" "Neyman" 0.034
"930" "Unstudentized" "Neyman" 0.204
"931" "Unstudentized" "Neyman" 0.85
"932" "Unstudentized" "Neyman" 0.378
"933" "Unstudentized" "Neyman" 0.8
"934" "Unstudentized" "Neyman" 0.724
"935" "Unstudentized" "Neyman" 0.156
"936" "Unstudentized" "Neyman" 0.768
"937" "Unstudentized" "Neyman" 0.928
"938" "Unstudentized" "Neyman" 0.696
"939" "Unstudentized" "Neyman" 0.332
"940" "Unstudentized" "Neyman" 0.696
"941" "Unstudentized" "Neyman" 0.014
"942" "Unstudentized" "Neyman" 0.682
"943" "Unstudentized" "Neyman" 0.672
"944" "Unstudentized" "Neyman" 0.142
"945" "Unstudentized" "Neyman" 0.088
"946" "Unstudentized" "Neyman" 0.476
"947" "Unstudentized" "Neyman" 0.252
"948" "Unstudentized" "Neyman" 0.228
"949" "Unstudentized" "Neyman" 0.092
"950" "Unstudentized" "Neyman" 0.35
"951" "Unstudentized" "Neyman" 0.112
"952" "Unstudentized" "Neyman" 0.05
"953" "Unstudentized" "Neyman" 0.684
"954" "Unstudentized" "Neyman" 0.518
"955" "Unstudentized" "Neyman" 0.21
"956" "Unstudentized" "Neyman" 0.888
"957" "Unstudentized" "Neyman" 0.728
"958" "Unstudentized" "Neyman" 0.93
"959" "Unstudentized" "Neyman" 0.786
"960" "Unstudentized" "Neyman" 0.072
"961" "Unstudentized" "Neyman" 0.858
"962" "Unstudentized" "Neyman" 0.468
"963" "Unstudentized" "Neyman" 0.186
"964" "Unstudentized" "Neyman" 0.02
"965" "Unstudentized" "Neyman" 0.614
"966" "Unstudentized" "Neyman" 0.004
"967" "Unstudentized" "Neyman" 0.662
"968" "Unstudentized" "Neyman" 0.216
"969" "Unstudentized" "Neyman" 0.364
"970" "Unstudentized" "Neyman" 0.534
"971" "Unstudentized" "Neyman" 0.728
"972" "Unstudentized" "Neyman" 0.616
"973" "Unstudentized" "Neyman" 0.054
"974" "Unstudentized" "Neyman" 0.688
"975" "Unstudentized" "Neyman" 0.184
"976" "Unstudentized" "Neyman" 0.666
"977" "Unstudentized" "Neyman" 0.308
"978" "Unstudentized" "Neyman" 0.524
"979" "Unstudentized" "Neyman" 0.198
"980" "Unstudentized" "Neyman" 0.052
"981" "Unstudentized" "Neyman" 0.056
"982" "Unstudentized" "Neyman" 0.32
"983" "Unstudentized" "Neyman" 0.58
"984" "Unstudentized" "Neyman" 0.192
"985" "Unstudentized" "Neyman" 0.002
"986" "Unstudentized" "Neyman" 0.856
"987" "Unstudentized" "Neyman" 0.204
"988" "Unstudentized" "Neyman" 0.404
"989" "Unstudentized" "Neyman" 0.358
"990" "Unstudentized" "Neyman" 0.46
"991" "Unstudentized" "Neyman" 0.832
"992" "Unstudentized" "Neyman" 0.586
"993" "Unstudentized" "Neyman" 0.034
"994" "Unstudentized" "Neyman" 0.478
"995" "Unstudentized" "Neyman" 0.068
"996" "Unstudentized" "Neyman" 0.714
"997" "Unstudentized" "Neyman" 0.648
"998" "Unstudentized" "Neyman" 0.15
"999" "Unstudentized" "Neyman" 0.41
"1000" "Unstudentized" "Neyman" 0.006
"1001" "Classic t-statistic" "Neyman" 0.528
"1002" "Classic t-statistic" "Neyman" 0.562
"1003" "Classic t-statistic" "Neyman" 0.656
"1004" "Classic t-statistic" "Neyman" 0.422
"1005" "Classic t-statistic" "Neyman" 0.528
"1006" "Classic t-statistic" "Neyman" 0.116
"1007" "Classic t-statistic" "Neyman" 0.738
"1008" "Classic t-statistic" "Neyman" 0.12
"1009" "Classic t-statistic" "Neyman" 0.862
"1010" "Classic t-statistic" "Neyman" 0.214
"1011" "Classic t-statistic" "Neyman" 0.05
"1012" "Classic t-statistic" "Neyman" 0.412
"1013" "Classic t-statistic" "Neyman" 0.078
"1014" "Classic t-statistic" "Neyman" 0.116
"1015" "Classic t-statistic" "Neyman" 0.498
"1016" "Classic t-statistic" "Neyman" 0.942
"1017" "Classic t-statistic" "Neyman" 0.46
"1018" "Classic t-statistic" "Neyman" 0.258
"1019" "Classic t-statistic" "Neyman" 0.776
"1020" "Classic t-statistic" "Neyman" 0.168
"1021" "Classic t-statistic" "Neyman" 0.454
"1022" "Classic t-statistic" "Neyman" 0.652
"1023" "Classic t-statistic" "Neyman" 0.322
"1024" "Classic t-statistic" "Neyman" 0.47
"1025" "Classic t-statistic" "Neyman" 0.028
"1026" "Classic t-statistic" "Neyman" 0.742
"1027" "Classic t-statistic" "Neyman" 0.802
"1028" "Classic t-statistic" "Neyman" 0.184
"1029" "Classic t-statistic" "Neyman" 0.858
"1030" "Classic t-statistic" "Neyman" 0.918
"1031" "Classic t-statistic" "Neyman" 0.356
"1032" "Classic t-statistic" "Neyman" 0.47
"1033" "Classic t-statistic" "Neyman" 0.194
"1034" "Classic t-statistic" "Neyman" 0.008
"1035" "Classic t-statistic" "Neyman" 0.672
"1036" "Classic t-statistic" "Neyman" 0.156
"1037" "Classic t-statistic" "Neyman" 0.382
"1038" "Classic t-statistic" "Neyman" 0.518
"1039" "Classic t-statistic" "Neyman" 0.184
"1040" "Classic t-statistic" "Neyman" 0.112
"1041" "Classic t-statistic" "Neyman" 0.176
"1042" "Classic t-statistic" "Neyman" 0.266
"1043" "Classic t-statistic" "Neyman" 0.712
"1044" "Classic t-statistic" "Neyman" 0.406
"1045" "Classic t-statistic" "Neyman" 0.97
"1046" "Classic t-statistic" "Neyman" 0.39
"1047" "Classic t-statistic" "Neyman" 0.43
"1048" "Classic t-statistic" "Neyman" 0.33
"1049" "Classic t-statistic" "Neyman" 0.114
"1050" "Classic t-statistic" "Neyman" 0.134
"1051" "Classic t-statistic" "Neyman" 0.81
"1052" "Classic t-statistic" "Neyman" 0.536
"1053" "Classic t-statistic" "Neyman" 0.988
"1054" "Classic t-statistic" "Neyman" 0.336
"1055" "Classic t-statistic" "Neyman" 0.874
"1056" "Classic t-statistic" "Neyman" 0.516
"1057" "Classic t-statistic" "Neyman" 0.138
"1058" "Classic t-statistic" "Neyman" 0.808
"1059" "Classic t-statistic" "Neyman" 0.874
"1060" "Classic t-statistic" "Neyman" 0.794
"1061" "Classic t-statistic" "Neyman" 0.006
"1062" "Classic t-statistic" "Neyman" 0.114
"1063" "Classic t-statistic" "Neyman" 0.014
"1064" "Classic t-statistic" "Neyman" 0.57
"1065" "Classic t-statistic" "Neyman" 0.058
"1066" "Classic t-statistic" "Neyman" 0.12
"1067" "Classic t-statistic" "Neyman" 0.694
"1068" "Classic t-statistic" "Neyman" 0.362
"1069" "Classic t-statistic" "Neyman" 0.134
"1070" "Classic t-statistic" "Neyman" 0.396
"1071" "Classic t-statistic" "Neyman" 0.344
"1072" "Classic t-statistic" "Neyman" 0.414
"1073" "Classic t-statistic" "Neyman" 0.102
"1074" "Classic t-statistic" "Neyman" 0.076
"1075" "Classic t-statistic" "Neyman" 0.708
"1076" "Classic t-statistic" "Neyman" 0.716
"1077" "Classic t-statistic" "Neyman" 0.07
"1078" "Classic t-statistic" "Neyman" 0.11
"1079" "Classic t-statistic" "Neyman" 0.76
"1080" "Classic t-statistic" "Neyman" 0.234
"1081" "Classic t-statistic" "Neyman" 0.322
"1082" "Classic t-statistic" "Neyman" 0.136
"1083" "Classic t-statistic" "Neyman" 0.43
"1084" "Classic t-statistic" "Neyman" 0.474
"1085" "Classic t-statistic" "Neyman" 0.02
"1086" "Classic t-statistic" "Neyman" 0.026
"1087" "Classic t-statistic" "Neyman" 0.03
"1088" "Classic t-statistic" "Neyman" 0.578
"1089" "Classic t-statistic" "Neyman" 0.752
"1090" "Classic t-statistic" "Neyman" 0.97
"1091" "Classic t-statistic" "Neyman" 0.94
"1092" "Classic t-statistic" "Neyman" 0.088
"1093" "Classic t-statistic" "Neyman" 0.02
"1094" "Classic t-statistic" "Neyman" 0.318
"1095" "Classic t-statistic" "Neyman" 0.232
"1096" "Classic t-statistic" "Neyman" 0.284
"1097" "Classic t-statistic" "Neyman" 0.584
"1098" "Classic t-statistic" "Neyman" 0
"1099" "Classic t-statistic" "Neyman" 0.65
"1100" "Classic t-statistic" "Neyman" 0.168
"1101" "Classic t-statistic" "Neyman" 0.718
"1102" "Classic t-statistic" "Neyman" 0.82
"1103" "Classic t-statistic" "Neyman" 0.438
"1104" "Classic t-statistic" "Neyman" 0.066
"1105" "Classic t-statistic" "Neyman" 0.908
"1106" "Classic t-statistic" "Neyman" 0.182
"1107" "Classic t-statistic" "Neyman" 0.26
"1108" "Classic t-statistic" "Neyman" 0.062
"1109" "Classic t-statistic" "Neyman" 0.734
"1110" "Classic t-statistic" "Neyman" 0.066
"1111" "Classic t-statistic" "Neyman" 0.414
"1112" "Classic t-statistic" "Neyman" 0.562
"1113" "Classic t-statistic" "Neyman" 0.372
"1114" "Classic t-statistic" "Neyman" 0.878
"1115" "Classic t-statistic" "Neyman" 0.054
"1116" "Classic t-statistic" "Neyman" 0.43
"1117" "Classic t-statistic" "Neyman" 0.558
"1118" "Classic t-statistic" "Neyman" 0.264
"1119" "Classic t-statistic" "Neyman" 0.088
"1120" "Classic t-statistic" "Neyman" 0.14
"1121" "Classic t-statistic" "Neyman" 0.548
"1122" "Classic t-statistic" "Neyman" 0.596
"1123" "Classic t-statistic" "Neyman" 0.414
"1124" "Classic t-statistic" "Neyman" 0.24
"1125" "Classic t-statistic" "Neyman" 0.002
"1126" "Classic t-statistic" "Neyman" 0.834
"1127" "Classic t-statistic" "Neyman" 0.828
"1128" "Classic t-statistic" "Neyman" 0.518
"1129" "Classic t-statistic" "Neyman" 0.886
"1130" "Classic t-statistic" "Neyman" 0.18
"1131" "Classic t-statistic" "Neyman" 0.798
"1132" "Classic t-statistic" "Neyman" 0.636
"1133" "Classic t-statistic" "Neyman" 0.078
"1134" "Classic t-statistic" "Neyman" 0.804
"1135" "Classic t-statistic" "Neyman" 0.042
"1136" "Classic t-statistic" "Neyman" 0.776
"1137" "Classic t-statistic" "Neyman" 0.478
"1138" "Classic t-statistic" "Neyman" 0.752
"1139" "Classic t-statistic" "Neyman" 0.972
"1140" "Classic t-statistic" "Neyman" 0.214
"1141" "Classic t-statistic" "Neyman" 0.734
"1142" "Classic t-statistic" "Neyman" 0.898
"1143" "Classic t-statistic" "Neyman" 0.006
"1144" "Classic t-statistic" "Neyman" 0.032
"1145" "Classic t-statistic" "Neyman" 0.012
"1146" "Classic t-statistic" "Neyman" 0.796
"1147" "Classic t-statistic" "Neyman" 0.3
"1148" "Classic t-statistic" "Neyman" 0.552
"1149" "Classic t-statistic" "Neyman" 0.24
"1150" "Classic t-statistic" "Neyman" 0.25
"1151" "Classic t-statistic" "Neyman" 0.208
"1152" "Classic t-statistic" "Neyman" 0.914
"1153" "Classic t-statistic" "Neyman" 0.368
"1154" "Classic t-statistic" "Neyman" 0.004
"1155" "Classic t-statistic" "Neyman" 0.516
"1156" "Classic t-statistic" "Neyman" 0.42
"1157" "Classic t-statistic" "Neyman" 0.104
"1158" "Classic t-statistic" "Neyman" 0.004
"1159" "Classic t-statistic" "Neyman" 0.79
"1160" "Classic t-statistic" "Neyman" 0.184
"1161" "Classic t-statistic" "Neyman" 0.066
"1162" "Classic t-statistic" "Neyman" 0.322
"1163" "Classic t-statistic" "Neyman" 0.642
"1164" "Classic t-statistic" "Neyman" 0.856
"1165" "Classic t-statistic" "Neyman" 0.206
"1166" "Classic t-statistic" "Neyman" 0.426
"1167" "Classic t-statistic" "Neyman" 0.522
"1168" "Classic t-statistic" "Neyman" 0.766
"1169" "Classic t-statistic" "Neyman" 0.982
"1170" "Classic t-statistic" "Neyman" 0.824
"1171" "Classic t-statistic" "Neyman" 0.048
"1172" "Classic t-statistic" "Neyman" 0.056
"1173" "Classic t-statistic" "Neyman" 0.228
"1174" "Classic t-statistic" "Neyman" 0.854
"1175" "Classic t-statistic" "Neyman" 0.566
"1176" "Classic t-statistic" "Neyman" 0.168
"1177" "Classic t-statistic" "Neyman" 0.184
"1178" "Classic t-statistic" "Neyman" 0.832
"1179" "Classic t-statistic" "Neyman" 0.286
"1180" "Classic t-statistic" "Neyman" 0.306
"1181" "Classic t-statistic" "Neyman" 0.026
"1182" "Classic t-statistic" "Neyman" 0.286
"1183" "Classic t-statistic" "Neyman" 0.044
"1184" "Classic t-statistic" "Neyman" 0.898
"1185" "Classic t-statistic" "Neyman" 0.05
"1186" "Classic t-statistic" "Neyman" 0.266
"1187" "Classic t-statistic" "Neyman" 0.112
"1188" "Classic t-statistic" "Neyman" 0.526
"1189" "Classic t-statistic" "Neyman" 0
"1190" "Classic t-statistic" "Neyman" 0.226
"1191" "Classic t-statistic" "Neyman" 0.456
"1192" "Classic t-statistic" "Neyman" 0.15
"1193" "Classic t-statistic" "Neyman" 0.936
"1194" "Classic t-statistic" "Neyman" 0.452
"1195" "Classic t-statistic" "Neyman" 0.438
"1196" "Classic t-statistic" "Neyman" 0.058
"1197" "Classic t-statistic" "Neyman" 0.634
"1198" "Classic t-statistic" "Neyman" 0.674
"1199" "Classic t-statistic" "Neyman" 0.092
"1200" "Classic t-statistic" "Neyman" 0.202
"1201" "Classic t-statistic" "Neyman" 0.284
"1202" "Classic t-statistic" "Neyman" 0.118
"1203" "Classic t-statistic" "Neyman" 0.978
"1204" "Classic t-statistic" "Neyman" 0.684
"1205" "Classic t-statistic" "Neyman" 0.164
"1206" "Classic t-statistic" "Neyman" 0.546
"1207" "Classic t-statistic" "Neyman" 0.218
"1208" "Classic t-statistic" "Neyman" 0.006
"1209" "Classic t-statistic" "Neyman" 0.38
"1210" "Classic t-statistic" "Neyman" 0.68
"1211" "Classic t-statistic" "Neyman" 0.348
"1212" "Classic t-statistic" "Neyman" 0.544
"1213" "Classic t-statistic" "Neyman" 0.168
"1214" "Classic t-statistic" "Neyman" 0.136
"1215" "Classic t-statistic" "Neyman" 0.84
"1216" "Classic t-statistic" "Neyman" 0.026
"1217" "Classic t-statistic" "Neyman" 0.17
"1218" "Classic t-statistic" "Neyman" 0.452
"1219" "Classic t-statistic" "Neyman" 0.708
"1220" "Classic t-statistic" "Neyman" 0.612
"1221" "Classic t-statistic" "Neyman" 0.076
"1222" "Classic t-statistic" "Neyman" 0.898
"1223" "Classic t-statistic" "Neyman" 0.21
"1224" "Classic t-statistic" "Neyman" 0.002
"1225" "Classic t-statistic" "Neyman" 0.092
"1226" "Classic t-statistic" "Neyman" 0.018
"1227" "Classic t-statistic" "Neyman" 0.106
"1228" "Classic t-statistic" "Neyman" 0.026
"1229" "Classic t-statistic" "Neyman" 0.07
"1230" "Classic t-statistic" "Neyman" 0.854
"1231" "Classic t-statistic" "Neyman" 0.616
"1232" "Classic t-statistic" "Neyman" 0.43
"1233" "Classic t-statistic" "Neyman" 0.01
"1234" "Classic t-statistic" "Neyman" 0.604
"1235" "Classic t-statistic" "Neyman" 0.114
"1236" "Classic t-statistic" "Neyman" 0.576
"1237" "Classic t-statistic" "Neyman" 0.264
"1238" "Classic t-statistic" "Neyman" 0.548
"1239" "Classic t-statistic" "Neyman" 0.352
"1240" "Classic t-statistic" "Neyman" 0.882
"1241" "Classic t-statistic" "Neyman" 0.194
"1242" "Classic t-statistic" "Neyman" 0.022
"1243" "Classic t-statistic" "Neyman" 0.762
"1244" "Classic t-statistic" "Neyman" 0.952
"1245" "Classic t-statistic" "Neyman" 0.326
"1246" "Classic t-statistic" "Neyman" 0.046
"1247" "Classic t-statistic" "Neyman" 0.918
"1248" "Classic t-statistic" "Neyman" 0.202
"1249" "Classic t-statistic" "Neyman" 0.24
"1250" "Classic t-statistic" "Neyman" 0.462
"1251" "Classic t-statistic" "Neyman" 0.86
"1252" "Classic t-statistic" "Neyman" 0.258
"1253" "Classic t-statistic" "Neyman" 0.628
"1254" "Classic t-statistic" "Neyman" 0.282
"1255" "Classic t-statistic" "Neyman" 0.604
"1256" "Classic t-statistic" "Neyman" 0.734
"1257" "Classic t-statistic" "Neyman" 0.97
"1258" "Classic t-statistic" "Neyman" 0.57
"1259" "Classic t-statistic" "Neyman" 0.216
"1260" "Classic t-statistic" "Neyman" 0.762
"1261" "Classic t-statistic" "Neyman" 0.172
"1262" "Classic t-statistic" "Neyman" 0.284
"1263" "Classic t-statistic" "Neyman" 0.81
"1264" "Classic t-statistic" "Neyman" 0.504
"1265" "Classic t-statistic" "Neyman" 0.58
"1266" "Classic t-statistic" "Neyman" 0.232
"1267" "Classic t-statistic" "Neyman" 0.608
"1268" "Classic t-statistic" "Neyman" 0.664
"1269" "Classic t-statistic" "Neyman" 0.804
"1270" "Classic t-statistic" "Neyman" 0
"1271" "Classic t-statistic" "Neyman" 0.252
"1272" "Classic t-statistic" "Neyman" 0.002
"1273" "Classic t-statistic" "Neyman" 0.64
"1274" "Classic t-statistic" "Neyman" 0.48
"1275" "Classic t-statistic" "Neyman" 0.074
"1276" "Classic t-statistic" "Neyman" 0.592
"1277" "Classic t-statistic" "Neyman" 0.02
"1278" "Classic t-statistic" "Neyman" 0.322
"1279" "Classic t-statistic" "Neyman" 0.11
"1280" "Classic t-statistic" "Neyman" 0.632
"1281" "Classic t-statistic" "Neyman" 0.62
"1282" "Classic t-statistic" "Neyman" 0.522
"1283" "Classic t-statistic" "Neyman" 0.256
"1284" "Classic t-statistic" "Neyman" 0.11
"1285" "Classic t-statistic" "Neyman" 0.634
"1286" "Classic t-statistic" "Neyman" 0.778
"1287" "Classic t-statistic" "Neyman" 0.494
"1288" "Classic t-statistic" "Neyman" 0.95
"1289" "Classic t-statistic" "Neyman" 0.558
"1290" "Classic t-statistic" "Neyman" 0.706
"1291" "Classic t-statistic" "Neyman" 0.05
"1292" "Classic t-statistic" "Neyman" 0.302
"1293" "Classic t-statistic" "Neyman" 0.356
"1294" "Classic t-statistic" "Neyman" 0.022
"1295" "Classic t-statistic" "Neyman" 0.002
"1296" "Classic t-statistic" "Neyman" 0.544
"1297" "Classic t-statistic" "Neyman" 0.66
"1298" "Classic t-statistic" "Neyman" 0.008
"1299" "Classic t-statistic" "Neyman" 0.706
"1300" "Classic t-statistic" "Neyman" 0.894
"1301" "Classic t-statistic" "Neyman" 0.082
"1302" "Classic t-statistic" "Neyman" 0.6
"1303" "Classic t-statistic" "Neyman" 0.616
"1304" "Classic t-statistic" "Neyman" 0.004
"1305" "Classic t-statistic" "Neyman" 0.594
"1306" "Classic t-statistic" "Neyman" 0.234
"1307" "Classic t-statistic" "Neyman" 0.994
"1308" "Classic t-statistic" "Neyman" 0.89
"1309" "Classic t-statistic" "Neyman" 0.726
"1310" "Classic t-statistic" "Neyman" 0.222
"1311" "Classic t-statistic" "Neyman" 0.442
"1312" "Classic t-statistic" "Neyman" 0.57
"1313" "Classic t-statistic" "Neyman" 0.93
"1314" "Classic t-statistic" "Neyman" 0.164
"1315" "Classic t-statistic" "Neyman" 0.352
"1316" "Classic t-statistic" "Neyman" 0.364
"1317" "Classic t-statistic" "Neyman" 0.104
"1318" "Classic t-statistic" "Neyman" 0.866
"1319" "Classic t-statistic" "Neyman" 0.704
"1320" "Classic t-statistic" "Neyman" 0.182
"1321" "Classic t-statistic" "Neyman" 0.322
"1322" "Classic t-statistic" "Neyman" 0.092
"1323" "Classic t-statistic" "Neyman" 0.262
"1324" "Classic t-statistic" "Neyman" 0.94
"1325" "Classic t-statistic" "Neyman" 0.552
"1326" "Classic t-statistic" "Neyman" 0.636
"1327" "Classic t-statistic" "Neyman" 0.754
"1328" "Classic t-statistic" "Neyman" 0.102
"1329" "Classic t-statistic" "Neyman" 0.696
"1330" "Classic t-statistic" "Neyman" 0.922
"1331" "Classic t-statistic" "Neyman" 0.254
"1332" "Classic t-statistic" "Neyman" 0.474
"1333" "Classic t-statistic" "Neyman" 0.216
"1334" "Classic t-statistic" "Neyman" 0.324
"1335" "Classic t-statistic" "Neyman" 0.324
"1336" "Classic t-statistic" "Neyman" 0.81
"1337" "Classic t-statistic" "Neyman" 0.116
"1338" "Classic t-statistic" "Neyman" 0.68
"1339" "Classic t-statistic" "Neyman" 0.69
"1340" "Classic t-statistic" "Neyman" 0.386
"1341" "Classic t-statistic" "Neyman" 0.552
"1342" "Classic t-statistic" "Neyman" 0.322
"1343" "Classic t-statistic" "Neyman" 0.368
"1344" "Classic t-statistic" "Neyman" 0.142
"1345" "Classic t-statistic" "Neyman" 0.606
"1346" "Classic t-statistic" "Neyman" 0.002
"1347" "Classic t-statistic" "Neyman" 0.044
"1348" "Classic t-statistic" "Neyman" 0.452
"1349" "Classic t-statistic" "Neyman" 0.014
"1350" "Classic t-statistic" "Neyman" 0.298
"1351" "Classic t-statistic" "Neyman" 0.388
"1352" "Classic t-statistic" "Neyman" 0.12
"1353" "Classic t-statistic" "Neyman" 0.004
"1354" "Classic t-statistic" "Neyman" 0.3
"1355" "Classic t-statistic" "Neyman" 0.684
"1356" "Classic t-statistic" "Neyman" 0.374
"1357" "Classic t-statistic" "Neyman" 0.312
"1358" "Classic t-statistic" "Neyman" 0.986
"1359" "Classic t-statistic" "Neyman" 0.968
"1360" "Classic t-statistic" "Neyman" 0.332
"1361" "Classic t-statistic" "Neyman" 0.02
"1362" "Classic t-statistic" "Neyman" 0.978
"1363" "Classic t-statistic" "Neyman" 0.004
"1364" "Classic t-statistic" "Neyman" 0.036
"1365" "Classic t-statistic" "Neyman" 0.58
"1366" "Classic t-statistic" "Neyman" 0.798
"1367" "Classic t-statistic" "Neyman" 0.848
"1368" "Classic t-statistic" "Neyman" 0.508
"1369" "Classic t-statistic" "Neyman" 0.832
"1370" "Classic t-statistic" "Neyman" 0.466
"1371" "Classic t-statistic" "Neyman" 0.374
"1372" "Classic t-statistic" "Neyman" 0.106
"1373" "Classic t-statistic" "Neyman" 0
"1374" "Classic t-statistic" "Neyman" 0.47
"1375" "Classic t-statistic" "Neyman" 0.082
"1376" "Classic t-statistic" "Neyman" 0.7
"1377" "Classic t-statistic" "Neyman" 0.808
"1378" "Classic t-statistic" "Neyman" 0.386
"1379" "Classic t-statistic" "Neyman" 0.102
"1380" "Classic t-statistic" "Neyman" 0.684
"1381" "Classic t-statistic" "Neyman" 0.136
"1382" "Classic t-statistic" "Neyman" 0.26
"1383" "Classic t-statistic" "Neyman" 0.434
"1384" "Classic t-statistic" "Neyman" 0.874
"1385" "Classic t-statistic" "Neyman" 0.83
"1386" "Classic t-statistic" "Neyman" 0.682
"1387" "Classic t-statistic" "Neyman" 0.184
"1388" "Classic t-statistic" "Neyman" 0.798
"1389" "Classic t-statistic" "Neyman" 0.214
"1390" "Classic t-statistic" "Neyman" 0.694
"1391" "Classic t-statistic" "Neyman" 0.1
"1392" "Classic t-statistic" "Neyman" 0.824
"1393" "Classic t-statistic" "Neyman" 0.038
"1394" "Classic t-statistic" "Neyman" 0.712
"1395" "Classic t-statistic" "Neyman" 0.338
"1396" "Classic t-statistic" "Neyman" 0.068
"1397" "Classic t-statistic" "Neyman" 0.906
"1398" "Classic t-statistic" "Neyman" 0.984
"1399" "Classic t-statistic" "Neyman" 0.694
"1400" "Classic t-statistic" "Neyman" 0.042
"1401" "Classic t-statistic" "Neyman" 0.16
"1402" "Classic t-statistic" "Neyman" 0.464
"1403" "Classic t-statistic" "Neyman" 0.516
"1404" "Classic t-statistic" "Neyman" 0.292
"1405" "Classic t-statistic" "Neyman" 0.59
"1406" "Classic t-statistic" "Neyman" 0.628
"1407" "Classic t-statistic" "Neyman" 0.028
"1408" "Classic t-statistic" "Neyman" 0.718
"1409" "Classic t-statistic" "Neyman" 0.14
"1410" "Classic t-statistic" "Neyman" 0.278
"1411" "Classic t-statistic" "Neyman" 0.802
"1412" "Classic t-statistic" "Neyman" 0.982
"1413" "Classic t-statistic" "Neyman" 0.76
"1414" "Classic t-statistic" "Neyman" 0.596
"1415" "Classic t-statistic" "Neyman" 0.89
"1416" "Classic t-statistic" "Neyman" 0.868
"1417" "Classic t-statistic" "Neyman" 1
"1418" "Classic t-statistic" "Neyman" 0.492
"1419" "Classic t-statistic" "Neyman" 0.17
"1420" "Classic t-statistic" "Neyman" 0
"1421" "Classic t-statistic" "Neyman" 0.706
"1422" "Classic t-statistic" "Neyman" 0.792
"1423" "Classic t-statistic" "Neyman" 0.502
"1424" "Classic t-statistic" "Neyman" 0.998
"1425" "Classic t-statistic" "Neyman" 0.034
"1426" "Classic t-statistic" "Neyman" 0.766
"1427" "Classic t-statistic" "Neyman" 0.83
"1428" "Classic t-statistic" "Neyman" 0.07
"1429" "Classic t-statistic" "Neyman" 0.202
"1430" "Classic t-statistic" "Neyman" 0.314
"1431" "Classic t-statistic" "Neyman" 0.72
"1432" "Classic t-statistic" "Neyman" 0.168
"1433" "Classic t-statistic" "Neyman" 0.182
"1434" "Classic t-statistic" "Neyman" 0.612
"1435" "Classic t-statistic" "Neyman" 0.21
"1436" "Classic t-statistic" "Neyman" 0.766
"1437" "Classic t-statistic" "Neyman" 0.834
"1438" "Classic t-statistic" "Neyman" 0.498
"1439" "Classic t-statistic" "Neyman" 0.042
"1440" "Classic t-statistic" "Neyman" 0.18
"1441" "Classic t-statistic" "Neyman" 0.198
"1442" "Classic t-statistic" "Neyman" 0.474
"1443" "Classic t-statistic" "Neyman" 0.284
"1444" "Classic t-statistic" "Neyman" 0.982
"1445" "Classic t-statistic" "Neyman" 0.076
"1446" "Classic t-statistic" "Neyman" 0.634
"1447" "Classic t-statistic" "Neyman" 0.246
"1448" "Classic t-statistic" "Neyman" 0.974
"1449" "Classic t-statistic" "Neyman" 0.092
"1450" "Classic t-statistic" "Neyman" 0.226
"1451" "Classic t-statistic" "Neyman" 0.266
"1452" "Classic t-statistic" "Neyman" 0.19
"1453" "Classic t-statistic" "Neyman" 0.248
"1454" "Classic t-statistic" "Neyman" 0.278
"1455" "Classic t-statistic" "Neyman" 0.422
"1456" "Classic t-statistic" "Neyman" 0.654
"1457" "Classic t-statistic" "Neyman" 0.308
"1458" "Classic t-statistic" "Neyman" 0.37
"1459" "Classic t-statistic" "Neyman" 0.134
"1460" "Classic t-statistic" "Neyman" 0.106
"1461" "Classic t-statistic" "Neyman" 0.022
"1462" "Classic t-statistic" "Neyman" 0.13
"1463" "Classic t-statistic" "Neyman" 0.12
"1464" "Classic t-statistic" "Neyman" 0.142
"1465" "Classic t-statistic" "Neyman" 0
"1466" "Classic t-statistic" "Neyman" 0.776
"1467" "Classic t-statistic" "Neyman" 0.184
"1468" "Classic t-statistic" "Neyman" 0.422
"1469" "Classic t-statistic" "Neyman" 0.302
"1470" "Classic t-statistic" "Neyman" 0.544
"1471" "Classic t-statistic" "Neyman" 0.772
"1472" "Classic t-statistic" "Neyman" 0
"1473" "Classic t-statistic" "Neyman" 0.928
"1474" "Classic t-statistic" "Neyman" 0.498
"1475" "Classic t-statistic" "Neyman" 0.576
"1476" "Classic t-statistic" "Neyman" 0.128
"1477" "Classic t-statistic" "Neyman" 0.198
"1478" "Classic t-statistic" "Neyman" 0.376
"1479" "Classic t-statistic" "Neyman" 0.9
"1480" "Classic t-statistic" "Neyman" 0.666
"1481" "Classic t-statistic" "Neyman" 0.636
"1482" "Classic t-statistic" "Neyman" 0.25
"1483" "Classic t-statistic" "Neyman" 0.412
"1484" "Classic t-statistic" "Neyman" 0.468
"1485" "Classic t-statistic" "Neyman" 0.056
"1486" "Classic t-statistic" "Neyman" 0.502
"1487" "Classic t-statistic" "Neyman" 0.074
"1488" "Classic t-statistic" "Neyman" 0.97
"1489" "Classic t-statistic" "Neyman" 0.86
"1490" "Classic t-statistic" "Neyman" 0.968
"1491" "Classic t-statistic" "Neyman" 0.434
"1492" "Classic t-statistic" "Neyman" 0.402
"1493" "Classic t-statistic" "Neyman" 0
"1494" "Classic t-statistic" "Neyman" 0.082
"1495" "Classic t-statistic" "Neyman" 0.354
"1496" "Classic t-statistic" "Neyman" 0.6
"1497" "Classic t-statistic" "Neyman" 0.898
"1498" "Classic t-statistic" "Neyman" 0.154
"1499" "Classic t-statistic" "Neyman" 0.012
"1500" "Classic t-statistic" "Neyman" 0.89
"1501" "Classic t-statistic" "Neyman" 0.618
"1502" "Classic t-statistic" "Neyman" 0.08
"1503" "Classic t-statistic" "Neyman" 0.18
"1504" "Classic t-statistic" "Neyman" 0.152
"1505" "Classic t-statistic" "Neyman" 0.952
"1506" "Classic t-statistic" "Neyman" 0.368
"1507" "Classic t-statistic" "Neyman" 0.598
"1508" "Classic t-statistic" "Neyman" 0.232
"1509" "Classic t-statistic" "Neyman" 0.06
"1510" "Classic t-statistic" "Neyman" 0.114
"1511" "Classic t-statistic" "Neyman" 0.198
"1512" "Classic t-statistic" "Neyman" 0.772
"1513" "Classic t-statistic" "Neyman" 0.226
"1514" "Classic t-statistic" "Neyman" 0.274
"1515" "Classic t-statistic" "Neyman" 0.718
"1516" "Classic t-statistic" "Neyman" 0.106
"1517" "Classic t-statistic" "Neyman" 0.368
"1518" "Classic t-statistic" "Neyman" 0.982
"1519" "Classic t-statistic" "Neyman" 0.12
"1520" "Classic t-statistic" "Neyman" 0.194
"1521" "Classic t-statistic" "Neyman" 0.244
"1522" "Classic t-statistic" "Neyman" 0.944
"1523" "Classic t-statistic" "Neyman" 0.618
"1524" "Classic t-statistic" "Neyman" 0.162
"1525" "Classic t-statistic" "Neyman" 0.724
"1526" "Classic t-statistic" "Neyman" 0.326
"1527" "Classic t-statistic" "Neyman" 0.832
"1528" "Classic t-statistic" "Neyman" 0.698
"1529" "Classic t-statistic" "Neyman" 0.916
"1530" "Classic t-statistic" "Neyman" 0.634
"1531" "Classic t-statistic" "Neyman" 0.554
"1532" "Classic t-statistic" "Neyman" 0.33
"1533" "Classic t-statistic" "Neyman" 0.876
"1534" "Classic t-statistic" "Neyman" 0.074
"1535" "Classic t-statistic" "Neyman" 0.266
"1536" "Classic t-statistic" "Neyman" 0.452
"1537" "Classic t-statistic" "Neyman" 0.61
"1538" "Classic t-statistic" "Neyman" 0.08
"1539" "Classic t-statistic" "Neyman" 0.064
"1540" "Classic t-statistic" "Neyman" 0.3
"1541" "Classic t-statistic" "Neyman" 0.332
"1542" "Classic t-statistic" "Neyman" 0.174
"1543" "Classic t-statistic" "Neyman" 0.946
"1544" "Classic t-statistic" "Neyman" 0.182
"1545" "Classic t-statistic" "Neyman" 0.43
"1546" "Classic t-statistic" "Neyman" 0.088
"1547" "Classic t-statistic" "Neyman" 0.31
"1548" "Classic t-statistic" "Neyman" 0.914
"1549" "Classic t-statistic" "Neyman" 0.062
"1550" "Classic t-statistic" "Neyman" 0.052
"1551" "Classic t-statistic" "Neyman" 0.264
"1552" "Classic t-statistic" "Neyman" 0.744
"1553" "Classic t-statistic" "Neyman" 0.42
"1554" "Classic t-statistic" "Neyman" 0.394
"1555" "Classic t-statistic" "Neyman" 0.344
"1556" "Classic t-statistic" "Neyman" 0.934
"1557" "Classic t-statistic" "Neyman" 0.082
"1558" "Classic t-statistic" "Neyman" 0.81
"1559" "Classic t-statistic" "Neyman" 0.292
"1560" "Classic t-statistic" "Neyman" 0.076
"1561" "Classic t-statistic" "Neyman" 0.99
"1562" "Classic t-statistic" "Neyman" 0.894
"1563" "Classic t-statistic" "Neyman" 0.284
"1564" "Classic t-statistic" "Neyman" 0.246
"1565" "Classic t-statistic" "Neyman" 0.92
"1566" "Classic t-statistic" "Neyman" 0.136
"1567" "Classic t-statistic" "Neyman" 0.658
"1568" "Classic t-statistic" "Neyman" 0.422
"1569" "Classic t-statistic" "Neyman" 0.088
"1570" "Classic t-statistic" "Neyman" 0
"1571" "Classic t-statistic" "Neyman" 0.316
"1572" "Classic t-statistic" "Neyman" 0.216
"1573" "Classic t-statistic" "Neyman" 0.48
"1574" "Classic t-statistic" "Neyman" 0.368
"1575" "Classic t-statistic" "Neyman" 0.118
"1576" "Classic t-statistic" "Neyman" 0.918
"1577" "Classic t-statistic" "Neyman" 0.562
"1578" "Classic t-statistic" "Neyman" 0.012
"1579" "Classic t-statistic" "Neyman" 0.416
"1580" "Classic t-statistic" "Neyman" 0.442
"1581" "Classic t-statistic" "Neyman" 0.62
"1582" "Classic t-statistic" "Neyman" 0.288
"1583" "Classic t-statistic" "Neyman" 0.054
"1584" "Classic t-statistic" "Neyman" 0.792
"1585" "Classic t-statistic" "Neyman" 0.728
"1586" "Classic t-statistic" "Neyman" 0.466
"1587" "Classic t-statistic" "Neyman" 0.484
"1588" "Classic t-statistic" "Neyman" 1
"1589" "Classic t-statistic" "Neyman" 0.218
"1590" "Classic t-statistic" "Neyman" 0.622
"1591" "Classic t-statistic" "Neyman" 0.584
"1592" "Classic t-statistic" "Neyman" 0.666
"1593" "Classic t-statistic" "Neyman" 0.028
"1594" "Classic t-statistic" "Neyman" 0.374
"1595" "Classic t-statistic" "Neyman" 0.734
"1596" "Classic t-statistic" "Neyman" 0.204
"1597" "Classic t-statistic" "Neyman" 0.198
"1598" "Classic t-statistic" "Neyman" 0.266
"1599" "Classic t-statistic" "Neyman" 0.72
"1600" "Classic t-statistic" "Neyman" 0.908
"1601" "Classic t-statistic" "Neyman" 0.78
"1602" "Classic t-statistic" "Neyman" 0
"1603" "Classic t-statistic" "Neyman" 0.49
"1604" "Classic t-statistic" "Neyman" 0.494
"1605" "Classic t-statistic" "Neyman" 0.494
"1606" "Classic t-statistic" "Neyman" 0.922
"1607" "Classic t-statistic" "Neyman" 0.124
"1608" "Classic t-statistic" "Neyman" 0.96
"1609" "Classic t-statistic" "Neyman" 0.02
"1610" "Classic t-statistic" "Neyman" 0.362
"1611" "Classic t-statistic" "Neyman" 0.748
"1612" "Classic t-statistic" "Neyman" 0.28
"1613" "Classic t-statistic" "Neyman" 0.01
"1614" "Classic t-statistic" "Neyman" 0.592
"1615" "Classic t-statistic" "Neyman" 0.926
"1616" "Classic t-statistic" "Neyman" 0
"1617" "Classic t-statistic" "Neyman" 0.006
"1618" "Classic t-statistic" "Neyman" 0.044
"1619" "Classic t-statistic" "Neyman" 0.726
"1620" "Classic t-statistic" "Neyman" 0.566
"1621" "Classic t-statistic" "Neyman" 0.58
"1622" "Classic t-statistic" "Neyman" 0.116
"1623" "Classic t-statistic" "Neyman" 0.75
"1624" "Classic t-statistic" "Neyman" 0.214
"1625" "Classic t-statistic" "Neyman" 0.482
"1626" "Classic t-statistic" "Neyman" 0.114
"1627" "Classic t-statistic" "Neyman" 0.664
"1628" "Classic t-statistic" "Neyman" 0.104
"1629" "Classic t-statistic" "Neyman" 0.22
"1630" "Classic t-statistic" "Neyman" 0.484
"1631" "Classic t-statistic" "Neyman" 0.114
"1632" "Classic t-statistic" "Neyman" 0.206
"1633" "Classic t-statistic" "Neyman" 0.142
"1634" "Classic t-statistic" "Neyman" 0.712
"1635" "Classic t-statistic" "Neyman" 0.106
"1636" "Classic t-statistic" "Neyman" 0.6
"1637" "Classic t-statistic" "Neyman" 0.512
"1638" "Classic t-statistic" "Neyman" 0.258
"1639" "Classic t-statistic" "Neyman" 0.824
"1640" "Classic t-statistic" "Neyman" 0.316
"1641" "Classic t-statistic" "Neyman" 0.992
"1642" "Classic t-statistic" "Neyman" 0.654
"1643" "Classic t-statistic" "Neyman" 0.824
"1644" "Classic t-statistic" "Neyman" 0.072
"1645" "Classic t-statistic" "Neyman" 0.398
"1646" "Classic t-statistic" "Neyman" 0.53
"1647" "Classic t-statistic" "Neyman" 0.694
"1648" "Classic t-statistic" "Neyman" 0.636
"1649" "Classic t-statistic" "Neyman" 0.246
"1650" "Classic t-statistic" "Neyman" 0.41
"1651" "Classic t-statistic" "Neyman" 0.098
"1652" "Classic t-statistic" "Neyman" 0.5
"1653" "Classic t-statistic" "Neyman" 0
"1654" "Classic t-statistic" "Neyman" 0.768
"1655" "Classic t-statistic" "Neyman" 0.402
"1656" "Classic t-statistic" "Neyman" 0.5
"1657" "Classic t-statistic" "Neyman" 0.1
"1658" "Classic t-statistic" "Neyman" 0.694
"1659" "Classic t-statistic" "Neyman" 0.038
"1660" "Classic t-statistic" "Neyman" 0.272
"1661" "Classic t-statistic" "Neyman" 0.646
"1662" "Classic t-statistic" "Neyman" 0.246
"1663" "Classic t-statistic" "Neyman" 0.45
"1664" "Classic t-statistic" "Neyman" 0.87
"1665" "Classic t-statistic" "Neyman" 0.24
"1666" "Classic t-statistic" "Neyman" 0.482
"1667" "Classic t-statistic" "Neyman" 0.314
"1668" "Classic t-statistic" "Neyman" 0.814
"1669" "Classic t-statistic" "Neyman" 0.174
"1670" "Classic t-statistic" "Neyman" 0.138
"1671" "Classic t-statistic" "Neyman" 0.838
"1672" "Classic t-statistic" "Neyman" 0.014
"1673" "Classic t-statistic" "Neyman" 0.95
"1674" "Classic t-statistic" "Neyman" 0.42
"1675" "Classic t-statistic" "Neyman" 0.946
"1676" "Classic t-statistic" "Neyman" 0.716
"1677" "Classic t-statistic" "Neyman" 0.104
"1678" "Classic t-statistic" "Neyman" 0.576
"1679" "Classic t-statistic" "Neyman" 0.534
"1680" "Classic t-statistic" "Neyman" 0.7
"1681" "Classic t-statistic" "Neyman" 0.126
"1682" "Classic t-statistic" "Neyman" 0
"1683" "Classic t-statistic" "Neyman" 0.952
"1684" "Classic t-statistic" "Neyman" 0.59
"1685" "Classic t-statistic" "Neyman" 0.02
"1686" "Classic t-statistic" "Neyman" 0.244
"1687" "Classic t-statistic" "Neyman" 0.72
"1688" "Classic t-statistic" "Neyman" 0.73
"1689" "Classic t-statistic" "Neyman" 0.134
"1690" "Classic t-statistic" "Neyman" 0.14
"1691" "Classic t-statistic" "Neyman" 0.644
"1692" "Classic t-statistic" "Neyman" 0.17
"1693" "Classic t-statistic" "Neyman" 0.024
"1694" "Classic t-statistic" "Neyman" 0.432
"1695" "Classic t-statistic" "Neyman" 0.034
"1696" "Classic t-statistic" "Neyman" 0.65
"1697" "Classic t-statistic" "Neyman" 0.11
"1698" "Classic t-statistic" "Neyman" 0.744
"1699" "Classic t-statistic" "Neyman" 0.794
"1700" "Classic t-statistic" "Neyman" 0.592
"1701" "Classic t-statistic" "Neyman" 0.268
"1702" "Classic t-statistic" "Neyman" 0.422
"1703" "Classic t-statistic" "Neyman" 0.962
"1704" "Classic t-statistic" "Neyman" 0.354
"1705" "Classic t-statistic" "Neyman" 0
"1706" "Classic t-statistic" "Neyman" 0.03
"1707" "Classic t-statistic" "Neyman" 0.068
"1708" "Classic t-statistic" "Neyman" 0.096
"1709" "Classic t-statistic" "Neyman" 0.026
"1710" "Classic t-statistic" "Neyman" 0.118
"1711" "Classic t-statistic" "Neyman" 0.254
"1712" "Classic t-statistic" "Neyman" 0.998
"1713" "Classic t-statistic" "Neyman" 0.888
"1714" "Classic t-statistic" "Neyman" 0.002
"1715" "Classic t-statistic" "Neyman" 0.674
"1716" "Classic t-statistic" "Neyman" 0.41
"1717" "Classic t-statistic" "Neyman" 0.526
"1718" "Classic t-statistic" "Neyman" 0.462
"1719" "Classic t-statistic" "Neyman" 0.822
"1720" "Classic t-statistic" "Neyman" 0.504
"1721" "Classic t-statistic" "Neyman" 0.562
"1722" "Classic t-statistic" "Neyman" 0.772
"1723" "Classic t-statistic" "Neyman" 0.346
"1724" "Classic t-statistic" "Neyman" 0.056
"1725" "Classic t-statistic" "Neyman" 0.532
"1726" "Classic t-statistic" "Neyman" 0.716
"1727" "Classic t-statistic" "Neyman" 0.106
"1728" "Classic t-statistic" "Neyman" 0.892
"1729" "Classic t-statistic" "Neyman" 0.468
"1730" "Classic t-statistic" "Neyman" 0.074
"1731" "Classic t-statistic" "Neyman" 0.856
"1732" "Classic t-statistic" "Neyman" 0.006
"1733" "Classic t-statistic" "Neyman" 0.762
"1734" "Classic t-statistic" "Neyman" 0.49
"1735" "Classic t-statistic" "Neyman" 0.092
"1736" "Classic t-statistic" "Neyman" 0.068
"1737" "Classic t-statistic" "Neyman" 0.626
"1738" "Classic t-statistic" "Neyman" 0.606
"1739" "Classic t-statistic" "Neyman" 0.21
"1740" "Classic t-statistic" "Neyman" 0.43
"1741" "Classic t-statistic" "Neyman" 0.834
"1742" "Classic t-statistic" "Neyman" 0.282
"1743" "Classic t-statistic" "Neyman" 0.612
"1744" "Classic t-statistic" "Neyman" 0.35
"1745" "Classic t-statistic" "Neyman" 0.222
"1746" "Classic t-statistic" "Neyman" 0.95
"1747" "Classic t-statistic" "Neyman" 0.41
"1748" "Classic t-statistic" "Neyman" 0.876
"1749" "Classic t-statistic" "Neyman" 0.704
"1750" "Classic t-statistic" "Neyman" 0.444
"1751" "Classic t-statistic" "Neyman" 0.796
"1752" "Classic t-statistic" "Neyman" 0.042
"1753" "Classic t-statistic" "Neyman" 0.154
"1754" "Classic t-statistic" "Neyman" 0.896
"1755" "Classic t-statistic" "Neyman" 0.5
"1756" "Classic t-statistic" "Neyman" 0.606
"1757" "Classic t-statistic" "Neyman" 0.102
"1758" "Classic t-statistic" "Neyman" 0.512
"1759" "Classic t-statistic" "Neyman" 0.072
"1760" "Classic t-statistic" "Neyman" 0.01
"1761" "Classic t-statistic" "Neyman" 0.64
"1762" "Classic t-statistic" "Neyman" 0.298
"1763" "Classic t-statistic" "Neyman" 0.264
"1764" "Classic t-statistic" "Neyman" 0.082
"1765" "Classic t-statistic" "Neyman" 0.518
"1766" "Classic t-statistic" "Neyman" 0.064
"1767" "Classic t-statistic" "Neyman" 0.108
"1768" "Classic t-statistic" "Neyman" 0.194
"1769" "Classic t-statistic" "Neyman" 0.002
"1770" "Classic t-statistic" "Neyman" 0.608
"1771" "Classic t-statistic" "Neyman" 0.332
"1772" "Classic t-statistic" "Neyman" 0.102
"1773" "Classic t-statistic" "Neyman" 0.028
"1774" "Classic t-statistic" "Neyman" 0.072
"1775" "Classic t-statistic" "Neyman" 0.022
"1776" "Classic t-statistic" "Neyman" 0.12
"1777" "Classic t-statistic" "Neyman" 0.448
"1778" "Classic t-statistic" "Neyman" 0.04
"1779" "Classic t-statistic" "Neyman" 0.454
"1780" "Classic t-statistic" "Neyman" 0.116
"1781" "Classic t-statistic" "Neyman" 0.412
"1782" "Classic t-statistic" "Neyman" 0.626
"1783" "Classic t-statistic" "Neyman" 0.922
"1784" "Classic t-statistic" "Neyman" 0.242
"1785" "Classic t-statistic" "Neyman" 0.682
"1786" "Classic t-statistic" "Neyman" 0.034
"1787" "Classic t-statistic" "Neyman" 0.456
"1788" "Classic t-statistic" "Neyman" 0.202
"1789" "Classic t-statistic" "Neyman" 0.586
"1790" "Classic t-statistic" "Neyman" 0.42
"1791" "Classic t-statistic" "Neyman" 0.032
"1792" "Classic t-statistic" "Neyman" 0.714
"1793" "Classic t-statistic" "Neyman" 0.4
"1794" "Classic t-statistic" "Neyman" 0.282
"1795" "Classic t-statistic" "Neyman" 0.888
"1796" "Classic t-statistic" "Neyman" 0.546
"1797" "Classic t-statistic" "Neyman" 0.86
"1798" "Classic t-statistic" "Neyman" 0.992
"1799" "Classic t-statistic" "Neyman" 0.694
"1800" "Classic t-statistic" "Neyman" 0.882
"1801" "Classic t-statistic" "Neyman" 0.796
"1802" "Classic t-statistic" "Neyman" 0.766
"1803" "Classic t-statistic" "Neyman" 0.306
"1804" "Classic t-statistic" "Neyman" 0.874
"1805" "Classic t-statistic" "Neyman" 0.002
"1806" "Classic t-statistic" "Neyman" 0.546
"1807" "Classic t-statistic" "Neyman" 0.19
"1808" "Classic t-statistic" "Neyman" 0.084
"1809" "Classic t-statistic" "Neyman" 0.364
"1810" "Classic t-statistic" "Neyman" 0.916
"1811" "Classic t-statistic" "Neyman" 0.858
"1812" "Classic t-statistic" "Neyman" 0.84
"1813" "Classic t-statistic" "Neyman" 0.114
"1814" "Classic t-statistic" "Neyman" 0.53
"1815" "Classic t-statistic" "Neyman" 0.26
"1816" "Classic t-statistic" "Neyman" 0.486
"1817" "Classic t-statistic" "Neyman" 0.74
"1818" "Classic t-statistic" "Neyman" 0.05
"1819" "Classic t-statistic" "Neyman" 0.764
"1820" "Classic t-statistic" "Neyman" 0.45
"1821" "Classic t-statistic" "Neyman" 0.68
"1822" "Classic t-statistic" "Neyman" 0.224
"1823" "Classic t-statistic" "Neyman" 0.154
"1824" "Classic t-statistic" "Neyman" 0.108
"1825" "Classic t-statistic" "Neyman" 0.31
"1826" "Classic t-statistic" "Neyman" 0.682
"1827" "Classic t-statistic" "Neyman" 0.334
"1828" "Classic t-statistic" "Neyman" 0.134
"1829" "Classic t-statistic" "Neyman" 0.664
"1830" "Classic t-statistic" "Neyman" 0.92
"1831" "Classic t-statistic" "Neyman" 0.278
"1832" "Classic t-statistic" "Neyman" 0.47
"1833" "Classic t-statistic" "Neyman" 0.738
"1834" "Classic t-statistic" "Neyman" 0.374
"1835" "Classic t-statistic" "Neyman" 0.204
"1836" "Classic t-statistic" "Neyman" 0.268
"1837" "Classic t-statistic" "Neyman" 0.436
"1838" "Classic t-statistic" "Neyman" 0.244
"1839" "Classic t-statistic" "Neyman" 0.184
"1840" "Classic t-statistic" "Neyman" 0.318
"1841" "Classic t-statistic" "Neyman" 0.524
"1842" "Classic t-statistic" "Neyman" 0.044
"1843" "Classic t-statistic" "Neyman" 0.634
"1844" "Classic t-statistic" "Neyman" 0.69
"1845" "Classic t-statistic" "Neyman" 0.734
"1846" "Classic t-statistic" "Neyman" 0.692
"1847" "Classic t-statistic" "Neyman" 0.122
"1848" "Classic t-statistic" "Neyman" 0.06
"1849" "Classic t-statistic" "Neyman" 0.08
"1850" "Classic t-statistic" "Neyman" 0.092
"1851" "Classic t-statistic" "Neyman" 0.318
"1852" "Classic t-statistic" "Neyman" 0.398
"1853" "Classic t-statistic" "Neyman" 0.426
"1854" "Classic t-statistic" "Neyman" 0.194
"1855" "Classic t-statistic" "Neyman" 0.228
"1856" "Classic t-statistic" "Neyman" 0.07
"1857" "Classic t-statistic" "Neyman" 0.376
"1858" "Classic t-statistic" "Neyman" 0.73
"1859" "Classic t-statistic" "Neyman" 0.882
"1860" "Classic t-statistic" "Neyman" 0.132
"1861" "Classic t-statistic" "Neyman" 0.788
"1862" "Classic t-statistic" "Neyman" 0.588
"1863" "Classic t-statistic" "Neyman" 0.234
"1864" "Classic t-statistic" "Neyman" 0.602
"1865" "Classic t-statistic" "Neyman" 0.166
"1866" "Classic t-statistic" "Neyman" 0.79
"1867" "Classic t-statistic" "Neyman" 0.17
"1868" "Classic t-statistic" "Neyman" 0.028
"1869" "Classic t-statistic" "Neyman" 0.642
"1870" "Classic t-statistic" "Neyman" 0.432
"1871" "Classic t-statistic" "Neyman" 0.07
"1872" "Classic t-statistic" "Neyman" 0.532
"1873" "Classic t-statistic" "Neyman" 0.616
"1874" "Classic t-statistic" "Neyman" 0.196
"1875" "Classic t-statistic" "Neyman" 0.74
"1876" "Classic t-statistic" "Neyman" 0.99
"1877" "Classic t-statistic" "Neyman" 0.392
"1878" "Classic t-statistic" "Neyman" 0.77
"1879" "Classic t-statistic" "Neyman" 0.368
"1880" "Classic t-statistic" "Neyman" 0.44
"1881" "Classic t-statistic" "Neyman" 0.51
"1882" "Classic t-statistic" "Neyman" 0.156
"1883" "Classic t-statistic" "Neyman" 0.472
"1884" "Classic t-statistic" "Neyman" 0.234
"1885" "Classic t-statistic" "Neyman" 0.306
"1886" "Classic t-statistic" "Neyman" 0
"1887" "Classic t-statistic" "Neyman" 0.156
"1888" "Classic t-statistic" "Neyman" 0.936
"1889" "Classic t-statistic" "Neyman" 0.77
"1890" "Classic t-statistic" "Neyman" 0.014
"1891" "Classic t-statistic" "Neyman" 0.328
"1892" "Classic t-statistic" "Neyman" 0.592
"1893" "Classic t-statistic" "Neyman" 0.68
"1894" "Classic t-statistic" "Neyman" 0.864
"1895" "Classic t-statistic" "Neyman" 0.524
"1896" "Classic t-statistic" "Neyman" 0.816
"1897" "Classic t-statistic" "Neyman" 0.52
"1898" "Classic t-statistic" "Neyman" 0.102
"1899" "Classic t-statistic" "Neyman" 0.564
"1900" "Classic t-statistic" "Neyman" 0.298
"1901" "Classic t-statistic" "Neyman" 0.33
"1902" "Classic t-statistic" "Neyman" 0.166
"1903" "Classic t-statistic" "Neyman" 0.852
"1904" "Classic t-statistic" "Neyman" 0.21
"1905" "Classic t-statistic" "Neyman" 0.378
"1906" "Classic t-statistic" "Neyman" 0.266
"1907" "Classic t-statistic" "Neyman" 0.692
"1908" "Classic t-statistic" "Neyman" 0.01
"1909" "Classic t-statistic" "Neyman" 0.546
"1910" "Classic t-statistic" "Neyman" 0.432
"1911" "Classic t-statistic" "Neyman" 0.56
"1912" "Classic t-statistic" "Neyman" 0.44
"1913" "Classic t-statistic" "Neyman" 0.766
"1914" "Classic t-statistic" "Neyman" 0.56
"1915" "Classic t-statistic" "Neyman" 0.282
"1916" "Classic t-statistic" "Neyman" 0.004
"1917" "Classic t-statistic" "Neyman" 0.04
"1918" "Classic t-statistic" "Neyman" 0.948
"1919" "Classic t-statistic" "Neyman" 0.018
"1920" "Classic t-statistic" "Neyman" 0.354
"1921" "Classic t-statistic" "Neyman" 0.078
"1922" "Classic t-statistic" "Neyman" 0.812
"1923" "Classic t-statistic" "Neyman" 0.324
"1924" "Classic t-statistic" "Neyman" 0.87
"1925" "Classic t-statistic" "Neyman" 0.912
"1926" "Classic t-statistic" "Neyman" 0.988
"1927" "Classic t-statistic" "Neyman" 0.154
"1928" "Classic t-statistic" "Neyman" 0.02
"1929" "Classic t-statistic" "Neyman" 0.016
"1930" "Classic t-statistic" "Neyman" 0.18
"1931" "Classic t-statistic" "Neyman" 0.844
"1932" "Classic t-statistic" "Neyman" 0.36
"1933" "Classic t-statistic" "Neyman" 0.792
"1934" "Classic t-statistic" "Neyman" 0.706
"1935" "Classic t-statistic" "Neyman" 0.136
"1936" "Classic t-statistic" "Neyman" 0.748
"1937" "Classic t-statistic" "Neyman" 0.924
"1938" "Classic t-statistic" "Neyman" 0.682
"1939" "Classic t-statistic" "Neyman" 0.296
"1940" "Classic t-statistic" "Neyman" 0.678
"1941" "Classic t-statistic" "Neyman" 0.012
"1942" "Classic t-statistic" "Neyman" 0.678
"1943" "Classic t-statistic" "Neyman" 0.658
"1944" "Classic t-statistic" "Neyman" 0.12
"1945" "Classic t-statistic" "Neyman" 0.082
"1946" "Classic t-statistic" "Neyman" 0.442
"1947" "Classic t-statistic" "Neyman" 0.228
"1948" "Classic t-statistic" "Neyman" 0.188
"1949" "Classic t-statistic" "Neyman" 0.074
"1950" "Classic t-statistic" "Neyman" 0.308
"1951" "Classic t-statistic" "Neyman" 0.094
"1952" "Classic t-statistic" "Neyman" 0.032
"1953" "Classic t-statistic" "Neyman" 0.67
"1954" "Classic t-statistic" "Neyman" 0.496
"1955" "Classic t-statistic" "Neyman" 0.172
"1956" "Classic t-statistic" "Neyman" 0.882
"1957" "Classic t-statistic" "Neyman" 0.722
"1958" "Classic t-statistic" "Neyman" 0.93
"1959" "Classic t-statistic" "Neyman" 0.784
"1960" "Classic t-statistic" "Neyman" 0.064
"1961" "Classic t-statistic" "Neyman" 0.844
"1962" "Classic t-statistic" "Neyman" 0.446
"1963" "Classic t-statistic" "Neyman" 0.172
"1964" "Classic t-statistic" "Neyman" 0.014
"1965" "Classic t-statistic" "Neyman" 0.584
"1966" "Classic t-statistic" "Neyman" 0.002
"1967" "Classic t-statistic" "Neyman" 0.648
"1968" "Classic t-statistic" "Neyman" 0.198
"1969" "Classic t-statistic" "Neyman" 0.326
"1970" "Classic t-statistic" "Neyman" 0.522
"1971" "Classic t-statistic" "Neyman" 0.72
"1972" "Classic t-statistic" "Neyman" 0.6
"1973" "Classic t-statistic" "Neyman" 0.044
"1974" "Classic t-statistic" "Neyman" 0.668
"1975" "Classic t-statistic" "Neyman" 0.146
"1976" "Classic t-statistic" "Neyman" 0.648
"1977" "Classic t-statistic" "Neyman" 0.294
"1978" "Classic t-statistic" "Neyman" 0.5
"1979" "Classic t-statistic" "Neyman" 0.174
"1980" "Classic t-statistic" "Neyman" 0.048
"1981" "Classic t-statistic" "Neyman" 0.046
"1982" "Classic t-statistic" "Neyman" 0.3
"1983" "Classic t-statistic" "Neyman" 0.56
"1984" "Classic t-statistic" "Neyman" 0.176
"1985" "Classic t-statistic" "Neyman" 0.002
"1986" "Classic t-statistic" "Neyman" 0.844
"1987" "Classic t-statistic" "Neyman" 0.168
"1988" "Classic t-statistic" "Neyman" 0.4
"1989" "Classic t-statistic" "Neyman" 0.33
"1990" "Classic t-statistic" "Neyman" 0.434
"1991" "Classic t-statistic" "Neyman" 0.824
"1992" "Classic t-statistic" "Neyman" 0.56
"1993" "Classic t-statistic" "Neyman" 0.026
"1994" "Classic t-statistic" "Neyman" 0.446
"1995" "Classic t-statistic" "Neyman" 0.046
"1996" "Classic t-statistic" "Neyman" 0.702
"1997" "Classic t-statistic" "Neyman" 0.64
"1998" "Classic t-statistic" "Neyman" 0.138
"1999" "Classic t-statistic" "Neyman" 0.396
"2000" "Classic t-statistic" "Neyman" 0.004
"2001" "Robust t-statistic" "Neyman" 0.646
"2002" "Robust t-statistic" "Neyman" 0.696
"2003" "Robust t-statistic" "Neyman" 0.75
"2004" "Robust t-statistic" "Neyman" 0.56
"2005" "Robust t-statistic" "Neyman" 0.66
"2006" "Robust t-statistic" "Neyman" 0.274
"2007" "Robust t-statistic" "Neyman" 0.806
"2008" "Robust t-statistic" "Neyman" 0.254
"2009" "Robust t-statistic" "Neyman" 0.906
"2010" "Robust t-statistic" "Neyman" 0.388
"2011" "Robust t-statistic" "Neyman" 0.17
"2012" "Robust t-statistic" "Neyman" 0.562
"2013" "Robust t-statistic" "Neyman" 0.232
"2014" "Robust t-statistic" "Neyman" 0.294
"2015" "Robust t-statistic" "Neyman" 0.64
"2016" "Robust t-statistic" "Neyman" 0.964
"2017" "Robust t-statistic" "Neyman" 0.616
"2018" "Robust t-statistic" "Neyman" 0.398
"2019" "Robust t-statistic" "Neyman" 0.834
"2020" "Robust t-statistic" "Neyman" 0.33
"2021" "Robust t-statistic" "Neyman" 0.636
"2022" "Robust t-statistic" "Neyman" 0.76
"2023" "Robust t-statistic" "Neyman" 0.5
"2024" "Robust t-statistic" "Neyman" 0.598
"2025" "Robust t-statistic" "Neyman" 0.124
"2026" "Robust t-statistic" "Neyman" 0.822
"2027" "Robust t-statistic" "Neyman" 0.864
"2028" "Robust t-statistic" "Neyman" 0.372
"2029" "Robust t-statistic" "Neyman" 0.896
"2030" "Robust t-statistic" "Neyman" 0.956
"2031" "Robust t-statistic" "Neyman" 0.5
"2032" "Robust t-statistic" "Neyman" 0.6
"2033" "Robust t-statistic" "Neyman" 0.364
"2034" "Robust t-statistic" "Neyman" 0.07
"2035" "Robust t-statistic" "Neyman" 0.788
"2036" "Robust t-statistic" "Neyman" 0.318
"2037" "Robust t-statistic" "Neyman" 0.538
"2038" "Robust t-statistic" "Neyman" 0.656
"2039" "Robust t-statistic" "Neyman" 0.346
"2040" "Robust t-statistic" "Neyman" 0.262
"2041" "Robust t-statistic" "Neyman" 0.348
"2042" "Robust t-statistic" "Neyman" 0.436
"2043" "Robust t-statistic" "Neyman" 0.79
"2044" "Robust t-statistic" "Neyman" 0.56
"2045" "Robust t-statistic" "Neyman" 0.974
"2046" "Robust t-statistic" "Neyman" 0.556
"2047" "Robust t-statistic" "Neyman" 0.578
"2048" "Robust t-statistic" "Neyman" 0.512
"2049" "Robust t-statistic" "Neyman" 0.252
"2050" "Robust t-statistic" "Neyman" 0.268
"2051" "Robust t-statistic" "Neyman" 0.886
"2052" "Robust t-statistic" "Neyman" 0.692
"2053" "Robust t-statistic" "Neyman" 0.99
"2054" "Robust t-statistic" "Neyman" 0.516
"2055" "Robust t-statistic" "Neyman" 0.916
"2056" "Robust t-statistic" "Neyman" 0.626
"2057" "Robust t-statistic" "Neyman" 0.296
"2058" "Robust t-statistic" "Neyman" 0.86
"2059" "Robust t-statistic" "Neyman" 0.914
"2060" "Robust t-statistic" "Neyman" 0.858
"2061" "Robust t-statistic" "Neyman" 0.034
"2062" "Robust t-statistic" "Neyman" 0.3
"2063" "Robust t-statistic" "Neyman" 0.104
"2064" "Robust t-statistic" "Neyman" 0.696
"2065" "Robust t-statistic" "Neyman" 0.16
"2066" "Robust t-statistic" "Neyman" 0.26
"2067" "Robust t-statistic" "Neyman" 0.794
"2068" "Robust t-statistic" "Neyman" 0.514
"2069" "Robust t-statistic" "Neyman" 0.312
"2070" "Robust t-statistic" "Neyman" 0.552
"2071" "Robust t-statistic" "Neyman" 0.532
"2072" "Robust t-statistic" "Neyman" 0.558
"2073" "Robust t-statistic" "Neyman" 0.22
"2074" "Robust t-statistic" "Neyman" 0.218
"2075" "Robust t-statistic" "Neyman" 0.798
"2076" "Robust t-statistic" "Neyman" 0.788
"2077" "Robust t-statistic" "Neyman" 0.25
"2078" "Robust t-statistic" "Neyman" 0.29
"2079" "Robust t-statistic" "Neyman" 0.818
"2080" "Robust t-statistic" "Neyman" 0.446
"2081" "Robust t-statistic" "Neyman" 0.494
"2082" "Robust t-statistic" "Neyman" 0.318
"2083" "Robust t-statistic" "Neyman" 0.572
"2084" "Robust t-statistic" "Neyman" 0.652
"2085" "Robust t-statistic" "Neyman" 0.108
"2086" "Robust t-statistic" "Neyman" 0.128
"2087" "Robust t-statistic" "Neyman" 0.156
"2088" "Robust t-statistic" "Neyman" 0.674
"2089" "Robust t-statistic" "Neyman" 0.822
"2090" "Robust t-statistic" "Neyman" 0.978
"2091" "Robust t-statistic" "Neyman" 0.956
"2092" "Robust t-statistic" "Neyman" 0.238
"2093" "Robust t-statistic" "Neyman" 0.102
"2094" "Robust t-statistic" "Neyman" 0.476
"2095" "Robust t-statistic" "Neyman" 0.404
"2096" "Robust t-statistic" "Neyman" 0.428
"2097" "Robust t-statistic" "Neyman" 0.708
"2098" "Robust t-statistic" "Neyman" 0.002
"2099" "Robust t-statistic" "Neyman" 0.752
"2100" "Robust t-statistic" "Neyman" 0.312
"2101" "Robust t-statistic" "Neyman" 0.82
"2102" "Robust t-statistic" "Neyman" 0.886
"2103" "Robust t-statistic" "Neyman" 0.554
"2104" "Robust t-statistic" "Neyman" 0.2
"2105" "Robust t-statistic" "Neyman" 0.938
"2106" "Robust t-statistic" "Neyman" 0.35
"2107" "Robust t-statistic" "Neyman" 0.408
"2108" "Robust t-statistic" "Neyman" 0.176
"2109" "Robust t-statistic" "Neyman" 0.804
"2110" "Robust t-statistic" "Neyman" 0.168
"2111" "Robust t-statistic" "Neyman" 0.56
"2112" "Robust t-statistic" "Neyman" 0.678
"2113" "Robust t-statistic" "Neyman" 0.524
"2114" "Robust t-statistic" "Neyman" 0.914
"2115" "Robust t-statistic" "Neyman" 0.148
"2116" "Robust t-statistic" "Neyman" 0.61
"2117" "Robust t-statistic" "Neyman" 0.684
"2118" "Robust t-statistic" "Neyman" 0.428
"2119" "Robust t-statistic" "Neyman" 0.208
"2120" "Robust t-statistic" "Neyman" 0.338
"2121" "Robust t-statistic" "Neyman" 0.682
"2122" "Robust t-statistic" "Neyman" 0.7
"2123" "Robust t-statistic" "Neyman" 0.566
"2124" "Robust t-statistic" "Neyman" 0.426
"2125" "Robust t-statistic" "Neyman" 0.026
"2126" "Robust t-statistic" "Neyman" 0.884
"2127" "Robust t-statistic" "Neyman" 0.89
"2128" "Robust t-statistic" "Neyman" 0.642
"2129" "Robust t-statistic" "Neyman" 0.904
"2130" "Robust t-statistic" "Neyman" 0.334
"2131" "Robust t-statistic" "Neyman" 0.856
"2132" "Robust t-statistic" "Neyman" 0.738
"2133" "Robust t-statistic" "Neyman" 0.232
"2134" "Robust t-statistic" "Neyman" 0.858
"2135" "Robust t-statistic" "Neyman" 0.144
"2136" "Robust t-statistic" "Neyman" 0.836
"2137" "Robust t-statistic" "Neyman" 0.636
"2138" "Robust t-statistic" "Neyman" 0.832
"2139" "Robust t-statistic" "Neyman" 0.984
"2140" "Robust t-statistic" "Neyman" 0.394
"2141" "Robust t-statistic" "Neyman" 0.83
"2142" "Robust t-statistic" "Neyman" 0.92
"2143" "Robust t-statistic" "Neyman" 0.054
"2144" "Robust t-statistic" "Neyman" 0.126
"2145" "Robust t-statistic" "Neyman" 0.094
"2146" "Robust t-statistic" "Neyman" 0.856
"2147" "Robust t-statistic" "Neyman" 0.48
"2148" "Robust t-statistic" "Neyman" 0.7
"2149" "Robust t-statistic" "Neyman" 0.388
"2150" "Robust t-statistic" "Neyman" 0.43
"2151" "Robust t-statistic" "Neyman" 0.382
"2152" "Robust t-statistic" "Neyman" 0.936
"2153" "Robust t-statistic" "Neyman" 0.512
"2154" "Robust t-statistic" "Neyman" 0.052
"2155" "Robust t-statistic" "Neyman" 0.672
"2156" "Robust t-statistic" "Neyman" 0.582
"2157" "Robust t-statistic" "Neyman" 0.266
"2158" "Robust t-statistic" "Neyman" 0.06
"2159" "Robust t-statistic" "Neyman" 0.838
"2160" "Robust t-statistic" "Neyman" 0.374
"2161" "Robust t-statistic" "Neyman" 0.226
"2162" "Robust t-statistic" "Neyman" 0.486
"2163" "Robust t-statistic" "Neyman" 0.74
"2164" "Robust t-statistic" "Neyman" 0.874
"2165" "Robust t-statistic" "Neyman" 0.37
"2166" "Robust t-statistic" "Neyman" 0.574
"2167" "Robust t-statistic" "Neyman" 0.674
"2168" "Robust t-statistic" "Neyman" 0.832
"2169" "Robust t-statistic" "Neyman" 0.986
"2170" "Robust t-statistic" "Neyman" 0.878
"2171" "Robust t-statistic" "Neyman" 0.184
"2172" "Robust t-statistic" "Neyman" 0.152
"2173" "Robust t-statistic" "Neyman" 0.42
"2174" "Robust t-statistic" "Neyman" 0.89
"2175" "Robust t-statistic" "Neyman" 0.692
"2176" "Robust t-statistic" "Neyman" 0.324
"2177" "Robust t-statistic" "Neyman" 0.378
"2178" "Robust t-statistic" "Neyman" 0.888
"2179" "Robust t-statistic" "Neyman" 0.402
"2180" "Robust t-statistic" "Neyman" 0.474
"2181" "Robust t-statistic" "Neyman" 0.134
"2182" "Robust t-statistic" "Neyman" 0.488
"2183" "Robust t-statistic" "Neyman" 0.172
"2184" "Robust t-statistic" "Neyman" 0.934
"2185" "Robust t-statistic" "Neyman" 0.148
"2186" "Robust t-statistic" "Neyman" 0.438
"2187" "Robust t-statistic" "Neyman" 0.27
"2188" "Robust t-statistic" "Neyman" 0.672
"2189" "Robust t-statistic" "Neyman" 0.042
"2190" "Robust t-statistic" "Neyman" 0.394
"2191" "Robust t-statistic" "Neyman" 0.576
"2192" "Robust t-statistic" "Neyman" 0.284
"2193" "Robust t-statistic" "Neyman" 0.95
"2194" "Robust t-statistic" "Neyman" 0.592
"2195" "Robust t-statistic" "Neyman" 0.58
"2196" "Robust t-statistic" "Neyman" 0.168
"2197" "Robust t-statistic" "Neyman" 0.732
"2198" "Robust t-statistic" "Neyman" 0.774
"2199" "Robust t-statistic" "Neyman" 0.192
"2200" "Robust t-statistic" "Neyman" 0.366
"2201" "Robust t-statistic" "Neyman" 0.408
"2202" "Robust t-statistic" "Neyman" 0.266
"2203" "Robust t-statistic" "Neyman" 0.984
"2204" "Robust t-statistic" "Neyman" 0.764
"2205" "Robust t-statistic" "Neyman" 0.348
"2206" "Robust t-statistic" "Neyman" 0.68
"2207" "Robust t-statistic" "Neyman" 0.398
"2208" "Robust t-statistic" "Neyman" 0.076
"2209" "Robust t-statistic" "Neyman" 0.53
"2210" "Robust t-statistic" "Neyman" 0.78
"2211" "Robust t-statistic" "Neyman" 0.52
"2212" "Robust t-statistic" "Neyman" 0.674
"2213" "Robust t-statistic" "Neyman" 0.328
"2214" "Robust t-statistic" "Neyman" 0.322
"2215" "Robust t-statistic" "Neyman" 0.878
"2216" "Robust t-statistic" "Neyman" 0.142
"2217" "Robust t-statistic" "Neyman" 0.306
"2218" "Robust t-statistic" "Neyman" 0.576
"2219" "Robust t-statistic" "Neyman" 0.794
"2220" "Robust t-statistic" "Neyman" 0.734
"2221" "Robust t-statistic" "Neyman" 0.26
"2222" "Robust t-statistic" "Neyman" 0.934
"2223" "Robust t-statistic" "Neyman" 0.328
"2224" "Robust t-statistic" "Neyman" 0.072
"2225" "Robust t-statistic" "Neyman" 0.234
"2226" "Robust t-statistic" "Neyman" 0.114
"2227" "Robust t-statistic" "Neyman" 0.286
"2228" "Robust t-statistic" "Neyman" 0.11
"2229" "Robust t-statistic" "Neyman" 0.25
"2230" "Robust t-statistic" "Neyman" 0.89
"2231" "Robust t-statistic" "Neyman" 0.734
"2232" "Robust t-statistic" "Neyman" 0.578
"2233" "Robust t-statistic" "Neyman" 0.05
"2234" "Robust t-statistic" "Neyman" 0.714
"2235" "Robust t-statistic" "Neyman" 0.282
"2236" "Robust t-statistic" "Neyman" 0.706
"2237" "Robust t-statistic" "Neyman" 0.46
"2238" "Robust t-statistic" "Neyman" 0.676
"2239" "Robust t-statistic" "Neyman" 0.516
"2240" "Robust t-statistic" "Neyman" 0.91
"2241" "Robust t-statistic" "Neyman" 0.4
"2242" "Robust t-statistic" "Neyman" 0.102
"2243" "Robust t-statistic" "Neyman" 0.838
"2244" "Robust t-statistic" "Neyman" 0.97
"2245" "Robust t-statistic" "Neyman" 0.454
"2246" "Robust t-statistic" "Neyman" 0.134
"2247" "Robust t-statistic" "Neyman" 0.944
"2248" "Robust t-statistic" "Neyman" 0.404
"2249" "Robust t-statistic" "Neyman" 0.406
"2250" "Robust t-statistic" "Neyman" 0.624
"2251" "Robust t-statistic" "Neyman" 0.888
"2252" "Robust t-statistic" "Neyman" 0.394
"2253" "Robust t-statistic" "Neyman" 0.73
"2254" "Robust t-statistic" "Neyman" 0.44
"2255" "Robust t-statistic" "Neyman" 0.71
"2256" "Robust t-statistic" "Neyman" 0.818
"2257" "Robust t-statistic" "Neyman" 0.98
"2258" "Robust t-statistic" "Neyman" 0.674
"2259" "Robust t-statistic" "Neyman" 0.42
"2260" "Robust t-statistic" "Neyman" 0.824
"2261" "Robust t-statistic" "Neyman" 0.326
"2262" "Robust t-statistic" "Neyman" 0.454
"2263" "Robust t-statistic" "Neyman" 0.864
"2264" "Robust t-statistic" "Neyman" 0.666
"2265" "Robust t-statistic" "Neyman" 0.678
"2266" "Robust t-statistic" "Neyman" 0.398
"2267" "Robust t-statistic" "Neyman" 0.71
"2268" "Robust t-statistic" "Neyman" 0.742
"2269" "Robust t-statistic" "Neyman" 0.864
"2270" "Robust t-statistic" "Neyman" 0.014
"2271" "Robust t-statistic" "Neyman" 0.43
"2272" "Robust t-statistic" "Neyman" 0.032
"2273" "Robust t-statistic" "Neyman" 0.732
"2274" "Robust t-statistic" "Neyman" 0.61
"2275" "Robust t-statistic" "Neyman" 0.198
"2276" "Robust t-statistic" "Neyman" 0.728
"2277" "Robust t-statistic" "Neyman" 0.118
"2278" "Robust t-statistic" "Neyman" 0.478
"2279" "Robust t-statistic" "Neyman" 0.252
"2280" "Robust t-statistic" "Neyman" 0.742
"2281" "Robust t-statistic" "Neyman" 0.728
"2282" "Robust t-statistic" "Neyman" 0.656
"2283" "Robust t-statistic" "Neyman" 0.386
"2284" "Robust t-statistic" "Neyman" 0.3
"2285" "Robust t-statistic" "Neyman" 0.766
"2286" "Robust t-statistic" "Neyman" 0.846
"2287" "Robust t-statistic" "Neyman" 0.66
"2288" "Robust t-statistic" "Neyman" 0.968
"2289" "Robust t-statistic" "Neyman" 0.682
"2290" "Robust t-statistic" "Neyman" 0.778
"2291" "Robust t-statistic" "Neyman" 0.178
"2292" "Robust t-statistic" "Neyman" 0.504
"2293" "Robust t-statistic" "Neyman" 0.562
"2294" "Robust t-statistic" "Neyman" 0.152
"2295" "Robust t-statistic" "Neyman" 0.018
"2296" "Robust t-statistic" "Neyman" 0.668
"2297" "Robust t-statistic" "Neyman" 0.764
"2298" "Robust t-statistic" "Neyman" 0.044
"2299" "Robust t-statistic" "Neyman" 0.782
"2300" "Robust t-statistic" "Neyman" 0.932
"2301" "Robust t-statistic" "Neyman" 0.24
"2302" "Robust t-statistic" "Neyman" 0.722
"2303" "Robust t-statistic" "Neyman" 0.732
"2304" "Robust t-statistic" "Neyman" 0.034
"2305" "Robust t-statistic" "Neyman" 0.706
"2306" "Robust t-statistic" "Neyman" 0.402
"2307" "Robust t-statistic" "Neyman" 0.994
"2308" "Robust t-statistic" "Neyman" 0.928
"2309" "Robust t-statistic" "Neyman" 0.788
"2310" "Robust t-statistic" "Neyman" 0.434
"2311" "Robust t-statistic" "Neyman" 0.59
"2312" "Robust t-statistic" "Neyman" 0.702
"2313" "Robust t-statistic" "Neyman" 0.946
"2314" "Robust t-statistic" "Neyman" 0.332
"2315" "Robust t-statistic" "Neyman" 0.522
"2316" "Robust t-statistic" "Neyman" 0.534
"2317" "Robust t-statistic" "Neyman" 0.248
"2318" "Robust t-statistic" "Neyman" 0.91
"2319" "Robust t-statistic" "Neyman" 0.78
"2320" "Robust t-statistic" "Neyman" 0.358
"2321" "Robust t-statistic" "Neyman" 0.466
"2322" "Robust t-statistic" "Neyman" 0.208
"2323" "Robust t-statistic" "Neyman" 0.426
"2324" "Robust t-statistic" "Neyman" 0.956
"2325" "Robust t-statistic" "Neyman" 0.654
"2326" "Robust t-statistic" "Neyman" 0.754
"2327" "Robust t-statistic" "Neyman" 0.836
"2328" "Robust t-statistic" "Neyman" 0.3
"2329" "Robust t-statistic" "Neyman" 0.778
"2330" "Robust t-statistic" "Neyman" 0.942
"2331" "Robust t-statistic" "Neyman" 0.42
"2332" "Robust t-statistic" "Neyman" 0.602
"2333" "Robust t-statistic" "Neyman" 0.394
"2334" "Robust t-statistic" "Neyman" 0.476
"2335" "Robust t-statistic" "Neyman" 0.536
"2336" "Robust t-statistic" "Neyman" 0.862
"2337" "Robust t-statistic" "Neyman" 0.306
"2338" "Robust t-statistic" "Neyman" 0.786
"2339" "Robust t-statistic" "Neyman" 0.808
"2340" "Robust t-statistic" "Neyman" 0.532
"2341" "Robust t-statistic" "Neyman" 0.712
"2342" "Robust t-statistic" "Neyman" 0.514
"2343" "Robust t-statistic" "Neyman" 0.528
"2344" "Robust t-statistic" "Neyman" 0.268
"2345" "Robust t-statistic" "Neyman" 0.718
"2346" "Robust t-statistic" "Neyman" 0.07
"2347" "Robust t-statistic" "Neyman" 0.154
"2348" "Robust t-statistic" "Neyman" 0.598
"2349" "Robust t-statistic" "Neyman" 0.092
"2350" "Robust t-statistic" "Neyman" 0.496
"2351" "Robust t-statistic" "Neyman" 0.578
"2352" "Robust t-statistic" "Neyman" 0.26
"2353" "Robust t-statistic" "Neyman" 0.028
"2354" "Robust t-statistic" "Neyman" 0.446
"2355" "Robust t-statistic" "Neyman" 0.772
"2356" "Robust t-statistic" "Neyman" 0.502
"2357" "Robust t-statistic" "Neyman" 0.514
"2358" "Robust t-statistic" "Neyman" 0.99
"2359" "Robust t-statistic" "Neyman" 0.972
"2360" "Robust t-statistic" "Neyman" 0.478
"2361" "Robust t-statistic" "Neyman" 0.148
"2362" "Robust t-statistic" "Neyman" 0.98
"2363" "Robust t-statistic" "Neyman" 0.038
"2364" "Robust t-statistic" "Neyman" 0.12
"2365" "Robust t-statistic" "Neyman" 0.724
"2366" "Robust t-statistic" "Neyman" 0.86
"2367" "Robust t-statistic" "Neyman" 0.91
"2368" "Robust t-statistic" "Neyman" 0.636
"2369" "Robust t-statistic" "Neyman" 0.88
"2370" "Robust t-statistic" "Neyman" 0.614
"2371" "Robust t-statistic" "Neyman" 0.538
"2372" "Robust t-statistic" "Neyman" 0.272
"2373" "Robust t-statistic" "Neyman" 0.014
"2374" "Robust t-statistic" "Neyman" 0.626
"2375" "Robust t-statistic" "Neyman" 0.222
"2376" "Robust t-statistic" "Neyman" 0.79
"2377" "Robust t-statistic" "Neyman" 0.866
"2378" "Robust t-statistic" "Neyman" 0.534
"2379" "Robust t-statistic" "Neyman" 0.254
"2380" "Robust t-statistic" "Neyman" 0.756
"2381" "Robust t-statistic" "Neyman" 0.314
"2382" "Robust t-statistic" "Neyman" 0.44
"2383" "Robust t-statistic" "Neyman" 0.58
"2384" "Robust t-statistic" "Neyman" 0.908
"2385" "Robust t-statistic" "Neyman" 0.868
"2386" "Robust t-statistic" "Neyman" 0.774
"2387" "Robust t-statistic" "Neyman" 0.334
"2388" "Robust t-statistic" "Neyman" 0.86
"2389" "Robust t-statistic" "Neyman" 0.428
"2390" "Robust t-statistic" "Neyman" 0.788
"2391" "Robust t-statistic" "Neyman" 0.302
"2392" "Robust t-statistic" "Neyman" 0.886
"2393" "Robust t-statistic" "Neyman" 0.154
"2394" "Robust t-statistic" "Neyman" 0.8
"2395" "Robust t-statistic" "Neyman" 0.498
"2396" "Robust t-statistic" "Neyman" 0.214
"2397" "Robust t-statistic" "Neyman" 0.936
"2398" "Robust t-statistic" "Neyman" 0.994
"2399" "Robust t-statistic" "Neyman" 0.774
"2400" "Robust t-statistic" "Neyman" 0.148
"2401" "Robust t-statistic" "Neyman" 0.34
"2402" "Robust t-statistic" "Neyman" 0.636
"2403" "Robust t-statistic" "Neyman" 0.676
"2404" "Robust t-statistic" "Neyman" 0.45
"2405" "Robust t-statistic" "Neyman" 0.724
"2406" "Robust t-statistic" "Neyman" 0.72
"2407" "Robust t-statistic" "Neyman" 0.138
"2408" "Robust t-statistic" "Neyman" 0.776
"2409" "Robust t-statistic" "Neyman" 0.28
"2410" "Robust t-statistic" "Neyman" 0.456
"2411" "Robust t-statistic" "Neyman" 0.868
"2412" "Robust t-statistic" "Neyman" 0.986
"2413" "Robust t-statistic" "Neyman" 0.828
"2414" "Robust t-statistic" "Neyman" 0.696
"2415" "Robust t-statistic" "Neyman" 0.928
"2416" "Robust t-statistic" "Neyman" 0.912
"2417" "Robust t-statistic" "Neyman" 1
"2418" "Robust t-statistic" "Neyman" 0.638
"2419" "Robust t-statistic" "Neyman" 0.37
"2420" "Robust t-statistic" "Neyman" 0.008
"2421" "Robust t-statistic" "Neyman" 0.806
"2422" "Robust t-statistic" "Neyman" 0.862
"2423" "Robust t-statistic" "Neyman" 0.654
"2424" "Robust t-statistic" "Neyman" 0.998
"2425" "Robust t-statistic" "Neyman" 0.158
"2426" "Robust t-statistic" "Neyman" 0.83
"2427" "Robust t-statistic" "Neyman" 0.876
"2428" "Robust t-statistic" "Neyman" 0.194
"2429" "Robust t-statistic" "Neyman" 0.39
"2430" "Robust t-statistic" "Neyman" 0.482
"2431" "Robust t-statistic" "Neyman" 0.818
"2432" "Robust t-statistic" "Neyman" 0.296
"2433" "Robust t-statistic" "Neyman" 0.308
"2434" "Robust t-statistic" "Neyman" 0.744
"2435" "Robust t-statistic" "Neyman" 0.38
"2436" "Robust t-statistic" "Neyman" 0.846
"2437" "Robust t-statistic" "Neyman" 0.886
"2438" "Robust t-statistic" "Neyman" 0.654
"2439" "Robust t-statistic" "Neyman" 0.13
"2440" "Robust t-statistic" "Neyman" 0.336
"2441" "Robust t-statistic" "Neyman" 0.344
"2442" "Robust t-statistic" "Neyman" 0.622
"2443" "Robust t-statistic" "Neyman" 0.45
"2444" "Robust t-statistic" "Neyman" 0.99
"2445" "Robust t-statistic" "Neyman" 0.24
"2446" "Robust t-statistic" "Neyman" 0.726
"2447" "Robust t-statistic" "Neyman" 0.434
"2448" "Robust t-statistic" "Neyman" 0.98
"2449" "Robust t-statistic" "Neyman" 0.224
"2450" "Robust t-statistic" "Neyman" 0.386
"2451" "Robust t-statistic" "Neyman" 0.394
"2452" "Robust t-statistic" "Neyman" 0.366
"2453" "Robust t-statistic" "Neyman" 0.432
"2454" "Robust t-statistic" "Neyman" 0.42
"2455" "Robust t-statistic" "Neyman" 0.572
"2456" "Robust t-statistic" "Neyman" 0.77
"2457" "Robust t-statistic" "Neyman" 0.448
"2458" "Robust t-statistic" "Neyman" 0.552
"2459" "Robust t-statistic" "Neyman" 0.286
"2460" "Robust t-statistic" "Neyman" 0.24
"2461" "Robust t-statistic" "Neyman" 0.112
"2462" "Robust t-statistic" "Neyman" 0.262
"2463" "Robust t-statistic" "Neyman" 0.27
"2464" "Robust t-statistic" "Neyman" 0.292
"2465" "Robust t-statistic" "Neyman" 0.018
"2466" "Robust t-statistic" "Neyman" 0.848
"2467" "Robust t-statistic" "Neyman" 0.36
"2468" "Robust t-statistic" "Neyman" 0.558
"2469" "Robust t-statistic" "Neyman" 0.442
"2470" "Robust t-statistic" "Neyman" 0.668
"2471" "Robust t-statistic" "Neyman" 0.836
"2472" "Robust t-statistic" "Neyman" 0.032
"2473" "Robust t-statistic" "Neyman" 0.956
"2474" "Robust t-statistic" "Neyman" 0.696
"2475" "Robust t-statistic" "Neyman" 0.704
"2476" "Robust t-statistic" "Neyman" 0.32
"2477" "Robust t-statistic" "Neyman" 0.35
"2478" "Robust t-statistic" "Neyman" 0.546
"2479" "Robust t-statistic" "Neyman" 0.94
"2480" "Robust t-statistic" "Neyman" 0.756
"2481" "Robust t-statistic" "Neyman" 0.738
"2482" "Robust t-statistic" "Neyman" 0.432
"2483" "Robust t-statistic" "Neyman" 0.548
"2484" "Robust t-statistic" "Neyman" 0.612
"2485" "Robust t-statistic" "Neyman" 0.14
"2486" "Robust t-statistic" "Neyman" 0.656
"2487" "Robust t-statistic" "Neyman" 0.228
"2488" "Robust t-statistic" "Neyman" 0.98
"2489" "Robust t-statistic" "Neyman" 0.896
"2490" "Robust t-statistic" "Neyman" 0.976
"2491" "Robust t-statistic" "Neyman" 0.566
"2492" "Robust t-statistic" "Neyman" 0.552
"2493" "Robust t-statistic" "Neyman" 0.012
"2494" "Robust t-statistic" "Neyman" 0.2
"2495" "Robust t-statistic" "Neyman" 0.54
"2496" "Robust t-statistic" "Neyman" 0.7
"2497" "Robust t-statistic" "Neyman" 0.92
"2498" "Robust t-statistic" "Neyman" 0.332
"2499" "Robust t-statistic" "Neyman" 0.112
"2500" "Robust t-statistic" "Neyman" 0.922
"2501" "Robust t-statistic" "Neyman" 0.706
"2502" "Robust t-statistic" "Neyman" 0.23
"2503" "Robust t-statistic" "Neyman" 0.378
"2504" "Robust t-statistic" "Neyman" 0.318
"2505" "Robust t-statistic" "Neyman" 0.96
"2506" "Robust t-statistic" "Neyman" 0.534
"2507" "Robust t-statistic" "Neyman" 0.696
"2508" "Robust t-statistic" "Neyman" 0.424
"2509" "Robust t-statistic" "Neyman" 0.224
"2510" "Robust t-statistic" "Neyman" 0.232
"2511" "Robust t-statistic" "Neyman" 0.368
"2512" "Robust t-statistic" "Neyman" 0.842
"2513" "Robust t-statistic" "Neyman" 0.4
"2514" "Robust t-statistic" "Neyman" 0.42
"2515" "Robust t-statistic" "Neyman" 0.794
"2516" "Robust t-statistic" "Neyman" 0.27
"2517" "Robust t-statistic" "Neyman" 0.546
"2518" "Robust t-statistic" "Neyman" 0.984
"2519" "Robust t-statistic" "Neyman" 0.302
"2520" "Robust t-statistic" "Neyman" 0.368
"2521" "Robust t-statistic" "Neyman" 0.384
"2522" "Robust t-statistic" "Neyman" 0.958
"2523" "Robust t-statistic" "Neyman" 0.73
"2524" "Robust t-statistic" "Neyman" 0.368
"2525" "Robust t-statistic" "Neyman" 0.822
"2526" "Robust t-statistic" "Neyman" 0.49
"2527" "Robust t-statistic" "Neyman" 0.876
"2528" "Robust t-statistic" "Neyman" 0.764
"2529" "Robust t-statistic" "Neyman" 0.94
"2530" "Robust t-statistic" "Neyman" 0.728
"2531" "Robust t-statistic" "Neyman" 0.652
"2532" "Robust t-statistic" "Neyman" 0.466
"2533" "Robust t-statistic" "Neyman" 0.92
"2534" "Robust t-statistic" "Neyman" 0.208
"2535" "Robust t-statistic" "Neyman" 0.446
"2536" "Robust t-statistic" "Neyman" 0.592
"2537" "Robust t-statistic" "Neyman" 0.712
"2538" "Robust t-statistic" "Neyman" 0.214
"2539" "Robust t-statistic" "Neyman" 0.188
"2540" "Robust t-statistic" "Neyman" 0.45
"2541" "Robust t-statistic" "Neyman" 0.54
"2542" "Robust t-statistic" "Neyman" 0.322
"2543" "Robust t-statistic" "Neyman" 0.962
"2544" "Robust t-statistic" "Neyman" 0.324
"2545" "Robust t-statistic" "Neyman" 0.598
"2546" "Robust t-statistic" "Neyman" 0.236
"2547" "Robust t-statistic" "Neyman" 0.48
"2548" "Robust t-statistic" "Neyman" 0.94
"2549" "Robust t-statistic" "Neyman" 0.2
"2550" "Robust t-statistic" "Neyman" 0.178
"2551" "Robust t-statistic" "Neyman" 0.486
"2552" "Robust t-statistic" "Neyman" 0.842
"2553" "Robust t-statistic" "Neyman" 0.582
"2554" "Robust t-statistic" "Neyman" 0.572
"2555" "Robust t-statistic" "Neyman" 0.57
"2556" "Robust t-statistic" "Neyman" 0.952
"2557" "Robust t-statistic" "Neyman" 0.21
"2558" "Robust t-statistic" "Neyman" 0.868
"2559" "Robust t-statistic" "Neyman" 0.49
"2560" "Robust t-statistic" "Neyman" 0.196
"2561" "Robust t-statistic" "Neyman" 0.994
"2562" "Robust t-statistic" "Neyman" 0.926
"2563" "Robust t-statistic" "Neyman" 0.444
"2564" "Robust t-statistic" "Neyman" 0.428
"2565" "Robust t-statistic" "Neyman" 0.95
"2566" "Robust t-statistic" "Neyman" 0.278
"2567" "Robust t-statistic" "Neyman" 0.766
"2568" "Robust t-statistic" "Neyman" 0.564
"2569" "Robust t-statistic" "Neyman" 0.244
"2570" "Robust t-statistic" "Neyman" 0.034
"2571" "Robust t-statistic" "Neyman" 0.47
"2572" "Robust t-statistic" "Neyman" 0.4
"2573" "Robust t-statistic" "Neyman" 0.628
"2574" "Robust t-statistic" "Neyman" 0.534
"2575" "Robust t-statistic" "Neyman" 0.254
"2576" "Robust t-statistic" "Neyman" 0.95
"2577" "Robust t-statistic" "Neyman" 0.664
"2578" "Robust t-statistic" "Neyman" 0.078
"2579" "Robust t-statistic" "Neyman" 0.618
"2580" "Robust t-statistic" "Neyman" 0.57
"2581" "Robust t-statistic" "Neyman" 0.726
"2582" "Robust t-statistic" "Neyman" 0.434
"2583" "Robust t-statistic" "Neyman" 0.2
"2584" "Robust t-statistic" "Neyman" 0.866
"2585" "Robust t-statistic" "Neyman" 0.81
"2586" "Robust t-statistic" "Neyman" 0.598
"2587" "Robust t-statistic" "Neyman" 0.64
"2588" "Robust t-statistic" "Neyman" 1
"2589" "Robust t-statistic" "Neyman" 0.384
"2590" "Robust t-statistic" "Neyman" 0.688
"2591" "Robust t-statistic" "Neyman" 0.722
"2592" "Robust t-statistic" "Neyman" 0.772
"2593" "Robust t-statistic" "Neyman" 0.104
"2594" "Robust t-statistic" "Neyman" 0.544
"2595" "Robust t-statistic" "Neyman" 0.792
"2596" "Robust t-statistic" "Neyman" 0.362
"2597" "Robust t-statistic" "Neyman" 0.336
"2598" "Robust t-statistic" "Neyman" 0.42
"2599" "Robust t-statistic" "Neyman" 0.826
"2600" "Robust t-statistic" "Neyman" 0.936
"2601" "Robust t-statistic" "Neyman" 0.85
"2602" "Robust t-statistic" "Neyman" 0.006
"2603" "Robust t-statistic" "Neyman" 0.63
"2604" "Robust t-statistic" "Neyman" 0.628
"2605" "Robust t-statistic" "Neyman" 0.644
"2606" "Robust t-statistic" "Neyman" 0.936
"2607" "Robust t-statistic" "Neyman" 0.268
"2608" "Robust t-statistic" "Neyman" 0.972
"2609" "Robust t-statistic" "Neyman" 0.09
"2610" "Robust t-statistic" "Neyman" 0.556
"2611" "Robust t-statistic" "Neyman" 0.83
"2612" "Robust t-statistic" "Neyman" 0.43
"2613" "Robust t-statistic" "Neyman" 0.084
"2614" "Robust t-statistic" "Neyman" 0.708
"2615" "Robust t-statistic" "Neyman" 0.958
"2616" "Robust t-statistic" "Neyman" 0.052
"2617" "Robust t-statistic" "Neyman" 0.038
"2618" "Robust t-statistic" "Neyman" 0.184
"2619" "Robust t-statistic" "Neyman" 0.81
"2620" "Robust t-statistic" "Neyman" 0.698
"2621" "Robust t-statistic" "Neyman" 0.674
"2622" "Robust t-statistic" "Neyman" 0.304
"2623" "Robust t-statistic" "Neyman" 0.804
"2624" "Robust t-statistic" "Neyman" 0.414
"2625" "Robust t-statistic" "Neyman" 0.646
"2626" "Robust t-statistic" "Neyman" 0.26
"2627" "Robust t-statistic" "Neyman" 0.748
"2628" "Robust t-statistic" "Neyman" 0.28
"2629" "Robust t-statistic" "Neyman" 0.376
"2630" "Robust t-statistic" "Neyman" 0.626
"2631" "Robust t-statistic" "Neyman" 0.266
"2632" "Robust t-statistic" "Neyman" 0.33
"2633" "Robust t-statistic" "Neyman" 0.31
"2634" "Robust t-statistic" "Neyman" 0.788
"2635" "Robust t-statistic" "Neyman" 0.262
"2636" "Robust t-statistic" "Neyman" 0.698
"2637" "Robust t-statistic" "Neyman" 0.64
"2638" "Robust t-statistic" "Neyman" 0.386
"2639" "Robust t-statistic" "Neyman" 0.882
"2640" "Robust t-statistic" "Neyman" 0.468
"2641" "Robust t-statistic" "Neyman" 0.996
"2642" "Robust t-statistic" "Neyman" 0.738
"2643" "Robust t-statistic" "Neyman" 0.882
"2644" "Robust t-statistic" "Neyman" 0.236
"2645" "Robust t-statistic" "Neyman" 0.556
"2646" "Robust t-statistic" "Neyman" 0.656
"2647" "Robust t-statistic" "Neyman" 0.788
"2648" "Robust t-statistic" "Neyman" 0.738
"2649" "Robust t-statistic" "Neyman" 0.394
"2650" "Robust t-statistic" "Neyman" 0.604
"2651" "Robust t-statistic" "Neyman" 0.198
"2652" "Robust t-statistic" "Neyman" 0.64
"2653" "Robust t-statistic" "Neyman" 0.006
"2654" "Robust t-statistic" "Neyman" 0.826
"2655" "Robust t-statistic" "Neyman" 0.564
"2656" "Robust t-statistic" "Neyman" 0.656
"2657" "Robust t-statistic" "Neyman" 0.268
"2658" "Robust t-statistic" "Neyman" 0.778
"2659" "Robust t-statistic" "Neyman" 0.16
"2660" "Robust t-statistic" "Neyman" 0.428
"2661" "Robust t-statistic" "Neyman" 0.732
"2662" "Robust t-statistic" "Neyman" 0.414
"2663" "Robust t-statistic" "Neyman" 0.6
"2664" "Robust t-statistic" "Neyman" 0.906
"2665" "Robust t-statistic" "Neyman" 0.434
"2666" "Robust t-statistic" "Neyman" 0.622
"2667" "Robust t-statistic" "Neyman" 0.44
"2668" "Robust t-statistic" "Neyman" 0.874
"2669" "Robust t-statistic" "Neyman" 0.328
"2670" "Robust t-statistic" "Neyman" 0.318
"2671" "Robust t-statistic" "Neyman" 0.88
"2672" "Robust t-statistic" "Neyman" 0.106
"2673" "Robust t-statistic" "Neyman" 0.964
"2674" "Robust t-statistic" "Neyman" 0.564
"2675" "Robust t-statistic" "Neyman" 0.962
"2676" "Robust t-statistic" "Neyman" 0.78
"2677" "Robust t-statistic" "Neyman" 0.224
"2678" "Robust t-statistic" "Neyman" 0.702
"2679" "Robust t-statistic" "Neyman" 0.666
"2680" "Robust t-statistic" "Neyman" 0.778
"2681" "Robust t-statistic" "Neyman" 0.316
"2682" "Robust t-statistic" "Neyman" 0.014
"2683" "Robust t-statistic" "Neyman" 0.972
"2684" "Robust t-statistic" "Neyman" 0.738
"2685" "Robust t-statistic" "Neyman" 0.088
"2686" "Robust t-statistic" "Neyman" 0.438
"2687" "Robust t-statistic" "Neyman" 0.784
"2688" "Robust t-statistic" "Neyman" 0.808
"2689" "Robust t-statistic" "Neyman" 0.282
"2690" "Robust t-statistic" "Neyman" 0.304
"2691" "Robust t-statistic" "Neyman" 0.73
"2692" "Robust t-statistic" "Neyman" 0.344
"2693" "Robust t-statistic" "Neyman" 0.122
"2694" "Robust t-statistic" "Neyman" 0.59
"2695" "Robust t-statistic" "Neyman" 0.15
"2696" "Robust t-statistic" "Neyman" 0.734
"2697" "Robust t-statistic" "Neyman" 0.268
"2698" "Robust t-statistic" "Neyman" 0.822
"2699" "Robust t-statistic" "Neyman" 0.858
"2700" "Robust t-statistic" "Neyman" 0.704
"2701" "Robust t-statistic" "Neyman" 0.424
"2702" "Robust t-statistic" "Neyman" 0.564
"2703" "Robust t-statistic" "Neyman" 0.97
"2704" "Robust t-statistic" "Neyman" 0.544
"2705" "Robust t-statistic" "Neyman" 0.024
"2706" "Robust t-statistic" "Neyman" 0.138
"2707" "Robust t-statistic" "Neyman" 0.192
"2708" "Robust t-statistic" "Neyman" 0.238
"2709" "Robust t-statistic" "Neyman" 0.116
"2710" "Robust t-statistic" "Neyman" 0.282
"2711" "Robust t-statistic" "Neyman" 0.448
"2712" "Robust t-statistic" "Neyman" 0.998
"2713" "Robust t-statistic" "Neyman" 0.918
"2714" "Robust t-statistic" "Neyman" 0.05
"2715" "Robust t-statistic" "Neyman" 0.762
"2716" "Robust t-statistic" "Neyman" 0.564
"2717" "Robust t-statistic" "Neyman" 0.634
"2718" "Robust t-statistic" "Neyman" 0.628
"2719" "Robust t-statistic" "Neyman" 0.872
"2720" "Robust t-statistic" "Neyman" 0.65
"2721" "Robust t-statistic" "Neyman" 0.672
"2722" "Robust t-statistic" "Neyman" 0.856
"2723" "Robust t-statistic" "Neyman" 0.484
"2724" "Robust t-statistic" "Neyman" 0.184
"2725" "Robust t-statistic" "Neyman" 0.672
"2726" "Robust t-statistic" "Neyman" 0.78
"2727" "Robust t-statistic" "Neyman" 0.266
"2728" "Robust t-statistic" "Neyman" 0.938
"2729" "Robust t-statistic" "Neyman" 0.62
"2730" "Robust t-statistic" "Neyman" 0.236
"2731" "Robust t-statistic" "Neyman" 0.886
"2732" "Robust t-statistic" "Neyman" 0.038
"2733" "Robust t-statistic" "Neyman" 0.806
"2734" "Robust t-statistic" "Neyman" 0.638
"2735" "Robust t-statistic" "Neyman" 0.216
"2736" "Robust t-statistic" "Neyman" 0.226
"2737" "Robust t-statistic" "Neyman" 0.74
"2738" "Robust t-statistic" "Neyman" 0.722
"2739" "Robust t-statistic" "Neyman" 0.374
"2740" "Robust t-statistic" "Neyman" 0.58
"2741" "Robust t-statistic" "Neyman" 0.862
"2742" "Robust t-statistic" "Neyman" 0.48
"2743" "Robust t-statistic" "Neyman" 0.738
"2744" "Robust t-statistic" "Neyman" 0.532
"2745" "Robust t-statistic" "Neyman" 0.402
"2746" "Robust t-statistic" "Neyman" 0.974
"2747" "Robust t-statistic" "Neyman" 0.558
"2748" "Robust t-statistic" "Neyman" 0.914
"2749" "Robust t-statistic" "Neyman" 0.794
"2750" "Robust t-statistic" "Neyman" 0.608
"2751" "Robust t-statistic" "Neyman" 0.87
"2752" "Robust t-statistic" "Neyman" 0.216
"2753" "Robust t-statistic" "Neyman" 0.306
"2754" "Robust t-statistic" "Neyman" 0.924
"2755" "Robust t-statistic" "Neyman" 0.658
"2756" "Robust t-statistic" "Neyman" 0.732
"2757" "Robust t-statistic" "Neyman" 0.258
"2758" "Robust t-statistic" "Neyman" 0.654
"2759" "Robust t-statistic" "Neyman" 0.216
"2760" "Robust t-statistic" "Neyman" 0.094
"2761" "Robust t-statistic" "Neyman" 0.74
"2762" "Robust t-statistic" "Neyman" 0.484
"2763" "Robust t-statistic" "Neyman" 0.442
"2764" "Robust t-statistic" "Neyman" 0.218
"2765" "Robust t-statistic" "Neyman" 0.638
"2766" "Robust t-statistic" "Neyman" 0.176
"2767" "Robust t-statistic" "Neyman" 0.296
"2768" "Robust t-statistic" "Neyman" 0.334
"2769" "Robust t-statistic" "Neyman" 0.064
"2770" "Robust t-statistic" "Neyman" 0.74
"2771" "Robust t-statistic" "Neyman" 0.496
"2772" "Robust t-statistic" "Neyman" 0.244
"2773" "Robust t-statistic" "Neyman" 0.104
"2774" "Robust t-statistic" "Neyman" 0.23
"2775" "Robust t-statistic" "Neyman" 0.116
"2776" "Robust t-statistic" "Neyman" 0.264
"2777" "Robust t-statistic" "Neyman" 0.572
"2778" "Robust t-statistic" "Neyman" 0.164
"2779" "Robust t-statistic" "Neyman" 0.606
"2780" "Robust t-statistic" "Neyman" 0.288
"2781" "Robust t-statistic" "Neyman" 0.572
"2782" "Robust t-statistic" "Neyman" 0.742
"2783" "Robust t-statistic" "Neyman" 0.942
"2784" "Robust t-statistic" "Neyman" 0.426
"2785" "Robust t-statistic" "Neyman" 0.772
"2786" "Robust t-statistic" "Neyman" 0.136
"2787" "Robust t-statistic" "Neyman" 0.598
"2788" "Robust t-statistic" "Neyman" 0.382
"2789" "Robust t-statistic" "Neyman" 0.722
"2790" "Robust t-statistic" "Neyman" 0.578
"2791" "Robust t-statistic" "Neyman" 0.124
"2792" "Robust t-statistic" "Neyman" 0.79
"2793" "Robust t-statistic" "Neyman" 0.586
"2794" "Robust t-statistic" "Neyman" 0.434
"2795" "Robust t-statistic" "Neyman" 0.924
"2796" "Robust t-statistic" "Neyman" 0.664
"2797" "Robust t-statistic" "Neyman" 0.908
"2798" "Robust t-statistic" "Neyman" 0.994
"2799" "Robust t-statistic" "Neyman" 0.774
"2800" "Robust t-statistic" "Neyman" 0.916
"2801" "Robust t-statistic" "Neyman" 0.87
"2802" "Robust t-statistic" "Neyman" 0.84
"2803" "Robust t-statistic" "Neyman" 0.494
"2804" "Robust t-statistic" "Neyman" 0.898
"2805" "Robust t-statistic" "Neyman" 0.024
"2806" "Robust t-statistic" "Neyman" 0.69
"2807" "Robust t-statistic" "Neyman" 0.332
"2808" "Robust t-statistic" "Neyman" 0.194
"2809" "Robust t-statistic" "Neyman" 0.542
"2810" "Robust t-statistic" "Neyman" 0.936
"2811" "Robust t-statistic" "Neyman" 0.898
"2812" "Robust t-statistic" "Neyman" 0.87
"2813" "Robust t-statistic" "Neyman" 0.298
"2814" "Robust t-statistic" "Neyman" 0.696
"2815" "Robust t-statistic" "Neyman" 0.456
"2816" "Robust t-statistic" "Neyman" 0.642
"2817" "Robust t-statistic" "Neyman" 0.83
"2818" "Robust t-statistic" "Neyman" 0.164
"2819" "Robust t-statistic" "Neyman" 0.838
"2820" "Robust t-statistic" "Neyman" 0.588
"2821" "Robust t-statistic" "Neyman" 0.768
"2822" "Robust t-statistic" "Neyman" 0.408
"2823" "Robust t-statistic" "Neyman" 0.292
"2824" "Robust t-statistic" "Neyman" 0.278
"2825" "Robust t-statistic" "Neyman" 0.494
"2826" "Robust t-statistic" "Neyman" 0.778
"2827" "Robust t-statistic" "Neyman" 0.496
"2828" "Robust t-statistic" "Neyman" 0.344
"2829" "Robust t-statistic" "Neyman" 0.752
"2830" "Robust t-statistic" "Neyman" 0.938
"2831" "Robust t-statistic" "Neyman" 0.448
"2832" "Robust t-statistic" "Neyman" 0.614
"2833" "Robust t-statistic" "Neyman" 0.834
"2834" "Robust t-statistic" "Neyman" 0.536
"2835" "Robust t-statistic" "Neyman" 0.392
"2836" "Robust t-statistic" "Neyman" 0.428
"2837" "Robust t-statistic" "Neyman" 0.598
"2838" "Robust t-statistic" "Neyman" 0.404
"2839" "Robust t-statistic" "Neyman" 0.296
"2840" "Robust t-statistic" "Neyman" 0.486
"2841" "Robust t-statistic" "Neyman" 0.658
"2842" "Robust t-statistic" "Neyman" 0.188
"2843" "Robust t-statistic" "Neyman" 0.746
"2844" "Robust t-statistic" "Neyman" 0.78
"2845" "Robust t-statistic" "Neyman" 0.808
"2846" "Robust t-statistic" "Neyman" 0.772
"2847" "Robust t-statistic" "Neyman" 0.308
"2848" "Robust t-statistic" "Neyman" 0.172
"2849" "Robust t-statistic" "Neyman" 0.202
"2850" "Robust t-statistic" "Neyman" 0.22
"2851" "Robust t-statistic" "Neyman" 0.468
"2852" "Robust t-statistic" "Neyman" 0.56
"2853" "Robust t-statistic" "Neyman" 0.59
"2854" "Robust t-statistic" "Neyman" 0.398
"2855" "Robust t-statistic" "Neyman" 0.372
"2856" "Robust t-statistic" "Neyman" 0.202
"2857" "Robust t-statistic" "Neyman" 0.536
"2858" "Robust t-statistic" "Neyman" 0.834
"2859" "Robust t-statistic" "Neyman" 0.918
"2860" "Robust t-statistic" "Neyman" 0.292
"2861" "Robust t-statistic" "Neyman" 0.854
"2862" "Robust t-statistic" "Neyman" 0.684
"2863" "Robust t-statistic" "Neyman" 0.396
"2864" "Robust t-statistic" "Neyman" 0.708
"2865" "Robust t-statistic" "Neyman" 0.312
"2866" "Robust t-statistic" "Neyman" 0.844
"2867" "Robust t-statistic" "Neyman" 0.334
"2868" "Robust t-statistic" "Neyman" 0.136
"2869" "Robust t-statistic" "Neyman" 0.736
"2870" "Robust t-statistic" "Neyman" 0.596
"2871" "Robust t-statistic" "Neyman" 0.204
"2872" "Robust t-statistic" "Neyman" 0.654
"2873" "Robust t-statistic" "Neyman" 0.69
"2874" "Robust t-statistic" "Neyman" 0.35
"2875" "Robust t-statistic" "Neyman" 0.808
"2876" "Robust t-statistic" "Neyman" 0.994
"2877" "Robust t-statistic" "Neyman" 0.556
"2878" "Robust t-statistic" "Neyman" 0.836
"2879" "Robust t-statistic" "Neyman" 0.516
"2880" "Robust t-statistic" "Neyman" 0.602
"2881" "Robust t-statistic" "Neyman" 0.628
"2882" "Robust t-statistic" "Neyman" 0.34
"2883" "Robust t-statistic" "Neyman" 0.636
"2884" "Robust t-statistic" "Neyman" 0.442
"2885" "Robust t-statistic" "Neyman" 0.428
"2886" "Robust t-statistic" "Neyman" 0.032
"2887" "Robust t-statistic" "Neyman" 0.338
"2888" "Robust t-statistic" "Neyman" 0.958
"2889" "Robust t-statistic" "Neyman" 0.836
"2890" "Robust t-statistic" "Neyman" 0.094
"2891" "Robust t-statistic" "Neyman" 0.532
"2892" "Robust t-statistic" "Neyman" 0.704
"2893" "Robust t-statistic" "Neyman" 0.772
"2894" "Robust t-statistic" "Neyman" 0.918
"2895" "Robust t-statistic" "Neyman" 0.656
"2896" "Robust t-statistic" "Neyman" 0.874
"2897" "Robust t-statistic" "Neyman" 0.624
"2898" "Robust t-statistic" "Neyman" 0.238
"2899" "Robust t-statistic" "Neyman" 0.702
"2900" "Robust t-statistic" "Neyman" 0.452
"2901" "Robust t-statistic" "Neyman" 0.462
"2902" "Robust t-statistic" "Neyman" 0.328
"2903" "Robust t-statistic" "Neyman" 0.91
"2904" "Robust t-statistic" "Neyman" 0.39
"2905" "Robust t-statistic" "Neyman" 0.516
"2906" "Robust t-statistic" "Neyman" 0.454
"2907" "Robust t-statistic" "Neyman" 0.786
"2908" "Robust t-statistic" "Neyman" 0.05
"2909" "Robust t-statistic" "Neyman" 0.674
"2910" "Robust t-statistic" "Neyman" 0.58
"2911" "Robust t-statistic" "Neyman" 0.702
"2912" "Robust t-statistic" "Neyman" 0.624
"2913" "Robust t-statistic" "Neyman" 0.834
"2914" "Robust t-statistic" "Neyman" 0.706
"2915" "Robust t-statistic" "Neyman" 0.456
"2916" "Robust t-statistic" "Neyman" 0.042
"2917" "Robust t-statistic" "Neyman" 0.114
"2918" "Robust t-statistic" "Neyman" 0.958
"2919" "Robust t-statistic" "Neyman" 0.148
"2920" "Robust t-statistic" "Neyman" 0.484
"2921" "Robust t-statistic" "Neyman" 0.232
"2922" "Robust t-statistic" "Neyman" 0.864
"2923" "Robust t-statistic" "Neyman" 0.496
"2924" "Robust t-statistic" "Neyman" 0.918
"2925" "Robust t-statistic" "Neyman" 0.93
"2926" "Robust t-statistic" "Neyman" 0.988
"2927" "Robust t-statistic" "Neyman" 0.328
"2928" "Robust t-statistic" "Neyman" 0.092
"2929" "Robust t-statistic" "Neyman" 0.122
"2930" "Robust t-statistic" "Neyman" 0.394
"2931" "Robust t-statistic" "Neyman" 0.89
"2932" "Robust t-statistic" "Neyman" 0.518
"2933" "Robust t-statistic" "Neyman" 0.848
"2934" "Robust t-statistic" "Neyman" 0.796
"2935" "Robust t-statistic" "Neyman" 0.29
"2936" "Robust t-statistic" "Neyman" 0.804
"2937" "Robust t-statistic" "Neyman" 0.952
"2938" "Robust t-statistic" "Neyman" 0.768
"2939" "Robust t-statistic" "Neyman" 0.464
"2940" "Robust t-statistic" "Neyman" 0.762
"2941" "Robust t-statistic" "Neyman" 0.084
"2942" "Robust t-statistic" "Neyman" 0.756
"2943" "Robust t-statistic" "Neyman" 0.746
"2944" "Robust t-statistic" "Neyman" 0.274
"2945" "Robust t-statistic" "Neyman" 0.208
"2946" "Robust t-statistic" "Neyman" 0.62
"2947" "Robust t-statistic" "Neyman" 0.368
"2948" "Robust t-statistic" "Neyman" 0.346
"2949" "Robust t-statistic" "Neyman" 0.178
"2950" "Robust t-statistic" "Neyman" 0.498
"2951" "Robust t-statistic" "Neyman" 0.254
"2952" "Robust t-statistic" "Neyman" 0.158
"2953" "Robust t-statistic" "Neyman" 0.768
"2954" "Robust t-statistic" "Neyman" 0.618
"2955" "Robust t-statistic" "Neyman" 0.342
"2956" "Robust t-statistic" "Neyman" 0.926
"2957" "Robust t-statistic" "Neyman" 0.808
"2958" "Robust t-statistic" "Neyman" 0.946
"2959" "Robust t-statistic" "Neyman" 0.856
"2960" "Robust t-statistic" "Neyman" 0.208
"2961" "Robust t-statistic" "Neyman" 0.902
"2962" "Robust t-statistic" "Neyman" 0.584
"2963" "Robust t-statistic" "Neyman" 0.36
"2964" "Robust t-statistic" "Neyman" 0.068
"2965" "Robust t-statistic" "Neyman" 0.716
"2966" "Robust t-statistic" "Neyman" 0.036
"2967" "Robust t-statistic" "Neyman" 0.75
"2968" "Robust t-statistic" "Neyman" 0.4
"2969" "Robust t-statistic" "Neyman" 0.486
"2970" "Robust t-statistic" "Neyman" 0.686
"2971" "Robust t-statistic" "Neyman" 0.804
"2972" "Robust t-statistic" "Neyman" 0.716
"2973" "Robust t-statistic" "Neyman" 0.134
"2974" "Robust t-statistic" "Neyman" 0.738
"2975" "Robust t-statistic" "Neyman" 0.306
"2976" "Robust t-statistic" "Neyman" 0.758
"2977" "Robust t-statistic" "Neyman" 0.48
"2978" "Robust t-statistic" "Neyman" 0.646
"2979" "Robust t-statistic" "Neyman" 0.366
"2980" "Robust t-statistic" "Neyman" 0.162
"2981" "Robust t-statistic" "Neyman" 0.17
"2982" "Robust t-statistic" "Neyman" 0.468
"2983" "Robust t-statistic" "Neyman" 0.668
"2984" "Robust t-statistic" "Neyman" 0.336
"2985" "Robust t-statistic" "Neyman" 0.024
"2986" "Robust t-statistic" "Neyman" 0.88
"2987" "Robust t-statistic" "Neyman" 0.352
"2988" "Robust t-statistic" "Neyman" 0.54
"2989" "Robust t-statistic" "Neyman" 0.49
"2990" "Robust t-statistic" "Neyman" 0.574
"2991" "Robust t-statistic" "Neyman" 0.866
"2992" "Robust t-statistic" "Neyman" 0.688
"2993" "Robust t-statistic" "Neyman" 0.124
"2994" "Robust t-statistic" "Neyman" 0.606
"2995" "Robust t-statistic" "Neyman" 0.152
"2996" "Robust t-statistic" "Neyman" 0.786
"2997" "Robust t-statistic" "Neyman" 0.742
"2998" "Robust t-statistic" "Neyman" 0.306
"2999" "Robust t-statistic" "Neyman" 0.598
"3000" "Robust t-statistic" "Neyman" 0.054
"3001" "Unstudentized" "Fisher" 0.526
"3002" "Unstudentized" "Fisher" 0.488
"3003" "Unstudentized" "Fisher" 0.966
"3004" "Unstudentized" "Fisher" 0.694
"3005" "Unstudentized" "Fisher" 0.468
"3006" "Unstudentized" "Fisher" 0.126
"3007" "Unstudentized" "Fisher" 0.78
"3008" "Unstudentized" "Fisher" 0.106
"3009" "Unstudentized" "Fisher" 1
"3010" "Unstudentized" "Fisher" 0.29
"3011" "Unstudentized" "Fisher" 0.062
"3012" "Unstudentized" "Fisher" 0.332
"3013" "Unstudentized" "Fisher" 0.092
"3014" "Unstudentized" "Fisher" 0.156
"3015" "Unstudentized" "Fisher" 0.366
"3016" "Unstudentized" "Fisher" 0.936
"3017" "Unstudentized" "Fisher" 0.456
"3018" "Unstudentized" "Fisher" 0.214
"3019" "Unstudentized" "Fisher" 0.754
"3020" "Unstudentized" "Fisher" 0.208
"3021" "Unstudentized" "Fisher" 0.586
"3022" "Unstudentized" "Fisher" 0.682
"3023" "Unstudentized" "Fisher" 0.328
"3024" "Unstudentized" "Fisher" 0.372
"3025" "Unstudentized" "Fisher" 0.014
"3026" "Unstudentized" "Fisher" 0.646
"3027" "Unstudentized" "Fisher" 0.93
"3028" "Unstudentized" "Fisher" 0.182
"3029" "Unstudentized" "Fisher" 0.98
"3030" "Unstudentized" "Fisher" 0.894
"3031" "Unstudentized" "Fisher" 0.37
"3032" "Unstudentized" "Fisher" 0.398
"3033" "Unstudentized" "Fisher" 0.198
"3034" "Unstudentized" "Fisher" 0.02
"3035" "Unstudentized" "Fisher" 0.574
"3036" "Unstudentized" "Fisher" 0.128
"3037" "Unstudentized" "Fisher" 0.478
"3038" "Unstudentized" "Fisher" 0.532
"3039" "Unstudentized" "Fisher" 0.226
"3040" "Unstudentized" "Fisher" 0.058
"3041" "Unstudentized" "Fisher" 0.134
"3042" "Unstudentized" "Fisher" 0.358
"3043" "Unstudentized" "Fisher" 0.596
"3044" "Unstudentized" "Fisher" 0.276
"3045" "Unstudentized" "Fisher" 0.942
"3046" "Unstudentized" "Fisher" 0.28
"3047" "Unstudentized" "Fisher" 0.502
"3048" "Unstudentized" "Fisher" 0.398
"3049" "Unstudentized" "Fisher" 0.16
"3050" "Unstudentized" "Fisher" 0.236
"3051" "Unstudentized" "Fisher" 0.73
"3052" "Unstudentized" "Fisher" 0.24
"3053" "Unstudentized" "Fisher" 0.914
"3054" "Unstudentized" "Fisher" 0.378
"3055" "Unstudentized" "Fisher" 0.938
"3056" "Unstudentized" "Fisher" 0.536
"3057" "Unstudentized" "Fisher" 0.162
"3058" "Unstudentized" "Fisher" 0.74
"3059" "Unstudentized" "Fisher" 0.82
"3060" "Unstudentized" "Fisher" 0.838
"3061" "Unstudentized" "Fisher" 0.006
"3062" "Unstudentized" "Fisher" 0.14
"3063" "Unstudentized" "Fisher" 0.022
"3064" "Unstudentized" "Fisher" 0.41
"3065" "Unstudentized" "Fisher" 0.078
"3066" "Unstudentized" "Fisher" 0.116
"3067" "Unstudentized" "Fisher" 0.5
"3068" "Unstudentized" "Fisher" 0.282
"3069" "Unstudentized" "Fisher" 0.124
"3070" "Unstudentized" "Fisher" 0.334
"3071" "Unstudentized" "Fisher" 0.248
"3072" "Unstudentized" "Fisher" 0.468
"3073" "Unstudentized" "Fisher" 0.096
"3074" "Unstudentized" "Fisher" 0.058
"3075" "Unstudentized" "Fisher" 0.65
"3076" "Unstudentized" "Fisher" 0.79
"3077" "Unstudentized" "Fisher" 0.054
"3078" "Unstudentized" "Fisher" 0.232
"3079" "Unstudentized" "Fisher" 0.928
"3080" "Unstudentized" "Fisher" 0.174
"3081" "Unstudentized" "Fisher" 0.4
"3082" "Unstudentized" "Fisher" 0.072
"3083" "Unstudentized" "Fisher" 0.606
"3084" "Unstudentized" "Fisher" 0.58
"3085" "Unstudentized" "Fisher" 0.024
"3086" "Unstudentized" "Fisher" 0.03
"3087" "Unstudentized" "Fisher" 0.054
"3088" "Unstudentized" "Fisher" 0.672
"3089" "Unstudentized" "Fisher" 0.886
"3090" "Unstudentized" "Fisher" 0.848
"3091" "Unstudentized" "Fisher" 0.986
"3092" "Unstudentized" "Fisher" 0.066
"3093" "Unstudentized" "Fisher" 0.038
"3094" "Unstudentized" "Fisher" 0.466
"3095" "Unstudentized" "Fisher" 0.418
"3096" "Unstudentized" "Fisher" 0.214
"3097" "Unstudentized" "Fisher" 0.526
"3098" "Unstudentized" "Fisher" 0
"3099" "Unstudentized" "Fisher" 0.552
"3100" "Unstudentized" "Fisher" 0.092
"3101" "Unstudentized" "Fisher" 0.896
"3102" "Unstudentized" "Fisher" 0.962
"3103" "Unstudentized" "Fisher" 0.538
"3104" "Unstudentized" "Fisher" 0.076
"3105" "Unstudentized" "Fisher" 0.998
"3106" "Unstudentized" "Fisher" 0.15
"3107" "Unstudentized" "Fisher" 0.228
"3108" "Unstudentized" "Fisher" 0.09
"3109" "Unstudentized" "Fisher" 0.63
"3110" "Unstudentized" "Fisher" 0.046
"3111" "Unstudentized" "Fisher" 0.414
"3112" "Unstudentized" "Fisher" 0.61
"3113" "Unstudentized" "Fisher" 0.444
"3114" "Unstudentized" "Fisher" 0.948
"3115" "Unstudentized" "Fisher" 0.052
"3116" "Unstudentized" "Fisher" 0.284
"3117" "Unstudentized" "Fisher" 0.604
"3118" "Unstudentized" "Fisher" 0.288
"3119" "Unstudentized" "Fisher" 0.054
"3120" "Unstudentized" "Fisher" 0.144
"3121" "Unstudentized" "Fisher" 0.636
"3122" "Unstudentized" "Fisher" 0.57
"3123" "Unstudentized" "Fisher" 0.41
"3124" "Unstudentized" "Fisher" 0.234
"3125" "Unstudentized" "Fisher" 0.002
"3126" "Unstudentized" "Fisher" 0.914
"3127" "Unstudentized" "Fisher" 0.972
"3128" "Unstudentized" "Fisher" 0.432
"3129" "Unstudentized" "Fisher" 0.896
"3130" "Unstudentized" "Fisher" 0.206
"3131" "Unstudentized" "Fisher" 0.74
"3132" "Unstudentized" "Fisher" 0.772
"3133" "Unstudentized" "Fisher" 0.096
"3134" "Unstudentized" "Fisher" 0.928
"3135" "Unstudentized" "Fisher" 0.046
"3136" "Unstudentized" "Fisher" 0.882
"3137" "Unstudentized" "Fisher" 0.35
"3138" "Unstudentized" "Fisher" 0.83
"3139" "Unstudentized" "Fisher" 0.884
"3140" "Unstudentized" "Fisher" 0.2
"3141" "Unstudentized" "Fisher" 0.674
"3142" "Unstudentized" "Fisher" 0.782
"3143" "Unstudentized" "Fisher" 0.012
"3144" "Unstudentized" "Fisher" 0.034
"3145" "Unstudentized" "Fisher" 0.04
"3146" "Unstudentized" "Fisher" 0.724
"3147" "Unstudentized" "Fisher" 0.322
"3148" "Unstudentized" "Fisher" 0.562
"3149" "Unstudentized" "Fisher" 0.332
"3150" "Unstudentized" "Fisher" 0.18
"3151" "Unstudentized" "Fisher" 0.31
"3152" "Unstudentized" "Fisher" 0.874
"3153" "Unstudentized" "Fisher" 0.548
"3154" "Unstudentized" "Fisher" 0.006
"3155" "Unstudentized" "Fisher" 0.546
"3156" "Unstudentized" "Fisher" 0.406
"3157" "Unstudentized" "Fisher" 0.082
"3158" "Unstudentized" "Fisher" 0.004
"3159" "Unstudentized" "Fisher" 0.85
"3160" "Unstudentized" "Fisher" 0.196
"3161" "Unstudentized" "Fisher" 0.058
"3162" "Unstudentized" "Fisher" 0.44
"3163" "Unstudentized" "Fisher" 0.714
"3164" "Unstudentized" "Fisher" 0.488
"3165" "Unstudentized" "Fisher" 0.168
"3166" "Unstudentized" "Fisher" 0.348
"3167" "Unstudentized" "Fisher" 0.464
"3168" "Unstudentized" "Fisher" 0.46
"3169" "Unstudentized" "Fisher" 0.726
"3170" "Unstudentized" "Fisher" 0.996
"3171" "Unstudentized" "Fisher" 0.034
"3172" "Unstudentized" "Fisher" 0.062
"3173" "Unstudentized" "Fisher" 0.198
"3174" "Unstudentized" "Fisher" 0.7
"3175" "Unstudentized" "Fisher" 0.85
"3176" "Unstudentized" "Fisher" 0.19
"3177" "Unstudentized" "Fisher" 0.182
"3178" "Unstudentized" "Fisher" 0.814
"3179" "Unstudentized" "Fisher" 0.278
"3180" "Unstudentized" "Fisher" 0.462
"3181" "Unstudentized" "Fisher" 0.022
"3182" "Unstudentized" "Fisher" 0.318
"3183" "Unstudentized" "Fisher" 0.034
"3184" "Unstudentized" "Fisher" 0.788
"3185" "Unstudentized" "Fisher" 0.08
"3186" "Unstudentized" "Fisher" 0.332
"3187" "Unstudentized" "Fisher" 0.114
"3188" "Unstudentized" "Fisher" 0.454
"3189" "Unstudentized" "Fisher" 0
"3190" "Unstudentized" "Fisher" 0.186
"3191" "Unstudentized" "Fisher" 0.602
"3192" "Unstudentized" "Fisher" 0.166
"3193" "Unstudentized" "Fisher" 0.966
"3194" "Unstudentized" "Fisher" 0.386
"3195" "Unstudentized" "Fisher" 0.292
"3196" "Unstudentized" "Fisher" 0.062
"3197" "Unstudentized" "Fisher" 0.666
"3198" "Unstudentized" "Fisher" 0.714
"3199" "Unstudentized" "Fisher" 0.062
"3200" "Unstudentized" "Fisher" 0.256
"3201" "Unstudentized" "Fisher" 0.316
"3202" "Unstudentized" "Fisher" 0.034
"3203" "Unstudentized" "Fisher" 0.964
"3204" "Unstudentized" "Fisher" 0.616
"3205" "Unstudentized" "Fisher" 0.128
"3206" "Unstudentized" "Fisher" 0.726
"3207" "Unstudentized" "Fisher" 0.272
"3208" "Unstudentized" "Fisher" 0.008
"3209" "Unstudentized" "Fisher" 0.434
"3210" "Unstudentized" "Fisher" 0.784
"3211" "Unstudentized" "Fisher" 0.464
"3212" "Unstudentized" "Fisher" 0.516
"3213" "Unstudentized" "Fisher" 0.202
"3214" "Unstudentized" "Fisher" 0.148
"3215" "Unstudentized" "Fisher" 0.54
"3216" "Unstudentized" "Fisher" 0.01
"3217" "Unstudentized" "Fisher" 0.12
"3218" "Unstudentized" "Fisher" 0.668
"3219" "Unstudentized" "Fisher" 0.714
"3220" "Unstudentized" "Fisher" 1
"3221" "Unstudentized" "Fisher" 0.112
"3222" "Unstudentized" "Fisher" 0.924
"3223" "Unstudentized" "Fisher" 0.186
"3224" "Unstudentized" "Fisher" 0.01
"3225" "Unstudentized" "Fisher" 0.122
"3226" "Unstudentized" "Fisher" 0.03
"3227" "Unstudentized" "Fisher" 0.084
"3228" "Unstudentized" "Fisher" 0.03
"3229" "Unstudentized" "Fisher" 0.09
"3230" "Unstudentized" "Fisher" 0.838
"3231" "Unstudentized" "Fisher" 0.444
"3232" "Unstudentized" "Fisher" 0.416
"3233" "Unstudentized" "Fisher" 0.012
"3234" "Unstudentized" "Fisher" 0.516
"3235" "Unstudentized" "Fisher" 0.114
"3236" "Unstudentized" "Fisher" 0.506
"3237" "Unstudentized" "Fisher" 0.248
"3238" "Unstudentized" "Fisher" 0.448
"3239" "Unstudentized" "Fisher" 0.192
"3240" "Unstudentized" "Fisher" 0.98
"3241" "Unstudentized" "Fisher" 0.234
"3242" "Unstudentized" "Fisher" 0.032
"3243" "Unstudentized" "Fisher" 0.67
"3244" "Unstudentized" "Fisher" 0.938
"3245" "Unstudentized" "Fisher" 0.402
"3246" "Unstudentized" "Fisher" 0.034
"3247" "Unstudentized" "Fisher" 0.932
"3248" "Unstudentized" "Fisher" 0.298
"3249" "Unstudentized" "Fisher" 0.28
"3250" "Unstudentized" "Fisher" 0.414
"3251" "Unstudentized" "Fisher" 0.926
"3252" "Unstudentized" "Fisher" 0.302
"3253" "Unstudentized" "Fisher" 0.73
"3254" "Unstudentized" "Fisher" 0.12
"3255" "Unstudentized" "Fisher" 0.652
"3256" "Unstudentized" "Fisher" 0.922
"3257" "Unstudentized" "Fisher" 0.962
"3258" "Unstudentized" "Fisher" 0.72
"3259" "Unstudentized" "Fisher" 0.326
"3260" "Unstudentized" "Fisher" 0.592
"3261" "Unstudentized" "Fisher" 0.214
"3262" "Unstudentized" "Fisher" 0.334
"3263" "Unstudentized" "Fisher" 0.818
"3264" "Unstudentized" "Fisher" 0.394
"3265" "Unstudentized" "Fisher" 0.5
"3266" "Unstudentized" "Fisher" 0.264
"3267" "Unstudentized" "Fisher" 0.704
"3268" "Unstudentized" "Fisher" 0.57
"3269" "Unstudentized" "Fisher" 0.948
"3270" "Unstudentized" "Fisher" 0
"3271" "Unstudentized" "Fisher" 0.2
"3272" "Unstudentized" "Fisher" 0.002
"3273" "Unstudentized" "Fisher" 0.732
"3274" "Unstudentized" "Fisher" 0.476
"3275" "Unstudentized" "Fisher" 0.128
"3276" "Unstudentized" "Fisher" 0.586
"3277" "Unstudentized" "Fisher" 0.014
"3278" "Unstudentized" "Fisher" 0.37
"3279" "Unstudentized" "Fisher" 0.136
"3280" "Unstudentized" "Fisher" 0.888
"3281" "Unstudentized" "Fisher" 0.964
"3282" "Unstudentized" "Fisher" 0.518
"3283" "Unstudentized" "Fisher" 0.412
"3284" "Unstudentized" "Fisher" 0.108
"3285" "Unstudentized" "Fisher" 0.444
"3286" "Unstudentized" "Fisher" 0.722
"3287" "Unstudentized" "Fisher" 0.348
"3288" "Unstudentized" "Fisher" 0.844
"3289" "Unstudentized" "Fisher" 0.54
"3290" "Unstudentized" "Fisher" 0.786
"3291" "Unstudentized" "Fisher" 0.126
"3292" "Unstudentized" "Fisher" 0.398
"3293" "Unstudentized" "Fisher" 0.306
"3294" "Unstudentized" "Fisher" 0.036
"3295" "Unstudentized" "Fisher" 0.002
"3296" "Unstudentized" "Fisher" 0.56
"3297" "Unstudentized" "Fisher" 0.702
"3298" "Unstudentized" "Fisher" 0.008
"3299" "Unstudentized" "Fisher" 0.838
"3300" "Unstudentized" "Fisher" 0.992
"3301" "Unstudentized" "Fisher" 0.104
"3302" "Unstudentized" "Fisher" 0.608
"3303" "Unstudentized" "Fisher" 0.462
"3304" "Unstudentized" "Fisher" 0.004
"3305" "Unstudentized" "Fisher" 0.572
"3306" "Unstudentized" "Fisher" 0.236
"3307" "Unstudentized" "Fisher" 0.948
"3308" "Unstudentized" "Fisher" 0.82
"3309" "Unstudentized" "Fisher" 0.694
"3310" "Unstudentized" "Fisher" 0.234
"3311" "Unstudentized" "Fisher" 0.486
"3312" "Unstudentized" "Fisher" 0.444
"3313" "Unstudentized" "Fisher" 0.826
"3314" "Unstudentized" "Fisher" 0.168
"3315" "Unstudentized" "Fisher" 0.246
"3316" "Unstudentized" "Fisher" 0.284
"3317" "Unstudentized" "Fisher" 0.112
"3318" "Unstudentized" "Fisher" 0.848
"3319" "Unstudentized" "Fisher" 0.632
"3320" "Unstudentized" "Fisher" 0.26
"3321" "Unstudentized" "Fisher" 0.194
"3322" "Unstudentized" "Fisher" 0.03
"3323" "Unstudentized" "Fisher" 0.196
"3324" "Unstudentized" "Fisher" 0.842
"3325" "Unstudentized" "Fisher" 0.784
"3326" "Unstudentized" "Fisher" 0.356
"3327" "Unstudentized" "Fisher" 0.726
"3328" "Unstudentized" "Fisher" 0.058
"3329" "Unstudentized" "Fisher" 0.734
"3330" "Unstudentized" "Fisher" 0.926
"3331" "Unstudentized" "Fisher" 0.294
"3332" "Unstudentized" "Fisher" 0.19
"3333" "Unstudentized" "Fisher" 0.334
"3334" "Unstudentized" "Fisher" 0.274
"3335" "Unstudentized" "Fisher" 0.292
"3336" "Unstudentized" "Fisher" 0.986
"3337" "Unstudentized" "Fisher" 0.154
"3338" "Unstudentized" "Fisher" 0.626
"3339" "Unstudentized" "Fisher" 0.9
"3340" "Unstudentized" "Fisher" 0.296
"3341" "Unstudentized" "Fisher" 0.692
"3342" "Unstudentized" "Fisher" 0.402
"3343" "Unstudentized" "Fisher" 0.322
"3344" "Unstudentized" "Fisher" 0.104
"3345" "Unstudentized" "Fisher" 0.59
"3346" "Unstudentized" "Fisher" 0.006
"3347" "Unstudentized" "Fisher" 0.056
"3348" "Unstudentized" "Fisher" 0.55
"3349" "Unstudentized" "Fisher" 0.022
"3350" "Unstudentized" "Fisher" 0.216
"3351" "Unstudentized" "Fisher" 0.308
"3352" "Unstudentized" "Fisher" 0.136
"3353" "Unstudentized" "Fisher" 0.006
"3354" "Unstudentized" "Fisher" 0.344
"3355" "Unstudentized" "Fisher" 0.606
"3356" "Unstudentized" "Fisher" 0.304
"3357" "Unstudentized" "Fisher" 0.37
"3358" "Unstudentized" "Fisher" 0.938
"3359" "Unstudentized" "Fisher" 0.894
"3360" "Unstudentized" "Fisher" 0.294
"3361" "Unstudentized" "Fisher" 0.022
"3362" "Unstudentized" "Fisher" 0.866
"3363" "Unstudentized" "Fisher" 0.012
"3364" "Unstudentized" "Fisher" 0.036
"3365" "Unstudentized" "Fisher" 0.254
"3366" "Unstudentized" "Fisher" 0.716
"3367" "Unstudentized" "Fisher" 0.746
"3368" "Unstudentized" "Fisher" 0.83
"3369" "Unstudentized" "Fisher" 0.644
"3370" "Unstudentized" "Fisher" 0.476
"3371" "Unstudentized" "Fisher" 0.336
"3372" "Unstudentized" "Fisher" 0.202
"3373" "Unstudentized" "Fisher" 0
"3374" "Unstudentized" "Fisher" 0.634
"3375" "Unstudentized" "Fisher" 0.078
"3376" "Unstudentized" "Fisher" 0.78
"3377" "Unstudentized" "Fisher" 0.656
"3378" "Unstudentized" "Fisher" 0.224
"3379" "Unstudentized" "Fisher" 0.194
"3380" "Unstudentized" "Fisher" 0.898
"3381" "Unstudentized" "Fisher" 0.118
"3382" "Unstudentized" "Fisher" 0.246
"3383" "Unstudentized" "Fisher" 0.364
"3384" "Unstudentized" "Fisher" 0.96
"3385" "Unstudentized" "Fisher" 0.898
"3386" "Unstudentized" "Fisher" 0.816
"3387" "Unstudentized" "Fisher" 0.22
"3388" "Unstudentized" "Fisher" 0.806
"3389" "Unstudentized" "Fisher" 0.328
"3390" "Unstudentized" "Fisher" 0.632
"3391" "Unstudentized" "Fisher" 0.074
"3392" "Unstudentized" "Fisher" 0.976
"3393" "Unstudentized" "Fisher" 0.036
"3394" "Unstudentized" "Fisher" 0.668
"3395" "Unstudentized" "Fisher" 0.486
"3396" "Unstudentized" "Fisher" 0.084
"3397" "Unstudentized" "Fisher" 0.642
"3398" "Unstudentized" "Fisher" 0.956
"3399" "Unstudentized" "Fisher" 0.742
"3400" "Unstudentized" "Fisher" 0.054
"3401" "Unstudentized" "Fisher" 0.258
"3402" "Unstudentized" "Fisher" 0.376
"3403" "Unstudentized" "Fisher" 0.216
"3404" "Unstudentized" "Fisher" 0.394
"3405" "Unstudentized" "Fisher" 0.522
"3406" "Unstudentized" "Fisher" 0.596
"3407" "Unstudentized" "Fisher" 0.022
"3408" "Unstudentized" "Fisher" 0.754
"3409" "Unstudentized" "Fisher" 0.12
"3410" "Unstudentized" "Fisher" 0.416
"3411" "Unstudentized" "Fisher" 0.938
"3412" "Unstudentized" "Fisher" 0.934
"3413" "Unstudentized" "Fisher" 0.676
"3414" "Unstudentized" "Fisher" 0.468
"3415" "Unstudentized" "Fisher" 0.866
"3416" "Unstudentized" "Fisher" 0.936
"3417" "Unstudentized" "Fisher" 0.892
"3418" "Unstudentized" "Fisher" 0.672
"3419" "Unstudentized" "Fisher" 0.176
"3420" "Unstudentized" "Fisher" 0
"3421" "Unstudentized" "Fisher" 0.734
"3422" "Unstudentized" "Fisher" 0.892
"3423" "Unstudentized" "Fisher" 0.426
"3424" "Unstudentized" "Fisher" 0.916
"3425" "Unstudentized" "Fisher" 0.028
"3426" "Unstudentized" "Fisher" 0.652
"3427" "Unstudentized" "Fisher" 0.882
"3428" "Unstudentized" "Fisher" 0.094
"3429" "Unstudentized" "Fisher" 0.136
"3430" "Unstudentized" "Fisher" 0.344
"3431" "Unstudentized" "Fisher" 0.892
"3432" "Unstudentized" "Fisher" 0.17
"3433" "Unstudentized" "Fisher" 0.208
"3434" "Unstudentized" "Fisher" 0.522
"3435" "Unstudentized" "Fisher" 0.124
"3436" "Unstudentized" "Fisher" 0.988
"3437" "Unstudentized" "Fisher" 0.85
"3438" "Unstudentized" "Fisher" 0.352
"3439" "Unstudentized" "Fisher" 0.086
"3440" "Unstudentized" "Fisher" 0.32
"3441" "Unstudentized" "Fisher" 0.242
"3442" "Unstudentized" "Fisher" 0.518
"3443" "Unstudentized" "Fisher" 0.216
"3444" "Unstudentized" "Fisher" 0.994
"3445" "Unstudentized" "Fisher" 0.076
"3446" "Unstudentized" "Fisher" 0.826
"3447" "Unstudentized" "Fisher" 0.468
"3448" "Unstudentized" "Fisher" 0.916
"3449" "Unstudentized" "Fisher" 0.118
"3450" "Unstudentized" "Fisher" 0.252
"3451" "Unstudentized" "Fisher" 0.16
"3452" "Unstudentized" "Fisher" 0.186
"3453" "Unstudentized" "Fisher" 0.232
"3454" "Unstudentized" "Fisher" 0.318
"3455" "Unstudentized" "Fisher" 0.262
"3456" "Unstudentized" "Fisher" 0.562
"3457" "Unstudentized" "Fisher" 0.312
"3458" "Unstudentized" "Fisher" 0.246
"3459" "Unstudentized" "Fisher" 0.14
"3460" "Unstudentized" "Fisher" 0.074
"3461" "Unstudentized" "Fisher" 0.032
"3462" "Unstudentized" "Fisher" 0.116
"3463" "Unstudentized" "Fisher" 0.122
"3464" "Unstudentized" "Fisher" 0.266
"3465" "Unstudentized" "Fisher" 0
"3466" "Unstudentized" "Fisher" 0.884
"3467" "Unstudentized" "Fisher" 0.182
"3468" "Unstudentized" "Fisher" 0.298
"3469" "Unstudentized" "Fisher" 0.254
"3470" "Unstudentized" "Fisher" 0.476
"3471" "Unstudentized" "Fisher" 0.732
"3472" "Unstudentized" "Fisher" 0
"3473" "Unstudentized" "Fisher" 0.932
"3474" "Unstudentized" "Fisher" 0.5
"3475" "Unstudentized" "Fisher" 0.548
"3476" "Unstudentized" "Fisher" 0.098
"3477" "Unstudentized" "Fisher" 0.186
"3478" "Unstudentized" "Fisher" 0.448
"3479" "Unstudentized" "Fisher" 0.71
"3480" "Unstudentized" "Fisher" 0.74
"3481" "Unstudentized" "Fisher" 0.702
"3482" "Unstudentized" "Fisher" 0.318
"3483" "Unstudentized" "Fisher" 0.746
"3484" "Unstudentized" "Fisher" 0.574
"3485" "Unstudentized" "Fisher" 0.03
"3486" "Unstudentized" "Fisher" 0.604
"3487" "Unstudentized" "Fisher" 0.096
"3488" "Unstudentized" "Fisher" 0.78
"3489" "Unstudentized" "Fisher" 0.894
"3490" "Unstudentized" "Fisher" 0.85
"3491" "Unstudentized" "Fisher" 0.468
"3492" "Unstudentized" "Fisher" 0.442
"3493" "Unstudentized" "Fisher" 0.002
"3494" "Unstudentized" "Fisher" 0.116
"3495" "Unstudentized" "Fisher" 0.288
"3496" "Unstudentized" "Fisher" 0.574
"3497" "Unstudentized" "Fisher" 0.954
"3498" "Unstudentized" "Fisher" 0.094
"3499" "Unstudentized" "Fisher" 0.024
"3500" "Unstudentized" "Fisher" 0.992
"3501" "Unstudentized" "Fisher" 0.538
"3502" "Unstudentized" "Fisher" 0.064
"3503" "Unstudentized" "Fisher" 0.114
"3504" "Unstudentized" "Fisher" 0.116
"3505" "Unstudentized" "Fisher" 0.998
"3506" "Unstudentized" "Fisher" 0.33
"3507" "Unstudentized" "Fisher" 0.544
"3508" "Unstudentized" "Fisher" 0.204
"3509" "Unstudentized" "Fisher" 0.064
"3510" "Unstudentized" "Fisher" 0.076
"3511" "Unstudentized" "Fisher" 0.206
"3512" "Unstudentized" "Fisher" 0.974
"3513" "Unstudentized" "Fisher" 0.244
"3514" "Unstudentized" "Fisher" 0.18
"3515" "Unstudentized" "Fisher" 0.7
"3516" "Unstudentized" "Fisher" 0.13
"3517" "Unstudentized" "Fisher" 0.358
"3518" "Unstudentized" "Fisher" 0.806
"3519" "Unstudentized" "Fisher" 0.158
"3520" "Unstudentized" "Fisher" 0.214
"3521" "Unstudentized" "Fisher" 0.298
"3522" "Unstudentized" "Fisher" 0.752
"3523" "Unstudentized" "Fisher" 0.538
"3524" "Unstudentized" "Fisher" 0.176
"3525" "Unstudentized" "Fisher" 0.644
"3526" "Unstudentized" "Fisher" 0.188
"3527" "Unstudentized" "Fisher" 0.7
"3528" "Unstudentized" "Fisher" 0.836
"3529" "Unstudentized" "Fisher" 0.872
"3530" "Unstudentized" "Fisher" 0.65
"3531" "Unstudentized" "Fisher" 0.512
"3532" "Unstudentized" "Fisher" 0.244
"3533" "Unstudentized" "Fisher" 0.844
"3534" "Unstudentized" "Fisher" 0.148
"3535" "Unstudentized" "Fisher" 0.516
"3536" "Unstudentized" "Fisher" 0.334
"3537" "Unstudentized" "Fisher" 0.81
"3538" "Unstudentized" "Fisher" 0.046
"3539" "Unstudentized" "Fisher" 0.05
"3540" "Unstudentized" "Fisher" 0.236
"3541" "Unstudentized" "Fisher" 0.294
"3542" "Unstudentized" "Fisher" 0.108
"3543" "Unstudentized" "Fisher" 0.844
"3544" "Unstudentized" "Fisher" 0.222
"3545" "Unstudentized" "Fisher" 0.498
"3546" "Unstudentized" "Fisher" 0.076
"3547" "Unstudentized" "Fisher" 0.406
"3548" "Unstudentized" "Fisher" 0.774
"3549" "Unstudentized" "Fisher" 0.054
"3550" "Unstudentized" "Fisher" 0.048
"3551" "Unstudentized" "Fisher" 0.202
"3552" "Unstudentized" "Fisher" 0.834
"3553" "Unstudentized" "Fisher" 0.398
"3554" "Unstudentized" "Fisher" 0.302
"3555" "Unstudentized" "Fisher" 0.478
"3556" "Unstudentized" "Fisher" 0.892
"3557" "Unstudentized" "Fisher" 0.14
"3558" "Unstudentized" "Fisher" 0.964
"3559" "Unstudentized" "Fisher" 0.302
"3560" "Unstudentized" "Fisher" 0.102
"3561" "Unstudentized" "Fisher" 0.868
"3562" "Unstudentized" "Fisher" 0.872
"3563" "Unstudentized" "Fisher" 0.2
"3564" "Unstudentized" "Fisher" 0.246
"3565" "Unstudentized" "Fisher" 0.9
"3566" "Unstudentized" "Fisher" 0.124
"3567" "Unstudentized" "Fisher" 0.56
"3568" "Unstudentized" "Fisher" 0.472
"3569" "Unstudentized" "Fisher" 0.06
"3570" "Unstudentized" "Fisher" 0
"3571" "Unstudentized" "Fisher" 0.348
"3572" "Unstudentized" "Fisher" 0.2
"3573" "Unstudentized" "Fisher" 0.488
"3574" "Unstudentized" "Fisher" 0.446
"3575" "Unstudentized" "Fisher" 0.088
"3576" "Unstudentized" "Fisher" 0.936
"3577" "Unstudentized" "Fisher" 0.512
"3578" "Unstudentized" "Fisher" 0.008
"3579" "Unstudentized" "Fisher" 0.356
"3580" "Unstudentized" "Fisher" 0.364
"3581" "Unstudentized" "Fisher" 0.518
"3582" "Unstudentized" "Fisher" 0.28
"3583" "Unstudentized" "Fisher" 0.096
"3584" "Unstudentized" "Fisher" 0.806
"3585" "Unstudentized" "Fisher" 0.816
"3586" "Unstudentized" "Fisher" 0.328
"3587" "Unstudentized" "Fisher" 0.51
"3588" "Unstudentized" "Fisher" 0.918
"3589" "Unstudentized" "Fisher" 0.278
"3590" "Unstudentized" "Fisher" 0.92
"3591" "Unstudentized" "Fisher" 0.472
"3592" "Unstudentized" "Fisher" 0.738
"3593" "Unstudentized" "Fisher" 0.018
"3594" "Unstudentized" "Fisher" 0.478
"3595" "Unstudentized" "Fisher" 0.656
"3596" "Unstudentized" "Fisher" 0.304
"3597" "Unstudentized" "Fisher" 0.172
"3598" "Unstudentized" "Fisher" 0.194
"3599" "Unstudentized" "Fisher" 0.686
"3600" "Unstudentized" "Fisher" 0.836
"3601" "Unstudentized" "Fisher" 0.772
"3602" "Unstudentized" "Fisher" 0
"3603" "Unstudentized" "Fisher" 0.518
"3604" "Unstudentized" "Fisher" 0.464
"3605" "Unstudentized" "Fisher" 0.338
"3606" "Unstudentized" "Fisher" 0.866
"3607" "Unstudentized" "Fisher" 0.252
"3608" "Unstudentized" "Fisher" 0.97
"3609" "Unstudentized" "Fisher" 0.014
"3610" "Unstudentized" "Fisher" 0.422
"3611" "Unstudentized" "Fisher" 0.88
"3612" "Unstudentized" "Fisher" 0.308
"3613" "Unstudentized" "Fisher" 0.004
"3614" "Unstudentized" "Fisher" 0.392
"3615" "Unstudentized" "Fisher" 0.964
"3616" "Unstudentized" "Fisher" 0.004
"3617" "Unstudentized" "Fisher" 0.014
"3618" "Unstudentized" "Fisher" 0.07
"3619" "Unstudentized" "Fisher" 0.816
"3620" "Unstudentized" "Fisher" 0.922
"3621" "Unstudentized" "Fisher" 0.626
"3622" "Unstudentized" "Fisher" 0.126
"3623" "Unstudentized" "Fisher" 0.742
"3624" "Unstudentized" "Fisher" 0.198
"3625" "Unstudentized" "Fisher" 0.534
"3626" "Unstudentized" "Fisher" 0.198
"3627" "Unstudentized" "Fisher" 0.616
"3628" "Unstudentized" "Fisher" 0.088
"3629" "Unstudentized" "Fisher" 0.302
"3630" "Unstudentized" "Fisher" 0.512
"3631" "Unstudentized" "Fisher" 0.13
"3632" "Unstudentized" "Fisher" 0.164
"3633" "Unstudentized" "Fisher" 0.156
"3634" "Unstudentized" "Fisher" 0.862
"3635" "Unstudentized" "Fisher" 0.058
"3636" "Unstudentized" "Fisher" 0.636
"3637" "Unstudentized" "Fisher" 0.632
"3638" "Unstudentized" "Fisher" 0.16
"3639" "Unstudentized" "Fisher" 0.972
"3640" "Unstudentized" "Fisher" 0.32
"3641" "Unstudentized" "Fisher" 0.786
"3642" "Unstudentized" "Fisher" 0.668
"3643" "Unstudentized" "Fisher" 0.94
"3644" "Unstudentized" "Fisher" 0.062
"3645" "Unstudentized" "Fisher" 0.298
"3646" "Unstudentized" "Fisher" 0.382
"3647" "Unstudentized" "Fisher" 0.838
"3648" "Unstudentized" "Fisher" 0.51
"3649" "Unstudentized" "Fisher" 0.172
"3650" "Unstudentized" "Fisher" 0.62
"3651" "Unstudentized" "Fisher" 0.052
"3652" "Unstudentized" "Fisher" 0.508
"3653" "Unstudentized" "Fisher" 0
"3654" "Unstudentized" "Fisher" 0.746
"3655" "Unstudentized" "Fisher" 0.472
"3656" "Unstudentized" "Fisher" 0.476
"3657" "Unstudentized" "Fisher" 0.058
"3658" "Unstudentized" "Fisher" 0.85
"3659" "Unstudentized" "Fisher" 0.022
"3660" "Unstudentized" "Fisher" 0.322
"3661" "Unstudentized" "Fisher" 0.66
"3662" "Unstudentized" "Fisher" 0.244
"3663" "Unstudentized" "Fisher" 0.506
"3664" "Unstudentized" "Fisher" 0.794
"3665" "Unstudentized" "Fisher" 0.25
"3666" "Unstudentized" "Fisher" 0.466
"3667" "Unstudentized" "Fisher" 0.3
"3668" "Unstudentized" "Fisher" 0.994
"3669" "Unstudentized" "Fisher" 0.164
"3670" "Unstudentized" "Fisher" 0.11
"3671" "Unstudentized" "Fisher" 0.786
"3672" "Unstudentized" "Fisher" 0.03
"3673" "Unstudentized" "Fisher" 0.828
"3674" "Unstudentized" "Fisher" 0.504
"3675" "Unstudentized" "Fisher" 0.548
"3676" "Unstudentized" "Fisher" 0.656
"3677" "Unstudentized" "Fisher" 0.154
"3678" "Unstudentized" "Fisher" 0.482
"3679" "Unstudentized" "Fisher" 0.298
"3680" "Unstudentized" "Fisher" 0.872
"3681" "Unstudentized" "Fisher" 0.11
"3682" "Unstudentized" "Fisher" 0
"3683" "Unstudentized" "Fisher" 0.828
"3684" "Unstudentized" "Fisher" 0.366
"3685" "Unstudentized" "Fisher" 0.016
"3686" "Unstudentized" "Fisher" 0.256
"3687" "Unstudentized" "Fisher" 0.962
"3688" "Unstudentized" "Fisher" 0.544
"3689" "Unstudentized" "Fisher" 0.13
"3690" "Unstudentized" "Fisher" 0.122
"3691" "Unstudentized" "Fisher" 0.784
"3692" "Unstudentized" "Fisher" 0.25
"3693" "Unstudentized" "Fisher" 0.028
"3694" "Unstudentized" "Fisher" 0.5
"3695" "Unstudentized" "Fisher" 0.064
"3696" "Unstudentized" "Fisher" 0.476
"3697" "Unstudentized" "Fisher" 0.108
"3698" "Unstudentized" "Fisher" 0.848
"3699" "Unstudentized" "Fisher" 0.746
"3700" "Unstudentized" "Fisher" 0.702
"3701" "Unstudentized" "Fisher" 0.188
"3702" "Unstudentized" "Fisher" 0.268
"3703" "Unstudentized" "Fisher" 0.8
"3704" "Unstudentized" "Fisher" 0.314
"3705" "Unstudentized" "Fisher" 0
"3706" "Unstudentized" "Fisher" 0.032
"3707" "Unstudentized" "Fisher" 0.044
"3708" "Unstudentized" "Fisher" 0.086
"3709" "Unstudentized" "Fisher" 0.026
"3710" "Unstudentized" "Fisher" 0.114
"3711" "Unstudentized" "Fisher" 0.288
"3712" "Unstudentized" "Fisher" 0.812
"3713" "Unstudentized" "Fisher" 0.946
"3714" "Unstudentized" "Fisher" 0.004
"3715" "Unstudentized" "Fisher" 0.896
"3716" "Unstudentized" "Fisher" 0.588
"3717" "Unstudentized" "Fisher" 0.638
"3718" "Unstudentized" "Fisher" 0.588
"3719" "Unstudentized" "Fisher" 0.862
"3720" "Unstudentized" "Fisher" 0.452
"3721" "Unstudentized" "Fisher" 0.594
"3722" "Unstudentized" "Fisher" 0.884
"3723" "Unstudentized" "Fisher" 0.4
"3724" "Unstudentized" "Fisher" 0.11
"3725" "Unstudentized" "Fisher" 0.632
"3726" "Unstudentized" "Fisher" 0.628
"3727" "Unstudentized" "Fisher" 0.108
"3728" "Unstudentized" "Fisher" 0.858
"3729" "Unstudentized" "Fisher" 0.218
"3730" "Unstudentized" "Fisher" 0.086
"3731" "Unstudentized" "Fisher" 0.85
"3732" "Unstudentized" "Fisher" 0.004
"3733" "Unstudentized" "Fisher" 0.894
"3734" "Unstudentized" "Fisher" 0.592
"3735" "Unstudentized" "Fisher" 0.13
"3736" "Unstudentized" "Fisher" 0.086
"3737" "Unstudentized" "Fisher" 0.734
"3738" "Unstudentized" "Fisher" 0.5
"3739" "Unstudentized" "Fisher" 0.162
"3740" "Unstudentized" "Fisher" 0.522
"3741" "Unstudentized" "Fisher" 0.792
"3742" "Unstudentized" "Fisher" 0.394
"3743" "Unstudentized" "Fisher" 0.74
"3744" "Unstudentized" "Fisher" 0.352
"3745" "Unstudentized" "Fisher" 0.158
"3746" "Unstudentized" "Fisher" 0.982
"3747" "Unstudentized" "Fisher" 0.354
"3748" "Unstudentized" "Fisher" 0.802
"3749" "Unstudentized" "Fisher" 0.802
"3750" "Unstudentized" "Fisher" 0.748
"3751" "Unstudentized" "Fisher" 0.81
"3752" "Unstudentized" "Fisher" 0.052
"3753" "Unstudentized" "Fisher" 0.076
"3754" "Unstudentized" "Fisher" 0.906
"3755" "Unstudentized" "Fisher" 0.46
"3756" "Unstudentized" "Fisher" 0.52
"3757" "Unstudentized" "Fisher" 0.102
"3758" "Unstudentized" "Fisher" 0.586
"3759" "Unstudentized" "Fisher" 0.032
"3760" "Unstudentized" "Fisher" 0.026
"3761" "Unstudentized" "Fisher" 0.456
"3762" "Unstudentized" "Fisher" 0.35
"3763" "Unstudentized" "Fisher" 0.238
"3764" "Unstudentized" "Fisher" 0.076
"3765" "Unstudentized" "Fisher" 0.716
"3766" "Unstudentized" "Fisher" 0.088
"3767" "Unstudentized" "Fisher" 0.116
"3768" "Unstudentized" "Fisher" 0.204
"3769" "Unstudentized" "Fisher" 0.002
"3770" "Unstudentized" "Fisher" 0.606
"3771" "Unstudentized" "Fisher" 0.338
"3772" "Unstudentized" "Fisher" 0.178
"3773" "Unstudentized" "Fisher" 0.036
"3774" "Unstudentized" "Fisher" 0.068
"3775" "Unstudentized" "Fisher" 0.024
"3776" "Unstudentized" "Fisher" 0.148
"3777" "Unstudentized" "Fisher" 0.524
"3778" "Unstudentized" "Fisher" 0.044
"3779" "Unstudentized" "Fisher" 0.372
"3780" "Unstudentized" "Fisher" 0.108
"3781" "Unstudentized" "Fisher" 0.286
"3782" "Unstudentized" "Fisher" 0.754
"3783" "Unstudentized" "Fisher" 0.94
"3784" "Unstudentized" "Fisher" 0.238
"3785" "Unstudentized" "Fisher" 0.814
"3786" "Unstudentized" "Fisher" 0.044
"3787" "Unstudentized" "Fisher" 0.246
"3788" "Unstudentized" "Fisher" 0.196
"3789" "Unstudentized" "Fisher" 0.468
"3790" "Unstudentized" "Fisher" 0.41
"3791" "Unstudentized" "Fisher" 0.026
"3792" "Unstudentized" "Fisher" 0.72
"3793" "Unstudentized" "Fisher" 0.488
"3794" "Unstudentized" "Fisher" 0.318
"3795" "Unstudentized" "Fisher" 0.812
"3796" "Unstudentized" "Fisher" 0.55
"3797" "Unstudentized" "Fisher" 0.784
"3798" "Unstudentized" "Fisher" 0.82
"3799" "Unstudentized" "Fisher" 0.54
"3800" "Unstudentized" "Fisher" 0.89
"3801" "Unstudentized" "Fisher" 0.84
"3802" "Unstudentized" "Fisher" 0.944
"3803" "Unstudentized" "Fisher" 0.362
"3804" "Unstudentized" "Fisher" 0.984
"3805" "Unstudentized" "Fisher" 0.002
"3806" "Unstudentized" "Fisher" 0.566
"3807" "Unstudentized" "Fisher" 0.242
"3808" "Unstudentized" "Fisher" 0.054
"3809" "Unstudentized" "Fisher" 0.434
"3810" "Unstudentized" "Fisher" 0.89
"3811" "Unstudentized" "Fisher" 0.758
"3812" "Unstudentized" "Fisher" 0.956
"3813" "Unstudentized" "Fisher" 0.076
"3814" "Unstudentized" "Fisher" 0.488
"3815" "Unstudentized" "Fisher" 0.154
"3816" "Unstudentized" "Fisher" 0.328
"3817" "Unstudentized" "Fisher" 0.854
"3818" "Unstudentized" "Fisher" 0.058
"3819" "Unstudentized" "Fisher" 0.722
"3820" "Unstudentized" "Fisher" 0.356
"3821" "Unstudentized" "Fisher" 0.698
"3822" "Unstudentized" "Fisher" 0.164
"3823" "Unstudentized" "Fisher" 0.222
"3824" "Unstudentized" "Fisher" 0.138
"3825" "Unstudentized" "Fisher" 0.338
"3826" "Unstudentized" "Fisher" 0.604
"3827" "Unstudentized" "Fisher" 0.364
"3828" "Unstudentized" "Fisher" 0.124
"3829" "Unstudentized" "Fisher" 0.824
"3830" "Unstudentized" "Fisher" 0.884
"3831" "Unstudentized" "Fisher" 0.42
"3832" "Unstudentized" "Fisher" 0.472
"3833" "Unstudentized" "Fisher" 0.872
"3834" "Unstudentized" "Fisher" 0.396
"3835" "Unstudentized" "Fisher" 0.324
"3836" "Unstudentized" "Fisher" 0.286
"3837" "Unstudentized" "Fisher" 0.57
"3838" "Unstudentized" "Fisher" 0.198
"3839" "Unstudentized" "Fisher" 0.242
"3840" "Unstudentized" "Fisher" 0.328
"3841" "Unstudentized" "Fisher" 0.584
"3842" "Unstudentized" "Fisher" 0.086
"3843" "Unstudentized" "Fisher" 0.32
"3844" "Unstudentized" "Fisher" 0.718
"3845" "Unstudentized" "Fisher" 0.628
"3846" "Unstudentized" "Fisher" 0.706
"3847" "Unstudentized" "Fisher" 0.074
"3848" "Unstudentized" "Fisher" 0.048
"3849" "Unstudentized" "Fisher" 0.084
"3850" "Unstudentized" "Fisher" 0.392
"3851" "Unstudentized" "Fisher" 0.24
"3852" "Unstudentized" "Fisher" 0.448
"3853" "Unstudentized" "Fisher" 0.518
"3854" "Unstudentized" "Fisher" 0.228
"3855" "Unstudentized" "Fisher" 0.186
"3856" "Unstudentized" "Fisher" 0.04
"3857" "Unstudentized" "Fisher" 0.562
"3858" "Unstudentized" "Fisher" 0.4
"3859" "Unstudentized" "Fisher" 0.846
"3860" "Unstudentized" "Fisher" 0.03
"3861" "Unstudentized" "Fisher" 0.702
"3862" "Unstudentized" "Fisher" 0.606
"3863" "Unstudentized" "Fisher" 0.244
"3864" "Unstudentized" "Fisher" 0.602
"3865" "Unstudentized" "Fisher" 0.27
"3866" "Unstudentized" "Fisher" 0.862
"3867" "Unstudentized" "Fisher" 0.2
"3868" "Unstudentized" "Fisher" 0.026
"3869" "Unstudentized" "Fisher" 0.564
"3870" "Unstudentized" "Fisher" 0.516
"3871" "Unstudentized" "Fisher" 0.088
"3872" "Unstudentized" "Fisher" 0.348
"3873" "Unstudentized" "Fisher" 0.898
"3874" "Unstudentized" "Fisher" 0.198
"3875" "Unstudentized" "Fisher" 0.832
"3876" "Unstudentized" "Fisher" 0.976
"3877" "Unstudentized" "Fisher" 0.358
"3878" "Unstudentized" "Fisher" 0.552
"3879" "Unstudentized" "Fisher" 0.332
"3880" "Unstudentized" "Fisher" 0.256
"3881" "Unstudentized" "Fisher" 0.586
"3882" "Unstudentized" "Fisher" 0.198
"3883" "Unstudentized" "Fisher" 0.418
"3884" "Unstudentized" "Fisher" 0.462
"3885" "Unstudentized" "Fisher" 0.39
"3886" "Unstudentized" "Fisher" 0.006
"3887" "Unstudentized" "Fisher" 0.162
"3888" "Unstudentized" "Fisher" 0.858
"3889" "Unstudentized" "Fisher" 0.836
"3890" "Unstudentized" "Fisher" 0.022
"3891" "Unstudentized" "Fisher" 0.288
"3892" "Unstudentized" "Fisher" 0.588
"3893" "Unstudentized" "Fisher" 0.86
"3894" "Unstudentized" "Fisher" 0.968
"3895" "Unstudentized" "Fisher" 0.462
"3896" "Unstudentized" "Fisher" 0.592
"3897" "Unstudentized" "Fisher" 0.394
"3898" "Unstudentized" "Fisher" 0.136
"3899" "Unstudentized" "Fisher" 0.566
"3900" "Unstudentized" "Fisher" 0.252
"3901" "Unstudentized" "Fisher" 0.334
"3902" "Unstudentized" "Fisher" 0.238
"3903" "Unstudentized" "Fisher" 0.694
"3904" "Unstudentized" "Fisher" 0.128
"3905" "Unstudentized" "Fisher" 0.318
"3906" "Unstudentized" "Fisher" 0.242
"3907" "Unstudentized" "Fisher" 0.84
"3908" "Unstudentized" "Fisher" 0.014
"3909" "Unstudentized" "Fisher" 0.554
"3910" "Unstudentized" "Fisher" 0.528
"3911" "Unstudentized" "Fisher" 0.432
"3912" "Unstudentized" "Fisher" 0.476
"3913" "Unstudentized" "Fisher" 0.87
"3914" "Unstudentized" "Fisher" 0.676
"3915" "Unstudentized" "Fisher" 0.224
"3916" "Unstudentized" "Fisher" 0.006
"3917" "Unstudentized" "Fisher" 0.034
"3918" "Unstudentized" "Fisher" 0.822
"3919" "Unstudentized" "Fisher" 0.018
"3920" "Unstudentized" "Fisher" 0.5
"3921" "Unstudentized" "Fisher" 0.072
"3922" "Unstudentized" "Fisher" 0.864
"3923" "Unstudentized" "Fisher" 0.402
"3924" "Unstudentized" "Fisher" 0.914
"3925" "Unstudentized" "Fisher" 0.912
"3926" "Unstudentized" "Fisher" 0.834
"3927" "Unstudentized" "Fisher" 0.134
"3928" "Unstudentized" "Fisher" 0.032
"3929" "Unstudentized" "Fisher" 0.004
"3930" "Unstudentized" "Fisher" 0.14
"3931" "Unstudentized" "Fisher" 0.696
"3932" "Unstudentized" "Fisher" 0.424
"3933" "Unstudentized" "Fisher" 0.88
"3934" "Unstudentized" "Fisher" 0.6
"3935" "Unstudentized" "Fisher" 0.218
"3936" "Unstudentized" "Fisher" 0.816
"3937" "Unstudentized" "Fisher" 0.886
"3938" "Unstudentized" "Fisher" 0.468
"3939" "Unstudentized" "Fisher" 0.286
"3940" "Unstudentized" "Fisher" 0.596
"3941" "Unstudentized" "Fisher" 0.01
"3942" "Unstudentized" "Fisher" 0.52
"3943" "Unstudentized" "Fisher" 0.674
"3944" "Unstudentized" "Fisher" 0.2
"3945" "Unstudentized" "Fisher" 0.054
"3946" "Unstudentized" "Fisher" 0.398
"3947" "Unstudentized" "Fisher" 0.218
"3948" "Unstudentized" "Fisher" 0.246
"3949" "Unstudentized" "Fisher" 0.066
"3950" "Unstudentized" "Fisher" 0.372
"3951" "Unstudentized" "Fisher" 0.26
"3952" "Unstudentized" "Fisher" 0.054
"3953" "Unstudentized" "Fisher" 0.818
"3954" "Unstudentized" "Fisher" 0.682
"3955" "Unstudentized" "Fisher" 0.188
"3956" "Unstudentized" "Fisher" 0.782
"3957" "Unstudentized" "Fisher" 0.572
"3958" "Unstudentized" "Fisher" 0.848
"3959" "Unstudentized" "Fisher" 0.926
"3960" "Unstudentized" "Fisher" 0.094
"3961" "Unstudentized" "Fisher" 0.892
"3962" "Unstudentized" "Fisher" 0.564
"3963" "Unstudentized" "Fisher" 0.126
"3964" "Unstudentized" "Fisher" 0.02
"3965" "Unstudentized" "Fisher" 0.482
"3966" "Unstudentized" "Fisher" 0.004
"3967" "Unstudentized" "Fisher" 0.69
"3968" "Unstudentized" "Fisher" 0.25
"3969" "Unstudentized" "Fisher" 0.382
"3970" "Unstudentized" "Fisher" 0.574
"3971" "Unstudentized" "Fisher" 0.642
"3972" "Unstudentized" "Fisher" 0.584
"3973" "Unstudentized" "Fisher" 0.03
"3974" "Unstudentized" "Fisher" 0.59
"3975" "Unstudentized" "Fisher" 0.214
"3976" "Unstudentized" "Fisher" 0.906
"3977" "Unstudentized" "Fisher" 0.596
"3978" "Unstudentized" "Fisher" 0.514
"3979" "Unstudentized" "Fisher" 0.14
"3980" "Unstudentized" "Fisher" 0.064
"3981" "Unstudentized" "Fisher" 0.052
"3982" "Unstudentized" "Fisher" 0.24
"3983" "Unstudentized" "Fisher" 0.326
"3984" "Unstudentized" "Fisher" 0.134
"3985" "Unstudentized" "Fisher" 0
"3986" "Unstudentized" "Fisher" 0.768
"3987" "Unstudentized" "Fisher" 0.24
"3988" "Unstudentized" "Fisher" 0.506
"3989" "Unstudentized" "Fisher" 0.252
"3990" "Unstudentized" "Fisher" 0.364
"3991" "Unstudentized" "Fisher" 0.954
"3992" "Unstudentized" "Fisher" 0.398
"3993" "Unstudentized" "Fisher" 0.014
"3994" "Unstudentized" "Fisher" 0.508
"3995" "Unstudentized" "Fisher" 0.054
"3996" "Unstudentized" "Fisher" 0.76
"3997" "Unstudentized" "Fisher" 0.634
"3998" "Unstudentized" "Fisher" 0.044
"3999" "Unstudentized" "Fisher" 0.382
"4000" "Unstudentized" "Fisher" 0
"4001" "Classic t-statistic" "Fisher" 0.504
"4002" "Classic t-statistic" "Fisher" 0.462
"4003" "Classic t-statistic" "Fisher" 0.964
"4004" "Classic t-statistic" "Fisher" 0.678
"4005" "Classic t-statistic" "Fisher" 0.424
"4006" "Classic t-statistic" "Fisher" 0.11
"4007" "Classic t-statistic" "Fisher" 0.762
"4008" "Classic t-statistic" "Fisher" 0.094
"4009" "Classic t-statistic" "Fisher" 1
"4010" "Classic t-statistic" "Fisher" 0.276
"4011" "Classic t-statistic" "Fisher" 0.05
"4012" "Classic t-statistic" "Fisher" 0.304
"4013" "Classic t-statistic" "Fisher" 0.06
"4014" "Classic t-statistic" "Fisher" 0.148
"4015" "Classic t-statistic" "Fisher" 0.328
"4016" "Classic t-statistic" "Fisher" 0.934
"4017" "Classic t-statistic" "Fisher" 0.43
"4018" "Classic t-statistic" "Fisher" 0.196
"4019" "Classic t-statistic" "Fisher" 0.754
"4020" "Classic t-statistic" "Fisher" 0.178
"4021" "Classic t-statistic" "Fisher" 0.576
"4022" "Classic t-statistic" "Fisher" 0.666
"4023" "Classic t-statistic" "Fisher" 0.288
"4024" "Classic t-statistic" "Fisher" 0.34
"4025" "Classic t-statistic" "Fisher" 0.014
"4026" "Classic t-statistic" "Fisher" 0.63
"4027" "Classic t-statistic" "Fisher" 0.924
"4028" "Classic t-statistic" "Fisher" 0.132
"4029" "Classic t-statistic" "Fisher" 0.98
"4030" "Classic t-statistic" "Fisher" 0.886
"4031" "Classic t-statistic" "Fisher" 0.368
"4032" "Classic t-statistic" "Fisher" 0.376
"4033" "Classic t-statistic" "Fisher" 0.178
"4034" "Classic t-statistic" "Fisher" 0.01
"4035" "Classic t-statistic" "Fisher" 0.564
"4036" "Classic t-statistic" "Fisher" 0.116
"4037" "Classic t-statistic" "Fisher" 0.46
"4038" "Classic t-statistic" "Fisher" 0.518
"4039" "Classic t-statistic" "Fisher" 0.184
"4040" "Classic t-statistic" "Fisher" 0.044
"4041" "Classic t-statistic" "Fisher" 0.11
"4042" "Classic t-statistic" "Fisher" 0.33
"4043" "Classic t-statistic" "Fisher" 0.576
"4044" "Classic t-statistic" "Fisher" 0.254
"4045" "Classic t-statistic" "Fisher" 0.936
"4046" "Classic t-statistic" "Fisher" 0.256
"4047" "Classic t-statistic" "Fisher" 0.47
"4048" "Classic t-statistic" "Fisher" 0.384
"4049" "Classic t-statistic" "Fisher" 0.136
"4050" "Classic t-statistic" "Fisher" 0.194
"4051" "Classic t-statistic" "Fisher" 0.716
"4052" "Classic t-statistic" "Fisher" 0.228
"4053" "Classic t-statistic" "Fisher" 0.908
"4054" "Classic t-statistic" "Fisher" 0.362
"4055" "Classic t-statistic" "Fisher" 0.936
"4056" "Classic t-statistic" "Fisher" 0.498
"4057" "Classic t-statistic" "Fisher" 0.138
"4058" "Classic t-statistic" "Fisher" 0.712
"4059" "Classic t-statistic" "Fisher" 0.812
"4060" "Classic t-statistic" "Fisher" 0.832
"4061" "Classic t-statistic" "Fisher" 0.002
"4062" "Classic t-statistic" "Fisher" 0.122
"4063" "Classic t-statistic" "Fisher" 0.016
"4064" "Classic t-statistic" "Fisher" 0.384
"4065" "Classic t-statistic" "Fisher" 0.058
"4066" "Classic t-statistic" "Fisher" 0.084
"4067" "Classic t-statistic" "Fisher" 0.474
"4068" "Classic t-statistic" "Fisher" 0.24
"4069" "Classic t-statistic" "Fisher" 0.104
"4070" "Classic t-statistic" "Fisher" 0.306
"4071" "Classic t-statistic" "Fisher" 0.22
"4072" "Classic t-statistic" "Fisher" 0.44
"4073" "Classic t-statistic" "Fisher" 0.088
"4074" "Classic t-statistic" "Fisher" 0.05
"4075" "Classic t-statistic" "Fisher" 0.628
"4076" "Classic t-statistic" "Fisher" 0.77
"4077" "Classic t-statistic" "Fisher" 0.044
"4078" "Classic t-statistic" "Fisher" 0.2
"4079" "Classic t-statistic" "Fisher" 0.924
"4080" "Classic t-statistic" "Fisher" 0.16
"4081" "Classic t-statistic" "Fisher" 0.36
"4082" "Classic t-statistic" "Fisher" 0.06
"4083" "Classic t-statistic" "Fisher" 0.578
"4084" "Classic t-statistic" "Fisher" 0.556
"4085" "Classic t-statistic" "Fisher" 0.02
"4086" "Classic t-statistic" "Fisher" 0.024
"4087" "Classic t-statistic" "Fisher" 0.04
"4088" "Classic t-statistic" "Fisher" 0.658
"4089" "Classic t-statistic" "Fisher" 0.878
"4090" "Classic t-statistic" "Fisher" 0.838
"4091" "Classic t-statistic" "Fisher" 0.984
"4092" "Classic t-statistic" "Fisher" 0.054
"4093" "Classic t-statistic" "Fisher" 0.024
"4094" "Classic t-statistic" "Fisher" 0.452
"4095" "Classic t-statistic" "Fisher" 0.402
"4096" "Classic t-statistic" "Fisher" 0.178
"4097" "Classic t-statistic" "Fisher" 0.488
"4098" "Classic t-statistic" "Fisher" 0
"4099" "Classic t-statistic" "Fisher" 0.536
"4100" "Classic t-statistic" "Fisher" 0.078
"4101" "Classic t-statistic" "Fisher" 0.894
"4102" "Classic t-statistic" "Fisher" 0.956
"4103" "Classic t-statistic" "Fisher" 0.526
"4104" "Classic t-statistic" "Fisher" 0.064
"4105" "Classic t-statistic" "Fisher" 0.998
"4106" "Classic t-statistic" "Fisher" 0.142
"4107" "Classic t-statistic" "Fisher" 0.212
"4108" "Classic t-statistic" "Fisher" 0.074
"4109" "Classic t-statistic" "Fisher" 0.6
"4110" "Classic t-statistic" "Fisher" 0.04
"4111" "Classic t-statistic" "Fisher" 0.376
"4112" "Classic t-statistic" "Fisher" 0.596
"4113" "Classic t-statistic" "Fisher" 0.41
"4114" "Classic t-statistic" "Fisher" 0.946
"4115" "Classic t-statistic" "Fisher" 0.034
"4116" "Classic t-statistic" "Fisher" 0.256
"4117" "Classic t-statistic" "Fisher" 0.57
"4118" "Classic t-statistic" "Fisher" 0.26
"4119" "Classic t-statistic" "Fisher" 0.054
"4120" "Classic t-statistic" "Fisher" 0.124
"4121" "Classic t-statistic" "Fisher" 0.612
"4122" "Classic t-statistic" "Fisher" 0.534
"4123" "Classic t-statistic" "Fisher" 0.396
"4124" "Classic t-statistic" "Fisher" 0.216
"4125" "Classic t-statistic" "Fisher" 0
"4126" "Classic t-statistic" "Fisher" 0.902
"4127" "Classic t-statistic" "Fisher" 0.968
"4128" "Classic t-statistic" "Fisher" 0.402
"4129" "Classic t-statistic" "Fisher" 0.888
"4130" "Classic t-statistic" "Fisher" 0.164
"4131" "Classic t-statistic" "Fisher" 0.73
"4132" "Classic t-statistic" "Fisher" 0.766
"4133" "Classic t-statistic" "Fisher" 0.084
"4134" "Classic t-statistic" "Fisher" 0.92
"4135" "Classic t-statistic" "Fisher" 0.038
"4136" "Classic t-statistic" "Fisher" 0.864
"4137" "Classic t-statistic" "Fisher" 0.324
"4138" "Classic t-statistic" "Fisher" 0.81
"4139" "Classic t-statistic" "Fisher" 0.878
"4140" "Classic t-statistic" "Fisher" 0.168
"4141" "Classic t-statistic" "Fisher" 0.658
"4142" "Classic t-statistic" "Fisher" 0.766
"4143" "Classic t-statistic" "Fisher" 0.006
"4144" "Classic t-statistic" "Fisher" 0.028
"4145" "Classic t-statistic" "Fisher" 0.026
"4146" "Classic t-statistic" "Fisher" 0.694
"4147" "Classic t-statistic" "Fisher" 0.294
"4148" "Classic t-statistic" "Fisher" 0.532
"4149" "Classic t-statistic" "Fisher" 0.324
"4150" "Classic t-statistic" "Fisher" 0.152
"4151" "Classic t-statistic" "Fisher" 0.296
"4152" "Classic t-statistic" "Fisher" 0.866
"4153" "Classic t-statistic" "Fisher" 0.528
"4154" "Classic t-statistic" "Fisher" 0.002
"4155" "Classic t-statistic" "Fisher" 0.526
"4156" "Classic t-statistic" "Fisher" 0.378
"4157" "Classic t-statistic" "Fisher" 0.062
"4158" "Classic t-statistic" "Fisher" 0.004
"4159" "Classic t-statistic" "Fisher" 0.846
"4160" "Classic t-statistic" "Fisher" 0.194
"4161" "Classic t-statistic" "Fisher" 0.044
"4162" "Classic t-statistic" "Fisher" 0.424
"4163" "Classic t-statistic" "Fisher" 0.696
"4164" "Classic t-statistic" "Fisher" 0.468
"4165" "Classic t-statistic" "Fisher" 0.144
"4166" "Classic t-statistic" "Fisher" 0.322
"4167" "Classic t-statistic" "Fisher" 0.444
"4168" "Classic t-statistic" "Fisher" 0.416
"4169" "Classic t-statistic" "Fisher" 0.712
"4170" "Classic t-statistic" "Fisher" 0.996
"4171" "Classic t-statistic" "Fisher" 0.032
"4172" "Classic t-statistic" "Fisher" 0.04
"4173" "Classic t-statistic" "Fisher" 0.168
"4174" "Classic t-statistic" "Fisher" 0.676
"4175" "Classic t-statistic" "Fisher" 0.842
"4176" "Classic t-statistic" "Fisher" 0.15
"4177" "Classic t-statistic" "Fisher" 0.166
"4178" "Classic t-statistic" "Fisher" 0.792
"4179" "Classic t-statistic" "Fisher" 0.264
"4180" "Classic t-statistic" "Fisher" 0.41
"4181" "Classic t-statistic" "Fisher" 0.016
"4182" "Classic t-statistic" "Fisher" 0.28
"4183" "Classic t-statistic" "Fisher" 0.016
"4184" "Classic t-statistic" "Fisher" 0.78
"4185" "Classic t-statistic" "Fisher" 0.062
"4186" "Classic t-statistic" "Fisher" 0.304
"4187" "Classic t-statistic" "Fisher" 0.108
"4188" "Classic t-statistic" "Fisher" 0.446
"4189" "Classic t-statistic" "Fisher" 0
"4190" "Classic t-statistic" "Fisher" 0.164
"4191" "Classic t-statistic" "Fisher" 0.582
"4192" "Classic t-statistic" "Fisher" 0.152
"4193" "Classic t-statistic" "Fisher" 0.964
"4194" "Classic t-statistic" "Fisher" 0.354
"4195" "Classic t-statistic" "Fisher" 0.28
"4196" "Classic t-statistic" "Fisher" 0.052
"4197" "Classic t-statistic" "Fisher" 0.622
"4198" "Classic t-statistic" "Fisher" 0.702
"4199" "Classic t-statistic" "Fisher" 0.034
"4200" "Classic t-statistic" "Fisher" 0.234
"4201" "Classic t-statistic" "Fisher" 0.264
"4202" "Classic t-statistic" "Fisher" 0.028
"4203" "Classic t-statistic" "Fisher" 0.96
"4204" "Classic t-statistic" "Fisher" 0.596
"4205" "Classic t-statistic" "Fisher" 0.118
"4206" "Classic t-statistic" "Fisher" 0.72
"4207" "Classic t-statistic" "Fisher" 0.216
"4208" "Classic t-statistic" "Fisher" 0.004
"4209" "Classic t-statistic" "Fisher" 0.392
"4210" "Classic t-statistic" "Fisher" 0.778
"4211" "Classic t-statistic" "Fisher" 0.448
"4212" "Classic t-statistic" "Fisher" 0.492
"4213" "Classic t-statistic" "Fisher" 0.138
"4214" "Classic t-statistic" "Fisher" 0.138
"4215" "Classic t-statistic" "Fisher" 0.524
"4216" "Classic t-statistic" "Fisher" 0.01
"4217" "Classic t-statistic" "Fisher" 0.102
"4218" "Classic t-statistic" "Fisher" 0.66
"4219" "Classic t-statistic" "Fisher" 0.692
"4220" "Classic t-statistic" "Fisher" 1
"4221" "Classic t-statistic" "Fisher" 0.086
"4222" "Classic t-statistic" "Fisher" 0.916
"4223" "Classic t-statistic" "Fisher" 0.158
"4224" "Classic t-statistic" "Fisher" 0.004
"4225" "Classic t-statistic" "Fisher" 0.094
"4226" "Classic t-statistic" "Fisher" 0.026
"4227" "Classic t-statistic" "Fisher" 0.066
"4228" "Classic t-statistic" "Fisher" 0.016
"4229" "Classic t-statistic" "Fisher" 0.066
"4230" "Classic t-statistic" "Fisher" 0.832
"4231" "Classic t-statistic" "Fisher" 0.43
"4232" "Classic t-statistic" "Fisher" 0.364
"4233" "Classic t-statistic" "Fisher" 0.008
"4234" "Classic t-statistic" "Fisher" 0.484
"4235" "Classic t-statistic" "Fisher" 0.098
"4236" "Classic t-statistic" "Fisher" 0.494
"4237" "Classic t-statistic" "Fisher" 0.22
"4238" "Classic t-statistic" "Fisher" 0.43
"4239" "Classic t-statistic" "Fisher" 0.164
"4240" "Classic t-statistic" "Fisher" 0.978
"4241" "Classic t-statistic" "Fisher" 0.196
"4242" "Classic t-statistic" "Fisher" 0.028
"4243" "Classic t-statistic" "Fisher" 0.656
"4244" "Classic t-statistic" "Fisher" 0.932
"4245" "Classic t-statistic" "Fisher" 0.382
"4246" "Classic t-statistic" "Fisher" 0.02
"4247" "Classic t-statistic" "Fisher" 0.932
"4248" "Classic t-statistic" "Fisher" 0.268
"4249" "Classic t-statistic" "Fisher" 0.232
"4250" "Classic t-statistic" "Fisher" 0.382
"4251" "Classic t-statistic" "Fisher" 0.924
"4252" "Classic t-statistic" "Fisher" 0.278
"4253" "Classic t-statistic" "Fisher" 0.718
"4254" "Classic t-statistic" "Fisher" 0.098
"4255" "Classic t-statistic" "Fisher" 0.632
"4256" "Classic t-statistic" "Fisher" 0.92
"4257" "Classic t-statistic" "Fisher" 0.956
"4258" "Classic t-statistic" "Fisher" 0.704
"4259" "Classic t-statistic" "Fisher" 0.306
"4260" "Classic t-statistic" "Fisher" 0.57
"4261" "Classic t-statistic" "Fisher" 0.196
"4262" "Classic t-statistic" "Fisher" 0.302
"4263" "Classic t-statistic" "Fisher" 0.808
"4264" "Classic t-statistic" "Fisher" 0.358
"4265" "Classic t-statistic" "Fisher" 0.486
"4266" "Classic t-statistic" "Fisher" 0.256
"4267" "Classic t-statistic" "Fisher" 0.69
"4268" "Classic t-statistic" "Fisher" 0.562
"4269" "Classic t-statistic" "Fisher" 0.946
"4270" "Classic t-statistic" "Fisher" 0
"4271" "Classic t-statistic" "Fisher" 0.174
"4272" "Classic t-statistic" "Fisher" 0
"4273" "Classic t-statistic" "Fisher" 0.71
"4274" "Classic t-statistic" "Fisher" 0.432
"4275" "Classic t-statistic" "Fisher" 0.12
"4276" "Classic t-statistic" "Fisher" 0.544
"4277" "Classic t-statistic" "Fisher" 0.012
"4278" "Classic t-statistic" "Fisher" 0.34
"4279" "Classic t-statistic" "Fisher" 0.118
"4280" "Classic t-statistic" "Fisher" 0.884
"4281" "Classic t-statistic" "Fisher" 0.964
"4282" "Classic t-statistic" "Fisher" 0.478
"4283" "Classic t-statistic" "Fisher" 0.378
"4284" "Classic t-statistic" "Fisher" 0.08
"4285" "Classic t-statistic" "Fisher" 0.426
"4286" "Classic t-statistic" "Fisher" 0.714
"4287" "Classic t-statistic" "Fisher" 0.336
"4288" "Classic t-statistic" "Fisher" 0.838
"4289" "Classic t-statistic" "Fisher" 0.498
"4290" "Classic t-statistic" "Fisher" 0.782
"4291" "Classic t-statistic" "Fisher" 0.094
"4292" "Classic t-statistic" "Fisher" 0.37
"4293" "Classic t-statistic" "Fisher" 0.292
"4294" "Classic t-statistic" "Fisher" 0.026
"4295" "Classic t-statistic" "Fisher" 0.002
"4296" "Classic t-statistic" "Fisher" 0.548
"4297" "Classic t-statistic" "Fisher" 0.698
"4298" "Classic t-statistic" "Fisher" 0.004
"4299" "Classic t-statistic" "Fisher" 0.836
"4300" "Classic t-statistic" "Fisher" 0.992
"4301" "Classic t-statistic" "Fisher" 0.09
"4302" "Classic t-statistic" "Fisher" 0.596
"4303" "Classic t-statistic" "Fisher" 0.438
"4304" "Classic t-statistic" "Fisher" 0.004
"4305" "Classic t-statistic" "Fisher" 0.508
"4306" "Classic t-statistic" "Fisher" 0.212
"4307" "Classic t-statistic" "Fisher" 0.944
"4308" "Classic t-statistic" "Fisher" 0.81
"4309" "Classic t-statistic" "Fisher" 0.68
"4310" "Classic t-statistic" "Fisher" 0.214
"4311" "Classic t-statistic" "Fisher" 0.468
"4312" "Classic t-statistic" "Fisher" 0.426
"4313" "Classic t-statistic" "Fisher" 0.816
"4314" "Classic t-statistic" "Fisher" 0.134
"4315" "Classic t-statistic" "Fisher" 0.222
"4316" "Classic t-statistic" "Fisher" 0.276
"4317" "Classic t-statistic" "Fisher" 0.092
"4318" "Classic t-statistic" "Fisher" 0.842
"4319" "Classic t-statistic" "Fisher" 0.614
"4320" "Classic t-statistic" "Fisher" 0.234
"4321" "Classic t-statistic" "Fisher" 0.168
"4322" "Classic t-statistic" "Fisher" 0.024
"4323" "Classic t-statistic" "Fisher" 0.184
"4324" "Classic t-statistic" "Fisher" 0.84
"4325" "Classic t-statistic" "Fisher" 0.782
"4326" "Classic t-statistic" "Fisher" 0.332
"4327" "Classic t-statistic" "Fisher" 0.702
"4328" "Classic t-statistic" "Fisher" 0.052
"4329" "Classic t-statistic" "Fisher" 0.722
"4330" "Classic t-statistic" "Fisher" 0.922
"4331" "Classic t-statistic" "Fisher" 0.286
"4332" "Classic t-statistic" "Fisher" 0.176
"4333" "Classic t-statistic" "Fisher" 0.286
"4334" "Classic t-statistic" "Fisher" 0.268
"4335" "Classic t-statistic" "Fisher" 0.264
"4336" "Classic t-statistic" "Fisher" 0.984
"4337" "Classic t-statistic" "Fisher" 0.13
"4338" "Classic t-statistic" "Fisher" 0.618
"4339" "Classic t-statistic" "Fisher" 0.898
"4340" "Classic t-statistic" "Fisher" 0.264
"4341" "Classic t-statistic" "Fisher" 0.682
"4342" "Classic t-statistic" "Fisher" 0.348
"4343" "Classic t-statistic" "Fisher" 0.268
"4344" "Classic t-statistic" "Fisher" 0.078
"4345" "Classic t-statistic" "Fisher" 0.564
"4346" "Classic t-statistic" "Fisher" 0.002
"4347" "Classic t-statistic" "Fisher" 0.038
"4348" "Classic t-statistic" "Fisher" 0.528
"4349" "Classic t-statistic" "Fisher" 0.022
"4350" "Classic t-statistic" "Fisher" 0.184
"4351" "Classic t-statistic" "Fisher" 0.272
"4352" "Classic t-statistic" "Fisher" 0.118
"4353" "Classic t-statistic" "Fisher" 0.004
"4354" "Classic t-statistic" "Fisher" 0.32
"4355" "Classic t-statistic" "Fisher" 0.59
"4356" "Classic t-statistic" "Fisher" 0.28
"4357" "Classic t-statistic" "Fisher" 0.352
"4358" "Classic t-statistic" "Fisher" 0.93
"4359" "Classic t-statistic" "Fisher" 0.88
"4360" "Classic t-statistic" "Fisher" 0.26
"4361" "Classic t-statistic" "Fisher" 0.014
"4362" "Classic t-statistic" "Fisher" 0.86
"4363" "Classic t-statistic" "Fisher" 0.004
"4364" "Classic t-statistic" "Fisher" 0.03
"4365" "Classic t-statistic" "Fisher" 0.216
"4366" "Classic t-statistic" "Fisher" 0.696
"4367" "Classic t-statistic" "Fisher" 0.732
"4368" "Classic t-statistic" "Fisher" 0.802
"4369" "Classic t-statistic" "Fisher" 0.622
"4370" "Classic t-statistic" "Fisher" 0.448
"4371" "Classic t-statistic" "Fisher" 0.296
"4372" "Classic t-statistic" "Fisher" 0.16
"4373" "Classic t-statistic" "Fisher" 0
"4374" "Classic t-statistic" "Fisher" 0.604
"4375" "Classic t-statistic" "Fisher" 0.066
"4376" "Classic t-statistic" "Fisher" 0.772
"4377" "Classic t-statistic" "Fisher" 0.644
"4378" "Classic t-statistic" "Fisher" 0.21
"4379" "Classic t-statistic" "Fisher" 0.162
"4380" "Classic t-statistic" "Fisher" 0.892
"4381" "Classic t-statistic" "Fisher" 0.11
"4382" "Classic t-statistic" "Fisher" 0.212
"4383" "Classic t-statistic" "Fisher" 0.348
"4384" "Classic t-statistic" "Fisher" 0.958
"4385" "Classic t-statistic" "Fisher" 0.888
"4386" "Classic t-statistic" "Fisher" 0.8
"4387" "Classic t-statistic" "Fisher" 0.192
"4388" "Classic t-statistic" "Fisher" 0.788
"4389" "Classic t-statistic" "Fisher" 0.292
"4390" "Classic t-statistic" "Fisher" 0.63
"4391" "Classic t-statistic" "Fisher" 0.064
"4392" "Classic t-statistic" "Fisher" 0.974
"4393" "Classic t-statistic" "Fisher" 0.028
"4394" "Classic t-statistic" "Fisher" 0.652
"4395" "Classic t-statistic" "Fisher" 0.452
"4396" "Classic t-statistic" "Fisher" 0.06
"4397" "Classic t-statistic" "Fisher" 0.634
"4398" "Classic t-statistic" "Fisher" 0.956
"4399" "Classic t-statistic" "Fisher" 0.734
"4400" "Classic t-statistic" "Fisher" 0.036
"4401" "Classic t-statistic" "Fisher" 0.252
"4402" "Classic t-statistic" "Fisher" 0.33
"4403" "Classic t-statistic" "Fisher" 0.208
"4404" "Classic t-statistic" "Fisher" 0.38
"4405" "Classic t-statistic" "Fisher" 0.512
"4406" "Classic t-statistic" "Fisher" 0.566
"4407" "Classic t-statistic" "Fisher" 0.018
"4408" "Classic t-statistic" "Fisher" 0.716
"4409" "Classic t-statistic" "Fisher" 0.102
"4410" "Classic t-statistic" "Fisher" 0.38
"4411" "Classic t-statistic" "Fisher" 0.936
"4412" "Classic t-statistic" "Fisher" 0.93
"4413" "Classic t-statistic" "Fisher" 0.654
"4414" "Classic t-statistic" "Fisher" 0.446
"4415" "Classic t-statistic" "Fisher" 0.864
"4416" "Classic t-statistic" "Fisher" 0.934
"4417" "Classic t-statistic" "Fisher" 0.892
"4418" "Classic t-statistic" "Fisher" 0.662
"4419" "Classic t-statistic" "Fisher" 0.154
"4420" "Classic t-statistic" "Fisher" 0
"4421" "Classic t-statistic" "Fisher" 0.712
"4422" "Classic t-statistic" "Fisher" 0.89
"4423" "Classic t-statistic" "Fisher" 0.408
"4424" "Classic t-statistic" "Fisher" 0.916
"4425" "Classic t-statistic" "Fisher" 0.018
"4426" "Classic t-statistic" "Fisher" 0.634
"4427" "Classic t-statistic" "Fisher" 0.868
"4428" "Classic t-statistic" "Fisher" 0.078
"4429" "Classic t-statistic" "Fisher" 0.112
"4430" "Classic t-statistic" "Fisher" 0.318
"4431" "Classic t-statistic" "Fisher" 0.884
"4432" "Classic t-statistic" "Fisher" 0.146
"4433" "Classic t-statistic" "Fisher" 0.164
"4434" "Classic t-statistic" "Fisher" 0.496
"4435" "Classic t-statistic" "Fisher" 0.106
"4436" "Classic t-statistic" "Fisher" 0.988
"4437" "Classic t-statistic" "Fisher" 0.836
"4438" "Classic t-statistic" "Fisher" 0.336
"4439" "Classic t-statistic" "Fisher" 0.064
"4440" "Classic t-statistic" "Fisher" 0.296
"4441" "Classic t-statistic" "Fisher" 0.234
"4442" "Classic t-statistic" "Fisher" 0.48
"4443" "Classic t-statistic" "Fisher" 0.178
"4444" "Classic t-statistic" "Fisher" 0.994
"4445" "Classic t-statistic" "Fisher" 0.068
"4446" "Classic t-statistic" "Fisher" 0.824
"4447" "Classic t-statistic" "Fisher" 0.446
"4448" "Classic t-statistic" "Fisher" 0.914
"4449" "Classic t-statistic" "Fisher" 0.108
"4450" "Classic t-statistic" "Fisher" 0.22
"4451" "Classic t-statistic" "Fisher" 0.14
"4452" "Classic t-statistic" "Fisher" 0.148
"4453" "Classic t-statistic" "Fisher" 0.202
"4454" "Classic t-statistic" "Fisher" 0.286
"4455" "Classic t-statistic" "Fisher" 0.242
"4456" "Classic t-statistic" "Fisher" 0.532
"4457" "Classic t-statistic" "Fisher" 0.246
"4458" "Classic t-statistic" "Fisher" 0.214
"4459" "Classic t-statistic" "Fisher" 0.118
"4460" "Classic t-statistic" "Fisher" 0.058
"4461" "Classic t-statistic" "Fisher" 0.028
"4462" "Classic t-statistic" "Fisher" 0.1
"4463" "Classic t-statistic" "Fisher" 0.11
"4464" "Classic t-statistic" "Fisher" 0.236
"4465" "Classic t-statistic" "Fisher" 0
"4466" "Classic t-statistic" "Fisher" 0.878
"4467" "Classic t-statistic" "Fisher" 0.152
"4468" "Classic t-statistic" "Fisher" 0.282
"4469" "Classic t-statistic" "Fisher" 0.234
"4470" "Classic t-statistic" "Fisher" 0.466
"4471" "Classic t-statistic" "Fisher" 0.688
"4472" "Classic t-statistic" "Fisher" 0
"4473" "Classic t-statistic" "Fisher" 0.93
"4474" "Classic t-statistic" "Fisher" 0.482
"4475" "Classic t-statistic" "Fisher" 0.532
"4476" "Classic t-statistic" "Fisher" 0.082
"4477" "Classic t-statistic" "Fisher" 0.14
"4478" "Classic t-statistic" "Fisher" 0.414
"4479" "Classic t-statistic" "Fisher" 0.7
"4480" "Classic t-statistic" "Fisher" 0.728
"4481" "Classic t-statistic" "Fisher" 0.692
"4482" "Classic t-statistic" "Fisher" 0.29
"4483" "Classic t-statistic" "Fisher" 0.73
"4484" "Classic t-statistic" "Fisher" 0.55
"4485" "Classic t-statistic" "Fisher" 0.02
"4486" "Classic t-statistic" "Fisher" 0.584
"4487" "Classic t-statistic" "Fisher" 0.08
"4488" "Classic t-statistic" "Fisher" 0.764
"4489" "Classic t-statistic" "Fisher" 0.888
"4490" "Classic t-statistic" "Fisher" 0.844
"4491" "Classic t-statistic" "Fisher" 0.452
"4492" "Classic t-statistic" "Fisher" 0.41
"4493" "Classic t-statistic" "Fisher" 0.002
"4494" "Classic t-statistic" "Fisher" 0.092
"4495" "Classic t-statistic" "Fisher" 0.266
"4496" "Classic t-statistic" "Fisher" 0.556
"4497" "Classic t-statistic" "Fisher" 0.95
"4498" "Classic t-statistic" "Fisher" 0.086
"4499" "Classic t-statistic" "Fisher" 0.016
"4500" "Classic t-statistic" "Fisher" 0.992
"4501" "Classic t-statistic" "Fisher" 0.526
"4502" "Classic t-statistic" "Fisher" 0.046
"4503" "Classic t-statistic" "Fisher" 0.088
"4504" "Classic t-statistic" "Fisher" 0.096
"4505" "Classic t-statistic" "Fisher" 0.998
"4506" "Classic t-statistic" "Fisher" 0.288
"4507" "Classic t-statistic" "Fisher" 0.526
"4508" "Classic t-statistic" "Fisher" 0.18
"4509" "Classic t-statistic" "Fisher" 0.044
"4510" "Classic t-statistic" "Fisher" 0.052
"4511" "Classic t-statistic" "Fisher" 0.194
"4512" "Classic t-statistic" "Fisher" 0.974
"4513" "Classic t-statistic" "Fisher" 0.208
"4514" "Classic t-statistic" "Fisher" 0.166
"4515" "Classic t-statistic" "Fisher" 0.692
"4516" "Classic t-statistic" "Fisher" 0.11
"4517" "Classic t-statistic" "Fisher" 0.332
"4518" "Classic t-statistic" "Fisher" 0.802
"4519" "Classic t-statistic" "Fisher" 0.12
"4520" "Classic t-statistic" "Fisher" 0.2
"4521" "Classic t-statistic" "Fisher" 0.26
"4522" "Classic t-statistic" "Fisher" 0.72
"4523" "Classic t-statistic" "Fisher" 0.506
"4524" "Classic t-statistic" "Fisher" 0.156
"4525" "Classic t-statistic" "Fisher" 0.622
"4526" "Classic t-statistic" "Fisher" 0.178
"4527" "Classic t-statistic" "Fisher" 0.676
"4528" "Classic t-statistic" "Fisher" 0.824
"4529" "Classic t-statistic" "Fisher" 0.868
"4530" "Classic t-statistic" "Fisher" 0.634
"4531" "Classic t-statistic" "Fisher" 0.478
"4532" "Classic t-statistic" "Fisher" 0.216
"4533" "Classic t-statistic" "Fisher" 0.828
"4534" "Classic t-statistic" "Fisher" 0.134
"4535" "Classic t-statistic" "Fisher" 0.468
"4536" "Classic t-statistic" "Fisher" 0.3
"4537" "Classic t-statistic" "Fisher" 0.796
"4538" "Classic t-statistic" "Fisher" 0.038
"4539" "Classic t-statistic" "Fisher" 0.038
"4540" "Classic t-statistic" "Fisher" 0.198
"4541" "Classic t-statistic" "Fisher" 0.288
"4542" "Classic t-statistic" "Fisher" 0.09
"4543" "Classic t-statistic" "Fisher" 0.836
"4544" "Classic t-statistic" "Fisher" 0.208
"4545" "Classic t-statistic" "Fisher" 0.484
"4546" "Classic t-statistic" "Fisher" 0.074
"4547" "Classic t-statistic" "Fisher" 0.37
"4548" "Classic t-statistic" "Fisher" 0.766
"4549" "Classic t-statistic" "Fisher" 0.046
"4550" "Classic t-statistic" "Fisher" 0.044
"4551" "Classic t-statistic" "Fisher" 0.174
"4552" "Classic t-statistic" "Fisher" 0.822
"4553" "Classic t-statistic" "Fisher" 0.388
"4554" "Classic t-statistic" "Fisher" 0.278
"4555" "Classic t-statistic" "Fisher" 0.444
"4556" "Classic t-statistic" "Fisher" 0.884
"4557" "Classic t-statistic" "Fisher" 0.118
"4558" "Classic t-statistic" "Fisher" 0.962
"4559" "Classic t-statistic" "Fisher" 0.29
"4560" "Classic t-statistic" "Fisher" 0.082
"4561" "Classic t-statistic" "Fisher" 0.868
"4562" "Classic t-statistic" "Fisher" 0.87
"4563" "Classic t-statistic" "Fisher" 0.19
"4564" "Classic t-statistic" "Fisher" 0.224
"4565" "Classic t-statistic" "Fisher" 0.898
"4566" "Classic t-statistic" "Fisher" 0.108
"4567" "Classic t-statistic" "Fisher" 0.542
"4568" "Classic t-statistic" "Fisher" 0.44
"4569" "Classic t-statistic" "Fisher" 0.042
"4570" "Classic t-statistic" "Fisher" 0
"4571" "Classic t-statistic" "Fisher" 0.33
"4572" "Classic t-statistic" "Fisher" 0.16
"4573" "Classic t-statistic" "Fisher" 0.45
"4574" "Classic t-statistic" "Fisher" 0.432
"4575" "Classic t-statistic" "Fisher" 0.074
"4576" "Classic t-statistic" "Fisher" 0.93
"4577" "Classic t-statistic" "Fisher" 0.508
"4578" "Classic t-statistic" "Fisher" 0.008
"4579" "Classic t-statistic" "Fisher" 0.342
"4580" "Classic t-statistic" "Fisher" 0.34
"4581" "Classic t-statistic" "Fisher" 0.496
"4582" "Classic t-statistic" "Fisher" 0.266
"4583" "Classic t-statistic" "Fisher" 0.076
"4584" "Classic t-statistic" "Fisher" 0.794
"4585" "Classic t-statistic" "Fisher" 0.8
"4586" "Classic t-statistic" "Fisher" 0.298
"4587" "Classic t-statistic" "Fisher" 0.494
"4588" "Classic t-statistic" "Fisher" 0.912
"4589" "Classic t-statistic" "Fisher" 0.24
"4590" "Classic t-statistic" "Fisher" 0.912
"4591" "Classic t-statistic" "Fisher" 0.442
"4592" "Classic t-statistic" "Fisher" 0.728
"4593" "Classic t-statistic" "Fisher" 0.016
"4594" "Classic t-statistic" "Fisher" 0.468
"4595" "Classic t-statistic" "Fisher" 0.64
"4596" "Classic t-statistic" "Fisher" 0.272
"4597" "Classic t-statistic" "Fisher" 0.164
"4598" "Classic t-statistic" "Fisher" 0.172
"4599" "Classic t-statistic" "Fisher" 0.672
"4600" "Classic t-statistic" "Fisher" 0.818
"4601" "Classic t-statistic" "Fisher" 0.764
"4602" "Classic t-statistic" "Fisher" 0
"4603" "Classic t-statistic" "Fisher" 0.488
"4604" "Classic t-statistic" "Fisher" 0.436
"4605" "Classic t-statistic" "Fisher" 0.322
"4606" "Classic t-statistic" "Fisher" 0.858
"4607" "Classic t-statistic" "Fisher" 0.226
"4608" "Classic t-statistic" "Fisher" 0.966
"4609" "Classic t-statistic" "Fisher" 0.006
"4610" "Classic t-statistic" "Fisher" 0.408
"4611" "Classic t-statistic" "Fisher" 0.878
"4612" "Classic t-statistic" "Fisher" 0.286
"4613" "Classic t-statistic" "Fisher" 0.002
"4614" "Classic t-statistic" "Fisher" 0.382
"4615" "Classic t-statistic" "Fisher" 0.96
"4616" "Classic t-statistic" "Fisher" 0.002
"4617" "Classic t-statistic" "Fisher" 0.01
"4618" "Classic t-statistic" "Fisher" 0.058
"4619" "Classic t-statistic" "Fisher" 0.808
"4620" "Classic t-statistic" "Fisher" 0.916
"4621" "Classic t-statistic" "Fisher" 0.602
"4622" "Classic t-statistic" "Fisher" 0.102
"4623" "Classic t-statistic" "Fisher" 0.742
"4624" "Classic t-statistic" "Fisher" 0.178
"4625" "Classic t-statistic" "Fisher" 0.51
"4626" "Classic t-statistic" "Fisher" 0.194
"4627" "Classic t-statistic" "Fisher" 0.586
"4628" "Classic t-statistic" "Fisher" 0.066
"4629" "Classic t-statistic" "Fisher" 0.278
"4630" "Classic t-statistic" "Fisher" 0.48
"4631" "Classic t-statistic" "Fisher" 0.11
"4632" "Classic t-statistic" "Fisher" 0.156
"4633" "Classic t-statistic" "Fisher" 0.138
"4634" "Classic t-statistic" "Fisher" 0.848
"4635" "Classic t-statistic" "Fisher" 0.052
"4636" "Classic t-statistic" "Fisher" 0.622
"4637" "Classic t-statistic" "Fisher" 0.618
"4638" "Classic t-statistic" "Fisher" 0.124
"4639" "Classic t-statistic" "Fisher" 0.97
"4640" "Classic t-statistic" "Fisher" 0.286
"4641" "Classic t-statistic" "Fisher" 0.762
"4642" "Classic t-statistic" "Fisher" 0.656
"4643" "Classic t-statistic" "Fisher" 0.936
"4644" "Classic t-statistic" "Fisher" 0.048
"4645" "Classic t-statistic" "Fisher" 0.28
"4646" "Classic t-statistic" "Fisher" 0.368
"4647" "Classic t-statistic" "Fisher" 0.824
"4648" "Classic t-statistic" "Fisher" 0.49
"4649" "Classic t-statistic" "Fisher" 0.15
"4650" "Classic t-statistic" "Fisher" 0.604
"4651" "Classic t-statistic" "Fisher" 0.028
"4652" "Classic t-statistic" "Fisher" 0.488
"4653" "Classic t-statistic" "Fisher" 0
"4654" "Classic t-statistic" "Fisher" 0.736
"4655" "Classic t-statistic" "Fisher" 0.438
"4656" "Classic t-statistic" "Fisher" 0.456
"4657" "Classic t-statistic" "Fisher" 0.044
"4658" "Classic t-statistic" "Fisher" 0.838
"4659" "Classic t-statistic" "Fisher" 0.016
"4660" "Classic t-statistic" "Fisher" 0.286
"4661" "Classic t-statistic" "Fisher" 0.632
"4662" "Classic t-statistic" "Fisher" 0.226
"4663" "Classic t-statistic" "Fisher" 0.476
"4664" "Classic t-statistic" "Fisher" 0.782
"4665" "Classic t-statistic" "Fisher" 0.236
"4666" "Classic t-statistic" "Fisher" 0.432
"4667" "Classic t-statistic" "Fisher" 0.28
"4668" "Classic t-statistic" "Fisher" 0.992
"4669" "Classic t-statistic" "Fisher" 0.136
"4670" "Classic t-statistic" "Fisher" 0.104
"4671" "Classic t-statistic" "Fisher" 0.774
"4672" "Classic t-statistic" "Fisher" 0.014
"4673" "Classic t-statistic" "Fisher" 0.818
"4674" "Classic t-statistic" "Fisher" 0.478
"4675" "Classic t-statistic" "Fisher" 0.524
"4676" "Classic t-statistic" "Fisher" 0.628
"4677" "Classic t-statistic" "Fisher" 0.13
"4678" "Classic t-statistic" "Fisher" 0.456
"4679" "Classic t-statistic" "Fisher" 0.286
"4680" "Classic t-statistic" "Fisher" 0.868
"4681" "Classic t-statistic" "Fisher" 0.096
"4682" "Classic t-statistic" "Fisher" 0
"4683" "Classic t-statistic" "Fisher" 0.816
"4684" "Classic t-statistic" "Fisher" 0.352
"4685" "Classic t-statistic" "Fisher" 0.006
"4686" "Classic t-statistic" "Fisher" 0.218
"4687" "Classic t-statistic" "Fisher" 0.962
"4688" "Classic t-statistic" "Fisher" 0.528
"4689" "Classic t-statistic" "Fisher" 0.088
"4690" "Classic t-statistic" "Fisher" 0.106
"4691" "Classic t-statistic" "Fisher" 0.772
"4692" "Classic t-statistic" "Fisher" 0.214
"4693" "Classic t-statistic" "Fisher" 0.014
"4694" "Classic t-statistic" "Fisher" 0.464
"4695" "Classic t-statistic" "Fisher" 0.052
"4696" "Classic t-statistic" "Fisher" 0.446
"4697" "Classic t-statistic" "Fisher" 0.084
"4698" "Classic t-statistic" "Fisher" 0.844
"4699" "Classic t-statistic" "Fisher" 0.726
"4700" "Classic t-statistic" "Fisher" 0.668
"4701" "Classic t-statistic" "Fisher" 0.174
"4702" "Classic t-statistic" "Fisher" 0.254
"4703" "Classic t-statistic" "Fisher" 0.798
"4704" "Classic t-statistic" "Fisher" 0.286
"4705" "Classic t-statistic" "Fisher" 0
"4706" "Classic t-statistic" "Fisher" 0.026
"4707" "Classic t-statistic" "Fisher" 0.026
"4708" "Classic t-statistic" "Fisher" 0.074
"4709" "Classic t-statistic" "Fisher" 0.02
"4710" "Classic t-statistic" "Fisher" 0.102
"4711" "Classic t-statistic" "Fisher" 0.26
"4712" "Classic t-statistic" "Fisher" 0.794
"4713" "Classic t-statistic" "Fisher" 0.942
"4714" "Classic t-statistic" "Fisher" 0.002
"4715" "Classic t-statistic" "Fisher" 0.884
"4716" "Classic t-statistic" "Fisher" 0.576
"4717" "Classic t-statistic" "Fisher" 0.624
"4718" "Classic t-statistic" "Fisher" 0.552
"4719" "Classic t-statistic" "Fisher" 0.858
"4720" "Classic t-statistic" "Fisher" 0.408
"4721" "Classic t-statistic" "Fisher" 0.574
"4722" "Classic t-statistic" "Fisher" 0.88
"4723" "Classic t-statistic" "Fisher" 0.344
"4724" "Classic t-statistic" "Fisher" 0.094
"4725" "Classic t-statistic" "Fisher" 0.614
"4726" "Classic t-statistic" "Fisher" 0.614
"4727" "Classic t-statistic" "Fisher" 0.092
"4728" "Classic t-statistic" "Fisher" 0.858
"4729" "Classic t-statistic" "Fisher" 0.186
"4730" "Classic t-statistic" "Fisher" 0.066
"4731" "Classic t-statistic" "Fisher" 0.842
"4732" "Classic t-statistic" "Fisher" 0.004
"4733" "Classic t-statistic" "Fisher" 0.88
"4734" "Classic t-statistic" "Fisher" 0.582
"4735" "Classic t-statistic" "Fisher" 0.12
"4736" "Classic t-statistic" "Fisher" 0.066
"4737" "Classic t-statistic" "Fisher" 0.714
"4738" "Classic t-statistic" "Fisher" 0.49
"4739" "Classic t-statistic" "Fisher" 0.14
"4740" "Classic t-statistic" "Fisher" 0.504
"4741" "Classic t-statistic" "Fisher" 0.778
"4742" "Classic t-statistic" "Fisher" 0.362
"4743" "Classic t-statistic" "Fisher" 0.728
"4744" "Classic t-statistic" "Fisher" 0.31
"4745" "Classic t-statistic" "Fisher" 0.124
"4746" "Classic t-statistic" "Fisher" 0.982
"4747" "Classic t-statistic" "Fisher" 0.332
"4748" "Classic t-statistic" "Fisher" 0.784
"4749" "Classic t-statistic" "Fisher" 0.782
"4750" "Classic t-statistic" "Fisher" 0.738
"4751" "Classic t-statistic" "Fisher" 0.802
"4752" "Classic t-statistic" "Fisher" 0.032
"4753" "Classic t-statistic" "Fisher" 0.072
"4754" "Classic t-statistic" "Fisher" 0.898
"4755" "Classic t-statistic" "Fisher" 0.412
"4756" "Classic t-statistic" "Fisher" 0.482
"4757" "Classic t-statistic" "Fisher" 0.086
"4758" "Classic t-statistic" "Fisher" 0.54
"4759" "Classic t-statistic" "Fisher" 0.026
"4760" "Classic t-statistic" "Fisher" 0.016
"4761" "Classic t-statistic" "Fisher" 0.448
"4762" "Classic t-statistic" "Fisher" 0.312
"4763" "Classic t-statistic" "Fisher" 0.21
"4764" "Classic t-statistic" "Fisher" 0.072
"4765" "Classic t-statistic" "Fisher" 0.708
"4766" "Classic t-statistic" "Fisher" 0.068
"4767" "Classic t-statistic" "Fisher" 0.11
"4768" "Classic t-statistic" "Fisher" 0.178
"4769" "Classic t-statistic" "Fisher" 0
"4770" "Classic t-statistic" "Fisher" 0.598
"4771" "Classic t-statistic" "Fisher" 0.316
"4772" "Classic t-statistic" "Fisher" 0.15
"4773" "Classic t-statistic" "Fisher" 0.03
"4774" "Classic t-statistic" "Fisher" 0.042
"4775" "Classic t-statistic" "Fisher" 0.022
"4776" "Classic t-statistic" "Fisher" 0.12
"4777" "Classic t-statistic" "Fisher" 0.5
"4778" "Classic t-statistic" "Fisher" 0.038
"4779" "Classic t-statistic" "Fisher" 0.356
"4780" "Classic t-statistic" "Fisher" 0.09
"4781" "Classic t-statistic" "Fisher" 0.272
"4782" "Classic t-statistic" "Fisher" 0.742
"4783" "Classic t-statistic" "Fisher" 0.934
"4784" "Classic t-statistic" "Fisher" 0.216
"4785" "Classic t-statistic" "Fisher" 0.8
"4786" "Classic t-statistic" "Fisher" 0.026
"4787" "Classic t-statistic" "Fisher" 0.22
"4788" "Classic t-statistic" "Fisher" 0.182
"4789" "Classic t-statistic" "Fisher" 0.456
"4790" "Classic t-statistic" "Fisher" 0.376
"4791" "Classic t-statistic" "Fisher" 0.02
"4792" "Classic t-statistic" "Fisher" 0.702
"4793" "Classic t-statistic" "Fisher" 0.456
"4794" "Classic t-statistic" "Fisher" 0.3
"4795" "Classic t-statistic" "Fisher" 0.804
"4796" "Classic t-statistic" "Fisher" 0.52
"4797" "Classic t-statistic" "Fisher" 0.77
"4798" "Classic t-statistic" "Fisher" 0.816
"4799" "Classic t-statistic" "Fisher" 0.522
"4800" "Classic t-statistic" "Fisher" 0.884
"4801" "Classic t-statistic" "Fisher" 0.828
"4802" "Classic t-statistic" "Fisher" 0.942
"4803" "Classic t-statistic" "Fisher" 0.294
"4804" "Classic t-statistic" "Fisher" 0.982
"4805" "Classic t-statistic" "Fisher" 0.002
"4806" "Classic t-statistic" "Fisher" 0.546
"4807" "Classic t-statistic" "Fisher" 0.23
"4808" "Classic t-statistic" "Fisher" 0.04
"4809" "Classic t-statistic" "Fisher" 0.394
"4810" "Classic t-statistic" "Fisher" 0.882
"4811" "Classic t-statistic" "Fisher" 0.74
"4812" "Classic t-statistic" "Fisher" 0.956
"4813" "Classic t-statistic" "Fisher" 0.066
"4814" "Classic t-statistic" "Fisher" 0.464
"4815" "Classic t-statistic" "Fisher" 0.122
"4816" "Classic t-statistic" "Fisher" 0.31
"4817" "Classic t-statistic" "Fisher" 0.846
"4818" "Classic t-statistic" "Fisher" 0.042
"4819" "Classic t-statistic" "Fisher" 0.714
"4820" "Classic t-statistic" "Fisher" 0.316
"4821" "Classic t-statistic" "Fisher" 0.678
"4822" "Classic t-statistic" "Fisher" 0.146
"4823" "Classic t-statistic" "Fisher" 0.194
"4824" "Classic t-statistic" "Fisher" 0.122
"4825" "Classic t-statistic" "Fisher" 0.3
"4826" "Classic t-statistic" "Fisher" 0.576
"4827" "Classic t-statistic" "Fisher" 0.356
"4828" "Classic t-statistic" "Fisher" 0.114
"4829" "Classic t-statistic" "Fisher" 0.814
"4830" "Classic t-statistic" "Fisher" 0.88
"4831" "Classic t-statistic" "Fisher" 0.366
"4832" "Classic t-statistic" "Fisher" 0.45
"4833" "Classic t-statistic" "Fisher" 0.87
"4834" "Classic t-statistic" "Fisher" 0.362
"4835" "Classic t-statistic" "Fisher" 0.306
"4836" "Classic t-statistic" "Fisher" 0.258
"4837" "Classic t-statistic" "Fisher" 0.54
"4838" "Classic t-statistic" "Fisher" 0.166
"4839" "Classic t-statistic" "Fisher" 0.214
"4840" "Classic t-statistic" "Fisher" 0.31
"4841" "Classic t-statistic" "Fisher" 0.558
"4842" "Classic t-statistic" "Fisher" 0.074
"4843" "Classic t-statistic" "Fisher" 0.3
"4844" "Classic t-statistic" "Fisher" 0.702
"4845" "Classic t-statistic" "Fisher" 0.618
"4846" "Classic t-statistic" "Fisher" 0.696
"4847" "Classic t-statistic" "Fisher" 0.068
"4848" "Classic t-statistic" "Fisher" 0.034
"4849" "Classic t-statistic" "Fisher" 0.072
"4850" "Classic t-statistic" "Fisher" 0.356
"4851" "Classic t-statistic" "Fisher" 0.224
"4852" "Classic t-statistic" "Fisher" 0.424
"4853" "Classic t-statistic" "Fisher" 0.504
"4854" "Classic t-statistic" "Fisher" 0.204
"4855" "Classic t-statistic" "Fisher" 0.16
"4856" "Classic t-statistic" "Fisher" 0.036
"4857" "Classic t-statistic" "Fisher" 0.538
"4858" "Classic t-statistic" "Fisher" 0.362
"4859" "Classic t-statistic" "Fisher" 0.84
"4860" "Classic t-statistic" "Fisher" 0.026
"4861" "Classic t-statistic" "Fisher" 0.686
"4862" "Classic t-statistic" "Fisher" 0.592
"4863" "Classic t-statistic" "Fisher" 0.226
"4864" "Classic t-statistic" "Fisher" 0.592
"4865" "Classic t-statistic" "Fisher" 0.236
"4866" "Classic t-statistic" "Fisher" 0.852
"4867" "Classic t-statistic" "Fisher" 0.176
"4868" "Classic t-statistic" "Fisher" 0.022
"4869" "Classic t-statistic" "Fisher" 0.544
"4870" "Classic t-statistic" "Fisher" 0.502
"4871" "Classic t-statistic" "Fisher" 0.072
"4872" "Classic t-statistic" "Fisher" 0.32
"4873" "Classic t-statistic" "Fisher" 0.888
"4874" "Classic t-statistic" "Fisher" 0.184
"4875" "Classic t-statistic" "Fisher" 0.828
"4876" "Classic t-statistic" "Fisher" 0.974
"4877" "Classic t-statistic" "Fisher" 0.324
"4878" "Classic t-statistic" "Fisher" 0.524
"4879" "Classic t-statistic" "Fisher" 0.3
"4880" "Classic t-statistic" "Fisher" 0.228
"4881" "Classic t-statistic" "Fisher" 0.57
"4882" "Classic t-statistic" "Fisher" 0.162
"4883" "Classic t-statistic" "Fisher" 0.388
"4884" "Classic t-statistic" "Fisher" 0.43
"4885" "Classic t-statistic" "Fisher" 0.372
"4886" "Classic t-statistic" "Fisher" 0.002
"4887" "Classic t-statistic" "Fisher" 0.128
"4888" "Classic t-statistic" "Fisher" 0.85
"4889" "Classic t-statistic" "Fisher" 0.824
"4890" "Classic t-statistic" "Fisher" 0.016
"4891" "Classic t-statistic" "Fisher" 0.258
"4892" "Classic t-statistic" "Fisher" 0.574
"4893" "Classic t-statistic" "Fisher" 0.848
"4894" "Classic t-statistic" "Fisher" 0.968
"4895" "Classic t-statistic" "Fisher" 0.444
"4896" "Classic t-statistic" "Fisher" 0.578
"4897" "Classic t-statistic" "Fisher" 0.376
"4898" "Classic t-statistic" "Fisher" 0.128
"4899" "Classic t-statistic" "Fisher" 0.554
"4900" "Classic t-statistic" "Fisher" 0.214
"4901" "Classic t-statistic" "Fisher" 0.318
"4902" "Classic t-statistic" "Fisher" 0.216
"4903" "Classic t-statistic" "Fisher" 0.682
"4904" "Classic t-statistic" "Fisher" 0.12
"4905" "Classic t-statistic" "Fisher" 0.274
"4906" "Classic t-statistic" "Fisher" 0.23
"4907" "Classic t-statistic" "Fisher" 0.84
"4908" "Classic t-statistic" "Fisher" 0.006
"4909" "Classic t-statistic" "Fisher" 0.538
"4910" "Classic t-statistic" "Fisher" 0.512
"4911" "Classic t-statistic" "Fisher" 0.41
"4912" "Classic t-statistic" "Fisher" 0.456
"4913" "Classic t-statistic" "Fisher" 0.862
"4914" "Classic t-statistic" "Fisher" 0.658
"4915" "Classic t-statistic" "Fisher" 0.196
"4916" "Classic t-statistic" "Fisher" 0.002
"4917" "Classic t-statistic" "Fisher" 0.028
"4918" "Classic t-statistic" "Fisher" 0.816
"4919" "Classic t-statistic" "Fisher" 0.012
"4920" "Classic t-statistic" "Fisher" 0.474
"4921" "Classic t-statistic" "Fisher" 0.064
"4922" "Classic t-statistic" "Fisher" 0.854
"4923" "Classic t-statistic" "Fisher" 0.38
"4924" "Classic t-statistic" "Fisher" 0.904
"4925" "Classic t-statistic" "Fisher" 0.912
"4926" "Classic t-statistic" "Fisher" 0.824
"4927" "Classic t-statistic" "Fisher" 0.108
"4928" "Classic t-statistic" "Fisher" 0.014
"4929" "Classic t-statistic" "Fisher" 0.004
"4930" "Classic t-statistic" "Fisher" 0.108
"4931" "Classic t-statistic" "Fisher" 0.686
"4932" "Classic t-statistic" "Fisher" 0.406
"4933" "Classic t-statistic" "Fisher" 0.876
"4934" "Classic t-statistic" "Fisher" 0.574
"4935" "Classic t-statistic" "Fisher" 0.204
"4936" "Classic t-statistic" "Fisher" 0.8
"4937" "Classic t-statistic" "Fisher" 0.88
"4938" "Classic t-statistic" "Fisher" 0.448
"4939" "Classic t-statistic" "Fisher" 0.244
"4940" "Classic t-statistic" "Fisher" 0.574
"4941" "Classic t-statistic" "Fisher" 0.01
"4942" "Classic t-statistic" "Fisher" 0.508
"4943" "Classic t-statistic" "Fisher" 0.658
"4944" "Classic t-statistic" "Fisher" 0.17
"4945" "Classic t-statistic" "Fisher" 0.048
"4946" "Classic t-statistic" "Fisher" 0.37
"4947" "Classic t-statistic" "Fisher" 0.19
"4948" "Classic t-statistic" "Fisher" 0.216
"4949" "Classic t-statistic" "Fisher" 0.05
"4950" "Classic t-statistic" "Fisher" 0.33
"4951" "Classic t-statistic" "Fisher" 0.23
"4952" "Classic t-statistic" "Fisher" 0.03
"4953" "Classic t-statistic" "Fisher" 0.802
"4954" "Classic t-statistic" "Fisher" 0.654
"4955" "Classic t-statistic" "Fisher" 0.166
"4956" "Classic t-statistic" "Fisher" 0.778
"4957" "Classic t-statistic" "Fisher" 0.568
"4958" "Classic t-statistic" "Fisher" 0.836
"4959" "Classic t-statistic" "Fisher" 0.926
"4960" "Classic t-statistic" "Fisher" 0.076
"4961" "Classic t-statistic" "Fisher" 0.886
"4962" "Classic t-statistic" "Fisher" 0.548
"4963" "Classic t-statistic" "Fisher" 0.106
"4964" "Classic t-statistic" "Fisher" 0.014
"4965" "Classic t-statistic" "Fisher" 0.448
"4966" "Classic t-statistic" "Fisher" 0.002
"4967" "Classic t-statistic" "Fisher" 0.676
"4968" "Classic t-statistic" "Fisher" 0.232
"4969" "Classic t-statistic" "Fisher" 0.348
"4970" "Classic t-statistic" "Fisher" 0.55
"4971" "Classic t-statistic" "Fisher" 0.634
"4972" "Classic t-statistic" "Fisher" 0.568
"4973" "Classic t-statistic" "Fisher" 0.028
"4974" "Classic t-statistic" "Fisher" 0.568
"4975" "Classic t-statistic" "Fisher" 0.166
"4976" "Classic t-statistic" "Fisher" 0.902
"4977" "Classic t-statistic" "Fisher" 0.574
"4978" "Classic t-statistic" "Fisher" 0.494
"4979" "Classic t-statistic" "Fisher" 0.118
"4980" "Classic t-statistic" "Fisher" 0.052
"4981" "Classic t-statistic" "Fisher" 0.036
"4982" "Classic t-statistic" "Fisher" 0.222
"4983" "Classic t-statistic" "Fisher" 0.314
"4984" "Classic t-statistic" "Fisher" 0.116
"4985" "Classic t-statistic" "Fisher" 0
"4986" "Classic t-statistic" "Fisher" 0.762
"4987" "Classic t-statistic" "Fisher" 0.206
"4988" "Classic t-statistic" "Fisher" 0.492
"4989" "Classic t-statistic" "Fisher" 0.222
"4990" "Classic t-statistic" "Fisher" 0.318
"4991" "Classic t-statistic" "Fisher" 0.952
"4992" "Classic t-statistic" "Fisher" 0.356
"4993" "Classic t-statistic" "Fisher" 0.008
"4994" "Classic t-statistic" "Fisher" 0.474
"4995" "Classic t-statistic" "Fisher" 0.036
"4996" "Classic t-statistic" "Fisher" 0.742
"4997" "Classic t-statistic" "Fisher" 0.624
"4998" "Classic t-statistic" "Fisher" 0.038
"4999" "Classic t-statistic" "Fisher" 0.37
"5000" "Classic t-statistic" "Fisher" 0
"5001" "Robust t-statistic" "Fisher" 0.674
"5002" "Robust t-statistic" "Fisher" 0.628
"5003" "Robust t-statistic" "Fisher" 0.976
"5004" "Robust t-statistic" "Fisher" 0.786
"5005" "Robust t-statistic" "Fisher" 0.586
"5006" "Robust t-statistic" "Fisher" 0.302
"5007" "Robust t-statistic" "Fisher" 0.848
"5008" "Robust t-statistic" "Fisher" 0.23
"5009" "Robust t-statistic" "Fisher" 1
"5010" "Robust t-statistic" "Fisher" 0.49
"5011" "Robust t-statistic" "Fisher" 0.19
"5012" "Robust t-statistic" "Fisher" 0.51
"5013" "Robust t-statistic" "Fisher" 0.224
"5014" "Robust t-statistic" "Fisher" 0.344
"5015" "Robust t-statistic" "Fisher" 0.532
"5016" "Robust t-statistic" "Fisher" 0.946
"5017" "Robust t-statistic" "Fisher" 0.618
"5018" "Robust t-statistic" "Fisher" 0.356
"5019" "Robust t-statistic" "Fisher" 0.814
"5020" "Robust t-statistic" "Fisher" 0.352
"5021" "Robust t-statistic" "Fisher" 0.712
"5022" "Robust t-statistic" "Fisher" 0.804
"5023" "Robust t-statistic" "Fisher" 0.482
"5024" "Robust t-statistic" "Fisher" 0.498
"5025" "Robust t-statistic" "Fisher" 0.074
"5026" "Robust t-statistic" "Fisher" 0.742
"5027" "Robust t-statistic" "Fisher" 0.944
"5028" "Robust t-statistic" "Fisher" 0.336
"5029" "Robust t-statistic" "Fisher" 0.986
"5030" "Robust t-statistic" "Fisher" 0.926
"5031" "Robust t-statistic" "Fisher" 0.52
"5032" "Robust t-statistic" "Fisher" 0.556
"5033" "Robust t-statistic" "Fisher" 0.368
"5034" "Robust t-statistic" "Fisher" 0.094
"5035" "Robust t-statistic" "Fisher" 0.7
"5036" "Robust t-statistic" "Fisher" 0.26
"5037" "Robust t-statistic" "Fisher" 0.608
"5038" "Robust t-statistic" "Fisher" 0.66
"5039" "Robust t-statistic" "Fisher" 0.358
"5040" "Robust t-statistic" "Fisher" 0.168
"5041" "Robust t-statistic" "Fisher" 0.308
"5042" "Robust t-statistic" "Fisher" 0.51
"5043" "Robust t-statistic" "Fisher" 0.68
"5044" "Robust t-statistic" "Fisher" 0.466
"5045" "Robust t-statistic" "Fisher" 0.964
"5046" "Robust t-statistic" "Fisher" 0.446
"5047" "Robust t-statistic" "Fisher" 0.644
"5048" "Robust t-statistic" "Fisher" 0.564
"5049" "Robust t-statistic" "Fisher" 0.306
"5050" "Robust t-statistic" "Fisher" 0.39
"5051" "Robust t-statistic" "Fisher" 0.808
"5052" "Robust t-statistic" "Fisher" 0.43
"5053" "Robust t-statistic" "Fisher" 0.934
"5054" "Robust t-statistic" "Fisher" 0.578
"5055" "Robust t-statistic" "Fisher" 0.954
"5056" "Robust t-statistic" "Fisher" 0.638
"5057" "Robust t-statistic" "Fisher" 0.314
"5058" "Robust t-statistic" "Fisher" 0.816
"5059" "Robust t-statistic" "Fisher" 0.868
"5060" "Robust t-statistic" "Fisher" 0.888
"5061" "Robust t-statistic" "Fisher" 0.036
"5062" "Robust t-statistic" "Fisher" 0.318
"5063" "Robust t-statistic" "Fisher" 0.136
"5064" "Robust t-statistic" "Fisher" 0.586
"5065" "Robust t-statistic" "Fisher" 0.2
"5066" "Robust t-statistic" "Fisher" 0.266
"5067" "Robust t-statistic" "Fisher" 0.642
"5068" "Robust t-statistic" "Fisher" 0.4
"5069" "Robust t-statistic" "Fisher" 0.296
"5070" "Robust t-statistic" "Fisher" 0.472
"5071" "Robust t-statistic" "Fisher" 0.422
"5072" "Robust t-statistic" "Fisher" 0.622
"5073" "Robust t-statistic" "Fisher" 0.226
"5074" "Robust t-statistic" "Fisher" 0.184
"5075" "Robust t-statistic" "Fisher" 0.738
"5076" "Robust t-statistic" "Fisher" 0.848
"5077" "Robust t-statistic" "Fisher" 0.202
"5078" "Robust t-statistic" "Fisher" 0.404
"5079" "Robust t-statistic" "Fisher" 0.948
"5080" "Robust t-statistic" "Fisher" 0.358
"5081" "Robust t-statistic" "Fisher" 0.56
"5082" "Robust t-statistic" "Fisher" 0.202
"5083" "Robust t-statistic" "Fisher" 0.73
"5084" "Robust t-statistic" "Fisher" 0.704
"5085" "Robust t-statistic" "Fisher" 0.112
"5086" "Robust t-statistic" "Fisher" 0.146
"5087" "Robust t-statistic" "Fisher" 0.166
"5088" "Robust t-statistic" "Fisher" 0.758
"5089" "Robust t-statistic" "Fisher" 0.924
"5090" "Robust t-statistic" "Fisher" 0.89
"5091" "Robust t-statistic" "Fisher" 0.986
"5092" "Robust t-statistic" "Fisher" 0.204
"5093" "Robust t-statistic" "Fisher" 0.134
"5094" "Robust t-statistic" "Fisher" 0.606
"5095" "Robust t-statistic" "Fisher" 0.58
"5096" "Robust t-statistic" "Fisher" 0.368
"5097" "Robust t-statistic" "Fisher" 0.652
"5098" "Robust t-statistic" "Fisher" 0.002
"5099" "Robust t-statistic" "Fisher" 0.686
"5100" "Robust t-statistic" "Fisher" 0.244
"5101" "Robust t-statistic" "Fisher" 0.926
"5102" "Robust t-statistic" "Fisher" 0.978
"5103" "Robust t-statistic" "Fisher" 0.65
"5104" "Robust t-statistic" "Fisher" 0.218
"5105" "Robust t-statistic" "Fisher" 0.998
"5106" "Robust t-statistic" "Fisher" 0.332
"5107" "Robust t-statistic" "Fisher" 0.394
"5108" "Robust t-statistic" "Fisher" 0.208
"5109" "Robust t-statistic" "Fisher" 0.74
"5110" "Robust t-statistic" "Fisher" 0.142
"5111" "Robust t-statistic" "Fisher" 0.562
"5112" "Robust t-statistic" "Fisher" 0.71
"5113" "Robust t-statistic" "Fisher" 0.574
"5114" "Robust t-statistic" "Fisher" 0.966
"5115" "Robust t-statistic" "Fisher" 0.158
"5116" "Robust t-statistic" "Fisher" 0.422
"5117" "Robust t-statistic" "Fisher" 0.714
"5118" "Robust t-statistic" "Fisher" 0.444
"5119" "Robust t-statistic" "Fisher" 0.174
"5120" "Robust t-statistic" "Fisher" 0.324
"5121" "Robust t-statistic" "Fisher" 0.73
"5122" "Robust t-statistic" "Fisher" 0.68
"5123" "Robust t-statistic" "Fisher" 0.556
"5124" "Robust t-statistic" "Fisher" 0.426
"5125" "Robust t-statistic" "Fisher" 0.03
"5126" "Robust t-statistic" "Fisher" 0.938
"5127" "Robust t-statistic" "Fisher" 0.976
"5128" "Robust t-statistic" "Fisher" 0.564
"5129" "Robust t-statistic" "Fisher" 0.926
"5130" "Robust t-statistic" "Fisher" 0.336
"5131" "Robust t-statistic" "Fisher" 0.816
"5132" "Robust t-statistic" "Fisher" 0.85
"5133" "Robust t-statistic" "Fisher" 0.27
"5134" "Robust t-statistic" "Fisher" 0.948
"5135" "Robust t-statistic" "Fisher" 0.172
"5136" "Robust t-statistic" "Fisher" 0.912
"5137" "Robust t-statistic" "Fisher" 0.552
"5138" "Robust t-statistic" "Fisher" 0.886
"5139" "Robust t-statistic" "Fisher" 0.91
"5140" "Robust t-statistic" "Fisher" 0.36
"5141" "Robust t-statistic" "Fisher" 0.77
"5142" "Robust t-statistic" "Fisher" 0.862
"5143" "Robust t-statistic" "Fisher" 0.072
"5144" "Robust t-statistic" "Fisher" 0.114
"5145" "Robust t-statistic" "Fisher" 0.148
"5146" "Robust t-statistic" "Fisher" 0.794
"5147" "Robust t-statistic" "Fisher" 0.498
"5148" "Robust t-statistic" "Fisher" 0.698
"5149" "Robust t-statistic" "Fisher" 0.476
"5150" "Robust t-statistic" "Fisher" 0.352
"5151" "Robust t-statistic" "Fisher" 0.462
"5152" "Robust t-statistic" "Fisher" 0.928
"5153" "Robust t-statistic" "Fisher" 0.664
"5154" "Robust t-statistic" "Fisher" 0.06
"5155" "Robust t-statistic" "Fisher" 0.67
"5156" "Robust t-statistic" "Fisher" 0.556
"5157" "Robust t-statistic" "Fisher" 0.23
"5158" "Robust t-statistic" "Fisher" 0.044
"5159" "Robust t-statistic" "Fisher" 0.894
"5160" "Robust t-statistic" "Fisher" 0.372
"5161" "Robust t-statistic" "Fisher" 0.196
"5162" "Robust t-statistic" "Fisher" 0.576
"5163" "Robust t-statistic" "Fisher" 0.782
"5164" "Robust t-statistic" "Fisher" 0.608
"5165" "Robust t-statistic" "Fisher" 0.34
"5166" "Robust t-statistic" "Fisher" 0.488
"5167" "Robust t-statistic" "Fisher" 0.616
"5168" "Robust t-statistic" "Fisher" 0.6
"5169" "Robust t-statistic" "Fisher" 0.814
"5170" "Robust t-statistic" "Fisher" 0.996
"5171" "Robust t-statistic" "Fisher" 0.152
"5172" "Robust t-statistic" "Fisher" 0.136
"5173" "Robust t-statistic" "Fisher" 0.388
"5174" "Robust t-statistic" "Fisher" 0.796
"5175" "Robust t-statistic" "Fisher" 0.89
"5176" "Robust t-statistic" "Fisher" 0.358
"5177" "Robust t-statistic" "Fisher" 0.37
"5178" "Robust t-statistic" "Fisher" 0.872
"5179" "Robust t-statistic" "Fisher" 0.422
"5180" "Robust t-statistic" "Fisher" 0.566
"5181" "Robust t-statistic" "Fisher" 0.124
"5182" "Robust t-statistic" "Fisher" 0.494
"5183" "Robust t-statistic" "Fisher" 0.152
"5184" "Robust t-statistic" "Fisher" 0.842
"5185" "Robust t-statistic" "Fisher" 0.196
"5186" "Robust t-statistic" "Fisher" 0.496
"5187" "Robust t-statistic" "Fisher" 0.28
"5188" "Robust t-statistic" "Fisher" 0.608
"5189" "Robust t-statistic" "Fisher" 0.036
"5190" "Robust t-statistic" "Fisher" 0.364
"5191" "Robust t-statistic" "Fisher" 0.716
"5192" "Robust t-statistic" "Fisher" 0.31
"5193" "Robust t-statistic" "Fisher" 0.984
"5194" "Robust t-statistic" "Fisher" 0.528
"5195" "Robust t-statistic" "Fisher" 0.458
"5196" "Robust t-statistic" "Fisher" 0.17
"5197" "Robust t-statistic" "Fisher" 0.738
"5198" "Robust t-statistic" "Fisher" 0.768
"5199" "Robust t-statistic" "Fisher" 0.158
"5200" "Robust t-statistic" "Fisher" 0.44
"5201" "Robust t-statistic" "Fisher" 0.408
"5202" "Robust t-statistic" "Fisher" 0.13
"5203" "Robust t-statistic" "Fisher" 0.976
"5204" "Robust t-statistic" "Fisher" 0.708
"5205" "Robust t-statistic" "Fisher" 0.306
"5206" "Robust t-statistic" "Fisher" 0.808
"5207" "Robust t-statistic" "Fisher" 0.426
"5208" "Robust t-statistic" "Fisher" 0.088
"5209" "Robust t-statistic" "Fisher" 0.52
"5210" "Robust t-statistic" "Fisher" 0.836
"5211" "Robust t-statistic" "Fisher" 0.636
"5212" "Robust t-statistic" "Fisher" 0.644
"5213" "Robust t-statistic" "Fisher" 0.338
"5214" "Robust t-statistic" "Fisher" 0.322
"5215" "Robust t-statistic" "Fisher" 0.69
"5216" "Robust t-statistic" "Fisher" 0.114
"5217" "Robust t-statistic" "Fisher" 0.276
"5218" "Robust t-statistic" "Fisher" 0.718
"5219" "Robust t-statistic" "Fisher" 0.8
"5220" "Robust t-statistic" "Fisher" 1
"5221" "Robust t-statistic" "Fisher" 0.324
"5222" "Robust t-statistic" "Fisher" 0.94
"5223" "Robust t-statistic" "Fisher" 0.328
"5224" "Robust t-statistic" "Fisher" 0.09
"5225" "Robust t-statistic" "Fisher" 0.254
"5226" "Robust t-statistic" "Fisher" 0.132
"5227" "Robust t-statistic" "Fisher" 0.244
"5228" "Robust t-statistic" "Fisher" 0.096
"5229" "Robust t-statistic" "Fisher" 0.228
"5230" "Robust t-statistic" "Fisher" 0.886
"5231" "Robust t-statistic" "Fisher" 0.618
"5232" "Robust t-statistic" "Fisher" 0.53
"5233" "Robust t-statistic" "Fisher" 0.072
"5234" "Robust t-statistic" "Fisher" 0.62
"5235" "Robust t-statistic" "Fisher" 0.32
"5236" "Robust t-statistic" "Fisher" 0.646
"5237" "Robust t-statistic" "Fisher" 0.432
"5238" "Robust t-statistic" "Fisher" 0.612
"5239" "Robust t-statistic" "Fisher" 0.398
"5240" "Robust t-statistic" "Fisher" 0.984
"5241" "Robust t-statistic" "Fisher" 0.416
"5242" "Robust t-statistic" "Fisher" 0.132
"5243" "Robust t-statistic" "Fisher" 0.762
"5244" "Robust t-statistic" "Fisher" 0.964
"5245" "Robust t-statistic" "Fisher" 0.536
"5246" "Robust t-statistic" "Fisher" 0.122
"5247" "Robust t-statistic" "Fisher" 0.954
"5248" "Robust t-statistic" "Fisher" 0.478
"5249" "Robust t-statistic" "Fisher" 0.398
"5250" "Robust t-statistic" "Fisher" 0.56
"5251" "Robust t-statistic" "Fisher" 0.95
"5252" "Robust t-statistic" "Fisher" 0.434
"5253" "Robust t-statistic" "Fisher" 0.822
"5254" "Robust t-statistic" "Fisher" 0.246
"5255" "Robust t-statistic" "Fisher" 0.754
"5256" "Robust t-statistic" "Fisher" 0.944
"5257" "Robust t-statistic" "Fisher" 0.978
"5258" "Robust t-statistic" "Fisher" 0.792
"5259" "Robust t-statistic" "Fisher" 0.51
"5260" "Robust t-statistic" "Fisher" 0.69
"5261" "Robust t-statistic" "Fisher" 0.368
"5262" "Robust t-statistic" "Fisher" 0.48
"5263" "Robust t-statistic" "Fisher" 0.872
"5264" "Robust t-statistic" "Fisher" 0.554
"5265" "Robust t-statistic" "Fisher" 0.602
"5266" "Robust t-statistic" "Fisher" 0.426
"5267" "Robust t-statistic" "Fisher" 0.814
"5268" "Robust t-statistic" "Fisher" 0.69
"5269" "Robust t-statistic" "Fisher" 0.954
"5270" "Robust t-statistic" "Fisher" 0.018
"5271" "Robust t-statistic" "Fisher" 0.368
"5272" "Robust t-statistic" "Fisher" 0.022
"5273" "Robust t-statistic" "Fisher" 0.79
"5274" "Robust t-statistic" "Fisher" 0.614
"5275" "Robust t-statistic" "Fisher" 0.298
"5276" "Robust t-statistic" "Fisher" 0.696
"5277" "Robust t-statistic" "Fisher" 0.096
"5278" "Robust t-statistic" "Fisher" 0.512
"5279" "Robust t-statistic" "Fisher" 0.286
"5280" "Robust t-statistic" "Fisher" 0.918
"5281" "Robust t-statistic" "Fisher" 0.978
"5282" "Robust t-statistic" "Fisher" 0.642
"5283" "Robust t-statistic" "Fisher" 0.548
"5284" "Robust t-statistic" "Fisher" 0.238
"5285" "Robust t-statistic" "Fisher" 0.59
"5286" "Robust t-statistic" "Fisher" 0.832
"5287" "Robust t-statistic" "Fisher" 0.576
"5288" "Robust t-statistic" "Fisher" 0.88
"5289" "Robust t-statistic" "Fisher" 0.668
"5290" "Robust t-statistic" "Fisher" 0.84
"5291" "Robust t-statistic" "Fisher" 0.298
"5292" "Robust t-statistic" "Fisher" 0.582
"5293" "Robust t-statistic" "Fisher" 0.482
"5294" "Robust t-statistic" "Fisher" 0.18
"5295" "Robust t-statistic" "Fisher" 0.014
"5296" "Robust t-statistic" "Fisher" 0.708
"5297" "Robust t-statistic" "Fisher" 0.806
"5298" "Robust t-statistic" "Fisher" 0.054
"5299" "Robust t-statistic" "Fisher" 0.886
"5300" "Robust t-statistic" "Fisher" 0.992
"5301" "Robust t-statistic" "Fisher" 0.274
"5302" "Robust t-statistic" "Fisher" 0.724
"5303" "Robust t-statistic" "Fisher" 0.604
"5304" "Robust t-statistic" "Fisher" 0.048
"5305" "Robust t-statistic" "Fisher" 0.654
"5306" "Robust t-statistic" "Fisher" 0.374
"5307" "Robust t-statistic" "Fisher" 0.96
"5308" "Robust t-statistic" "Fisher" 0.874
"5309" "Robust t-statistic" "Fisher" 0.792
"5310" "Robust t-statistic" "Fisher" 0.426
"5311" "Robust t-statistic" "Fisher" 0.636
"5312" "Robust t-statistic" "Fisher" 0.578
"5313" "Robust t-statistic" "Fisher" 0.868
"5314" "Robust t-statistic" "Fisher" 0.328
"5315" "Robust t-statistic" "Fisher" 0.404
"5316" "Robust t-statistic" "Fisher" 0.496
"5317" "Robust t-statistic" "Fisher" 0.262
"5318" "Robust t-statistic" "Fisher" 0.892
"5319" "Robust t-statistic" "Fisher" 0.738
"5320" "Robust t-statistic" "Fisher" 0.442
"5321" "Robust t-statistic" "Fisher" 0.342
"5322" "Robust t-statistic" "Fisher" 0.126
"5323" "Robust t-statistic" "Fisher" 0.368
"5324" "Robust t-statistic" "Fisher" 0.9
"5325" "Robust t-statistic" "Fisher" 0.854
"5326" "Robust t-statistic" "Fisher" 0.524
"5327" "Robust t-statistic" "Fisher" 0.81
"5328" "Robust t-statistic" "Fisher" 0.196
"5329" "Robust t-statistic" "Fisher" 0.822
"5330" "Robust t-statistic" "Fisher" 0.936
"5331" "Robust t-statistic" "Fisher" 0.47
"5332" "Robust t-statistic" "Fisher" 0.358
"5333" "Robust t-statistic" "Fisher" 0.466
"5334" "Robust t-statistic" "Fisher" 0.456
"5335" "Robust t-statistic" "Fisher" 0.512
"5336" "Robust t-statistic" "Fisher" 0.99
"5337" "Robust t-statistic" "Fisher" 0.334
"5338" "Robust t-statistic" "Fisher" 0.722
"5339" "Robust t-statistic" "Fisher" 0.936
"5340" "Robust t-statistic" "Fisher" 0.466
"5341" "Robust t-statistic" "Fisher" 0.784
"5342" "Robust t-statistic" "Fisher" 0.54
"5343" "Robust t-statistic" "Fisher" 0.464
"5344" "Robust t-statistic" "Fisher" 0.23
"5345" "Robust t-statistic" "Fisher" 0.69
"5346" "Robust t-statistic" "Fisher" 0.09
"5347" "Robust t-statistic" "Fisher" 0.164
"5348" "Robust t-statistic" "Fisher" 0.672
"5349" "Robust t-statistic" "Fisher" 0.144
"5350" "Robust t-statistic" "Fisher" 0.408
"5351" "Robust t-statistic" "Fisher" 0.468
"5352" "Robust t-statistic" "Fisher" 0.264
"5353" "Robust t-statistic" "Fisher" 0.042
"5354" "Robust t-statistic" "Fisher" 0.514
"5355" "Robust t-statistic" "Fisher" 0.714
"5356" "Robust t-statistic" "Fisher" 0.434
"5357" "Robust t-statistic" "Fisher" 0.584
"5358" "Robust t-statistic" "Fisher" 0.966
"5359" "Robust t-statistic" "Fisher" 0.914
"5360" "Robust t-statistic" "Fisher" 0.422
"5361" "Robust t-statistic" "Fisher" 0.134
"5362" "Robust t-statistic" "Fisher" 0.906
"5363" "Robust t-statistic" "Fisher" 0.076
"5364" "Robust t-statistic" "Fisher" 0.108
"5365" "Robust t-statistic" "Fisher" 0.446
"5366" "Robust t-statistic" "Fisher" 0.806
"5367" "Robust t-statistic" "Fisher" 0.814
"5368" "Robust t-statistic" "Fisher" 0.874
"5369" "Robust t-statistic" "Fisher" 0.754
"5370" "Robust t-statistic" "Fisher" 0.612
"5371" "Robust t-statistic" "Fisher" 0.49
"5372" "Robust t-statistic" "Fisher" 0.35
"5373" "Robust t-statistic" "Fisher" 0.018
"5374" "Robust t-statistic" "Fisher" 0.73
"5375" "Robust t-statistic" "Fisher" 0.216
"5376" "Robust t-statistic" "Fisher" 0.862
"5377" "Robust t-statistic" "Fisher" 0.756
"5378" "Robust t-statistic" "Fisher" 0.418
"5379" "Robust t-statistic" "Fisher" 0.416
"5380" "Robust t-statistic" "Fisher" 0.926
"5381" "Robust t-statistic" "Fisher" 0.298
"5382" "Robust t-statistic" "Fisher" 0.42
"5383" "Robust t-statistic" "Fisher" 0.53
"5384" "Robust t-statistic" "Fisher" 0.972
"5385" "Robust t-statistic" "Fisher" 0.934
"5386" "Robust t-statistic" "Fisher" 0.858
"5387" "Robust t-statistic" "Fisher" 0.372
"5388" "Robust t-statistic" "Fisher" 0.856
"5389" "Robust t-statistic" "Fisher" 0.502
"5390" "Robust t-statistic" "Fisher" 0.76
"5391" "Robust t-statistic" "Fisher" 0.24
"5392" "Robust t-statistic" "Fisher" 0.98
"5393" "Robust t-statistic" "Fisher" 0.142
"5394" "Robust t-statistic" "Fisher" 0.786
"5395" "Robust t-statistic" "Fisher" 0.622
"5396" "Robust t-statistic" "Fisher" 0.228
"5397" "Robust t-statistic" "Fisher" 0.764
"5398" "Robust t-statistic" "Fisher" 0.972
"5399" "Robust t-statistic" "Fisher" 0.812
"5400" "Robust t-statistic" "Fisher" 0.17
"5401" "Robust t-statistic" "Fisher" 0.432
"5402" "Robust t-statistic" "Fisher" 0.536
"5403" "Robust t-statistic" "Fisher" 0.456
"5404" "Robust t-statistic" "Fisher" 0.542
"5405" "Robust t-statistic" "Fisher" 0.672
"5406" "Robust t-statistic" "Fisher" 0.694
"5407" "Robust t-statistic" "Fisher" 0.106
"5408" "Robust t-statistic" "Fisher" 0.794
"5409" "Robust t-statistic" "Fisher" 0.252
"5410" "Robust t-statistic" "Fisher" 0.564
"5411" "Robust t-statistic" "Fisher" 0.956
"5412" "Robust t-statistic" "Fisher" 0.96
"5413" "Robust t-statistic" "Fisher" 0.752
"5414" "Robust t-statistic" "Fisher" 0.576
"5415" "Robust t-statistic" "Fisher" 0.922
"5416" "Robust t-statistic" "Fisher" 0.958
"5417" "Robust t-statistic" "Fisher" 0.924
"5418" "Robust t-statistic" "Fisher" 0.768
"5419" "Robust t-statistic" "Fisher" 0.398
"5420" "Robust t-statistic" "Fisher" 0.008
"5421" "Robust t-statistic" "Fisher" 0.796
"5422" "Robust t-statistic" "Fisher" 0.92
"5423" "Robust t-statistic" "Fisher" 0.57
"5424" "Robust t-statistic" "Fisher" 0.948
"5425" "Robust t-statistic" "Fisher" 0.12
"5426" "Robust t-statistic" "Fisher" 0.786
"5427" "Robust t-statistic" "Fisher" 0.898
"5428" "Robust t-statistic" "Fisher" 0.228
"5429" "Robust t-statistic" "Fisher" 0.308
"5430" "Robust t-statistic" "Fisher" 0.5
"5431" "Robust t-statistic" "Fisher" 0.926
"5432" "Robust t-statistic" "Fisher" 0.28
"5433" "Robust t-statistic" "Fisher" 0.314
"5434" "Robust t-statistic" "Fisher" 0.684
"5435" "Robust t-statistic" "Fisher" 0.292
"5436" "Robust t-statistic" "Fisher" 0.992
"5437" "Robust t-statistic" "Fisher" 0.886
"5438" "Robust t-statistic" "Fisher" 0.512
"5439" "Robust t-statistic" "Fisher" 0.236
"5440" "Robust t-statistic" "Fisher" 0.47
"5441" "Robust t-statistic" "Fisher" 0.418
"5442" "Robust t-statistic" "Fisher" 0.642
"5443" "Robust t-statistic" "Fisher" 0.356
"5444" "Robust t-statistic" "Fisher" 0.996
"5445" "Robust t-statistic" "Fisher" 0.236
"5446" "Robust t-statistic" "Fisher" 0.87
"5447" "Robust t-statistic" "Fisher" 0.564
"5448" "Robust t-statistic" "Fisher" 0.94
"5449" "Robust t-statistic" "Fisher" 0.258
"5450" "Robust t-statistic" "Fisher" 0.402
"5451" "Robust t-statistic" "Fisher" 0.316
"5452" "Robust t-statistic" "Fisher" 0.334
"5453" "Robust t-statistic" "Fisher" 0.4
"5454" "Robust t-statistic" "Fisher" 0.45
"5455" "Robust t-statistic" "Fisher" 0.414
"5456" "Robust t-statistic" "Fisher" 0.68
"5457" "Robust t-statistic" "Fisher" 0.418
"5458" "Robust t-statistic" "Fisher" 0.432
"5459" "Robust t-statistic" "Fisher" 0.322
"5460" "Robust t-statistic" "Fisher" 0.19
"5461" "Robust t-statistic" "Fisher" 0.146
"5462" "Robust t-statistic" "Fisher" 0.25
"5463" "Robust t-statistic" "Fisher" 0.282
"5464" "Robust t-statistic" "Fisher" 0.454
"5465" "Robust t-statistic" "Fisher" 0.022
"5466" "Robust t-statistic" "Fisher" 0.944
"5467" "Robust t-statistic" "Fisher" 0.332
"5468" "Robust t-statistic" "Fisher" 0.44
"5469" "Robust t-statistic" "Fisher" 0.392
"5470" "Robust t-statistic" "Fisher" 0.626
"5471" "Robust t-statistic" "Fisher" 0.782
"5472" "Robust t-statistic" "Fisher" 0.02
"5473" "Robust t-statistic" "Fisher" 0.956
"5474" "Robust t-statistic" "Fisher" 0.67
"5475" "Robust t-statistic" "Fisher" 0.682
"5476" "Robust t-statistic" "Fisher" 0.272
"5477" "Robust t-statistic" "Fisher" 0.322
"5478" "Robust t-statistic" "Fisher" 0.578
"5479" "Robust t-statistic" "Fisher" 0.788
"5480" "Robust t-statistic" "Fisher" 0.82
"5481" "Robust t-statistic" "Fisher" 0.786
"5482" "Robust t-statistic" "Fisher" 0.494
"5483" "Robust t-statistic" "Fisher" 0.836
"5484" "Robust t-statistic" "Fisher" 0.684
"5485" "Robust t-statistic" "Fisher" 0.082
"5486" "Robust t-statistic" "Fisher" 0.73
"5487" "Robust t-statistic" "Fisher" 0.236
"5488" "Robust t-statistic" "Fisher" 0.838
"5489" "Robust t-statistic" "Fisher" 0.926
"5490" "Robust t-statistic" "Fisher" 0.89
"5491" "Robust t-statistic" "Fisher" 0.598
"5492" "Robust t-statistic" "Fisher" 0.576
"5493" "Robust t-statistic" "Fisher" 0.022
"5494" "Robust t-statistic" "Fisher" 0.292
"5495" "Robust t-statistic" "Fisher" 0.438
"5496" "Robust t-statistic" "Fisher" 0.69
"5497" "Robust t-statistic" "Fisher" 0.972
"5498" "Robust t-statistic" "Fisher" 0.262
"5499" "Robust t-statistic" "Fisher" 0.118
"5500" "Robust t-statistic" "Fisher" 0.994
"5501" "Robust t-statistic" "Fisher" 0.69
"5502" "Robust t-statistic" "Fisher" 0.196
"5503" "Robust t-statistic" "Fisher" 0.268
"5504" "Robust t-statistic" "Fisher" 0.298
"5505" "Robust t-statistic" "Fisher" 0.998
"5506" "Robust t-statistic" "Fisher" 0.502
"5507" "Robust t-statistic" "Fisher" 0.65
"5508" "Robust t-statistic" "Fisher" 0.374
"5509" "Robust t-statistic" "Fisher" 0.21
"5510" "Robust t-statistic" "Fisher" 0.182
"5511" "Robust t-statistic" "Fisher" 0.382
"5512" "Robust t-statistic" "Fisher" 0.978
"5513" "Robust t-statistic" "Fisher" 0.402
"5514" "Robust t-statistic" "Fisher" 0.336
"5515" "Robust t-statistic" "Fisher" 0.794
"5516" "Robust t-statistic" "Fisher" 0.284
"5517" "Robust t-statistic" "Fisher" 0.534
"5518" "Robust t-statistic" "Fisher" 0.86
"5519" "Robust t-statistic" "Fisher" 0.32
"5520" "Robust t-statistic" "Fisher" 0.396
"5521" "Robust t-statistic" "Fisher" 0.406
"5522" "Robust t-statistic" "Fisher" 0.826
"5523" "Robust t-statistic" "Fisher" 0.67
"5524" "Robust t-statistic" "Fisher" 0.37
"5525" "Robust t-statistic" "Fisher" 0.748
"5526" "Robust t-statistic" "Fisher" 0.402
"5527" "Robust t-statistic" "Fisher" 0.802
"5528" "Robust t-statistic" "Fisher" 0.888
"5529" "Robust t-statistic" "Fisher" 0.906
"5530" "Robust t-statistic" "Fisher" 0.756
"5531" "Robust t-statistic" "Fisher" 0.606
"5532" "Robust t-statistic" "Fisher" 0.366
"5533" "Robust t-statistic" "Fisher" 0.894
"5534" "Robust t-statistic" "Fisher" 0.322
"5535" "Robust t-statistic" "Fisher" 0.638
"5536" "Robust t-statistic" "Fisher" 0.496
"5537" "Robust t-statistic" "Fisher" 0.852
"5538" "Robust t-statistic" "Fisher" 0.168
"5539" "Robust t-statistic" "Fisher" 0.16
"5540" "Robust t-statistic" "Fisher" 0.392
"5541" "Robust t-statistic" "Fisher" 0.488
"5542" "Robust t-statistic" "Fisher" 0.262
"5543" "Robust t-statistic" "Fisher" 0.898
"5544" "Robust t-statistic" "Fisher" 0.384
"5545" "Robust t-statistic" "Fisher" 0.634
"5546" "Robust t-statistic" "Fisher" 0.242
"5547" "Robust t-statistic" "Fisher" 0.558
"5548" "Robust t-statistic" "Fisher" 0.854
"5549" "Robust t-statistic" "Fisher" 0.186
"5550" "Robust t-statistic" "Fisher" 0.176
"5551" "Robust t-statistic" "Fisher" 0.392
"5552" "Robust t-statistic" "Fisher" 0.874
"5553" "Robust t-statistic" "Fisher" 0.578
"5554" "Robust t-statistic" "Fisher" 0.484
"5555" "Robust t-statistic" "Fisher" 0.634
"5556" "Robust t-statistic" "Fisher" 0.932
"5557" "Robust t-statistic" "Fisher" 0.304
"5558" "Robust t-statistic" "Fisher" 0.974
"5559" "Robust t-statistic" "Fisher" 0.514
"5560" "Robust t-statistic" "Fisher" 0.232
"5561" "Robust t-statistic" "Fisher" 0.906
"5562" "Robust t-statistic" "Fisher" 0.918
"5563" "Robust t-statistic" "Fisher" 0.346
"5564" "Robust t-statistic" "Fisher" 0.418
"5565" "Robust t-statistic" "Fisher" 0.924
"5566" "Robust t-statistic" "Fisher" 0.246
"5567" "Robust t-statistic" "Fisher" 0.686
"5568" "Robust t-statistic" "Fisher" 0.608
"5569" "Robust t-statistic" "Fisher" 0.164
"5570" "Robust t-statistic" "Fisher" 0.024
"5571" "Robust t-statistic" "Fisher" 0.494
"5572" "Robust t-statistic" "Fisher" 0.366
"5573" "Robust t-statistic" "Fisher" 0.62
"5574" "Robust t-statistic" "Fisher" 0.588
"5575" "Robust t-statistic" "Fisher" 0.24
"5576" "Robust t-statistic" "Fisher" 0.944
"5577" "Robust t-statistic" "Fisher" 0.65
"5578" "Robust t-statistic" "Fisher" 0.05
"5579" "Robust t-statistic" "Fisher" 0.538
"5580" "Robust t-statistic" "Fisher" 0.526
"5581" "Robust t-statistic" "Fisher" 0.656
"5582" "Robust t-statistic" "Fisher" 0.432
"5583" "Robust t-statistic" "Fisher" 0.234
"5584" "Robust t-statistic" "Fisher" 0.87
"5585" "Robust t-statistic" "Fisher" 0.876
"5586" "Robust t-statistic" "Fisher" 0.484
"5587" "Robust t-statistic" "Fisher" 0.62
"5588" "Robust t-statistic" "Fisher" 0.942
"5589" "Robust t-statistic" "Fisher" 0.47
"5590" "Robust t-statistic" "Fisher" 0.934
"5591" "Robust t-statistic" "Fisher" 0.646
"5592" "Robust t-statistic" "Fisher" 0.802
"5593" "Robust t-statistic" "Fisher" 0.082
"5594" "Robust t-statistic" "Fisher" 0.636
"5595" "Robust t-statistic" "Fisher" 0.742
"5596" "Robust t-statistic" "Fisher" 0.444
"5597" "Robust t-statistic" "Fisher" 0.336
"5598" "Robust t-statistic" "Fisher" 0.362
"5599" "Robust t-statistic" "Fisher" 0.788
"5600" "Robust t-statistic" "Fisher" 0.884
"5601" "Robust t-statistic" "Fisher" 0.824
"5602" "Robust t-statistic" "Fisher" 0.006
"5603" "Robust t-statistic" "Fisher" 0.656
"5604" "Robust t-statistic" "Fisher" 0.59
"5605" "Robust t-statistic" "Fisher" 0.502
"5606" "Robust t-statistic" "Fisher" 0.91
"5607" "Robust t-statistic" "Fisher" 0.41
"5608" "Robust t-statistic" "Fisher" 0.982
"5609" "Robust t-statistic" "Fisher" 0.076
"5610" "Robust t-statistic" "Fisher" 0.582
"5611" "Robust t-statistic" "Fisher" 0.924
"5612" "Robust t-statistic" "Fisher" 0.44
"5613" "Robust t-statistic" "Fisher" 0.052
"5614" "Robust t-statistic" "Fisher" 0.532
"5615" "Robust t-statistic" "Fisher" 0.978
"5616" "Robust t-statistic" "Fisher" 0.07
"5617" "Robust t-statistic" "Fisher" 0.064
"5618" "Robust t-statistic" "Fisher" 0.212
"5619" "Robust t-statistic" "Fisher" 0.852
"5620" "Robust t-statistic" "Fisher" 0.948
"5621" "Robust t-statistic" "Fisher" 0.704
"5622" "Robust t-statistic" "Fisher" 0.308
"5623" "Robust t-statistic" "Fisher" 0.806
"5624" "Robust t-statistic" "Fisher" 0.386
"5625" "Robust t-statistic" "Fisher" 0.66
"5626" "Robust t-statistic" "Fisher" 0.338
"5627" "Robust t-statistic" "Fisher" 0.718
"5628" "Robust t-statistic" "Fisher" 0.246
"5629" "Robust t-statistic" "Fisher" 0.458
"5630" "Robust t-statistic" "Fisher" 0.636
"5631" "Robust t-statistic" "Fisher" 0.252
"5632" "Robust t-statistic" "Fisher" 0.306
"5633" "Robust t-statistic" "Fisher" 0.348
"5634" "Robust t-statistic" "Fisher" 0.898
"5635" "Robust t-statistic" "Fisher" 0.212
"5636" "Robust t-statistic" "Fisher" 0.738
"5637" "Robust t-statistic" "Fisher" 0.734
"5638" "Robust t-statistic" "Fisher" 0.278
"5639" "Robust t-statistic" "Fisher" 0.988
"5640" "Robust t-statistic" "Fisher" 0.448
"5641" "Robust t-statistic" "Fisher" 0.84
"5642" "Robust t-statistic" "Fisher" 0.764
"5643" "Robust t-statistic" "Fisher" 0.956
"5644" "Robust t-statistic" "Fisher" 0.208
"5645" "Robust t-statistic" "Fisher" 0.49
"5646" "Robust t-statistic" "Fisher" 0.56
"5647" "Robust t-statistic" "Fisher" 0.878
"5648" "Robust t-statistic" "Fisher" 0.63
"5649" "Robust t-statistic" "Fisher" 0.332
"5650" "Robust t-statistic" "Fisher" 0.734
"5651" "Robust t-statistic" "Fisher" 0.136
"5652" "Robust t-statistic" "Fisher" 0.622
"5653" "Robust t-statistic" "Fisher" 0.008
"5654" "Robust t-statistic" "Fisher" 0.79
"5655" "Robust t-statistic" "Fisher" 0.6
"5656" "Robust t-statistic" "Fisher" 0.634
"5657" "Robust t-statistic" "Fisher" 0.194
"5658" "Robust t-statistic" "Fisher" 0.892
"5659" "Robust t-statistic" "Fisher" 0.13
"5660" "Robust t-statistic" "Fisher" 0.488
"5661" "Robust t-statistic" "Fisher" 0.742
"5662" "Robust t-statistic" "Fisher" 0.434
"5663" "Robust t-statistic" "Fisher" 0.646
"5664" "Robust t-statistic" "Fisher" 0.836
"5665" "Robust t-statistic" "Fisher" 0.464
"5666" "Robust t-statistic" "Fisher" 0.614
"5667" "Robust t-statistic" "Fisher" 0.418
"5668" "Robust t-statistic" "Fisher" 0.996
"5669" "Robust t-statistic" "Fisher" 0.3
"5670" "Robust t-statistic" "Fisher" 0.308
"5671" "Robust t-statistic" "Fisher" 0.85
"5672" "Robust t-statistic" "Fisher" 0.124
"5673" "Robust t-statistic" "Fisher" 0.864
"5674" "Robust t-statistic" "Fisher" 0.636
"5675" "Robust t-statistic" "Fisher" 0.664
"5676" "Robust t-statistic" "Fisher" 0.77
"5677" "Robust t-statistic" "Fisher" 0.296
"5678" "Robust t-statistic" "Fisher" 0.624
"5679" "Robust t-statistic" "Fisher" 0.47
"5680" "Robust t-statistic" "Fisher" 0.9
"5681" "Robust t-statistic" "Fisher" 0.272
"5682" "Robust t-statistic" "Fisher" 0.012
"5683" "Robust t-statistic" "Fisher" 0.864
"5684" "Robust t-statistic" "Fisher" 0.556
"5685" "Robust t-statistic" "Fisher" 0.08
"5686" "Robust t-statistic" "Fisher" 0.426
"5687" "Robust t-statistic" "Fisher" 0.98
"5688" "Robust t-statistic" "Fisher" 0.69
"5689" "Robust t-statistic" "Fisher" 0.25
"5690" "Robust t-statistic" "Fisher" 0.278
"5691" "Robust t-statistic" "Fisher" 0.846
"5692" "Robust t-statistic" "Fisher" 0.422
"5693" "Robust t-statistic" "Fisher" 0.102
"5694" "Robust t-statistic" "Fisher" 0.65
"5695" "Robust t-statistic" "Fisher" 0.204
"5696" "Robust t-statistic" "Fisher" 0.614
"5697" "Robust t-statistic" "Fisher" 0.244
"5698" "Robust t-statistic" "Fisher" 0.896
"5699" "Robust t-statistic" "Fisher" 0.816
"5700" "Robust t-statistic" "Fisher" 0.768
"5701" "Robust t-statistic" "Fisher" 0.344
"5702" "Robust t-statistic" "Fisher" 0.436
"5703" "Robust t-statistic" "Fisher" 0.868
"5704" "Robust t-statistic" "Fisher" 0.482
"5705" "Robust t-statistic" "Fisher" 0.026
"5706" "Robust t-statistic" "Fisher" 0.136
"5707" "Robust t-statistic" "Fisher" 0.122
"5708" "Robust t-statistic" "Fisher" 0.218
"5709" "Robust t-statistic" "Fisher" 0.106
"5710" "Robust t-statistic" "Fisher" 0.256
"5711" "Robust t-statistic" "Fisher" 0.464
"5712" "Robust t-statistic" "Fisher" 0.862
"5713" "Robust t-statistic" "Fisher" 0.97
"5714" "Robust t-statistic" "Fisher" 0.038
"5715" "Robust t-statistic" "Fisher" 0.924
"5716" "Robust t-statistic" "Fisher" 0.704
"5717" "Robust t-statistic" "Fisher" 0.716
"5718" "Robust t-statistic" "Fisher" 0.698
"5719" "Robust t-statistic" "Fisher" 0.9
"5720" "Robust t-statistic" "Fisher" 0.59
"5721" "Robust t-statistic" "Fisher" 0.694
"5722" "Robust t-statistic" "Fisher" 0.916
"5723" "Robust t-statistic" "Fisher" 0.532
"5724" "Robust t-statistic" "Fisher" 0.242
"5725" "Robust t-statistic" "Fisher" 0.77
"5726" "Robust t-statistic" "Fisher" 0.72
"5727" "Robust t-statistic" "Fisher" 0.296
"5728" "Robust t-statistic" "Fisher" 0.904
"5729" "Robust t-statistic" "Fisher" 0.426
"5730" "Robust t-statistic" "Fisher" 0.242
"5731" "Robust t-statistic" "Fisher" 0.904
"5732" "Robust t-statistic" "Fisher" 0.03
"5733" "Robust t-statistic" "Fisher" 0.922
"5734" "Robust t-statistic" "Fisher" 0.702
"5735" "Robust t-statistic" "Fisher" 0.266
"5736" "Robust t-statistic" "Fisher" 0.24
"5737" "Robust t-statistic" "Fisher" 0.82
"5738" "Robust t-statistic" "Fisher" 0.66
"5739" "Robust t-statistic" "Fisher" 0.338
"5740" "Robust t-statistic" "Fisher" 0.66
"5741" "Robust t-statistic" "Fisher" 0.844
"5742" "Robust t-statistic" "Fisher" 0.564
"5743" "Robust t-statistic" "Fisher" 0.834
"5744" "Robust t-statistic" "Fisher" 0.52
"5745" "Robust t-statistic" "Fisher" 0.32
"5746" "Robust t-statistic" "Fisher" 0.984
"5747" "Robust t-statistic" "Fisher" 0.51
"5748" "Robust t-statistic" "Fisher" 0.856
"5749" "Robust t-statistic" "Fisher" 0.838
"5750" "Robust t-statistic" "Fisher" 0.822
"5751" "Robust t-statistic" "Fisher" 0.866
"5752" "Robust t-statistic" "Fisher" 0.196
"5753" "Robust t-statistic" "Fisher" 0.226
"5754" "Robust t-statistic" "Fisher" 0.934
"5755" "Robust t-statistic" "Fisher" 0.606
"5756" "Robust t-statistic" "Fisher" 0.67
"5757" "Robust t-statistic" "Fisher" 0.25
"5758" "Robust t-statistic" "Fisher" 0.702
"5759" "Robust t-statistic" "Fisher" 0.156
"5760" "Robust t-statistic" "Fisher" 0.134
"5761" "Robust t-statistic" "Fisher" 0.592
"5762" "Robust t-statistic" "Fisher" 0.524
"5763" "Robust t-statistic" "Fisher" 0.434
"5764" "Robust t-statistic" "Fisher" 0.188
"5765" "Robust t-statistic" "Fisher" 0.786
"5766" "Robust t-statistic" "Fisher" 0.212
"5767" "Robust t-statistic" "Fisher" 0.31
"5768" "Robust t-statistic" "Fisher" 0.34
"5769" "Robust t-statistic" "Fisher" 0.054
"5770" "Robust t-statistic" "Fisher" 0.726
"5771" "Robust t-statistic" "Fisher" 0.482
"5772" "Robust t-statistic" "Fisher" 0.334
"5773" "Robust t-statistic" "Fisher" 0.104
"5774" "Robust t-statistic" "Fisher" 0.198
"5775" "Robust t-statistic" "Fisher" 0.126
"5776" "Robust t-statistic" "Fisher" 0.274
"5777" "Robust t-statistic" "Fisher" 0.644
"5778" "Robust t-statistic" "Fisher" 0.13
"5779" "Robust t-statistic" "Fisher" 0.534
"5780" "Robust t-statistic" "Fisher" 0.248
"5781" "Robust t-statistic" "Fisher" 0.422
"5782" "Robust t-statistic" "Fisher" 0.806
"5783" "Robust t-statistic" "Fisher" 0.96
"5784" "Robust t-statistic" "Fisher" 0.428
"5785" "Robust t-statistic" "Fisher" 0.864
"5786" "Robust t-statistic" "Fisher" 0.14
"5787" "Robust t-statistic" "Fisher" 0.416
"5788" "Robust t-statistic" "Fisher" 0.358
"5789" "Robust t-statistic" "Fisher" 0.648
"5790" "Robust t-statistic" "Fisher" 0.55
"5791" "Robust t-statistic" "Fisher" 0.106
"5792" "Robust t-statistic" "Fisher" 0.81
"5793" "Robust t-statistic" "Fisher" 0.622
"5794" "Robust t-statistic" "Fisher" 0.472
"5795" "Robust t-statistic" "Fisher" 0.88
"5796" "Robust t-statistic" "Fisher" 0.676
"5797" "Robust t-statistic" "Fisher" 0.846
"5798" "Robust t-statistic" "Fisher" 0.876
"5799" "Robust t-statistic" "Fisher" 0.67
"5800" "Robust t-statistic" "Fisher" 0.914
"5801" "Robust t-statistic" "Fisher" 0.89
"5802" "Robust t-statistic" "Fisher" 0.958
"5803" "Robust t-statistic" "Fisher" 0.522
"5804" "Robust t-statistic" "Fisher" 0.988
"5805" "Robust t-statistic" "Fisher" 0.022
"5806" "Robust t-statistic" "Fisher" 0.71
"5807" "Robust t-statistic" "Fisher" 0.418
"5808" "Robust t-statistic" "Fisher" 0.168
"5809" "Robust t-statistic" "Fisher" 0.594
"5810" "Robust t-statistic" "Fisher" 0.922
"5811" "Robust t-statistic" "Fisher" 0.816
"5812" "Robust t-statistic" "Fisher" 0.962
"5813" "Robust t-statistic" "Fisher" 0.218
"5814" "Robust t-statistic" "Fisher" 0.672
"5815" "Robust t-statistic" "Fisher" 0.306
"5816" "Robust t-statistic" "Fisher" 0.514
"5817" "Robust t-statistic" "Fisher" 0.906
"5818" "Robust t-statistic" "Fisher" 0.162
"5819" "Robust t-statistic" "Fisher" 0.83
"5820" "Robust t-statistic" "Fisher" 0.488
"5821" "Robust t-statistic" "Fisher" 0.79
"5822" "Robust t-statistic" "Fisher" 0.334
"5823" "Robust t-statistic" "Fisher" 0.386
"5824" "Robust t-statistic" "Fisher" 0.31
"5825" "Robust t-statistic" "Fisher" 0.51
"5826" "Robust t-statistic" "Fisher" 0.688
"5827" "Robust t-statistic" "Fisher" 0.528
"5828" "Robust t-statistic" "Fisher" 0.334
"5829" "Robust t-statistic" "Fisher" 0.868
"5830" "Robust t-statistic" "Fisher" 0.916
"5831" "Robust t-statistic" "Fisher" 0.53
"5832" "Robust t-statistic" "Fisher" 0.608
"5833" "Robust t-statistic" "Fisher" 0.91
"5834" "Robust t-statistic" "Fisher" 0.544
"5835" "Robust t-statistic" "Fisher" 0.488
"5836" "Robust t-statistic" "Fisher" 0.418
"5837" "Robust t-statistic" "Fisher" 0.724
"5838" "Robust t-statistic" "Fisher" 0.344
"5839" "Robust t-statistic" "Fisher" 0.382
"5840" "Robust t-statistic" "Fisher" 0.48
"5841" "Robust t-statistic" "Fisher" 0.71
"5842" "Robust t-statistic" "Fisher" 0.242
"5843" "Robust t-statistic" "Fisher" 0.51
"5844" "Robust t-statistic" "Fisher" 0.796
"5845" "Robust t-statistic" "Fisher" 0.738
"5846" "Robust t-statistic" "Fisher" 0.794
"5847" "Robust t-statistic" "Fisher" 0.228
"5848" "Robust t-statistic" "Fisher" 0.132
"5849" "Robust t-statistic" "Fisher" 0.218
"5850" "Robust t-statistic" "Fisher" 0.528
"5851" "Robust t-statistic" "Fisher" 0.418
"5852" "Robust t-statistic" "Fisher" 0.596
"5853" "Robust t-statistic" "Fisher" 0.65
"5854" "Robust t-statistic" "Fisher" 0.458
"5855" "Robust t-statistic" "Fisher" 0.342
"5856" "Robust t-statistic" "Fisher" 0.14
"5857" "Robust t-statistic" "Fisher" 0.682
"5858" "Robust t-statistic" "Fisher" 0.562
"5859" "Robust t-statistic" "Fisher" 0.888
"5860" "Robust t-statistic" "Fisher" 0.158
"5861" "Robust t-statistic" "Fisher" 0.794
"5862" "Robust t-statistic" "Fisher" 0.688
"5863" "Robust t-statistic" "Fisher" 0.408
"5864" "Robust t-statistic" "Fisher" 0.71
"5865" "Robust t-statistic" "Fisher" 0.416
"5866" "Robust t-statistic" "Fisher" 0.902
"5867" "Robust t-statistic" "Fisher" 0.356
"5868" "Robust t-statistic" "Fisher" 0.144
"5869" "Robust t-statistic" "Fisher" 0.696
"5870" "Robust t-statistic" "Fisher" 0.658
"5871" "Robust t-statistic" "Fisher" 0.25
"5872" "Robust t-statistic" "Fisher" 0.502
"5873" "Robust t-statistic" "Fisher" 0.932
"5874" "Robust t-statistic" "Fisher" 0.34
"5875" "Robust t-statistic" "Fisher" 0.902
"5876" "Robust t-statistic" "Fisher" 0.982
"5877" "Robust t-statistic" "Fisher" 0.53
"5878" "Robust t-statistic" "Fisher" 0.69
"5879" "Robust t-statistic" "Fisher" 0.492
"5880" "Robust t-statistic" "Fisher" 0.458
"5881" "Robust t-statistic" "Fisher" 0.674
"5882" "Robust t-statistic" "Fisher" 0.362
"5883" "Robust t-statistic" "Fisher" 0.532
"5884" "Robust t-statistic" "Fisher" 0.602
"5885" "Robust t-statistic" "Fisher" 0.526
"5886" "Robust t-statistic" "Fisher" 0.052
"5887" "Robust t-statistic" "Fisher" 0.334
"5888" "Robust t-statistic" "Fisher" 0.906
"5889" "Robust t-statistic" "Fisher" 0.878
"5890" "Robust t-statistic" "Fisher" 0.106
"5891" "Robust t-statistic" "Fisher" 0.472
"5892" "Robust t-statistic" "Fisher" 0.674
"5893" "Robust t-statistic" "Fisher" 0.898
"5894" "Robust t-statistic" "Fisher" 0.978
"5895" "Robust t-statistic" "Fisher" 0.624
"5896" "Robust t-statistic" "Fisher" 0.702
"5897" "Robust t-statistic" "Fisher" 0.546
"5898" "Robust t-statistic" "Fisher" 0.292
"5899" "Robust t-statistic" "Fisher" 0.692
"5900" "Robust t-statistic" "Fisher" 0.384
"5901" "Robust t-statistic" "Fisher" 0.466
"5902" "Robust t-statistic" "Fisher" 0.382
"5903" "Robust t-statistic" "Fisher" 0.778
"5904" "Robust t-statistic" "Fisher" 0.29
"5905" "Robust t-statistic" "Fisher" 0.474
"5906" "Robust t-statistic" "Fisher" 0.446
"5907" "Robust t-statistic" "Fisher" 0.898
"5908" "Robust t-statistic" "Fisher" 0.058
"5909" "Robust t-statistic" "Fisher" 0.658
"5910" "Robust t-statistic" "Fisher" 0.654
"5911" "Robust t-statistic" "Fisher" 0.602
"5912" "Robust t-statistic" "Fisher" 0.614
"5913" "Robust t-statistic" "Fisher" 0.896
"5914" "Robust t-statistic" "Fisher" 0.776
"5915" "Robust t-statistic" "Fisher" 0.386
"5916" "Robust t-statistic" "Fisher" 0.046
"5917" "Robust t-statistic" "Fisher" 0.118
"5918" "Robust t-statistic" "Fisher" 0.87
"5919" "Robust t-statistic" "Fisher" 0.144
"5920" "Robust t-statistic" "Fisher" 0.604
"5921" "Robust t-statistic" "Fisher" 0.208
"5922" "Robust t-statistic" "Fisher" 0.898
"5923" "Robust t-statistic" "Fisher" 0.546
"5924" "Robust t-statistic" "Fisher" 0.94
"5925" "Robust t-statistic" "Fisher" 0.926
"5926" "Robust t-statistic" "Fisher" 0.884
"5927" "Robust t-statistic" "Fisher" 0.29
"5928" "Robust t-statistic" "Fisher" 0.106
"5929" "Robust t-statistic" "Fisher" 0.086
"5930" "Robust t-statistic" "Fisher" 0.304
"5931" "Robust t-statistic" "Fisher" 0.782
"5932" "Robust t-statistic" "Fisher" 0.58
"5933" "Robust t-statistic" "Fisher" 0.914
"5934" "Robust t-statistic" "Fisher" 0.716
"5935" "Robust t-statistic" "Fisher" 0.412
"5936" "Robust t-statistic" "Fisher" 0.856
"5937" "Robust t-statistic" "Fisher" 0.948
"5938" "Robust t-statistic" "Fisher" 0.636
"5939" "Robust t-statistic" "Fisher" 0.458
"5940" "Robust t-statistic" "Fisher" 0.692
"5941" "Robust t-statistic" "Fisher" 0.082
"5942" "Robust t-statistic" "Fisher" 0.628
"5943" "Robust t-statistic" "Fisher" 0.758
"5944" "Robust t-statistic" "Fisher" 0.332
"5945" "Robust t-statistic" "Fisher" 0.15
"5946" "Robust t-statistic" "Fisher" 0.594
"5947" "Robust t-statistic" "Fisher" 0.356
"5948" "Robust t-statistic" "Fisher" 0.384
"5949" "Robust t-statistic" "Fisher" 0.152
"5950" "Robust t-statistic" "Fisher" 0.528
"5951" "Robust t-statistic" "Fisher" 0.424
"5952" "Robust t-statistic" "Fisher" 0.162
"5953" "Robust t-statistic" "Fisher" 0.862
"5954" "Robust t-statistic" "Fisher" 0.74
"5955" "Robust t-statistic" "Fisher" 0.326
"5956" "Robust t-statistic" "Fisher" 0.846
"5957" "Robust t-statistic" "Fisher" 0.688
"5958" "Robust t-statistic" "Fisher" 0.888
"5959" "Robust t-statistic" "Fisher" 0.964
"5960" "Robust t-statistic" "Fisher" 0.226
"5961" "Robust t-statistic" "Fisher" 0.928
"5962" "Robust t-statistic" "Fisher" 0.668
"5963" "Robust t-statistic" "Fisher" 0.298
"5964" "Robust t-statistic" "Fisher" 0.078
"5965" "Robust t-statistic" "Fisher" 0.602
"5966" "Robust t-statistic" "Fisher" 0.044
"5967" "Robust t-statistic" "Fisher" 0.778
"5968" "Robust t-statistic" "Fisher" 0.438
"5969" "Robust t-statistic" "Fisher" 0.524
"5970" "Robust t-statistic" "Fisher" 0.708
"5971" "Robust t-statistic" "Fisher" 0.734
"5972" "Robust t-statistic" "Fisher" 0.698
"5973" "Robust t-statistic" "Fisher" 0.112
"5974" "Robust t-statistic" "Fisher" 0.7
"5975" "Robust t-statistic" "Fisher" 0.344
"5976" "Robust t-statistic" "Fisher" 0.93
"5977" "Robust t-statistic" "Fisher" 0.724
"5978" "Robust t-statistic" "Fisher" 0.666
"5979" "Robust t-statistic" "Fisher" 0.304
"5980" "Robust t-statistic" "Fisher" 0.202
"5981" "Robust t-statistic" "Fisher" 0.16
"5982" "Robust t-statistic" "Fisher" 0.382
"5983" "Robust t-statistic" "Fisher" 0.466
"5984" "Robust t-statistic" "Fisher" 0.306
"5985" "Robust t-statistic" "Fisher" 0.034
"5986" "Robust t-statistic" "Fisher" 0.822
"5987" "Robust t-statistic" "Fisher" 0.386
"5988" "Robust t-statistic" "Fisher" 0.62
"5989" "Robust t-statistic" "Fisher" 0.412
"5990" "Robust t-statistic" "Fisher" 0.51
"5991" "Robust t-statistic" "Fisher" 0.98
"5992" "Robust t-statistic" "Fisher" 0.564
"5993" "Robust t-statistic" "Fisher" 0.094
"5994" "Robust t-statistic" "Fisher" 0.622
"5995" "Robust t-statistic" "Fisher" 0.168
"5996" "Robust t-statistic" "Fisher" 0.818
"5997" "Robust t-statistic" "Fisher" 0.772
"5998" "Robust t-statistic" "Fisher" 0.164
"5999" "Robust t-statistic" "Fisher" 0.572
"6000" "Robust t-statistic" "Fisher" 0.032
"6001" "Unstudentized" "Lin" 0.694
"6002" "Unstudentized" "Lin" 0.714
"6003" "Unstudentized" "Lin" 0.52
"6004" "Unstudentized" "Lin" 0.174
"6005" "Unstudentized" "Lin" 0.87
"6006" "Unstudentized" "Lin" 0.054
"6007" "Unstudentized" "Lin" 0.648
"6008" "Unstudentized" "Lin" 0.176
"6009" "Unstudentized" "Lin" 0.65
"6010" "Unstudentized" "Lin" 0.138
"6011" "Unstudentized" "Lin" 0.068
"6012" "Unstudentized" "Lin" 0.64
"6013" "Unstudentized" "Lin" 0.088
"6014" "Unstudentized" "Lin" 0.09
"6015" "Unstudentized" "Lin" 0.618
"6016" "Unstudentized" "Lin" 0.812
"6017" "Unstudentized" "Lin" 0.966
"6018" "Unstudentized" "Lin" 0.414
"6019" "Unstudentized" "Lin" 0.376
"6020" "Unstudentized" "Lin" 0.314
"6021" "Unstudentized" "Lin" 0.28
"6022" "Unstudentized" "Lin" 0.604
"6023" "Unstudentized" "Lin" 0.52
"6024" "Unstudentized" "Lin" 0.762
"6025" "Unstudentized" "Lin" 0.046
"6026" "Unstudentized" "Lin" 0.65
"6027" "Unstudentized" "Lin" 0.69
"6028" "Unstudentized" "Lin" 0.336
"6029" "Unstudentized" "Lin" 0.64
"6030" "Unstudentized" "Lin" 0.846
"6031" "Unstudentized" "Lin" 0.33
"6032" "Unstudentized" "Lin" 0.594
"6033" "Unstudentized" "Lin" 0.216
"6034" "Unstudentized" "Lin" 0.01
"6035" "Unstudentized" "Lin" 0.83
"6036" "Unstudentized" "Lin" 0.164
"6037" "Unstudentized" "Lin" 0.652
"6038" "Unstudentized" "Lin" 0.698
"6039" "Unstudentized" "Lin" 0.242
"6040" "Unstudentized" "Lin" 0.114
"6041" "Unstudentized" "Lin" 0.278
"6042" "Unstudentized" "Lin" 0.282
"6043" "Unstudentized" "Lin" 0.92
"6044" "Unstudentized" "Lin" 0.408
"6045" "Unstudentized" "Lin" 0.876
"6046" "Unstudentized" "Lin" 0.454
"6047" "Unstudentized" "Lin" 0.492
"6048" "Unstudentized" "Lin" 0.208
"6049" "Unstudentized" "Lin" 0.056
"6050" "Unstudentized" "Lin" 0.082
"6051" "Unstudentized" "Lin" 0.768
"6052" "Unstudentized" "Lin" 0.944
"6053" "Unstudentized" "Lin" 0.834
"6054" "Unstudentized" "Lin" 0.268
"6055" "Unstudentized" "Lin" 0.794
"6056" "Unstudentized" "Lin" 0.548
"6057" "Unstudentized" "Lin" 0.1
"6058" "Unstudentized" "Lin" 0.674
"6059" "Unstudentized" "Lin" 0.83
"6060" "Unstudentized" "Lin" 0.576
"6061" "Unstudentized" "Lin" 0.026
"6062" "Unstudentized" "Lin" 0.104
"6063" "Unstudentized" "Lin" 0
"6064" "Unstudentized" "Lin" 0.636
"6065" "Unstudentized" "Lin" 0.064
"6066" "Unstudentized" "Lin" 0.106
"6067" "Unstudentized" "Lin" 0.628
"6068" "Unstudentized" "Lin" 0.646
"6069" "Unstudentized" "Lin" 0.218
"6070" "Unstudentized" "Lin" 0.844
"6071" "Unstudentized" "Lin" 0.8
"6072" "Unstudentized" "Lin" 0.574
"6073" "Unstudentized" "Lin" 0.034
"6074" "Unstudentized" "Lin" 0.222
"6075" "Unstudentized" "Lin" 0.764
"6076" "Unstudentized" "Lin" 0.75
"6077" "Unstudentized" "Lin" 0.11
"6078" "Unstudentized" "Lin" 0.062
"6079" "Unstudentized" "Lin" 0.75
"6080" "Unstudentized" "Lin" 0.278
"6081" "Unstudentized" "Lin" 0.126
"6082" "Unstudentized" "Lin" 0.396
"6083" "Unstudentized" "Lin" 0.354
"6084" "Unstudentized" "Lin" 0.4
"6085" "Unstudentized" "Lin" 0.038
"6086" "Unstudentized" "Lin" 0.014
"6087" "Unstudentized" "Lin" 0.058
"6088" "Unstudentized" "Lin" 0.534
"6089" "Unstudentized" "Lin" 0.546
"6090" "Unstudentized" "Lin" 0.952
"6091" "Unstudentized" "Lin" 0.992
"6092" "Unstudentized" "Lin" 0.098
"6093" "Unstudentized" "Lin" 0.022
"6094" "Unstudentized" "Lin" 0.364
"6095" "Unstudentized" "Lin" 0.096
"6096" "Unstudentized" "Lin" 0.38
"6097" "Unstudentized" "Lin" 0.534
"6098" "Unstudentized" "Lin" 0.002
"6099" "Unstudentized" "Lin" 0.814
"6100" "Unstudentized" "Lin" 0.436
"6101" "Unstudentized" "Lin" 0.85
"6102" "Unstudentized" "Lin" 0.56
"6103" "Unstudentized" "Lin" 0.366
"6104" "Unstudentized" "Lin" 0.08
"6105" "Unstudentized" "Lin" 0.474
"6106" "Unstudentized" "Lin" 0.24
"6107" "Unstudentized" "Lin" 0.35
"6108" "Unstudentized" "Lin" 0.072
"6109" "Unstudentized" "Lin" 0.842
"6110" "Unstudentized" "Lin" 0.13
"6111" "Unstudentized" "Lin" 0.618
"6112" "Unstudentized" "Lin" 0.514
"6113" "Unstudentized" "Lin" 0.322
"6114" "Unstudentized" "Lin" 0.918
"6115" "Unstudentized" "Lin" 0.07
"6116" "Unstudentized" "Lin" 0.376
"6117" "Unstudentized" "Lin" 0.534
"6118" "Unstudentized" "Lin" 0.322
"6119" "Unstudentized" "Lin" 0.194
"6120" "Unstudentized" "Lin" 0.164
"6121" "Unstudentized" "Lin" 0.45
"6122" "Unstudentized" "Lin" 0.622
"6123" "Unstudentized" "Lin" 0.368
"6124" "Unstudentized" "Lin" 0.254
"6125" "Unstudentized" "Lin" 0.002
"6126" "Unstudentized" "Lin" 0.962
"6127" "Unstudentized" "Lin" 0.684
"6128" "Unstudentized" "Lin" 0.418
"6129" "Unstudentized" "Lin" 0.862
"6130" "Unstudentized" "Lin" 0.39
"6131" "Unstudentized" "Lin" 0.874
"6132" "Unstudentized" "Lin" 0.682
"6133" "Unstudentized" "Lin" 0.058
"6134" "Unstudentized" "Lin" 0.714
"6135" "Unstudentized" "Lin" 0.218
"6136" "Unstudentized" "Lin" 0.762
"6137" "Unstudentized" "Lin" 0.152
"6138" "Unstudentized" "Lin" 0.952
"6139" "Unstudentized" "Lin" 0.81
"6140" "Unstudentized" "Lin" 0.316
"6141" "Unstudentized" "Lin" 0.956
"6142" "Unstudentized" "Lin" 0.97
"6143" "Unstudentized" "Lin" 0.014
"6144" "Unstudentized" "Lin" 0.054
"6145" "Unstudentized" "Lin" 0.008
"6146" "Unstudentized" "Lin" 0.86
"6147" "Unstudentized" "Lin" 0.226
"6148" "Unstudentized" "Lin" 0.856
"6149" "Unstudentized" "Lin" 0.136
"6150" "Unstudentized" "Lin" 0.682
"6151" "Unstudentized" "Lin" 0.134
"6152" "Unstudentized" "Lin" 0.732
"6153" "Unstudentized" "Lin" 0.426
"6154" "Unstudentized" "Lin" 0
"6155" "Unstudentized" "Lin" 0.248
"6156" "Unstudentized" "Lin" 0.454
"6157" "Unstudentized" "Lin" 0.18
"6158" "Unstudentized" "Lin" 0.01
"6159" "Unstudentized" "Lin" 0.93
"6160" "Unstudentized" "Lin" 0.3
"6161" "Unstudentized" "Lin" 0.066
"6162" "Unstudentized" "Lin" 0.32
"6163" "Unstudentized" "Lin" 0.578
"6164" "Unstudentized" "Lin" 0.85
"6165" "Unstudentized" "Lin" 0.542
"6166" "Unstudentized" "Lin" 0.622
"6167" "Unstudentized" "Lin" 0.7
"6168" "Unstudentized" "Lin" 0.916
"6169" "Unstudentized" "Lin" 0.97
"6170" "Unstudentized" "Lin" 0.736
"6171" "Unstudentized" "Lin" 0.114
"6172" "Unstudentized" "Lin" 0.162
"6173" "Unstudentized" "Lin" 0.332
"6174" "Unstudentized" "Lin" 0.918
"6175" "Unstudentized" "Lin" 0.342
"6176" "Unstudentized" "Lin" 0.216
"6177" "Unstudentized" "Lin" 0.196
"6178" "Unstudentized" "Lin" 0.962
"6179" "Unstudentized" "Lin" 0.566
"6180" "Unstudentized" "Lin" 0.424
"6181" "Unstudentized" "Lin" 0.086
"6182" "Unstudentized" "Lin" 0.292
"6183" "Unstudentized" "Lin" 0.116
"6184" "Unstudentized" "Lin" 0.806
"6185" "Unstudentized" "Lin" 0.048
"6186" "Unstudentized" "Lin" 0.238
"6187" "Unstudentized" "Lin" 0.092
"6188" "Unstudentized" "Lin" 0.616
"6189" "Unstudentized" "Lin" 0.004
"6190" "Unstudentized" "Lin" 0.444
"6191" "Unstudentized" "Lin" 0.474
"6192" "Unstudentized" "Lin" 0.154
"6193" "Unstudentized" "Lin" 0.896
"6194" "Unstudentized" "Lin" 0.694
"6195" "Unstudentized" "Lin" 0.624
"6196" "Unstudentized" "Lin" 0.018
"6197" "Unstudentized" "Lin" 0.708
"6198" "Unstudentized" "Lin" 0.392
"6199" "Unstudentized" "Lin" 0.154
"6200" "Unstudentized" "Lin" 0.484
"6201" "Unstudentized" "Lin" 0.36
"6202" "Unstudentized" "Lin" 0.34
"6203" "Unstudentized" "Lin" 0.858
"6204" "Unstudentized" "Lin" 0.95
"6205" "Unstudentized" "Lin" 0.282
"6206" "Unstudentized" "Lin" 0.304
"6207" "Unstudentized" "Lin" 0.196
"6208" "Unstudentized" "Lin" 0.008
"6209" "Unstudentized" "Lin" 0.488
"6210" "Unstudentized" "Lin" 0.554
"6211" "Unstudentized" "Lin" 0.356
"6212" "Unstudentized" "Lin" 0.478
"6213" "Unstudentized" "Lin" 0.182
"6214" "Unstudentized" "Lin" 0.118
"6215" "Unstudentized" "Lin" 0.846
"6216" "Unstudentized" "Lin" 0.068
"6217" "Unstudentized" "Lin" 0.27
"6218" "Unstudentized" "Lin" 0.368
"6219" "Unstudentized" "Lin" 0.574
"6220" "Unstudentized" "Lin" 0.284
"6221" "Unstudentized" "Lin" 0.046
"6222" "Unstudentized" "Lin" 0.948
"6223" "Unstudentized" "Lin" 0.274
"6224" "Unstudentized" "Lin" 0.004
"6225" "Unstudentized" "Lin" 0.204
"6226" "Unstudentized" "Lin" 0.026
"6227" "Unstudentized" "Lin" 0.194
"6228" "Unstudentized" "Lin" 0.036
"6229" "Unstudentized" "Lin" 0.176
"6230" "Unstudentized" "Lin" 0.672
"6231" "Unstudentized" "Lin" 0.878
"6232" "Unstudentized" "Lin" 0.46
"6233" "Unstudentized" "Lin" 0.014
"6234" "Unstudentized" "Lin" 0.946
"6235" "Unstudentized" "Lin" 0.106
"6236" "Unstudentized" "Lin" 0.716
"6237" "Unstudentized" "Lin" 0.534
"6238" "Unstudentized" "Lin" 0.642
"6239" "Unstudentized" "Lin" 0.446
"6240" "Unstudentized" "Lin" 0.804
"6241" "Unstudentized" "Lin" 0.18
"6242" "Unstudentized" "Lin" 0.018
"6243" "Unstudentized" "Lin" 0.788
"6244" "Unstudentized" "Lin" 0.744
"6245" "Unstudentized" "Lin" 0.282
"6246" "Unstudentized" "Lin" 0.052
"6247" "Unstudentized" "Lin" 0.864
"6248" "Unstudentized" "Lin" 0.27
"6249" "Unstudentized" "Lin" 0.498
"6250" "Unstudentized" "Lin" 0.468
"6251" "Unstudentized" "Lin" 0.77
"6252" "Unstudentized" "Lin" 0.296
"6253" "Unstudentized" "Lin" 0.556
"6254" "Unstudentized" "Lin" 0.818
"6255" "Unstudentized" "Lin" 0.656
"6256" "Unstudentized" "Lin" 0.584
"6257" "Unstudentized" "Lin" 0.984
"6258" "Unstudentized" "Lin" 0.552
"6259" "Unstudentized" "Lin" 0.196
"6260" "Unstudentized" "Lin" 0.582
"6261" "Unstudentized" "Lin" 0.064
"6262" "Unstudentized" "Lin" 0.39
"6263" "Unstudentized" "Lin" 0.816
"6264" "Unstudentized" "Lin" 0.636
"6265" "Unstudentized" "Lin" 0.734
"6266" "Unstudentized" "Lin" 0.274
"6267" "Unstudentized" "Lin" 0.516
"6268" "Unstudentized" "Lin" 0.606
"6269" "Unstudentized" "Lin" 0.786
"6270" "Unstudentized" "Lin" 0
"6271" "Unstudentized" "Lin" 0.338
"6272" "Unstudentized" "Lin" 0.004
"6273" "Unstudentized" "Lin" 0.6
"6274" "Unstudentized" "Lin" 0.478
"6275" "Unstudentized" "Lin" 0.054
"6276" "Unstudentized" "Lin" 0.688
"6277" "Unstudentized" "Lin" 0.096
"6278" "Unstudentized" "Lin" 0.188
"6279" "Unstudentized" "Lin" 0.128
"6280" "Unstudentized" "Lin" 0.634
"6281" "Unstudentized" "Lin" 0.546
"6282" "Unstudentized" "Lin" 0.468
"6283" "Unstudentized" "Lin" 0.052
"6284" "Unstudentized" "Lin" 0.214
"6285" "Unstudentized" "Lin" 0.834
"6286" "Unstudentized" "Lin" 0.872
"6287" "Unstudentized" "Lin" 0.826
"6288" "Unstudentized" "Lin" 0.88
"6289" "Unstudentized" "Lin" 0.644
"6290" "Unstudentized" "Lin" 0.844
"6291" "Unstudentized" "Lin" 0.08
"6292" "Unstudentized" "Lin" 0.192
"6293" "Unstudentized" "Lin" 0.354
"6294" "Unstudentized" "Lin" 0.026
"6295" "Unstudentized" "Lin" 0.002
"6296" "Unstudentized" "Lin" 0.688
"6297" "Unstudentized" "Lin" 0.652
"6298" "Unstudentized" "Lin" 0.01
"6299" "Unstudentized" "Lin" 0.488
"6300" "Unstudentized" "Lin" 0.906
"6301" "Unstudentized" "Lin" 0.066
"6302" "Unstudentized" "Lin" 0.624
"6303" "Unstudentized" "Lin" 0.916
"6304" "Unstudentized" "Lin" 0.004
"6305" "Unstudentized" "Lin" 0.794
"6306" "Unstudentized" "Lin" 0.164
"6307" "Unstudentized" "Lin" 0.966
"6308" "Unstudentized" "Lin" 0.972
"6309" "Unstudentized" "Lin" 0.858
"6310" "Unstudentized" "Lin" 0.59
"6311" "Unstudentized" "Lin" 0.41
"6312" "Unstudentized" "Lin" 0.634
"6313" "Unstudentized" "Lin" 0.906
"6314" "Unstudentized" "Lin" 0.204
"6315" "Unstudentized" "Lin" 0.34
"6316" "Unstudentized" "Lin" 0.24
"6317" "Unstudentized" "Lin" 0.164
"6318" "Unstudentized" "Lin" 0.852
"6319" "Unstudentized" "Lin" 0.656
"6320" "Unstudentized" "Lin" 0.168
"6321" "Unstudentized" "Lin" 0.298
"6322" "Unstudentized" "Lin" 0.104
"6323" "Unstudentized" "Lin" 0.196
"6324" "Unstudentized" "Lin" 0.84
"6325" "Unstudentized" "Lin" 0.312
"6326" "Unstudentized" "Lin" 0.658
"6327" "Unstudentized" "Lin" 0.82
"6328" "Unstudentized" "Lin" 0.258
"6329" "Unstudentized" "Lin" 0.528
"6330" "Unstudentized" "Lin" 0.954
"6331" "Unstudentized" "Lin" 0.25
"6332" "Unstudentized" "Lin" 0.574
"6333" "Unstudentized" "Lin" 0.158
"6334" "Unstudentized" "Lin" 0.43
"6335" "Unstudentized" "Lin" 0.754
"6336" "Unstudentized" "Lin" 0.732
"6337" "Unstudentized" "Lin" 0.056
"6338" "Unstudentized" "Lin" 0.376
"6339" "Unstudentized" "Lin" 0.654
"6340" "Unstudentized" "Lin" 0.592
"6341" "Unstudentized" "Lin" 0.288
"6342" "Unstudentized" "Lin" 0.62
"6343" "Unstudentized" "Lin" 0.46
"6344" "Unstudentized" "Lin" 0.214
"6345" "Unstudentized" "Lin" 0.626
"6346" "Unstudentized" "Lin" 0.004
"6347" "Unstudentized" "Lin" 0.036
"6348" "Unstudentized" "Lin" 0.39
"6349" "Unstudentized" "Lin" 0.002
"6350" "Unstudentized" "Lin" 0.388
"6351" "Unstudentized" "Lin" 0.668
"6352" "Unstudentized" "Lin" 0.228
"6353" "Unstudentized" "Lin" 0.006
"6354" "Unstudentized" "Lin" 0.368
"6355" "Unstudentized" "Lin" 0.552
"6356" "Unstudentized" "Lin" 0.446
"6357" "Unstudentized" "Lin" 0.184
"6358" "Unstudentized" "Lin" 0.612
"6359" "Unstudentized" "Lin" 0.732
"6360" "Unstudentized" "Lin" 0.426
"6361" "Unstudentized" "Lin" 0.064
"6362" "Unstudentized" "Lin" 0.616
"6363" "Unstudentized" "Lin" 0
"6364" "Unstudentized" "Lin" 0.022
"6365" "Unstudentized" "Lin" 0.778
"6366" "Unstudentized" "Lin" 0.84
"6367" "Unstudentized" "Lin" 0.986
"6368" "Unstudentized" "Lin" 0.332
"6369" "Unstudentized" "Lin" 0.978
"6370" "Unstudentized" "Lin" 0.304
"6371" "Unstudentized" "Lin" 0.578
"6372" "Unstudentized" "Lin" 0.082
"6373" "Unstudentized" "Lin" 0
"6374" "Unstudentized" "Lin" 0.476
"6375" "Unstudentized" "Lin" 0.09
"6376" "Unstudentized" "Lin" 0.568
"6377" "Unstudentized" "Lin" 0.984
"6378" "Unstudentized" "Lin" 0.794
"6379" "Unstudentized" "Lin" 0.08
"6380" "Unstudentized" "Lin" 0.568
"6381" "Unstudentized" "Lin" 0.17
"6382" "Unstudentized" "Lin" 0.384
"6383" "Unstudentized" "Lin" 0.534
"6384" "Unstudentized" "Lin" 0.86
"6385" "Unstudentized" "Lin" 1
"6386" "Unstudentized" "Lin" 0.602
"6387" "Unstudentized" "Lin" 0.18
"6388" "Unstudentized" "Lin" 0.79
"6389" "Unstudentized" "Lin" 0.138
"6390" "Unstudentized" "Lin" 0.428
"6391" "Unstudentized" "Lin" 0.078
"6392" "Unstudentized" "Lin" 0.72
"6393" "Unstudentized" "Lin" 0.122
"6394" "Unstudentized" "Lin" 0.608
"6395" "Unstudentized" "Lin" 0.1
"6396" "Unstudentized" "Lin" 0.09
"6397" "Unstudentized" "Lin" 0.71
"6398" "Unstudentized" "Lin" 0.85
"6399" "Unstudentized" "Lin" 0.758
"6400" "Unstudentized" "Lin" 0.064
"6401" "Unstudentized" "Lin" 0.114
"6402" "Unstudentized" "Lin" 0.868
"6403" "Unstudentized" "Lin" 0.496
"6404" "Unstudentized" "Lin" 0.294
"6405" "Unstudentized" "Lin" 0.654
"6406" "Unstudentized" "Lin" 0.834
"6407" "Unstudentized" "Lin" 0.102
"6408" "Unstudentized" "Lin" 0.678
"6409" "Unstudentized" "Lin" 0.238
"6410" "Unstudentized" "Lin" 0.338
"6411" "Unstudentized" "Lin" 0.796
"6412" "Unstudentized" "Lin" 0.912
"6413" "Unstudentized" "Lin" 0.994
"6414" "Unstudentized" "Lin" 0.916
"6415" "Unstudentized" "Lin" 0.856
"6416" "Unstudentized" "Lin" 0.804
"6417" "Unstudentized" "Lin" 0.62
"6418" "Unstudentized" "Lin" 0.474
"6419" "Unstudentized" "Lin" 0.202
"6420" "Unstudentized" "Lin" 0.002
"6421" "Unstudentized" "Lin" 0.878
"6422" "Unstudentized" "Lin" 0.822
"6423" "Unstudentized" "Lin" 0.65
"6424" "Unstudentized" "Lin" 0.95
"6425" "Unstudentized" "Lin" 0.108
"6426" "Unstudentized" "Lin" 0.954
"6427" "Unstudentized" "Lin" 0.544
"6428" "Unstudentized" "Lin" 0.07
"6429" "Unstudentized" "Lin" 0.284
"6430" "Unstudentized" "Lin" 0.63
"6431" "Unstudentized" "Lin" 0.588
"6432" "Unstudentized" "Lin" 0.116
"6433" "Unstudentized" "Lin" 0.118
"6434" "Unstudentized" "Lin" 0.764
"6435" "Unstudentized" "Lin" 0.226
"6436" "Unstudentized" "Lin" 0.84
"6437" "Unstudentized" "Lin" 0.844
"6438" "Unstudentized" "Lin" 0.45
"6439" "Unstudentized" "Lin" 0.02
"6440" "Unstudentized" "Lin" 0.206
"6441" "Unstudentized" "Lin" 0.068
"6442" "Unstudentized" "Lin" 0.422
"6443" "Unstudentized" "Lin" 0.326
"6444" "Unstudentized" "Lin" 0.92
"6445" "Unstudentized" "Lin" 0.102
"6446" "Unstudentized" "Lin" 0.784
"6447" "Unstudentized" "Lin" 0.094
"6448" "Unstudentized" "Lin" 0.866
"6449" "Unstudentized" "Lin" 0.086
"6450" "Unstudentized" "Lin" 0.22
"6451" "Unstudentized" "Lin" 0.364
"6452" "Unstudentized" "Lin" 0.346
"6453" "Unstudentized" "Lin" 0.516
"6454" "Unstudentized" "Lin" 0.92
"6455" "Unstudentized" "Lin" 0.332
"6456" "Unstudentized" "Lin" 0.706
"6457" "Unstudentized" "Lin" 0.52
"6458" "Unstudentized" "Lin" 0.604
"6459" "Unstudentized" "Lin" 0.114
"6460" "Unstudentized" "Lin" 0.134
"6461" "Unstudentized" "Lin" 0.032
"6462" "Unstudentized" "Lin" 0.138
"6463" "Unstudentized" "Lin" 0.142
"6464" "Unstudentized" "Lin" 0.196
"6465" "Unstudentized" "Lin" 0.002
"6466" "Unstudentized" "Lin" 0.822
"6467" "Unstudentized" "Lin" 0.204
"6468" "Unstudentized" "Lin" 0.74
"6469" "Unstudentized" "Lin" 0.388
"6470" "Unstudentized" "Lin" 0.412
"6471" "Unstudentized" "Lin" 0.986
"6472" "Unstudentized" "Lin" 0.012
"6473" "Unstudentized" "Lin" 0.816
"6474" "Unstudentized" "Lin" 0.74
"6475" "Unstudentized" "Lin" 0.524
"6476" "Unstudentized" "Lin" 0.28
"6477" "Unstudentized" "Lin" 0.224
"6478" "Unstudentized" "Lin" 0.426
"6479" "Unstudentized" "Lin" 0.836
"6480" "Unstudentized" "Lin" 0.49
"6481" "Unstudentized" "Lin" 0.572
"6482" "Unstudentized" "Lin" 0.148
"6483" "Unstudentized" "Lin" 0.132
"6484" "Unstudentized" "Lin" 0.498
"6485" "Unstudentized" "Lin" 0.058
"6486" "Unstudentized" "Lin" 0.632
"6487" "Unstudentized" "Lin" 0.076
"6488" "Unstudentized" "Lin" 0.864
"6489" "Unstudentized" "Lin" 0.94
"6490" "Unstudentized" "Lin" 0.9
"6491" "Unstudentized" "Lin" 0.588
"6492" "Unstudentized" "Lin" 0.564
"6493" "Unstudentized" "Lin" 0
"6494" "Unstudentized" "Lin" 0.1
"6495" "Unstudentized" "Lin" 0.588
"6496" "Unstudentized" "Lin" 0.35
"6497" "Unstudentized" "Lin" 0.844
"6498" "Unstudentized" "Lin" 0.276
"6499" "Unstudentized" "Lin" 0.024
"6500" "Unstudentized" "Lin" 0.518
"6501" "Unstudentized" "Lin" 0.786
"6502" "Unstudentized" "Lin" 0.13
"6503" "Unstudentized" "Lin" 0.376
"6504" "Unstudentized" "Lin" 0.154
"6505" "Unstudentized" "Lin" 0.936
"6506" "Unstudentized" "Lin" 0.534
"6507" "Unstudentized" "Lin" 0.798
"6508" "Unstudentized" "Lin" 0.34
"6509" "Unstudentized" "Lin" 0.154
"6510" "Unstudentized" "Lin" 0.22
"6511" "Unstudentized" "Lin" 0.298
"6512" "Unstudentized" "Lin" 0.936
"6513" "Unstudentized" "Lin" 0.264
"6514" "Unstudentized" "Lin" 0.31
"6515" "Unstudentized" "Lin" 0.814
"6516" "Unstudentized" "Lin" 0.138
"6517" "Unstudentized" "Lin" 0.468
"6518" "Unstudentized" "Lin" 0.846
"6519" "Unstudentized" "Lin" 0.114
"6520" "Unstudentized" "Lin" 0.186
"6521" "Unstudentized" "Lin" 0.338
"6522" "Unstudentized" "Lin" 0.95
"6523" "Unstudentized" "Lin" 0.682
"6524" "Unstudentized" "Lin" 0.27
"6525" "Unstudentized" "Lin" 0.968
"6526" "Unstudentized" "Lin" 0.5
"6527" "Unstudentized" "Lin" 0.978
"6528" "Unstudentized" "Lin" 0.866
"6529" "Unstudentized" "Lin" 0.962
"6530" "Unstudentized" "Lin" 0.614
"6531" "Unstudentized" "Lin" 0.872
"6532" "Unstudentized" "Lin" 0.434
"6533" "Unstudentized" "Lin" 0.982
"6534" "Unstudentized" "Lin" 0.052
"6535" "Unstudentized" "Lin" 0.278
"6536" "Unstudentized" "Lin" 0.396
"6537" "Unstudentized" "Lin" 0.9
"6538" "Unstudentized" "Lin" 0.098
"6539" "Unstudentized" "Lin" 0.078
"6540" "Unstudentized" "Lin" 0.434
"6541" "Unstudentized" "Lin" 0.474
"6542" "Unstudentized" "Lin" 0.146
"6543" "Unstudentized" "Lin" 0.954
"6544" "Unstudentized" "Lin" 0.212
"6545" "Unstudentized" "Lin" 0.372
"6546" "Unstudentized" "Lin" 0.146
"6547" "Unstudentized" "Lin" 0.302
"6548" "Unstudentized" "Lin" 0.962
"6549" "Unstudentized" "Lin" 0.072
"6550" "Unstudentized" "Lin" 0.062
"6551" "Unstudentized" "Lin" 0.688
"6552" "Unstudentized" "Lin" 0.63
"6553" "Unstudentized" "Lin" 0.598
"6554" "Unstudentized" "Lin" 0.51
"6555" "Unstudentized" "Lin" 0.41
"6556" "Unstudentized" "Lin" 0.804
"6557" "Unstudentized" "Lin" 0.062
"6558" "Unstudentized" "Lin" 0.632
"6559" "Unstudentized" "Lin" 0.422
"6560" "Unstudentized" "Lin" 0.05
"6561" "Unstudentized" "Lin" 0.654
"6562" "Unstudentized" "Lin" 0.328
"6563" "Unstudentized" "Lin" 0.296
"6564" "Unstudentized" "Lin" 0.214
"6565" "Unstudentized" "Lin" 0.886
"6566" "Unstudentized" "Lin" 0.126
"6567" "Unstudentized" "Lin" 0.968
"6568" "Unstudentized" "Lin" 0.32
"6569" "Unstudentized" "Lin" 0.208
"6570" "Unstudentized" "Lin" 0.024
"6571" "Unstudentized" "Lin" 0.378
"6572" "Unstudentized" "Lin" 0.236
"6573" "Unstudentized" "Lin" 0.47
"6574" "Unstudentized" "Lin" 0.406
"6575" "Unstudentized" "Lin" 0.156
"6576" "Unstudentized" "Lin" 0.728
"6577" "Unstudentized" "Lin" 0.642
"6578" "Unstudentized" "Lin" 0.034
"6579" "Unstudentized" "Lin" 0.256
"6580" "Unstudentized" "Lin" 0.606
"6581" "Unstudentized" "Lin" 0.856
"6582" "Unstudentized" "Lin" 0.264
"6583" "Unstudentized" "Lin" 0.108
"6584" "Unstudentized" "Lin" 0.644
"6585" "Unstudentized" "Lin" 0.746
"6586" "Unstudentized" "Lin" 0.834
"6587" "Unstudentized" "Lin" 0.466
"6588" "Unstudentized" "Lin" 0.966
"6589" "Unstudentized" "Lin" 0.274
"6590" "Unstudentized" "Lin" 0.274
"6591" "Unstudentized" "Lin" 0.908
"6592" "Unstudentized" "Lin" 0.762
"6593" "Unstudentized" "Lin" 0.026
"6594" "Unstudentized" "Lin" 0.226
"6595" "Unstudentized" "Lin" 0.704
"6596" "Unstudentized" "Lin" 0.112
"6597" "Unstudentized" "Lin" 0.192
"6598" "Unstudentized" "Lin" 0.368
"6599" "Unstudentized" "Lin" 0.624
"6600" "Unstudentized" "Lin" 0.528
"6601" "Unstudentized" "Lin" 0.958
"6602" "Unstudentized" "Lin" 0
"6603" "Unstudentized" "Lin" 0.466
"6604" "Unstudentized" "Lin" 0.614
"6605" "Unstudentized" "Lin" 0.682
"6606" "Unstudentized" "Lin" 0.816
"6607" "Unstudentized" "Lin" 0.2
"6608" "Unstudentized" "Lin" 0.872
"6609" "Unstudentized" "Lin" 0.056
"6610" "Unstudentized" "Lin" 0.188
"6611" "Unstudentized" "Lin" 0.322
"6612" "Unstudentized" "Lin" 0.278
"6613" "Unstudentized" "Lin" 0.004
"6614" "Unstudentized" "Lin" 0.992
"6615" "Unstudentized" "Lin" 0.624
"6616" "Unstudentized" "Lin" 0
"6617" "Unstudentized" "Lin" 0.006
"6618" "Unstudentized" "Lin" 0.044
"6619" "Unstudentized" "Lin" 0.87
"6620" "Unstudentized" "Lin" 0.338
"6621" "Unstudentized" "Lin" 0.584
"6622" "Unstudentized" "Lin" 0.116
"6623" "Unstudentized" "Lin" 0.748
"6624" "Unstudentized" "Lin" 0.384
"6625" "Unstudentized" "Lin" 0.472
"6626" "Unstudentized" "Lin" 0.322
"6627" "Unstudentized" "Lin" 0.644
"6628" "Unstudentized" "Lin" 0.426
"6629" "Unstudentized" "Lin" 0.224
"6630" "Unstudentized" "Lin" 0.526
"6631" "Unstudentized" "Lin" 0.096
"6632" "Unstudentized" "Lin" 0.136
"6633" "Unstudentized" "Lin" 0.122
"6634" "Unstudentized" "Lin" 0.49
"6635" "Unstudentized" "Lin" 0.276
"6636" "Unstudentized" "Lin" 0.59
"6637" "Unstudentized" "Lin" 0.318
"6638" "Unstudentized" "Lin" 0.304
"6639" "Unstudentized" "Lin" 0.604
"6640" "Unstudentized" "Lin" 0.38
"6641" "Unstudentized" "Lin" 0.782
"6642" "Unstudentized" "Lin" 0.728
"6643" "Unstudentized" "Lin" 0.746
"6644" "Unstudentized" "Lin" 0.106
"6645" "Unstudentized" "Lin" 0.67
"6646" "Unstudentized" "Lin" 0.874
"6647" "Unstudentized" "Lin" 0.192
"6648" "Unstudentized" "Lin" 0.748
"6649" "Unstudentized" "Lin" 0.438
"6650" "Unstudentized" "Lin" 0.588
"6651" "Unstudentized" "Lin" 0.086
"6652" "Unstudentized" "Lin" 0.5
"6653" "Unstudentized" "Lin" 0
"6654" "Unstudentized" "Lin" 0.766
"6655" "Unstudentized" "Lin" 0.474
"6656" "Unstudentized" "Lin" 0.578
"6657" "Unstudentized" "Lin" 0.27
"6658" "Unstudentized" "Lin" 0.858
"6659" "Unstudentized" "Lin" 0.094
"6660" "Unstudentized" "Lin" 0.298
"6661" "Unstudentized" "Lin" 0.694
"6662" "Unstudentized" "Lin" 0.21
"6663" "Unstudentized" "Lin" 0.31
"6664" "Unstudentized" "Lin" 0.608
"6665" "Unstudentized" "Lin" 0.208
"6666" "Unstudentized" "Lin" 0.582
"6667" "Unstudentized" "Lin" 0.312
"6668" "Unstudentized" "Lin" 0.594
"6669" "Unstudentized" "Lin" 0.256
"6670" "Unstudentized" "Lin" 0.412
"6671" "Unstudentized" "Lin" 0.866
"6672" "Unstudentized" "Lin" 0.02
"6673" "Unstudentized" "Lin" 0.952
"6674" "Unstudentized" "Lin" 0.324
"6675" "Unstudentized" "Lin" 0.76
"6676" "Unstudentized" "Lin" 0.732
"6677" "Unstudentized" "Lin" 0.102
"6678" "Unstudentized" "Lin" 0.528
"6679" "Unstudentized" "Lin" 0.382
"6680" "Unstudentized" "Lin" 0.458
"6681" "Unstudentized" "Lin" 0.188
"6682" "Unstudentized" "Lin" 0
"6683" "Unstudentized" "Lin" 0.952
"6684" "Unstudentized" "Lin" 0.898
"6685" "Unstudentized" "Lin" 0.026
"6686" "Unstudentized" "Lin" 0.328
"6687" "Unstudentized" "Lin" 0.44
"6688" "Unstudentized" "Lin" 0.574
"6689" "Unstudentized" "Lin" 0.132
"6690" "Unstudentized" "Lin" 0.162
"6691" "Unstudentized" "Lin" 0.614
"6692" "Unstudentized" "Lin" 0.04
"6693" "Unstudentized" "Lin" 0.06
"6694" "Unstudentized" "Lin" 0.394
"6695" "Unstudentized" "Lin" 0
"6696" "Unstudentized" "Lin" 0.74
"6697" "Unstudentized" "Lin" 0.14
"6698" "Unstudentized" "Lin" 0.676
"6699" "Unstudentized" "Lin" 0.824
"6700" "Unstudentized" "Lin" 0.62
"6701" "Unstudentized" "Lin" 0.288
"6702" "Unstudentized" "Lin" 0.788
"6703" "Unstudentized" "Lin" 0.948
"6704" "Unstudentized" "Lin" 0.424
"6705" "Unstudentized" "Lin" 0.002
"6706" "Unstudentized" "Lin" 0.088
"6707" "Unstudentized" "Lin" 0.076
"6708" "Unstudentized" "Lin" 0.28
"6709" "Unstudentized" "Lin" 0.09
"6710" "Unstudentized" "Lin" 0.182
"6711" "Unstudentized" "Lin" 0.204
"6712" "Unstudentized" "Lin" 0.414
"6713" "Unstudentized" "Lin" 0.744
"6714" "Unstudentized" "Lin" 0.01
"6715" "Unstudentized" "Lin" 0.712
"6716" "Unstudentized" "Lin" 0.214
"6717" "Unstudentized" "Lin" 0.48
"6718" "Unstudentized" "Lin" 0.632
"6719" "Unstudentized" "Lin" 0.694
"6720" "Unstudentized" "Lin" 0.574
"6721" "Unstudentized" "Lin" 0.466
"6722" "Unstudentized" "Lin" 0.808
"6723" "Unstudentized" "Lin" 0.316
"6724" "Unstudentized" "Lin" 0.078
"6725" "Unstudentized" "Lin" 0.376
"6726" "Unstudentized" "Lin" 0.742
"6727" "Unstudentized" "Lin" 0.132
"6728" "Unstudentized" "Lin" 0.996
"6729" "Unstudentized" "Lin" 0.534
"6730" "Unstudentized" "Lin" 0.064
"6731" "Unstudentized" "Lin" 0.908
"6732" "Unstudentized" "Lin" 0.02
"6733" "Unstudentized" "Lin" 0.754
"6734" "Unstudentized" "Lin" 0.588
"6735" "Unstudentized" "Lin" 0.058
"6736" "Unstudentized" "Lin" 0.084
"6737" "Unstudentized" "Lin" 0.488
"6738" "Unstudentized" "Lin" 0.998
"6739" "Unstudentized" "Lin" 0.174
"6740" "Unstudentized" "Lin" 0.264
"6741" "Unstudentized" "Lin" 0.954
"6742" "Unstudentized" "Lin" 0.262
"6743" "Unstudentized" "Lin" 0.356
"6744" "Unstudentized" "Lin" 0.376
"6745" "Unstudentized" "Lin" 0.546
"6746" "Unstudentized" "Lin" 0.868
"6747" "Unstudentized" "Lin" 0.506
"6748" "Unstudentized" "Lin" 0.93
"6749" "Unstudentized" "Lin" 0.77
"6750" "Unstudentized" "Lin" 0.232
"6751" "Unstudentized" "Lin" 0.778
"6752" "Unstudentized" "Lin" 0.08
"6753" "Unstudentized" "Lin" 0.28
"6754" "Unstudentized" "Lin" 0.774
"6755" "Unstudentized" "Lin" 0.608
"6756" "Unstudentized" "Lin" 0.682
"6757" "Unstudentized" "Lin" 0.132
"6758" "Unstudentized" "Lin" 0.186
"6759" "Unstudentized" "Lin" 0.068
"6760" "Unstudentized" "Lin" 0.006
"6761" "Unstudentized" "Lin" 0.714
"6762" "Unstudentized" "Lin" 0.422
"6763" "Unstudentized" "Lin" 0.386
"6764" "Unstudentized" "Lin" 0.096
"6765" "Unstudentized" "Lin" 0.134
"6766" "Unstudentized" "Lin" 0.056
"6767" "Unstudentized" "Lin" 0.14
"6768" "Unstudentized" "Lin" 0.222
"6769" "Unstudentized" "Lin" 0.034
"6770" "Unstudentized" "Lin" 0.77
"6771" "Unstudentized" "Lin" 0.392
"6772" "Unstudentized" "Lin" 0.064
"6773" "Unstudentized" "Lin" 0.03
"6774" "Unstudentized" "Lin" 0.234
"6775" "Unstudentized" "Lin" 0.032
"6776" "Unstudentized" "Lin" 0.16
"6777" "Unstudentized" "Lin" 0.432
"6778" "Unstudentized" "Lin" 0.036
"6779" "Unstudentized" "Lin" 0.52
"6780" "Unstudentized" "Lin" 0.104
"6781" "Unstudentized" "Lin" 0.314
"6782" "Unstudentized" "Lin" 0.542
"6783" "Unstudentized" "Lin" 0.612
"6784" "Unstudentized" "Lin" 0.178
"6785" "Unstudentized" "Lin" 0.668
"6786" "Unstudentized" "Lin" 0.086
"6787" "Unstudentized" "Lin" 0.542
"6788" "Unstudentized" "Lin" 0.226
"6789" "Unstudentized" "Lin" 0.72
"6790" "Unstudentized" "Lin" 0.406
"6791" "Unstudentized" "Lin" 0.038
"6792" "Unstudentized" "Lin" 0.69
"6793" "Unstudentized" "Lin" 0.634
"6794" "Unstudentized" "Lin" 0.458
"6795" "Unstudentized" "Lin" 0.694
"6796" "Unstudentized" "Lin" 0.748
"6797" "Unstudentized" "Lin" 0.856
"6798" "Unstudentized" "Lin" 0.99
"6799" "Unstudentized" "Lin" 0.656
"6800" "Unstudentized" "Lin" 0.926
"6801" "Unstudentized" "Lin" 0.85
"6802" "Unstudentized" "Lin" 0.678
"6803" "Unstudentized" "Lin" 0.446
"6804" "Unstudentized" "Lin" 0.6
"6805" "Unstudentized" "Lin" 0.002
"6806" "Unstudentized" "Lin" 0.79
"6807" "Unstudentized" "Lin" 0.15
"6808" "Unstudentized" "Lin" 0.13
"6809" "Unstudentized" "Lin" 0.802
"6810" "Unstudentized" "Lin" 0.984
"6811" "Unstudentized" "Lin" 0.962
"6812" "Unstudentized" "Lin" 0.898
"6813" "Unstudentized" "Lin" 0.462
"6814" "Unstudentized" "Lin" 0.34
"6815" "Unstudentized" "Lin" 0.282
"6816" "Unstudentized" "Lin" 0.948
"6817" "Unstudentized" "Lin" 0.712
"6818" "Unstudentized" "Lin" 0.076
"6819" "Unstudentized" "Lin" 0.792
"6820" "Unstudentized" "Lin" 0.51
"6821" "Unstudentized" "Lin" 0.708
"6822" "Unstudentized" "Lin" 0.396
"6823" "Unstudentized" "Lin" 0.134
"6824" "Unstudentized" "Lin" 0.126
"6825" "Unstudentized" "Lin" 0.446
"6826" "Unstudentized" "Lin" 0.632
"6827" "Unstudentized" "Lin" 0.42
"6828" "Unstudentized" "Lin" 0.164
"6829" "Unstudentized" "Lin" 0.44
"6830" "Unstudentized" "Lin" 0.94
"6831" "Unstudentized" "Lin" 0.346
"6832" "Unstudentized" "Lin" 0.666
"6833" "Unstudentized" "Lin" 0.702
"6834" "Unstudentized" "Lin" 0.322
"6835" "Unstudentized" "Lin" 0.134
"6836" "Unstudentized" "Lin" 0.292
"6837" "Unstudentized" "Lin" 0.092
"6838" "Unstudentized" "Lin" 0.412
"6839" "Unstudentized" "Lin" 0.134
"6840" "Unstudentized" "Lin" 0.292
"6841" "Unstudentized" "Lin" 0.5
"6842" "Unstudentized" "Lin" 0.04
"6843" "Unstudentized" "Lin" 0.944
"6844" "Unstudentized" "Lin" 0.678
"6845" "Unstudentized" "Lin" 0.922
"6846" "Unstudentized" "Lin" 0.488
"6847" "Unstudentized" "Lin" 0.186
"6848" "Unstudentized" "Lin" 0.068
"6849" "Unstudentized" "Lin" 0.126
"6850" "Unstudentized" "Lin" 0.08
"6851" "Unstudentized" "Lin" 0.102
"6852" "Unstudentized" "Lin" 0.464
"6853" "Unstudentized" "Lin" 0.388
"6854" "Unstudentized" "Lin" 0.138
"6855" "Unstudentized" "Lin" 0.246
"6856" "Unstudentized" "Lin" 0.082
"6857" "Unstudentized" "Lin" 0.282
"6858" "Unstudentized" "Lin" 0.918
"6859" "Unstudentized" "Lin" 0.586
"6860" "Unstudentized" "Lin" 0.284
"6861" "Unstudentized" "Lin" 0.84
"6862" "Unstudentized" "Lin" 0.484
"6863" "Unstudentized" "Lin" 0.284
"6864" "Unstudentized" "Lin" 0.578
"6865" "Unstudentized" "Lin" 0.2
"6866" "Unstudentized" "Lin" 0.482
"6867" "Unstudentized" "Lin" 0.154
"6868" "Unstudentized" "Lin" 0.098
"6869" "Unstudentized" "Lin" 0.8
"6870" "Unstudentized" "Lin" 0.48
"6871" "Unstudentized" "Lin" 0.098
"6872" "Unstudentized" "Lin" 0.81
"6873" "Unstudentized" "Lin" 0.514
"6874" "Unstudentized" "Lin" 0.356
"6875" "Unstudentized" "Lin" 0.68
"6876" "Unstudentized" "Lin" 0.88
"6877" "Unstudentized" "Lin" 0.17
"6878" "Unstudentized" "Lin" 0.88
"6879" "Unstudentized" "Lin" 0.528
"6880" "Unstudentized" "Lin" 0.652
"6881" "Unstudentized" "Lin" 0.318
"6882" "Unstudentized" "Lin" 0.098
"6883" "Unstudentized" "Lin" 0.732
"6884" "Unstudentized" "Lin" 0.236
"6885" "Unstudentized" "Lin" 0.25
"6886" "Unstudentized" "Lin" 0
"6887" "Unstudentized" "Lin" 0.564
"6888" "Unstudentized" "Lin" 0.936
"6889" "Unstudentized" "Lin" 0.854
"6890" "Unstudentized" "Lin" 0.028
"6891" "Unstudentized" "Lin" 0.566
"6892" "Unstudentized" "Lin" 0.454
"6893" "Unstudentized" "Lin" 0.836
"6894" "Unstudentized" "Lin" 0.852
"6895" "Unstudentized" "Lin" 0.426
"6896" "Unstudentized" "Lin" 0.866
"6897" "Unstudentized" "Lin" 0.544
"6898" "Unstudentized" "Lin" 0.088
"6899" "Unstudentized" "Lin" 0.708
"6900" "Unstudentized" "Lin" 0.352
"6901" "Unstudentized" "Lin" 0.35
"6902" "Unstudentized" "Lin" 0.092
"6903" "Unstudentized" "Lin" 0.992
"6904" "Unstudentized" "Lin" 0.392
"6905" "Unstudentized" "Lin" 0.328
"6906" "Unstudentized" "Lin" 0.37
"6907" "Unstudentized" "Lin" 0.434
"6908" "Unstudentized" "Lin" 0.012
"6909" "Unstudentized" "Lin" 0.478
"6910" "Unstudentized" "Lin" 0.524
"6911" "Unstudentized" "Lin" 0.986
"6912" "Unstudentized" "Lin" 0.314
"6913" "Unstudentized" "Lin" 0.674
"6914" "Unstudentized" "Lin" 0.606
"6915" "Unstudentized" "Lin" 0.486
"6916" "Unstudentized" "Lin" 0.012
"6917" "Unstudentized" "Lin" 0.05
"6918" "Unstudentized" "Lin" 0.948
"6919" "Unstudentized" "Lin" 0.02
"6920" "Unstudentized" "Lin" 0.314
"6921" "Unstudentized" "Lin" 0.116
"6922" "Unstudentized" "Lin" 0.808
"6923" "Unstudentized" "Lin" 0.346
"6924" "Unstudentized" "Lin" 0.58
"6925" "Unstudentized" "Lin" 0.472
"6926" "Unstudentized" "Lin" 0.774
"6927" "Unstudentized" "Lin" 0.138
"6928" "Unstudentized" "Lin" 0.02
"6929" "Unstudentized" "Lin" 0.02
"6930" "Unstudentized" "Lin" 0.338
"6931" "Unstudentized" "Lin" 0.698
"6932" "Unstudentized" "Lin" 0.29
"6933" "Unstudentized" "Lin" 0.932
"6934" "Unstudentized" "Lin" 0.896
"6935" "Unstudentized" "Lin" 0.152
"6936" "Unstudentized" "Lin" 0.774
"6937" "Unstudentized" "Lin" 0.634
"6938" "Unstudentized" "Lin" 0.846
"6939" "Unstudentized" "Lin" 0.416
"6940" "Unstudentized" "Lin" 0.79
"6941" "Unstudentized" "Lin" 0.014
"6942" "Unstudentized" "Lin" 0.546
"6943" "Unstudentized" "Lin" 0.694
"6944" "Unstudentized" "Lin" 0.14
"6945" "Unstudentized" "Lin" 0.218
"6946" "Unstudentized" "Lin" 0.394
"6947" "Unstudentized" "Lin" 0.288
"6948" "Unstudentized" "Lin" 0.236
"6949" "Unstudentized" "Lin" 0.088
"6950" "Unstudentized" "Lin" 0.306
"6951" "Unstudentized" "Lin" 0.062
"6952" "Unstudentized" "Lin" 0.018
"6953" "Unstudentized" "Lin" 0.484
"6954" "Unstudentized" "Lin" 0.436
"6955" "Unstudentized" "Lin" 0.202
"6956" "Unstudentized" "Lin" 0.828
"6957" "Unstudentized" "Lin" 0.698
"6958" "Unstudentized" "Lin" 0.926
"6959" "Unstudentized" "Lin" 0.66
"6960" "Unstudentized" "Lin" 0.064
"6961" "Unstudentized" "Lin" 0.81
"6962" "Unstudentized" "Lin" 0.722
"6963" "Unstudentized" "Lin" 0.232
"6964" "Unstudentized" "Lin" 0.03
"6965" "Unstudentized" "Lin" 0.872
"6966" "Unstudentized" "Lin" 0.002
"6967" "Unstudentized" "Lin" 0.67
"6968" "Unstudentized" "Lin" 0.194
"6969" "Unstudentized" "Lin" 0.362
"6970" "Unstudentized" "Lin" 0.568
"6971" "Unstudentized" "Lin" 0.71
"6972" "Unstudentized" "Lin" 0.602
"6973" "Unstudentized" "Lin" 0.072
"6974" "Unstudentized" "Lin" 0.93
"6975" "Unstudentized" "Lin" 0.238
"6976" "Unstudentized" "Lin" 0.352
"6977" "Unstudentized" "Lin" 0.226
"6978" "Unstudentized" "Lin" 0.528
"6979" "Unstudentized" "Lin" 0.18
"6980" "Unstudentized" "Lin" 0.048
"6981" "Unstudentized" "Lin" 0.102
"6982" "Unstudentized" "Lin" 0.568
"6983" "Unstudentized" "Lin" 0.888
"6984" "Unstudentized" "Lin" 0.178
"6985" "Unstudentized" "Lin" 0
"6986" "Unstudentized" "Lin" 0.85
"6987" "Unstudentized" "Lin" 0.07
"6988" "Unstudentized" "Lin" 0.548
"6989" "Unstudentized" "Lin" 0.65
"6990" "Unstudentized" "Lin" 0.524
"6991" "Unstudentized" "Lin" 0.804
"6992" "Unstudentized" "Lin" 0.858
"6993" "Unstudentized" "Lin" 0.06
"6994" "Unstudentized" "Lin" 0.484
"6995" "Unstudentized" "Lin" 0.206
"6996" "Unstudentized" "Lin" 0.504
"6997" "Unstudentized" "Lin" 0.552
"6998" "Unstudentized" "Lin" 0.052
"6999" "Unstudentized" "Lin" 0.452
"7000" "Unstudentized" "Lin" 0
"7001" "Classic t-statistic" "Lin" 0.672
"7002" "Classic t-statistic" "Lin" 0.69
"7003" "Classic t-statistic" "Lin" 0.466
"7004" "Classic t-statistic" "Lin" 0.136
"7005" "Classic t-statistic" "Lin" 0.86
"7006" "Classic t-statistic" "Lin" 0.038
"7007" "Classic t-statistic" "Lin" 0.6
"7008" "Classic t-statistic" "Lin" 0.13
"7009" "Classic t-statistic" "Lin" 0.616
"7010" "Classic t-statistic" "Lin" 0.112
"7011" "Classic t-statistic" "Lin" 0.048
"7012" "Classic t-statistic" "Lin" 0.622
"7013" "Classic t-statistic" "Lin" 0.05
"7014" "Classic t-statistic" "Lin" 0.06
"7015" "Classic t-statistic" "Lin" 0.572
"7016" "Classic t-statistic" "Lin" 0.788
"7017" "Classic t-statistic" "Lin" 0.962
"7018" "Classic t-statistic" "Lin" 0.352
"7019" "Classic t-statistic" "Lin" 0.35
"7020" "Classic t-statistic" "Lin" 0.27
"7021" "Classic t-statistic" "Lin" 0.266
"7022" "Classic t-statistic" "Lin" 0.576
"7023" "Classic t-statistic" "Lin" 0.476
"7024" "Classic t-statistic" "Lin" 0.732
"7025" "Classic t-statistic" "Lin" 0.032
"7026" "Classic t-statistic" "Lin" 0.63
"7027" "Classic t-statistic" "Lin" 0.664
"7028" "Classic t-statistic" "Lin" 0.264
"7029" "Classic t-statistic" "Lin" 0.612
"7030" "Classic t-statistic" "Lin" 0.836
"7031" "Classic t-statistic" "Lin" 0.308
"7032" "Classic t-statistic" "Lin" 0.57
"7033" "Classic t-statistic" "Lin" 0.168
"7034" "Classic t-statistic" "Lin" 0.006
"7035" "Classic t-statistic" "Lin" 0.82
"7036" "Classic t-statistic" "Lin" 0.13
"7037" "Classic t-statistic" "Lin" 0.608
"7038" "Classic t-statistic" "Lin" 0.67
"7039" "Classic t-statistic" "Lin" 0.196
"7040" "Classic t-statistic" "Lin" 0.074
"7041" "Classic t-statistic" "Lin" 0.226
"7042" "Classic t-statistic" "Lin" 0.256
"7043" "Classic t-statistic" "Lin" 0.912
"7044" "Classic t-statistic" "Lin" 0.378
"7045" "Classic t-statistic" "Lin" 0.856
"7046" "Classic t-statistic" "Lin" 0.42
"7047" "Classic t-statistic" "Lin" 0.452
"7048" "Classic t-statistic" "Lin" 0.146
"7049" "Classic t-statistic" "Lin" 0.044
"7050" "Classic t-statistic" "Lin" 0.052
"7051" "Classic t-statistic" "Lin" 0.748
"7052" "Classic t-statistic" "Lin" 0.942
"7053" "Classic t-statistic" "Lin" 0.808
"7054" "Classic t-statistic" "Lin" 0.224
"7055" "Classic t-statistic" "Lin" 0.77
"7056" "Classic t-statistic" "Lin" 0.506
"7057" "Classic t-statistic" "Lin" 0.086
"7058" "Classic t-statistic" "Lin" 0.636
"7059" "Classic t-statistic" "Lin" 0.812
"7060" "Classic t-statistic" "Lin" 0.552
"7061" "Classic t-statistic" "Lin" 0.01
"7062" "Classic t-statistic" "Lin" 0.078
"7063" "Classic t-statistic" "Lin" 0
"7064" "Classic t-statistic" "Lin" 0.62
"7065" "Classic t-statistic" "Lin" 0.038
"7066" "Classic t-statistic" "Lin" 0.084
"7067" "Classic t-statistic" "Lin" 0.604
"7068" "Classic t-statistic" "Lin" 0.582
"7069" "Classic t-statistic" "Lin" 0.172
"7070" "Classic t-statistic" "Lin" 0.832
"7071" "Classic t-statistic" "Lin" 0.78
"7072" "Classic t-statistic" "Lin" 0.542
"7073" "Classic t-statistic" "Lin" 0.03
"7074" "Classic t-statistic" "Lin" 0.198
"7075" "Classic t-statistic" "Lin" 0.744
"7076" "Classic t-statistic" "Lin" 0.716
"7077" "Classic t-statistic" "Lin" 0.082
"7078" "Classic t-statistic" "Lin" 0.04
"7079" "Classic t-statistic" "Lin" 0.728
"7080" "Classic t-statistic" "Lin" 0.236
"7081" "Classic t-statistic" "Lin" 0.092
"7082" "Classic t-statistic" "Lin" 0.352
"7083" "Classic t-statistic" "Lin" 0.314
"7084" "Classic t-statistic" "Lin" 0.352
"7085" "Classic t-statistic" "Lin" 0.02
"7086" "Classic t-statistic" "Lin" 0.006
"7087" "Classic t-statistic" "Lin" 0.034
"7088" "Classic t-statistic" "Lin" 0.472
"7089" "Classic t-statistic" "Lin" 0.498
"7090" "Classic t-statistic" "Lin" 0.946
"7091" "Classic t-statistic" "Lin" 0.992
"7092" "Classic t-statistic" "Lin" 0.078
"7093" "Classic t-statistic" "Lin" 0.008
"7094" "Classic t-statistic" "Lin" 0.316
"7095" "Classic t-statistic" "Lin" 0.08
"7096" "Classic t-statistic" "Lin" 0.352
"7097" "Classic t-statistic" "Lin" 0.496
"7098" "Classic t-statistic" "Lin" 0.002
"7099" "Classic t-statistic" "Lin" 0.808
"7100" "Classic t-statistic" "Lin" 0.402
"7101" "Classic t-statistic" "Lin" 0.834
"7102" "Classic t-statistic" "Lin" 0.532
"7103" "Classic t-statistic" "Lin" 0.328
"7104" "Classic t-statistic" "Lin" 0.056
"7105" "Classic t-statistic" "Lin" 0.434
"7106" "Classic t-statistic" "Lin" 0.198
"7107" "Classic t-statistic" "Lin" 0.304
"7108" "Classic t-statistic" "Lin" 0.052
"7109" "Classic t-statistic" "Lin" 0.832
"7110" "Classic t-statistic" "Lin" 0.106
"7111" "Classic t-statistic" "Lin" 0.56
"7112" "Classic t-statistic" "Lin" 0.47
"7113" "Classic t-statistic" "Lin" 0.306
"7114" "Classic t-statistic" "Lin" 0.916
"7115" "Classic t-statistic" "Lin" 0.046
"7116" "Classic t-statistic" "Lin" 0.344
"7117" "Classic t-statistic" "Lin" 0.466
"7118" "Classic t-statistic" "Lin" 0.272
"7119" "Classic t-statistic" "Lin" 0.156
"7120" "Classic t-statistic" "Lin" 0.13
"7121" "Classic t-statistic" "Lin" 0.412
"7122" "Classic t-statistic" "Lin" 0.558
"7123" "Classic t-statistic" "Lin" 0.338
"7124" "Classic t-statistic" "Lin" 0.216
"7125" "Classic t-statistic" "Lin" 0
"7126" "Classic t-statistic" "Lin" 0.956
"7127" "Classic t-statistic" "Lin" 0.662
"7128" "Classic t-statistic" "Lin" 0.372
"7129" "Classic t-statistic" "Lin" 0.842
"7130" "Classic t-statistic" "Lin" 0.312
"7131" "Classic t-statistic" "Lin" 0.86
"7132" "Classic t-statistic" "Lin" 0.66
"7133" "Classic t-statistic" "Lin" 0.028
"7134" "Classic t-statistic" "Lin" 0.682
"7135" "Classic t-statistic" "Lin" 0.166
"7136" "Classic t-statistic" "Lin" 0.742
"7137" "Classic t-statistic" "Lin" 0.136
"7138" "Classic t-statistic" "Lin" 0.942
"7139" "Classic t-statistic" "Lin" 0.796
"7140" "Classic t-statistic" "Lin" 0.264
"7141" "Classic t-statistic" "Lin" 0.946
"7142" "Classic t-statistic" "Lin" 0.968
"7143" "Classic t-statistic" "Lin" 0.004
"7144" "Classic t-statistic" "Lin" 0.032
"7145" "Classic t-statistic" "Lin" 0.004
"7146" "Classic t-statistic" "Lin" 0.844
"7147" "Classic t-statistic" "Lin" 0.184
"7148" "Classic t-statistic" "Lin" 0.854
"7149" "Classic t-statistic" "Lin" 0.106
"7150" "Classic t-statistic" "Lin" 0.644
"7151" "Classic t-statistic" "Lin" 0.088
"7152" "Classic t-statistic" "Lin" 0.708
"7153" "Classic t-statistic" "Lin" 0.37
"7154" "Classic t-statistic" "Lin" 0
"7155" "Classic t-statistic" "Lin" 0.188
"7156" "Classic t-statistic" "Lin" 0.416
"7157" "Classic t-statistic" "Lin" 0.132
"7158" "Classic t-statistic" "Lin" 0.004
"7159" "Classic t-statistic" "Lin" 0.928
"7160" "Classic t-statistic" "Lin" 0.28
"7161" "Classic t-statistic" "Lin" 0.042
"7162" "Classic t-statistic" "Lin" 0.282
"7163" "Classic t-statistic" "Lin" 0.534
"7164" "Classic t-statistic" "Lin" 0.836
"7165" "Classic t-statistic" "Lin" 0.498
"7166" "Classic t-statistic" "Lin" 0.608
"7167" "Classic t-statistic" "Lin" 0.664
"7168" "Classic t-statistic" "Lin" 0.902
"7169" "Classic t-statistic" "Lin" 0.962
"7170" "Classic t-statistic" "Lin" 0.712
"7171" "Classic t-statistic" "Lin" 0.09
"7172" "Classic t-statistic" "Lin" 0.106
"7173" "Classic t-statistic" "Lin" 0.282
"7174" "Classic t-statistic" "Lin" 0.908
"7175" "Classic t-statistic" "Lin" 0.318
"7176" "Classic t-statistic" "Lin" 0.18
"7177" "Classic t-statistic" "Lin" 0.17
"7178" "Classic t-statistic" "Lin" 0.958
"7179" "Classic t-statistic" "Lin" 0.536
"7180" "Classic t-statistic" "Lin" 0.358
"7181" "Classic t-statistic" "Lin" 0.058
"7182" "Classic t-statistic" "Lin" 0.264
"7183" "Classic t-statistic" "Lin" 0.086
"7184" "Classic t-statistic" "Lin" 0.798
"7185" "Classic t-statistic" "Lin" 0.022
"7186" "Classic t-statistic" "Lin" 0.172
"7187" "Classic t-statistic" "Lin" 0.064
"7188" "Classic t-statistic" "Lin" 0.588
"7189" "Classic t-statistic" "Lin" 0.004
"7190" "Classic t-statistic" "Lin" 0.404
"7191" "Classic t-statistic" "Lin" 0.42
"7192" "Classic t-statistic" "Lin" 0.138
"7193" "Classic t-statistic" "Lin" 0.882
"7194" "Classic t-statistic" "Lin" 0.666
"7195" "Classic t-statistic" "Lin" 0.588
"7196" "Classic t-statistic" "Lin" 0.008
"7197" "Classic t-statistic" "Lin" 0.686
"7198" "Classic t-statistic" "Lin" 0.336
"7199" "Classic t-statistic" "Lin" 0.108
"7200" "Classic t-statistic" "Lin" 0.45
"7201" "Classic t-statistic" "Lin" 0.286
"7202" "Classic t-statistic" "Lin" 0.284
"7203" "Classic t-statistic" "Lin" 0.832
"7204" "Classic t-statistic" "Lin" 0.94
"7205" "Classic t-statistic" "Lin" 0.25
"7206" "Classic t-statistic" "Lin" 0.272
"7207" "Classic t-statistic" "Lin" 0.136
"7208" "Classic t-statistic" "Lin" 0.004
"7209" "Classic t-statistic" "Lin" 0.452
"7210" "Classic t-statistic" "Lin" 0.512
"7211" "Classic t-statistic" "Lin" 0.338
"7212" "Classic t-statistic" "Lin" 0.42
"7213" "Classic t-statistic" "Lin" 0.118
"7214" "Classic t-statistic" "Lin" 0.094
"7215" "Classic t-statistic" "Lin" 0.834
"7216" "Classic t-statistic" "Lin" 0.036
"7217" "Classic t-statistic" "Lin" 0.234
"7218" "Classic t-statistic" "Lin" 0.342
"7219" "Classic t-statistic" "Lin" 0.54
"7220" "Classic t-statistic" "Lin" 0.218
"7221" "Classic t-statistic" "Lin" 0.026
"7222" "Classic t-statistic" "Lin" 0.94
"7223" "Classic t-statistic" "Lin" 0.224
"7224" "Classic t-statistic" "Lin" 0.002
"7225" "Classic t-statistic" "Lin" 0.138
"7226" "Classic t-statistic" "Lin" 0.018
"7227" "Classic t-statistic" "Lin" 0.144
"7228" "Classic t-statistic" "Lin" 0.016
"7229" "Classic t-statistic" "Lin" 0.132
"7230" "Classic t-statistic" "Lin" 0.652
"7231" "Classic t-statistic" "Lin" 0.86
"7232" "Classic t-statistic" "Lin" 0.386
"7233" "Classic t-statistic" "Lin" 0.01
"7234" "Classic t-statistic" "Lin" 0.942
"7235" "Classic t-statistic" "Lin" 0.074
"7236" "Classic t-statistic" "Lin" 0.704
"7237" "Classic t-statistic" "Lin" 0.496
"7238" "Classic t-statistic" "Lin" 0.612
"7239" "Classic t-statistic" "Lin" 0.424
"7240" "Classic t-statistic" "Lin" 0.78
"7241" "Classic t-statistic" "Lin" 0.15
"7242" "Classic t-statistic" "Lin" 0.016
"7243" "Classic t-statistic" "Lin" 0.762
"7244" "Classic t-statistic" "Lin" 0.728
"7245" "Classic t-statistic" "Lin" 0.254
"7246" "Classic t-statistic" "Lin" 0.034
"7247" "Classic t-statistic" "Lin" 0.85
"7248" "Classic t-statistic" "Lin" 0.202
"7249" "Classic t-statistic" "Lin" 0.474
"7250" "Classic t-statistic" "Lin" 0.452
"7251" "Classic t-statistic" "Lin" 0.758
"7252" "Classic t-statistic" "Lin" 0.268
"7253" "Classic t-statistic" "Lin" 0.534
"7254" "Classic t-statistic" "Lin" 0.808
"7255" "Classic t-statistic" "Lin" 0.628
"7256" "Classic t-statistic" "Lin" 0.554
"7257" "Classic t-statistic" "Lin" 0.984
"7258" "Classic t-statistic" "Lin" 0.526
"7259" "Classic t-statistic" "Lin" 0.18
"7260" "Classic t-statistic" "Lin" 0.53
"7261" "Classic t-statistic" "Lin" 0.046
"7262" "Classic t-statistic" "Lin" 0.346
"7263" "Classic t-statistic" "Lin" 0.81
"7264" "Classic t-statistic" "Lin" 0.604
"7265" "Classic t-statistic" "Lin" 0.694
"7266" "Classic t-statistic" "Lin" 0.25
"7267" "Classic t-statistic" "Lin" 0.47
"7268" "Classic t-statistic" "Lin" 0.576
"7269" "Classic t-statistic" "Lin" 0.746
"7270" "Classic t-statistic" "Lin" 0
"7271" "Classic t-statistic" "Lin" 0.308
"7272" "Classic t-statistic" "Lin" 0.002
"7273" "Classic t-statistic" "Lin" 0.568
"7274" "Classic t-statistic" "Lin" 0.442
"7275" "Classic t-statistic" "Lin" 0.036
"7276" "Classic t-statistic" "Lin" 0.638
"7277" "Classic t-statistic" "Lin" 0.068
"7278" "Classic t-statistic" "Lin" 0.14
"7279" "Classic t-statistic" "Lin" 0.11
"7280" "Classic t-statistic" "Lin" 0.626
"7281" "Classic t-statistic" "Lin" 0.544
"7282" "Classic t-statistic" "Lin" 0.43
"7283" "Classic t-statistic" "Lin" 0.024
"7284" "Classic t-statistic" "Lin" 0.166
"7285" "Classic t-statistic" "Lin" 0.812
"7286" "Classic t-statistic" "Lin" 0.864
"7287" "Classic t-statistic" "Lin" 0.818
"7288" "Classic t-statistic" "Lin" 0.868
"7289" "Classic t-statistic" "Lin" 0.606
"7290" "Classic t-statistic" "Lin" 0.83
"7291" "Classic t-statistic" "Lin" 0.054
"7292" "Classic t-statistic" "Lin" 0.162
"7293" "Classic t-statistic" "Lin" 0.312
"7294" "Classic t-statistic" "Lin" 0.012
"7295" "Classic t-statistic" "Lin" 0.002
"7296" "Classic t-statistic" "Lin" 0.666
"7297" "Classic t-statistic" "Lin" 0.624
"7298" "Classic t-statistic" "Lin" 0.008
"7299" "Classic t-statistic" "Lin" 0.442
"7300" "Classic t-statistic" "Lin" 0.898
"7301" "Classic t-statistic" "Lin" 0.046
"7302" "Classic t-statistic" "Lin" 0.594
"7303" "Classic t-statistic" "Lin" 0.91
"7304" "Classic t-statistic" "Lin" 0
"7305" "Classic t-statistic" "Lin" 0.768
"7306" "Classic t-statistic" "Lin" 0.138
"7307" "Classic t-statistic" "Lin" 0.966
"7308" "Classic t-statistic" "Lin" 0.966
"7309" "Classic t-statistic" "Lin" 0.84
"7310" "Classic t-statistic" "Lin" 0.544
"7311" "Classic t-statistic" "Lin" 0.39
"7312" "Classic t-statistic" "Lin" 0.602
"7313" "Classic t-statistic" "Lin" 0.896
"7314" "Classic t-statistic" "Lin" 0.148
"7315" "Classic t-statistic" "Lin" 0.292
"7316" "Classic t-statistic" "Lin" 0.226
"7317" "Classic t-statistic" "Lin" 0.144
"7318" "Classic t-statistic" "Lin" 0.842
"7319" "Classic t-statistic" "Lin" 0.63
"7320" "Classic t-statistic" "Lin" 0.128
"7321" "Classic t-statistic" "Lin" 0.27
"7322" "Classic t-statistic" "Lin" 0.08
"7323" "Classic t-statistic" "Lin" 0.162
"7324" "Classic t-statistic" "Lin" 0.82
"7325" "Classic t-statistic" "Lin" 0.292
"7326" "Classic t-statistic" "Lin" 0.63
"7327" "Classic t-statistic" "Lin" 0.798
"7328" "Classic t-statistic" "Lin" 0.216
"7329" "Classic t-statistic" "Lin" 0.494
"7330" "Classic t-statistic" "Lin" 0.948
"7331" "Classic t-statistic" "Lin" 0.222
"7332" "Classic t-statistic" "Lin" 0.558
"7333" "Classic t-statistic" "Lin" 0.112
"7334" "Classic t-statistic" "Lin" 0.398
"7335" "Classic t-statistic" "Lin" 0.734
"7336" "Classic t-statistic" "Lin" 0.706
"7337" "Classic t-statistic" "Lin" 0.026
"7338" "Classic t-statistic" "Lin" 0.322
"7339" "Classic t-statistic" "Lin" 0.644
"7340" "Classic t-statistic" "Lin" 0.552
"7341" "Classic t-statistic" "Lin" 0.252
"7342" "Classic t-statistic" "Lin" 0.576
"7343" "Classic t-statistic" "Lin" 0.416
"7344" "Classic t-statistic" "Lin" 0.168
"7345" "Classic t-statistic" "Lin" 0.59
"7346" "Classic t-statistic" "Lin" 0.002
"7347" "Classic t-statistic" "Lin" 0.016
"7348" "Classic t-statistic" "Lin" 0.368
"7349" "Classic t-statistic" "Lin" 0.002
"7350" "Classic t-statistic" "Lin" 0.34
"7351" "Classic t-statistic" "Lin" 0.61
"7352" "Classic t-statistic" "Lin" 0.208
"7353" "Classic t-statistic" "Lin" 0.002
"7354" "Classic t-statistic" "Lin" 0.33
"7355" "Classic t-statistic" "Lin" 0.498
"7356" "Classic t-statistic" "Lin" 0.414
"7357" "Classic t-statistic" "Lin" 0.124
"7358" "Classic t-statistic" "Lin" 0.582
"7359" "Classic t-statistic" "Lin" 0.698
"7360" "Classic t-statistic" "Lin" 0.376
"7361" "Classic t-statistic" "Lin" 0.046
"7362" "Classic t-statistic" "Lin" 0.564
"7363" "Classic t-statistic" "Lin" 0
"7364" "Classic t-statistic" "Lin" 0.016
"7365" "Classic t-statistic" "Lin" 0.764
"7366" "Classic t-statistic" "Lin" 0.828
"7367" "Classic t-statistic" "Lin" 0.982
"7368" "Classic t-statistic" "Lin" 0.28
"7369" "Classic t-statistic" "Lin" 0.976
"7370" "Classic t-statistic" "Lin" 0.258
"7371" "Classic t-statistic" "Lin" 0.528
"7372" "Classic t-statistic" "Lin" 0.06
"7373" "Classic t-statistic" "Lin" 0
"7374" "Classic t-statistic" "Lin" 0.426
"7375" "Classic t-statistic" "Lin" 0.062
"7376" "Classic t-statistic" "Lin" 0.534
"7377" "Classic t-statistic" "Lin" 0.982
"7378" "Classic t-statistic" "Lin" 0.78
"7379" "Classic t-statistic" "Lin" 0.062
"7380" "Classic t-statistic" "Lin" 0.518
"7381" "Classic t-statistic" "Lin" 0.12
"7382" "Classic t-statistic" "Lin" 0.346
"7383" "Classic t-statistic" "Lin" 0.492
"7384" "Classic t-statistic" "Lin" 0.854
"7385" "Classic t-statistic" "Lin" 1
"7386" "Classic t-statistic" "Lin" 0.58
"7387" "Classic t-statistic" "Lin" 0.126
"7388" "Classic t-statistic" "Lin" 0.752
"7389" "Classic t-statistic" "Lin" 0.092
"7390" "Classic t-statistic" "Lin" 0.408
"7391" "Classic t-statistic" "Lin" 0.068
"7392" "Classic t-statistic" "Lin" 0.698
"7393" "Classic t-statistic" "Lin" 0.086
"7394" "Classic t-statistic" "Lin" 0.568
"7395" "Classic t-statistic" "Lin" 0.06
"7396" "Classic t-statistic" "Lin" 0.064
"7397" "Classic t-statistic" "Lin" 0.7
"7398" "Classic t-statistic" "Lin" 0.834
"7399" "Classic t-statistic" "Lin" 0.75
"7400" "Classic t-statistic" "Lin" 0.046
"7401" "Classic t-statistic" "Lin" 0.096
"7402" "Classic t-statistic" "Lin" 0.852
"7403" "Classic t-statistic" "Lin" 0.486
"7404" "Classic t-statistic" "Lin" 0.272
"7405" "Classic t-statistic" "Lin" 0.628
"7406" "Classic t-statistic" "Lin" 0.816
"7407" "Classic t-statistic" "Lin" 0.08
"7408" "Classic t-statistic" "Lin" 0.636
"7409" "Classic t-statistic" "Lin" 0.188
"7410" "Classic t-statistic" "Lin" 0.29
"7411" "Classic t-statistic" "Lin" 0.782
"7412" "Classic t-statistic" "Lin" 0.9
"7413" "Classic t-statistic" "Lin" 0.992
"7414" "Classic t-statistic" "Lin" 0.904
"7415" "Classic t-statistic" "Lin" 0.836
"7416" "Classic t-statistic" "Lin" 0.778
"7417" "Classic t-statistic" "Lin" 0.588
"7418" "Classic t-statistic" "Lin" 0.42
"7419" "Classic t-statistic" "Lin" 0.166
"7420" "Classic t-statistic" "Lin" 0
"7421" "Classic t-statistic" "Lin" 0.864
"7422" "Classic t-statistic" "Lin" 0.806
"7423" "Classic t-statistic" "Lin" 0.604
"7424" "Classic t-statistic" "Lin" 0.948
"7425" "Classic t-statistic" "Lin" 0.056
"7426" "Classic t-statistic" "Lin" 0.952
"7427" "Classic t-statistic" "Lin" 0.484
"7428" "Classic t-statistic" "Lin" 0.044
"7429" "Classic t-statistic" "Lin" 0.254
"7430" "Classic t-statistic" "Lin" 0.588
"7431" "Classic t-statistic" "Lin" 0.542
"7432" "Classic t-statistic" "Lin" 0.092
"7433" "Classic t-statistic" "Lin" 0.072
"7434" "Classic t-statistic" "Lin" 0.738
"7435" "Classic t-statistic" "Lin" 0.202
"7436" "Classic t-statistic" "Lin" 0.836
"7437" "Classic t-statistic" "Lin" 0.83
"7438" "Classic t-statistic" "Lin" 0.432
"7439" "Classic t-statistic" "Lin" 0.012
"7440" "Classic t-statistic" "Lin" 0.158
"7441" "Classic t-statistic" "Lin" 0.048
"7442" "Classic t-statistic" "Lin" 0.384
"7443" "Classic t-statistic" "Lin" 0.268
"7444" "Classic t-statistic" "Lin" 0.904
"7445" "Classic t-statistic" "Lin" 0.08
"7446" "Classic t-statistic" "Lin" 0.776
"7447" "Classic t-statistic" "Lin" 0.058
"7448" "Classic t-statistic" "Lin" 0.864
"7449" "Classic t-statistic" "Lin" 0.072
"7450" "Classic t-statistic" "Lin" 0.164
"7451" "Classic t-statistic" "Lin" 0.338
"7452" "Classic t-statistic" "Lin" 0.3
"7453" "Classic t-statistic" "Lin" 0.454
"7454" "Classic t-statistic" "Lin" 0.91
"7455" "Classic t-statistic" "Lin" 0.32
"7456" "Classic t-statistic" "Lin" 0.682
"7457" "Classic t-statistic" "Lin" 0.446
"7458" "Classic t-statistic" "Lin" 0.572
"7459" "Classic t-statistic" "Lin" 0.088
"7460" "Classic t-statistic" "Lin" 0.102
"7461" "Classic t-statistic" "Lin" 0.024
"7462" "Classic t-statistic" "Lin" 0.104
"7463" "Classic t-statistic" "Lin" 0.116
"7464" "Classic t-statistic" "Lin" 0.168
"7465" "Classic t-statistic" "Lin" 0
"7466" "Classic t-statistic" "Lin" 0.806
"7467" "Classic t-statistic" "Lin" 0.16
"7468" "Classic t-statistic" "Lin" 0.72
"7469" "Classic t-statistic" "Lin" 0.354
"7470" "Classic t-statistic" "Lin" 0.366
"7471" "Classic t-statistic" "Lin" 0.984
"7472" "Classic t-statistic" "Lin" 0.01
"7473" "Classic t-statistic" "Lin" 0.806
"7474" "Classic t-statistic" "Lin" 0.722
"7475" "Classic t-statistic" "Lin" 0.478
"7476" "Classic t-statistic" "Lin" 0.24
"7477" "Classic t-statistic" "Lin" 0.17
"7478" "Classic t-statistic" "Lin" 0.336
"7479" "Classic t-statistic" "Lin" 0.822
"7480" "Classic t-statistic" "Lin" 0.452
"7481" "Classic t-statistic" "Lin" 0.54
"7482" "Classic t-statistic" "Lin" 0.12
"7483" "Classic t-statistic" "Lin" 0.098
"7484" "Classic t-statistic" "Lin" 0.438
"7485" "Classic t-statistic" "Lin" 0.048
"7486" "Classic t-statistic" "Lin" 0.578
"7487" "Classic t-statistic" "Lin" 0.05
"7488" "Classic t-statistic" "Lin" 0.846
"7489" "Classic t-statistic" "Lin" 0.94
"7490" "Classic t-statistic" "Lin" 0.886
"7491" "Classic t-statistic" "Lin" 0.56
"7492" "Classic t-statistic" "Lin" 0.528
"7493" "Classic t-statistic" "Lin" 0
"7494" "Classic t-statistic" "Lin" 0.058
"7495" "Classic t-statistic" "Lin" 0.542
"7496" "Classic t-statistic" "Lin" 0.292
"7497" "Classic t-statistic" "Lin" 0.828
"7498" "Classic t-statistic" "Lin" 0.238
"7499" "Classic t-statistic" "Lin" 0.016
"7500" "Classic t-statistic" "Lin" 0.44
"7501" "Classic t-statistic" "Lin" 0.756
"7502" "Classic t-statistic" "Lin" 0.096
"7503" "Classic t-statistic" "Lin" 0.326
"7504" "Classic t-statistic" "Lin" 0.132
"7505" "Classic t-statistic" "Lin" 0.934
"7506" "Classic t-statistic" "Lin" 0.47
"7507" "Classic t-statistic" "Lin" 0.776
"7508" "Classic t-statistic" "Lin" 0.306
"7509" "Classic t-statistic" "Lin" 0.102
"7510" "Classic t-statistic" "Lin" 0.164
"7511" "Classic t-statistic" "Lin" 0.252
"7512" "Classic t-statistic" "Lin" 0.93
"7513" "Classic t-statistic" "Lin" 0.22
"7514" "Classic t-statistic" "Lin" 0.276
"7515" "Classic t-statistic" "Lin" 0.8
"7516" "Classic t-statistic" "Lin" 0.112
"7517" "Classic t-statistic" "Lin" 0.434
"7518" "Classic t-statistic" "Lin" 0.832
"7519" "Classic t-statistic" "Lin" 0.082
"7520" "Classic t-statistic" "Lin" 0.148
"7521" "Classic t-statistic" "Lin" 0.284
"7522" "Classic t-statistic" "Lin" 0.944
"7523" "Classic t-statistic" "Lin" 0.664
"7524" "Classic t-statistic" "Lin" 0.218
"7525" "Classic t-statistic" "Lin" 0.964
"7526" "Classic t-statistic" "Lin" 0.48
"7527" "Classic t-statistic" "Lin" 0.974
"7528" "Classic t-statistic" "Lin" 0.852
"7529" "Classic t-statistic" "Lin" 0.958
"7530" "Classic t-statistic" "Lin" 0.582
"7531" "Classic t-statistic" "Lin" 0.86
"7532" "Classic t-statistic" "Lin" 0.406
"7533" "Classic t-statistic" "Lin" 0.976
"7534" "Classic t-statistic" "Lin" 0.04
"7535" "Classic t-statistic" "Lin" 0.202
"7536" "Classic t-statistic" "Lin" 0.368
"7537" "Classic t-statistic" "Lin" 0.9
"7538" "Classic t-statistic" "Lin" 0.088
"7539" "Classic t-statistic" "Lin" 0.058
"7540" "Classic t-statistic" "Lin" 0.384
"7541" "Classic t-statistic" "Lin" 0.436
"7542" "Classic t-statistic" "Lin" 0.112
"7543" "Classic t-statistic" "Lin" 0.952
"7544" "Classic t-statistic" "Lin" 0.17
"7545" "Classic t-statistic" "Lin" 0.342
"7546" "Classic t-statistic" "Lin" 0.12
"7547" "Classic t-statistic" "Lin" 0.244
"7548" "Classic t-statistic" "Lin" 0.96
"7549" "Classic t-statistic" "Lin" 0.06
"7550" "Classic t-statistic" "Lin" 0.042
"7551" "Classic t-statistic" "Lin" 0.644
"7552" "Classic t-statistic" "Lin" 0.604
"7553" "Classic t-statistic" "Lin" 0.58
"7554" "Classic t-statistic" "Lin" 0.446
"7555" "Classic t-statistic" "Lin" 0.338
"7556" "Classic t-statistic" "Lin" 0.804
"7557" "Classic t-statistic" "Lin" 0.054
"7558" "Classic t-statistic" "Lin" 0.606
"7559" "Classic t-statistic" "Lin" 0.378
"7560" "Classic t-statistic" "Lin" 0.028
"7561" "Classic t-statistic" "Lin" 0.646
"7562" "Classic t-statistic" "Lin" 0.286
"7563" "Classic t-statistic" "Lin" 0.286
"7564" "Classic t-statistic" "Lin" 0.152
"7565" "Classic t-statistic" "Lin" 0.872
"7566" "Classic t-statistic" "Lin" 0.104
"7567" "Classic t-statistic" "Lin" 0.964
"7568" "Classic t-statistic" "Lin" 0.27
"7569" "Classic t-statistic" "Lin" 0.164
"7570" "Classic t-statistic" "Lin" 0.012
"7571" "Classic t-statistic" "Lin" 0.308
"7572" "Classic t-statistic" "Lin" 0.176
"7573" "Classic t-statistic" "Lin" 0.416
"7574" "Classic t-statistic" "Lin" 0.328
"7575" "Classic t-statistic" "Lin" 0.13
"7576" "Classic t-statistic" "Lin" 0.702
"7577" "Classic t-statistic" "Lin" 0.618
"7578" "Classic t-statistic" "Lin" 0.022
"7579" "Classic t-statistic" "Lin" 0.218
"7580" "Classic t-statistic" "Lin" 0.58
"7581" "Classic t-statistic" "Lin" 0.844
"7582" "Classic t-statistic" "Lin" 0.212
"7583" "Classic t-statistic" "Lin" 0.08
"7584" "Classic t-statistic" "Lin" 0.61
"7585" "Classic t-statistic" "Lin" 0.72
"7586" "Classic t-statistic" "Lin" 0.822
"7587" "Classic t-statistic" "Lin" 0.44
"7588" "Classic t-statistic" "Lin" 0.962
"7589" "Classic t-statistic" "Lin" 0.232
"7590" "Classic t-statistic" "Lin" 0.234
"7591" "Classic t-statistic" "Lin" 0.902
"7592" "Classic t-statistic" "Lin" 0.72
"7593" "Classic t-statistic" "Lin" 0.02
"7594" "Classic t-statistic" "Lin" 0.164
"7595" "Classic t-statistic" "Lin" 0.69
"7596" "Classic t-statistic" "Lin" 0.08
"7597" "Classic t-statistic" "Lin" 0.122
"7598" "Classic t-statistic" "Lin" 0.326
"7599" "Classic t-statistic" "Lin" 0.588
"7600" "Classic t-statistic" "Lin" 0.476
"7601" "Classic t-statistic" "Lin" 0.956
"7602" "Classic t-statistic" "Lin" 0
"7603" "Classic t-statistic" "Lin" 0.424
"7604" "Classic t-statistic" "Lin" 0.568
"7605" "Classic t-statistic" "Lin" 0.67
"7606" "Classic t-statistic" "Lin" 0.802
"7607" "Classic t-statistic" "Lin" 0.168
"7608" "Classic t-statistic" "Lin" 0.842
"7609" "Classic t-statistic" "Lin" 0.028
"7610" "Classic t-statistic" "Lin" 0.164
"7611" "Classic t-statistic" "Lin" 0.262
"7612" "Classic t-statistic" "Lin" 0.24
"7613" "Classic t-statistic" "Lin" 0.002
"7614" "Classic t-statistic" "Lin" 0.988
"7615" "Classic t-statistic" "Lin" 0.586
"7616" "Classic t-statistic" "Lin" 0
"7617" "Classic t-statistic" "Lin" 0.002
"7618" "Classic t-statistic" "Lin" 0.022
"7619" "Classic t-statistic" "Lin" 0.86
"7620" "Classic t-statistic" "Lin" 0.312
"7621" "Classic t-statistic" "Lin" 0.538
"7622" "Classic t-statistic" "Lin" 0.086
"7623" "Classic t-statistic" "Lin" 0.744
"7624" "Classic t-statistic" "Lin" 0.328
"7625" "Classic t-statistic" "Lin" 0.446
"7626" "Classic t-statistic" "Lin" 0.312
"7627" "Classic t-statistic" "Lin" 0.616
"7628" "Classic t-statistic" "Lin" 0.398
"7629" "Classic t-statistic" "Lin" 0.186
"7630" "Classic t-statistic" "Lin" 0.478
"7631" "Classic t-statistic" "Lin" 0.066
"7632" "Classic t-statistic" "Lin" 0.118
"7633" "Classic t-statistic" "Lin" 0.096
"7634" "Classic t-statistic" "Lin" 0.436
"7635" "Classic t-statistic" "Lin" 0.236
"7636" "Classic t-statistic" "Lin" 0.558
"7637" "Classic t-statistic" "Lin" 0.272
"7638" "Classic t-statistic" "Lin" 0.254
"7639" "Classic t-statistic" "Lin" 0.568
"7640" "Classic t-statistic" "Lin" 0.32
"7641" "Classic t-statistic" "Lin" 0.764
"7642" "Classic t-statistic" "Lin" 0.702
"7643" "Classic t-statistic" "Lin" 0.734
"7644" "Classic t-statistic" "Lin" 0.082
"7645" "Classic t-statistic" "Lin" 0.634
"7646" "Classic t-statistic" "Lin" 0.862
"7647" "Classic t-statistic" "Lin" 0.124
"7648" "Classic t-statistic" "Lin" 0.722
"7649" "Classic t-statistic" "Lin" 0.422
"7650" "Classic t-statistic" "Lin" 0.55
"7651" "Classic t-statistic" "Lin" 0.066
"7652" "Classic t-statistic" "Lin" 0.466
"7653" "Classic t-statistic" "Lin" 0
"7654" "Classic t-statistic" "Lin" 0.748
"7655" "Classic t-statistic" "Lin" 0.424
"7656" "Classic t-statistic" "Lin" 0.548
"7657" "Classic t-statistic" "Lin" 0.224
"7658" "Classic t-statistic" "Lin" 0.828
"7659" "Classic t-statistic" "Lin" 0.056
"7660" "Classic t-statistic" "Lin" 0.246
"7661" "Classic t-statistic" "Lin" 0.672
"7662" "Classic t-statistic" "Lin" 0.174
"7663" "Classic t-statistic" "Lin" 0.266
"7664" "Classic t-statistic" "Lin" 0.594
"7665" "Classic t-statistic" "Lin" 0.18
"7666" "Classic t-statistic" "Lin" 0.524
"7667" "Classic t-statistic" "Lin" 0.264
"7668" "Classic t-statistic" "Lin" 0.544
"7669" "Classic t-statistic" "Lin" 0.206
"7670" "Classic t-statistic" "Lin" 0.358
"7671" "Classic t-statistic" "Lin" 0.85
"7672" "Classic t-statistic" "Lin" 0.008
"7673" "Classic t-statistic" "Lin" 0.95
"7674" "Classic t-statistic" "Lin" 0.272
"7675" "Classic t-statistic" "Lin" 0.754
"7676" "Classic t-statistic" "Lin" 0.712
"7677" "Classic t-statistic" "Lin" 0.08
"7678" "Classic t-statistic" "Lin" 0.494
"7679" "Classic t-statistic" "Lin" 0.374
"7680" "Classic t-statistic" "Lin" 0.428
"7681" "Classic t-statistic" "Lin" 0.156
"7682" "Classic t-statistic" "Lin" 0
"7683" "Classic t-statistic" "Lin" 0.946
"7684" "Classic t-statistic" "Lin" 0.894
"7685" "Classic t-statistic" "Lin" 0.018
"7686" "Classic t-statistic" "Lin" 0.26
"7687" "Classic t-statistic" "Lin" 0.412
"7688" "Classic t-statistic" "Lin" 0.558
"7689" "Classic t-statistic" "Lin" 0.08
"7690" "Classic t-statistic" "Lin" 0.114
"7691" "Classic t-statistic" "Lin" 0.57
"7692" "Classic t-statistic" "Lin" 0.03
"7693" "Classic t-statistic" "Lin" 0.036
"7694" "Classic t-statistic" "Lin" 0.342
"7695" "Classic t-statistic" "Lin" 0
"7696" "Classic t-statistic" "Lin" 0.724
"7697" "Classic t-statistic" "Lin" 0.108
"7698" "Classic t-statistic" "Lin" 0.666
"7699" "Classic t-statistic" "Lin" 0.818
"7700" "Classic t-statistic" "Lin" 0.568
"7701" "Classic t-statistic" "Lin" 0.258
"7702" "Classic t-statistic" "Lin" 0.774
"7703" "Classic t-statistic" "Lin" 0.944
"7704" "Classic t-statistic" "Lin" 0.388
"7705" "Classic t-statistic" "Lin" 0
"7706" "Classic t-statistic" "Lin" 0.056
"7707" "Classic t-statistic" "Lin" 0.058
"7708" "Classic t-statistic" "Lin" 0.222
"7709" "Classic t-statistic" "Lin" 0.058
"7710" "Classic t-statistic" "Lin" 0.162
"7711" "Classic t-statistic" "Lin" 0.164
"7712" "Classic t-statistic" "Lin" 0.368
"7713" "Classic t-statistic" "Lin" 0.726
"7714" "Classic t-statistic" "Lin" 0.002
"7715" "Classic t-statistic" "Lin" 0.696
"7716" "Classic t-statistic" "Lin" 0.178
"7717" "Classic t-statistic" "Lin" 0.45
"7718" "Classic t-statistic" "Lin" 0.61
"7719" "Classic t-statistic" "Lin" 0.684
"7720" "Classic t-statistic" "Lin" 0.528
"7721" "Classic t-statistic" "Lin" 0.41
"7722" "Classic t-statistic" "Lin" 0.79
"7723" "Classic t-statistic" "Lin" 0.24
"7724" "Classic t-statistic" "Lin" 0.056
"7725" "Classic t-statistic" "Lin" 0.344
"7726" "Classic t-statistic" "Lin" 0.736
"7727" "Classic t-statistic" "Lin" 0.09
"7728" "Classic t-statistic" "Lin" 0.996
"7729" "Classic t-statistic" "Lin" 0.506
"7730" "Classic t-statistic" "Lin" 0.038
"7731" "Classic t-statistic" "Lin" 0.902
"7732" "Classic t-statistic" "Lin" 0.012
"7733" "Classic t-statistic" "Lin" 0.7
"7734" "Classic t-statistic" "Lin" 0.57
"7735" "Classic t-statistic" "Lin" 0.042
"7736" "Classic t-statistic" "Lin" 0.054
"7737" "Classic t-statistic" "Lin" 0.424
"7738" "Classic t-statistic" "Lin" 0.998
"7739" "Classic t-statistic" "Lin" 0.13
"7740" "Classic t-statistic" "Lin" 0.244
"7741" "Classic t-statistic" "Lin" 0.936
"7742" "Classic t-statistic" "Lin" 0.224
"7743" "Classic t-statistic" "Lin" 0.278
"7744" "Classic t-statistic" "Lin" 0.342
"7745" "Classic t-statistic" "Lin" 0.5
"7746" "Classic t-statistic" "Lin" 0.862
"7747" "Classic t-statistic" "Lin" 0.462
"7748" "Classic t-statistic" "Lin" 0.92
"7749" "Classic t-statistic" "Lin" 0.738
"7750" "Classic t-statistic" "Lin" 0.204
"7751" "Classic t-statistic" "Lin" 0.764
"7752" "Classic t-statistic" "Lin" 0.042
"7753" "Classic t-statistic" "Lin" 0.242
"7754" "Classic t-statistic" "Lin" 0.732
"7755" "Classic t-statistic" "Lin" 0.556
"7756" "Classic t-statistic" "Lin" 0.654
"7757" "Classic t-statistic" "Lin" 0.094
"7758" "Classic t-statistic" "Lin" 0.144
"7759" "Classic t-statistic" "Lin" 0.044
"7760" "Classic t-statistic" "Lin" 0
"7761" "Classic t-statistic" "Lin" 0.706
"7762" "Classic t-statistic" "Lin" 0.366
"7763" "Classic t-statistic" "Lin" 0.326
"7764" "Classic t-statistic" "Lin" 0.074
"7765" "Classic t-statistic" "Lin" 0.096
"7766" "Classic t-statistic" "Lin" 0.032
"7767" "Classic t-statistic" "Lin" 0.104
"7768" "Classic t-statistic" "Lin" 0.182
"7769" "Classic t-statistic" "Lin" 0.014
"7770" "Classic t-statistic" "Lin" 0.746
"7771" "Classic t-statistic" "Lin" 0.356
"7772" "Classic t-statistic" "Lin" 0.04
"7773" "Classic t-statistic" "Lin" 0.024
"7774" "Classic t-statistic" "Lin" 0.194
"7775" "Classic t-statistic" "Lin" 0.02
"7776" "Classic t-statistic" "Lin" 0.114
"7777" "Classic t-statistic" "Lin" 0.396
"7778" "Classic t-statistic" "Lin" 0.024
"7779" "Classic t-statistic" "Lin" 0.5
"7780" "Classic t-statistic" "Lin" 0.08
"7781" "Classic t-statistic" "Lin" 0.3
"7782" "Classic t-statistic" "Lin" 0.508
"7783" "Classic t-statistic" "Lin" 0.57
"7784" "Classic t-statistic" "Lin" 0.136
"7785" "Classic t-statistic" "Lin" 0.634
"7786" "Classic t-statistic" "Lin" 0.058
"7787" "Classic t-statistic" "Lin" 0.508
"7788" "Classic t-statistic" "Lin" 0.204
"7789" "Classic t-statistic" "Lin" 0.694
"7790" "Classic t-statistic" "Lin" 0.376
"7791" "Classic t-statistic" "Lin" 0.034
"7792" "Classic t-statistic" "Lin" 0.672
"7793" "Classic t-statistic" "Lin" 0.596
"7794" "Classic t-statistic" "Lin" 0.418
"7795" "Classic t-statistic" "Lin" 0.67
"7796" "Classic t-statistic" "Lin" 0.72
"7797" "Classic t-statistic" "Lin" 0.842
"7798" "Classic t-statistic" "Lin" 0.99
"7799" "Classic t-statistic" "Lin" 0.63
"7800" "Classic t-statistic" "Lin" 0.916
"7801" "Classic t-statistic" "Lin" 0.838
"7802" "Classic t-statistic" "Lin" 0.656
"7803" "Classic t-statistic" "Lin" 0.368
"7804" "Classic t-statistic" "Lin" 0.558
"7805" "Classic t-statistic" "Lin" 0.002
"7806" "Classic t-statistic" "Lin" 0.778
"7807" "Classic t-statistic" "Lin" 0.112
"7808" "Classic t-statistic" "Lin" 0.084
"7809" "Classic t-statistic" "Lin" 0.772
"7810" "Classic t-statistic" "Lin" 0.984
"7811" "Classic t-statistic" "Lin" 0.958
"7812" "Classic t-statistic" "Lin" 0.894
"7813" "Classic t-statistic" "Lin" 0.412
"7814" "Classic t-statistic" "Lin" 0.31
"7815" "Classic t-statistic" "Lin" 0.24
"7816" "Classic t-statistic" "Lin" 0.948
"7817" "Classic t-statistic" "Lin" 0.692
"7818" "Classic t-statistic" "Lin" 0.056
"7819" "Classic t-statistic" "Lin" 0.758
"7820" "Classic t-statistic" "Lin" 0.476
"7821" "Classic t-statistic" "Lin" 0.68
"7822" "Classic t-statistic" "Lin" 0.366
"7823" "Classic t-statistic" "Lin" 0.094
"7824" "Classic t-statistic" "Lin" 0.09
"7825" "Classic t-statistic" "Lin" 0.382
"7826" "Classic t-statistic" "Lin" 0.59
"7827" "Classic t-statistic" "Lin" 0.388
"7828" "Classic t-statistic" "Lin" 0.128
"7829" "Classic t-statistic" "Lin" 0.382
"7830" "Classic t-statistic" "Lin" 0.93
"7831" "Classic t-statistic" "Lin" 0.28
"7832" "Classic t-statistic" "Lin" 0.634
"7833" "Classic t-statistic" "Lin" 0.684
"7834" "Classic t-statistic" "Lin" 0.266
"7835" "Classic t-statistic" "Lin" 0.104
"7836" "Classic t-statistic" "Lin" 0.262
"7837" "Classic t-statistic" "Lin" 0.072
"7838" "Classic t-statistic" "Lin" 0.37
"7839" "Classic t-statistic" "Lin" 0.098
"7840" "Classic t-statistic" "Lin" 0.266
"7841" "Classic t-statistic" "Lin" 0.452
"7842" "Classic t-statistic" "Lin" 0.03
"7843" "Classic t-statistic" "Lin" 0.932
"7844" "Classic t-statistic" "Lin" 0.656
"7845" "Classic t-statistic" "Lin" 0.91
"7846" "Classic t-statistic" "Lin" 0.448
"7847" "Classic t-statistic" "Lin" 0.162
"7848" "Classic t-statistic" "Lin" 0.044
"7849" "Classic t-statistic" "Lin" 0.092
"7850" "Classic t-statistic" "Lin" 0.066
"7851" "Classic t-statistic" "Lin" 0.094
"7852" "Classic t-statistic" "Lin" 0.422
"7853" "Classic t-statistic" "Lin" 0.358
"7854" "Classic t-statistic" "Lin" 0.114
"7855" "Classic t-statistic" "Lin" 0.212
"7856" "Classic t-statistic" "Lin" 0.068
"7857" "Classic t-statistic" "Lin" 0.25
"7858" "Classic t-statistic" "Lin" 0.914
"7859" "Classic t-statistic" "Lin" 0.564
"7860" "Classic t-statistic" "Lin" 0.27
"7861" "Classic t-statistic" "Lin" 0.824
"7862" "Classic t-statistic" "Lin" 0.454
"7863" "Classic t-statistic" "Lin" 0.25
"7864" "Classic t-statistic" "Lin" 0.552
"7865" "Classic t-statistic" "Lin" 0.172
"7866" "Classic t-statistic" "Lin" 0.442
"7867" "Classic t-statistic" "Lin" 0.124
"7868" "Classic t-statistic" "Lin" 0.062
"7869" "Classic t-statistic" "Lin" 0.774
"7870" "Classic t-statistic" "Lin" 0.434
"7871" "Classic t-statistic" "Lin" 0.066
"7872" "Classic t-statistic" "Lin" 0.786
"7873" "Classic t-statistic" "Lin" 0.488
"7874" "Classic t-statistic" "Lin" 0.306
"7875" "Classic t-statistic" "Lin" 0.66
"7876" "Classic t-statistic" "Lin" 0.876
"7877" "Classic t-statistic" "Lin" 0.146
"7878" "Classic t-statistic" "Lin" 0.87
"7879" "Classic t-statistic" "Lin" 0.494
"7880" "Classic t-statistic" "Lin" 0.628
"7881" "Classic t-statistic" "Lin" 0.294
"7882" "Classic t-statistic" "Lin" 0.068
"7883" "Classic t-statistic" "Lin" 0.692
"7884" "Classic t-statistic" "Lin" 0.184
"7885" "Classic t-statistic" "Lin" 0.206
"7886" "Classic t-statistic" "Lin" 0
"7887" "Classic t-statistic" "Lin" 0.492
"7888" "Classic t-statistic" "Lin" 0.934
"7889" "Classic t-statistic" "Lin" 0.842
"7890" "Classic t-statistic" "Lin" 0.018
"7891" "Classic t-statistic" "Lin" 0.518
"7892" "Classic t-statistic" "Lin" 0.412
"7893" "Classic t-statistic" "Lin" 0.82
"7894" "Classic t-statistic" "Lin" 0.834
"7895" "Classic t-statistic" "Lin" 0.41
"7896" "Classic t-statistic" "Lin" 0.866
"7897" "Classic t-statistic" "Lin" 0.494
"7898" "Classic t-statistic" "Lin" 0.074
"7899" "Classic t-statistic" "Lin" 0.688
"7900" "Classic t-statistic" "Lin" 0.288
"7901" "Classic t-statistic" "Lin" 0.31
"7902" "Classic t-statistic" "Lin" 0.058
"7903" "Classic t-statistic" "Lin" 0.99
"7904" "Classic t-statistic" "Lin" 0.368
"7905" "Classic t-statistic" "Lin" 0.262
"7906" "Classic t-statistic" "Lin" 0.322
"7907" "Classic t-statistic" "Lin" 0.42
"7908" "Classic t-statistic" "Lin" 0.006
"7909" "Classic t-statistic" "Lin" 0.432
"7910" "Classic t-statistic" "Lin" 0.5
"7911" "Classic t-statistic" "Lin" 0.986
"7912" "Classic t-statistic" "Lin" 0.282
"7913" "Classic t-statistic" "Lin" 0.65
"7914" "Classic t-statistic" "Lin" 0.57
"7915" "Classic t-statistic" "Lin" 0.448
"7916" "Classic t-statistic" "Lin" 0.006
"7917" "Classic t-statistic" "Lin" 0.038
"7918" "Classic t-statistic" "Lin" 0.944
"7919" "Classic t-statistic" "Lin" 0.014
"7920" "Classic t-statistic" "Lin" 0.262
"7921" "Classic t-statistic" "Lin" 0.092
"7922" "Classic t-statistic" "Lin" 0.784
"7923" "Classic t-statistic" "Lin" 0.306
"7924" "Classic t-statistic" "Lin" 0.546
"7925" "Classic t-statistic" "Lin" 0.436
"7926" "Classic t-statistic" "Lin" 0.744
"7927" "Classic t-statistic" "Lin" 0.108
"7928" "Classic t-statistic" "Lin" 0.008
"7929" "Classic t-statistic" "Lin" 0.004
"7930" "Classic t-statistic" "Lin" 0.286
"7931" "Classic t-statistic" "Lin" 0.656
"7932" "Classic t-statistic" "Lin" 0.232
"7933" "Classic t-statistic" "Lin" 0.92
"7934" "Classic t-statistic" "Lin" 0.872
"7935" "Classic t-statistic" "Lin" 0.13
"7936" "Classic t-statistic" "Lin" 0.744
"7937" "Classic t-statistic" "Lin" 0.594
"7938" "Classic t-statistic" "Lin" 0.836
"7939" "Classic t-statistic" "Lin" 0.362
"7940" "Classic t-statistic" "Lin" 0.754
"7941" "Classic t-statistic" "Lin" 0.008
"7942" "Classic t-statistic" "Lin" 0.53
"7943" "Classic t-statistic" "Lin" 0.654
"7944" "Classic t-statistic" "Lin" 0.096
"7945" "Classic t-statistic" "Lin" 0.194
"7946" "Classic t-statistic" "Lin" 0.344
"7947" "Classic t-statistic" "Lin" 0.238
"7948" "Classic t-statistic" "Lin" 0.182
"7949" "Classic t-statistic" "Lin" 0.064
"7950" "Classic t-statistic" "Lin" 0.276
"7951" "Classic t-statistic" "Lin" 0.044
"7952" "Classic t-statistic" "Lin" 0.006
"7953" "Classic t-statistic" "Lin" 0.43
"7954" "Classic t-statistic" "Lin" 0.39
"7955" "Classic t-statistic" "Lin" 0.17
"7956" "Classic t-statistic" "Lin" 0.824
"7957" "Classic t-statistic" "Lin" 0.676
"7958" "Classic t-statistic" "Lin" 0.918
"7959" "Classic t-statistic" "Lin" 0.626
"7960" "Classic t-statistic" "Lin" 0.048
"7961" "Classic t-statistic" "Lin" 0.778
"7962" "Classic t-statistic" "Lin" 0.696
"7963" "Classic t-statistic" "Lin" 0.202
"7964" "Classic t-statistic" "Lin" 0.018
"7965" "Classic t-statistic" "Lin" 0.846
"7966" "Classic t-statistic" "Lin" 0.002
"7967" "Classic t-statistic" "Lin" 0.634
"7968" "Classic t-statistic" "Lin" 0.158
"7969" "Classic t-statistic" "Lin" 0.298
"7970" "Classic t-statistic" "Lin" 0.534
"7971" "Classic t-statistic" "Lin" 0.682
"7972" "Classic t-statistic" "Lin" 0.57
"7973" "Classic t-statistic" "Lin" 0.056
"7974" "Classic t-statistic" "Lin" 0.928
"7975" "Classic t-statistic" "Lin" 0.192
"7976" "Classic t-statistic" "Lin" 0.32
"7977" "Classic t-statistic" "Lin" 0.196
"7978" "Classic t-statistic" "Lin" 0.498
"7979" "Classic t-statistic" "Lin" 0.148
"7980" "Classic t-statistic" "Lin" 0.042
"7981" "Classic t-statistic" "Lin" 0.07
"7982" "Classic t-statistic" "Lin" 0.538
"7983" "Classic t-statistic" "Lin" 0.882
"7984" "Classic t-statistic" "Lin" 0.148
"7985" "Classic t-statistic" "Lin" 0
"7986" "Classic t-statistic" "Lin" 0.844
"7987" "Classic t-statistic" "Lin" 0.044
"7988" "Classic t-statistic" "Lin" 0.536
"7989" "Classic t-statistic" "Lin" 0.614
"7990" "Classic t-statistic" "Lin" 0.48
"7991" "Classic t-statistic" "Lin" 0.796
"7992" "Classic t-statistic" "Lin" 0.84
"7993" "Classic t-statistic" "Lin" 0.042
"7994" "Classic t-statistic" "Lin" 0.438
"7995" "Classic t-statistic" "Lin" 0.158
"7996" "Classic t-statistic" "Lin" 0.454
"7997" "Classic t-statistic" "Lin" 0.512
"7998" "Classic t-statistic" "Lin" 0.05
"7999" "Classic t-statistic" "Lin" 0.404
"8000" "Classic t-statistic" "Lin" 0
"8001" "Robust t-statistic" "Lin" 0.794
"8002" "Robust t-statistic" "Lin" 0.78
"8003" "Robust t-statistic" "Lin" 0.64
"8004" "Robust t-statistic" "Lin" 0.304
"8005" "Robust t-statistic" "Lin" 0.904
"8006" "Robust t-statistic" "Lin" 0.144
"8007" "Robust t-statistic" "Lin" 0.748
"8008" "Robust t-statistic" "Lin" 0.28
"8009" "Robust t-statistic" "Lin" 0.754
"8010" "Robust t-statistic" "Lin" 0.294
"8011" "Robust t-statistic" "Lin" 0.18
"8012" "Robust t-statistic" "Lin" 0.726
"8013" "Robust t-statistic" "Lin" 0.184
"8014" "Robust t-statistic" "Lin" 0.202
"8015" "Robust t-statistic" "Lin" 0.692
"8016" "Robust t-statistic" "Lin" 0.85
"8017" "Robust t-statistic" "Lin" 0.98
"8018" "Robust t-statistic" "Lin" 0.506
"8019" "Robust t-statistic" "Lin" 0.558
"8020" "Robust t-statistic" "Lin" 0.44
"8021" "Robust t-statistic" "Lin" 0.43
"8022" "Robust t-statistic" "Lin" 0.73
"8023" "Robust t-statistic" "Lin" 0.65
"8024" "Robust t-statistic" "Lin" 0.802
"8025" "Robust t-statistic" "Lin" 0.16
"8026" "Robust t-statistic" "Lin" 0.736
"8027" "Robust t-statistic" "Lin" 0.772
"8028" "Robust t-statistic" "Lin" 0.45
"8029" "Robust t-statistic" "Lin" 0.708
"8030" "Robust t-statistic" "Lin" 0.898
"8031" "Robust t-statistic" "Lin" 0.484
"8032" "Robust t-statistic" "Lin" 0.706
"8033" "Robust t-statistic" "Lin" 0.384
"8034" "Robust t-statistic" "Lin" 0.078
"8035" "Robust t-statistic" "Lin" 0.914
"8036" "Robust t-statistic" "Lin" 0.284
"8037" "Robust t-statistic" "Lin" 0.728
"8038" "Robust t-statistic" "Lin" 0.804
"8039" "Robust t-statistic" "Lin" 0.32
"8040" "Robust t-statistic" "Lin" 0.268
"8041" "Robust t-statistic" "Lin" 0.434
"8042" "Robust t-statistic" "Lin" 0.434
"8043" "Robust t-statistic" "Lin" 0.936
"8044" "Robust t-statistic" "Lin" 0.608
"8045" "Robust t-statistic" "Lin" 0.914
"8046" "Robust t-statistic" "Lin" 0.582
"8047" "Robust t-statistic" "Lin" 0.636
"8048" "Robust t-statistic" "Lin" 0.366
"8049" "Robust t-statistic" "Lin" 0.14
"8050" "Robust t-statistic" "Lin" 0.2
"8051" "Robust t-statistic" "Lin" 0.842
"8052" "Robust t-statistic" "Lin" 0.964
"8053" "Robust t-statistic" "Lin" 0.872
"8054" "Robust t-statistic" "Lin" 0.434
"8055" "Robust t-statistic" "Lin" 0.822
"8056" "Robust t-statistic" "Lin" 0.644
"8057" "Robust t-statistic" "Lin" 0.246
"8058" "Robust t-statistic" "Lin" 0.762
"8059" "Robust t-statistic" "Lin" 0.86
"8060" "Robust t-statistic" "Lin" 0.698
"8061" "Robust t-statistic" "Lin" 0.092
"8062" "Robust t-statistic" "Lin" 0.242
"8063" "Robust t-statistic" "Lin" 0.02
"8064" "Robust t-statistic" "Lin" 0.74
"8065" "Robust t-statistic" "Lin" 0.152
"8066" "Robust t-statistic" "Lin" 0.23
"8067" "Robust t-statistic" "Lin" 0.736
"8068" "Robust t-statistic" "Lin" 0.726
"8069" "Robust t-statistic" "Lin" 0.38
"8070" "Robust t-statistic" "Lin" 0.88
"8071" "Robust t-statistic" "Lin" 0.842
"8072" "Robust t-statistic" "Lin" 0.696
"8073" "Robust t-statistic" "Lin" 0.134
"8074" "Robust t-statistic" "Lin" 0.352
"8075" "Robust t-statistic" "Lin" 0.818
"8076" "Robust t-statistic" "Lin" 0.802
"8077" "Robust t-statistic" "Lin" 0.276
"8078" "Robust t-statistic" "Lin" 0.192
"8079" "Robust t-statistic" "Lin" 0.812
"8080" "Robust t-statistic" "Lin" 0.428
"8081" "Robust t-statistic" "Lin" 0.234
"8082" "Robust t-statistic" "Lin" 0.554
"8083" "Robust t-statistic" "Lin" 0.51
"8084" "Robust t-statistic" "Lin" 0.548
"8085" "Robust t-statistic" "Lin" 0.1
"8086" "Robust t-statistic" "Lin" 0.078
"8087" "Robust t-statistic" "Lin" 0.138
"8088" "Robust t-statistic" "Lin" 0.624
"8089" "Robust t-statistic" "Lin" 0.674
"8090" "Robust t-statistic" "Lin" 0.956
"8091" "Robust t-statistic" "Lin" 0.994
"8092" "Robust t-statistic" "Lin" 0.26
"8093" "Robust t-statistic" "Lin" 0.098
"8094" "Robust t-statistic" "Lin" 0.492
"8095" "Robust t-statistic" "Lin" 0.232
"8096" "Robust t-statistic" "Lin" 0.496
"8097" "Robust t-statistic" "Lin" 0.632
"8098" "Robust t-statistic" "Lin" 0.006
"8099" "Robust t-statistic" "Lin" 0.862
"8100" "Robust t-statistic" "Lin" 0.628
"8101" "Robust t-statistic" "Lin" 0.89
"8102" "Robust t-statistic" "Lin" 0.68
"8103" "Robust t-statistic" "Lin" 0.504
"8104" "Robust t-statistic" "Lin" 0.21
"8105" "Robust t-statistic" "Lin" 0.59
"8106" "Robust t-statistic" "Lin" 0.396
"8107" "Robust t-statistic" "Lin" 0.502
"8108" "Robust t-statistic" "Lin" 0.19
"8109" "Robust t-statistic" "Lin" 0.866
"8110" "Robust t-statistic" "Lin" 0.222
"8111" "Robust t-statistic" "Lin" 0.674
"8112" "Robust t-statistic" "Lin" 0.612
"8113" "Robust t-statistic" "Lin" 0.478
"8114" "Robust t-statistic" "Lin" 0.94
"8115" "Robust t-statistic" "Lin" 0.172
"8116" "Robust t-statistic" "Lin" 0.508
"8117" "Robust t-statistic" "Lin" 0.642
"8118" "Robust t-statistic" "Lin" 0.45
"8119" "Robust t-statistic" "Lin" 0.34
"8120" "Robust t-statistic" "Lin" 0.34
"8121" "Robust t-statistic" "Lin" 0.58
"8122" "Robust t-statistic" "Lin" 0.684
"8123" "Robust t-statistic" "Lin" 0.518
"8124" "Robust t-statistic" "Lin" 0.428
"8125" "Robust t-statistic" "Lin" 0.032
"8126" "Robust t-statistic" "Lin" 0.974
"8127" "Robust t-statistic" "Lin" 0.778
"8128" "Robust t-statistic" "Lin" 0.536
"8129" "Robust t-statistic" "Lin" 0.89
"8130" "Robust t-statistic" "Lin" 0.476
"8131" "Robust t-statistic" "Lin" 0.9
"8132" "Robust t-statistic" "Lin" 0.766
"8133" "Robust t-statistic" "Lin" 0.166
"8134" "Robust t-statistic" "Lin" 0.796
"8135" "Robust t-statistic" "Lin" 0.382
"8136" "Robust t-statistic" "Lin" 0.82
"8137" "Robust t-statistic" "Lin" 0.366
"8138" "Robust t-statistic" "Lin" 0.962
"8139" "Robust t-statistic" "Lin" 0.862
"8140" "Robust t-statistic" "Lin" 0.448
"8141" "Robust t-statistic" "Lin" 0.962
"8142" "Robust t-statistic" "Lin" 0.974
"8143" "Robust t-statistic" "Lin" 0.062
"8144" "Robust t-statistic" "Lin" 0.152
"8145" "Robust t-statistic" "Lin" 0.056
"8146" "Robust t-statistic" "Lin" 0.902
"8147" "Robust t-statistic" "Lin" 0.39
"8148" "Robust t-statistic" "Lin" 0.9
"8149" "Robust t-statistic" "Lin" 0.306
"8150" "Robust t-statistic" "Lin" 0.744
"8151" "Robust t-statistic" "Lin" 0.248
"8152" "Robust t-statistic" "Lin" 0.818
"8153" "Robust t-statistic" "Lin" 0.55
"8154" "Robust t-statistic" "Lin" 0.022
"8155" "Robust t-statistic" "Lin" 0.398
"8156" "Robust t-statistic" "Lin" 0.598
"8157" "Robust t-statistic" "Lin" 0.336
"8158" "Robust t-statistic" "Lin" 0.054
"8159" "Robust t-statistic" "Lin" 0.954
"8160" "Robust t-statistic" "Lin" 0.452
"8161" "Robust t-statistic" "Lin" 0.198
"8162" "Robust t-statistic" "Lin" 0.49
"8163" "Robust t-statistic" "Lin" 0.664
"8164" "Robust t-statistic" "Lin" 0.882
"8165" "Robust t-statistic" "Lin" 0.616
"8166" "Robust t-statistic" "Lin" 0.72
"8167" "Robust t-statistic" "Lin" 0.754
"8168" "Robust t-statistic" "Lin" 0.94
"8169" "Robust t-statistic" "Lin" 0.974
"8170" "Robust t-statistic" "Lin" 0.796
"8171" "Robust t-statistic" "Lin" 0.256
"8172" "Robust t-statistic" "Lin" 0.218
"8173" "Robust t-statistic" "Lin" 0.462
"8174" "Robust t-statistic" "Lin" 0.928
"8175" "Robust t-statistic" "Lin" 0.506
"8176" "Robust t-statistic" "Lin" 0.368
"8177" "Robust t-statistic" "Lin" 0.366
"8178" "Robust t-statistic" "Lin" 0.97
"8179" "Robust t-statistic" "Lin" 0.67
"8180" "Robust t-statistic" "Lin" 0.534
"8181" "Robust t-statistic" "Lin" 0.262
"8182" "Robust t-statistic" "Lin" 0.488
"8183" "Robust t-statistic" "Lin" 0.244
"8184" "Robust t-statistic" "Lin" 0.876
"8185" "Robust t-statistic" "Lin" 0.116
"8186" "Robust t-statistic" "Lin" 0.366
"8187" "Robust t-statistic" "Lin" 0.22
"8188" "Robust t-statistic" "Lin" 0.736
"8189" "Robust t-statistic" "Lin" 0.078
"8190" "Robust t-statistic" "Lin" 0.574
"8191" "Robust t-statistic" "Lin" 0.582
"8192" "Robust t-statistic" "Lin" 0.302
"8193" "Robust t-statistic" "Lin" 0.924
"8194" "Robust t-statistic" "Lin" 0.748
"8195" "Robust t-statistic" "Lin" 0.742
"8196" "Robust t-statistic" "Lin" 0.068
"8197" "Robust t-statistic" "Lin" 0.77
"8198" "Robust t-statistic" "Lin" 0.482
"8199" "Robust t-statistic" "Lin" 0.242
"8200" "Robust t-statistic" "Lin" 0.612
"8201" "Robust t-statistic" "Lin" 0.396
"8202" "Robust t-statistic" "Lin" 0.442
"8203" "Robust t-statistic" "Lin" 0.88
"8204" "Robust t-statistic" "Lin" 0.958
"8205" "Robust t-statistic" "Lin" 0.432
"8206" "Robust t-statistic" "Lin" 0.43
"8207" "Robust t-statistic" "Lin" 0.322
"8208" "Robust t-statistic" "Lin" 0.082
"8209" "Robust t-statistic" "Lin" 0.574
"8210" "Robust t-statistic" "Lin" 0.652
"8211" "Robust t-statistic" "Lin" 0.59
"8212" "Robust t-statistic" "Lin" 0.596
"8213" "Robust t-statistic" "Lin" 0.29
"8214" "Robust t-statistic" "Lin" 0.282
"8215" "Robust t-statistic" "Lin" 0.894
"8216" "Robust t-statistic" "Lin" 0.19
"8217" "Robust t-statistic" "Lin" 0.372
"8218" "Robust t-statistic" "Lin" 0.456
"8219" "Robust t-statistic" "Lin" 0.728
"8220" "Robust t-statistic" "Lin" 0.386
"8221" "Robust t-statistic" "Lin" 0.202
"8222" "Robust t-statistic" "Lin" 0.962
"8223" "Robust t-statistic" "Lin" 0.382
"8224" "Robust t-statistic" "Lin" 0.04
"8225" "Robust t-statistic" "Lin" 0.318
"8226" "Robust t-statistic" "Lin" 0.082
"8227" "Robust t-statistic" "Lin" 0.334
"8228" "Robust t-statistic" "Lin" 0.088
"8229" "Robust t-statistic" "Lin" 0.31
"8230" "Robust t-statistic" "Lin" 0.738
"8231" "Robust t-statistic" "Lin" 0.914
"8232" "Robust t-statistic" "Lin" 0.518
"8233" "Robust t-statistic" "Lin" 0.078
"8234" "Robust t-statistic" "Lin" 0.956
"8235" "Robust t-statistic" "Lin" 0.232
"8236" "Robust t-statistic" "Lin" 0.796
"8237" "Robust t-statistic" "Lin" 0.662
"8238" "Robust t-statistic" "Lin" 0.752
"8239" "Robust t-statistic" "Lin" 0.586
"8240" "Robust t-statistic" "Lin" 0.854
"8241" "Robust t-statistic" "Lin" 0.352
"8242" "Robust t-statistic" "Lin" 0.094
"8243" "Robust t-statistic" "Lin" 0.848
"8244" "Robust t-statistic" "Lin" 0.822
"8245" "Robust t-statistic" "Lin" 0.412
"8246" "Robust t-statistic" "Lin" 0.158
"8247" "Robust t-statistic" "Lin" 0.906
"8248" "Robust t-statistic" "Lin" 0.412
"8249" "Robust t-statistic" "Lin" 0.588
"8250" "Robust t-statistic" "Lin" 0.636
"8251" "Robust t-statistic" "Lin" 0.844
"8252" "Robust t-statistic" "Lin" 0.428
"8253" "Robust t-statistic" "Lin" 0.682
"8254" "Robust t-statistic" "Lin" 0.886
"8255" "Robust t-statistic" "Lin" 0.744
"8256" "Robust t-statistic" "Lin" 0.684
"8257" "Robust t-statistic" "Lin" 0.988
"8258" "Robust t-statistic" "Lin" 0.69
"8259" "Robust t-statistic" "Lin" 0.368
"8260" "Robust t-statistic" "Lin" 0.668
"8261" "Robust t-statistic" "Lin" 0.216
"8262" "Robust t-statistic" "Lin" 0.52
"8263" "Robust t-statistic" "Lin" 0.868
"8264" "Robust t-statistic" "Lin" 0.744
"8265" "Robust t-statistic" "Lin" 0.788
"8266" "Robust t-statistic" "Lin" 0.43
"8267" "Robust t-statistic" "Lin" 0.644
"8268" "Robust t-statistic" "Lin" 0.702
"8269" "Robust t-statistic" "Lin" 0.838
"8270" "Robust t-statistic" "Lin" 0.014
"8271" "Robust t-statistic" "Lin" 0.476
"8272" "Robust t-statistic" "Lin" 0.026
"8273" "Robust t-statistic" "Lin" 0.692
"8274" "Robust t-statistic" "Lin" 0.592
"8275" "Robust t-statistic" "Lin" 0.132
"8276" "Robust t-statistic" "Lin" 0.77
"8277" "Robust t-statistic" "Lin" 0.222
"8278" "Robust t-statistic" "Lin" 0.29
"8279" "Robust t-statistic" "Lin" 0.268
"8280" "Robust t-statistic" "Lin" 0.736
"8281" "Robust t-statistic" "Lin" 0.676
"8282" "Robust t-statistic" "Lin" 0.59
"8283" "Robust t-statistic" "Lin" 0.092
"8284" "Robust t-statistic" "Lin" 0.332
"8285" "Robust t-statistic" "Lin" 0.858
"8286" "Robust t-statistic" "Lin" 0.918
"8287" "Robust t-statistic" "Lin" 0.894
"8288" "Robust t-statistic" "Lin" 0.912
"8289" "Robust t-statistic" "Lin" 0.728
"8290" "Robust t-statistic" "Lin" 0.884
"8291" "Robust t-statistic" "Lin" 0.176
"8292" "Robust t-statistic" "Lin" 0.348
"8293" "Robust t-statistic" "Lin" 0.512
"8294" "Robust t-statistic" "Lin" 0.124
"8295" "Robust t-statistic" "Lin" 0.024
"8296" "Robust t-statistic" "Lin" 0.774
"8297" "Robust t-statistic" "Lin" 0.738
"8298" "Robust t-statistic" "Lin" 0.07
"8299" "Robust t-statistic" "Lin" 0.608
"8300" "Robust t-statistic" "Lin" 0.928
"8301" "Robust t-statistic" "Lin" 0.186
"8302" "Robust t-statistic" "Lin" 0.736
"8303" "Robust t-statistic" "Lin" 0.94
"8304" "Robust t-statistic" "Lin" 0.006
"8305" "Robust t-statistic" "Lin" 0.834
"8306" "Robust t-statistic" "Lin" 0.274
"8307" "Robust t-statistic" "Lin" 0.976
"8308" "Robust t-statistic" "Lin" 0.98
"8309" "Robust t-statistic" "Lin" 0.886
"8310" "Robust t-statistic" "Lin" 0.72
"8311" "Robust t-statistic" "Lin" 0.55
"8312" "Robust t-statistic" "Lin" 0.734
"8313" "Robust t-statistic" "Lin" 0.934
"8314" "Robust t-statistic" "Lin" 0.362
"8315" "Robust t-statistic" "Lin" 0.498
"8316" "Robust t-statistic" "Lin" 0.44
"8317" "Robust t-statistic" "Lin" 0.324
"8318" "Robust t-statistic" "Lin" 0.9
"8319" "Robust t-statistic" "Lin" 0.716
"8320" "Robust t-statistic" "Lin" 0.274
"8321" "Robust t-statistic" "Lin" 0.448
"8322" "Robust t-statistic" "Lin" 0.214
"8323" "Robust t-statistic" "Lin" 0.29
"8324" "Robust t-statistic" "Lin" 0.894
"8325" "Robust t-statistic" "Lin" 0.532
"8326" "Robust t-statistic" "Lin" 0.742
"8327" "Robust t-statistic" "Lin" 0.86
"8328" "Robust t-statistic" "Lin" 0.398
"8329" "Robust t-statistic" "Lin" 0.642
"8330" "Robust t-statistic" "Lin" 0.966
"8331" "Robust t-statistic" "Lin" 0.376
"8332" "Robust t-statistic" "Lin" 0.698
"8333" "Robust t-statistic" "Lin" 0.272
"8334" "Robust t-statistic" "Lin" 0.558
"8335" "Robust t-statistic" "Lin" 0.838
"8336" "Robust t-statistic" "Lin" 0.808
"8337" "Robust t-statistic" "Lin" 0.168
"8338" "Robust t-statistic" "Lin" 0.498
"8339" "Robust t-statistic" "Lin" 0.746
"8340" "Robust t-statistic" "Lin" 0.714
"8341" "Robust t-statistic" "Lin" 0.448
"8342" "Robust t-statistic" "Lin" 0.72
"8343" "Robust t-statistic" "Lin" 0.556
"8344" "Robust t-statistic" "Lin" 0.344
"8345" "Robust t-statistic" "Lin" 0.716
"8346" "Robust t-statistic" "Lin" 0.066
"8347" "Robust t-statistic" "Lin" 0.106
"8348" "Robust t-statistic" "Lin" 0.578
"8349" "Robust t-statistic" "Lin" 0.056
"8350" "Robust t-statistic" "Lin" 0.546
"8351" "Robust t-statistic" "Lin" 0.718
"8352" "Robust t-statistic" "Lin" 0.328
"8353" "Robust t-statistic" "Lin" 0.028
"8354" "Robust t-statistic" "Lin" 0.508
"8355" "Robust t-statistic" "Lin" 0.662
"8356" "Robust t-statistic" "Lin" 0.526
"8357" "Robust t-statistic" "Lin" 0.312
"8358" "Robust t-statistic" "Lin" 0.724
"8359" "Robust t-statistic" "Lin" 0.782
"8360" "Robust t-statistic" "Lin" 0.532
"8361" "Robust t-statistic" "Lin" 0.188
"8362" "Robust t-statistic" "Lin" 0.684
"8363" "Robust t-statistic" "Lin" 0.016
"8364" "Robust t-statistic" "Lin" 0.066
"8365" "Robust t-statistic" "Lin" 0.842
"8366" "Robust t-statistic" "Lin" 0.876
"8367" "Robust t-statistic" "Lin" 0.988
"8368" "Robust t-statistic" "Lin" 0.466
"8369" "Robust t-statistic" "Lin" 0.984
"8370" "Robust t-statistic" "Lin" 0.416
"8371" "Robust t-statistic" "Lin" 0.636
"8372" "Robust t-statistic" "Lin" 0.186
"8373" "Robust t-statistic" "Lin" 0.014
"8374" "Robust t-statistic" "Lin" 0.584
"8375" "Robust t-statistic" "Lin" 0.168
"8376" "Robust t-statistic" "Lin" 0.656
"8377" "Robust t-statistic" "Lin" 0.986
"8378" "Robust t-statistic" "Lin" 0.846
"8379" "Robust t-statistic" "Lin" 0.2
"8380" "Robust t-statistic" "Lin" 0.626
"8381" "Robust t-statistic" "Lin" 0.306
"8382" "Robust t-statistic" "Lin" 0.52
"8383" "Robust t-statistic" "Lin" 0.598
"8384" "Robust t-statistic" "Lin" 0.902
"8385" "Robust t-statistic" "Lin" 1
"8386" "Robust t-statistic" "Lin" 0.684
"8387" "Robust t-statistic" "Lin" 0.286
"8388" "Robust t-statistic" "Lin" 0.826
"8389" "Robust t-statistic" "Lin" 0.266
"8390" "Robust t-statistic" "Lin" 0.602
"8391" "Robust t-statistic" "Lin" 0.236
"8392" "Robust t-statistic" "Lin" 0.776
"8393" "Robust t-statistic" "Lin" 0.222
"8394" "Robust t-statistic" "Lin" 0.712
"8395" "Robust t-statistic" "Lin" 0.204
"8396" "Robust t-statistic" "Lin" 0.208
"8397" "Robust t-statistic" "Lin" 0.786
"8398" "Robust t-statistic" "Lin" 0.884
"8399" "Robust t-statistic" "Lin" 0.816
"8400" "Robust t-statistic" "Lin" 0.166
"8401" "Robust t-statistic" "Lin" 0.272
"8402" "Robust t-statistic" "Lin" 0.906
"8403" "Robust t-statistic" "Lin" 0.666
"8404" "Robust t-statistic" "Lin" 0.454
"8405" "Robust t-statistic" "Lin" 0.758
"8406" "Robust t-statistic" "Lin" 0.876
"8407" "Robust t-statistic" "Lin" 0.226
"8408" "Robust t-statistic" "Lin" 0.72
"8409" "Robust t-statistic" "Lin" 0.364
"8410" "Robust t-statistic" "Lin" 0.44
"8411" "Robust t-statistic" "Lin" 0.858
"8412" "Robust t-statistic" "Lin" 0.928
"8413" "Robust t-statistic" "Lin" 0.994
"8414" "Robust t-statistic" "Lin" 0.936
"8415" "Robust t-statistic" "Lin" 0.888
"8416" "Robust t-statistic" "Lin" 0.85
"8417" "Robust t-statistic" "Lin" 0.734
"8418" "Robust t-statistic" "Lin" 0.596
"8419" "Robust t-statistic" "Lin" 0.45
"8420" "Robust t-statistic" "Lin" 0.048
"8421" "Robust t-statistic" "Lin" 0.898
"8422" "Robust t-statistic" "Lin" 0.856
"8423" "Robust t-statistic" "Lin" 0.786
"8424" "Robust t-statistic" "Lin" 0.966
"8425" "Robust t-statistic" "Lin" 0.174
"8426" "Robust t-statistic" "Lin" 0.964
"8427" "Robust t-statistic" "Lin" 0.634
"8428" "Robust t-statistic" "Lin" 0.18
"8429" "Robust t-statistic" "Lin" 0.468
"8430" "Robust t-statistic" "Lin" 0.706
"8431" "Robust t-statistic" "Lin" 0.678
"8432" "Robust t-statistic" "Lin" 0.236
"8433" "Robust t-statistic" "Lin" 0.202
"8434" "Robust t-statistic" "Lin" 0.82
"8435" "Robust t-statistic" "Lin" 0.388
"8436" "Robust t-statistic" "Lin" 0.896
"8437" "Robust t-statistic" "Lin" 0.888
"8438" "Robust t-statistic" "Lin" 0.592
"8439" "Robust t-statistic" "Lin" 0.056
"8440" "Robust t-statistic" "Lin" 0.346
"8441" "Robust t-statistic" "Lin" 0.17
"8442" "Robust t-statistic" "Lin" 0.546
"8443" "Robust t-statistic" "Lin" 0.45
"8444" "Robust t-statistic" "Lin" 0.952
"8445" "Robust t-statistic" "Lin" 0.242
"8446" "Robust t-statistic" "Lin" 0.836
"8447" "Robust t-statistic" "Lin" 0.21
"8448" "Robust t-statistic" "Lin" 0.898
"8449" "Robust t-statistic" "Lin" 0.234
"8450" "Robust t-statistic" "Lin" 0.326
"8451" "Robust t-statistic" "Lin" 0.516
"8452" "Robust t-statistic" "Lin" 0.45
"8453" "Robust t-statistic" "Lin" 0.652
"8454" "Robust t-statistic" "Lin" 0.94
"8455" "Robust t-statistic" "Lin" 0.498
"8456" "Robust t-statistic" "Lin" 0.762
"8457" "Robust t-statistic" "Lin" 0.584
"8458" "Robust t-statistic" "Lin" 0.734
"8459" "Robust t-statistic" "Lin" 0.246
"8460" "Robust t-statistic" "Lin" 0.276
"8461" "Robust t-statistic" "Lin" 0.122
"8462" "Robust t-statistic" "Lin" 0.266
"8463" "Robust t-statistic" "Lin" 0.29
"8464" "Robust t-statistic" "Lin" 0.366
"8465" "Robust t-statistic" "Lin" 0.024
"8466" "Robust t-statistic" "Lin" 0.874
"8467" "Robust t-statistic" "Lin" 0.33
"8468" "Robust t-statistic" "Lin" 0.776
"8469" "Robust t-statistic" "Lin" 0.526
"8470" "Robust t-statistic" "Lin" 0.562
"8471" "Robust t-statistic" "Lin" 0.986
"8472" "Robust t-statistic" "Lin" 0.07
"8473" "Robust t-statistic" "Lin" 0.854
"8474" "Robust t-statistic" "Lin" 0.816
"8475" "Robust t-statistic" "Lin" 0.666
"8476" "Robust t-statistic" "Lin" 0.44
"8477" "Robust t-statistic" "Lin" 0.342
"8478" "Robust t-statistic" "Lin" 0.508
"8479" "Robust t-statistic" "Lin" 0.876
"8480" "Robust t-statistic" "Lin" 0.588
"8481" "Robust t-statistic" "Lin" 0.688
"8482" "Robust t-statistic" "Lin" 0.294
"8483" "Robust t-statistic" "Lin" 0.268
"8484" "Robust t-statistic" "Lin" 0.586
"8485" "Robust t-statistic" "Lin" 0.144
"8486" "Robust t-statistic" "Lin" 0.72
"8487" "Robust t-statistic" "Lin" 0.206
"8488" "Robust t-statistic" "Lin" 0.906
"8489" "Robust t-statistic" "Lin" 0.95
"8490" "Robust t-statistic" "Lin" 0.928
"8491" "Robust t-statistic" "Lin" 0.668
"8492" "Robust t-statistic" "Lin" 0.67
"8493" "Robust t-statistic" "Lin" 0.006
"8494" "Robust t-statistic" "Lin" 0.228
"8495" "Robust t-statistic" "Lin" 0.702
"8496" "Robust t-statistic" "Lin" 0.488
"8497" "Robust t-statistic" "Lin" 0.876
"8498" "Robust t-statistic" "Lin" 0.426
"8499" "Robust t-statistic" "Lin" 0.112
"8500" "Robust t-statistic" "Lin" 0.592
"8501" "Robust t-statistic" "Lin" 0.832
"8502" "Robust t-statistic" "Lin" 0.258
"8503" "Robust t-statistic" "Lin" 0.508
"8504" "Robust t-statistic" "Lin" 0.33
"8505" "Robust t-statistic" "Lin" 0.952
"8506" "Robust t-statistic" "Lin" 0.602
"8507" "Robust t-statistic" "Lin" 0.856
"8508" "Robust t-statistic" "Lin" 0.496
"8509" "Robust t-statistic" "Lin" 0.312
"8510" "Robust t-statistic" "Lin" 0.36
"8511" "Robust t-statistic" "Lin" 0.452
"8512" "Robust t-statistic" "Lin" 0.942
"8513" "Robust t-statistic" "Lin" 0.42
"8514" "Robust t-statistic" "Lin" 0.43
"8515" "Robust t-statistic" "Lin" 0.862
"8516" "Robust t-statistic" "Lin" 0.28
"8517" "Robust t-statistic" "Lin" 0.628
"8518" "Robust t-statistic" "Lin" 0.888
"8519" "Robust t-statistic" "Lin" 0.216
"8520" "Robust t-statistic" "Lin" 0.306
"8521" "Robust t-statistic" "Lin" 0.42
"8522" "Robust t-statistic" "Lin" 0.964
"8523" "Robust t-statistic" "Lin" 0.746
"8524" "Robust t-statistic" "Lin" 0.45
"8525" "Robust t-statistic" "Lin" 0.974
"8526" "Robust t-statistic" "Lin" 0.626
"8527" "Robust t-statistic" "Lin" 0.986
"8528" "Robust t-statistic" "Lin" 0.908
"8529" "Robust t-statistic" "Lin" 0.98
"8530" "Robust t-statistic" "Lin" 0.704
"8531" "Robust t-statistic" "Lin" 0.886
"8532" "Robust t-statistic" "Lin" 0.51
"8533" "Robust t-statistic" "Lin" 0.99
"8534" "Robust t-statistic" "Lin" 0.142
"8535" "Robust t-statistic" "Lin" 0.386
"8536" "Robust t-statistic" "Lin" 0.568
"8537" "Robust t-statistic" "Lin" 0.934
"8538" "Robust t-statistic" "Lin" 0.254
"8539" "Robust t-statistic" "Lin" 0.21
"8540" "Robust t-statistic" "Lin" 0.544
"8541" "Robust t-statistic" "Lin" 0.636
"8542" "Robust t-statistic" "Lin" 0.29
"8543" "Robust t-statistic" "Lin" 0.97
"8544" "Robust t-statistic" "Lin" 0.352
"8545" "Robust t-statistic" "Lin" 0.52
"8546" "Robust t-statistic" "Lin" 0.348
"8547" "Robust t-statistic" "Lin" 0.398
"8548" "Robust t-statistic" "Lin" 0.976
"8549" "Robust t-statistic" "Lin" 0.21
"8550" "Robust t-statistic" "Lin" 0.178
"8551" "Robust t-statistic" "Lin" 0.754
"8552" "Robust t-statistic" "Lin" 0.742
"8553" "Robust t-statistic" "Lin" 0.692
"8554" "Robust t-statistic" "Lin" 0.622
"8555" "Robust t-statistic" "Lin" 0.588
"8556" "Robust t-statistic" "Lin" 0.878
"8557" "Robust t-statistic" "Lin" 0.174
"8558" "Robust t-statistic" "Lin" 0.724
"8559" "Robust t-statistic" "Lin" 0.568
"8560" "Robust t-statistic" "Lin" 0.138
"8561" "Robust t-statistic" "Lin" 0.754
"8562" "Robust t-statistic" "Lin" 0.464
"8563" "Robust t-statistic" "Lin" 0.478
"8564" "Robust t-statistic" "Lin" 0.366
"8565" "Robust t-statistic" "Lin" 0.916
"8566" "Robust t-statistic" "Lin" 0.246
"8567" "Robust t-statistic" "Lin" 0.978
"8568" "Robust t-statistic" "Lin" 0.488
"8569" "Robust t-statistic" "Lin" 0.35
"8570" "Robust t-statistic" "Lin" 0.08
"8571" "Robust t-statistic" "Lin" 0.49
"8572" "Robust t-statistic" "Lin" 0.386
"8573" "Robust t-statistic" "Lin" 0.598
"8574" "Robust t-statistic" "Lin" 0.516
"8575" "Robust t-statistic" "Lin" 0.296
"8576" "Robust t-statistic" "Lin" 0.804
"8577" "Robust t-statistic" "Lin" 0.75
"8578" "Robust t-statistic" "Lin" 0.108
"8579" "Robust t-statistic" "Lin" 0.422
"8580" "Robust t-statistic" "Lin" 0.694
"8581" "Robust t-statistic" "Lin" 0.884
"8582" "Robust t-statistic" "Lin" 0.372
"8583" "Robust t-statistic" "Lin" 0.226
"8584" "Robust t-statistic" "Lin" 0.758
"8585" "Robust t-statistic" "Lin" 0.82
"8586" "Robust t-statistic" "Lin" 0.88
"8587" "Robust t-statistic" "Lin" 0.572
"8588" "Robust t-statistic" "Lin" 0.972
"8589" "Robust t-statistic" "Lin" 0.412
"8590" "Robust t-statistic" "Lin" 0.412
"8591" "Robust t-statistic" "Lin" 0.93
"8592" "Robust t-statistic" "Lin" 0.814
"8593" "Robust t-statistic" "Lin" 0.12
"8594" "Robust t-statistic" "Lin" 0.372
"8595" "Robust t-statistic" "Lin" 0.792
"8596" "Robust t-statistic" "Lin" 0.226
"8597" "Robust t-statistic" "Lin" 0.292
"8598" "Robust t-statistic" "Lin" 0.488
"8599" "Robust t-statistic" "Lin" 0.738
"8600" "Robust t-statistic" "Lin" 0.624
"8601" "Robust t-statistic" "Lin" 0.97
"8602" "Robust t-statistic" "Lin" 0.008
"8603" "Robust t-statistic" "Lin" 0.604
"8604" "Robust t-statistic" "Lin" 0.682
"8605" "Robust t-statistic" "Lin" 0.79
"8606" "Robust t-statistic" "Lin" 0.852
"8607" "Robust t-statistic" "Lin" 0.352
"8608" "Robust t-statistic" "Lin" 0.894
"8609" "Robust t-statistic" "Lin" 0.14
"8610" "Robust t-statistic" "Lin" 0.384
"8611" "Robust t-statistic" "Lin" 0.428
"8612" "Robust t-statistic" "Lin" 0.434
"8613" "Robust t-statistic" "Lin" 0.026
"8614" "Robust t-statistic" "Lin" 0.994
"8615" "Robust t-statistic" "Lin" 0.694
"8616" "Robust t-statistic" "Lin" 0.03
"8617" "Robust t-statistic" "Lin" 0.024
"8618" "Robust t-statistic" "Lin" 0.114
"8619" "Robust t-statistic" "Lin" 0.898
"8620" "Robust t-statistic" "Lin" 0.488
"8621" "Robust t-statistic" "Lin" 0.658
"8622" "Robust t-statistic" "Lin" 0.272
"8623" "Robust t-statistic" "Lin" 0.812
"8624" "Robust t-statistic" "Lin" 0.528
"8625" "Robust t-statistic" "Lin" 0.61
"8626" "Robust t-statistic" "Lin" 0.488
"8627" "Robust t-statistic" "Lin" 0.75
"8628" "Robust t-statistic" "Lin" 0.578
"8629" "Robust t-statistic" "Lin" 0.378
"8630" "Robust t-statistic" "Lin" 0.636
"8631" "Robust t-statistic" "Lin" 0.18
"8632" "Robust t-statistic" "Lin" 0.25
"8633" "Robust t-statistic" "Lin" 0.266
"8634" "Robust t-statistic" "Lin" 0.632
"8635" "Robust t-statistic" "Lin" 0.43
"8636" "Robust t-statistic" "Lin" 0.67
"8637" "Robust t-statistic" "Lin" 0.466
"8638" "Robust t-statistic" "Lin" 0.408
"8639" "Robust t-statistic" "Lin" 0.702
"8640" "Robust t-statistic" "Lin" 0.492
"8641" "Robust t-statistic" "Lin" 0.842
"8642" "Robust t-statistic" "Lin" 0.794
"8643" "Robust t-statistic" "Lin" 0.828
"8644" "Robust t-statistic" "Lin" 0.262
"8645" "Robust t-statistic" "Lin" 0.762
"8646" "Robust t-statistic" "Lin" 0.904
"8647" "Robust t-statistic" "Lin" 0.274
"8648" "Robust t-statistic" "Lin" 0.796
"8649" "Robust t-statistic" "Lin" 0.578
"8650" "Robust t-statistic" "Lin" 0.71
"8651" "Robust t-statistic" "Lin" 0.17
"8652" "Robust t-statistic" "Lin" 0.598
"8653" "Robust t-statistic" "Lin" 0.008
"8654" "Robust t-statistic" "Lin" 0.824
"8655" "Robust t-statistic" "Lin" 0.618
"8656" "Robust t-statistic" "Lin" 0.71
"8657" "Robust t-statistic" "Lin" 0.422
"8658" "Robust t-statistic" "Lin" 0.904
"8659" "Robust t-statistic" "Lin" 0.228
"8660" "Robust t-statistic" "Lin" 0.444
"8661" "Robust t-statistic" "Lin" 0.76
"8662" "Robust t-statistic" "Lin" 0.366
"8663" "Robust t-statistic" "Lin" 0.448
"8664" "Robust t-statistic" "Lin" 0.696
"8665" "Robust t-statistic" "Lin" 0.45
"8666" "Robust t-statistic" "Lin" 0.668
"8667" "Robust t-statistic" "Lin" 0.404
"8668" "Robust t-statistic" "Lin" 0.654
"8669" "Robust t-statistic" "Lin" 0.374
"8670" "Robust t-statistic" "Lin" 0.536
"8671" "Robust t-statistic" "Lin" 0.884
"8672" "Robust t-statistic" "Lin" 0.078
"8673" "Robust t-statistic" "Lin" 0.962
"8674" "Robust t-statistic" "Lin" 0.478
"8675" "Robust t-statistic" "Lin" 0.832
"8676" "Robust t-statistic" "Lin" 0.82
"8677" "Robust t-statistic" "Lin" 0.23
"8678" "Robust t-statistic" "Lin" 0.63
"8679" "Robust t-statistic" "Lin" 0.542
"8680" "Robust t-statistic" "Lin" 0.592
"8681" "Robust t-statistic" "Lin" 0.36
"8682" "Robust t-statistic" "Lin" 0.014
"8683" "Robust t-statistic" "Lin" 0.968
"8684" "Robust t-statistic" "Lin" 0.924
"8685" "Robust t-statistic" "Lin" 0.122
"8686" "Robust t-statistic" "Lin" 0.486
"8687" "Robust t-statistic" "Lin" 0.578
"8688" "Robust t-statistic" "Lin" 0.73
"8689" "Robust t-statistic" "Lin" 0.246
"8690" "Robust t-statistic" "Lin" 0.276
"8691" "Robust t-statistic" "Lin" 0.706
"8692" "Robust t-statistic" "Lin" 0.14
"8693" "Robust t-statistic" "Lin" 0.198
"8694" "Robust t-statistic" "Lin" 0.526
"8695" "Robust t-statistic" "Lin" 0.05
"8696" "Robust t-statistic" "Lin" 0.804
"8697" "Robust t-statistic" "Lin" 0.274
"8698" "Robust t-statistic" "Lin" 0.77
"8699" "Robust t-statistic" "Lin" 0.87
"8700" "Robust t-statistic" "Lin" 0.672
"8701" "Robust t-statistic" "Lin" 0.47
"8702" "Robust t-statistic" "Lin" 0.838
"8703" "Robust t-statistic" "Lin" 0.968
"8704" "Robust t-statistic" "Lin" 0.548
"8705" "Robust t-statistic" "Lin" 0.026
"8706" "Robust t-statistic" "Lin" 0.2
"8707" "Robust t-statistic" "Lin" 0.188
"8708" "Robust t-statistic" "Lin" 0.404
"8709" "Robust t-statistic" "Lin" 0.23
"8710" "Robust t-statistic" "Lin" 0.322
"8711" "Robust t-statistic" "Lin" 0.364
"8712" "Robust t-statistic" "Lin" 0.524
"8713" "Robust t-statistic" "Lin" 0.802
"8714" "Robust t-statistic" "Lin" 0.056
"8715" "Robust t-statistic" "Lin" 0.788
"8716" "Robust t-statistic" "Lin" 0.376
"8717" "Robust t-statistic" "Lin" 0.6
"8718" "Robust t-statistic" "Lin" 0.738
"8719" "Robust t-statistic" "Lin" 0.774
"8720" "Robust t-statistic" "Lin" 0.67
"8721" "Robust t-statistic" "Lin" 0.538
"8722" "Robust t-statistic" "Lin" 0.872
"8723" "Robust t-statistic" "Lin" 0.414
"8724" "Robust t-statistic" "Lin" 0.158
"8725" "Robust t-statistic" "Lin" 0.536
"8726" "Robust t-statistic" "Lin" 0.8
"8727" "Robust t-statistic" "Lin" 0.3
"8728" "Robust t-statistic" "Lin" 1
"8729" "Robust t-statistic" "Lin" 0.65
"8730" "Robust t-statistic" "Lin" 0.152
"8731" "Robust t-statistic" "Lin" 0.928
"8732" "Robust t-statistic" "Lin" 0.064
"8733" "Robust t-statistic" "Lin" 0.808
"8734" "Robust t-statistic" "Lin" 0.69
"8735" "Robust t-statistic" "Lin" 0.128
"8736" "Robust t-statistic" "Lin" 0.224
"8737" "Robust t-statistic" "Lin" 0.594
"8738" "Robust t-statistic" "Lin" 0.998
"8739" "Robust t-statistic" "Lin" 0.284
"8740" "Robust t-statistic" "Lin" 0.468
"8741" "Robust t-statistic" "Lin" 0.964
"8742" "Robust t-statistic" "Lin" 0.438
"8743" "Robust t-statistic" "Lin" 0.478
"8744" "Robust t-statistic" "Lin" 0.524
"8745" "Robust t-statistic" "Lin" 0.64
"8746" "Robust t-statistic" "Lin" 0.908
"8747" "Robust t-statistic" "Lin" 0.604
"8748" "Robust t-statistic" "Lin" 0.948
"8749" "Robust t-statistic" "Lin" 0.82
"8750" "Robust t-statistic" "Lin" 0.388
"8751" "Robust t-statistic" "Lin" 0.836
"8752" "Robust t-statistic" "Lin" 0.22
"8753" "Robust t-statistic" "Lin" 0.438
"8754" "Robust t-statistic" "Lin" 0.82
"8755" "Robust t-statistic" "Lin" 0.722
"8756" "Robust t-statistic" "Lin" 0.772
"8757" "Robust t-statistic" "Lin" 0.282
"8758" "Robust t-statistic" "Lin" 0.33
"8759" "Robust t-statistic" "Lin" 0.206
"8760" "Robust t-statistic" "Lin" 0.038
"8761" "Robust t-statistic" "Lin" 0.79
"8762" "Robust t-statistic" "Lin" 0.562
"8763" "Robust t-statistic" "Lin" 0.536
"8764" "Robust t-statistic" "Lin" 0.206
"8765" "Robust t-statistic" "Lin" 0.238
"8766" "Robust t-statistic" "Lin" 0.134
"8767" "Robust t-statistic" "Lin" 0.322
"8768" "Robust t-statistic" "Lin" 0.344
"8769" "Robust t-statistic" "Lin" 0.108
"8770" "Robust t-statistic" "Lin" 0.83
"8771" "Robust t-statistic" "Lin" 0.534
"8772" "Robust t-statistic" "Lin" 0.184
"8773" "Robust t-statistic" "Lin" 0.076
"8774" "Robust t-statistic" "Lin" 0.392
"8775" "Robust t-statistic" "Lin" 0.112
"8776" "Robust t-statistic" "Lin" 0.246
"8777" "Robust t-statistic" "Lin" 0.556
"8778" "Robust t-statistic" "Lin" 0.094
"8779" "Robust t-statistic" "Lin" 0.658
"8780" "Robust t-statistic" "Lin" 0.204
"8781" "Robust t-statistic" "Lin" 0.478
"8782" "Robust t-statistic" "Lin" 0.656
"8783" "Robust t-statistic" "Lin" 0.718
"8784" "Robust t-statistic" "Lin" 0.33
"8785" "Robust t-statistic" "Lin" 0.766
"8786" "Robust t-statistic" "Lin" 0.16
"8787" "Robust t-statistic" "Lin" 0.658
"8788" "Robust t-statistic" "Lin" 0.364
"8789" "Robust t-statistic" "Lin" 0.79
"8790" "Robust t-statistic" "Lin" 0.542
"8791" "Robust t-statistic" "Lin" 0.14
"8792" "Robust t-statistic" "Lin" 0.762
"8793" "Robust t-statistic" "Lin" 0.73
"8794" "Robust t-statistic" "Lin" 0.572
"8795" "Robust t-statistic" "Lin" 0.79
"8796" "Robust t-statistic" "Lin" 0.808
"8797" "Robust t-statistic" "Lin" 0.882
"8798" "Robust t-statistic" "Lin" 0.996
"8799" "Robust t-statistic" "Lin" 0.754
"8800" "Robust t-statistic" "Lin" 0.938
"8801" "Robust t-statistic" "Lin" 0.898
"8802" "Robust t-statistic" "Lin" 0.76
"8803" "Robust t-statistic" "Lin" 0.542
"8804" "Robust t-statistic" "Lin" 0.68
"8805" "Robust t-statistic" "Lin" 0.022
"8806" "Robust t-statistic" "Lin" 0.84
"8807" "Robust t-statistic" "Lin" 0.302
"8808" "Robust t-statistic" "Lin" 0.222
"8809" "Robust t-statistic" "Lin" 0.858
"8810" "Robust t-statistic" "Lin" 0.984
"8811" "Robust t-statistic" "Lin" 0.974
"8812" "Robust t-statistic" "Lin" 0.908
"8813" "Robust t-statistic" "Lin" 0.558
"8814" "Robust t-statistic" "Lin" 0.568
"8815" "Robust t-statistic" "Lin" 0.462
"8816" "Robust t-statistic" "Lin" 0.96
"8817" "Robust t-statistic" "Lin" 0.788
"8818" "Robust t-statistic" "Lin" 0.168
"8819" "Robust t-statistic" "Lin" 0.854
"8820" "Robust t-statistic" "Lin" 0.634
"8821" "Robust t-statistic" "Lin" 0.794
"8822" "Robust t-statistic" "Lin" 0.552
"8823" "Robust t-statistic" "Lin" 0.268
"8824" "Robust t-statistic" "Lin" 0.264
"8825" "Robust t-statistic" "Lin" 0.548
"8826" "Robust t-statistic" "Lin" 0.702
"8827" "Robust t-statistic" "Lin" 0.57
"8828" "Robust t-statistic" "Lin" 0.344
"8829" "Robust t-statistic" "Lin" 0.542
"8830" "Robust t-statistic" "Lin" 0.966
"8831" "Robust t-statistic" "Lin" 0.468
"8832" "Robust t-statistic" "Lin" 0.746
"8833" "Robust t-statistic" "Lin" 0.8
"8834" "Robust t-statistic" "Lin" 0.442
"8835" "Robust t-statistic" "Lin" 0.296
"8836" "Robust t-statistic" "Lin" 0.43
"8837" "Robust t-statistic" "Lin" 0.168
"8838" "Robust t-statistic" "Lin" 0.554
"8839" "Robust t-statistic" "Lin" 0.226
"8840" "Robust t-statistic" "Lin" 0.43
"8841" "Robust t-statistic" "Lin" 0.644
"8842" "Robust t-statistic" "Lin" 0.15
"8843" "Robust t-statistic" "Lin" 0.952
"8844" "Robust t-statistic" "Lin" 0.75
"8845" "Robust t-statistic" "Lin" 0.942
"8846" "Robust t-statistic" "Lin" 0.602
"8847" "Robust t-statistic" "Lin" 0.386
"8848" "Robust t-statistic" "Lin" 0.174
"8849" "Robust t-statistic" "Lin" 0.238
"8850" "Robust t-statistic" "Lin" 0.18
"8851" "Robust t-statistic" "Lin" 0.246
"8852" "Robust t-statistic" "Lin" 0.598
"8853" "Robust t-statistic" "Lin" 0.518
"8854" "Robust t-statistic" "Lin" 0.324
"8855" "Robust t-statistic" "Lin" 0.366
"8856" "Robust t-statistic" "Lin" 0.208
"8857" "Robust t-statistic" "Lin" 0.452
"8858" "Robust t-statistic" "Lin" 0.95
"8859" "Robust t-statistic" "Lin" 0.698
"8860" "Robust t-statistic" "Lin" 0.434
"8861" "Robust t-statistic" "Lin" 0.89
"8862" "Robust t-statistic" "Lin" 0.608
"8863" "Robust t-statistic" "Lin" 0.428
"8864" "Robust t-statistic" "Lin" 0.68
"8865" "Robust t-statistic" "Lin" 0.336
"8866" "Robust t-statistic" "Lin" 0.554
"8867" "Robust t-statistic" "Lin" 0.314
"8868" "Robust t-statistic" "Lin" 0.202
"8869" "Robust t-statistic" "Lin" 0.84
"8870" "Robust t-statistic" "Lin" 0.598
"8871" "Robust t-statistic" "Lin" 0.228
"8872" "Robust t-statistic" "Lin" 0.852
"8873" "Robust t-statistic" "Lin" 0.606
"8874" "Robust t-statistic" "Lin" 0.48
"8875" "Robust t-statistic" "Lin" 0.778
"8876" "Robust t-statistic" "Lin" 0.926
"8877" "Robust t-statistic" "Lin" 0.294
"8878" "Robust t-statistic" "Lin" 0.92
"8879" "Robust t-statistic" "Lin" 0.64
"8880" "Robust t-statistic" "Lin" 0.75
"8881" "Robust t-statistic" "Lin" 0.444
"8882" "Robust t-statistic" "Lin" 0.232
"8883" "Robust t-statistic" "Lin" 0.792
"8884" "Robust t-statistic" "Lin" 0.418
"8885" "Robust t-statistic" "Lin" 0.342
"8886" "Robust t-statistic" "Lin" 0.008
"8887" "Robust t-statistic" "Lin" 0.63
"8888" "Robust t-statistic" "Lin" 0.962
"8889" "Robust t-statistic" "Lin" 0.896
"8890" "Robust t-statistic" "Lin" 0.106
"8891" "Robust t-statistic" "Lin" 0.68
"8892" "Robust t-statistic" "Lin" 0.534
"8893" "Robust t-statistic" "Lin" 0.87
"8894" "Robust t-statistic" "Lin" 0.88
"8895" "Robust t-statistic" "Lin" 0.6
"8896" "Robust t-statistic" "Lin" 0.9
"8897" "Robust t-statistic" "Lin" 0.63
"8898" "Robust t-statistic" "Lin" 0.206
"8899" "Robust t-statistic" "Lin" 0.804
"8900" "Robust t-statistic" "Lin" 0.464
"8901" "Robust t-statistic" "Lin" 0.488
"8902" "Robust t-statistic" "Lin" 0.186
"8903" "Robust t-statistic" "Lin" 0.996
"8904" "Robust t-statistic" "Lin" 0.56
"8905" "Robust t-statistic" "Lin" 0.482
"8906" "Robust t-statistic" "Lin" 0.518
"8907" "Robust t-statistic" "Lin" 0.608
"8908" "Robust t-statistic" "Lin" 0.042
"8909" "Robust t-statistic" "Lin" 0.558
"8910" "Robust t-statistic" "Lin" 0.65
"8911" "Robust t-statistic" "Lin" 0.986
"8912" "Robust t-statistic" "Lin" 0.44
"8913" "Robust t-statistic" "Lin" 0.73
"8914" "Robust t-statistic" "Lin" 0.736
"8915" "Robust t-statistic" "Lin" 0.578
"8916" "Robust t-statistic" "Lin" 0.054
"8917" "Robust t-statistic" "Lin" 0.138
"8918" "Robust t-statistic" "Lin" 0.956
"8919" "Robust t-statistic" "Lin" 0.122
"8920" "Robust t-statistic" "Lin" 0.456
"8921" "Robust t-statistic" "Lin" 0.246
"8922" "Robust t-statistic" "Lin" 0.854
"8923" "Robust t-statistic" "Lin" 0.494
"8924" "Robust t-statistic" "Lin" 0.69
"8925" "Robust t-statistic" "Lin" 0.568
"8926" "Robust t-statistic" "Lin" 0.82
"8927" "Robust t-statistic" "Lin" 0.298
"8928" "Robust t-statistic" "Lin" 0.082
"8929" "Robust t-statistic" "Lin" 0.084
"8930" "Robust t-statistic" "Lin" 0.516
"8931" "Robust t-statistic" "Lin" 0.742
"8932" "Robust t-statistic" "Lin" 0.43
"8933" "Robust t-statistic" "Lin" 0.952
"8934" "Robust t-statistic" "Lin" 0.924
"8935" "Robust t-statistic" "Lin" 0.27
"8936" "Robust t-statistic" "Lin" 0.824
"8937" "Robust t-statistic" "Lin" 0.738
"8938" "Robust t-statistic" "Lin" 0.888
"8939" "Robust t-statistic" "Lin" 0.558
"8940" "Robust t-statistic" "Lin" 0.844
"8941" "Robust t-statistic" "Lin" 0.078
"8942" "Robust t-statistic" "Lin" 0.654
"8943" "Robust t-statistic" "Lin" 0.744
"8944" "Robust t-statistic" "Lin" 0.228
"8945" "Robust t-statistic" "Lin" 0.356
"8946" "Robust t-statistic" "Lin" 0.544
"8947" "Robust t-statistic" "Lin" 0.42
"8948" "Robust t-statistic" "Lin" 0.354
"8949" "Robust t-statistic" "Lin" 0.17
"8950" "Robust t-statistic" "Lin" 0.456
"8951" "Robust t-statistic" "Lin" 0.164
"8952" "Robust t-statistic" "Lin" 0.084
"8953" "Robust t-statistic" "Lin" 0.626
"8954" "Robust t-statistic" "Lin" 0.522
"8955" "Robust t-statistic" "Lin" 0.352
"8956" "Robust t-statistic" "Lin" 0.868
"8957" "Robust t-statistic" "Lin" 0.79
"8958" "Robust t-statistic" "Lin" 0.944
"8959" "Robust t-statistic" "Lin" 0.786
"8960" "Robust t-statistic" "Lin" 0.172
"8961" "Robust t-statistic" "Lin" 0.858
"8962" "Robust t-statistic" "Lin" 0.804
"8963" "Robust t-statistic" "Lin" 0.434
"8964" "Robust t-statistic" "Lin" 0.072
"8965" "Robust t-statistic" "Lin" 0.898
"8966" "Robust t-statistic" "Lin" 0.028
"8967" "Robust t-statistic" "Lin" 0.75
"8968" "Robust t-statistic" "Lin" 0.338
"8969" "Robust t-statistic" "Lin" 0.488
"8970" "Robust t-statistic" "Lin" 0.7
"8971" "Robust t-statistic" "Lin" 0.796
"8972" "Robust t-statistic" "Lin" 0.712
"8973" "Robust t-statistic" "Lin" 0.192
"8974" "Robust t-statistic" "Lin" 0.946
"8975" "Robust t-statistic" "Lin" 0.354
"8976" "Robust t-statistic" "Lin" 0.502
"8977" "Robust t-statistic" "Lin" 0.412
"8978" "Robust t-statistic" "Lin" 0.662
"8979" "Robust t-statistic" "Lin" 0.332
"8980" "Robust t-statistic" "Lin" 0.146
"8981" "Robust t-statistic" "Lin" 0.238
"8982" "Robust t-statistic" "Lin" 0.69
"8983" "Robust t-statistic" "Lin" 0.912
"8984" "Robust t-statistic" "Lin" 0.318
"8985" "Robust t-statistic" "Lin" 0.03
"8986" "Robust t-statistic" "Lin" 0.892
"8987" "Robust t-statistic" "Lin" 0.198
"8988" "Robust t-statistic" "Lin" 0.648
"8989" "Robust t-statistic" "Lin" 0.74
"8990" "Robust t-statistic" "Lin" 0.634
"8991" "Robust t-statistic" "Lin" 0.89
"8992" "Robust t-statistic" "Lin" 0.916
"8993" "Robust t-statistic" "Lin" 0.164
"8994" "Robust t-statistic" "Lin" 0.588
"8995" "Robust t-statistic" "Lin" 0.31
"8996" "Robust t-statistic" "Lin" 0.626
"8997" "Robust t-statistic" "Lin" 0.648
"8998" "Robust t-statistic" "Lin" 0.192
"8999" "Robust t-statistic" "Lin" 0.594
"9000" "Robust t-statistic" "Lin" 0.032
"9001" "Unstudentized" "Rosenbaum" 0.53
"9002" "Unstudentized" "Rosenbaum" 0.478
"9003" "Unstudentized" "Rosenbaum" 0.906
"9004" "Unstudentized" "Rosenbaum" 0.586
"9005" "Unstudentized" "Rosenbaum" 0.444
"9006" "Unstudentized" "Rosenbaum" 0.128
"9007" "Unstudentized" "Rosenbaum" 0.756
"9008" "Unstudentized" "Rosenbaum" 0.102
"9009" "Unstudentized" "Rosenbaum" 0.97
"9010" "Unstudentized" "Rosenbaum" 0.312
"9011" "Unstudentized" "Rosenbaum" 0.064
"9012" "Unstudentized" "Rosenbaum" 0.332
"9013" "Unstudentized" "Rosenbaum" 0.092
"9014" "Unstudentized" "Rosenbaum" 0.156
"9015" "Unstudentized" "Rosenbaum" 0.396
"9016" "Unstudentized" "Rosenbaum" 0.958
"9017" "Unstudentized" "Rosenbaum" 0.464
"9018" "Unstudentized" "Rosenbaum" 0.216
"9019" "Unstudentized" "Rosenbaum" 0.746
"9020" "Unstudentized" "Rosenbaum" 0.208
"9021" "Unstudentized" "Rosenbaum" 0.608
"9022" "Unstudentized" "Rosenbaum" 0.672
"9023" "Unstudentized" "Rosenbaum" 0.388
"9024" "Unstudentized" "Rosenbaum" 0.394
"9025" "Unstudentized" "Rosenbaum" 0.014
"9026" "Unstudentized" "Rosenbaum" 0.652
"9027" "Unstudentized" "Rosenbaum" 0.92
"9028" "Unstudentized" "Rosenbaum" 0.198
"9029" "Unstudentized" "Rosenbaum" 0.994
"9030" "Unstudentized" "Rosenbaum" 0.898
"9031" "Unstudentized" "Rosenbaum" 0.37
"9032" "Unstudentized" "Rosenbaum" 0.396
"9033" "Unstudentized" "Rosenbaum" 0.196
"9034" "Unstudentized" "Rosenbaum" 0.02
"9035" "Unstudentized" "Rosenbaum" 0.586
"9036" "Unstudentized" "Rosenbaum" 0.122
"9037" "Unstudentized" "Rosenbaum" 0.48
"9038" "Unstudentized" "Rosenbaum" 0.55
"9039" "Unstudentized" "Rosenbaum" 0.22
"9040" "Unstudentized" "Rosenbaum" 0.046
"9041" "Unstudentized" "Rosenbaum" 0.134
"9042" "Unstudentized" "Rosenbaum" 0.352
"9043" "Unstudentized" "Rosenbaum" 0.58
"9044" "Unstudentized" "Rosenbaum" 0.296
"9045" "Unstudentized" "Rosenbaum" 0.934
"9046" "Unstudentized" "Rosenbaum" 0.256
"9047" "Unstudentized" "Rosenbaum" 0.498
"9048" "Unstudentized" "Rosenbaum" 0.394
"9049" "Unstudentized" "Rosenbaum" 0.166
"9050" "Unstudentized" "Rosenbaum" 0.242
"9051" "Unstudentized" "Rosenbaum" 0.746
"9052" "Unstudentized" "Rosenbaum" 0.338
"9053" "Unstudentized" "Rosenbaum" 0.906
"9054" "Unstudentized" "Rosenbaum" 0.388
"9055" "Unstudentized" "Rosenbaum" 0.93
"9056" "Unstudentized" "Rosenbaum" 0.53
"9057" "Unstudentized" "Rosenbaum" 0.168
"9058" "Unstudentized" "Rosenbaum" 0.706
"9059" "Unstudentized" "Rosenbaum" 0.818
"9060" "Unstudentized" "Rosenbaum" 0.852
"9061" "Unstudentized" "Rosenbaum" 0.006
"9062" "Unstudentized" "Rosenbaum" 0.14
"9063" "Unstudentized" "Rosenbaum" 0.028
"9064" "Unstudentized" "Rosenbaum" 0.396
"9065" "Unstudentized" "Rosenbaum" 0.076
"9066" "Unstudentized" "Rosenbaum" 0.116
"9067" "Unstudentized" "Rosenbaum" 0.494
"9068" "Unstudentized" "Rosenbaum" 0.292
"9069" "Unstudentized" "Rosenbaum" 0.122
"9070" "Unstudentized" "Rosenbaum" 0.386
"9071" "Unstudentized" "Rosenbaum" 0.272
"9072" "Unstudentized" "Rosenbaum" 0.472
"9073" "Unstudentized" "Rosenbaum" 0.102
"9074" "Unstudentized" "Rosenbaum" 0.052
"9075" "Unstudentized" "Rosenbaum" 0.666
"9076" "Unstudentized" "Rosenbaum" 0.784
"9077" "Unstudentized" "Rosenbaum" 0.056
"9078" "Unstudentized" "Rosenbaum" 0.212
"9079" "Unstudentized" "Rosenbaum" 0.95
"9080" "Unstudentized" "Rosenbaum" 0.178
"9081" "Unstudentized" "Rosenbaum" 0.408
"9082" "Unstudentized" "Rosenbaum" 0.072
"9083" "Unstudentized" "Rosenbaum" 0.562
"9084" "Unstudentized" "Rosenbaum" 0.582
"9085" "Unstudentized" "Rosenbaum" 0.024
"9086" "Unstudentized" "Rosenbaum" 0.028
"9087" "Unstudentized" "Rosenbaum" 0.052
"9088" "Unstudentized" "Rosenbaum" 0.678
"9089" "Unstudentized" "Rosenbaum" 0.918
"9090" "Unstudentized" "Rosenbaum" 0.864
"9091" "Unstudentized" "Rosenbaum" 0.982
"9092" "Unstudentized" "Rosenbaum" 0.066
"9093" "Unstudentized" "Rosenbaum" 0.036
"9094" "Unstudentized" "Rosenbaum" 0.474
"9095" "Unstudentized" "Rosenbaum" 0.424
"9096" "Unstudentized" "Rosenbaum" 0.254
"9097" "Unstudentized" "Rosenbaum" 0.54
"9098" "Unstudentized" "Rosenbaum" 0
"9099" "Unstudentized" "Rosenbaum" 0.57
"9100" "Unstudentized" "Rosenbaum" 0.068
"9101" "Unstudentized" "Rosenbaum" 0.922
"9102" "Unstudentized" "Rosenbaum" 0.95
"9103" "Unstudentized" "Rosenbaum" 0.54
"9104" "Unstudentized" "Rosenbaum" 0.074
"9105" "Unstudentized" "Rosenbaum" 0.988
"9106" "Unstudentized" "Rosenbaum" 0.152
"9107" "Unstudentized" "Rosenbaum" 0.224
"9108" "Unstudentized" "Rosenbaum" 0.09
"9109" "Unstudentized" "Rosenbaum" 0.636
"9110" "Unstudentized" "Rosenbaum" 0.048
"9111" "Unstudentized" "Rosenbaum" 0.416
"9112" "Unstudentized" "Rosenbaum" 0.606
"9113" "Unstudentized" "Rosenbaum" 0.424
"9114" "Unstudentized" "Rosenbaum" 0.964
"9115" "Unstudentized" "Rosenbaum" 0.05
"9116" "Unstudentized" "Rosenbaum" 0.292
"9117" "Unstudentized" "Rosenbaum" 0.598
"9118" "Unstudentized" "Rosenbaum" 0.286
"9119" "Unstudentized" "Rosenbaum" 0.054
"9120" "Unstudentized" "Rosenbaum" 0.142
"9121" "Unstudentized" "Rosenbaum" 0.608
"9122" "Unstudentized" "Rosenbaum" 0.562
"9123" "Unstudentized" "Rosenbaum" 0.41
"9124" "Unstudentized" "Rosenbaum" 0.23
"9125" "Unstudentized" "Rosenbaum" 0.002
"9126" "Unstudentized" "Rosenbaum" 0.896
"9127" "Unstudentized" "Rosenbaum" 0.974
"9128" "Unstudentized" "Rosenbaum" 0.44
"9129" "Unstudentized" "Rosenbaum" 0.894
"9130" "Unstudentized" "Rosenbaum" 0.21
"9131" "Unstudentized" "Rosenbaum" 0.758
"9132" "Unstudentized" "Rosenbaum" 0.77
"9133" "Unstudentized" "Rosenbaum" 0.088
"9134" "Unstudentized" "Rosenbaum" 0.9
"9135" "Unstudentized" "Rosenbaum" 0.04
"9136" "Unstudentized" "Rosenbaum" 0.868
"9137" "Unstudentized" "Rosenbaum" 0.364
"9138" "Unstudentized" "Rosenbaum" 0.816
"9139" "Unstudentized" "Rosenbaum" 0.882
"9140" "Unstudentized" "Rosenbaum" 0.206
"9141" "Unstudentized" "Rosenbaum" 0.656
"9142" "Unstudentized" "Rosenbaum" 0.762
"9143" "Unstudentized" "Rosenbaum" 0.012
"9144" "Unstudentized" "Rosenbaum" 0.034
"9145" "Unstudentized" "Rosenbaum" 0.026
"9146" "Unstudentized" "Rosenbaum" 0.72
"9147" "Unstudentized" "Rosenbaum" 0.32
"9148" "Unstudentized" "Rosenbaum" 0.562
"9149" "Unstudentized" "Rosenbaum" 0.334
"9150" "Unstudentized" "Rosenbaum" 0.164
"9151" "Unstudentized" "Rosenbaum" 0.336
"9152" "Unstudentized" "Rosenbaum" 0.926
"9153" "Unstudentized" "Rosenbaum" 0.53
"9154" "Unstudentized" "Rosenbaum" 0.004
"9155" "Unstudentized" "Rosenbaum" 0.526
"9156" "Unstudentized" "Rosenbaum" 0.41
"9157" "Unstudentized" "Rosenbaum" 0.078
"9158" "Unstudentized" "Rosenbaum" 0.004
"9159" "Unstudentized" "Rosenbaum" 0.884
"9160" "Unstudentized" "Rosenbaum" 0.196
"9161" "Unstudentized" "Rosenbaum" 0.058
"9162" "Unstudentized" "Rosenbaum" 0.43
"9163" "Unstudentized" "Rosenbaum" 0.712
"9164" "Unstudentized" "Rosenbaum" 0.48
"9165" "Unstudentized" "Rosenbaum" 0.192
"9166" "Unstudentized" "Rosenbaum" 0.366
"9167" "Unstudentized" "Rosenbaum" 0.474
"9168" "Unstudentized" "Rosenbaum" 0.546
"9169" "Unstudentized" "Rosenbaum" 0.752
"9170" "Unstudentized" "Rosenbaum" 0.998
"9171" "Unstudentized" "Rosenbaum" 0.034
"9172" "Unstudentized" "Rosenbaum" 0.07
"9173" "Unstudentized" "Rosenbaum" 0.204
"9174" "Unstudentized" "Rosenbaum" 0.714
"9175" "Unstudentized" "Rosenbaum" 0.878
"9176" "Unstudentized" "Rosenbaum" 0.186
"9177" "Unstudentized" "Rosenbaum" 0.184
"9178" "Unstudentized" "Rosenbaum" 0.812
"9179" "Unstudentized" "Rosenbaum" 0.26
"9180" "Unstudentized" "Rosenbaum" 0.476
"9181" "Unstudentized" "Rosenbaum" 0.022
"9182" "Unstudentized" "Rosenbaum" 0.312
"9183" "Unstudentized" "Rosenbaum" 0.034
"9184" "Unstudentized" "Rosenbaum" 0.882
"9185" "Unstudentized" "Rosenbaum" 0.088
"9186" "Unstudentized" "Rosenbaum" 0.328
"9187" "Unstudentized" "Rosenbaum" 0.114
"9188" "Unstudentized" "Rosenbaum" 0.454
"9189" "Unstudentized" "Rosenbaum" 0
"9190" "Unstudentized" "Rosenbaum" 0.166
"9191" "Unstudentized" "Rosenbaum" 0.624
"9192" "Unstudentized" "Rosenbaum" 0.166
"9193" "Unstudentized" "Rosenbaum" 0.956
"9194" "Unstudentized" "Rosenbaum" 0.382
"9195" "Unstudentized" "Rosenbaum" 0.296
"9196" "Unstudentized" "Rosenbaum" 0.064
"9197" "Unstudentized" "Rosenbaum" 0.66
"9198" "Unstudentized" "Rosenbaum" 0.702
"9199" "Unstudentized" "Rosenbaum" 0.064
"9200" "Unstudentized" "Rosenbaum" 0.258
"9201" "Unstudentized" "Rosenbaum" 0.312
"9202" "Unstudentized" "Rosenbaum" 0.044
"9203" "Unstudentized" "Rosenbaum" 0.958
"9204" "Unstudentized" "Rosenbaum" 0.644
"9205" "Unstudentized" "Rosenbaum" 0.128
"9206" "Unstudentized" "Rosenbaum" 0.744
"9207" "Unstudentized" "Rosenbaum" 0.272
"9208" "Unstudentized" "Rosenbaum" 0.008
"9209" "Unstudentized" "Rosenbaum" 0.428
"9210" "Unstudentized" "Rosenbaum" 0.79
"9211" "Unstudentized" "Rosenbaum" 0.486
"9212" "Unstudentized" "Rosenbaum" 0.516
"9213" "Unstudentized" "Rosenbaum" 0.202
"9214" "Unstudentized" "Rosenbaum" 0.15
"9215" "Unstudentized" "Rosenbaum" 0.554
"9216" "Unstudentized" "Rosenbaum" 0.01
"9217" "Unstudentized" "Rosenbaum" 0.116
"9218" "Unstudentized" "Rosenbaum" 0.696
"9219" "Unstudentized" "Rosenbaum" 0.734
"9220" "Unstudentized" "Rosenbaum" 0.958
"9221" "Unstudentized" "Rosenbaum" 0.116
"9222" "Unstudentized" "Rosenbaum" 0.924
"9223" "Unstudentized" "Rosenbaum" 0.17
"9224" "Unstudentized" "Rosenbaum" 0.008
"9225" "Unstudentized" "Rosenbaum" 0.12
"9226" "Unstudentized" "Rosenbaum" 0.032
"9227" "Unstudentized" "Rosenbaum" 0.098
"9228" "Unstudentized" "Rosenbaum" 0.03
"9229" "Unstudentized" "Rosenbaum" 0.106
"9230" "Unstudentized" "Rosenbaum" 0.832
"9231" "Unstudentized" "Rosenbaum" 0.438
"9232" "Unstudentized" "Rosenbaum" 0.43
"9233" "Unstudentized" "Rosenbaum" 0.012
"9234" "Unstudentized" "Rosenbaum" 0.512
"9235" "Unstudentized" "Rosenbaum" 0.11
"9236" "Unstudentized" "Rosenbaum" 0.496
"9237" "Unstudentized" "Rosenbaum" 0.266
"9238" "Unstudentized" "Rosenbaum" 0.442
"9239" "Unstudentized" "Rosenbaum" 0.19
"9240" "Unstudentized" "Rosenbaum" 0.984
"9241" "Unstudentized" "Rosenbaum" 0.232
"9242" "Unstudentized" "Rosenbaum" 0.032
"9243" "Unstudentized" "Rosenbaum" 0.668
"9244" "Unstudentized" "Rosenbaum" 0.94
"9245" "Unstudentized" "Rosenbaum" 0.406
"9246" "Unstudentized" "Rosenbaum" 0.032
"9247" "Unstudentized" "Rosenbaum" 0.936
"9248" "Unstudentized" "Rosenbaum" 0.292
"9249" "Unstudentized" "Rosenbaum" 0.284
"9250" "Unstudentized" "Rosenbaum" 0.396
"9251" "Unstudentized" "Rosenbaum" 0.9
"9252" "Unstudentized" "Rosenbaum" 0.304
"9253" "Unstudentized" "Rosenbaum" 0.726
"9254" "Unstudentized" "Rosenbaum" 0.15
"9255" "Unstudentized" "Rosenbaum" 0.626
"9256" "Unstudentized" "Rosenbaum" 0.872
"9257" "Unstudentized" "Rosenbaum" 0.988
"9258" "Unstudentized" "Rosenbaum" 0.752
"9259" "Unstudentized" "Rosenbaum" 0.342
"9260" "Unstudentized" "Rosenbaum" 0.634
"9261" "Unstudentized" "Rosenbaum" 0.23
"9262" "Unstudentized" "Rosenbaum" 0.332
"9263" "Unstudentized" "Rosenbaum" 0.808
"9264" "Unstudentized" "Rosenbaum" 0.364
"9265" "Unstudentized" "Rosenbaum" 0.496
"9266" "Unstudentized" "Rosenbaum" 0.262
"9267" "Unstudentized" "Rosenbaum" 0.718
"9268" "Unstudentized" "Rosenbaum" 0.56
"9269" "Unstudentized" "Rosenbaum" 0.916
"9270" "Unstudentized" "Rosenbaum" 0
"9271" "Unstudentized" "Rosenbaum" 0.184
"9272" "Unstudentized" "Rosenbaum" 0.002
"9273" "Unstudentized" "Rosenbaum" 0.74
"9274" "Unstudentized" "Rosenbaum" 0.476
"9275" "Unstudentized" "Rosenbaum" 0.15
"9276" "Unstudentized" "Rosenbaum" 0.624
"9277" "Unstudentized" "Rosenbaum" 0.012
"9278" "Unstudentized" "Rosenbaum" 0.378
"9279" "Unstudentized" "Rosenbaum" 0.132
"9280" "Unstudentized" "Rosenbaum" 0.89
"9281" "Unstudentized" "Rosenbaum" 0.914
"9282" "Unstudentized" "Rosenbaum" 0.522
"9283" "Unstudentized" "Rosenbaum" 0.478
"9284" "Unstudentized" "Rosenbaum" 0.114
"9285" "Unstudentized" "Rosenbaum" 0.524
"9286" "Unstudentized" "Rosenbaum" 0.726
"9287" "Unstudentized" "Rosenbaum" 0.324
"9288" "Unstudentized" "Rosenbaum" 0.844
"9289" "Unstudentized" "Rosenbaum" 0.532
"9290" "Unstudentized" "Rosenbaum" 0.784
"9291" "Unstudentized" "Rosenbaum" 0.11
"9292" "Unstudentized" "Rosenbaum" 0.39
"9293" "Unstudentized" "Rosenbaum" 0.312
"9294" "Unstudentized" "Rosenbaum" 0.038
"9295" "Unstudentized" "Rosenbaum" 0.002
"9296" "Unstudentized" "Rosenbaum" 0.566
"9297" "Unstudentized" "Rosenbaum" 0.704
"9298" "Unstudentized" "Rosenbaum" 0.008
"9299" "Unstudentized" "Rosenbaum" 0.854
"9300" "Unstudentized" "Rosenbaum" 0.986
"9301" "Unstudentized" "Rosenbaum" 0.106
"9302" "Unstudentized" "Rosenbaum" 0.614
"9303" "Unstudentized" "Rosenbaum" 0.438
"9304" "Unstudentized" "Rosenbaum" 0.004
"9305" "Unstudentized" "Rosenbaum" 0.606
"9306" "Unstudentized" "Rosenbaum" 0.268
"9307" "Unstudentized" "Rosenbaum" 0.958
"9308" "Unstudentized" "Rosenbaum" 0.82
"9309" "Unstudentized" "Rosenbaum" 0.692
"9310" "Unstudentized" "Rosenbaum" 0.214
"9311" "Unstudentized" "Rosenbaum" 0.476
"9312" "Unstudentized" "Rosenbaum" 0.396
"9313" "Unstudentized" "Rosenbaum" 0.83
"9314" "Unstudentized" "Rosenbaum" 0.162
"9315" "Unstudentized" "Rosenbaum" 0.242
"9316" "Unstudentized" "Rosenbaum" 0.276
"9317" "Unstudentized" "Rosenbaum" 0.108
"9318" "Unstudentized" "Rosenbaum" 0.858
"9319" "Unstudentized" "Rosenbaum" 0.694
"9320" "Unstudentized" "Rosenbaum" 0.272
"9321" "Unstudentized" "Rosenbaum" 0.21
"9322" "Unstudentized" "Rosenbaum" 0.03
"9323" "Unstudentized" "Rosenbaum" 0.19
"9324" "Unstudentized" "Rosenbaum" 0.874
"9325" "Unstudentized" "Rosenbaum" 0.84
"9326" "Unstudentized" "Rosenbaum" 0.414
"9327" "Unstudentized" "Rosenbaum" 0.722
"9328" "Unstudentized" "Rosenbaum" 0.052
"9329" "Unstudentized" "Rosenbaum" 0.752
"9330" "Unstudentized" "Rosenbaum" 0.932
"9331" "Unstudentized" "Rosenbaum" 0.294
"9332" "Unstudentized" "Rosenbaum" 0.184
"9333" "Unstudentized" "Rosenbaum" 0.318
"9334" "Unstudentized" "Rosenbaum" 0.28
"9335" "Unstudentized" "Rosenbaum" 0.3
"9336" "Unstudentized" "Rosenbaum" 0.948
"9337" "Unstudentized" "Rosenbaum" 0.152
"9338" "Unstudentized" "Rosenbaum" 0.622
"9339" "Unstudentized" "Rosenbaum" 0.966
"9340" "Unstudentized" "Rosenbaum" 0.3
"9341" "Unstudentized" "Rosenbaum" 0.67
"9342" "Unstudentized" "Rosenbaum" 0.466
"9343" "Unstudentized" "Rosenbaum" 0.328
"9344" "Unstudentized" "Rosenbaum" 0.096
"9345" "Unstudentized" "Rosenbaum" 0.58
"9346" "Unstudentized" "Rosenbaum" 0.006
"9347" "Unstudentized" "Rosenbaum" 0.054
"9348" "Unstudentized" "Rosenbaum" 0.55
"9349" "Unstudentized" "Rosenbaum" 0.028
"9350" "Unstudentized" "Rosenbaum" 0.212
"9351" "Unstudentized" "Rosenbaum" 0.276
"9352" "Unstudentized" "Rosenbaum" 0.132
"9353" "Unstudentized" "Rosenbaum" 0.006
"9354" "Unstudentized" "Rosenbaum" 0.346
"9355" "Unstudentized" "Rosenbaum" 0.602
"9356" "Unstudentized" "Rosenbaum" 0.306
"9357" "Unstudentized" "Rosenbaum" 0.396
"9358" "Unstudentized" "Rosenbaum" 0.996
"9359" "Unstudentized" "Rosenbaum" 0.854
"9360" "Unstudentized" "Rosenbaum" 0.29
"9361" "Unstudentized" "Rosenbaum" 0.02
"9362" "Unstudentized" "Rosenbaum" 0.948
"9363" "Unstudentized" "Rosenbaum" 0.012
"9364" "Unstudentized" "Rosenbaum" 0.036
"9365" "Unstudentized" "Rosenbaum" 0.244
"9366" "Unstudentized" "Rosenbaum" 0.768
"9367" "Unstudentized" "Rosenbaum" 0.758
"9368" "Unstudentized" "Rosenbaum" 0.884
"9369" "Unstudentized" "Rosenbaum" 0.644
"9370" "Unstudentized" "Rosenbaum" 0.478
"9371" "Unstudentized" "Rosenbaum" 0.354
"9372" "Unstudentized" "Rosenbaum" 0.186
"9373" "Unstudentized" "Rosenbaum" 0
"9374" "Unstudentized" "Rosenbaum" 0.646
"9375" "Unstudentized" "Rosenbaum" 0.082
"9376" "Unstudentized" "Rosenbaum" 0.786
"9377" "Unstudentized" "Rosenbaum" 0.632
"9378" "Unstudentized" "Rosenbaum" 0.28
"9379" "Unstudentized" "Rosenbaum" 0.16
"9380" "Unstudentized" "Rosenbaum" 0.86
"9381" "Unstudentized" "Rosenbaum" 0.116
"9382" "Unstudentized" "Rosenbaum" 0.254
"9383" "Unstudentized" "Rosenbaum" 0.378
"9384" "Unstudentized" "Rosenbaum" 0.972
"9385" "Unstudentized" "Rosenbaum" 0.902
"9386" "Unstudentized" "Rosenbaum" 0.836
"9387" "Unstudentized" "Rosenbaum" 0.224
"9388" "Unstudentized" "Rosenbaum" 0.808
"9389" "Unstudentized" "Rosenbaum" 0.316
"9390" "Unstudentized" "Rosenbaum" 0.628
"9391" "Unstudentized" "Rosenbaum" 0.07
"9392" "Unstudentized" "Rosenbaum" 0.984
"9393" "Unstudentized" "Rosenbaum" 0.036
"9394" "Unstudentized" "Rosenbaum" 0.66
"9395" "Unstudentized" "Rosenbaum" 0.424
"9396" "Unstudentized" "Rosenbaum" 0.08
"9397" "Unstudentized" "Rosenbaum" 0.672
"9398" "Unstudentized" "Rosenbaum" 0.942
"9399" "Unstudentized" "Rosenbaum" 0.738
"9400" "Unstudentized" "Rosenbaum" 0.054
"9401" "Unstudentized" "Rosenbaum" 0.258
"9402" "Unstudentized" "Rosenbaum" 0.376
"9403" "Unstudentized" "Rosenbaum" 0.204
"9404" "Unstudentized" "Rosenbaum" 0.404
"9405" "Unstudentized" "Rosenbaum" 0.51
"9406" "Unstudentized" "Rosenbaum" 0.612
"9407" "Unstudentized" "Rosenbaum" 0.026
"9408" "Unstudentized" "Rosenbaum" 0.754
"9409" "Unstudentized" "Rosenbaum" 0.12
"9410" "Unstudentized" "Rosenbaum" 0.39
"9411" "Unstudentized" "Rosenbaum" 0.948
"9412" "Unstudentized" "Rosenbaum" 0.96
"9413" "Unstudentized" "Rosenbaum" 0.698
"9414" "Unstudentized" "Rosenbaum" 0.48
"9415" "Unstudentized" "Rosenbaum" 0.884
"9416" "Unstudentized" "Rosenbaum" 0.936
"9417" "Unstudentized" "Rosenbaum" 0.928
"9418" "Unstudentized" "Rosenbaum" 0.682
"9419" "Unstudentized" "Rosenbaum" 0.17
"9420" "Unstudentized" "Rosenbaum" 0
"9421" "Unstudentized" "Rosenbaum" 0.714
"9422" "Unstudentized" "Rosenbaum" 0.89
"9423" "Unstudentized" "Rosenbaum" 0.418
"9424" "Unstudentized" "Rosenbaum" 0.916
"9425" "Unstudentized" "Rosenbaum" 0.034
"9426" "Unstudentized" "Rosenbaum" 0.644
"9427" "Unstudentized" "Rosenbaum" 0.88
"9428" "Unstudentized" "Rosenbaum" 0.086
"9429" "Unstudentized" "Rosenbaum" 0.142
"9430" "Unstudentized" "Rosenbaum" 0.348
"9431" "Unstudentized" "Rosenbaum" 0.888
"9432" "Unstudentized" "Rosenbaum" 0.16
"9433" "Unstudentized" "Rosenbaum" 0.206
"9434" "Unstudentized" "Rosenbaum" 0.508
"9435" "Unstudentized" "Rosenbaum" 0.12
"9436" "Unstudentized" "Rosenbaum" 0.974
"9437" "Unstudentized" "Rosenbaum" 0.846
"9438" "Unstudentized" "Rosenbaum" 0.33
"9439" "Unstudentized" "Rosenbaum" 0.074
"9440" "Unstudentized" "Rosenbaum" 0.316
"9441" "Unstudentized" "Rosenbaum" 0.252
"9442" "Unstudentized" "Rosenbaum" 0.514
"9443" "Unstudentized" "Rosenbaum" 0.22
"9444" "Unstudentized" "Rosenbaum" 0.998
"9445" "Unstudentized" "Rosenbaum" 0.074
"9446" "Unstudentized" "Rosenbaum" 0.856
"9447" "Unstudentized" "Rosenbaum" 0.462
"9448" "Unstudentized" "Rosenbaum" 0.888
"9449" "Unstudentized" "Rosenbaum" 0.12
"9450" "Unstudentized" "Rosenbaum" 0.252
"9451" "Unstudentized" "Rosenbaum" 0.154
"9452" "Unstudentized" "Rosenbaum" 0.206
"9453" "Unstudentized" "Rosenbaum" 0.274
"9454" "Unstudentized" "Rosenbaum" 0.34
"9455" "Unstudentized" "Rosenbaum" 0.306
"9456" "Unstudentized" "Rosenbaum" 0.566
"9457" "Unstudentized" "Rosenbaum" 0.334
"9458" "Unstudentized" "Rosenbaum" 0.288
"9459" "Unstudentized" "Rosenbaum" 0.14
"9460" "Unstudentized" "Rosenbaum" 0.07
"9461" "Unstudentized" "Rosenbaum" 0.032
"9462" "Unstudentized" "Rosenbaum" 0.116
"9463" "Unstudentized" "Rosenbaum" 0.12
"9464" "Unstudentized" "Rosenbaum" 0.284
"9465" "Unstudentized" "Rosenbaum" 0
"9466" "Unstudentized" "Rosenbaum" 0.87
"9467" "Unstudentized" "Rosenbaum" 0.178
"9468" "Unstudentized" "Rosenbaum" 0.292
"9469" "Unstudentized" "Rosenbaum" 0.252
"9470" "Unstudentized" "Rosenbaum" 0.486
"9471" "Unstudentized" "Rosenbaum" 0.74
"9472" "Unstudentized" "Rosenbaum" 0
"9473" "Unstudentized" "Rosenbaum" 0.924
"9474" "Unstudentized" "Rosenbaum" 0.494
"9475" "Unstudentized" "Rosenbaum" 0.55
"9476" "Unstudentized" "Rosenbaum" 0.1
"9477" "Unstudentized" "Rosenbaum" 0.192
"9478" "Unstudentized" "Rosenbaum" 0.444
"9479" "Unstudentized" "Rosenbaum" 0.664
"9480" "Unstudentized" "Rosenbaum" 0.738
"9481" "Unstudentized" "Rosenbaum" 0.7
"9482" "Unstudentized" "Rosenbaum" 0.334
"9483" "Unstudentized" "Rosenbaum" 0.636
"9484" "Unstudentized" "Rosenbaum" 0.576
"9485" "Unstudentized" "Rosenbaum" 0.028
"9486" "Unstudentized" "Rosenbaum" 0.59
"9487" "Unstudentized" "Rosenbaum" 0.096
"9488" "Unstudentized" "Rosenbaum" 0.832
"9489" "Unstudentized" "Rosenbaum" 0.866
"9490" "Unstudentized" "Rosenbaum" 0.85
"9491" "Unstudentized" "Rosenbaum" 0.492
"9492" "Unstudentized" "Rosenbaum" 0.432
"9493" "Unstudentized" "Rosenbaum" 0.002
"9494" "Unstudentized" "Rosenbaum" 0.12
"9495" "Unstudentized" "Rosenbaum" 0.29
"9496" "Unstudentized" "Rosenbaum" 0.592
"9497" "Unstudentized" "Rosenbaum" 0.942
"9498" "Unstudentized" "Rosenbaum" 0.094
"9499" "Unstudentized" "Rosenbaum" 0.024
"9500" "Unstudentized" "Rosenbaum" 0.99
"9501" "Unstudentized" "Rosenbaum" 0.534
"9502" "Unstudentized" "Rosenbaum" 0.066
"9503" "Unstudentized" "Rosenbaum" 0.112
"9504" "Unstudentized" "Rosenbaum" 0.106
"9505" "Unstudentized" "Rosenbaum" 0.966
"9506" "Unstudentized" "Rosenbaum" 0.332
"9507" "Unstudentized" "Rosenbaum" 0.548
"9508" "Unstudentized" "Rosenbaum" 0.2
"9509" "Unstudentized" "Rosenbaum" 0.062
"9510" "Unstudentized" "Rosenbaum" 0.072
"9511" "Unstudentized" "Rosenbaum" 0.206
"9512" "Unstudentized" "Rosenbaum" 0.942
"9513" "Unstudentized" "Rosenbaum" 0.242
"9514" "Unstudentized" "Rosenbaum" 0.184
"9515" "Unstudentized" "Rosenbaum" 0.702
"9516" "Unstudentized" "Rosenbaum" 0.126
"9517" "Unstudentized" "Rosenbaum" 0.356
"9518" "Unstudentized" "Rosenbaum" 0.81
"9519" "Unstudentized" "Rosenbaum" 0.154
"9520" "Unstudentized" "Rosenbaum" 0.208
"9521" "Unstudentized" "Rosenbaum" 0.296
"9522" "Unstudentized" "Rosenbaum" 0.748
"9523" "Unstudentized" "Rosenbaum" 0.546
"9524" "Unstudentized" "Rosenbaum" 0.176
"9525" "Unstudentized" "Rosenbaum" 0.686
"9526" "Unstudentized" "Rosenbaum" 0.166
"9527" "Unstudentized" "Rosenbaum" 0.69
"9528" "Unstudentized" "Rosenbaum" 0.89
"9529" "Unstudentized" "Rosenbaum" 0.862
"9530" "Unstudentized" "Rosenbaum" 0.65
"9531" "Unstudentized" "Rosenbaum" 0.54
"9532" "Unstudentized" "Rosenbaum" 0.288
"9533" "Unstudentized" "Rosenbaum" 0.846
"9534" "Unstudentized" "Rosenbaum" 0.144
"9535" "Unstudentized" "Rosenbaum" 0.43
"9536" "Unstudentized" "Rosenbaum" 0.342
"9537" "Unstudentized" "Rosenbaum" 0.712
"9538" "Unstudentized" "Rosenbaum" 0.042
"9539" "Unstudentized" "Rosenbaum" 0.048
"9540" "Unstudentized" "Rosenbaum" 0.234
"9541" "Unstudentized" "Rosenbaum" 0.294
"9542" "Unstudentized" "Rosenbaum" 0.106
"9543" "Unstudentized" "Rosenbaum" 0.84
"9544" "Unstudentized" "Rosenbaum" 0.224
"9545" "Unstudentized" "Rosenbaum" 0.512
"9546" "Unstudentized" "Rosenbaum" 0.074
"9547" "Unstudentized" "Rosenbaum" 0.412
"9548" "Unstudentized" "Rosenbaum" 0.788
"9549" "Unstudentized" "Rosenbaum" 0.054
"9550" "Unstudentized" "Rosenbaum" 0.046
"9551" "Unstudentized" "Rosenbaum" 0.22
"9552" "Unstudentized" "Rosenbaum" 0.822
"9553" "Unstudentized" "Rosenbaum" 0.372
"9554" "Unstudentized" "Rosenbaum" 0.308
"9555" "Unstudentized" "Rosenbaum" 0.524
"9556" "Unstudentized" "Rosenbaum" 0.918
"9557" "Unstudentized" "Rosenbaum" 0.142
"9558" "Unstudentized" "Rosenbaum" 0.994
"9559" "Unstudentized" "Rosenbaum" 0.302
"9560" "Unstudentized" "Rosenbaum" 0.102
"9561" "Unstudentized" "Rosenbaum" 0.868
"9562" "Unstudentized" "Rosenbaum" 0.878
"9563" "Unstudentized" "Rosenbaum" 0.22
"9564" "Unstudentized" "Rosenbaum" 0.238
"9565" "Unstudentized" "Rosenbaum" 0.934
"9566" "Unstudentized" "Rosenbaum" 0.126
"9567" "Unstudentized" "Rosenbaum" 0.574
"9568" "Unstudentized" "Rosenbaum" 0.476
"9569" "Unstudentized" "Rosenbaum" 0.06
"9570" "Unstudentized" "Rosenbaum" 0
"9571" "Unstudentized" "Rosenbaum" 0.348
"9572" "Unstudentized" "Rosenbaum" 0.202
"9573" "Unstudentized" "Rosenbaum" 0.502
"9574" "Unstudentized" "Rosenbaum" 0.434
"9575" "Unstudentized" "Rosenbaum" 0.084
"9576" "Unstudentized" "Rosenbaum" 0.912
"9577" "Unstudentized" "Rosenbaum" 0.508
"9578" "Unstudentized" "Rosenbaum" 0.008
"9579" "Unstudentized" "Rosenbaum" 0.356
"9580" "Unstudentized" "Rosenbaum" 0.362
"9581" "Unstudentized" "Rosenbaum" 0.498
"9582" "Unstudentized" "Rosenbaum" 0.278
"9583" "Unstudentized" "Rosenbaum" 0.098
"9584" "Unstudentized" "Rosenbaum" 0.806
"9585" "Unstudentized" "Rosenbaum" 0.81
"9586" "Unstudentized" "Rosenbaum" 0.32
"9587" "Unstudentized" "Rosenbaum" 0.504
"9588" "Unstudentized" "Rosenbaum" 0.92
"9589" "Unstudentized" "Rosenbaum" 0.274
"9590" "Unstudentized" "Rosenbaum" 0.914
"9591" "Unstudentized" "Rosenbaum" 0.446
"9592" "Unstudentized" "Rosenbaum" 0.738
"9593" "Unstudentized" "Rosenbaum" 0.016
"9594" "Unstudentized" "Rosenbaum" 0.488
"9595" "Unstudentized" "Rosenbaum" 0.656
"9596" "Unstudentized" "Rosenbaum" 0.3
"9597" "Unstudentized" "Rosenbaum" 0.168
"9598" "Unstudentized" "Rosenbaum" 0.192
"9599" "Unstudentized" "Rosenbaum" 0.692
"9600" "Unstudentized" "Rosenbaum" 0.86
"9601" "Unstudentized" "Rosenbaum" 0.766
"9602" "Unstudentized" "Rosenbaum" 0
"9603" "Unstudentized" "Rosenbaum" 0.532
"9604" "Unstudentized" "Rosenbaum" 0.474
"9605" "Unstudentized" "Rosenbaum" 0.358
"9606" "Unstudentized" "Rosenbaum" 0.87
"9607" "Unstudentized" "Rosenbaum" 0.226
"9608" "Unstudentized" "Rosenbaum" 0.966
"9609" "Unstudentized" "Rosenbaum" 0.014
"9610" "Unstudentized" "Rosenbaum" 0.436
"9611" "Unstudentized" "Rosenbaum" 0.914
"9612" "Unstudentized" "Rosenbaum" 0.3
"9613" "Unstudentized" "Rosenbaum" 0.004
"9614" "Unstudentized" "Rosenbaum" 0.388
"9615" "Unstudentized" "Rosenbaum" 0.962
"9616" "Unstudentized" "Rosenbaum" 0.004
"9617" "Unstudentized" "Rosenbaum" 0.014
"9618" "Unstudentized" "Rosenbaum" 0.068
"9619" "Unstudentized" "Rosenbaum" 0.804
"9620" "Unstudentized" "Rosenbaum" 0.882
"9621" "Unstudentized" "Rosenbaum" 0.612
"9622" "Unstudentized" "Rosenbaum" 0.122
"9623" "Unstudentized" "Rosenbaum" 0.746
"9624" "Unstudentized" "Rosenbaum" 0.2
"9625" "Unstudentized" "Rosenbaum" 0.532
"9626" "Unstudentized" "Rosenbaum" 0.206
"9627" "Unstudentized" "Rosenbaum" 0.612
"9628" "Unstudentized" "Rosenbaum" 0.07
"9629" "Unstudentized" "Rosenbaum" 0.298
"9630" "Unstudentized" "Rosenbaum" 0.506
"9631" "Unstudentized" "Rosenbaum" 0.126
"9632" "Unstudentized" "Rosenbaum" 0.162
"9633" "Unstudentized" "Rosenbaum" 0.164
"9634" "Unstudentized" "Rosenbaum" 0.838
"9635" "Unstudentized" "Rosenbaum" 0.072
"9636" "Unstudentized" "Rosenbaum" 0.644
"9637" "Unstudentized" "Rosenbaum" 0.632
"9638" "Unstudentized" "Rosenbaum" 0.156
"9639" "Unstudentized" "Rosenbaum" 0.956
"9640" "Unstudentized" "Rosenbaum" 0.318
"9641" "Unstudentized" "Rosenbaum" 0.804
"9642" "Unstudentized" "Rosenbaum" 0.672
"9643" "Unstudentized" "Rosenbaum" 0.946
"9644" "Unstudentized" "Rosenbaum" 0.058
"9645" "Unstudentized" "Rosenbaum" 0.292
"9646" "Unstudentized" "Rosenbaum" 0.38
"9647" "Unstudentized" "Rosenbaum" 0.798
"9648" "Unstudentized" "Rosenbaum" 0.486
"9649" "Unstudentized" "Rosenbaum" 0.164
"9650" "Unstudentized" "Rosenbaum" 0.598
"9651" "Unstudentized" "Rosenbaum" 0.05
"9652" "Unstudentized" "Rosenbaum" 0.508
"9653" "Unstudentized" "Rosenbaum" 0
"9654" "Unstudentized" "Rosenbaum" 0.75
"9655" "Unstudentized" "Rosenbaum" 0.476
"9656" "Unstudentized" "Rosenbaum" 0.474
"9657" "Unstudentized" "Rosenbaum" 0.058
"9658" "Unstudentized" "Rosenbaum" 0.858
"9659" "Unstudentized" "Rosenbaum" 0.022
"9660" "Unstudentized" "Rosenbaum" 0.318
"9661" "Unstudentized" "Rosenbaum" 0.66
"9662" "Unstudentized" "Rosenbaum" 0.244
"9663" "Unstudentized" "Rosenbaum" 0.496
"9664" "Unstudentized" "Rosenbaum" 0.912
"9665" "Unstudentized" "Rosenbaum" 0.254
"9666" "Unstudentized" "Rosenbaum" 0.454
"9667" "Unstudentized" "Rosenbaum" 0.294
"9668" "Unstudentized" "Rosenbaum" 0.998
"9669" "Unstudentized" "Rosenbaum" 0.16
"9670" "Unstudentized" "Rosenbaum" 0.108
"9671" "Unstudentized" "Rosenbaum" 0.79
"9672" "Unstudentized" "Rosenbaum" 0.03
"9673" "Unstudentized" "Rosenbaum" 0.832
"9674" "Unstudentized" "Rosenbaum" 0.532
"9675" "Unstudentized" "Rosenbaum" 0.584
"9676" "Unstudentized" "Rosenbaum" 0.65
"9677" "Unstudentized" "Rosenbaum" 0.156
"9678" "Unstudentized" "Rosenbaum" 0.496
"9679" "Unstudentized" "Rosenbaum" 0.272
"9680" "Unstudentized" "Rosenbaum" 0.86
"9681" "Unstudentized" "Rosenbaum" 0.104
"9682" "Unstudentized" "Rosenbaum" 0
"9683" "Unstudentized" "Rosenbaum" 0.828
"9684" "Unstudentized" "Rosenbaum" 0.366
"9685" "Unstudentized" "Rosenbaum" 0.016
"9686" "Unstudentized" "Rosenbaum" 0.256
"9687" "Unstudentized" "Rosenbaum" 0.962
"9688" "Unstudentized" "Rosenbaum" 0.478
"9689" "Unstudentized" "Rosenbaum" 0.13
"9690" "Unstudentized" "Rosenbaum" 0.118
"9691" "Unstudentized" "Rosenbaum" 0.78
"9692" "Unstudentized" "Rosenbaum" 0.282
"9693" "Unstudentized" "Rosenbaum" 0.03
"9694" "Unstudentized" "Rosenbaum" 0.496
"9695" "Unstudentized" "Rosenbaum" 0.06
"9696" "Unstudentized" "Rosenbaum" 0.508
"9697" "Unstudentized" "Rosenbaum" 0.108
"9698" "Unstudentized" "Rosenbaum" 0.846
"9699" "Unstudentized" "Rosenbaum" 0.768
"9700" "Unstudentized" "Rosenbaum" 0.664
"9701" "Unstudentized" "Rosenbaum" 0.208
"9702" "Unstudentized" "Rosenbaum" 0.332
"9703" "Unstudentized" "Rosenbaum" 0.838
"9704" "Unstudentized" "Rosenbaum" 0.322
"9705" "Unstudentized" "Rosenbaum" 0
"9706" "Unstudentized" "Rosenbaum" 0.038
"9707" "Unstudentized" "Rosenbaum" 0.044
"9708" "Unstudentized" "Rosenbaum" 0.102
"9709" "Unstudentized" "Rosenbaum" 0.026
"9710" "Unstudentized" "Rosenbaum" 0.112
"9711" "Unstudentized" "Rosenbaum" 0.282
"9712" "Unstudentized" "Rosenbaum" 0.87
"9713" "Unstudentized" "Rosenbaum" 0.956
"9714" "Unstudentized" "Rosenbaum" 0.004
"9715" "Unstudentized" "Rosenbaum" 0.854
"9716" "Unstudentized" "Rosenbaum" 0.596
"9717" "Unstudentized" "Rosenbaum" 0.624
"9718" "Unstudentized" "Rosenbaum" 0.606
"9719" "Unstudentized" "Rosenbaum" 0.81
"9720" "Unstudentized" "Rosenbaum" 0.482
"9721" "Unstudentized" "Rosenbaum" 0.604
"9722" "Unstudentized" "Rosenbaum" 0.888
"9723" "Unstudentized" "Rosenbaum" 0.39
"9724" "Unstudentized" "Rosenbaum" 0.11
"9725" "Unstudentized" "Rosenbaum" 0.61
"9726" "Unstudentized" "Rosenbaum" 0.622
"9727" "Unstudentized" "Rosenbaum" 0.108
"9728" "Unstudentized" "Rosenbaum" 0.858
"9729" "Unstudentized" "Rosenbaum" 0.238
"9730" "Unstudentized" "Rosenbaum" 0.084
"9731" "Unstudentized" "Rosenbaum" 0.85
"9732" "Unstudentized" "Rosenbaum" 0.006
"9733" "Unstudentized" "Rosenbaum" 0.856
"9734" "Unstudentized" "Rosenbaum" 0.602
"9735" "Unstudentized" "Rosenbaum" 0.128
"9736" "Unstudentized" "Rosenbaum" 0.086
"9737" "Unstudentized" "Rosenbaum" 0.732
"9738" "Unstudentized" "Rosenbaum" 0.464
"9739" "Unstudentized" "Rosenbaum" 0.16
"9740" "Unstudentized" "Rosenbaum" 0.552
"9741" "Unstudentized" "Rosenbaum" 0.8
"9742" "Unstudentized" "Rosenbaum" 0.392
"9743" "Unstudentized" "Rosenbaum" 0.718
"9744" "Unstudentized" "Rosenbaum" 0.346
"9745" "Unstudentized" "Rosenbaum" 0.18
"9746" "Unstudentized" "Rosenbaum" 0.992
"9747" "Unstudentized" "Rosenbaum" 0.352
"9748" "Unstudentized" "Rosenbaum" 0.818
"9749" "Unstudentized" "Rosenbaum" 0.8
"9750" "Unstudentized" "Rosenbaum" 0.728
"9751" "Unstudentized" "Rosenbaum" 0.816
"9752" "Unstudentized" "Rosenbaum" 0.054
"9753" "Unstudentized" "Rosenbaum" 0.068
"9754" "Unstudentized" "Rosenbaum" 0.89
"9755" "Unstudentized" "Rosenbaum" 0.466
"9756" "Unstudentized" "Rosenbaum" 0.522
"9757" "Unstudentized" "Rosenbaum" 0.1
"9758" "Unstudentized" "Rosenbaum" 0.508
"9759" "Unstudentized" "Rosenbaum" 0.032
"9760" "Unstudentized" "Rosenbaum" 0.024
"9761" "Unstudentized" "Rosenbaum" 0.456
"9762" "Unstudentized" "Rosenbaum" 0.35
"9763" "Unstudentized" "Rosenbaum" 0.248
"9764" "Unstudentized" "Rosenbaum" 0.076
"9765" "Unstudentized" "Rosenbaum" 0.638
"9766" "Unstudentized" "Rosenbaum" 0.088
"9767" "Unstudentized" "Rosenbaum" 0.112
"9768" "Unstudentized" "Rosenbaum" 0.206
"9769" "Unstudentized" "Rosenbaum" 0.002
"9770" "Unstudentized" "Rosenbaum" 0.594
"9771" "Unstudentized" "Rosenbaum" 0.34
"9772" "Unstudentized" "Rosenbaum" 0.172
"9773" "Unstudentized" "Rosenbaum" 0.036
"9774" "Unstudentized" "Rosenbaum" 0.068
"9775" "Unstudentized" "Rosenbaum" 0.024
"9776" "Unstudentized" "Rosenbaum" 0.152
"9777" "Unstudentized" "Rosenbaum" 0.518
"9778" "Unstudentized" "Rosenbaum" 0.044
"9779" "Unstudentized" "Rosenbaum" 0.352
"9780" "Unstudentized" "Rosenbaum" 0.108
"9781" "Unstudentized" "Rosenbaum" 0.288
"9782" "Unstudentized" "Rosenbaum" 0.754
"9783" "Unstudentized" "Rosenbaum" 0.952
"9784" "Unstudentized" "Rosenbaum" 0.238
"9785" "Unstudentized" "Rosenbaum" 0.782
"9786" "Unstudentized" "Rosenbaum" 0.042
"9787" "Unstudentized" "Rosenbaum" 0.28
"9788" "Unstudentized" "Rosenbaum" 0.188
"9789" "Unstudentized" "Rosenbaum" 0.49
"9790" "Unstudentized" "Rosenbaum" 0.406
"9791" "Unstudentized" "Rosenbaum" 0.026
"9792" "Unstudentized" "Rosenbaum" 0.722
"9793" "Unstudentized" "Rosenbaum" 0.488
"9794" "Unstudentized" "Rosenbaum" 0.318
"9795" "Unstudentized" "Rosenbaum" 0.888
"9796" "Unstudentized" "Rosenbaum" 0.538
"9797" "Unstudentized" "Rosenbaum" 0.812
"9798" "Unstudentized" "Rosenbaum" 0.782
"9799" "Unstudentized" "Rosenbaum" 0.522
"9800" "Unstudentized" "Rosenbaum" 0.892
"9801" "Unstudentized" "Rosenbaum" 0.836
"9802" "Unstudentized" "Rosenbaum" 0.934
"9803" "Unstudentized" "Rosenbaum" 0.39
"9804" "Unstudentized" "Rosenbaum" 0.984
"9805" "Unstudentized" "Rosenbaum" 0.002
"9806" "Unstudentized" "Rosenbaum" 0.574
"9807" "Unstudentized" "Rosenbaum" 0.25
"9808" "Unstudentized" "Rosenbaum" 0.052
"9809" "Unstudentized" "Rosenbaum" 0.488
"9810" "Unstudentized" "Rosenbaum" 0.888
"9811" "Unstudentized" "Rosenbaum" 0.772
"9812" "Unstudentized" "Rosenbaum" 0.962
"9813" "Unstudentized" "Rosenbaum" 0.08
"9814" "Unstudentized" "Rosenbaum" 0.558
"9815" "Unstudentized" "Rosenbaum" 0.16
"9816" "Unstudentized" "Rosenbaum" 0.364
"9817" "Unstudentized" "Rosenbaum" 0.856
"9818" "Unstudentized" "Rosenbaum" 0.058
"9819" "Unstudentized" "Rosenbaum" 0.726
"9820" "Unstudentized" "Rosenbaum" 0.366
"9821" "Unstudentized" "Rosenbaum" 0.7
"9822" "Unstudentized" "Rosenbaum" 0.184
"9823" "Unstudentized" "Rosenbaum" 0.22
"9824" "Unstudentized" "Rosenbaum" 0.138
"9825" "Unstudentized" "Rosenbaum" 0.352
"9826" "Unstudentized" "Rosenbaum" 0.61
"9827" "Unstudentized" "Rosenbaum" 0.362
"9828" "Unstudentized" "Rosenbaum" 0.124
"9829" "Unstudentized" "Rosenbaum" 0.768
"9830" "Unstudentized" "Rosenbaum" 0.884
"9831" "Unstudentized" "Rosenbaum" 0.386
"9832" "Unstudentized" "Rosenbaum" 0.47
"9833" "Unstudentized" "Rosenbaum" 0.854
"9834" "Unstudentized" "Rosenbaum" 0.392
"9835" "Unstudentized" "Rosenbaum" 0.302
"9836" "Unstudentized" "Rosenbaum" 0.28
"9837" "Unstudentized" "Rosenbaum" 0.522
"9838" "Unstudentized" "Rosenbaum" 0.196
"9839" "Unstudentized" "Rosenbaum" 0.218
"9840" "Unstudentized" "Rosenbaum" 0.326
"9841" "Unstudentized" "Rosenbaum" 0.568
"9842" "Unstudentized" "Rosenbaum" 0.082
"9843" "Unstudentized" "Rosenbaum" 0.348
"9844" "Unstudentized" "Rosenbaum" 0.73
"9845" "Unstudentized" "Rosenbaum" 0.626
"9846" "Unstudentized" "Rosenbaum" 0.686
"9847" "Unstudentized" "Rosenbaum" 0.07
"9848" "Unstudentized" "Rosenbaum" 0.044
"9849" "Unstudentized" "Rosenbaum" 0.082
"9850" "Unstudentized" "Rosenbaum" 0.412
"9851" "Unstudentized" "Rosenbaum" 0.224
"9852" "Unstudentized" "Rosenbaum" 0.462
"9853" "Unstudentized" "Rosenbaum" 0.516
"9854" "Unstudentized" "Rosenbaum" 0.224
"9855" "Unstudentized" "Rosenbaum" 0.184
"9856" "Unstudentized" "Rosenbaum" 0.052
"9857" "Unstudentized" "Rosenbaum" 0.546
"9858" "Unstudentized" "Rosenbaum" 0.41
"9859" "Unstudentized" "Rosenbaum" 0.852
"9860" "Unstudentized" "Rosenbaum" 0.026
"9861" "Unstudentized" "Rosenbaum" 0.706
"9862" "Unstudentized" "Rosenbaum" 0.6
"9863" "Unstudentized" "Rosenbaum" 0.244
"9864" "Unstudentized" "Rosenbaum" 0.604
"9865" "Unstudentized" "Rosenbaum" 0.268
"9866" "Unstudentized" "Rosenbaum" 0.84
"9867" "Unstudentized" "Rosenbaum" 0.198
"9868" "Unstudentized" "Rosenbaum" 0.042
"9869" "Unstudentized" "Rosenbaum" 0.58
"9870" "Unstudentized" "Rosenbaum" 0.508
"9871" "Unstudentized" "Rosenbaum" 0.084
"9872" "Unstudentized" "Rosenbaum" 0.4
"9873" "Unstudentized" "Rosenbaum" 0.878
"9874" "Unstudentized" "Rosenbaum" 0.202
"9875" "Unstudentized" "Rosenbaum" 0.832
"9876" "Unstudentized" "Rosenbaum" 0.978
"9877" "Unstudentized" "Rosenbaum" 0.346
"9878" "Unstudentized" "Rosenbaum" 0.548
"9879" "Unstudentized" "Rosenbaum" 0.3
"9880" "Unstudentized" "Rosenbaum" 0.306
"9881" "Unstudentized" "Rosenbaum" 0.598
"9882" "Unstudentized" "Rosenbaum" 0.196
"9883" "Unstudentized" "Rosenbaum" 0.41
"9884" "Unstudentized" "Rosenbaum" 0.44
"9885" "Unstudentized" "Rosenbaum" 0.378
"9886" "Unstudentized" "Rosenbaum" 0.008
"9887" "Unstudentized" "Rosenbaum" 0.18
"9888" "Unstudentized" "Rosenbaum" 0.944
"9889" "Unstudentized" "Rosenbaum" 0.836
"9890" "Unstudentized" "Rosenbaum" 0.022
"9891" "Unstudentized" "Rosenbaum" 0.314
"9892" "Unstudentized" "Rosenbaum" 0.596
"9893" "Unstudentized" "Rosenbaum" 0.88
"9894" "Unstudentized" "Rosenbaum" 0.98
"9895" "Unstudentized" "Rosenbaum" 0.466
"9896" "Unstudentized" "Rosenbaum" 0.636
"9897" "Unstudentized" "Rosenbaum" 0.39
"9898" "Unstudentized" "Rosenbaum" 0.138
"9899" "Unstudentized" "Rosenbaum" 0.558
"9900" "Unstudentized" "Rosenbaum" 0.266
"9901" "Unstudentized" "Rosenbaum" 0.336
"9902" "Unstudentized" "Rosenbaum" 0.246
"9903" "Unstudentized" "Rosenbaum" 0.742
"9904" "Unstudentized" "Rosenbaum" 0.116
"9905" "Unstudentized" "Rosenbaum" 0.3
"9906" "Unstudentized" "Rosenbaum" 0.24
"9907" "Unstudentized" "Rosenbaum" 0.88
"9908" "Unstudentized" "Rosenbaum" 0.014
"9909" "Unstudentized" "Rosenbaum" 0.548
"9910" "Unstudentized" "Rosenbaum" 0.532
"9911" "Unstudentized" "Rosenbaum" 0.456
"9912" "Unstudentized" "Rosenbaum" 0.48
"9913" "Unstudentized" "Rosenbaum" 0.88
"9914" "Unstudentized" "Rosenbaum" 0.67
"9915" "Unstudentized" "Rosenbaum" 0.206
"9916" "Unstudentized" "Rosenbaum" 0.006
"9917" "Unstudentized" "Rosenbaum" 0.034
"9918" "Unstudentized" "Rosenbaum" 0.842
"9919" "Unstudentized" "Rosenbaum" 0.018
"9920" "Unstudentized" "Rosenbaum" 0.494
"9921" "Unstudentized" "Rosenbaum" 0.072
"9922" "Unstudentized" "Rosenbaum" 0.864
"9923" "Unstudentized" "Rosenbaum" 0.414
"9924" "Unstudentized" "Rosenbaum" 0.952
"9925" "Unstudentized" "Rosenbaum" 0.934
"9926" "Unstudentized" "Rosenbaum" 0.818
"9927" "Unstudentized" "Rosenbaum" 0.144
"9928" "Unstudentized" "Rosenbaum" 0.032
"9929" "Unstudentized" "Rosenbaum" 0.008
"9930" "Unstudentized" "Rosenbaum" 0.146
"9931" "Unstudentized" "Rosenbaum" 0.692
"9932" "Unstudentized" "Rosenbaum" 0.42
"9933" "Unstudentized" "Rosenbaum" 0.908
"9934" "Unstudentized" "Rosenbaum" 0.608
"9935" "Unstudentized" "Rosenbaum" 0.22
"9936" "Unstudentized" "Rosenbaum" 0.804
"9937" "Unstudentized" "Rosenbaum" 0.888
"9938" "Unstudentized" "Rosenbaum" 0.506
"9939" "Unstudentized" "Rosenbaum" 0.312
"9940" "Unstudentized" "Rosenbaum" 0.574
"9941" "Unstudentized" "Rosenbaum" 0.01
"9942" "Unstudentized" "Rosenbaum" 0.514
"9943" "Unstudentized" "Rosenbaum" 0.672
"9944" "Unstudentized" "Rosenbaum" 0.216
"9945" "Unstudentized" "Rosenbaum" 0.05
"9946" "Unstudentized" "Rosenbaum" 0.438
"9947" "Unstudentized" "Rosenbaum" 0.218
"9948" "Unstudentized" "Rosenbaum" 0.236
"9949" "Unstudentized" "Rosenbaum" 0.068
"9950" "Unstudentized" "Rosenbaum" 0.376
"9951" "Unstudentized" "Rosenbaum" 0.256
"9952" "Unstudentized" "Rosenbaum" 0.05
"9953" "Unstudentized" "Rosenbaum" 0.798
"9954" "Unstudentized" "Rosenbaum" 0.646
"9955" "Unstudentized" "Rosenbaum" 0.188
"9956" "Unstudentized" "Rosenbaum" 0.786
"9957" "Unstudentized" "Rosenbaum" 0.566
"9958" "Unstudentized" "Rosenbaum" 0.838
"9959" "Unstudentized" "Rosenbaum" 0.948
"9960" "Unstudentized" "Rosenbaum" 0.094
"9961" "Unstudentized" "Rosenbaum" 0.876
"9962" "Unstudentized" "Rosenbaum" 0.56
"9963" "Unstudentized" "Rosenbaum" 0.132
"9964" "Unstudentized" "Rosenbaum" 0.018
"9965" "Unstudentized" "Rosenbaum" 0.506
"9966" "Unstudentized" "Rosenbaum" 0.004
"9967" "Unstudentized" "Rosenbaum" 0.69
"9968" "Unstudentized" "Rosenbaum" 0.248
"9969" "Unstudentized" "Rosenbaum" 0.384
"9970" "Unstudentized" "Rosenbaum" 0.566
"9971" "Unstudentized" "Rosenbaum" 0.638
"9972" "Unstudentized" "Rosenbaum" 0.586
"9973" "Unstudentized" "Rosenbaum" 0.03
"9974" "Unstudentized" "Rosenbaum" 0.596
"9975" "Unstudentized" "Rosenbaum" 0.214
"9976" "Unstudentized" "Rosenbaum" 0.928
"9977" "Unstudentized" "Rosenbaum" 0.61
"9978" "Unstudentized" "Rosenbaum" 0.514
"9979" "Unstudentized" "Rosenbaum" 0.148
"9980" "Unstudentized" "Rosenbaum" 0.06
"9981" "Unstudentized" "Rosenbaum" 0.052
"9982" "Unstudentized" "Rosenbaum" 0.224
"9983" "Unstudentized" "Rosenbaum" 0.294
"9984" "Unstudentized" "Rosenbaum" 0.134
"9985" "Unstudentized" "Rosenbaum" 0
"9986" "Unstudentized" "Rosenbaum" 0.766
"9987" "Unstudentized" "Rosenbaum" 0.232
"9988" "Unstudentized" "Rosenbaum" 0.506
"9989" "Unstudentized" "Rosenbaum" 0.302
"9990" "Unstudentized" "Rosenbaum" 0.384
"9991" "Unstudentized" "Rosenbaum" 1
"9992" "Unstudentized" "Rosenbaum" 0.392
"9993" "Unstudentized" "Rosenbaum" 0.014
"9994" "Unstudentized" "Rosenbaum" 0.506
"9995" "Unstudentized" "Rosenbaum" 0.054
"9996" "Unstudentized" "Rosenbaum" 0.77
"9997" "Unstudentized" "Rosenbaum" 0.634
"9998" "Unstudentized" "Rosenbaum" 0.04
"9999" "Unstudentized" "Rosenbaum" 0.382
"10000" "Unstudentized" "Rosenbaum" 0
"10001" "Classic t-statistic" "Rosenbaum" 0.504
"10002" "Classic t-statistic" "Rosenbaum" 0.456
"10003" "Classic t-statistic" "Rosenbaum" 0.894
"10004" "Classic t-statistic" "Rosenbaum" 0.578
"10005" "Classic t-statistic" "Rosenbaum" 0.414
"10006" "Classic t-statistic" "Rosenbaum" 0.114
"10007" "Classic t-statistic" "Rosenbaum" 0.738
"10008" "Classic t-statistic" "Rosenbaum" 0.082
"10009" "Classic t-statistic" "Rosenbaum" 0.968
"10010" "Classic t-statistic" "Rosenbaum" 0.29
"10011" "Classic t-statistic" "Rosenbaum" 0.052
"10012" "Classic t-statistic" "Rosenbaum" 0.306
"10013" "Classic t-statistic" "Rosenbaum" 0.064
"10014" "Classic t-statistic" "Rosenbaum" 0.144
"10015" "Classic t-statistic" "Rosenbaum" 0.362
"10016" "Classic t-statistic" "Rosenbaum" 0.956
"10017" "Classic t-statistic" "Rosenbaum" 0.434
"10018" "Classic t-statistic" "Rosenbaum" 0.202
"10019" "Classic t-statistic" "Rosenbaum" 0.736
"10020" "Classic t-statistic" "Rosenbaum" 0.17
"10021" "Classic t-statistic" "Rosenbaum" 0.6
"10022" "Classic t-statistic" "Rosenbaum" 0.66
"10023" "Classic t-statistic" "Rosenbaum" 0.34
"10024" "Classic t-statistic" "Rosenbaum" 0.362
"10025" "Classic t-statistic" "Rosenbaum" 0.014
"10026" "Classic t-statistic" "Rosenbaum" 0.642
"10027" "Classic t-statistic" "Rosenbaum" 0.92
"10028" "Classic t-statistic" "Rosenbaum" 0.146
"10029" "Classic t-statistic" "Rosenbaum" 0.992
"10030" "Classic t-statistic" "Rosenbaum" 0.892
"10031" "Classic t-statistic" "Rosenbaum" 0.366
"10032" "Classic t-statistic" "Rosenbaum" 0.374
"10033" "Classic t-statistic" "Rosenbaum" 0.178
"10034" "Classic t-statistic" "Rosenbaum" 0.008
"10035" "Classic t-statistic" "Rosenbaum" 0.564
"10036" "Classic t-statistic" "Rosenbaum" 0.112
"10037" "Classic t-statistic" "Rosenbaum" 0.466
"10038" "Classic t-statistic" "Rosenbaum" 0.532
"10039" "Classic t-statistic" "Rosenbaum" 0.178
"10040" "Classic t-statistic" "Rosenbaum" 0.032
"10041" "Classic t-statistic" "Rosenbaum" 0.11
"10042" "Classic t-statistic" "Rosenbaum" 0.328
"10043" "Classic t-statistic" "Rosenbaum" 0.568
"10044" "Classic t-statistic" "Rosenbaum" 0.274
"10045" "Classic t-statistic" "Rosenbaum" 0.928
"10046" "Classic t-statistic" "Rosenbaum" 0.24
"10047" "Classic t-statistic" "Rosenbaum" 0.468
"10048" "Classic t-statistic" "Rosenbaum" 0.374
"10049" "Classic t-statistic" "Rosenbaum" 0.136
"10050" "Classic t-statistic" "Rosenbaum" 0.204
"10051" "Classic t-statistic" "Rosenbaum" 0.74
"10052" "Classic t-statistic" "Rosenbaum" 0.324
"10053" "Classic t-statistic" "Rosenbaum" 0.9
"10054" "Classic t-statistic" "Rosenbaum" 0.372
"10055" "Classic t-statistic" "Rosenbaum" 0.918
"10056" "Classic t-statistic" "Rosenbaum" 0.496
"10057" "Classic t-statistic" "Rosenbaum" 0.148
"10058" "Classic t-statistic" "Rosenbaum" 0.688
"10059" "Classic t-statistic" "Rosenbaum" 0.802
"10060" "Classic t-statistic" "Rosenbaum" 0.842
"10061" "Classic t-statistic" "Rosenbaum" 0.002
"10062" "Classic t-statistic" "Rosenbaum" 0.122
"10063" "Classic t-statistic" "Rosenbaum" 0.018
"10064" "Classic t-statistic" "Rosenbaum" 0.368
"10065" "Classic t-statistic" "Rosenbaum" 0.058
"10066" "Classic t-statistic" "Rosenbaum" 0.084
"10067" "Classic t-statistic" "Rosenbaum" 0.47
"10068" "Classic t-statistic" "Rosenbaum" 0.258
"10069" "Classic t-statistic" "Rosenbaum" 0.096
"10070" "Classic t-statistic" "Rosenbaum" 0.354
"10071" "Classic t-statistic" "Rosenbaum" 0.254
"10072" "Classic t-statistic" "Rosenbaum" 0.442
"10073" "Classic t-statistic" "Rosenbaum" 0.094
"10074" "Classic t-statistic" "Rosenbaum" 0.05
"10075" "Classic t-statistic" "Rosenbaum" 0.658
"10076" "Classic t-statistic" "Rosenbaum" 0.76
"10077" "Classic t-statistic" "Rosenbaum" 0.048
"10078" "Classic t-statistic" "Rosenbaum" 0.182
"10079" "Classic t-statistic" "Rosenbaum" 0.95
"10080" "Classic t-statistic" "Rosenbaum" 0.16
"10081" "Classic t-statistic" "Rosenbaum" 0.364
"10082" "Classic t-statistic" "Rosenbaum" 0.068
"10083" "Classic t-statistic" "Rosenbaum" 0.53
"10084" "Classic t-statistic" "Rosenbaum" 0.558
"10085" "Classic t-statistic" "Rosenbaum" 0.02
"10086" "Classic t-statistic" "Rosenbaum" 0.024
"10087" "Classic t-statistic" "Rosenbaum" 0.04
"10088" "Classic t-statistic" "Rosenbaum" 0.66
"10089" "Classic t-statistic" "Rosenbaum" 0.914
"10090" "Classic t-statistic" "Rosenbaum" 0.846
"10091" "Classic t-statistic" "Rosenbaum" 0.98
"10092" "Classic t-statistic" "Rosenbaum" 0.048
"10093" "Classic t-statistic" "Rosenbaum" 0.028
"10094" "Classic t-statistic" "Rosenbaum" 0.456
"10095" "Classic t-statistic" "Rosenbaum" 0.402
"10096" "Classic t-statistic" "Rosenbaum" 0.226
"10097" "Classic t-statistic" "Rosenbaum" 0.508
"10098" "Classic t-statistic" "Rosenbaum" 0
"10099" "Classic t-statistic" "Rosenbaum" 0.548
"10100" "Classic t-statistic" "Rosenbaum" 0.064
"10101" "Classic t-statistic" "Rosenbaum" 0.92
"10102" "Classic t-statistic" "Rosenbaum" 0.944
"10103" "Classic t-statistic" "Rosenbaum" 0.538
"10104" "Classic t-statistic" "Rosenbaum" 0.06
"10105" "Classic t-statistic" "Rosenbaum" 0.986
"10106" "Classic t-statistic" "Rosenbaum" 0.142
"10107" "Classic t-statistic" "Rosenbaum" 0.21
"10108" "Classic t-statistic" "Rosenbaum" 0.074
"10109" "Classic t-statistic" "Rosenbaum" 0.602
"10110" "Classic t-statistic" "Rosenbaum" 0.042
"10111" "Classic t-statistic" "Rosenbaum" 0.378
"10112" "Classic t-statistic" "Rosenbaum" 0.588
"10113" "Classic t-statistic" "Rosenbaum" 0.404
"10114" "Classic t-statistic" "Rosenbaum" 0.956
"10115" "Classic t-statistic" "Rosenbaum" 0.034
"10116" "Classic t-statistic" "Rosenbaum" 0.27
"10117" "Classic t-statistic" "Rosenbaum" 0.568
"10118" "Classic t-statistic" "Rosenbaum" 0.252
"10119" "Classic t-statistic" "Rosenbaum" 0.052
"10120" "Classic t-statistic" "Rosenbaum" 0.124
"10121" "Classic t-statistic" "Rosenbaum" 0.6
"10122" "Classic t-statistic" "Rosenbaum" 0.528
"10123" "Classic t-statistic" "Rosenbaum" 0.402
"10124" "Classic t-statistic" "Rosenbaum" 0.208
"10125" "Classic t-statistic" "Rosenbaum" 0
"10126" "Classic t-statistic" "Rosenbaum" 0.892
"10127" "Classic t-statistic" "Rosenbaum" 0.974
"10128" "Classic t-statistic" "Rosenbaum" 0.412
"10129" "Classic t-statistic" "Rosenbaum" 0.89
"10130" "Classic t-statistic" "Rosenbaum" 0.164
"10131" "Classic t-statistic" "Rosenbaum" 0.748
"10132" "Classic t-statistic" "Rosenbaum" 0.768
"10133" "Classic t-statistic" "Rosenbaum" 0.078
"10134" "Classic t-statistic" "Rosenbaum" 0.89
"10135" "Classic t-statistic" "Rosenbaum" 0.036
"10136" "Classic t-statistic" "Rosenbaum" 0.858
"10137" "Classic t-statistic" "Rosenbaum" 0.334
"10138" "Classic t-statistic" "Rosenbaum" 0.806
"10139" "Classic t-statistic" "Rosenbaum" 0.88
"10140" "Classic t-statistic" "Rosenbaum" 0.172
"10141" "Classic t-statistic" "Rosenbaum" 0.642
"10142" "Classic t-statistic" "Rosenbaum" 0.752
"10143" "Classic t-statistic" "Rosenbaum" 0.006
"10144" "Classic t-statistic" "Rosenbaum" 0.028
"10145" "Classic t-statistic" "Rosenbaum" 0.018
"10146" "Classic t-statistic" "Rosenbaum" 0.688
"10147" "Classic t-statistic" "Rosenbaum" 0.296
"10148" "Classic t-statistic" "Rosenbaum" 0.534
"10149" "Classic t-statistic" "Rosenbaum" 0.328
"10150" "Classic t-statistic" "Rosenbaum" 0.148
"10151" "Classic t-statistic" "Rosenbaum" 0.308
"10152" "Classic t-statistic" "Rosenbaum" 0.924
"10153" "Classic t-statistic" "Rosenbaum" 0.512
"10154" "Classic t-statistic" "Rosenbaum" 0
"10155" "Classic t-statistic" "Rosenbaum" 0.48
"10156" "Classic t-statistic" "Rosenbaum" 0.386
"10157" "Classic t-statistic" "Rosenbaum" 0.058
"10158" "Classic t-statistic" "Rosenbaum" 0.004
"10159" "Classic t-statistic" "Rosenbaum" 0.878
"10160" "Classic t-statistic" "Rosenbaum" 0.194
"10161" "Classic t-statistic" "Rosenbaum" 0.044
"10162" "Classic t-statistic" "Rosenbaum" 0.424
"10163" "Classic t-statistic" "Rosenbaum" 0.702
"10164" "Classic t-statistic" "Rosenbaum" 0.458
"10165" "Classic t-statistic" "Rosenbaum" 0.164
"10166" "Classic t-statistic" "Rosenbaum" 0.34
"10167" "Classic t-statistic" "Rosenbaum" 0.446
"10168" "Classic t-statistic" "Rosenbaum" 0.522
"10169" "Classic t-statistic" "Rosenbaum" 0.74
"10170" "Classic t-statistic" "Rosenbaum" 0.998
"10171" "Classic t-statistic" "Rosenbaum" 0.028
"10172" "Classic t-statistic" "Rosenbaum" 0.046
"10173" "Classic t-statistic" "Rosenbaum" 0.17
"10174" "Classic t-statistic" "Rosenbaum" 0.696
"10175" "Classic t-statistic" "Rosenbaum" 0.872
"10176" "Classic t-statistic" "Rosenbaum" 0.15
"10177" "Classic t-statistic" "Rosenbaum" 0.166
"10178" "Classic t-statistic" "Rosenbaum" 0.788
"10179" "Classic t-statistic" "Rosenbaum" 0.24
"10180" "Classic t-statistic" "Rosenbaum" 0.42
"10181" "Classic t-statistic" "Rosenbaum" 0.016
"10182" "Classic t-statistic" "Rosenbaum" 0.272
"10183" "Classic t-statistic" "Rosenbaum" 0.016
"10184" "Classic t-statistic" "Rosenbaum" 0.868
"10185" "Classic t-statistic" "Rosenbaum" 0.066
"10186" "Classic t-statistic" "Rosenbaum" 0.304
"10187" "Classic t-statistic" "Rosenbaum" 0.104
"10188" "Classic t-statistic" "Rosenbaum" 0.442
"10189" "Classic t-statistic" "Rosenbaum" 0
"10190" "Classic t-statistic" "Rosenbaum" 0.158
"10191" "Classic t-statistic" "Rosenbaum" 0.606
"10192" "Classic t-statistic" "Rosenbaum" 0.152
"10193" "Classic t-statistic" "Rosenbaum" 0.952
"10194" "Classic t-statistic" "Rosenbaum" 0.344
"10195" "Classic t-statistic" "Rosenbaum" 0.284
"10196" "Classic t-statistic" "Rosenbaum" 0.056
"10197" "Classic t-statistic" "Rosenbaum" 0.62
"10198" "Classic t-statistic" "Rosenbaum" 0.696
"10199" "Classic t-statistic" "Rosenbaum" 0.042
"10200" "Classic t-statistic" "Rosenbaum" 0.236
"10201" "Classic t-statistic" "Rosenbaum" 0.26
"10202" "Classic t-statistic" "Rosenbaum" 0.03
"10203" "Classic t-statistic" "Rosenbaum" 0.956
"10204" "Classic t-statistic" "Rosenbaum" 0.612
"10205" "Classic t-statistic" "Rosenbaum" 0.116
"10206" "Classic t-statistic" "Rosenbaum" 0.73
"10207" "Classic t-statistic" "Rosenbaum" 0.218
"10208" "Classic t-statistic" "Rosenbaum" 0.004
"10209" "Classic t-statistic" "Rosenbaum" 0.388
"10210" "Classic t-statistic" "Rosenbaum" 0.78
"10211" "Classic t-statistic" "Rosenbaum" 0.466
"10212" "Classic t-statistic" "Rosenbaum" 0.494
"10213" "Classic t-statistic" "Rosenbaum" 0.138
"10214" "Classic t-statistic" "Rosenbaum" 0.14
"10215" "Classic t-statistic" "Rosenbaum" 0.542
"10216" "Classic t-statistic" "Rosenbaum" 0.008
"10217" "Classic t-statistic" "Rosenbaum" 0.104
"10218" "Classic t-statistic" "Rosenbaum" 0.69
"10219" "Classic t-statistic" "Rosenbaum" 0.706
"10220" "Classic t-statistic" "Rosenbaum" 0.958
"10221" "Classic t-statistic" "Rosenbaum" 0.088
"10222" "Classic t-statistic" "Rosenbaum" 0.92
"10223" "Classic t-statistic" "Rosenbaum" 0.154
"10224" "Classic t-statistic" "Rosenbaum" 0.004
"10225" "Classic t-statistic" "Rosenbaum" 0.094
"10226" "Classic t-statistic" "Rosenbaum" 0.026
"10227" "Classic t-statistic" "Rosenbaum" 0.074
"10228" "Classic t-statistic" "Rosenbaum" 0.016
"10229" "Classic t-statistic" "Rosenbaum" 0.074
"10230" "Classic t-statistic" "Rosenbaum" 0.828
"10231" "Classic t-statistic" "Rosenbaum" 0.428
"10232" "Classic t-statistic" "Rosenbaum" 0.372
"10233" "Classic t-statistic" "Rosenbaum" 0.004
"10234" "Classic t-statistic" "Rosenbaum" 0.472
"10235" "Classic t-statistic" "Rosenbaum" 0.098
"10236" "Classic t-statistic" "Rosenbaum" 0.486
"10237" "Classic t-statistic" "Rosenbaum" 0.23
"10238" "Classic t-statistic" "Rosenbaum" 0.424
"10239" "Classic t-statistic" "Rosenbaum" 0.17
"10240" "Classic t-statistic" "Rosenbaum" 0.984
"10241" "Classic t-statistic" "Rosenbaum" 0.194
"10242" "Classic t-statistic" "Rosenbaum" 0.028
"10243" "Classic t-statistic" "Rosenbaum" 0.65
"10244" "Classic t-statistic" "Rosenbaum" 0.938
"10245" "Classic t-statistic" "Rosenbaum" 0.388
"10246" "Classic t-statistic" "Rosenbaum" 0.018
"10247" "Classic t-statistic" "Rosenbaum" 0.928
"10248" "Classic t-statistic" "Rosenbaum" 0.254
"10249" "Classic t-statistic" "Rosenbaum" 0.252
"10250" "Classic t-statistic" "Rosenbaum" 0.374
"10251" "Classic t-statistic" "Rosenbaum" 0.898
"10252" "Classic t-statistic" "Rosenbaum" 0.282
"10253" "Classic t-statistic" "Rosenbaum" 0.706
"10254" "Classic t-statistic" "Rosenbaum" 0.122
"10255" "Classic t-statistic" "Rosenbaum" 0.61
"10256" "Classic t-statistic" "Rosenbaum" 0.866
"10257" "Classic t-statistic" "Rosenbaum" 0.988
"10258" "Classic t-statistic" "Rosenbaum" 0.744
"10259" "Classic t-statistic" "Rosenbaum" 0.326
"10260" "Classic t-statistic" "Rosenbaum" 0.608
"10261" "Classic t-statistic" "Rosenbaum" 0.21
"10262" "Classic t-statistic" "Rosenbaum" 0.302
"10263" "Classic t-statistic" "Rosenbaum" 0.808
"10264" "Classic t-statistic" "Rosenbaum" 0.338
"10265" "Classic t-statistic" "Rosenbaum" 0.48
"10266" "Classic t-statistic" "Rosenbaum" 0.256
"10267" "Classic t-statistic" "Rosenbaum" 0.704
"10268" "Classic t-statistic" "Rosenbaum" 0.552
"10269" "Classic t-statistic" "Rosenbaum" 0.902
"10270" "Classic t-statistic" "Rosenbaum" 0
"10271" "Classic t-statistic" "Rosenbaum" 0.172
"10272" "Classic t-statistic" "Rosenbaum" 0
"10273" "Classic t-statistic" "Rosenbaum" 0.732
"10274" "Classic t-statistic" "Rosenbaum" 0.434
"10275" "Classic t-statistic" "Rosenbaum" 0.138
"10276" "Classic t-statistic" "Rosenbaum" 0.57
"10277" "Classic t-statistic" "Rosenbaum" 0.008
"10278" "Classic t-statistic" "Rosenbaum" 0.346
"10279" "Classic t-statistic" "Rosenbaum" 0.118
"10280" "Classic t-statistic" "Rosenbaum" 0.886
"10281" "Classic t-statistic" "Rosenbaum" 0.912
"10282" "Classic t-statistic" "Rosenbaum" 0.482
"10283" "Classic t-statistic" "Rosenbaum" 0.448
"10284" "Classic t-statistic" "Rosenbaum" 0.096
"10285" "Classic t-statistic" "Rosenbaum" 0.514
"10286" "Classic t-statistic" "Rosenbaum" 0.718
"10287" "Classic t-statistic" "Rosenbaum" 0.306
"10288" "Classic t-statistic" "Rosenbaum" 0.836
"10289" "Classic t-statistic" "Rosenbaum" 0.49
"10290" "Classic t-statistic" "Rosenbaum" 0.78
"10291" "Classic t-statistic" "Rosenbaum" 0.084
"10292" "Classic t-statistic" "Rosenbaum" 0.358
"10293" "Classic t-statistic" "Rosenbaum" 0.296
"10294" "Classic t-statistic" "Rosenbaum" 0.03
"10295" "Classic t-statistic" "Rosenbaum" 0.002
"10296" "Classic t-statistic" "Rosenbaum" 0.56
"10297" "Classic t-statistic" "Rosenbaum" 0.698
"10298" "Classic t-statistic" "Rosenbaum" 0.004
"10299" "Classic t-statistic" "Rosenbaum" 0.844
"10300" "Classic t-statistic" "Rosenbaum" 0.982
"10301" "Classic t-statistic" "Rosenbaum" 0.092
"10302" "Classic t-statistic" "Rosenbaum" 0.596
"10303" "Classic t-statistic" "Rosenbaum" 0.412
"10304" "Classic t-statistic" "Rosenbaum" 0.004
"10305" "Classic t-statistic" "Rosenbaum" 0.556
"10306" "Classic t-statistic" "Rosenbaum" 0.236
"10307" "Classic t-statistic" "Rosenbaum" 0.956
"10308" "Classic t-statistic" "Rosenbaum" 0.808
"10309" "Classic t-statistic" "Rosenbaum" 0.68
"10310" "Classic t-statistic" "Rosenbaum" 0.198
"10311" "Classic t-statistic" "Rosenbaum" 0.462
"10312" "Classic t-statistic" "Rosenbaum" 0.378
"10313" "Classic t-statistic" "Rosenbaum" 0.82
"10314" "Classic t-statistic" "Rosenbaum" 0.126
"10315" "Classic t-statistic" "Rosenbaum" 0.212
"10316" "Classic t-statistic" "Rosenbaum" 0.27
"10317" "Classic t-statistic" "Rosenbaum" 0.092
"10318" "Classic t-statistic" "Rosenbaum" 0.846
"10319" "Classic t-statistic" "Rosenbaum" 0.688
"10320" "Classic t-statistic" "Rosenbaum" 0.238
"10321" "Classic t-statistic" "Rosenbaum" 0.182
"10322" "Classic t-statistic" "Rosenbaum" 0.024
"10323" "Classic t-statistic" "Rosenbaum" 0.182
"10324" "Classic t-statistic" "Rosenbaum" 0.854
"10325" "Classic t-statistic" "Rosenbaum" 0.832
"10326" "Classic t-statistic" "Rosenbaum" 0.4
"10327" "Classic t-statistic" "Rosenbaum" 0.704
"10328" "Classic t-statistic" "Rosenbaum" 0.042
"10329" "Classic t-statistic" "Rosenbaum" 0.736
"10330" "Classic t-statistic" "Rosenbaum" 0.928
"10331" "Classic t-statistic" "Rosenbaum" 0.288
"10332" "Classic t-statistic" "Rosenbaum" 0.164
"10333" "Classic t-statistic" "Rosenbaum" 0.268
"10334" "Classic t-statistic" "Rosenbaum" 0.272
"10335" "Classic t-statistic" "Rosenbaum" 0.292
"10336" "Classic t-statistic" "Rosenbaum" 0.946
"10337" "Classic t-statistic" "Rosenbaum" 0.13
"10338" "Classic t-statistic" "Rosenbaum" 0.612
"10339" "Classic t-statistic" "Rosenbaum" 0.966
"10340" "Classic t-statistic" "Rosenbaum" 0.264
"10341" "Classic t-statistic" "Rosenbaum" 0.652
"10342" "Classic t-statistic" "Rosenbaum" 0.418
"10343" "Classic t-statistic" "Rosenbaum" 0.296
"10344" "Classic t-statistic" "Rosenbaum" 0.07
"10345" "Classic t-statistic" "Rosenbaum" 0.56
"10346" "Classic t-statistic" "Rosenbaum" 0.002
"10347" "Classic t-statistic" "Rosenbaum" 0.038
"10348" "Classic t-statistic" "Rosenbaum" 0.536
"10349" "Classic t-statistic" "Rosenbaum" 0.026
"10350" "Classic t-statistic" "Rosenbaum" 0.178
"10351" "Classic t-statistic" "Rosenbaum" 0.248
"10352" "Classic t-statistic" "Rosenbaum" 0.116
"10353" "Classic t-statistic" "Rosenbaum" 0.004
"10354" "Classic t-statistic" "Rosenbaum" 0.32
"10355" "Classic t-statistic" "Rosenbaum" 0.588
"10356" "Classic t-statistic" "Rosenbaum" 0.28
"10357" "Classic t-statistic" "Rosenbaum" 0.358
"10358" "Classic t-statistic" "Rosenbaum" 0.996
"10359" "Classic t-statistic" "Rosenbaum" 0.85
"10360" "Classic t-statistic" "Rosenbaum" 0.258
"10361" "Classic t-statistic" "Rosenbaum" 0.014
"10362" "Classic t-statistic" "Rosenbaum" 0.948
"10363" "Classic t-statistic" "Rosenbaum" 0.004
"10364" "Classic t-statistic" "Rosenbaum" 0.028
"10365" "Classic t-statistic" "Rosenbaum" 0.206
"10366" "Classic t-statistic" "Rosenbaum" 0.752
"10367" "Classic t-statistic" "Rosenbaum" 0.738
"10368" "Classic t-statistic" "Rosenbaum" 0.874
"10369" "Classic t-statistic" "Rosenbaum" 0.62
"10370" "Classic t-statistic" "Rosenbaum" 0.46
"10371" "Classic t-statistic" "Rosenbaum" 0.312
"10372" "Classic t-statistic" "Rosenbaum" 0.148
"10373" "Classic t-statistic" "Rosenbaum" 0
"10374" "Classic t-statistic" "Rosenbaum" 0.616
"10375" "Classic t-statistic" "Rosenbaum" 0.068
"10376" "Classic t-statistic" "Rosenbaum" 0.778
"10377" "Classic t-statistic" "Rosenbaum" 0.614
"10378" "Classic t-statistic" "Rosenbaum" 0.254
"10379" "Classic t-statistic" "Rosenbaum" 0.146
"10380" "Classic t-statistic" "Rosenbaum" 0.852
"10381" "Classic t-statistic" "Rosenbaum" 0.108
"10382" "Classic t-statistic" "Rosenbaum" 0.226
"10383" "Classic t-statistic" "Rosenbaum" 0.358
"10384" "Classic t-statistic" "Rosenbaum" 0.97
"10385" "Classic t-statistic" "Rosenbaum" 0.894
"10386" "Classic t-statistic" "Rosenbaum" 0.822
"10387" "Classic t-statistic" "Rosenbaum" 0.198
"10388" "Classic t-statistic" "Rosenbaum" 0.788
"10389" "Classic t-statistic" "Rosenbaum" 0.278
"10390" "Classic t-statistic" "Rosenbaum" 0.624
"10391" "Classic t-statistic" "Rosenbaum" 0.056
"10392" "Classic t-statistic" "Rosenbaum" 0.984
"10393" "Classic t-statistic" "Rosenbaum" 0.032
"10394" "Classic t-statistic" "Rosenbaum" 0.638
"10395" "Classic t-statistic" "Rosenbaum" 0.39
"10396" "Classic t-statistic" "Rosenbaum" 0.06
"10397" "Classic t-statistic" "Rosenbaum" 0.664
"10398" "Classic t-statistic" "Rosenbaum" 0.94
"10399" "Classic t-statistic" "Rosenbaum" 0.732
"10400" "Classic t-statistic" "Rosenbaum" 0.04
"10401" "Classic t-statistic" "Rosenbaum" 0.254
"10402" "Classic t-statistic" "Rosenbaum" 0.33
"10403" "Classic t-statistic" "Rosenbaum" 0.196
"10404" "Classic t-statistic" "Rosenbaum" 0.392
"10405" "Classic t-statistic" "Rosenbaum" 0.504
"10406" "Classic t-statistic" "Rosenbaum" 0.588
"10407" "Classic t-statistic" "Rosenbaum" 0.022
"10408" "Classic t-statistic" "Rosenbaum" 0.722
"10409" "Classic t-statistic" "Rosenbaum" 0.104
"10410" "Classic t-statistic" "Rosenbaum" 0.358
"10411" "Classic t-statistic" "Rosenbaum" 0.948
"10412" "Classic t-statistic" "Rosenbaum" 0.958
"10413" "Classic t-statistic" "Rosenbaum" 0.682
"10414" "Classic t-statistic" "Rosenbaum" 0.46
"10415" "Classic t-statistic" "Rosenbaum" 0.872
"10416" "Classic t-statistic" "Rosenbaum" 0.934
"10417" "Classic t-statistic" "Rosenbaum" 0.92
"10418" "Classic t-statistic" "Rosenbaum" 0.668
"10419" "Classic t-statistic" "Rosenbaum" 0.136
"10420" "Classic t-statistic" "Rosenbaum" 0
"10421" "Classic t-statistic" "Rosenbaum" 0.696
"10422" "Classic t-statistic" "Rosenbaum" 0.886
"10423" "Classic t-statistic" "Rosenbaum" 0.408
"10424" "Classic t-statistic" "Rosenbaum" 0.916
"10425" "Classic t-statistic" "Rosenbaum" 0.02
"10426" "Classic t-statistic" "Rosenbaum" 0.628
"10427" "Classic t-statistic" "Rosenbaum" 0.868
"10428" "Classic t-statistic" "Rosenbaum" 0.078
"10429" "Classic t-statistic" "Rosenbaum" 0.114
"10430" "Classic t-statistic" "Rosenbaum" 0.322
"10431" "Classic t-statistic" "Rosenbaum" 0.882
"10432" "Classic t-statistic" "Rosenbaum" 0.132
"10433" "Classic t-statistic" "Rosenbaum" 0.164
"10434" "Classic t-statistic" "Rosenbaum" 0.486
"10435" "Classic t-statistic" "Rosenbaum" 0.104
"10436" "Classic t-statistic" "Rosenbaum" 0.972
"10437" "Classic t-statistic" "Rosenbaum" 0.834
"10438" "Classic t-statistic" "Rosenbaum" 0.324
"10439" "Classic t-statistic" "Rosenbaum" 0.056
"10440" "Classic t-statistic" "Rosenbaum" 0.292
"10441" "Classic t-statistic" "Rosenbaum" 0.244
"10442" "Classic t-statistic" "Rosenbaum" 0.476
"10443" "Classic t-statistic" "Rosenbaum" 0.19
"10444" "Classic t-statistic" "Rosenbaum" 0.998
"10445" "Classic t-statistic" "Rosenbaum" 0.068
"10446" "Classic t-statistic" "Rosenbaum" 0.854
"10447" "Classic t-statistic" "Rosenbaum" 0.444
"10448" "Classic t-statistic" "Rosenbaum" 0.884
"10449" "Classic t-statistic" "Rosenbaum" 0.108
"10450" "Classic t-statistic" "Rosenbaum" 0.216
"10451" "Classic t-statistic" "Rosenbaum" 0.134
"10452" "Classic t-statistic" "Rosenbaum" 0.166
"10453" "Classic t-statistic" "Rosenbaum" 0.234
"10454" "Classic t-statistic" "Rosenbaum" 0.322
"10455" "Classic t-statistic" "Rosenbaum" 0.276
"10456" "Classic t-statistic" "Rosenbaum" 0.536
"10457" "Classic t-statistic" "Rosenbaum" 0.274
"10458" "Classic t-statistic" "Rosenbaum" 0.24
"10459" "Classic t-statistic" "Rosenbaum" 0.116
"10460" "Classic t-statistic" "Rosenbaum" 0.05
"10461" "Classic t-statistic" "Rosenbaum" 0.028
"10462" "Classic t-statistic" "Rosenbaum" 0.1
"10463" "Classic t-statistic" "Rosenbaum" 0.106
"10464" "Classic t-statistic" "Rosenbaum" 0.258
"10465" "Classic t-statistic" "Rosenbaum" 0
"10466" "Classic t-statistic" "Rosenbaum" 0.858
"10467" "Classic t-statistic" "Rosenbaum" 0.15
"10468" "Classic t-statistic" "Rosenbaum" 0.278
"10469" "Classic t-statistic" "Rosenbaum" 0.244
"10470" "Classic t-statistic" "Rosenbaum" 0.464
"10471" "Classic t-statistic" "Rosenbaum" 0.71
"10472" "Classic t-statistic" "Rosenbaum" 0
"10473" "Classic t-statistic" "Rosenbaum" 0.924
"10474" "Classic t-statistic" "Rosenbaum" 0.474
"10475" "Classic t-statistic" "Rosenbaum" 0.534
"10476" "Classic t-statistic" "Rosenbaum" 0.082
"10477" "Classic t-statistic" "Rosenbaum" 0.148
"10478" "Classic t-statistic" "Rosenbaum" 0.412
"10479" "Classic t-statistic" "Rosenbaum" 0.65
"10480" "Classic t-statistic" "Rosenbaum" 0.724
"10481" "Classic t-statistic" "Rosenbaum" 0.684
"10482" "Classic t-statistic" "Rosenbaum" 0.308
"10483" "Classic t-statistic" "Rosenbaum" 0.62
"10484" "Classic t-statistic" "Rosenbaum" 0.554
"10485" "Classic t-statistic" "Rosenbaum" 0.02
"10486" "Classic t-statistic" "Rosenbaum" 0.568
"10487" "Classic t-statistic" "Rosenbaum" 0.078
"10488" "Classic t-statistic" "Rosenbaum" 0.826
"10489" "Classic t-statistic" "Rosenbaum" 0.864
"10490" "Classic t-statistic" "Rosenbaum" 0.846
"10491" "Classic t-statistic" "Rosenbaum" 0.468
"10492" "Classic t-statistic" "Rosenbaum" 0.41
"10493" "Classic t-statistic" "Rosenbaum" 0.002
"10494" "Classic t-statistic" "Rosenbaum" 0.094
"10495" "Classic t-statistic" "Rosenbaum" 0.266
"10496" "Classic t-statistic" "Rosenbaum" 0.566
"10497" "Classic t-statistic" "Rosenbaum" 0.94
"10498" "Classic t-statistic" "Rosenbaum" 0.09
"10499" "Classic t-statistic" "Rosenbaum" 0.016
"10500" "Classic t-statistic" "Rosenbaum" 0.988
"10501" "Classic t-statistic" "Rosenbaum" 0.52
"10502" "Classic t-statistic" "Rosenbaum" 0.048
"10503" "Classic t-statistic" "Rosenbaum" 0.084
"10504" "Classic t-statistic" "Rosenbaum" 0.09
"10505" "Classic t-statistic" "Rosenbaum" 0.964
"10506" "Classic t-statistic" "Rosenbaum" 0.292
"10507" "Classic t-statistic" "Rosenbaum" 0.536
"10508" "Classic t-statistic" "Rosenbaum" 0.176
"10509" "Classic t-statistic" "Rosenbaum" 0.046
"10510" "Classic t-statistic" "Rosenbaum" 0.048
"10511" "Classic t-statistic" "Rosenbaum" 0.186
"10512" "Classic t-statistic" "Rosenbaum" 0.938
"10513" "Classic t-statistic" "Rosenbaum" 0.206
"10514" "Classic t-statistic" "Rosenbaum" 0.17
"10515" "Classic t-statistic" "Rosenbaum" 0.684
"10516" "Classic t-statistic" "Rosenbaum" 0.106
"10517" "Classic t-statistic" "Rosenbaum" 0.332
"10518" "Classic t-statistic" "Rosenbaum" 0.8
"10519" "Classic t-statistic" "Rosenbaum" 0.12
"10520" "Classic t-statistic" "Rosenbaum" 0.196
"10521" "Classic t-statistic" "Rosenbaum" 0.258
"10522" "Classic t-statistic" "Rosenbaum" 0.714
"10523" "Classic t-statistic" "Rosenbaum" 0.516
"10524" "Classic t-statistic" "Rosenbaum" 0.156
"10525" "Classic t-statistic" "Rosenbaum" 0.656
"10526" "Classic t-statistic" "Rosenbaum" 0.15
"10527" "Classic t-statistic" "Rosenbaum" 0.662
"10528" "Classic t-statistic" "Rosenbaum" 0.88
"10529" "Classic t-statistic" "Rosenbaum" 0.858
"10530" "Classic t-statistic" "Rosenbaum" 0.63
"10531" "Classic t-statistic" "Rosenbaum" 0.506
"10532" "Classic t-statistic" "Rosenbaum" 0.258
"10533" "Classic t-statistic" "Rosenbaum" 0.834
"10534" "Classic t-statistic" "Rosenbaum" 0.126
"10535" "Classic t-statistic" "Rosenbaum" 0.38
"10536" "Classic t-statistic" "Rosenbaum" 0.318
"10537" "Classic t-statistic" "Rosenbaum" 0.708
"10538" "Classic t-statistic" "Rosenbaum" 0.026
"10539" "Classic t-statistic" "Rosenbaum" 0.036
"10540" "Classic t-statistic" "Rosenbaum" 0.198
"10541" "Classic t-statistic" "Rosenbaum" 0.288
"10542" "Classic t-statistic" "Rosenbaum" 0.09
"10543" "Classic t-statistic" "Rosenbaum" 0.832
"10544" "Classic t-statistic" "Rosenbaum" 0.206
"10545" "Classic t-statistic" "Rosenbaum" 0.5
"10546" "Classic t-statistic" "Rosenbaum" 0.074
"10547" "Classic t-statistic" "Rosenbaum" 0.376
"10548" "Classic t-statistic" "Rosenbaum" 0.772
"10549" "Classic t-statistic" "Rosenbaum" 0.044
"10550" "Classic t-statistic" "Rosenbaum" 0.044
"10551" "Classic t-statistic" "Rosenbaum" 0.194
"10552" "Classic t-statistic" "Rosenbaum" 0.812
"10553" "Classic t-statistic" "Rosenbaum" 0.358
"10554" "Classic t-statistic" "Rosenbaum" 0.292
"10555" "Classic t-statistic" "Rosenbaum" 0.486
"10556" "Classic t-statistic" "Rosenbaum" 0.91
"10557" "Classic t-statistic" "Rosenbaum" 0.12
"10558" "Classic t-statistic" "Rosenbaum" 0.994
"10559" "Classic t-statistic" "Rosenbaum" 0.29
"10560" "Classic t-statistic" "Rosenbaum" 0.08
"10561" "Classic t-statistic" "Rosenbaum" 0.866
"10562" "Classic t-statistic" "Rosenbaum" 0.874
"10563" "Classic t-statistic" "Rosenbaum" 0.208
"10564" "Classic t-statistic" "Rosenbaum" 0.222
"10565" "Classic t-statistic" "Rosenbaum" 0.932
"10566" "Classic t-statistic" "Rosenbaum" 0.108
"10567" "Classic t-statistic" "Rosenbaum" 0.558
"10568" "Classic t-statistic" "Rosenbaum" 0.438
"10569" "Classic t-statistic" "Rosenbaum" 0.044
"10570" "Classic t-statistic" "Rosenbaum" 0
"10571" "Classic t-statistic" "Rosenbaum" 0.328
"10572" "Classic t-statistic" "Rosenbaum" 0.17
"10573" "Classic t-statistic" "Rosenbaum" 0.45
"10574" "Classic t-statistic" "Rosenbaum" 0.406
"10575" "Classic t-statistic" "Rosenbaum" 0.072
"10576" "Classic t-statistic" "Rosenbaum" 0.908
"10577" "Classic t-statistic" "Rosenbaum" 0.504
"10578" "Classic t-statistic" "Rosenbaum" 0.008
"10579" "Classic t-statistic" "Rosenbaum" 0.34
"10580" "Classic t-statistic" "Rosenbaum" 0.34
"10581" "Classic t-statistic" "Rosenbaum" 0.488
"10582" "Classic t-statistic" "Rosenbaum" 0.264
"10583" "Classic t-statistic" "Rosenbaum" 0.084
"10584" "Classic t-statistic" "Rosenbaum" 0.786
"10585" "Classic t-statistic" "Rosenbaum" 0.794
"10586" "Classic t-statistic" "Rosenbaum" 0.294
"10587" "Classic t-statistic" "Rosenbaum" 0.494
"10588" "Classic t-statistic" "Rosenbaum" 0.91
"10589" "Classic t-statistic" "Rosenbaum" 0.238
"10590" "Classic t-statistic" "Rosenbaum" 0.91
"10591" "Classic t-statistic" "Rosenbaum" 0.42
"10592" "Classic t-statistic" "Rosenbaum" 0.73
"10593" "Classic t-statistic" "Rosenbaum" 0.014
"10594" "Classic t-statistic" "Rosenbaum" 0.47
"10595" "Classic t-statistic" "Rosenbaum" 0.636
"10596" "Classic t-statistic" "Rosenbaum" 0.268
"10597" "Classic t-statistic" "Rosenbaum" 0.164
"10598" "Classic t-statistic" "Rosenbaum" 0.172
"10599" "Classic t-statistic" "Rosenbaum" 0.678
"10600" "Classic t-statistic" "Rosenbaum" 0.854
"10601" "Classic t-statistic" "Rosenbaum" 0.756
"10602" "Classic t-statistic" "Rosenbaum" 0
"10603" "Classic t-statistic" "Rosenbaum" 0.512
"10604" "Classic t-statistic" "Rosenbaum" 0.436
"10605" "Classic t-statistic" "Rosenbaum" 0.344
"10606" "Classic t-statistic" "Rosenbaum" 0.858
"10607" "Classic t-statistic" "Rosenbaum" 0.194
"10608" "Classic t-statistic" "Rosenbaum" 0.962
"10609" "Classic t-statistic" "Rosenbaum" 0.004
"10610" "Classic t-statistic" "Rosenbaum" 0.418
"10611" "Classic t-statistic" "Rosenbaum" 0.91
"10612" "Classic t-statistic" "Rosenbaum" 0.284
"10613" "Classic t-statistic" "Rosenbaum" 0.002
"10614" "Classic t-statistic" "Rosenbaum" 0.378
"10615" "Classic t-statistic" "Rosenbaum" 0.962
"10616" "Classic t-statistic" "Rosenbaum" 0.002
"10617" "Classic t-statistic" "Rosenbaum" 0.01
"10618" "Classic t-statistic" "Rosenbaum" 0.056
"10619" "Classic t-statistic" "Rosenbaum" 0.784
"10620" "Classic t-statistic" "Rosenbaum" 0.872
"10621" "Classic t-statistic" "Rosenbaum" 0.582
"10622" "Classic t-statistic" "Rosenbaum" 0.102
"10623" "Classic t-statistic" "Rosenbaum" 0.74
"10624" "Classic t-statistic" "Rosenbaum" 0.182
"10625" "Classic t-statistic" "Rosenbaum" 0.512
"10626" "Classic t-statistic" "Rosenbaum" 0.204
"10627" "Classic t-statistic" "Rosenbaum" 0.584
"10628" "Classic t-statistic" "Rosenbaum" 0.062
"10629" "Classic t-statistic" "Rosenbaum" 0.276
"10630" "Classic t-statistic" "Rosenbaum" 0.478
"10631" "Classic t-statistic" "Rosenbaum" 0.106
"10632" "Classic t-statistic" "Rosenbaum" 0.15
"10633" "Classic t-statistic" "Rosenbaum" 0.146
"10634" "Classic t-statistic" "Rosenbaum" 0.832
"10635" "Classic t-statistic" "Rosenbaum" 0.056
"10636" "Classic t-statistic" "Rosenbaum" 0.636
"10637" "Classic t-statistic" "Rosenbaum" 0.628
"10638" "Classic t-statistic" "Rosenbaum" 0.124
"10639" "Classic t-statistic" "Rosenbaum" 0.956
"10640" "Classic t-statistic" "Rosenbaum" 0.282
"10641" "Classic t-statistic" "Rosenbaum" 0.796
"10642" "Classic t-statistic" "Rosenbaum" 0.652
"10643" "Classic t-statistic" "Rosenbaum" 0.942
"10644" "Classic t-statistic" "Rosenbaum" 0.046
"10645" "Classic t-statistic" "Rosenbaum" 0.278
"10646" "Classic t-statistic" "Rosenbaum" 0.36
"10647" "Classic t-statistic" "Rosenbaum" 0.784
"10648" "Classic t-statistic" "Rosenbaum" 0.452
"10649" "Classic t-statistic" "Rosenbaum" 0.148
"10650" "Classic t-statistic" "Rosenbaum" 0.572
"10651" "Classic t-statistic" "Rosenbaum" 0.028
"10652" "Classic t-statistic" "Rosenbaum" 0.486
"10653" "Classic t-statistic" "Rosenbaum" 0
"10654" "Classic t-statistic" "Rosenbaum" 0.742
"10655" "Classic t-statistic" "Rosenbaum" 0.44
"10656" "Classic t-statistic" "Rosenbaum" 0.458
"10657" "Classic t-statistic" "Rosenbaum" 0.044
"10658" "Classic t-statistic" "Rosenbaum" 0.852
"10659" "Classic t-statistic" "Rosenbaum" 0.016
"10660" "Classic t-statistic" "Rosenbaum" 0.286
"10661" "Classic t-statistic" "Rosenbaum" 0.63
"10662" "Classic t-statistic" "Rosenbaum" 0.22
"10663" "Classic t-statistic" "Rosenbaum" 0.468
"10664" "Classic t-statistic" "Rosenbaum" 0.91
"10665" "Classic t-statistic" "Rosenbaum" 0.238
"10666" "Classic t-statistic" "Rosenbaum" 0.422
"10667" "Classic t-statistic" "Rosenbaum" 0.278
"10668" "Classic t-statistic" "Rosenbaum" 0.998
"10669" "Classic t-statistic" "Rosenbaum" 0.132
"10670" "Classic t-statistic" "Rosenbaum" 0.104
"10671" "Classic t-statistic" "Rosenbaum" 0.776
"10672" "Classic t-statistic" "Rosenbaum" 0.014
"10673" "Classic t-statistic" "Rosenbaum" 0.818
"10674" "Classic t-statistic" "Rosenbaum" 0.488
"10675" "Classic t-statistic" "Rosenbaum" 0.57
"10676" "Classic t-statistic" "Rosenbaum" 0.626
"10677" "Classic t-statistic" "Rosenbaum" 0.136
"10678" "Classic t-statistic" "Rosenbaum" 0.468
"10679" "Classic t-statistic" "Rosenbaum" 0.244
"10680" "Classic t-statistic" "Rosenbaum" 0.846
"10681" "Classic t-statistic" "Rosenbaum" 0.092
"10682" "Classic t-statistic" "Rosenbaum" 0
"10683" "Classic t-statistic" "Rosenbaum" 0.818
"10684" "Classic t-statistic" "Rosenbaum" 0.35
"10685" "Classic t-statistic" "Rosenbaum" 0.008
"10686" "Classic t-statistic" "Rosenbaum" 0.222
"10687" "Classic t-statistic" "Rosenbaum" 0.962
"10688" "Classic t-statistic" "Rosenbaum" 0.46
"10689" "Classic t-statistic" "Rosenbaum" 0.09
"10690" "Classic t-statistic" "Rosenbaum" 0.104
"10691" "Classic t-statistic" "Rosenbaum" 0.77
"10692" "Classic t-statistic" "Rosenbaum" 0.25
"10693" "Classic t-statistic" "Rosenbaum" 0.014
"10694" "Classic t-statistic" "Rosenbaum" 0.46
"10695" "Classic t-statistic" "Rosenbaum" 0.05
"10696" "Classic t-statistic" "Rosenbaum" 0.466
"10697" "Classic t-statistic" "Rosenbaum" 0.084
"10698" "Classic t-statistic" "Rosenbaum" 0.836
"10699" "Classic t-statistic" "Rosenbaum" 0.75
"10700" "Classic t-statistic" "Rosenbaum" 0.628
"10701" "Classic t-statistic" "Rosenbaum" 0.188
"10702" "Classic t-statistic" "Rosenbaum" 0.31
"10703" "Classic t-statistic" "Rosenbaum" 0.824
"10704" "Classic t-statistic" "Rosenbaum" 0.302
"10705" "Classic t-statistic" "Rosenbaum" 0
"10706" "Classic t-statistic" "Rosenbaum" 0.03
"10707" "Classic t-statistic" "Rosenbaum" 0.03
"10708" "Classic t-statistic" "Rosenbaum" 0.078
"10709" "Classic t-statistic" "Rosenbaum" 0.02
"10710" "Classic t-statistic" "Rosenbaum" 0.098
"10711" "Classic t-statistic" "Rosenbaum" 0.262
"10712" "Classic t-statistic" "Rosenbaum" 0.854
"10713" "Classic t-statistic" "Rosenbaum" 0.954
"10714" "Classic t-statistic" "Rosenbaum" 0.002
"10715" "Classic t-statistic" "Rosenbaum" 0.846
"10716" "Classic t-statistic" "Rosenbaum" 0.584
"10717" "Classic t-statistic" "Rosenbaum" 0.606
"10718" "Classic t-statistic" "Rosenbaum" 0.59
"10719" "Classic t-statistic" "Rosenbaum" 0.8
"10720" "Classic t-statistic" "Rosenbaum" 0.432
"10721" "Classic t-statistic" "Rosenbaum" 0.588
"10722" "Classic t-statistic" "Rosenbaum" 0.886
"10723" "Classic t-statistic" "Rosenbaum" 0.334
"10724" "Classic t-statistic" "Rosenbaum" 0.09
"10725" "Classic t-statistic" "Rosenbaum" 0.59
"10726" "Classic t-statistic" "Rosenbaum" 0.61
"10727" "Classic t-statistic" "Rosenbaum" 0.092
"10728" "Classic t-statistic" "Rosenbaum" 0.852
"10729" "Classic t-statistic" "Rosenbaum" 0.222
"10730" "Classic t-statistic" "Rosenbaum" 0.066
"10731" "Classic t-statistic" "Rosenbaum" 0.842
"10732" "Classic t-statistic" "Rosenbaum" 0.004
"10733" "Classic t-statistic" "Rosenbaum" 0.84
"10734" "Classic t-statistic" "Rosenbaum" 0.586
"10735" "Classic t-statistic" "Rosenbaum" 0.116
"10736" "Classic t-statistic" "Rosenbaum" 0.066
"10737" "Classic t-statistic" "Rosenbaum" 0.712
"10738" "Classic t-statistic" "Rosenbaum" 0.432
"10739" "Classic t-statistic" "Rosenbaum" 0.14
"10740" "Classic t-statistic" "Rosenbaum" 0.528
"10741" "Classic t-statistic" "Rosenbaum" 0.782
"10742" "Classic t-statistic" "Rosenbaum" 0.362
"10743" "Classic t-statistic" "Rosenbaum" 0.706
"10744" "Classic t-statistic" "Rosenbaum" 0.308
"10745" "Classic t-statistic" "Rosenbaum" 0.138
"10746" "Classic t-statistic" "Rosenbaum" 0.992
"10747" "Classic t-statistic" "Rosenbaum" 0.33
"10748" "Classic t-statistic" "Rosenbaum" 0.806
"10749" "Classic t-statistic" "Rosenbaum" 0.782
"10750" "Classic t-statistic" "Rosenbaum" 0.718
"10751" "Classic t-statistic" "Rosenbaum" 0.806
"10752" "Classic t-statistic" "Rosenbaum" 0.034
"10753" "Classic t-statistic" "Rosenbaum" 0.064
"10754" "Classic t-statistic" "Rosenbaum" 0.888
"10755" "Classic t-statistic" "Rosenbaum" 0.418
"10756" "Classic t-statistic" "Rosenbaum" 0.484
"10757" "Classic t-statistic" "Rosenbaum" 0.088
"10758" "Classic t-statistic" "Rosenbaum" 0.48
"10759" "Classic t-statistic" "Rosenbaum" 0.024
"10760" "Classic t-statistic" "Rosenbaum" 0.012
"10761" "Classic t-statistic" "Rosenbaum" 0.452
"10762" "Classic t-statistic" "Rosenbaum" 0.31
"10763" "Classic t-statistic" "Rosenbaum" 0.216
"10764" "Classic t-statistic" "Rosenbaum" 0.072
"10765" "Classic t-statistic" "Rosenbaum" 0.616
"10766" "Classic t-statistic" "Rosenbaum" 0.068
"10767" "Classic t-statistic" "Rosenbaum" 0.108
"10768" "Classic t-statistic" "Rosenbaum" 0.176
"10769" "Classic t-statistic" "Rosenbaum" 0
"10770" "Classic t-statistic" "Rosenbaum" 0.592
"10771" "Classic t-statistic" "Rosenbaum" 0.322
"10772" "Classic t-statistic" "Rosenbaum" 0.142
"10773" "Classic t-statistic" "Rosenbaum" 0.03
"10774" "Classic t-statistic" "Rosenbaum" 0.042
"10775" "Classic t-statistic" "Rosenbaum" 0.022
"10776" "Classic t-statistic" "Rosenbaum" 0.12
"10777" "Classic t-statistic" "Rosenbaum" 0.5
"10778" "Classic t-statistic" "Rosenbaum" 0.038
"10779" "Classic t-statistic" "Rosenbaum" 0.33
"10780" "Classic t-statistic" "Rosenbaum" 0.092
"10781" "Classic t-statistic" "Rosenbaum" 0.274
"10782" "Classic t-statistic" "Rosenbaum" 0.742
"10783" "Classic t-statistic" "Rosenbaum" 0.948
"10784" "Classic t-statistic" "Rosenbaum" 0.22
"10785" "Classic t-statistic" "Rosenbaum" 0.76
"10786" "Classic t-statistic" "Rosenbaum" 0.024
"10787" "Classic t-statistic" "Rosenbaum" 0.262
"10788" "Classic t-statistic" "Rosenbaum" 0.178
"10789" "Classic t-statistic" "Rosenbaum" 0.468
"10790" "Classic t-statistic" "Rosenbaum" 0.374
"10791" "Classic t-statistic" "Rosenbaum" 0.02
"10792" "Classic t-statistic" "Rosenbaum" 0.7
"10793" "Classic t-statistic" "Rosenbaum" 0.454
"10794" "Classic t-statistic" "Rosenbaum" 0.3
"10795" "Classic t-statistic" "Rosenbaum" 0.874
"10796" "Classic t-statistic" "Rosenbaum" 0.504
"10797" "Classic t-statistic" "Rosenbaum" 0.8
"10798" "Classic t-statistic" "Rosenbaum" 0.774
"10799" "Classic t-statistic" "Rosenbaum" 0.508
"10800" "Classic t-statistic" "Rosenbaum" 0.892
"10801" "Classic t-statistic" "Rosenbaum" 0.83
"10802" "Classic t-statistic" "Rosenbaum" 0.928
"10803" "Classic t-statistic" "Rosenbaum" 0.318
"10804" "Classic t-statistic" "Rosenbaum" 0.984
"10805" "Classic t-statistic" "Rosenbaum" 0.002
"10806" "Classic t-statistic" "Rosenbaum" 0.558
"10807" "Classic t-statistic" "Rosenbaum" 0.24
"10808" "Classic t-statistic" "Rosenbaum" 0.04
"10809" "Classic t-statistic" "Rosenbaum" 0.428
"10810" "Classic t-statistic" "Rosenbaum" 0.882
"10811" "Classic t-statistic" "Rosenbaum" 0.744
"10812" "Classic t-statistic" "Rosenbaum" 0.962
"10813" "Classic t-statistic" "Rosenbaum" 0.07
"10814" "Classic t-statistic" "Rosenbaum" 0.514
"10815" "Classic t-statistic" "Rosenbaum" 0.134
"10816" "Classic t-statistic" "Rosenbaum" 0.342
"10817" "Classic t-statistic" "Rosenbaum" 0.848
"10818" "Classic t-statistic" "Rosenbaum" 0.042
"10819" "Classic t-statistic" "Rosenbaum" 0.716
"10820" "Classic t-statistic" "Rosenbaum" 0.342
"10821" "Classic t-statistic" "Rosenbaum" 0.678
"10822" "Classic t-statistic" "Rosenbaum" 0.15
"10823" "Classic t-statistic" "Rosenbaum" 0.192
"10824" "Classic t-statistic" "Rosenbaum" 0.12
"10825" "Classic t-statistic" "Rosenbaum" 0.32
"10826" "Classic t-statistic" "Rosenbaum" 0.588
"10827" "Classic t-statistic" "Rosenbaum" 0.352
"10828" "Classic t-statistic" "Rosenbaum" 0.114
"10829" "Classic t-statistic" "Rosenbaum" 0.754
"10830" "Classic t-statistic" "Rosenbaum" 0.882
"10831" "Classic t-statistic" "Rosenbaum" 0.314
"10832" "Classic t-statistic" "Rosenbaum" 0.442
"10833" "Classic t-statistic" "Rosenbaum" 0.848
"10834" "Classic t-statistic" "Rosenbaum" 0.36
"10835" "Classic t-statistic" "Rosenbaum" 0.28
"10836" "Classic t-statistic" "Rosenbaum" 0.25
"10837" "Classic t-statistic" "Rosenbaum" 0.498
"10838" "Classic t-statistic" "Rosenbaum" 0.162
"10839" "Classic t-statistic" "Rosenbaum" 0.186
"10840" "Classic t-statistic" "Rosenbaum" 0.308
"10841" "Classic t-statistic" "Rosenbaum" 0.55
"10842" "Classic t-statistic" "Rosenbaum" 0.074
"10843" "Classic t-statistic" "Rosenbaum" 0.328
"10844" "Classic t-statistic" "Rosenbaum" 0.708
"10845" "Classic t-statistic" "Rosenbaum" 0.596
"10846" "Classic t-statistic" "Rosenbaum" 0.674
"10847" "Classic t-statistic" "Rosenbaum" 0.062
"10848" "Classic t-statistic" "Rosenbaum" 0.03
"10849" "Classic t-statistic" "Rosenbaum" 0.07
"10850" "Classic t-statistic" "Rosenbaum" 0.388
"10851" "Classic t-statistic" "Rosenbaum" 0.206
"10852" "Classic t-statistic" "Rosenbaum" 0.434
"10853" "Classic t-statistic" "Rosenbaum" 0.502
"10854" "Classic t-statistic" "Rosenbaum" 0.202
"10855" "Classic t-statistic" "Rosenbaum" 0.156
"10856" "Classic t-statistic" "Rosenbaum" 0.044
"10857" "Classic t-statistic" "Rosenbaum" 0.52
"10858" "Classic t-statistic" "Rosenbaum" 0.364
"10859" "Classic t-statistic" "Rosenbaum" 0.846
"10860" "Classic t-statistic" "Rosenbaum" 0.018
"10861" "Classic t-statistic" "Rosenbaum" 0.692
"10862" "Classic t-statistic" "Rosenbaum" 0.59
"10863" "Classic t-statistic" "Rosenbaum" 0.226
"10864" "Classic t-statistic" "Rosenbaum" 0.59
"10865" "Classic t-statistic" "Rosenbaum" 0.236
"10866" "Classic t-statistic" "Rosenbaum" 0.828
"10867" "Classic t-statistic" "Rosenbaum" 0.176
"10868" "Classic t-statistic" "Rosenbaum" 0.024
"10869" "Classic t-statistic" "Rosenbaum" 0.55
"10870" "Classic t-statistic" "Rosenbaum" 0.48
"10871" "Classic t-statistic" "Rosenbaum" 0.07
"10872" "Classic t-statistic" "Rosenbaum" 0.348
"10873" "Classic t-statistic" "Rosenbaum" 0.876
"10874" "Classic t-statistic" "Rosenbaum" 0.184
"10875" "Classic t-statistic" "Rosenbaum" 0.826
"10876" "Classic t-statistic" "Rosenbaum" 0.978
"10877" "Classic t-statistic" "Rosenbaum" 0.316
"10878" "Classic t-statistic" "Rosenbaum" 0.524
"10879" "Classic t-statistic" "Rosenbaum" 0.292
"10880" "Classic t-statistic" "Rosenbaum" 0.256
"10881" "Classic t-statistic" "Rosenbaum" 0.586
"10882" "Classic t-statistic" "Rosenbaum" 0.154
"10883" "Classic t-statistic" "Rosenbaum" 0.38
"10884" "Classic t-statistic" "Rosenbaum" 0.406
"10885" "Classic t-statistic" "Rosenbaum" 0.358
"10886" "Classic t-statistic" "Rosenbaum" 0.002
"10887" "Classic t-statistic" "Rosenbaum" 0.156
"10888" "Classic t-statistic" "Rosenbaum" 0.942
"10889" "Classic t-statistic" "Rosenbaum" 0.822
"10890" "Classic t-statistic" "Rosenbaum" 0.016
"10891" "Classic t-statistic" "Rosenbaum" 0.27
"10892" "Classic t-statistic" "Rosenbaum" 0.58
"10893" "Classic t-statistic" "Rosenbaum" 0.87
"10894" "Classic t-statistic" "Rosenbaum" 0.98
"10895" "Classic t-statistic" "Rosenbaum" 0.442
"10896" "Classic t-statistic" "Rosenbaum" 0.622
"10897" "Classic t-statistic" "Rosenbaum" 0.37
"10898" "Classic t-statistic" "Rosenbaum" 0.128
"10899" "Classic t-statistic" "Rosenbaum" 0.554
"10900" "Classic t-statistic" "Rosenbaum" 0.222
"10901" "Classic t-statistic" "Rosenbaum" 0.316
"10902" "Classic t-statistic" "Rosenbaum" 0.22
"10903" "Classic t-statistic" "Rosenbaum" 0.73
"10904" "Classic t-statistic" "Rosenbaum" 0.102
"10905" "Classic t-statistic" "Rosenbaum" 0.266
"10906" "Classic t-statistic" "Rosenbaum" 0.23
"10907" "Classic t-statistic" "Rosenbaum" 0.878
"10908" "Classic t-statistic" "Rosenbaum" 0.006
"10909" "Classic t-statistic" "Rosenbaum" 0.53
"10910" "Classic t-statistic" "Rosenbaum" 0.516
"10911" "Classic t-statistic" "Rosenbaum" 0.428
"10912" "Classic t-statistic" "Rosenbaum" 0.458
"10913" "Classic t-statistic" "Rosenbaum" 0.864
"10914" "Classic t-statistic" "Rosenbaum" 0.652
"10915" "Classic t-statistic" "Rosenbaum" 0.186
"10916" "Classic t-statistic" "Rosenbaum" 0.002
"10917" "Classic t-statistic" "Rosenbaum" 0.028
"10918" "Classic t-statistic" "Rosenbaum" 0.832
"10919" "Classic t-statistic" "Rosenbaum" 0.012
"10920" "Classic t-statistic" "Rosenbaum" 0.472
"10921" "Classic t-statistic" "Rosenbaum" 0.064
"10922" "Classic t-statistic" "Rosenbaum" 0.856
"10923" "Classic t-statistic" "Rosenbaum" 0.38
"10924" "Classic t-statistic" "Rosenbaum" 0.944
"10925" "Classic t-statistic" "Rosenbaum" 0.932
"10926" "Classic t-statistic" "Rosenbaum" 0.81
"10927" "Classic t-statistic" "Rosenbaum" 0.108
"10928" "Classic t-statistic" "Rosenbaum" 0.014
"10929" "Classic t-statistic" "Rosenbaum" 0.004
"10930" "Classic t-statistic" "Rosenbaum" 0.116
"10931" "Classic t-statistic" "Rosenbaum" 0.676
"10932" "Classic t-statistic" "Rosenbaum" 0.402
"10933" "Classic t-statistic" "Rosenbaum" 0.904
"10934" "Classic t-statistic" "Rosenbaum" 0.582
"10935" "Classic t-statistic" "Rosenbaum" 0.204
"10936" "Classic t-statistic" "Rosenbaum" 0.788
"10937" "Classic t-statistic" "Rosenbaum" 0.878
"10938" "Classic t-statistic" "Rosenbaum" 0.486
"10939" "Classic t-statistic" "Rosenbaum" 0.268
"10940" "Classic t-statistic" "Rosenbaum" 0.556
"10941" "Classic t-statistic" "Rosenbaum" 0.008
"10942" "Classic t-statistic" "Rosenbaum" 0.504
"10943" "Classic t-statistic" "Rosenbaum" 0.656
"10944" "Classic t-statistic" "Rosenbaum" 0.186
"10945" "Classic t-statistic" "Rosenbaum" 0.04
"10946" "Classic t-statistic" "Rosenbaum" 0.382
"10947" "Classic t-statistic" "Rosenbaum" 0.194
"10948" "Classic t-statistic" "Rosenbaum" 0.212
"10949" "Classic t-statistic" "Rosenbaum" 0.05
"10950" "Classic t-statistic" "Rosenbaum" 0.336
"10951" "Classic t-statistic" "Rosenbaum" 0.222
"10952" "Classic t-statistic" "Rosenbaum" 0.028
"10953" "Classic t-statistic" "Rosenbaum" 0.784
"10954" "Classic t-statistic" "Rosenbaum" 0.608
"10955" "Classic t-statistic" "Rosenbaum" 0.166
"10956" "Classic t-statistic" "Rosenbaum" 0.778
"10957" "Classic t-statistic" "Rosenbaum" 0.566
"10958" "Classic t-statistic" "Rosenbaum" 0.818
"10959" "Classic t-statistic" "Rosenbaum" 0.944
"10960" "Classic t-statistic" "Rosenbaum" 0.078
"10961" "Classic t-statistic" "Rosenbaum" 0.87
"10962" "Classic t-statistic" "Rosenbaum" 0.544
"10963" "Classic t-statistic" "Rosenbaum" 0.106
"10964" "Classic t-statistic" "Rosenbaum" 0.014
"10965" "Classic t-statistic" "Rosenbaum" 0.472
"10966" "Classic t-statistic" "Rosenbaum" 0.002
"10967" "Classic t-statistic" "Rosenbaum" 0.674
"10968" "Classic t-statistic" "Rosenbaum" 0.23
"10969" "Classic t-statistic" "Rosenbaum" 0.348
"10970" "Classic t-statistic" "Rosenbaum" 0.542
"10971" "Classic t-statistic" "Rosenbaum" 0.628
"10972" "Classic t-statistic" "Rosenbaum" 0.564
"10973" "Classic t-statistic" "Rosenbaum" 0.024
"10974" "Classic t-statistic" "Rosenbaum" 0.58
"10975" "Classic t-statistic" "Rosenbaum" 0.168
"10976" "Classic t-statistic" "Rosenbaum" 0.928
"10977" "Classic t-statistic" "Rosenbaum" 0.596
"10978" "Classic t-statistic" "Rosenbaum" 0.496
"10979" "Classic t-statistic" "Rosenbaum" 0.134
"10980" "Classic t-statistic" "Rosenbaum" 0.052
"10981" "Classic t-statistic" "Rosenbaum" 0.036
"10982" "Classic t-statistic" "Rosenbaum" 0.212
"10983" "Classic t-statistic" "Rosenbaum" 0.28
"10984" "Classic t-statistic" "Rosenbaum" 0.116
"10985" "Classic t-statistic" "Rosenbaum" 0
"10986" "Classic t-statistic" "Rosenbaum" 0.76
"10987" "Classic t-statistic" "Rosenbaum" 0.196
"10988" "Classic t-statistic" "Rosenbaum" 0.494
"10989" "Classic t-statistic" "Rosenbaum" 0.264
"10990" "Classic t-statistic" "Rosenbaum" 0.354
"10991" "Classic t-statistic" "Rosenbaum" 1
"10992" "Classic t-statistic" "Rosenbaum" 0.35
"10993" "Classic t-statistic" "Rosenbaum" 0.008
"10994" "Classic t-statistic" "Rosenbaum" 0.476
"10995" "Classic t-statistic" "Rosenbaum" 0.036
"10996" "Classic t-statistic" "Rosenbaum" 0.748
"10997" "Classic t-statistic" "Rosenbaum" 0.626
"10998" "Classic t-statistic" "Rosenbaum" 0.038
"10999" "Classic t-statistic" "Rosenbaum" 0.37
"11000" "Classic t-statistic" "Rosenbaum" 0
"11001" "Robust t-statistic" "Rosenbaum" 0.676
"11002" "Robust t-statistic" "Rosenbaum" 0.626
"11003" "Robust t-statistic" "Rosenbaum" 0.926
"11004" "Robust t-statistic" "Rosenbaum" 0.696
"11005" "Robust t-statistic" "Rosenbaum" 0.578
"11006" "Robust t-statistic" "Rosenbaum" 0.302
"11007" "Robust t-statistic" "Rosenbaum" 0.814
"11008" "Robust t-statistic" "Rosenbaum" 0.232
"11009" "Robust t-statistic" "Rosenbaum" 0.98
"11010" "Robust t-statistic" "Rosenbaum" 0.514
"11011" "Robust t-statistic" "Rosenbaum" 0.198
"11012" "Robust t-statistic" "Rosenbaum" 0.514
"11013" "Robust t-statistic" "Rosenbaum" 0.226
"11014" "Robust t-statistic" "Rosenbaum" 0.334
"11015" "Robust t-statistic" "Rosenbaum" 0.57
"11016" "Robust t-statistic" "Rosenbaum" 0.97
"11017" "Robust t-statistic" "Rosenbaum" 0.622
"11018" "Robust t-statistic" "Rosenbaum" 0.364
"11019" "Robust t-statistic" "Rosenbaum" 0.806
"11020" "Robust t-statistic" "Rosenbaum" 0.344
"11021" "Robust t-statistic" "Rosenbaum" 0.752
"11022" "Robust t-statistic" "Rosenbaum" 0.798
"11023" "Robust t-statistic" "Rosenbaum" 0.528
"11024" "Robust t-statistic" "Rosenbaum" 0.514
"11025" "Robust t-statistic" "Rosenbaum" 0.074
"11026" "Robust t-statistic" "Rosenbaum" 0.744
"11027" "Robust t-statistic" "Rosenbaum" 0.936
"11028" "Robust t-statistic" "Rosenbaum" 0.34
"11029" "Robust t-statistic" "Rosenbaum" 0.996
"11030" "Robust t-statistic" "Rosenbaum" 0.926
"11031" "Robust t-statistic" "Rosenbaum" 0.518
"11032" "Robust t-statistic" "Rosenbaum" 0.556
"11033" "Robust t-statistic" "Rosenbaum" 0.368
"11034" "Robust t-statistic" "Rosenbaum" 0.098
"11035" "Robust t-statistic" "Rosenbaum" 0.7
"11036" "Robust t-statistic" "Rosenbaum" 0.256
"11037" "Robust t-statistic" "Rosenbaum" 0.606
"11038" "Robust t-statistic" "Rosenbaum" 0.682
"11039" "Robust t-statistic" "Rosenbaum" 0.362
"11040" "Robust t-statistic" "Rosenbaum" 0.148
"11041" "Robust t-statistic" "Rosenbaum" 0.306
"11042" "Robust t-statistic" "Rosenbaum" 0.502
"11043" "Robust t-statistic" "Rosenbaum" 0.676
"11044" "Robust t-statistic" "Rosenbaum" 0.478
"11045" "Robust t-statistic" "Rosenbaum" 0.958
"11046" "Robust t-statistic" "Rosenbaum" 0.434
"11047" "Robust t-statistic" "Rosenbaum" 0.64
"11048" "Robust t-statistic" "Rosenbaum" 0.56
"11049" "Robust t-statistic" "Rosenbaum" 0.308
"11050" "Robust t-statistic" "Rosenbaum" 0.398
"11051" "Robust t-statistic" "Rosenbaum" 0.83
"11052" "Robust t-statistic" "Rosenbaum" 0.534
"11053" "Robust t-statistic" "Rosenbaum" 0.926
"11054" "Robust t-statistic" "Rosenbaum" 0.586
"11055" "Robust t-statistic" "Rosenbaum" 0.944
"11056" "Robust t-statistic" "Rosenbaum" 0.638
"11057" "Robust t-statistic" "Rosenbaum" 0.318
"11058" "Robust t-statistic" "Rosenbaum" 0.794
"11059" "Robust t-statistic" "Rosenbaum" 0.862
"11060" "Robust t-statistic" "Rosenbaum" 0.902
"11061" "Robust t-statistic" "Rosenbaum" 0.036
"11062" "Robust t-statistic" "Rosenbaum" 0.322
"11063" "Robust t-statistic" "Rosenbaum" 0.136
"11064" "Robust t-statistic" "Rosenbaum" 0.582
"11065" "Robust t-statistic" "Rosenbaum" 0.202
"11066" "Robust t-statistic" "Rosenbaum" 0.256
"11067" "Robust t-statistic" "Rosenbaum" 0.642
"11068" "Robust t-statistic" "Rosenbaum" 0.426
"11069" "Robust t-statistic" "Rosenbaum" 0.286
"11070" "Robust t-statistic" "Rosenbaum" 0.518
"11071" "Robust t-statistic" "Rosenbaum" 0.436
"11072" "Robust t-statistic" "Rosenbaum" 0.622
"11073" "Robust t-statistic" "Rosenbaum" 0.226
"11074" "Robust t-statistic" "Rosenbaum" 0.172
"11075" "Robust t-statistic" "Rosenbaum" 0.758
"11076" "Robust t-statistic" "Rosenbaum" 0.846
"11077" "Robust t-statistic" "Rosenbaum" 0.204
"11078" "Robust t-statistic" "Rosenbaum" 0.376
"11079" "Robust t-statistic" "Rosenbaum" 0.97
"11080" "Robust t-statistic" "Rosenbaum" 0.366
"11081" "Robust t-statistic" "Rosenbaum" 0.558
"11082" "Robust t-statistic" "Rosenbaum" 0.214
"11083" "Robust t-statistic" "Rosenbaum" 0.708
"11084" "Robust t-statistic" "Rosenbaum" 0.704
"11085" "Robust t-statistic" "Rosenbaum" 0.104
"11086" "Robust t-statistic" "Rosenbaum" 0.144
"11087" "Robust t-statistic" "Rosenbaum" 0.172
"11088" "Robust t-statistic" "Rosenbaum" 0.762
"11089" "Robust t-statistic" "Rosenbaum" 0.936
"11090" "Robust t-statistic" "Rosenbaum" 0.898
"11091" "Robust t-statistic" "Rosenbaum" 0.984
"11092" "Robust t-statistic" "Rosenbaum" 0.196
"11093" "Robust t-statistic" "Rosenbaum" 0.134
"11094" "Robust t-statistic" "Rosenbaum" 0.606
"11095" "Robust t-statistic" "Rosenbaum" 0.584
"11096" "Robust t-statistic" "Rosenbaum" 0.408
"11097" "Robust t-statistic" "Rosenbaum" 0.66
"11098" "Robust t-statistic" "Rosenbaum" 0.002
"11099" "Robust t-statistic" "Rosenbaum" 0.698
"11100" "Robust t-statistic" "Rosenbaum" 0.218
"11101" "Robust t-statistic" "Rosenbaum" 0.938
"11102" "Robust t-statistic" "Rosenbaum" 0.972
"11103" "Robust t-statistic" "Rosenbaum" 0.666
"11104" "Robust t-statistic" "Rosenbaum" 0.218
"11105" "Robust t-statistic" "Rosenbaum" 0.988
"11106" "Robust t-statistic" "Rosenbaum" 0.332
"11107" "Robust t-statistic" "Rosenbaum" 0.392
"11108" "Robust t-statistic" "Rosenbaum" 0.212
"11109" "Robust t-statistic" "Rosenbaum" 0.742
"11110" "Robust t-statistic" "Rosenbaum" 0.144
"11111" "Robust t-statistic" "Rosenbaum" 0.564
"11112" "Robust t-statistic" "Rosenbaum" 0.706
"11113" "Robust t-statistic" "Rosenbaum" 0.572
"11114" "Robust t-statistic" "Rosenbaum" 0.966
"11115" "Robust t-statistic" "Rosenbaum" 0.158
"11116" "Robust t-statistic" "Rosenbaum" 0.452
"11117" "Robust t-statistic" "Rosenbaum" 0.712
"11118" "Robust t-statistic" "Rosenbaum" 0.438
"11119" "Robust t-statistic" "Rosenbaum" 0.172
"11120" "Robust t-statistic" "Rosenbaum" 0.32
"11121" "Robust t-statistic" "Rosenbaum" 0.72
"11122" "Robust t-statistic" "Rosenbaum" 0.674
"11123" "Robust t-statistic" "Rosenbaum" 0.562
"11124" "Robust t-statistic" "Rosenbaum" 0.424
"11125" "Robust t-statistic" "Rosenbaum" 0.03
"11126" "Robust t-statistic" "Rosenbaum" 0.934
"11127" "Robust t-statistic" "Rosenbaum" 0.984
"11128" "Robust t-statistic" "Rosenbaum" 0.568
"11129" "Robust t-statistic" "Rosenbaum" 0.926
"11130" "Robust t-statistic" "Rosenbaum" 0.338
"11131" "Robust t-statistic" "Rosenbaum" 0.83
"11132" "Robust t-statistic" "Rosenbaum" 0.85
"11133" "Robust t-statistic" "Rosenbaum" 0.252
"11134" "Robust t-statistic" "Rosenbaum" 0.918
"11135" "Robust t-statistic" "Rosenbaum" 0.158
"11136" "Robust t-statistic" "Rosenbaum" 0.908
"11137" "Robust t-statistic" "Rosenbaum" 0.552
"11138" "Robust t-statistic" "Rosenbaum" 0.88
"11139" "Robust t-statistic" "Rosenbaum" 0.908
"11140" "Robust t-statistic" "Rosenbaum" 0.372
"11141" "Robust t-statistic" "Rosenbaum" 0.762
"11142" "Robust t-statistic" "Rosenbaum" 0.85
"11143" "Robust t-statistic" "Rosenbaum" 0.068
"11144" "Robust t-statistic" "Rosenbaum" 0.108
"11145" "Robust t-statistic" "Rosenbaum" 0.128
"11146" "Robust t-statistic" "Rosenbaum" 0.794
"11147" "Robust t-statistic" "Rosenbaum" 0.498
"11148" "Robust t-statistic" "Rosenbaum" 0.7
"11149" "Robust t-statistic" "Rosenbaum" 0.48
"11150" "Robust t-statistic" "Rosenbaum" 0.342
"11151" "Robust t-statistic" "Rosenbaum" 0.478
"11152" "Robust t-statistic" "Rosenbaum" 0.948
"11153" "Robust t-statistic" "Rosenbaum" 0.658
"11154" "Robust t-statistic" "Rosenbaum" 0.056
"11155" "Robust t-statistic" "Rosenbaum" 0.638
"11156" "Robust t-statistic" "Rosenbaum" 0.56
"11157" "Robust t-statistic" "Rosenbaum" 0.228
"11158" "Robust t-statistic" "Rosenbaum" 0.044
"11159" "Robust t-statistic" "Rosenbaum" 0.922
"11160" "Robust t-statistic" "Rosenbaum" 0.372
"11161" "Robust t-statistic" "Rosenbaum" 0.196
"11162" "Robust t-statistic" "Rosenbaum" 0.568
"11163" "Robust t-statistic" "Rosenbaum" 0.79
"11164" "Robust t-statistic" "Rosenbaum" 0.596
"11165" "Robust t-statistic" "Rosenbaum" 0.352
"11166" "Robust t-statistic" "Rosenbaum" 0.502
"11167" "Robust t-statistic" "Rosenbaum" 0.62
"11168" "Robust t-statistic" "Rosenbaum" 0.668
"11169" "Robust t-statistic" "Rosenbaum" 0.834
"11170" "Robust t-statistic" "Rosenbaum" 0.998
"11171" "Robust t-statistic" "Rosenbaum" 0.15
"11172" "Robust t-statistic" "Rosenbaum" 0.14
"11173" "Robust t-statistic" "Rosenbaum" 0.4
"11174" "Robust t-statistic" "Rosenbaum" 0.796
"11175" "Robust t-statistic" "Rosenbaum" 0.916
"11176" "Robust t-statistic" "Rosenbaum" 0.35
"11177" "Robust t-statistic" "Rosenbaum" 0.37
"11178" "Robust t-statistic" "Rosenbaum" 0.866
"11179" "Robust t-statistic" "Rosenbaum" 0.398
"11180" "Robust t-statistic" "Rosenbaum" 0.57
"11181" "Robust t-statistic" "Rosenbaum" 0.12
"11182" "Robust t-statistic" "Rosenbaum" 0.492
"11183" "Robust t-statistic" "Rosenbaum" 0.15
"11184" "Robust t-statistic" "Rosenbaum" 0.936
"11185" "Robust t-statistic" "Rosenbaum" 0.206
"11186" "Robust t-statistic" "Rosenbaum" 0.496
"11187" "Robust t-statistic" "Rosenbaum" 0.28
"11188" "Robust t-statistic" "Rosenbaum" 0.596
"11189" "Robust t-statistic" "Rosenbaum" 0.028
"11190" "Robust t-statistic" "Rosenbaum" 0.346
"11191" "Robust t-statistic" "Rosenbaum" 0.73
"11192" "Robust t-statistic" "Rosenbaum" 0.312
"11193" "Robust t-statistic" "Rosenbaum" 0.964
"11194" "Robust t-statistic" "Rosenbaum" 0.526
"11195" "Robust t-statistic" "Rosenbaum" 0.462
"11196" "Robust t-statistic" "Rosenbaum" 0.18
"11197" "Robust t-statistic" "Rosenbaum" 0.738
"11198" "Robust t-statistic" "Rosenbaum" 0.762
"11199" "Robust t-statistic" "Rosenbaum" 0.164
"11200" "Robust t-statistic" "Rosenbaum" 0.44
"11201" "Robust t-statistic" "Rosenbaum" 0.404
"11202" "Robust t-statistic" "Rosenbaum" 0.152
"11203" "Robust t-statistic" "Rosenbaum" 0.962
"11204" "Robust t-statistic" "Rosenbaum" 0.72
"11205" "Robust t-statistic" "Rosenbaum" 0.31
"11206" "Robust t-statistic" "Rosenbaum" 0.82
"11207" "Robust t-statistic" "Rosenbaum" 0.428
"11208" "Robust t-statistic" "Rosenbaum" 0.09
"11209" "Robust t-statistic" "Rosenbaum" 0.516
"11210" "Robust t-statistic" "Rosenbaum" 0.838
"11211" "Robust t-statistic" "Rosenbaum" 0.646
"11212" "Robust t-statistic" "Rosenbaum" 0.642
"11213" "Robust t-statistic" "Rosenbaum" 0.33
"11214" "Robust t-statistic" "Rosenbaum" 0.32
"11215" "Robust t-statistic" "Rosenbaum" 0.702
"11216" "Robust t-statistic" "Rosenbaum" 0.114
"11217" "Robust t-statistic" "Rosenbaum" 0.28
"11218" "Robust t-statistic" "Rosenbaum" 0.748
"11219" "Robust t-statistic" "Rosenbaum" 0.808
"11220" "Robust t-statistic" "Rosenbaum" 0.974
"11221" "Robust t-statistic" "Rosenbaum" 0.326
"11222" "Robust t-statistic" "Rosenbaum" 0.942
"11223" "Robust t-statistic" "Rosenbaum" 0.324
"11224" "Robust t-statistic" "Rosenbaum" 0.092
"11225" "Robust t-statistic" "Rosenbaum" 0.246
"11226" "Robust t-statistic" "Rosenbaum" 0.132
"11227" "Robust t-statistic" "Rosenbaum" 0.264
"11228" "Robust t-statistic" "Rosenbaum" 0.096
"11229" "Robust t-statistic" "Rosenbaum" 0.246
"11230" "Robust t-statistic" "Rosenbaum" 0.886
"11231" "Robust t-statistic" "Rosenbaum" 0.614
"11232" "Robust t-statistic" "Rosenbaum" 0.542
"11233" "Robust t-statistic" "Rosenbaum" 0.068
"11234" "Robust t-statistic" "Rosenbaum" 0.616
"11235" "Robust t-statistic" "Rosenbaum" 0.314
"11236" "Robust t-statistic" "Rosenbaum" 0.64
"11237" "Robust t-statistic" "Rosenbaum" 0.448
"11238" "Robust t-statistic" "Rosenbaum" 0.612
"11239" "Robust t-statistic" "Rosenbaum" 0.402
"11240" "Robust t-statistic" "Rosenbaum" 0.986
"11241" "Robust t-statistic" "Rosenbaum" 0.414
"11242" "Robust t-statistic" "Rosenbaum" 0.13
"11243" "Robust t-statistic" "Rosenbaum" 0.768
"11244" "Robust t-statistic" "Rosenbaum" 0.966
"11245" "Robust t-statistic" "Rosenbaum" 0.546
"11246" "Robust t-statistic" "Rosenbaum" 0.118
"11247" "Robust t-statistic" "Rosenbaum" 0.952
"11248" "Robust t-statistic" "Rosenbaum" 0.464
"11249" "Robust t-statistic" "Rosenbaum" 0.416
"11250" "Robust t-statistic" "Rosenbaum" 0.556
"11251" "Robust t-statistic" "Rosenbaum" 0.942
"11252" "Robust t-statistic" "Rosenbaum" 0.436
"11253" "Robust t-statistic" "Rosenbaum" 0.82
"11254" "Robust t-statistic" "Rosenbaum" 0.282
"11255" "Robust t-statistic" "Rosenbaum" 0.746
"11256" "Robust t-statistic" "Rosenbaum" 0.908
"11257" "Robust t-statistic" "Rosenbaum" 0.996
"11258" "Robust t-statistic" "Rosenbaum" 0.806
"11259" "Robust t-statistic" "Rosenbaum" 0.526
"11260" "Robust t-statistic" "Rosenbaum" 0.722
"11261" "Robust t-statistic" "Rosenbaum" 0.384
"11262" "Robust t-statistic" "Rosenbaum" 0.48
"11263" "Robust t-statistic" "Rosenbaum" 0.868
"11264" "Robust t-statistic" "Rosenbaum" 0.542
"11265" "Robust t-statistic" "Rosenbaum" 0.592
"11266" "Robust t-statistic" "Rosenbaum" 0.424
"11267" "Robust t-statistic" "Rosenbaum" 0.816
"11268" "Robust t-statistic" "Rosenbaum" 0.684
"11269" "Robust t-statistic" "Rosenbaum" 0.95
"11270" "Robust t-statistic" "Rosenbaum" 0.02
"11271" "Robust t-statistic" "Rosenbaum" 0.36
"11272" "Robust t-statistic" "Rosenbaum" 0.022
"11273" "Robust t-statistic" "Rosenbaum" 0.802
"11274" "Robust t-statistic" "Rosenbaum" 0.612
"11275" "Robust t-statistic" "Rosenbaum" 0.332
"11276" "Robust t-statistic" "Rosenbaum" 0.708
"11277" "Robust t-statistic" "Rosenbaum" 0.088
"11278" "Robust t-statistic" "Rosenbaum" 0.52
"11279" "Robust t-statistic" "Rosenbaum" 0.284
"11280" "Robust t-statistic" "Rosenbaum" 0.922
"11281" "Robust t-statistic" "Rosenbaum" 0.946
"11282" "Robust t-statistic" "Rosenbaum" 0.642
"11283" "Robust t-statistic" "Rosenbaum" 0.588
"11284" "Robust t-statistic" "Rosenbaum" 0.256
"11285" "Robust t-statistic" "Rosenbaum" 0.654
"11286" "Robust t-statistic" "Rosenbaum" 0.836
"11287" "Robust t-statistic" "Rosenbaum" 0.548
"11288" "Robust t-statistic" "Rosenbaum" 0.88
"11289" "Robust t-statistic" "Rosenbaum" 0.668
"11290" "Robust t-statistic" "Rosenbaum" 0.836
"11291" "Robust t-statistic" "Rosenbaum" 0.274
"11292" "Robust t-statistic" "Rosenbaum" 0.568
"11293" "Robust t-statistic" "Rosenbaum" 0.486
"11294" "Robust t-statistic" "Rosenbaum" 0.182
"11295" "Robust t-statistic" "Rosenbaum" 0.014
"11296" "Robust t-statistic" "Rosenbaum" 0.714
"11297" "Robust t-statistic" "Rosenbaum" 0.81
"11298" "Robust t-statistic" "Rosenbaum" 0.052
"11299" "Robust t-statistic" "Rosenbaum" 0.894
"11300" "Robust t-statistic" "Rosenbaum" 0.99
"11301" "Robust t-statistic" "Rosenbaum" 0.282
"11302" "Robust t-statistic" "Rosenbaum" 0.726
"11303" "Robust t-statistic" "Rosenbaum" 0.59
"11304" "Robust t-statistic" "Rosenbaum" 0.048
"11305" "Robust t-statistic" "Rosenbaum" 0.672
"11306" "Robust t-statistic" "Rosenbaum" 0.392
"11307" "Robust t-statistic" "Rosenbaum" 0.964
"11308" "Robust t-statistic" "Rosenbaum" 0.876
"11309" "Robust t-statistic" "Rosenbaum" 0.79
"11310" "Robust t-statistic" "Rosenbaum" 0.412
"11311" "Robust t-statistic" "Rosenbaum" 0.636
"11312" "Robust t-statistic" "Rosenbaum" 0.536
"11313" "Robust t-statistic" "Rosenbaum" 0.87
"11314" "Robust t-statistic" "Rosenbaum" 0.326
"11315" "Robust t-statistic" "Rosenbaum" 0.4
"11316" "Robust t-statistic" "Rosenbaum" 0.494
"11317" "Robust t-statistic" "Rosenbaum" 0.262
"11318" "Robust t-statistic" "Rosenbaum" 0.894
"11319" "Robust t-statistic" "Rosenbaum" 0.77
"11320" "Robust t-statistic" "Rosenbaum" 0.454
"11321" "Robust t-statistic" "Rosenbaum" 0.35
"11322" "Robust t-statistic" "Rosenbaum" 0.126
"11323" "Robust t-statistic" "Rosenbaum" 0.364
"11324" "Robust t-statistic" "Rosenbaum" 0.91
"11325" "Robust t-statistic" "Rosenbaum" 0.89
"11326" "Robust t-statistic" "Rosenbaum" 0.562
"11327" "Robust t-statistic" "Rosenbaum" 0.812
"11328" "Robust t-statistic" "Rosenbaum" 0.168
"11329" "Robust t-statistic" "Rosenbaum" 0.828
"11330" "Robust t-statistic" "Rosenbaum" 0.948
"11331" "Robust t-statistic" "Rosenbaum" 0.474
"11332" "Robust t-statistic" "Rosenbaum" 0.344
"11333" "Robust t-statistic" "Rosenbaum" 0.456
"11334" "Robust t-statistic" "Rosenbaum" 0.458
"11335" "Robust t-statistic" "Rosenbaum" 0.532
"11336" "Robust t-statistic" "Rosenbaum" 0.964
"11337" "Robust t-statistic" "Rosenbaum" 0.328
"11338" "Robust t-statistic" "Rosenbaum" 0.72
"11339" "Robust t-statistic" "Rosenbaum" 0.976
"11340" "Robust t-statistic" "Rosenbaum" 0.47
"11341" "Robust t-statistic" "Rosenbaum" 0.748
"11342" "Robust t-statistic" "Rosenbaum" 0.584
"11343" "Robust t-statistic" "Rosenbaum" 0.472
"11344" "Robust t-statistic" "Rosenbaum" 0.224
"11345" "Robust t-statistic" "Rosenbaum" 0.688
"11346" "Robust t-statistic" "Rosenbaum" 0.094
"11347" "Robust t-statistic" "Rosenbaum" 0.164
"11348" "Robust t-statistic" "Rosenbaum" 0.676
"11349" "Robust t-statistic" "Rosenbaum" 0.156
"11350" "Robust t-statistic" "Rosenbaum" 0.392
"11351" "Robust t-statistic" "Rosenbaum" 0.434
"11352" "Robust t-statistic" "Rosenbaum" 0.27
"11353" "Robust t-statistic" "Rosenbaum" 0.04
"11354" "Robust t-statistic" "Rosenbaum" 0.51
"11355" "Robust t-statistic" "Rosenbaum" 0.708
"11356" "Robust t-statistic" "Rosenbaum" 0.446
"11357" "Robust t-statistic" "Rosenbaum" 0.59
"11358" "Robust t-statistic" "Rosenbaum" 0.996
"11359" "Robust t-statistic" "Rosenbaum" 0.904
"11360" "Robust t-statistic" "Rosenbaum" 0.416
"11361" "Robust t-statistic" "Rosenbaum" 0.138
"11362" "Robust t-statistic" "Rosenbaum" 0.97
"11363" "Robust t-statistic" "Rosenbaum" 0.072
"11364" "Robust t-statistic" "Rosenbaum" 0.108
"11365" "Robust t-statistic" "Rosenbaum" 0.442
"11366" "Robust t-statistic" "Rosenbaum" 0.822
"11367" "Robust t-statistic" "Rosenbaum" 0.814
"11368" "Robust t-statistic" "Rosenbaum" 0.914
"11369" "Robust t-statistic" "Rosenbaum" 0.756
"11370" "Robust t-statistic" "Rosenbaum" 0.62
"11371" "Robust t-statistic" "Rosenbaum" 0.502
"11372" "Robust t-statistic" "Rosenbaum" 0.332
"11373" "Robust t-statistic" "Rosenbaum" 0.018
"11374" "Robust t-statistic" "Rosenbaum" 0.734
"11375" "Robust t-statistic" "Rosenbaum" 0.216
"11376" "Robust t-statistic" "Rosenbaum" 0.862
"11377" "Robust t-statistic" "Rosenbaum" 0.732
"11378" "Robust t-statistic" "Rosenbaum" 0.462
"11379" "Robust t-statistic" "Rosenbaum" 0.368
"11380" "Robust t-statistic" "Rosenbaum" 0.89
"11381" "Robust t-statistic" "Rosenbaum" 0.296
"11382" "Robust t-statistic" "Rosenbaum" 0.42
"11383" "Robust t-statistic" "Rosenbaum" 0.536
"11384" "Robust t-statistic" "Rosenbaum" 0.986
"11385" "Robust t-statistic" "Rosenbaum" 0.934
"11386" "Robust t-statistic" "Rosenbaum" 0.876
"11387" "Robust t-statistic" "Rosenbaum" 0.376
"11388" "Robust t-statistic" "Rosenbaum" 0.854
"11389" "Robust t-statistic" "Rosenbaum" 0.49
"11390" "Robust t-statistic" "Rosenbaum" 0.756
"11391" "Robust t-statistic" "Rosenbaum" 0.226
"11392" "Robust t-statistic" "Rosenbaum" 0.992
"11393" "Robust t-statistic" "Rosenbaum" 0.146
"11394" "Robust t-statistic" "Rosenbaum" 0.778
"11395" "Robust t-statistic" "Rosenbaum" 0.552
"11396" "Robust t-statistic" "Rosenbaum" 0.23
"11397" "Robust t-statistic" "Rosenbaum" 0.772
"11398" "Robust t-statistic" "Rosenbaum" 0.958
"11399" "Robust t-statistic" "Rosenbaum" 0.81
"11400" "Robust t-statistic" "Rosenbaum" 0.172
"11401" "Robust t-statistic" "Rosenbaum" 0.43
"11402" "Robust t-statistic" "Rosenbaum" 0.54
"11403" "Robust t-statistic" "Rosenbaum" 0.438
"11404" "Robust t-statistic" "Rosenbaum" 0.544
"11405" "Robust t-statistic" "Rosenbaum" 0.66
"11406" "Robust t-statistic" "Rosenbaum" 0.706
"11407" "Robust t-statistic" "Rosenbaum" 0.118
"11408" "Robust t-statistic" "Rosenbaum" 0.792
"11409" "Robust t-statistic" "Rosenbaum" 0.264
"11410" "Robust t-statistic" "Rosenbaum" 0.544
"11411" "Robust t-statistic" "Rosenbaum" 0.962
"11412" "Robust t-statistic" "Rosenbaum" 0.968
"11413" "Robust t-statistic" "Rosenbaum" 0.774
"11414" "Robust t-statistic" "Rosenbaum" 0.59
"11415" "Robust t-statistic" "Rosenbaum" 0.922
"11416" "Robust t-statistic" "Rosenbaum" 0.956
"11417" "Robust t-statistic" "Rosenbaum" 0.944
"11418" "Robust t-statistic" "Rosenbaum" 0.77
"11419" "Robust t-statistic" "Rosenbaum" 0.378
"11420" "Robust t-statistic" "Rosenbaum" 0.008
"11421" "Robust t-statistic" "Rosenbaum" 0.784
"11422" "Robust t-statistic" "Rosenbaum" 0.918
"11423" "Robust t-statistic" "Rosenbaum" 0.568
"11424" "Robust t-statistic" "Rosenbaum" 0.948
"11425" "Robust t-statistic" "Rosenbaum" 0.146
"11426" "Robust t-statistic" "Rosenbaum" 0.776
"11427" "Robust t-statistic" "Rosenbaum" 0.9
"11428" "Robust t-statistic" "Rosenbaum" 0.224
"11429" "Robust t-statistic" "Rosenbaum" 0.318
"11430" "Robust t-statistic" "Rosenbaum" 0.504
"11431" "Robust t-statistic" "Rosenbaum" 0.92
"11432" "Robust t-statistic" "Rosenbaum" 0.278
"11433" "Robust t-statistic" "Rosenbaum" 0.31
"11434" "Robust t-statistic" "Rosenbaum" 0.682
"11435" "Robust t-statistic" "Rosenbaum" 0.29
"11436" "Robust t-statistic" "Rosenbaum" 0.984
"11437" "Robust t-statistic" "Rosenbaum" 0.884
"11438" "Robust t-statistic" "Rosenbaum" 0.498
"11439" "Robust t-statistic" "Rosenbaum" 0.192
"11440" "Robust t-statistic" "Rosenbaum" 0.464
"11441" "Robust t-statistic" "Rosenbaum" 0.43
"11442" "Robust t-statistic" "Rosenbaum" 0.638
"11443" "Robust t-statistic" "Rosenbaum" 0.37
"11444" "Robust t-statistic" "Rosenbaum" 0.998
"11445" "Robust t-statistic" "Rosenbaum" 0.236
"11446" "Robust t-statistic" "Rosenbaum" 0.904
"11447" "Robust t-statistic" "Rosenbaum" 0.564
"11448" "Robust t-statistic" "Rosenbaum" 0.926
"11449" "Robust t-statistic" "Rosenbaum" 0.262
"11450" "Robust t-statistic" "Rosenbaum" 0.396
"11451" "Robust t-statistic" "Rosenbaum" 0.308
"11452" "Robust t-statistic" "Rosenbaum" 0.348
"11453" "Robust t-statistic" "Rosenbaum" 0.444
"11454" "Robust t-statistic" "Rosenbaum" 0.472
"11455" "Robust t-statistic" "Rosenbaum" 0.438
"11456" "Robust t-statistic" "Rosenbaum" 0.682
"11457" "Robust t-statistic" "Rosenbaum" 0.442
"11458" "Robust t-statistic" "Rosenbaum" 0.462
"11459" "Robust t-statistic" "Rosenbaum" 0.324
"11460" "Robust t-statistic" "Rosenbaum" 0.188
"11461" "Robust t-statistic" "Rosenbaum" 0.15
"11462" "Robust t-statistic" "Rosenbaum" 0.25
"11463" "Robust t-statistic" "Rosenbaum" 0.278
"11464" "Robust t-statistic" "Rosenbaum" 0.476
"11465" "Robust t-statistic" "Rosenbaum" 0.024
"11466" "Robust t-statistic" "Rosenbaum" 0.938
"11467" "Robust t-statistic" "Rosenbaum" 0.332
"11468" "Robust t-statistic" "Rosenbaum" 0.438
"11469" "Robust t-statistic" "Rosenbaum" 0.392
"11470" "Robust t-statistic" "Rosenbaum" 0.626
"11471" "Robust t-statistic" "Rosenbaum" 0.79
"11472" "Robust t-statistic" "Rosenbaum" 0.02
"11473" "Robust t-statistic" "Rosenbaum" 0.952
"11474" "Robust t-statistic" "Rosenbaum" 0.662
"11475" "Robust t-statistic" "Rosenbaum" 0.678
"11476" "Robust t-statistic" "Rosenbaum" 0.266
"11477" "Robust t-statistic" "Rosenbaum" 0.328
"11478" "Robust t-statistic" "Rosenbaum" 0.578
"11479" "Robust t-statistic" "Rosenbaum" 0.754
"11480" "Robust t-statistic" "Rosenbaum" 0.822
"11481" "Robust t-statistic" "Rosenbaum" 0.778
"11482" "Robust t-statistic" "Rosenbaum" 0.52
"11483" "Robust t-statistic" "Rosenbaum" 0.742
"11484" "Robust t-statistic" "Rosenbaum" 0.688
"11485" "Robust t-statistic" "Rosenbaum" 0.08
"11486" "Robust t-statistic" "Rosenbaum" 0.712
"11487" "Robust t-statistic" "Rosenbaum" 0.234
"11488" "Robust t-statistic" "Rosenbaum" 0.868
"11489" "Robust t-statistic" "Rosenbaum" 0.904
"11490" "Robust t-statistic" "Rosenbaum" 0.888
"11491" "Robust t-statistic" "Rosenbaum" 0.608
"11492" "Robust t-statistic" "Rosenbaum" 0.574
"11493" "Robust t-statistic" "Rosenbaum" 0.024
"11494" "Robust t-statistic" "Rosenbaum" 0.296
"11495" "Robust t-statistic" "Rosenbaum" 0.438
"11496" "Robust t-statistic" "Rosenbaum" 0.696
"11497" "Robust t-statistic" "Rosenbaum" 0.958
"11498" "Robust t-statistic" "Rosenbaum" 0.268
"11499" "Robust t-statistic" "Rosenbaum" 0.116
"11500" "Robust t-statistic" "Rosenbaum" 0.992
"11501" "Robust t-statistic" "Rosenbaum" 0.692
"11502" "Robust t-statistic" "Rosenbaum" 0.2
"11503" "Robust t-statistic" "Rosenbaum" 0.264
"11504" "Robust t-statistic" "Rosenbaum" 0.292
"11505" "Robust t-statistic" "Rosenbaum" 0.976
"11506" "Robust t-statistic" "Rosenbaum" 0.502
"11507" "Robust t-statistic" "Rosenbaum" 0.656
"11508" "Robust t-statistic" "Rosenbaum" 0.366
"11509" "Robust t-statistic" "Rosenbaum" 0.212
"11510" "Robust t-statistic" "Rosenbaum" 0.172
"11511" "Robust t-statistic" "Rosenbaum" 0.376
"11512" "Robust t-statistic" "Rosenbaum" 0.958
"11513" "Robust t-statistic" "Rosenbaum" 0.392
"11514" "Robust t-statistic" "Rosenbaum" 0.338
"11515" "Robust t-statistic" "Rosenbaum" 0.792
"11516" "Robust t-statistic" "Rosenbaum" 0.276
"11517" "Robust t-statistic" "Rosenbaum" 0.542
"11518" "Robust t-statistic" "Rosenbaum" 0.854
"11519" "Robust t-statistic" "Rosenbaum" 0.322
"11520" "Robust t-statistic" "Rosenbaum" 0.39
"11521" "Robust t-statistic" "Rosenbaum" 0.404
"11522" "Robust t-statistic" "Rosenbaum" 0.822
"11523" "Robust t-statistic" "Rosenbaum" 0.676
"11524" "Robust t-statistic" "Rosenbaum" 0.37
"11525" "Robust t-statistic" "Rosenbaum" 0.778
"11526" "Robust t-statistic" "Rosenbaum" 0.386
"11527" "Robust t-statistic" "Rosenbaum" 0.794
"11528" "Robust t-statistic" "Rosenbaum" 0.92
"11529" "Robust t-statistic" "Rosenbaum" 0.896
"11530" "Robust t-statistic" "Rosenbaum" 0.752
"11531" "Robust t-statistic" "Rosenbaum" 0.63
"11532" "Robust t-statistic" "Rosenbaum" 0.426
"11533" "Robust t-statistic" "Rosenbaum" 0.898
"11534" "Robust t-statistic" "Rosenbaum" 0.304
"11535" "Robust t-statistic" "Rosenbaum" 0.568
"11536" "Robust t-statistic" "Rosenbaum" 0.514
"11537" "Robust t-statistic" "Rosenbaum" 0.79
"11538" "Robust t-statistic" "Rosenbaum" 0.152
"11539" "Robust t-statistic" "Rosenbaum" 0.148
"11540" "Robust t-statistic" "Rosenbaum" 0.394
"11541" "Robust t-statistic" "Rosenbaum" 0.492
"11542" "Robust t-statistic" "Rosenbaum" 0.26
"11543" "Robust t-statistic" "Rosenbaum" 0.898
"11544" "Robust t-statistic" "Rosenbaum" 0.386
"11545" "Robust t-statistic" "Rosenbaum" 0.642
"11546" "Robust t-statistic" "Rosenbaum" 0.234
"11547" "Robust t-statistic" "Rosenbaum" 0.566
"11548" "Robust t-statistic" "Rosenbaum" 0.864
"11549" "Robust t-statistic" "Rosenbaum" 0.188
"11550" "Robust t-statistic" "Rosenbaum" 0.172
"11551" "Robust t-statistic" "Rosenbaum" 0.412
"11552" "Robust t-statistic" "Rosenbaum" 0.872
"11553" "Robust t-statistic" "Rosenbaum" 0.568
"11554" "Robust t-statistic" "Rosenbaum" 0.488
"11555" "Robust t-statistic" "Rosenbaum" 0.662
"11556" "Robust t-statistic" "Rosenbaum" 0.948
"11557" "Robust t-statistic" "Rosenbaum" 0.31
"11558" "Robust t-statistic" "Rosenbaum" 0.996
"11559" "Robust t-statistic" "Rosenbaum" 0.512
"11560" "Robust t-statistic" "Rosenbaum" 0.224
"11561" "Robust t-statistic" "Rosenbaum" 0.904
"11562" "Robust t-statistic" "Rosenbaum" 0.924
"11563" "Robust t-statistic" "Rosenbaum" 0.364
"11564" "Robust t-statistic" "Rosenbaum" 0.418
"11565" "Robust t-statistic" "Rosenbaum" 0.952
"11566" "Robust t-statistic" "Rosenbaum" 0.25
"11567" "Robust t-statistic" "Rosenbaum" 0.696
"11568" "Robust t-statistic" "Rosenbaum" 0.608
"11569" "Robust t-statistic" "Rosenbaum" 0.172
"11570" "Robust t-statistic" "Rosenbaum" 0.024
"11571" "Robust t-statistic" "Rosenbaum" 0.496
"11572" "Robust t-statistic" "Rosenbaum" 0.366
"11573" "Robust t-statistic" "Rosenbaum" 0.62
"11574" "Robust t-statistic" "Rosenbaum" 0.564
"11575" "Robust t-statistic" "Rosenbaum" 0.24
"11576" "Robust t-statistic" "Rosenbaum" 0.94
"11577" "Robust t-statistic" "Rosenbaum" 0.644
"11578" "Robust t-statistic" "Rosenbaum" 0.048
"11579" "Robust t-statistic" "Rosenbaum" 0.542
"11580" "Robust t-statistic" "Rosenbaum" 0.526
"11581" "Robust t-statistic" "Rosenbaum" 0.646
"11582" "Robust t-statistic" "Rosenbaum" 0.432
"11583" "Robust t-statistic" "Rosenbaum" 0.238
"11584" "Robust t-statistic" "Rosenbaum" 0.87
"11585" "Robust t-statistic" "Rosenbaum" 0.872
"11586" "Robust t-statistic" "Rosenbaum" 0.472
"11587" "Robust t-statistic" "Rosenbaum" 0.622
"11588" "Robust t-statistic" "Rosenbaum" 0.942
"11589" "Robust t-statistic" "Rosenbaum" 0.468
"11590" "Robust t-statistic" "Rosenbaum" 0.93
"11591" "Robust t-statistic" "Rosenbaum" 0.624
"11592" "Robust t-statistic" "Rosenbaum" 0.802
"11593" "Robust t-statistic" "Rosenbaum" 0.08
"11594" "Robust t-statistic" "Rosenbaum" 0.65
"11595" "Robust t-statistic" "Rosenbaum" 0.744
"11596" "Robust t-statistic" "Rosenbaum" 0.442
"11597" "Robust t-statistic" "Rosenbaum" 0.334
"11598" "Robust t-statistic" "Rosenbaum" 0.362
"11599" "Robust t-statistic" "Rosenbaum" 0.794
"11600" "Robust t-statistic" "Rosenbaum" 0.9
"11601" "Robust t-statistic" "Rosenbaum" 0.824
"11602" "Robust t-statistic" "Rosenbaum" 0.006
"11603" "Robust t-statistic" "Rosenbaum" 0.67
"11604" "Robust t-statistic" "Rosenbaum" 0.602
"11605" "Robust t-statistic" "Rosenbaum" 0.536
"11606" "Robust t-statistic" "Rosenbaum" 0.914
"11607" "Robust t-statistic" "Rosenbaum" 0.388
"11608" "Robust t-statistic" "Rosenbaum" 0.982
"11609" "Robust t-statistic" "Rosenbaum" 0.076
"11610" "Robust t-statistic" "Rosenbaum" 0.598
"11611" "Robust t-statistic" "Rosenbaum" 0.95
"11612" "Robust t-statistic" "Rosenbaum" 0.44
"11613" "Robust t-statistic" "Rosenbaum" 0.052
"11614" "Robust t-statistic" "Rosenbaum" 0.532
"11615" "Robust t-statistic" "Rosenbaum" 0.978
"11616" "Robust t-statistic" "Rosenbaum" 0.072
"11617" "Robust t-statistic" "Rosenbaum" 0.06
"11618" "Robust t-statistic" "Rosenbaum" 0.208
"11619" "Robust t-statistic" "Rosenbaum" 0.834
"11620" "Robust t-statistic" "Rosenbaum" 0.924
"11621" "Robust t-statistic" "Rosenbaum" 0.694
"11622" "Robust t-statistic" "Rosenbaum" 0.306
"11623" "Robust t-statistic" "Rosenbaum" 0.808
"11624" "Robust t-statistic" "Rosenbaum" 0.392
"11625" "Robust t-statistic" "Rosenbaum" 0.66
"11626" "Robust t-statistic" "Rosenbaum" 0.352
"11627" "Robust t-statistic" "Rosenbaum" 0.724
"11628" "Robust t-statistic" "Rosenbaum" 0.226
"11629" "Robust t-statistic" "Rosenbaum" 0.452
"11630" "Robust t-statistic" "Rosenbaum" 0.636
"11631" "Robust t-statistic" "Rosenbaum" 0.25
"11632" "Robust t-statistic" "Rosenbaum" 0.302
"11633" "Robust t-statistic" "Rosenbaum" 0.354
"11634" "Robust t-statistic" "Rosenbaum" 0.892
"11635" "Robust t-statistic" "Rosenbaum" 0.216
"11636" "Robust t-statistic" "Rosenbaum" 0.748
"11637" "Robust t-statistic" "Rosenbaum" 0.742
"11638" "Robust t-statistic" "Rosenbaum" 0.274
"11639" "Robust t-statistic" "Rosenbaum" 0.966
"11640" "Robust t-statistic" "Rosenbaum" 0.442
"11641" "Robust t-statistic" "Rosenbaum" 0.856
"11642" "Robust t-statistic" "Rosenbaum" 0.766
"11643" "Robust t-statistic" "Rosenbaum" 0.962
"11644" "Robust t-statistic" "Rosenbaum" 0.208
"11645" "Robust t-statistic" "Rosenbaum" 0.484
"11646" "Robust t-statistic" "Rosenbaum" 0.556
"11647" "Robust t-statistic" "Rosenbaum" 0.854
"11648" "Robust t-statistic" "Rosenbaum" 0.608
"11649" "Robust t-statistic" "Rosenbaum" 0.328
"11650" "Robust t-statistic" "Rosenbaum" 0.724
"11651" "Robust t-statistic" "Rosenbaum" 0.134
"11652" "Robust t-statistic" "Rosenbaum" 0.622
"11653" "Robust t-statistic" "Rosenbaum" 0.008
"11654" "Robust t-statistic" "Rosenbaum" 0.794
"11655" "Robust t-statistic" "Rosenbaum" 0.604
"11656" "Robust t-statistic" "Rosenbaum" 0.632
"11657" "Robust t-statistic" "Rosenbaum" 0.2
"11658" "Robust t-statistic" "Rosenbaum" 0.898
"11659" "Robust t-statistic" "Rosenbaum" 0.128
"11660" "Robust t-statistic" "Rosenbaum" 0.486
"11661" "Robust t-statistic" "Rosenbaum" 0.74
"11662" "Robust t-statistic" "Rosenbaum" 0.428
"11663" "Robust t-statistic" "Rosenbaum" 0.638
"11664" "Robust t-statistic" "Rosenbaum" 0.928
"11665" "Robust t-statistic" "Rosenbaum" 0.466
"11666" "Robust t-statistic" "Rosenbaum" 0.608
"11667" "Robust t-statistic" "Rosenbaum" 0.418
"11668" "Robust t-statistic" "Rosenbaum" 0.998
"11669" "Robust t-statistic" "Rosenbaum" 0.302
"11670" "Robust t-statistic" "Rosenbaum" 0.294
"11671" "Robust t-statistic" "Rosenbaum" 0.852
"11672" "Robust t-statistic" "Rosenbaum" 0.124
"11673" "Robust t-statistic" "Rosenbaum" 0.876
"11674" "Robust t-statistic" "Rosenbaum" 0.648
"11675" "Robust t-statistic" "Rosenbaum" 0.702
"11676" "Robust t-statistic" "Rosenbaum" 0.77
"11677" "Robust t-statistic" "Rosenbaum" 0.3
"11678" "Robust t-statistic" "Rosenbaum" 0.636
"11679" "Robust t-statistic" "Rosenbaum" 0.436
"11680" "Robust t-statistic" "Rosenbaum" 0.888
"11681" "Robust t-statistic" "Rosenbaum" 0.272
"11682" "Robust t-statistic" "Rosenbaum" 0.012
"11683" "Robust t-statistic" "Rosenbaum" 0.866
"11684" "Robust t-statistic" "Rosenbaum" 0.554
"11685" "Robust t-statistic" "Rosenbaum" 0.082
"11686" "Robust t-statistic" "Rosenbaum" 0.424
"11687" "Robust t-statistic" "Rosenbaum" 0.98
"11688" "Robust t-statistic" "Rosenbaum" 0.618
"11689" "Robust t-statistic" "Rosenbaum" 0.254
"11690" "Robust t-statistic" "Rosenbaum" 0.278
"11691" "Robust t-statistic" "Rosenbaum" 0.842
"11692" "Robust t-statistic" "Rosenbaum" 0.452
"11693" "Robust t-statistic" "Rosenbaum" 0.102
"11694" "Robust t-statistic" "Rosenbaum" 0.642
"11695" "Robust t-statistic" "Rosenbaum" 0.186
"11696" "Robust t-statistic" "Rosenbaum" 0.63
"11697" "Robust t-statistic" "Rosenbaum" 0.244
"11698" "Robust t-statistic" "Rosenbaum" 0.89
"11699" "Robust t-statistic" "Rosenbaum" 0.826
"11700" "Robust t-statistic" "Rosenbaum" 0.744
"11701" "Robust t-statistic" "Rosenbaum" 0.366
"11702" "Robust t-statistic" "Rosenbaum" 0.488
"11703" "Robust t-statistic" "Rosenbaum" 0.886
"11704" "Robust t-statistic" "Rosenbaum" 0.49
"11705" "Robust t-statistic" "Rosenbaum" 0.026
"11706" "Robust t-statistic" "Rosenbaum" 0.144
"11707" "Robust t-statistic" "Rosenbaum" 0.128
"11708" "Robust t-statistic" "Rosenbaum" 0.25
"11709" "Robust t-statistic" "Rosenbaum" 0.104
"11710" "Robust t-statistic" "Rosenbaum" 0.252
"11711" "Robust t-statistic" "Rosenbaum" 0.468
"11712" "Robust t-statistic" "Rosenbaum" 0.898
"11713" "Robust t-statistic" "Rosenbaum" 0.972
"11714" "Robust t-statistic" "Rosenbaum" 0.032
"11715" "Robust t-statistic" "Rosenbaum" 0.898
"11716" "Robust t-statistic" "Rosenbaum" 0.706
"11717" "Robust t-statistic" "Rosenbaum" 0.704
"11718" "Robust t-statistic" "Rosenbaum" 0.71
"11719" "Robust t-statistic" "Rosenbaum" 0.854
"11720" "Robust t-statistic" "Rosenbaum" 0.612
"11721" "Robust t-statistic" "Rosenbaum" 0.698
"11722" "Robust t-statistic" "Rosenbaum" 0.92
"11723" "Robust t-statistic" "Rosenbaum" 0.512
"11724" "Robust t-statistic" "Rosenbaum" 0.24
"11725" "Robust t-statistic" "Rosenbaum" 0.74
"11726" "Robust t-statistic" "Rosenbaum" 0.716
"11727" "Robust t-statistic" "Rosenbaum" 0.296
"11728" "Robust t-statistic" "Rosenbaum" 0.9
"11729" "Robust t-statistic" "Rosenbaum" 0.466
"11730" "Robust t-statistic" "Rosenbaum" 0.24
"11731" "Robust t-statistic" "Rosenbaum" 0.904
"11732" "Robust t-statistic" "Rosenbaum" 0.03
"11733" "Robust t-statistic" "Rosenbaum" 0.88
"11734" "Robust t-statistic" "Rosenbaum" 0.708
"11735" "Robust t-statistic" "Rosenbaum" 0.262
"11736" "Robust t-statistic" "Rosenbaum" 0.242
"11737" "Robust t-statistic" "Rosenbaum" 0.812
"11738" "Robust t-statistic" "Rosenbaum" 0.602
"11739" "Robust t-statistic" "Rosenbaum" 0.338
"11740" "Robust t-statistic" "Rosenbaum" 0.674
"11741" "Robust t-statistic" "Rosenbaum" 0.848
"11742" "Robust t-statistic" "Rosenbaum" 0.562
"11743" "Robust t-statistic" "Rosenbaum" 0.802
"11744" "Robust t-statistic" "Rosenbaum" 0.518
"11745" "Robust t-statistic" "Rosenbaum" 0.342
"11746" "Robust t-statistic" "Rosenbaum" 0.996
"11747" "Robust t-statistic" "Rosenbaum" 0.512
"11748" "Robust t-statistic" "Rosenbaum" 0.868
"11749" "Robust t-statistic" "Rosenbaum" 0.838
"11750" "Robust t-statistic" "Rosenbaum" 0.808
"11751" "Robust t-statistic" "Rosenbaum" 0.874
"11752" "Robust t-statistic" "Rosenbaum" 0.194
"11753" "Robust t-statistic" "Rosenbaum" 0.218
"11754" "Robust t-statistic" "Rosenbaum" 0.926
"11755" "Robust t-statistic" "Rosenbaum" 0.608
"11756" "Robust t-statistic" "Rosenbaum" 0.676
"11757" "Robust t-statistic" "Rosenbaum" 0.242
"11758" "Robust t-statistic" "Rosenbaum" 0.666
"11759" "Robust t-statistic" "Rosenbaum" 0.156
"11760" "Robust t-statistic" "Rosenbaum" 0.132
"11761" "Robust t-statistic" "Rosenbaum" 0.598
"11762" "Robust t-statistic" "Rosenbaum" 0.52
"11763" "Robust t-statistic" "Rosenbaum" 0.44
"11764" "Robust t-statistic" "Rosenbaum" 0.188
"11765" "Robust t-statistic" "Rosenbaum" 0.734
"11766" "Robust t-statistic" "Rosenbaum" 0.214
"11767" "Robust t-statistic" "Rosenbaum" 0.31
"11768" "Robust t-statistic" "Rosenbaum" 0.338
"11769" "Robust t-statistic" "Rosenbaum" 0.054
"11770" "Robust t-statistic" "Rosenbaum" 0.722
"11771" "Robust t-statistic" "Rosenbaum" 0.486
"11772" "Robust t-statistic" "Rosenbaum" 0.32
"11773" "Robust t-statistic" "Rosenbaum" 0.106
"11774" "Robust t-statistic" "Rosenbaum" 0.188
"11775" "Robust t-statistic" "Rosenbaum" 0.124
"11776" "Robust t-statistic" "Rosenbaum" 0.29
"11777" "Robust t-statistic" "Rosenbaum" 0.648
"11778" "Robust t-statistic" "Rosenbaum" 0.13
"11779" "Robust t-statistic" "Rosenbaum" 0.51
"11780" "Robust t-statistic" "Rosenbaum" 0.252
"11781" "Robust t-statistic" "Rosenbaum" 0.424
"11782" "Robust t-statistic" "Rosenbaum" 0.808
"11783" "Robust t-statistic" "Rosenbaum" 0.958
"11784" "Robust t-statistic" "Rosenbaum" 0.432
"11785" "Robust t-statistic" "Rosenbaum" 0.842
"11786" "Robust t-statistic" "Rosenbaum" 0.14
"11787" "Robust t-statistic" "Rosenbaum" 0.454
"11788" "Robust t-statistic" "Rosenbaum" 0.358
"11789" "Robust t-statistic" "Rosenbaum" 0.672
"11790" "Robust t-statistic" "Rosenbaum" 0.548
"11791" "Robust t-statistic" "Rosenbaum" 0.104
"11792" "Robust t-statistic" "Rosenbaum" 0.81
"11793" "Robust t-statistic" "Rosenbaum" 0.618
"11794" "Robust t-statistic" "Rosenbaum" 0.47
"11795" "Robust t-statistic" "Rosenbaum" 0.924
"11796" "Robust t-statistic" "Rosenbaum" 0.674
"11797" "Robust t-statistic" "Rosenbaum" 0.864
"11798" "Robust t-statistic" "Rosenbaum" 0.85
"11799" "Robust t-statistic" "Rosenbaum" 0.658
"11800" "Robust t-statistic" "Rosenbaum" 0.924
"11801" "Robust t-statistic" "Rosenbaum" 0.888
"11802" "Robust t-statistic" "Rosenbaum" 0.954
"11803" "Robust t-statistic" "Rosenbaum" 0.532
"11804" "Robust t-statistic" "Rosenbaum" 0.99
"11805" "Robust t-statistic" "Rosenbaum" 0.022
"11806" "Robust t-statistic" "Rosenbaum" 0.72
"11807" "Robust t-statistic" "Rosenbaum" 0.43
"11808" "Robust t-statistic" "Rosenbaum" 0.166
"11809" "Robust t-statistic" "Rosenbaum" 0.616
"11810" "Robust t-statistic" "Rosenbaum" 0.924
"11811" "Robust t-statistic" "Rosenbaum" 0.824
"11812" "Robust t-statistic" "Rosenbaum" 0.972
"11813" "Robust t-statistic" "Rosenbaum" 0.226
"11814" "Robust t-statistic" "Rosenbaum" 0.71
"11815" "Robust t-statistic" "Rosenbaum" 0.314
"11816" "Robust t-statistic" "Rosenbaum" 0.548
"11817" "Robust t-statistic" "Rosenbaum" 0.904
"11818" "Robust t-statistic" "Rosenbaum" 0.16
"11819" "Robust t-statistic" "Rosenbaum" 0.828
"11820" "Robust t-statistic" "Rosenbaum" 0.494
"11821" "Robust t-statistic" "Rosenbaum" 0.786
"11822" "Robust t-statistic" "Rosenbaum" 0.348
"11823" "Robust t-statistic" "Rosenbaum" 0.382
"11824" "Robust t-statistic" "Rosenbaum" 0.304
"11825" "Robust t-statistic" "Rosenbaum" 0.526
"11826" "Robust t-statistic" "Rosenbaum" 0.692
"11827" "Robust t-statistic" "Rosenbaum" 0.528
"11828" "Robust t-statistic" "Rosenbaum" 0.34
"11829" "Robust t-statistic" "Rosenbaum" 0.828
"11830" "Robust t-statistic" "Rosenbaum" 0.92
"11831" "Robust t-statistic" "Rosenbaum" 0.506
"11832" "Robust t-statistic" "Rosenbaum" 0.61
"11833" "Robust t-statistic" "Rosenbaum" 0.9
"11834" "Robust t-statistic" "Rosenbaum" 0.544
"11835" "Robust t-statistic" "Rosenbaum" 0.462
"11836" "Robust t-statistic" "Rosenbaum" 0.418
"11837" "Robust t-statistic" "Rosenbaum" 0.69
"11838" "Robust t-statistic" "Rosenbaum" 0.342
"11839" "Robust t-statistic" "Rosenbaum" 0.346
"11840" "Robust t-statistic" "Rosenbaum" 0.476
"11841" "Robust t-statistic" "Rosenbaum" 0.702
"11842" "Robust t-statistic" "Rosenbaum" 0.24
"11843" "Robust t-statistic" "Rosenbaum" 0.552
"11844" "Robust t-statistic" "Rosenbaum" 0.806
"11845" "Robust t-statistic" "Rosenbaum" 0.72
"11846" "Robust t-statistic" "Rosenbaum" 0.762
"11847" "Robust t-statistic" "Rosenbaum" 0.222
"11848" "Robust t-statistic" "Rosenbaum" 0.128
"11849" "Robust t-statistic" "Rosenbaum" 0.22
"11850" "Robust t-statistic" "Rosenbaum" 0.552
"11851" "Robust t-statistic" "Rosenbaum" 0.406
"11852" "Robust t-statistic" "Rosenbaum" 0.602
"11853" "Robust t-statistic" "Rosenbaum" 0.65
"11854" "Robust t-statistic" "Rosenbaum" 0.46
"11855" "Robust t-statistic" "Rosenbaum" 0.344
"11856" "Robust t-statistic" "Rosenbaum" 0.18
"11857" "Robust t-statistic" "Rosenbaum" 0.672
"11858" "Robust t-statistic" "Rosenbaum" 0.574
"11859" "Robust t-statistic" "Rosenbaum" 0.896
"11860" "Robust t-statistic" "Rosenbaum" 0.152
"11861" "Robust t-statistic" "Rosenbaum" 0.798
"11862" "Robust t-statistic" "Rosenbaum" 0.68
"11863" "Robust t-statistic" "Rosenbaum" 0.408
"11864" "Robust t-statistic" "Rosenbaum" 0.708
"11865" "Robust t-statistic" "Rosenbaum" 0.418
"11866" "Robust t-statistic" "Rosenbaum" 0.876
"11867" "Robust t-statistic" "Rosenbaum" 0.352
"11868" "Robust t-statistic" "Rosenbaum" 0.162
"11869" "Robust t-statistic" "Rosenbaum" 0.7
"11870" "Robust t-statistic" "Rosenbaum" 0.656
"11871" "Robust t-statistic" "Rosenbaum" 0.246
"11872" "Robust t-statistic" "Rosenbaum" 0.516
"11873" "Robust t-statistic" "Rosenbaum" 0.924
"11874" "Robust t-statistic" "Rosenbaum" 0.342
"11875" "Robust t-statistic" "Rosenbaum" 0.896
"11876" "Robust t-statistic" "Rosenbaum" 0.988
"11877" "Robust t-statistic" "Rosenbaum" 0.522
"11878" "Robust t-statistic" "Rosenbaum" 0.694
"11879" "Robust t-statistic" "Rosenbaum" 0.49
"11880" "Robust t-statistic" "Rosenbaum" 0.488
"11881" "Robust t-statistic" "Rosenbaum" 0.696
"11882" "Robust t-statistic" "Rosenbaum" 0.362
"11883" "Robust t-statistic" "Rosenbaum" 0.524
"11884" "Robust t-statistic" "Rosenbaum" 0.58
"11885" "Robust t-statistic" "Rosenbaum" 0.508
"11886" "Robust t-statistic" "Rosenbaum" 0.062
"11887" "Robust t-statistic" "Rosenbaum" 0.36
"11888" "Robust t-statistic" "Rosenbaum" 0.962
"11889" "Robust t-statistic" "Rosenbaum" 0.882
"11890" "Robust t-statistic" "Rosenbaum" 0.106
"11891" "Robust t-statistic" "Rosenbaum" 0.478
"11892" "Robust t-statistic" "Rosenbaum" 0.682
"11893" "Robust t-statistic" "Rosenbaum" 0.912
"11894" "Robust t-statistic" "Rosenbaum" 0.988
"11895" "Robust t-statistic" "Rosenbaum" 0.63
"11896" "Robust t-statistic" "Rosenbaum" 0.734
"11897" "Robust t-statistic" "Rosenbaum" 0.544
"11898" "Robust t-statistic" "Rosenbaum" 0.292
"11899" "Robust t-statistic" "Rosenbaum" 0.692
"11900" "Robust t-statistic" "Rosenbaum" 0.39
"11901" "Robust t-statistic" "Rosenbaum" 0.468
"11902" "Robust t-statistic" "Rosenbaum" 0.388
"11903" "Robust t-statistic" "Rosenbaum" 0.816
"11904" "Robust t-statistic" "Rosenbaum" 0.272
"11905" "Robust t-statistic" "Rosenbaum" 0.464
"11906" "Robust t-statistic" "Rosenbaum" 0.446
"11907" "Robust t-statistic" "Rosenbaum" 0.928
"11908" "Robust t-statistic" "Rosenbaum" 0.056
"11909" "Robust t-statistic" "Rosenbaum" 0.654
"11910" "Robust t-statistic" "Rosenbaum" 0.656
"11911" "Robust t-statistic" "Rosenbaum" 0.61
"11912" "Robust t-statistic" "Rosenbaum" 0.614
"11913" "Robust t-statistic" "Rosenbaum" 0.896
"11914" "Robust t-statistic" "Rosenbaum" 0.774
"11915" "Robust t-statistic" "Rosenbaum" 0.364
"11916" "Robust t-statistic" "Rosenbaum" 0.046
"11917" "Robust t-statistic" "Rosenbaum" 0.116
"11918" "Robust t-statistic" "Rosenbaum" 0.878
"11919" "Robust t-statistic" "Rosenbaum" 0.146
"11920" "Robust t-statistic" "Rosenbaum" 0.604
"11921" "Robust t-statistic" "Rosenbaum" 0.206
"11922" "Robust t-statistic" "Rosenbaum" 0.898
"11923" "Robust t-statistic" "Rosenbaum" 0.548
"11924" "Robust t-statistic" "Rosenbaum" 0.966
"11925" "Robust t-statistic" "Rosenbaum" 0.954
"11926" "Robust t-statistic" "Rosenbaum" 0.876
"11927" "Robust t-statistic" "Rosenbaum" 0.294
"11928" "Robust t-statistic" "Rosenbaum" 0.108
"11929" "Robust t-statistic" "Rosenbaum" 0.092
"11930" "Robust t-statistic" "Rosenbaum" 0.316
"11931" "Robust t-statistic" "Rosenbaum" 0.78
"11932" "Robust t-statistic" "Rosenbaum" 0.576
"11933" "Robust t-statistic" "Rosenbaum" 0.93
"11934" "Robust t-statistic" "Rosenbaum" 0.72
"11935" "Robust t-statistic" "Rosenbaum" 0.416
"11936" "Robust t-statistic" "Rosenbaum" 0.846
"11937" "Robust t-statistic" "Rosenbaum" 0.942
"11938" "Robust t-statistic" "Rosenbaum" 0.658
"11939" "Robust t-statistic" "Rosenbaum" 0.47
"11940" "Robust t-statistic" "Rosenbaum" 0.682
"11941" "Robust t-statistic" "Rosenbaum" 0.082
"11942" "Robust t-statistic" "Rosenbaum" 0.62
"11943" "Robust t-statistic" "Rosenbaum" 0.76
"11944" "Robust t-statistic" "Rosenbaum" 0.35
"11945" "Robust t-statistic" "Rosenbaum" 0.132
"11946" "Robust t-statistic" "Rosenbaum" 0.616
"11947" "Robust t-statistic" "Rosenbaum" 0.36
"11948" "Robust t-statistic" "Rosenbaum" 0.374
"11949" "Robust t-statistic" "Rosenbaum" 0.152
"11950" "Robust t-statistic" "Rosenbaum" 0.538
"11951" "Robust t-statistic" "Rosenbaum" 0.42
"11952" "Robust t-statistic" "Rosenbaum" 0.154
"11953" "Robust t-statistic" "Rosenbaum" 0.846
"11954" "Robust t-statistic" "Rosenbaum" 0.724
"11955" "Robust t-statistic" "Rosenbaum" 0.326
"11956" "Robust t-statistic" "Rosenbaum" 0.848
"11957" "Robust t-statistic" "Rosenbaum" 0.68
"11958" "Robust t-statistic" "Rosenbaum" 0.882
"11959" "Robust t-statistic" "Rosenbaum" 0.97
"11960" "Robust t-statistic" "Rosenbaum" 0.23
"11961" "Robust t-statistic" "Rosenbaum" 0.916
"11962" "Robust t-statistic" "Rosenbaum" 0.664
"11963" "Robust t-statistic" "Rosenbaum" 0.296
"11964" "Robust t-statistic" "Rosenbaum" 0.076
"11965" "Robust t-statistic" "Rosenbaum" 0.616
"11966" "Robust t-statistic" "Rosenbaum" 0.044
"11967" "Robust t-statistic" "Rosenbaum" 0.774
"11968" "Robust t-statistic" "Rosenbaum" 0.43
"11969" "Robust t-statistic" "Rosenbaum" 0.526
"11970" "Robust t-statistic" "Rosenbaum" 0.708
"11971" "Robust t-statistic" "Rosenbaum" 0.734
"11972" "Robust t-statistic" "Rosenbaum" 0.698
"11973" "Robust t-statistic" "Rosenbaum" 0.11
"11974" "Robust t-statistic" "Rosenbaum" 0.702
"11975" "Robust t-statistic" "Rosenbaum" 0.344
"11976" "Robust t-statistic" "Rosenbaum" 0.954
"11977" "Robust t-statistic" "Rosenbaum" 0.738
"11978" "Robust t-statistic" "Rosenbaum" 0.662
"11979" "Robust t-statistic" "Rosenbaum" 0.314
"11980" "Robust t-statistic" "Rosenbaum" 0.196
"11981" "Robust t-statistic" "Rosenbaum" 0.16
"11982" "Robust t-statistic" "Rosenbaum" 0.378
"11983" "Robust t-statistic" "Rosenbaum" 0.422
"11984" "Robust t-statistic" "Rosenbaum" 0.304
"11985" "Robust t-statistic" "Rosenbaum" 0.03
"11986" "Robust t-statistic" "Rosenbaum" 0.818
"11987" "Robust t-statistic" "Rosenbaum" 0.382
"11988" "Robust t-statistic" "Rosenbaum" 0.628
"11989" "Robust t-statistic" "Rosenbaum" 0.438
"11990" "Robust t-statistic" "Rosenbaum" 0.522
"11991" "Robust t-statistic" "Rosenbaum" 1
"11992" "Robust t-statistic" "Rosenbaum" 0.558
"11993" "Robust t-statistic" "Rosenbaum" 0.098
"11994" "Robust t-statistic" "Rosenbaum" 0.624
"11995" "Robust t-statistic" "Rosenbaum" 0.164
"11996" "Robust t-statistic" "Rosenbaum" 0.822
"11997" "Robust t-statistic" "Rosenbaum" 0.772
"11998" "Robust t-statistic" "Rosenbaum" 0.156
"11999" "Robust t-statistic" "Rosenbaum" 0.566
"12000" "Robust t-statistic" "Rosenbaum" 0.03


==> Graphs/pvaluesnull_stratified_old.txt <==
"factor1" "factor2" "frt_pv"
"1" "Unstudentized" "Neyman" 0.549
"2" "Unstudentized" "Neyman" 0.716
"3" "Unstudentized" "Neyman" 0.02
"4" "Unstudentized" "Neyman" 0.262
"5" "Unstudentized" "Neyman" 0.197
"6" "Unstudentized" "Neyman" 0.397
"7" "Unstudentized" "Neyman" 0.419
"8" "Unstudentized" "Neyman" 0.139
"9" "Unstudentized" "Neyman" 0.092
"10" "Unstudentized" "Neyman" 0.192
"11" "Unstudentized" "Neyman" 0.389
"12" "Unstudentized" "Neyman" 0.744
"13" "Unstudentized" "Neyman" 0.763
"14" "Unstudentized" "Neyman" 0.301
"15" "Unstudentized" "Neyman" 0.416
"16" "Unstudentized" "Neyman" 0.414
"17" "Unstudentized" "Neyman" 0.399
"18" "Unstudentized" "Neyman" 0.367
"19" "Unstudentized" "Neyman" 0.257
"20" "Unstudentized" "Neyman" 0.429
"21" "Unstudentized" "Neyman" 0.516
"22" "Unstudentized" "Neyman" 0.458
"23" "Unstudentized" "Neyman" 0.653
"24" "Unstudentized" "Neyman" 0.762
"25" "Unstudentized" "Neyman" 0.19
"26" "Unstudentized" "Neyman" 0.29
"27" "Unstudentized" "Neyman" 0.248
"28" "Unstudentized" "Neyman" 0.114
"29" "Unstudentized" "Neyman" 0.037
"30" "Unstudentized" "Neyman" 0.439
"31" "Unstudentized" "Neyman" 0.413
"32" "Unstudentized" "Neyman" 0.759
"33" "Unstudentized" "Neyman" 0.646
"34" "Unstudentized" "Neyman" 0.957
"35" "Unstudentized" "Neyman" 0.759
"36" "Unstudentized" "Neyman" 0.929
"37" "Unstudentized" "Neyman" 0.962
"38" "Unstudentized" "Neyman" 0.617
"39" "Unstudentized" "Neyman" 0.657
"40" "Unstudentized" "Neyman" 0.125
"41" "Unstudentized" "Neyman" 0.341
"42" "Unstudentized" "Neyman" 0.824
"43" "Unstudentized" "Neyman" 0.958
"44" "Unstudentized" "Neyman" 0.808
"45" "Unstudentized" "Neyman" 0.673
"46" "Unstudentized" "Neyman" 0.801
"47" "Unstudentized" "Neyman" 0.744
"48" "Unstudentized" "Neyman" 0.686
"49" "Unstudentized" "Neyman" 0.38
"50" "Unstudentized" "Neyman" 0.343
"51" "Unstudentized" "Neyman" 0.336
"52" "Unstudentized" "Neyman" 0.288
"53" "Unstudentized" "Neyman" 0.761
"54" "Unstudentized" "Neyman" 0.491
"55" "Unstudentized" "Neyman" 0.575
"56" "Unstudentized" "Neyman" 0.902
"57" "Unstudentized" "Neyman" 0.639
"58" "Unstudentized" "Neyman" 0.167
"59" "Unstudentized" "Neyman" 0.416
"60" "Unstudentized" "Neyman" 0.111
"61" "Unstudentized" "Neyman" 0.564
"62" "Unstudentized" "Neyman" 0.736
"63" "Unstudentized" "Neyman" 0.437
"64" "Unstudentized" "Neyman" 0.612
"65" "Unstudentized" "Neyman" 0.387
"66" "Unstudentized" "Neyman" 0.172
"67" "Unstudentized" "Neyman" 0.89
"68" "Unstudentized" "Neyman" 0.116
"69" "Unstudentized" "Neyman" 0.002
"70" "Unstudentized" "Neyman" 0.703
"71" "Unstudentized" "Neyman" 0.928
"72" "Unstudentized" "Neyman" 0.958
"73" "Unstudentized" "Neyman" 0.205
"74" "Unstudentized" "Neyman" 0.83
"75" "Unstudentized" "Neyman" 0.026
"76" "Unstudentized" "Neyman" 0.182
"77" "Unstudentized" "Neyman" 0.065
"78" "Unstudentized" "Neyman" 0.151
"79" "Unstudentized" "Neyman" 0.322
"80" "Unstudentized" "Neyman" 0.354
"81" "Unstudentized" "Neyman" 0.866
"82" "Unstudentized" "Neyman" 0.152
"83" "Unstudentized" "Neyman" 0.6
"84" "Unstudentized" "Neyman" 0.075
"85" "Unstudentized" "Neyman" 0.394
"86" "Unstudentized" "Neyman" 0.228
"87" "Unstudentized" "Neyman" 0.695
"88" "Unstudentized" "Neyman" 0.885
"89" "Unstudentized" "Neyman" 0.399
"90" "Unstudentized" "Neyman" 0.476
"91" "Unstudentized" "Neyman" 0.059
"92" "Unstudentized" "Neyman" 0.198
"93" "Unstudentized" "Neyman" 0.782
"94" "Unstudentized" "Neyman" 0.656
"95" "Unstudentized" "Neyman" 0.661
"96" "Unstudentized" "Neyman" 0.566
"97" "Unstudentized" "Neyman" 0.286
"98" "Unstudentized" "Neyman" 0.726
"99" "Unstudentized" "Neyman" 0.703
"100" "Unstudentized" "Neyman" 0.652
"101" "Unstudentized" "Neyman" 0.993
"102" "Unstudentized" "Neyman" 0.493
"103" "Unstudentized" "Neyman" 0.199
"104" "Unstudentized" "Neyman" 0.326
"105" "Unstudentized" "Neyman" 0.461
"106" "Unstudentized" "Neyman" 0.255
"107" "Unstudentized" "Neyman" 0.831
"108" "Unstudentized" "Neyman" 0.001
"109" "Unstudentized" "Neyman" 0.086
"110" "Unstudentized" "Neyman" 0.953
"111" "Unstudentized" "Neyman" 0.147
"112" "Unstudentized" "Neyman" 0.229
"113" "Unstudentized" "Neyman" 0.012
"114" "Unstudentized" "Neyman" 0.392
"115" "Unstudentized" "Neyman" 0.01
"116" "Unstudentized" "Neyman" 0.205
"117" "Unstudentized" "Neyman" 0.325
"118" "Unstudentized" "Neyman" 0.715
"119" "Unstudentized" "Neyman" 0.261
"120" "Unstudentized" "Neyman" 0.393
"121" "Unstudentized" "Neyman" 0.511
"122" "Unstudentized" "Neyman" 0.139
"123" "Unstudentized" "Neyman" 0.642
"124" "Unstudentized" "Neyman" 0.868
"125" "Unstudentized" "Neyman" 0.051
"126" "Unstudentized" "Neyman" 0.288
"127" "Unstudentized" "Neyman" 0.921
"128" "Unstudentized" "Neyman" 0.764
"129" "Unstudentized" "Neyman" 0.039
"130" "Unstudentized" "Neyman" 0.781
"131" "Unstudentized" "Neyman" 0.504
"132" "Unstudentized" "Neyman" 0.667
"133" "Unstudentized" "Neyman" 0.29
"134" "Unstudentized" "Neyman" 0.315
"135" "Unstudentized" "Neyman" 0.092
"136" "Unstudentized" "Neyman" 0.59
"137" "Unstudentized" "Neyman" 0.002
"138" "Unstudentized" "Neyman" 0.753
"139" "Unstudentized" "Neyman" 0.073
"140" "Unstudentized" "Neyman" 0.522
"141" "Unstudentized" "Neyman" 0.001
"142" "Unstudentized" "Neyman" 0.176
"143" "Unstudentized" "Neyman" 0.599
"144" "Unstudentized" "Neyman" 0.177
"145" "Unstudentized" "Neyman" 0.677
"146" "Unstudentized" "Neyman" 0.074
"147" "Unstudentized" "Neyman" 0.151
"148" "Unstudentized" "Neyman" 0.89
"149" "Unstudentized" "Neyman" 0.527
"150" "Unstudentized" "Neyman" 0.398
"151" "Unstudentized" "Neyman" 0.639
"152" "Unstudentized" "Neyman" 0.974
"153" "Unstudentized" "Neyman" 0.657
"154" "Unstudentized" "Neyman" 0.229
"155" "Unstudentized" "Neyman" 0.275
"156" "Unstudentized" "Neyman" 0.401
"157" "Unstudentized" "Neyman" 0.208
"158" "Unstudentized" "Neyman" 0.137
"159" "Unstudentized" "Neyman" 0.533
"160" "Unstudentized" "Neyman" 0.167
"161" "Unstudentized" "Neyman" 0.962
"162" "Unstudentized" "Neyman" 0.455
"163" "Unstudentized" "Neyman" 0.773
"164" "Unstudentized" "Neyman" 0.842
"165" "Unstudentized" "Neyman" 0.143
"166" "Unstudentized" "Neyman" 0.453
"167" "Unstudentized" "Neyman" 0.242
"168" "Unstudentized" "Neyman" 0.911
"169" "Unstudentized" "Neyman" 0.803
"170" "Unstudentized" "Neyman" 0.593
"171" "Unstudentized" "Neyman" 0.19
"172" "Unstudentized" "Neyman" 0.306
"173" "Unstudentized" "Neyman" 0.602
"174" "Unstudentized" "Neyman" 0.649
"175" "Unstudentized" "Neyman" 0.621
"176" "Unstudentized" "Neyman" 0.05
"177" "Unstudentized" "Neyman" 0.564
"178" "Unstudentized" "Neyman" 0.296
"179" "Unstudentized" "Neyman" 0.066
"180" "Unstudentized" "Neyman" 0.516
"181" "Unstudentized" "Neyman" 0.669
"182" "Unstudentized" "Neyman" 0.093
"183" "Unstudentized" "Neyman" 0.075
"184" "Unstudentized" "Neyman" 0.532
"185" "Unstudentized" "Neyman" 0.664
"186" "Unstudentized" "Neyman" 0.014
"187" "Unstudentized" "Neyman" 0.261
"188" "Unstudentized" "Neyman" 0.359
"189" "Unstudentized" "Neyman" 0.614
"190" "Unstudentized" "Neyman" 0.905
"191" "Unstudentized" "Neyman" 0.929
"192" "Unstudentized" "Neyman" 0.182
"193" "Unstudentized" "Neyman" 0.946
"194" "Unstudentized" "Neyman" 0.876
"195" "Unstudentized" "Neyman" 0.034
"196" "Unstudentized" "Neyman" 0.071
"197" "Unstudentized" "Neyman" 0.662
"198" "Unstudentized" "Neyman" 0.249
"199" "Unstudentized" "Neyman" 0.995
"200" "Unstudentized" "Neyman" 0.328
"201" "Unstudentized" "Neyman" 0.703
"202" "Unstudentized" "Neyman" 0.638
"203" "Unstudentized" "Neyman" 0.099
"204" "Unstudentized" "Neyman" 0.321
"205" "Unstudentized" "Neyman" 0.241
"206" "Unstudentized" "Neyman" 0.636
"207" "Unstudentized" "Neyman" 0.172
"208" "Unstudentized" "Neyman" 0.399
"209" "Unstudentized" "Neyman" 0.882
"210" "Unstudentized" "Neyman" 0.571
"211" "Unstudentized" "Neyman" 0.721
"212" "Unstudentized" "Neyman" 0.558
"213" "Unstudentized" "Neyman" 0.26
"214" "Unstudentized" "Neyman" 0.505
"215" "Unstudentized" "Neyman" 0.772
"216" "Unstudentized" "Neyman" 0.065
"217" "Unstudentized" "Neyman" 0.018
"218" "Unstudentized" "Neyman" 0.924
"219" "Unstudentized" "Neyman" 0.157
"220" "Unstudentized" "Neyman" 0.063
"221" "Unstudentized" "Neyman" 0.041
"222" "Unstudentized" "Neyman" 0.538
"223" "Unstudentized" "Neyman" 0.591
"224" "Unstudentized" "Neyman" 0.735
"225" "Unstudentized" "Neyman" 0.424
"226" "Unstudentized" "Neyman" 0.244
"227" "Unstudentized" "Neyman" 0.378
"228" "Unstudentized" "Neyman" 0.267
"229" "Unstudentized" "Neyman" 0.622
"230" "Unstudentized" "Neyman" 0.991
"231" "Unstudentized" "Neyman" 0.952
"232" "Unstudentized" "Neyman" 0.38
"233" "Unstudentized" "Neyman" 0.571
"234" "Unstudentized" "Neyman" 0.553
"235" "Unstudentized" "Neyman" 0.726
"236" "Unstudentized" "Neyman" 0.257
"237" "Unstudentized" "Neyman" 0.832
"238" "Unstudentized" "Neyman" 0.266
"239" "Unstudentized" "Neyman" 0.303
"240" "Unstudentized" "Neyman" 0.244
"241" "Unstudentized" "Neyman" 0.58
"242" "Unstudentized" "Neyman" 0.775
"243" "Unstudentized" "Neyman" 0.001
"244" "Unstudentized" "Neyman" 0.013
"245" "Unstudentized" "Neyman" 0.982
"246" "Unstudentized" "Neyman" 0.528
"247" "Unstudentized" "Neyman" 0.254
"248" "Unstudentized" "Neyman" 0.227
"249" "Unstudentized" "Neyman" 0.223
"250" "Unstudentized" "Neyman" 0.163
"251" "Unstudentized" "Neyman" 0.637
"252" "Unstudentized" "Neyman" 0.79
"253" "Unstudentized" "Neyman" 0.566
"254" "Unstudentized" "Neyman" 0.935
"255" "Unstudentized" "Neyman" 0.668
"256" "Unstudentized" "Neyman" 0.553
"257" "Unstudentized" "Neyman" 0.022
"258" "Unstudentized" "Neyman" 0.273
"259" "Unstudentized" "Neyman" 0.795
"260" "Unstudentized" "Neyman" 0.026
"261" "Unstudentized" "Neyman" 0.475
"262" "Unstudentized" "Neyman" 0.695
"263" "Unstudentized" "Neyman" 0.319
"264" "Unstudentized" "Neyman" 0.455
"265" "Unstudentized" "Neyman" 0.187
"266" "Unstudentized" "Neyman" 0.546
"267" "Unstudentized" "Neyman" 0.908
"268" "Unstudentized" "Neyman" 0.127
"269" "Unstudentized" "Neyman" 0.085
"270" "Unstudentized" "Neyman" 0.244
"271" "Unstudentized" "Neyman" 0.996
"272" "Unstudentized" "Neyman" 0.303
"273" "Unstudentized" "Neyman" 0.016
"274" "Unstudentized" "Neyman" 0.457
"275" "Unstudentized" "Neyman" 0.538
"276" "Unstudentized" "Neyman" 0.041
"277" "Unstudentized" "Neyman" 0.275
"278" "Unstudentized" "Neyman" 0.488
"279" "Unstudentized" "Neyman" 0.831
"280" "Unstudentized" "Neyman" 0.019
"281" "Unstudentized" "Neyman" 0.716
"282" "Unstudentized" "Neyman" 0.642
"283" "Unstudentized" "Neyman" 0.516
"284" "Unstudentized" "Neyman" 0.002
"285" "Unstudentized" "Neyman" 0.355
"286" "Unstudentized" "Neyman" 0.574
"287" "Unstudentized" "Neyman" 0.214
"288" "Unstudentized" "Neyman" 0.926
"289" "Unstudentized" "Neyman" 0.698
"290" "Unstudentized" "Neyman" 0.878
"291" "Unstudentized" "Neyman" 0.389
"292" "Unstudentized" "Neyman" 0.683
"293" "Unstudentized" "Neyman" 0.147
"294" "Unstudentized" "Neyman" 0.835
"295" "Unstudentized" "Neyman" 0.58
"296" "Unstudentized" "Neyman" 0.416
"297" "Unstudentized" "Neyman" 0.371
"298" "Unstudentized" "Neyman" 0.575
"299" "Unstudentized" "Neyman" 0.211
"300" "Unstudentized" "Neyman" 0.876
"301" "Unstudentized" "Neyman" 0.349
"302" "Unstudentized" "Neyman" 0.029
"303" "Unstudentized" "Neyman" 0.117
"304" "Unstudentized" "Neyman" 0.956
"305" "Unstudentized" "Neyman" 0.128
"306" "Unstudentized" "Neyman" 0.058
"307" "Unstudentized" "Neyman" 0.242
"308" "Unstudentized" "Neyman" 0.256
"309" "Unstudentized" "Neyman" 0.529
"310" "Unstudentized" "Neyman" 0.059
"311" "Unstudentized" "Neyman" 0.564
"312" "Unstudentized" "Neyman" 0.273
"313" "Unstudentized" "Neyman" 0.834
"314" "Unstudentized" "Neyman" 0.017
"315" "Unstudentized" "Neyman" 0.057
"316" "Unstudentized" "Neyman" 0.421
"317" "Unstudentized" "Neyman" 0.689
"318" "Unstudentized" "Neyman" 0.377
"319" "Unstudentized" "Neyman" 0.503
"320" "Unstudentized" "Neyman" 0.474
"321" "Unstudentized" "Neyman" 0.414
"322" "Unstudentized" "Neyman" 0.821
"323" "Unstudentized" "Neyman" 0.955
"324" "Unstudentized" "Neyman" 0.143
"325" "Unstudentized" "Neyman" 0.343
"326" "Unstudentized" "Neyman" 0.918
"327" "Unstudentized" "Neyman" 0.335
"328" "Unstudentized" "Neyman" 0.947
"329" "Unstudentized" "Neyman" 0.675
"330" "Unstudentized" "Neyman" 0.341
"331" "Unstudentized" "Neyman" 0.424
"332" "Unstudentized" "Neyman" 0.957
"333" "Unstudentized" "Neyman" 0.87
"334" "Unstudentized" "Neyman" 0.147
"335" "Unstudentized" "Neyman" 0.971
"336" "Unstudentized" "Neyman" 0.404
"337" "Unstudentized" "Neyman" 0.9
"338" "Unstudentized" "Neyman" 0.213
"339" "Unstudentized" "Neyman" 0.132
"340" "Unstudentized" "Neyman" 0.032
"341" "Unstudentized" "Neyman" 0.664
"342" "Unstudentized" "Neyman" 0.009
"343" "Unstudentized" "Neyman" 0.577
"344" "Unstudentized" "Neyman" 0.868
"345" "Unstudentized" "Neyman" 0.494
"346" "Unstudentized" "Neyman" 0.471
"347" "Unstudentized" "Neyman" 0.021
"348" "Unstudentized" "Neyman" 0.277
"349" "Unstudentized" "Neyman" 0.658
"350" "Unstudentized" "Neyman" 0.809
"351" "Unstudentized" "Neyman" 0.232
"352" "Unstudentized" "Neyman" 0.249
"353" "Unstudentized" "Neyman" 0.997
"354" "Unstudentized" "Neyman" 0.925
"355" "Unstudentized" "Neyman" 0.063
"356" "Unstudentized" "Neyman" 0.027
"357" "Unstudentized" "Neyman" 0.999
"358" "Unstudentized" "Neyman" 0.1
"359" "Unstudentized" "Neyman" 0.541
"360" "Unstudentized" "Neyman" 0.122
"361" "Unstudentized" "Neyman" 0.103
"362" "Unstudentized" "Neyman" 0.901
"363" "Unstudentized" "Neyman" 0.927
"364" "Unstudentized" "Neyman" 0.25
"365" "Unstudentized" "Neyman" 0.04
"366" "Unstudentized" "Neyman" 0.498
"367" "Unstudentized" "Neyman" 0.331
"368" "Unstudentized" "Neyman" 0.022
"369" "Unstudentized" "Neyman" 0.906
"370" "Unstudentized" "Neyman" 0.806
"371" "Unstudentized" "Neyman" 0.099
"372" "Unstudentized" "Neyman" 0.082
"373" "Unstudentized" "Neyman" 0.567
"374" "Unstudentized" "Neyman" 0.191
"375" "Unstudentized" "Neyman" 0.2
"376" "Unstudentized" "Neyman" 0.185
"377" "Unstudentized" "Neyman" 0.438
"378" "Unstudentized" "Neyman" 0.875
"379" "Unstudentized" "Neyman" 0.883
"380" "Unstudentized" "Neyman" 0.825
"381" "Unstudentized" "Neyman" 0.095
"382" "Unstudentized" "Neyman" 0.809
"383" "Unstudentized" "Neyman" 0.873
"384" "Unstudentized" "Neyman" 0.985
"385" "Unstudentized" "Neyman" 0.96
"386" "Unstudentized" "Neyman" 0.029
"387" "Unstudentized" "Neyman" 0.26
"388" "Unstudentized" "Neyman" 0.272
"389" "Unstudentized" "Neyman" 0.176
"390" "Unstudentized" "Neyman" 0.18
"391" "Unstudentized" "Neyman" 0.744
"392" "Unstudentized" "Neyman" 0.324
"393" "Unstudentized" "Neyman" 0.328
"394" "Unstudentized" "Neyman" 0.072
"395" "Unstudentized" "Neyman" 0.735
"396" "Unstudentized" "Neyman" 0.201
"397" "Unstudentized" "Neyman" 0.674
"398" "Unstudentized" "Neyman" 0.251
"399" "Unstudentized" "Neyman" 0.358
"400" "Unstudentized" "Neyman" 0.332
"401" "Unstudentized" "Neyman" 0.231
"402" "Unstudentized" "Neyman" 0.551
"403" "Unstudentized" "Neyman" 0.155
"404" "Unstudentized" "Neyman" 0.66
"405" "Unstudentized" "Neyman" 0.792
"406" "Unstudentized" "Neyman" 0.249
"407" "Unstudentized" "Neyman" 0.771
"408" "Unstudentized" "Neyman" 0.178
"409" "Unstudentized" "Neyman" 0.828
"410" "Unstudentized" "Neyman" 0.075
"411" "Unstudentized" "Neyman" 0.099
"412" "Unstudentized" "Neyman" 0.084
"413" "Unstudentized" "Neyman" 0.483
"414" "Unstudentized" "Neyman" 0.512
"415" "Unstudentized" "Neyman" 0.961
"416" "Unstudentized" "Neyman" 0.007
"417" "Unstudentized" "Neyman" 0.271
"418" "Unstudentized" "Neyman" 0.299
"419" "Unstudentized" "Neyman" 0.257
"420" "Unstudentized" "Neyman" 0.026
"421" "Unstudentized" "Neyman" 0.562
"422" "Unstudentized" "Neyman" 0.038
"423" "Unstudentized" "Neyman" 0.139
"424" "Unstudentized" "Neyman" 0.237
"425" "Unstudentized" "Neyman" 0.807
"426" "Unstudentized" "Neyman" 0.273
"427" "Unstudentized" "Neyman" 0.637
"428" "Unstudentized" "Neyman" 0.019
"429" "Unstudentized" "Neyman" 0.388
"430" "Unstudentized" "Neyman" 0.024
"431" "Unstudentized" "Neyman" 0.772
"432" "Unstudentized" "Neyman" 0.083
"433" "Unstudentized" "Neyman" 0.17
"434" "Unstudentized" "Neyman" 0.479
"435" "Unstudentized" "Neyman" 0.831
"436" "Unstudentized" "Neyman" 0.136
"437" "Unstudentized" "Neyman" 0.867
"438" "Unstudentized" "Neyman" 0.981
"439" "Unstudentized" "Neyman" 0.49
"440" "Unstudentized" "Neyman" 0.472
"441" "Unstudentized" "Neyman" 0.69
"442" "Unstudentized" "Neyman" 0.337
"443" "Unstudentized" "Neyman" 0.698
"444" "Unstudentized" "Neyman" 0.352
"445" "Unstudentized" "Neyman" 0.59
"446" "Unstudentized" "Neyman" 0.865
"447" "Unstudentized" "Neyman" 0.099
"448" "Unstudentized" "Neyman" 0.235
"449" "Unstudentized" "Neyman" 0.379
"450" "Unstudentized" "Neyman" 0.228
"451" "Unstudentized" "Neyman" 0.531
"452" "Unstudentized" "Neyman" 0.969
"453" "Unstudentized" "Neyman" 0.649
"454" "Unstudentized" "Neyman" 0.797
"455" "Unstudentized" "Neyman" 0.855
"456" "Unstudentized" "Neyman" 0.645
"457" "Unstudentized" "Neyman" 0.261
"458" "Unstudentized" "Neyman" 0.07
"459" "Unstudentized" "Neyman" 0.697
"460" "Unstudentized" "Neyman" 0.535
"461" "Unstudentized" "Neyman" 0.211
"462" "Unstudentized" "Neyman" 0.584
"463" "Unstudentized" "Neyman" 0.214
"464" "Unstudentized" "Neyman" 0.999
"465" "Unstudentized" "Neyman" 0.36
"466" "Unstudentized" "Neyman" 0.008
"467" "Unstudentized" "Neyman" 0.87
"468" "Unstudentized" "Neyman" 0.998
"469" "Unstudentized" "Neyman" 0.047
"470" "Unstudentized" "Neyman" 0.312
"471" "Unstudentized" "Neyman" 0.094
"472" "Unstudentized" "Neyman" 0.436
"473" "Unstudentized" "Neyman" 0.935
"474" "Unstudentized" "Neyman" 0.934
"475" "Unstudentized" "Neyman" 0.827
"476" "Unstudentized" "Neyman" 0.362
"477" "Unstudentized" "Neyman" 0.46
"478" "Unstudentized" "Neyman" 0.077
"479" "Unstudentized" "Neyman" 0.568
"480" "Unstudentized" "Neyman" 0.819
"481" "Unstudentized" "Neyman" 0
"482" "Unstudentized" "Neyman" 0.503
"483" "Unstudentized" "Neyman" 0.219
"484" "Unstudentized" "Neyman" 0.246
"485" "Unstudentized" "Neyman" 0.858
"486" "Unstudentized" "Neyman" 0.187
"487" "Unstudentized" "Neyman" 0.109
"488" "Unstudentized" "Neyman" 0.802
"489" "Unstudentized" "Neyman" 0.887
"490" "Unstudentized" "Neyman" 0.523
"491" "Unstudentized" "Neyman" 0.481
"492" "Unstudentized" "Neyman" 0.779
"493" "Unstudentized" "Neyman" 0.071
"494" "Unstudentized" "Neyman" 0.033
"495" "Unstudentized" "Neyman" 0.015
"496" "Unstudentized" "Neyman" 0.84
"497" "Unstudentized" "Neyman" 0.728
"498" "Unstudentized" "Neyman" 0.257
"499" "Unstudentized" "Neyman" 0.513
"500" "Unstudentized" "Neyman" 0.891
"501" "Unstudentized" "Neyman" 0.55
"502" "Unstudentized" "Neyman" 0.698
"503" "Unstudentized" "Neyman" 0.804
"504" "Unstudentized" "Neyman" 0.283
"505" "Unstudentized" "Neyman" 0.088
"506" "Unstudentized" "Neyman" 0.603
"507" "Unstudentized" "Neyman" 0.637
"508" "Unstudentized" "Neyman" 0.635
"509" "Unstudentized" "Neyman" 0.792
"510" "Unstudentized" "Neyman" 0.716
"511" "Unstudentized" "Neyman" 0.375
"512" "Unstudentized" "Neyman" 0.607
"513" "Unstudentized" "Neyman" 0.291
"514" "Unstudentized" "Neyman" 0.807
"515" "Unstudentized" "Neyman" 0.821
"516" "Unstudentized" "Neyman" 0.213
"517" "Unstudentized" "Neyman" 0.599
"518" "Unstudentized" "Neyman" 0.923
"519" "Unstudentized" "Neyman" 0.105
"520" "Unstudentized" "Neyman" 0.958
"521" "Unstudentized" "Neyman" 0.942
"522" "Unstudentized" "Neyman" 0.874
"523" "Unstudentized" "Neyman" 0.445
"524" "Unstudentized" "Neyman" 0.206
"525" "Unstudentized" "Neyman" 0.225
"526" "Unstudentized" "Neyman" 0.172
"527" "Unstudentized" "Neyman" 0.004
"528" "Unstudentized" "Neyman" 0.56
"529" "Unstudentized" "Neyman" 0.54
"530" "Unstudentized" "Neyman" 0.874
"531" "Unstudentized" "Neyman" 0.974
"532" "Unstudentized" "Neyman" 0.385
"533" "Unstudentized" "Neyman" 0.141
"534" "Unstudentized" "Neyman" 0.59
"535" "Unstudentized" "Neyman" 0.379
"536" "Unstudentized" "Neyman" 0.906
"537" "Unstudentized" "Neyman" 0.437
"538" "Unstudentized" "Neyman" 0.143
"539" "Unstudentized" "Neyman" 0.313
"540" "Unstudentized" "Neyman" 0.519
"541" "Unstudentized" "Neyman" 0.296
"542" "Unstudentized" "Neyman" 0.57
"543" "Unstudentized" "Neyman" 0.879
"544" "Unstudentized" "Neyman" 0.366
"545" "Unstudentized" "Neyman" 0.35
"546" "Unstudentized" "Neyman" 0.175
"547" "Unstudentized" "Neyman" 0.369
"548" "Unstudentized" "Neyman" 0.202
"549" "Unstudentized" "Neyman" 0.648
"550" "Unstudentized" "Neyman" 0.542
"551" "Unstudentized" "Neyman" 0.623
"552" "Unstudentized" "Neyman" 0.764
"553" "Unstudentized" "Neyman" 0.038
"554" "Unstudentized" "Neyman" 0.444
"555" "Unstudentized" "Neyman" 0.137
"556" "Unstudentized" "Neyman" 0.621
"557" "Unstudentized" "Neyman" 0.7
"558" "Unstudentized" "Neyman" 0.641
"559" "Unstudentized" "Neyman" 0.975
"560" "Unstudentized" "Neyman" 0.895
"561" "Unstudentized" "Neyman" 0.037
"562" "Unstudentized" "Neyman" 0.462
"563" "Unstudentized" "Neyman" 0.828
"564" "Unstudentized" "Neyman" 0.709
"565" "Unstudentized" "Neyman" 0.532
"566" "Unstudentized" "Neyman" 0.08
"567" "Unstudentized" "Neyman" 0.145
"568" "Unstudentized" "Neyman" 0.972
"569" "Unstudentized" "Neyman" 0.9
"570" "Unstudentized" "Neyman" 0.49
"571" "Unstudentized" "Neyman" 0.051
"572" "Unstudentized" "Neyman" 0.547
"573" "Unstudentized" "Neyman" 0.833
"574" "Unstudentized" "Neyman" 0.595
"575" "Unstudentized" "Neyman" 0.584
"576" "Unstudentized" "Neyman" 0.712
"577" "Unstudentized" "Neyman" 0.363
"578" "Unstudentized" "Neyman" 0.36
"579" "Unstudentized" "Neyman" 0.105
"580" "Unstudentized" "Neyman" 0.925
"581" "Unstudentized" "Neyman" 0.458
"582" "Unstudentized" "Neyman" 0.618
"583" "Unstudentized" "Neyman" 0.015
"584" "Unstudentized" "Neyman" 0.071
"585" "Unstudentized" "Neyman" 0.168
"586" "Unstudentized" "Neyman" 0.877
"587" "Unstudentized" "Neyman" 0.826
"588" "Unstudentized" "Neyman" 0.184
"589" "Unstudentized" "Neyman" 0.435
"590" "Unstudentized" "Neyman" 0.754
"591" "Unstudentized" "Neyman" 0.195
"592" "Unstudentized" "Neyman" 0.101
"593" "Unstudentized" "Neyman" 0.002
"594" "Unstudentized" "Neyman" 0.468
"595" "Unstudentized" "Neyman" 0.327
"596" "Unstudentized" "Neyman" 0.791
"597" "Unstudentized" "Neyman" 0.743
"598" "Unstudentized" "Neyman" 0.586
"599" "Unstudentized" "Neyman" 0.152
"600" "Unstudentized" "Neyman" 0.966
"601" "Unstudentized" "Neyman" 0.321
"602" "Unstudentized" "Neyman" 0.434
"603" "Unstudentized" "Neyman" 0.433
"604" "Unstudentized" "Neyman" 0.323
"605" "Unstudentized" "Neyman" 0.413
"606" "Unstudentized" "Neyman" 0.445
"607" "Unstudentized" "Neyman" 0.029
"608" "Unstudentized" "Neyman" 0.265
"609" "Unstudentized" "Neyman" 0.022
"610" "Unstudentized" "Neyman" 0.279
"611" "Unstudentized" "Neyman" 0.258
"612" "Unstudentized" "Neyman" 0.25
"613" "Unstudentized" "Neyman" 0.734
"614" "Unstudentized" "Neyman" 0.258
"615" "Unstudentized" "Neyman" 0.389
"616" "Unstudentized" "Neyman" 0.794
"617" "Unstudentized" "Neyman" 0.897
"618" "Unstudentized" "Neyman" 0.981
"619" "Unstudentized" "Neyman" 0.857
"620" "Unstudentized" "Neyman" 0.513
"621" "Unstudentized" "Neyman" 0.401
"622" "Unstudentized" "Neyman" 0.503
"623" "Unstudentized" "Neyman" 0.167
"624" "Unstudentized" "Neyman" 0.415
"625" "Unstudentized" "Neyman" 0.263
"626" "Unstudentized" "Neyman" 0.963
"627" "Unstudentized" "Neyman" 0.149
"628" "Unstudentized" "Neyman" 0.38
"629" "Unstudentized" "Neyman" 0.726
"630" "Unstudentized" "Neyman" 0.879
"631" "Unstudentized" "Neyman" 0.972
"632" "Unstudentized" "Neyman" 0.942
"633" "Unstudentized" "Neyman" 0.859
"634" "Unstudentized" "Neyman" 0.122
"635" "Unstudentized" "Neyman" 0.725
"636" "Unstudentized" "Neyman" 0.429
"637" "Unstudentized" "Neyman" 0.945
"638" "Unstudentized" "Neyman" 0.864
"639" "Unstudentized" "Neyman" 0.953
"640" "Unstudentized" "Neyman" 0.027
"641" "Unstudentized" "Neyman" 0.478
"642" "Unstudentized" "Neyman" 0.129
"643" "Unstudentized" "Neyman" 0.83
"644" "Unstudentized" "Neyman" 0.439
"645" "Unstudentized" "Neyman" 0.952
"646" "Unstudentized" "Neyman" 0.001
"647" "Unstudentized" "Neyman" 0.187
"648" "Unstudentized" "Neyman" 0.269
"649" "Unstudentized" "Neyman" 0.727
"650" "Unstudentized" "Neyman" 0.427
"651" "Unstudentized" "Neyman" 0.212
"652" "Unstudentized" "Neyman" 0.931
"653" "Unstudentized" "Neyman" 0.312
"654" "Unstudentized" "Neyman" 0.465
"655" "Unstudentized" "Neyman" 0.286
"656" "Unstudentized" "Neyman" 0.376
"657" "Unstudentized" "Neyman" 0.13
"658" "Unstudentized" "Neyman" 0.275
"659" "Unstudentized" "Neyman" 0.144
"660" "Unstudentized" "Neyman" 0.793
"661" "Unstudentized" "Neyman" 0.893
"662" "Unstudentized" "Neyman" 0.234
"663" "Unstudentized" "Neyman" 0.089
"664" "Unstudentized" "Neyman" 0.487
"665" "Unstudentized" "Neyman" 0.913
"666" "Unstudentized" "Neyman" 0.996
"667" "Unstudentized" "Neyman" 0.076
"668" "Unstudentized" "Neyman" 0.321
"669" "Unstudentized" "Neyman" 0.941
"670" "Unstudentized" "Neyman" 0.377
"671" "Unstudentized" "Neyman" 0.281
"672" "Unstudentized" "Neyman" 0.48
"673" "Unstudentized" "Neyman" 0.871
"674" "Unstudentized" "Neyman" 0.089
"675" "Unstudentized" "Neyman" 0.649
"676" "Unstudentized" "Neyman" 0.703
"677" "Unstudentized" "Neyman" 0.841
"678" "Unstudentized" "Neyman" 0.105
"679" "Unstudentized" "Neyman" 0
"680" "Unstudentized" "Neyman" 0.72
"681" "Unstudentized" "Neyman" 0.241
"682" "Unstudentized" "Neyman" 0.233
"683" "Unstudentized" "Neyman" 0.055
"684" "Unstudentized" "Neyman" 0.237
"685" "Unstudentized" "Neyman" 0.739
"686" "Unstudentized" "Neyman" 0.314
"687" "Unstudentized" "Neyman" 0.061
"688" "Unstudentized" "Neyman" 0.105
"689" "Unstudentized" "Neyman" 0.1
"690" "Unstudentized" "Neyman" 0.657
"691" "Unstudentized" "Neyman" 0.005
"692" "Unstudentized" "Neyman" 0.401
"693" "Unstudentized" "Neyman" 0.761
"694" "Unstudentized" "Neyman" 0.505
"695" "Unstudentized" "Neyman" 0.291
"696" "Unstudentized" "Neyman" 0.51
"697" "Unstudentized" "Neyman" 0.807
"698" "Unstudentized" "Neyman" 0.454
"699" "Unstudentized" "Neyman" 0.473
"700" "Unstudentized" "Neyman" 0.771
"701" "Unstudentized" "Neyman" 0.527
"702" "Unstudentized" "Neyman" 0.936
"703" "Unstudentized" "Neyman" 0.071
"704" "Unstudentized" "Neyman" 0.932
"705" "Unstudentized" "Neyman" 0.296
"706" "Unstudentized" "Neyman" 0.05
"707" "Unstudentized" "Neyman" 0.153
"708" "Unstudentized" "Neyman" 0.049
"709" "Unstudentized" "Neyman" 0.691
"710" "Unstudentized" "Neyman" 0.49
"711" "Unstudentized" "Neyman" 0.903
"712" "Unstudentized" "Neyman" 0.049
"713" "Unstudentized" "Neyman" 0.37
"714" "Unstudentized" "Neyman" 0.184
"715" "Unstudentized" "Neyman" 0.359
"716" "Unstudentized" "Neyman" 0.126
"717" "Unstudentized" "Neyman" 0.094
"718" "Unstudentized" "Neyman" 0.872
"719" "Unstudentized" "Neyman" 0.687
"720" "Unstudentized" "Neyman" 0.418
"721" "Unstudentized" "Neyman" 0.541
"722" "Unstudentized" "Neyman" 0.414
"723" "Unstudentized" "Neyman" 0.235
"724" "Unstudentized" "Neyman" 0.482
"725" "Unstudentized" "Neyman" 0.134
"726" "Unstudentized" "Neyman" 0.961
"727" "Unstudentized" "Neyman" 0.883
"728" "Unstudentized" "Neyman" 0.665
"729" "Unstudentized" "Neyman" 0.298
"730" "Unstudentized" "Neyman" 0.268
"731" "Unstudentized" "Neyman" 0.023
"732" "Unstudentized" "Neyman" 0.255
"733" "Unstudentized" "Neyman" 0.154
"734" "Unstudentized" "Neyman" 0.582
"735" "Unstudentized" "Neyman" 0.231
"736" "Unstudentized" "Neyman" 0.37
"737" "Unstudentized" "Neyman" 0.712
"738" "Unstudentized" "Neyman" 0.722
"739" "Unstudentized" "Neyman" 0.333
"740" "Unstudentized" "Neyman" 0.59
"741" "Unstudentized" "Neyman" 0.113
"742" "Unstudentized" "Neyman" 0.114
"743" "Unstudentized" "Neyman" 0.617
"744" "Unstudentized" "Neyman" 0.084
"745" "Unstudentized" "Neyman" 0.018
"746" "Unstudentized" "Neyman" 0.992
"747" "Unstudentized" "Neyman" 0.74
"748" "Unstudentized" "Neyman" 0.163
"749" "Unstudentized" "Neyman" 0.79
"750" "Unstudentized" "Neyman" 0.88
"751" "Unstudentized" "Neyman" 0.907
"752" "Unstudentized" "Neyman" 0.186
"753" "Unstudentized" "Neyman" 0.039
"754" "Unstudentized" "Neyman" 0.165
"755" "Unstudentized" "Neyman" 0.343
"756" "Unstudentized" "Neyman" 0.067
"757" "Unstudentized" "Neyman" 0.214
"758" "Unstudentized" "Neyman" 0.562
"759" "Unstudentized" "Neyman" 0.69
"760" "Unstudentized" "Neyman" 0.002
"761" "Unstudentized" "Neyman" 0.014
"762" "Unstudentized" "Neyman" 0.015
"763" "Unstudentized" "Neyman" 0.72
"764" "Unstudentized" "Neyman" 0.777
"765" "Unstudentized" "Neyman" 0.475
"766" "Unstudentized" "Neyman" 0.758
"767" "Unstudentized" "Neyman" 0.104
"768" "Unstudentized" "Neyman" 0.666
"769" "Unstudentized" "Neyman" 0.733
"770" "Unstudentized" "Neyman" 0.048
"771" "Unstudentized" "Neyman" 0.037
"772" "Unstudentized" "Neyman" 0.231
"773" "Unstudentized" "Neyman" 0.317
"774" "Unstudentized" "Neyman" 0.082
"775" "Unstudentized" "Neyman" 0.475
"776" "Unstudentized" "Neyman" 0.532
"777" "Unstudentized" "Neyman" 0.545
"778" "Unstudentized" "Neyman" 0.735
"779" "Unstudentized" "Neyman" 0.541
"780" "Unstudentized" "Neyman" 0.442
"781" "Unstudentized" "Neyman" 0.207
"782" "Unstudentized" "Neyman" 0.391
"783" "Unstudentized" "Neyman" 0.685
"784" "Unstudentized" "Neyman" 0.384
"785" "Unstudentized" "Neyman" 0.695
"786" "Unstudentized" "Neyman" 0.073
"787" "Unstudentized" "Neyman" 0.288
"788" "Unstudentized" "Neyman" 0.716
"789" "Unstudentized" "Neyman" 0.17
"790" "Unstudentized" "Neyman" 0.689
"791" "Unstudentized" "Neyman" 0.285
"792" "Unstudentized" "Neyman" 0.538
"793" "Unstudentized" "Neyman" 0.743
"794" "Unstudentized" "Neyman" 0.786
"795" "Unstudentized" "Neyman" 0.249
"796" "Unstudentized" "Neyman" 0.651
"797" "Unstudentized" "Neyman" 0.137
"798" "Unstudentized" "Neyman" 0.945
"799" "Unstudentized" "Neyman" 0
"800" "Unstudentized" "Neyman" 0.007
"801" "Unstudentized" "Neyman" 0.52
"802" "Unstudentized" "Neyman" 0.951
"803" "Unstudentized" "Neyman" 0.726
"804" "Unstudentized" "Neyman" 0.234
"805" "Unstudentized" "Neyman" 0.234
"806" "Unstudentized" "Neyman" 0.657
"807" "Unstudentized" "Neyman" 0.463
"808" "Unstudentized" "Neyman" 0.151
"809" "Unstudentized" "Neyman" 0.347
"810" "Unstudentized" "Neyman" 0.503
"811" "Unstudentized" "Neyman" 0.407
"812" "Unstudentized" "Neyman" 0.273
"813" "Unstudentized" "Neyman" 0.919
"814" "Unstudentized" "Neyman" 0.476
"815" "Unstudentized" "Neyman" 0.993
"816" "Unstudentized" "Neyman" 0.268
"817" "Unstudentized" "Neyman" 0.315
"818" "Unstudentized" "Neyman" 0.081
"819" "Unstudentized" "Neyman" 0.021
"820" "Unstudentized" "Neyman" 0.128
"821" "Unstudentized" "Neyman" 0.619
"822" "Unstudentized" "Neyman" 0.178
"823" "Unstudentized" "Neyman" 0.681
"824" "Unstudentized" "Neyman" 0.218
"825" "Unstudentized" "Neyman" 0.022
"826" "Unstudentized" "Neyman" 0.186
"827" "Unstudentized" "Neyman" 0.392
"828" "Unstudentized" "Neyman" 0.004
"829" "Unstudentized" "Neyman" 0.132
"830" "Unstudentized" "Neyman" 0.767
"831" "Unstudentized" "Neyman" 0.215
"832" "Unstudentized" "Neyman" 0.075
"833" "Unstudentized" "Neyman" 0.247
"834" "Unstudentized" "Neyman" 0.903
"835" "Unstudentized" "Neyman" 0.311
"836" "Unstudentized" "Neyman" 0.199
"837" "Unstudentized" "Neyman" 0.536
"838" "Unstudentized" "Neyman" 0.776
"839" "Unstudentized" "Neyman" 0.398
"840" "Unstudentized" "Neyman" 0
"841" "Unstudentized" "Neyman" 0.798
"842" "Unstudentized" "Neyman" 0
"843" "Unstudentized" "Neyman" 0.886
"844" "Unstudentized" "Neyman" 0.707
"845" "Unstudentized" "Neyman" 0.683
"846" "Unstudentized" "Neyman" 0.234
"847" "Unstudentized" "Neyman" 0.812
"848" "Unstudentized" "Neyman" 0.201
"849" "Unstudentized" "Neyman" 0.185
"850" "Unstudentized" "Neyman" 0.774
"851" "Unstudentized" "Neyman" 0.19
"852" "Unstudentized" "Neyman" 0.226
"853" "Unstudentized" "Neyman" 0.985
"854" "Unstudentized" "Neyman" 0.326
"855" "Unstudentized" "Neyman" 0.785
"856" "Unstudentized" "Neyman" 0.748
"857" "Unstudentized" "Neyman" 0.549
"858" "Unstudentized" "Neyman" 0.027
"859" "Unstudentized" "Neyman" 0.495
"860" "Unstudentized" "Neyman" 0.392
"861" "Unstudentized" "Neyman" 0.034
"862" "Unstudentized" "Neyman" 0.569
"863" "Unstudentized" "Neyman" 0.048
"864" "Unstudentized" "Neyman" 0.249
"865" "Unstudentized" "Neyman" 0.094
"866" "Unstudentized" "Neyman" 0.197
"867" "Unstudentized" "Neyman" 0.393
"868" "Unstudentized" "Neyman" 0.334
"869" "Unstudentized" "Neyman" 0.933
"870" "Unstudentized" "Neyman" 0.019
"871" "Unstudentized" "Neyman" 0.918
"872" "Unstudentized" "Neyman" 0.883
"873" "Unstudentized" "Neyman" 0.099
"874" "Unstudentized" "Neyman" 0.833
"875" "Unstudentized" "Neyman" 0.557
"876" "Unstudentized" "Neyman" 0.558
"877" "Unstudentized" "Neyman" 0.753
"878" "Unstudentized" "Neyman" 0.003
"879" "Unstudentized" "Neyman" 0.158
"880" "Unstudentized" "Neyman" 0.113
"881" "Unstudentized" "Neyman" 0.101
"882" "Unstudentized" "Neyman" 0.508
"883" "Unstudentized" "Neyman" 0.26
"884" "Unstudentized" "Neyman" 0.587
"885" "Unstudentized" "Neyman" 0.563
"886" "Unstudentized" "Neyman" 0.772
"887" "Unstudentized" "Neyman" 0.935
"888" "Unstudentized" "Neyman" 0.031
"889" "Unstudentized" "Neyman" 0.334
"890" "Unstudentized" "Neyman" 0.926
"891" "Unstudentized" "Neyman" 0.129
"892" "Unstudentized" "Neyman" 0.694
"893" "Unstudentized" "Neyman" 0.486
"894" "Unstudentized" "Neyman" 0.014
"895" "Unstudentized" "Neyman" 0.182
"896" "Unstudentized" "Neyman" 0.154
"897" "Unstudentized" "Neyman" 0
"898" "Unstudentized" "Neyman" 0.897
"899" "Unstudentized" "Neyman" 0.267
"900" "Unstudentized" "Neyman" 0.162
"901" "Unstudentized" "Neyman" 0.955
"902" "Unstudentized" "Neyman" 0.853
"903" "Unstudentized" "Neyman" 0.765
"904" "Unstudentized" "Neyman" 0.672
"905" "Unstudentized" "Neyman" 0.379
"906" "Unstudentized" "Neyman" 0.965
"907" "Unstudentized" "Neyman" 0.121
"908" "Unstudentized" "Neyman" 0.083
"909" "Unstudentized" "Neyman" 0.267
"910" "Unstudentized" "Neyman" 0.934
"911" "Unstudentized" "Neyman" 0.517
"912" "Unstudentized" "Neyman" 0.159
"913" "Unstudentized" "Neyman" 0.058
"914" "Unstudentized" "Neyman" 0.085
"915" "Unstudentized" "Neyman" 0.157
"916" "Unstudentized" "Neyman" 0.061
"917" "Unstudentized" "Neyman" 0.337
"918" "Unstudentized" "Neyman" 0.142
"919" "Unstudentized" "Neyman" 0.226
"920" "Unstudentized" "Neyman" 0.084
"921" "Unstudentized" "Neyman" 0.404
"922" "Unstudentized" "Neyman" 0.133
"923" "Unstudentized" "Neyman" 0.054
"924" "Unstudentized" "Neyman" 0.019
"925" "Unstudentized" "Neyman" 0.542
"926" "Unstudentized" "Neyman" 0.474
"927" "Unstudentized" "Neyman" 0.354
"928" "Unstudentized" "Neyman" 0.654
"929" "Unstudentized" "Neyman" 0.751
"930" "Unstudentized" "Neyman" 0.767
"931" "Unstudentized" "Neyman" 0.231
"932" "Unstudentized" "Neyman" 0.068
"933" "Unstudentized" "Neyman" 0.86
"934" "Unstudentized" "Neyman" 0.853
"935" "Unstudentized" "Neyman" 0.386
"936" "Unstudentized" "Neyman" 0.794
"937" "Unstudentized" "Neyman" 0.248
"938" "Unstudentized" "Neyman" 0.995
"939" "Unstudentized" "Neyman" 0.753
"940" "Unstudentized" "Neyman" 0.405
"941" "Unstudentized" "Neyman" 0.646
"942" "Unstudentized" "Neyman" 0.9
"943" "Unstudentized" "Neyman" 0.24
"944" "Unstudentized" "Neyman" 0.095
"945" "Unstudentized" "Neyman" 0.878
"946" "Unstudentized" "Neyman" 0.252
"947" "Unstudentized" "Neyman" 0.254
"948" "Unstudentized" "Neyman" 0.517
"949" "Unstudentized" "Neyman" 0.741
"950" "Unstudentized" "Neyman" 0.065
"951" "Unstudentized" "Neyman" 0.392
"952" "Unstudentized" "Neyman" 0.741
"953" "Unstudentized" "Neyman" 0.401
"954" "Unstudentized" "Neyman" 0.993
"955" "Unstudentized" "Neyman" 0.767
"956" "Unstudentized" "Neyman" 0.358
"957" "Unstudentized" "Neyman" 0.65
"958" "Unstudentized" "Neyman" 0.331
"959" "Unstudentized" "Neyman" 0.2
"960" "Unstudentized" "Neyman" 0.1
"961" "Unstudentized" "Neyman" 0.913
"962" "Unstudentized" "Neyman" 0.227
"963" "Unstudentized" "Neyman" 0.141
"964" "Unstudentized" "Neyman" 0.461
"965" "Unstudentized" "Neyman" 0.533
"966" "Unstudentized" "Neyman" 0.091
"967" "Unstudentized" "Neyman" 0.504
"968" "Unstudentized" "Neyman" 0.026
"969" "Unstudentized" "Neyman" 0.643
"970" "Unstudentized" "Neyman" 0.163
"971" "Unstudentized" "Neyman" 0.068
"972" "Unstudentized" "Neyman" 0.468
"973" "Unstudentized" "Neyman" 0.767
"974" "Unstudentized" "Neyman" 0
"975" "Unstudentized" "Neyman" 0.812
"976" "Unstudentized" "Neyman" 0.232
"977" "Unstudentized" "Neyman" 0.025
"978" "Unstudentized" "Neyman" 0.47
"979" "Unstudentized" "Neyman" 0.315
"980" "Unstudentized" "Neyman" 0.04
"981" "Unstudentized" "Neyman" 0.062
"982" "Unstudentized" "Neyman" 0.076
"983" "Unstudentized" "Neyman" 0.021
"984" "Unstudentized" "Neyman" 0.343
"985" "Unstudentized" "Neyman" 0.925
"986" "Unstudentized" "Neyman" 0.517
"987" "Unstudentized" "Neyman" 0.036
"988" "Unstudentized" "Neyman" 0.002
"989" "Unstudentized" "Neyman" 0.327
"990" "Unstudentized" "Neyman" 0.608
"991" "Unstudentized" "Neyman" 0.75
"992" "Unstudentized" "Neyman" 0.676
"993" "Unstudentized" "Neyman" 0.444
"994" "Unstudentized" "Neyman" 0.468
"995" "Unstudentized" "Neyman" 0.086
"996" "Unstudentized" "Neyman" 0.161
"997" "Unstudentized" "Neyman" 0.24
"998" "Unstudentized" "Neyman" 0.433
"999" "Unstudentized" "Neyman" 0.072
"1000" "Unstudentized" "Neyman" 0.011
"1001" "Studentized OLS" "Neyman" 0.533
"1002" "Studentized OLS" "Neyman" 0.705
"1003" "Studentized OLS" "Neyman" 0.013
"1004" "Studentized OLS" "Neyman" 0.236
"1005" "Studentized OLS" "Neyman" 0.154
"1006" "Studentized OLS" "Neyman" 0.379
"1007" "Studentized OLS" "Neyman" 0.406
"1008" "Studentized OLS" "Neyman" 0.11
"1009" "Studentized OLS" "Neyman" 0.067
"1010" "Studentized OLS" "Neyman" 0.178
"1011" "Studentized OLS" "Neyman" 0.351
"1012" "Studentized OLS" "Neyman" 0.732
"1013" "Studentized OLS" "Neyman" 0.749
"1014" "Studentized OLS" "Neyman" 0.28
"1015" "Studentized OLS" "Neyman" 0.381
"1016" "Studentized OLS" "Neyman" 0.392
"1017" "Studentized OLS" "Neyman" 0.375
"1018" "Studentized OLS" "Neyman" 0.353
"1019" "Studentized OLS" "Neyman" 0.237
"1020" "Studentized OLS" "Neyman" 0.406
"1021" "Studentized OLS" "Neyman" 0.481
"1022" "Studentized OLS" "Neyman" 0.442
"1023" "Studentized OLS" "Neyman" 0.646
"1024" "Studentized OLS" "Neyman" 0.75
"1025" "Studentized OLS" "Neyman" 0.165
"1026" "Studentized OLS" "Neyman" 0.274
"1027" "Studentized OLS" "Neyman" 0.23
"1028" "Studentized OLS" "Neyman" 0.095
"1029" "Studentized OLS" "Neyman" 0.019
"1030" "Studentized OLS" "Neyman" 0.415
"1031" "Studentized OLS" "Neyman" 0.385
"1032" "Studentized OLS" "Neyman" 0.742
"1033" "Studentized OLS" "Neyman" 0.633
"1034" "Studentized OLS" "Neyman" 0.956
"1035" "Studentized OLS" "Neyman" 0.745
"1036" "Studentized OLS" "Neyman" 0.925
"1037" "Studentized OLS" "Neyman" 0.962
"1038" "Studentized OLS" "Neyman" 0.595
"1039" "Studentized OLS" "Neyman" 0.648
"1040" "Studentized OLS" "Neyman" 0.106
"1041" "Studentized OLS" "Neyman" 0.324
"1042" "Studentized OLS" "Neyman" 0.813
"1043" "Studentized OLS" "Neyman" 0.958
"1044" "Studentized OLS" "Neyman" 0.795
"1045" "Studentized OLS" "Neyman" 0.655
"1046" "Studentized OLS" "Neyman" 0.798
"1047" "Studentized OLS" "Neyman" 0.735
"1048" "Studentized OLS" "Neyman" 0.667
"1049" "Studentized OLS" "Neyman" 0.357
"1050" "Studentized OLS" "Neyman" 0.3
"1051" "Studentized OLS" "Neyman" 0.312
"1052" "Studentized OLS" "Neyman" 0.253
"1053" "Studentized OLS" "Neyman" 0.738
"1054" "Studentized OLS" "Neyman" 0.466
"1055" "Studentized OLS" "Neyman" 0.553
"1056" "Studentized OLS" "Neyman" 0.895
"1057" "Studentized OLS" "Neyman" 0.622
"1058" "Studentized OLS" "Neyman" 0.132
"1059" "Studentized OLS" "Neyman" 0.395
"1060" "Studentized OLS" "Neyman" 0.087
"1061" "Studentized OLS" "Neyman" 0.536
"1062" "Studentized OLS" "Neyman" 0.722
"1063" "Studentized OLS" "Neyman" 0.403
"1064" "Studentized OLS" "Neyman" 0.596
"1065" "Studentized OLS" "Neyman" 0.364
"1066" "Studentized OLS" "Neyman" 0.159
"1067" "Studentized OLS" "Neyman" 0.886
"1068" "Studentized OLS" "Neyman" 0.106
"1069" "Studentized OLS" "Neyman" 0.002
"1070" "Studentized OLS" "Neyman" 0.675
"1071" "Studentized OLS" "Neyman" 0.925
"1072" "Studentized OLS" "Neyman" 0.958
"1073" "Studentized OLS" "Neyman" 0.171
"1074" "Studentized OLS" "Neyman" 0.823
"1075" "Studentized OLS" "Neyman" 0.02
"1076" "Studentized OLS" "Neyman" 0.168
"1077" "Studentized OLS" "Neyman" 0.054
"1078" "Studentized OLS" "Neyman" 0.118
"1079" "Studentized OLS" "Neyman" 0.296
"1080" "Studentized OLS" "Neyman" 0.325
"1081" "Studentized OLS" "Neyman" 0.856
"1082" "Studentized OLS" "Neyman" 0.134
"1083" "Studentized OLS" "Neyman" 0.577
"1084" "Studentized OLS" "Neyman" 0.063
"1085" "Studentized OLS" "Neyman" 0.344
"1086" "Studentized OLS" "Neyman" 0.202
"1087" "Studentized OLS" "Neyman" 0.671
"1088" "Studentized OLS" "Neyman" 0.873
"1089" "Studentized OLS" "Neyman" 0.386
"1090" "Studentized OLS" "Neyman" 0.45
"1091" "Studentized OLS" "Neyman" 0.044
"1092" "Studentized OLS" "Neyman" 0.168
"1093" "Studentized OLS" "Neyman" 0.772
"1094" "Studentized OLS" "Neyman" 0.643
"1095" "Studentized OLS" "Neyman" 0.641
"1096" "Studentized OLS" "Neyman" 0.551
"1097" "Studentized OLS" "Neyman" 0.256
"1098" "Studentized OLS" "Neyman" 0.719
"1099" "Studentized OLS" "Neyman" 0.691
"1100" "Studentized OLS" "Neyman" 0.638
"1101" "Studentized OLS" "Neyman" 0.993
"1102" "Studentized OLS" "Neyman" 0.462
"1103" "Studentized OLS" "Neyman" 0.159
"1104" "Studentized OLS" "Neyman" 0.309
"1105" "Studentized OLS" "Neyman" 0.445
"1106" "Studentized OLS" "Neyman" 0.229
"1107" "Studentized OLS" "Neyman" 0.815
"1108" "Studentized OLS" "Neyman" 0.001
"1109" "Studentized OLS" "Neyman" 0.075
"1110" "Studentized OLS" "Neyman" 0.951
"1111" "Studentized OLS" "Neyman" 0.132
"1112" "Studentized OLS" "Neyman" 0.216
"1113" "Studentized OLS" "Neyman" 0.008
"1114" "Studentized OLS" "Neyman" 0.38
"1115" "Studentized OLS" "Neyman" 0.008
"1116" "Studentized OLS" "Neyman" 0.19
"1117" "Studentized OLS" "Neyman" 0.277
"1118" "Studentized OLS" "Neyman" 0.697
"1119" "Studentized OLS" "Neyman" 0.231
"1120" "Studentized OLS" "Neyman" 0.368
"1121" "Studentized OLS" "Neyman" 0.489
"1122" "Studentized OLS" "Neyman" 0.125
"1123" "Studentized OLS" "Neyman" 0.623
"1124" "Studentized OLS" "Neyman" 0.86
"1125" "Studentized OLS" "Neyman" 0.043
"1126" "Studentized OLS" "Neyman" 0.277
"1127" "Studentized OLS" "Neyman" 0.917
"1128" "Studentized OLS" "Neyman" 0.755
"1129" "Studentized OLS" "Neyman" 0.031
"1130" "Studentized OLS" "Neyman" 0.769
"1131" "Studentized OLS" "Neyman" 0.485
"1132" "Studentized OLS" "Neyman" 0.66
"1133" "Studentized OLS" "Neyman" 0.265
"1134" "Studentized OLS" "Neyman" 0.286
"1135" "Studentized OLS" "Neyman" 0.076
"1136" "Studentized OLS" "Neyman" 0.568
"1137" "Studentized OLS" "Neyman" 0.002
"1138" "Studentized OLS" "Neyman" 0.746
"1139" "Studentized OLS" "Neyman" 0.059
"1140" "Studentized OLS" "Neyman" 0.502
"1141" "Studentized OLS" "Neyman" 0.001
"1142" "Studentized OLS" "Neyman" 0.162
"1143" "Studentized OLS" "Neyman" 0.592
"1144" "Studentized OLS" "Neyman" 0.158
"1145" "Studentized OLS" "Neyman" 0.661
"1146" "Studentized OLS" "Neyman" 0.054
"1147" "Studentized OLS" "Neyman" 0.119
"1148" "Studentized OLS" "Neyman" 0.881
"1149" "Studentized OLS" "Neyman" 0.508
"1150" "Studentized OLS" "Neyman" 0.368
"1151" "Studentized OLS" "Neyman" 0.616
"1152" "Studentized OLS" "Neyman" 0.971
"1153" "Studentized OLS" "Neyman" 0.637
"1154" "Studentized OLS" "Neyman" 0.204
"1155" "Studentized OLS" "Neyman" 0.25
"1156" "Studentized OLS" "Neyman" 0.392
"1157" "Studentized OLS" "Neyman" 0.196
"1158" "Studentized OLS" "Neyman" 0.112
"1159" "Studentized OLS" "Neyman" 0.507
"1160" "Studentized OLS" "Neyman" 0.138
"1161" "Studentized OLS" "Neyman" 0.959
"1162" "Studentized OLS" "Neyman" 0.45
"1163" "Studentized OLS" "Neyman" 0.769
"1164" "Studentized OLS" "Neyman" 0.83
"1165" "Studentized OLS" "Neyman" 0.121
"1166" "Studentized OLS" "Neyman" 0.438
"1167" "Studentized OLS" "Neyman" 0.218
"1168" "Studentized OLS" "Neyman" 0.903
"1169" "Studentized OLS" "Neyman" 0.793
"1170" "Studentized OLS" "Neyman" 0.575
"1171" "Studentized OLS" "Neyman" 0.17
"1172" "Studentized OLS" "Neyman" 0.281
"1173" "Studentized OLS" "Neyman" 0.589
"1174" "Studentized OLS" "Neyman" 0.627
"1175" "Studentized OLS" "Neyman" 0.603
"1176" "Studentized OLS" "Neyman" 0.049
"1177" "Studentized OLS" "Neyman" 0.548
"1178" "Studentized OLS" "Neyman" 0.262
"1179" "Studentized OLS" "Neyman" 0.048
"1180" "Studentized OLS" "Neyman" 0.503
"1181" "Studentized OLS" "Neyman" 0.663
"1182" "Studentized OLS" "Neyman" 0.08
"1183" "Studentized OLS" "Neyman" 0.059
"1184" "Studentized OLS" "Neyman" 0.519
"1185" "Studentized OLS" "Neyman" 0.652
"1186" "Studentized OLS" "Neyman" 0.013
"1187" "Studentized OLS" "Neyman" 0.226
"1188" "Studentized OLS" "Neyman" 0.323
"1189" "Studentized OLS" "Neyman" 0.599
"1190" "Studentized OLS" "Neyman" 0.898
"1191" "Studentized OLS" "Neyman" 0.924
"1192" "Studentized OLS" "Neyman" 0.171
"1193" "Studentized OLS" "Neyman" 0.944
"1194" "Studentized OLS" "Neyman" 0.865
"1195" "Studentized OLS" "Neyman" 0.028
"1196" "Studentized OLS" "Neyman" 0.054
"1197" "Studentized OLS" "Neyman" 0.645
"1198" "Studentized OLS" "Neyman" 0.227
"1199" "Studentized OLS" "Neyman" 0.995
"1200" "Studentized OLS" "Neyman" 0.297
"1201" "Studentized OLS" "Neyman" 0.687
"1202" "Studentized OLS" "Neyman" 0.617
"1203" "Studentized OLS" "Neyman" 0.082
"1204" "Studentized OLS" "Neyman" 0.293
"1205" "Studentized OLS" "Neyman" 0.228
"1206" "Studentized OLS" "Neyman" 0.616
"1207" "Studentized OLS" "Neyman" 0.16
"1208" "Studentized OLS" "Neyman" 0.384
"1209" "Studentized OLS" "Neyman" 0.876
"1210" "Studentized OLS" "Neyman" 0.542
"1211" "Studentized OLS" "Neyman" 0.7
"1212" "Studentized OLS" "Neyman" 0.532
"1213" "Studentized OLS" "Neyman" 0.25
"1214" "Studentized OLS" "Neyman" 0.488
"1215" "Studentized OLS" "Neyman" 0.767
"1216" "Studentized OLS" "Neyman" 0.052
"1217" "Studentized OLS" "Neyman" 0.013
"1218" "Studentized OLS" "Neyman" 0.915
"1219" "Studentized OLS" "Neyman" 0.125
"1220" "Studentized OLS" "Neyman" 0.048
"1221" "Studentized OLS" "Neyman" 0.03
"1222" "Studentized OLS" "Neyman" 0.525
"1223" "Studentized OLS" "Neyman" 0.565
"1224" "Studentized OLS" "Neyman" 0.717
"1225" "Studentized OLS" "Neyman" 0.387
"1226" "Studentized OLS" "Neyman" 0.221
"1227" "Studentized OLS" "Neyman" 0.355
"1228" "Studentized OLS" "Neyman" 0.248
"1229" "Studentized OLS" "Neyman" 0.606
"1230" "Studentized OLS" "Neyman" 0.99
"1231" "Studentized OLS" "Neyman" 0.951
"1232" "Studentized OLS" "Neyman" 0.353
"1233" "Studentized OLS" "Neyman" 0.556
"1234" "Studentized OLS" "Neyman" 0.531
"1235" "Studentized OLS" "Neyman" 0.717
"1236" "Studentized OLS" "Neyman" 0.236
"1237" "Studentized OLS" "Neyman" 0.822
"1238" "Studentized OLS" "Neyman" 0.234
"1239" "Studentized OLS" "Neyman" 0.277
"1240" "Studentized OLS" "Neyman" 0.224
"1241" "Studentized OLS" "Neyman" 0.544
"1242" "Studentized OLS" "Neyman" 0.748
"1243" "Studentized OLS" "Neyman" 0
"1244" "Studentized OLS" "Neyman" 0.01
"1245" "Studentized OLS" "Neyman" 0.981
"1246" "Studentized OLS" "Neyman" 0.505
"1247" "Studentized OLS" "Neyman" 0.243
"1248" "Studentized OLS" "Neyman" 0.205
"1249" "Studentized OLS" "Neyman" 0.209
"1250" "Studentized OLS" "Neyman" 0.154
"1251" "Studentized OLS" "Neyman" 0.622
"1252" "Studentized OLS" "Neyman" 0.778
"1253" "Studentized OLS" "Neyman" 0.539
"1254" "Studentized OLS" "Neyman" 0.93
"1255" "Studentized OLS" "Neyman" 0.652
"1256" "Studentized OLS" "Neyman" 0.536
"1257" "Studentized OLS" "Neyman" 0.013
"1258" "Studentized OLS" "Neyman" 0.25
"1259" "Studentized OLS" "Neyman" 0.785
"1260" "Studentized OLS" "Neyman" 0.015
"1261" "Studentized OLS" "Neyman" 0.446
"1262" "Studentized OLS" "Neyman" 0.686
"1263" "Studentized OLS" "Neyman" 0.293
"1264" "Studentized OLS" "Neyman" 0.428
"1265" "Studentized OLS" "Neyman" 0.17
"1266" "Studentized OLS" "Neyman" 0.534
"1267" "Studentized OLS" "Neyman" 0.905
"1268" "Studentized OLS" "Neyman" 0.103
"1269" "Studentized OLS" "Neyman" 0.073
"1270" "Studentized OLS" "Neyman" 0.193
"1271" "Studentized OLS" "Neyman" 0.996
"1272" "Studentized OLS" "Neyman" 0.292
"1273" "Studentized OLS" "Neyman" 0.012
"1274" "Studentized OLS" "Neyman" 0.416
"1275" "Studentized OLS" "Neyman" 0.517
"1276" "Studentized OLS" "Neyman" 0.029
"1277" "Studentized OLS" "Neyman" 0.249
"1278" "Studentized OLS" "Neyman" 0.465
"1279" "Studentized OLS" "Neyman" 0.824
"1280" "Studentized OLS" "Neyman" 0.013
"1281" "Studentized OLS" "Neyman" 0.686
"1282" "Studentized OLS" "Neyman" 0.631
"1283" "Studentized OLS" "Neyman" 0.5
"1284" "Studentized OLS" "Neyman" 0.002
"1285" "Studentized OLS" "Neyman" 0.332
"1286" "Studentized OLS" "Neyman" 0.552
"1287" "Studentized OLS" "Neyman" 0.182
"1288" "Studentized OLS" "Neyman" 0.925
"1289" "Studentized OLS" "Neyman" 0.685
"1290" "Studentized OLS" "Neyman" 0.875
"1291" "Studentized OLS" "Neyman" 0.365
"1292" "Studentized OLS" "Neyman" 0.672
"1293" "Studentized OLS" "Neyman" 0.123
"1294" "Studentized OLS" "Neyman" 0.82
"1295" "Studentized OLS" "Neyman" 0.563
"1296" "Studentized OLS" "Neyman" 0.4
"1297" "Studentized OLS" "Neyman" 0.349
"1298" "Studentized OLS" "Neyman" 0.562
"1299" "Studentized OLS" "Neyman" 0.194
"1300" "Studentized OLS" "Neyman" 0.871
"1301" "Studentized OLS" "Neyman" 0.324
"1302" "Studentized OLS" "Neyman" 0.022
"1303" "Studentized OLS" "Neyman" 0.097
"1304" "Studentized OLS" "Neyman" 0.954
"1305" "Studentized OLS" "Neyman" 0.101
"1306" "Studentized OLS" "Neyman" 0.044
"1307" "Studentized OLS" "Neyman" 0.234
"1308" "Studentized OLS" "Neyman" 0.216
"1309" "Studentized OLS" "Neyman" 0.512
"1310" "Studentized OLS" "Neyman" 0.055
"1311" "Studentized OLS" "Neyman" 0.546
"1312" "Studentized OLS" "Neyman" 0.236
"1313" "Studentized OLS" "Neyman" 0.816
"1314" "Studentized OLS" "Neyman" 0.01
"1315" "Studentized OLS" "Neyman" 0.052
"1316" "Studentized OLS" "Neyman" 0.402
"1317" "Studentized OLS" "Neyman" 0.671
"1318" "Studentized OLS" "Neyman" 0.356
"1319" "Studentized OLS" "Neyman" 0.482
"1320" "Studentized OLS" "Neyman" 0.454
"1321" "Studentized OLS" "Neyman" 0.387
"1322" "Studentized OLS" "Neyman" 0.819
"1323" "Studentized OLS" "Neyman" 0.953
"1324" "Studentized OLS" "Neyman" 0.116
"1325" "Studentized OLS" "Neyman" 0.318
"1326" "Studentized OLS" "Neyman" 0.912
"1327" "Studentized OLS" "Neyman" 0.286
"1328" "Studentized OLS" "Neyman" 0.944
"1329" "Studentized OLS" "Neyman" 0.664
"1330" "Studentized OLS" "Neyman" 0.323
"1331" "Studentized OLS" "Neyman" 0.413
"1332" "Studentized OLS" "Neyman" 0.951
"1333" "Studentized OLS" "Neyman" 0.863
"1334" "Studentized OLS" "Neyman" 0.139
"1335" "Studentized OLS" "Neyman" 0.97
"1336" "Studentized OLS" "Neyman" 0.372
"1337" "Studentized OLS" "Neyman" 0.899
"1338" "Studentized OLS" "Neyman" 0.193
"1339" "Studentized OLS" "Neyman" 0.121
"1340" "Studentized OLS" "Neyman" 0.022
"1341" "Studentized OLS" "Neyman" 0.647
"1342" "Studentized OLS" "Neyman" 0.004
"1343" "Studentized OLS" "Neyman" 0.57
"1344" "Studentized OLS" "Neyman" 0.865
"1345" "Studentized OLS" "Neyman" 0.461
"1346" "Studentized OLS" "Neyman" 0.452
"1347" "Studentized OLS" "Neyman" 0.012
"1348" "Studentized OLS" "Neyman" 0.258
"1349" "Studentized OLS" "Neyman" 0.646
"1350" "Studentized OLS" "Neyman" 0.804
"1351" "Studentized OLS" "Neyman" 0.202
"1352" "Studentized OLS" "Neyman" 0.22
"1353" "Studentized OLS" "Neyman" 0.997
"1354" "Studentized OLS" "Neyman" 0.916
"1355" "Studentized OLS" "Neyman" 0.052
"1356" "Studentized OLS" "Neyman" 0.018
"1357" "Studentized OLS" "Neyman" 0.999
"1358" "Studentized OLS" "Neyman" 0.087
"1359" "Studentized OLS" "Neyman" 0.515
"1360" "Studentized OLS" "Neyman" 0.099
"1361" "Studentized OLS" "Neyman" 0.082
"1362" "Studentized OLS" "Neyman" 0.893
"1363" "Studentized OLS" "Neyman" 0.927
"1364" "Studentized OLS" "Neyman" 0.231
"1365" "Studentized OLS" "Neyman" 0.028
"1366" "Studentized OLS" "Neyman" 0.486
"1367" "Studentized OLS" "Neyman" 0.287
"1368" "Studentized OLS" "Neyman" 0.012
"1369" "Studentized OLS" "Neyman" 0.902
"1370" "Studentized OLS" "Neyman" 0.799
"1371" "Studentized OLS" "Neyman" 0.087
"1372" "Studentized OLS" "Neyman" 0.071
"1373" "Studentized OLS" "Neyman" 0.552
"1374" "Studentized OLS" "Neyman" 0.167
"1375" "Studentized OLS" "Neyman" 0.18
"1376" "Studentized OLS" "Neyman" 0.173
"1377" "Studentized OLS" "Neyman" 0.421
"1378" "Studentized OLS" "Neyman" 0.866
"1379" "Studentized OLS" "Neyman" 0.876
"1380" "Studentized OLS" "Neyman" 0.809
"1381" "Studentized OLS" "Neyman" 0.089
"1382" "Studentized OLS" "Neyman" 0.798
"1383" "Studentized OLS" "Neyman" 0.865
"1384" "Studentized OLS" "Neyman" 0.983
"1385" "Studentized OLS" "Neyman" 0.958
"1386" "Studentized OLS" "Neyman" 0.019
"1387" "Studentized OLS" "Neyman" 0.227
"1388" "Studentized OLS" "Neyman" 0.239
"1389" "Studentized OLS" "Neyman" 0.153
"1390" "Studentized OLS" "Neyman" 0.151
"1391" "Studentized OLS" "Neyman" 0.725
"1392" "Studentized OLS" "Neyman" 0.298
"1393" "Studentized OLS" "Neyman" 0.311
"1394" "Studentized OLS" "Neyman" 0.061
"1395" "Studentized OLS" "Neyman" 0.724
"1396" "Studentized OLS" "Neyman" 0.176
"1397" "Studentized OLS" "Neyman" 0.655
"1398" "Studentized OLS" "Neyman" 0.226
"1399" "Studentized OLS" "Neyman" 0.341
"1400" "Studentized OLS" "Neyman" 0.312
"1401" "Studentized OLS" "Neyman" 0.217
"1402" "Studentized OLS" "Neyman" 0.528
"1403" "Studentized OLS" "Neyman" 0.145
"1404" "Studentized OLS" "Neyman" 0.641
"1405" "Studentized OLS" "Neyman" 0.784
"1406" "Studentized OLS" "Neyman" 0.224
"1407" "Studentized OLS" "Neyman" 0.754
"1408" "Studentized OLS" "Neyman" 0.162
"1409" "Studentized OLS" "Neyman" 0.814
"1410" "Studentized OLS" "Neyman" 0.07
"1411" "Studentized OLS" "Neyman" 0.078
"1412" "Studentized OLS" "Neyman" 0.063
"1413" "Studentized OLS" "Neyman" 0.457
"1414" "Studentized OLS" "Neyman" 0.503
"1415" "Studentized OLS" "Neyman" 0.961
"1416" "Studentized OLS" "Neyman" 0.006
"1417" "Studentized OLS" "Neyman" 0.242
"1418" "Studentized OLS" "Neyman" 0.274
"1419" "Studentized OLS" "Neyman" 0.223
"1420" "Studentized OLS" "Neyman" 0.022
"1421" "Studentized OLS" "Neyman" 0.543
"1422" "Studentized OLS" "Neyman" 0.032
"1423" "Studentized OLS" "Neyman" 0.125
"1424" "Studentized OLS" "Neyman" 0.198
"1425" "Studentized OLS" "Neyman" 0.8
"1426" "Studentized OLS" "Neyman" 0.255
"1427" "Studentized OLS" "Neyman" 0.616
"1428" "Studentized OLS" "Neyman" 0.013
"1429" "Studentized OLS" "Neyman" 0.362
"1430" "Studentized OLS" "Neyman" 0.02
"1431" "Studentized OLS" "Neyman" 0.762
"1432" "Studentized OLS" "Neyman" 0.069
"1433" "Studentized OLS" "Neyman" 0.138
"1434" "Studentized OLS" "Neyman" 0.454
"1435" "Studentized OLS" "Neyman" 0.825
"1436" "Studentized OLS" "Neyman" 0.117
"1437" "Studentized OLS" "Neyman" 0.864
"1438" "Studentized OLS" "Neyman" 0.981
"1439" "Studentized OLS" "Neyman" 0.486
"1440" "Studentized OLS" "Neyman" 0.462
"1441" "Studentized OLS" "Neyman" 0.673
"1442" "Studentized OLS" "Neyman" 0.312
"1443" "Studentized OLS" "Neyman" 0.684
"1444" "Studentized OLS" "Neyman" 0.326
"1445" "Studentized OLS" "Neyman" 0.578
"1446" "Studentized OLS" "Neyman" 0.854
"1447" "Studentized OLS" "Neyman" 0.084
"1448" "Studentized OLS" "Neyman" 0.214
"1449" "Studentized OLS" "Neyman" 0.355
"1450" "Studentized OLS" "Neyman" 0.191
"1451" "Studentized OLS" "Neyman" 0.512
"1452" "Studentized OLS" "Neyman" 0.969
"1453" "Studentized OLS" "Neyman" 0.64
"1454" "Studentized OLS" "Neyman" 0.785
"1455" "Studentized OLS" "Neyman" 0.853
"1456" "Studentized OLS" "Neyman" 0.632
"1457" "Studentized OLS" "Neyman" 0.223
"1458" "Studentized OLS" "Neyman" 0.06
"1459" "Studentized OLS" "Neyman" 0.682
"1460" "Studentized OLS" "Neyman" 0.515
"1461" "Studentized OLS" "Neyman" 0.196
"1462" "Studentized OLS" "Neyman" 0.553
"1463" "Studentized OLS" "Neyman" 0.191
"1464" "Studentized OLS" "Neyman" 0.999
"1465" "Studentized OLS" "Neyman" 0.33
"1466" "Studentized OLS" "Neyman" 0.004
"1467" "Studentized OLS" "Neyman" 0.861
"1468" "Studentized OLS" "Neyman" 0.997
"1469" "Studentized OLS" "Neyman" 0.037
"1470" "Studentized OLS" "Neyman" 0.289
"1471" "Studentized OLS" "Neyman" 0.084
"1472" "Studentized OLS" "Neyman" 0.401
"1473" "Studentized OLS" "Neyman" 0.93
"1474" "Studentized OLS" "Neyman" 0.934
"1475" "Studentized OLS" "Neyman" 0.809
"1476" "Studentized OLS" "Neyman" 0.346
"1477" "Studentized OLS" "Neyman" 0.448
"1478" "Studentized OLS" "Neyman" 0.065
"1479" "Studentized OLS" "Neyman" 0.546
"1480" "Studentized OLS" "Neyman" 0.806
"1481" "Studentized OLS" "Neyman" 0
"1482" "Studentized OLS" "Neyman" 0.492
"1483" "Studentized OLS" "Neyman" 0.209
"1484" "Studentized OLS" "Neyman" 0.226
"1485" "Studentized OLS" "Neyman" 0.851
"1486" "Studentized OLS" "Neyman" 0.169
"1487" "Studentized OLS" "Neyman" 0.098
"1488" "Studentized OLS" "Neyman" 0.793
"1489" "Studentized OLS" "Neyman" 0.879
"1490" "Studentized OLS" "Neyman" 0.517
"1491" "Studentized OLS" "Neyman" 0.462
"1492" "Studentized OLS" "Neyman" 0.772
"1493" "Studentized OLS" "Neyman" 0.059
"1494" "Studentized OLS" "Neyman" 0.023
"1495" "Studentized OLS" "Neyman" 0.008
"1496" "Studentized OLS" "Neyman" 0.834
"1497" "Studentized OLS" "Neyman" 0.709
"1498" "Studentized OLS" "Neyman" 0.237
"1499" "Studentized OLS" "Neyman" 0.497
"1500" "Studentized OLS" "Neyman" 0.881
"1501" "Studentized OLS" "Neyman" 0.527
"1502" "Studentized OLS" "Neyman" 0.684
"1503" "Studentized OLS" "Neyman" 0.798
"1504" "Studentized OLS" "Neyman" 0.228
"1505" "Studentized OLS" "Neyman" 0.072
"1506" "Studentized OLS" "Neyman" 0.57
"1507" "Studentized OLS" "Neyman" 0.623
"1508" "Studentized OLS" "Neyman" 0.607
"1509" "Studentized OLS" "Neyman" 0.783
"1510" "Studentized OLS" "Neyman" 0.698
"1511" "Studentized OLS" "Neyman" 0.333
"1512" "Studentized OLS" "Neyman" 0.577
"1513" "Studentized OLS" "Neyman" 0.275
"1514" "Studentized OLS" "Neyman" 0.801
"1515" "Studentized OLS" "Neyman" 0.805
"1516" "Studentized OLS" "Neyman" 0.177
"1517" "Studentized OLS" "Neyman" 0.585
"1518" "Studentized OLS" "Neyman" 0.915
"1519" "Studentized OLS" "Neyman" 0.086
"1520" "Studentized OLS" "Neyman" 0.955
"1521" "Studentized OLS" "Neyman" 0.941
"1522" "Studentized OLS" "Neyman" 0.861
"1523" "Studentized OLS" "Neyman" 0.43
"1524" "Studentized OLS" "Neyman" 0.19
"1525" "Studentized OLS" "Neyman" 0.202
"1526" "Studentized OLS" "Neyman" 0.142
"1527" "Studentized OLS" "Neyman" 0.004
"1528" "Studentized OLS" "Neyman" 0.542
"1529" "Studentized OLS" "Neyman" 0.523
"1530" "Studentized OLS" "Neyman" 0.871
"1531" "Studentized OLS" "Neyman" 0.972
"1532" "Studentized OLS" "Neyman" 0.357
"1533" "Studentized OLS" "Neyman" 0.129
"1534" "Studentized OLS" "Neyman" 0.555
"1535" "Studentized OLS" "Neyman" 0.353
"1536" "Studentized OLS" "Neyman" 0.897
"1537" "Studentized OLS" "Neyman" 0.418
"1538" "Studentized OLS" "Neyman" 0.118
"1539" "Studentized OLS" "Neyman" 0.278
"1540" "Studentized OLS" "Neyman" 0.502
"1541" "Studentized OLS" "Neyman" 0.288
"1542" "Studentized OLS" "Neyman" 0.553
"1543" "Studentized OLS" "Neyman" 0.873
"1544" "Studentized OLS" "Neyman" 0.344
"1545" "Studentized OLS" "Neyman" 0.32
"1546" "Studentized OLS" "Neyman" 0.152
"1547" "Studentized OLS" "Neyman" 0.345
"1548" "Studentized OLS" "Neyman" 0.165
"1549" "Studentized OLS" "Neyman" 0.625
"1550" "Studentized OLS" "Neyman" 0.526
"1551" "Studentized OLS" "Neyman" 0.596
"1552" "Studentized OLS" "Neyman" 0.747
"1553" "Studentized OLS" "Neyman" 0.027
"1554" "Studentized OLS" "Neyman" 0.411
"1555" "Studentized OLS" "Neyman" 0.118
"1556" "Studentized OLS" "Neyman" 0.607
"1557" "Studentized OLS" "Neyman" 0.681
"1558" "Studentized OLS" "Neyman" 0.621
"1559" "Studentized OLS" "Neyman" 0.973
"1560" "Studentized OLS" "Neyman" 0.889
"1561" "Studentized OLS" "Neyman" 0.025
"1562" "Studentized OLS" "Neyman" 0.421
"1563" "Studentized OLS" "Neyman" 0.821
"1564" "Studentized OLS" "Neyman" 0.701
"1565" "Studentized OLS" "Neyman" 0.509
"1566" "Studentized OLS" "Neyman" 0.055
"1567" "Studentized OLS" "Neyman" 0.113
"1568" "Studentized OLS" "Neyman" 0.971
"1569" "Studentized OLS" "Neyman" 0.893
"1570" "Studentized OLS" "Neyman" 0.487
"1571" "Studentized OLS" "Neyman" 0.041
"1572" "Studentized OLS" "Neyman" 0.522
"1573" "Studentized OLS" "Neyman" 0.828
"1574" "Studentized OLS" "Neyman" 0.568
"1575" "Studentized OLS" "Neyman" 0.551
"1576" "Studentized OLS" "Neyman" 0.698
"1577" "Studentized OLS" "Neyman" 0.348
"1578" "Studentized OLS" "Neyman" 0.345
"1579" "Studentized OLS" "Neyman" 0.091
"1580" "Studentized OLS" "Neyman" 0.923
"1581" "Studentized OLS" "Neyman" 0.436
"1582" "Studentized OLS" "Neyman" 0.596
"1583" "Studentized OLS" "Neyman" 0.011
"1584" "Studentized OLS" "Neyman" 0.048
"1585" "Studentized OLS" "Neyman" 0.139
"1586" "Studentized OLS" "Neyman" 0.868
"1587" "Studentized OLS" "Neyman" 0.826
"1588" "Studentized OLS" "Neyman" 0.155
"1589" "Studentized OLS" "Neyman" 0.405
"1590" "Studentized OLS" "Neyman" 0.75
"1591" "Studentized OLS" "Neyman" 0.175
"1592" "Studentized OLS" "Neyman" 0.083
"1593" "Studentized OLS" "Neyman" 0.001
"1594" "Studentized OLS" "Neyman" 0.45
"1595" "Studentized OLS" "Neyman" 0.313
"1596" "Studentized OLS" "Neyman" 0.769
"1597" "Studentized OLS" "Neyman" 0.732
"1598" "Studentized OLS" "Neyman" 0.569
"1599" "Studentized OLS" "Neyman" 0.132
"1600" "Studentized OLS" "Neyman" 0.966
"1601" "Studentized OLS" "Neyman" 0.299
"1602" "Studentized OLS" "Neyman" 0.411
"1603" "Studentized OLS" "Neyman" 0.405
"1604" "Studentized OLS" "Neyman" 0.316
"1605" "Studentized OLS" "Neyman" 0.402
"1606" "Studentized OLS" "Neyman" 0.426
"1607" "Studentized OLS" "Neyman" 0.024
"1608" "Studentized OLS" "Neyman" 0.26
"1609" "Studentized OLS" "Neyman" 0.013
"1610" "Studentized OLS" "Neyman" 0.242
"1611" "Studentized OLS" "Neyman" 0.229
"1612" "Studentized OLS" "Neyman" 0.199
"1613" "Studentized OLS" "Neyman" 0.715
"1614" "Studentized OLS" "Neyman" 0.227
"1615" "Studentized OLS" "Neyman" 0.364
"1616" "Studentized OLS" "Neyman" 0.786
"1617" "Studentized OLS" "Neyman" 0.893
"1618" "Studentized OLS" "Neyman" 0.979
"1619" "Studentized OLS" "Neyman" 0.849
"1620" "Studentized OLS" "Neyman" 0.488
"1621" "Studentized OLS" "Neyman" 0.364
"1622" "Studentized OLS" "Neyman" 0.486
"1623" "Studentized OLS" "Neyman" 0.148
"1624" "Studentized OLS" "Neyman" 0.399
"1625" "Studentized OLS" "Neyman" 0.24
"1626" "Studentized OLS" "Neyman" 0.962
"1627" "Studentized OLS" "Neyman" 0.115
"1628" "Studentized OLS" "Neyman" 0.358
"1629" "Studentized OLS" "Neyman" 0.712
"1630" "Studentized OLS" "Neyman" 0.868
"1631" "Studentized OLS" "Neyman" 0.968
"1632" "Studentized OLS" "Neyman" 0.942
"1633" "Studentized OLS" "Neyman" 0.845
"1634" "Studentized OLS" "Neyman" 0.103
"1635" "Studentized OLS" "Neyman" 0.713
"1636" "Studentized OLS" "Neyman" 0.404
"1637" "Studentized OLS" "Neyman" 0.942
"1638" "Studentized OLS" "Neyman" 0.858
"1639" "Studentized OLS" "Neyman" 0.949
"1640" "Studentized OLS" "Neyman" 0.02
"1641" "Studentized OLS" "Neyman" 0.467
"1642" "Studentized OLS" "Neyman" 0.105
"1643" "Studentized OLS" "Neyman" 0.814
"1644" "Studentized OLS" "Neyman" 0.425
"1645" "Studentized OLS" "Neyman" 0.948
"1646" "Studentized OLS" "Neyman" 0.001
"1647" "Studentized OLS" "Neyman" 0.165
"1648" "Studentized OLS" "Neyman" 0.243
"1649" "Studentized OLS" "Neyman" 0.712
"1650" "Studentized OLS" "Neyman" 0.408
"1651" "Studentized OLS" "Neyman" 0.191
"1652" "Studentized OLS" "Neyman" 0.928
"1653" "Studentized OLS" "Neyman" 0.284
"1654" "Studentized OLS" "Neyman" 0.44
"1655" "Studentized OLS" "Neyman" 0.275
"1656" "Studentized OLS" "Neyman" 0.354
"1657" "Studentized OLS" "Neyman" 0.111
"1658" "Studentized OLS" "Neyman" 0.255
"1659" "Studentized OLS" "Neyman" 0.113
"1660" "Studentized OLS" "Neyman" 0.784
"1661" "Studentized OLS" "Neyman" 0.886
"1662" "Studentized OLS" "Neyman" 0.212
"1663" "Studentized OLS" "Neyman" 0.085
"1664" "Studentized OLS" "Neyman" 0.473
"1665" "Studentized OLS" "Neyman" 0.907
"1666" "Studentized OLS" "Neyman" 0.996
"1667" "Studentized OLS" "Neyman" 0.06
"1668" "Studentized OLS" "Neyman" 0.298
"1669" "Studentized OLS" "Neyman" 0.935
"1670" "Studentized OLS" "Neyman" 0.346
"1671" "Studentized OLS" "Neyman" 0.258
"1672" "Studentized OLS" "Neyman" 0.453
"1673" "Studentized OLS" "Neyman" 0.862
"1674" "Studentized OLS" "Neyman" 0.082
"1675" "Studentized OLS" "Neyman" 0.635
"1676" "Studentized OLS" "Neyman" 0.681
"1677" "Studentized OLS" "Neyman" 0.829
"1678" "Studentized OLS" "Neyman" 0.094
"1679" "Studentized OLS" "Neyman" 0
"1680" "Studentized OLS" "Neyman" 0.712
"1681" "Studentized OLS" "Neyman" 0.209
"1682" "Studentized OLS" "Neyman" 0.207
"1683" "Studentized OLS" "Neyman" 0.048
"1684" "Studentized OLS" "Neyman" 0.22
"1685" "Studentized OLS" "Neyman" 0.717
"1686" "Studentized OLS" "Neyman" 0.307
"1687" "Studentized OLS" "Neyman" 0.042
"1688" "Studentized OLS" "Neyman" 0.084
"1689" "Studentized OLS" "Neyman" 0.087
"1690" "Studentized OLS" "Neyman" 0.645
"1691" "Studentized OLS" "Neyman" 0.005
"1692" "Studentized OLS" "Neyman" 0.378
"1693" "Studentized OLS" "Neyman" 0.753
"1694" "Studentized OLS" "Neyman" 0.481
"1695" "Studentized OLS" "Neyman" 0.271
"1696" "Studentized OLS" "Neyman" 0.485
"1697" "Studentized OLS" "Neyman" 0.8
"1698" "Studentized OLS" "Neyman" 0.439
"1699" "Studentized OLS" "Neyman" 0.452
"1700" "Studentized OLS" "Neyman" 0.759
"1701" "Studentized OLS" "Neyman" 0.507
"1702" "Studentized OLS" "Neyman" 0.932
"1703" "Studentized OLS" "Neyman" 0.06
"1704" "Studentized OLS" "Neyman" 0.931
"1705" "Studentized OLS" "Neyman" 0.256
"1706" "Studentized OLS" "Neyman" 0.041
"1707" "Studentized OLS" "Neyman" 0.129
"1708" "Studentized OLS" "Neyman" 0.04
"1709" "Studentized OLS" "Neyman" 0.687
"1710" "Studentized OLS" "Neyman" 0.464
"1711" "Studentized OLS" "Neyman" 0.899
"1712" "Studentized OLS" "Neyman" 0.038
"1713" "Studentized OLS" "Neyman" 0.342
"1714" "Studentized OLS" "Neyman" 0.166
"1715" "Studentized OLS" "Neyman" 0.345
"1716" "Studentized OLS" "Neyman" 0.112
"1717" "Studentized OLS" "Neyman" 0.077
"1718" "Studentized OLS" "Neyman" 0.864
"1719" "Studentized OLS" "Neyman" 0.671
"1720" "Studentized OLS" "Neyman" 0.399
"1721" "Studentized OLS" "Neyman" 0.522
"1722" "Studentized OLS" "Neyman" 0.378
"1723" "Studentized OLS" "Neyman" 0.213
"1724" "Studentized OLS" "Neyman" 0.459
"1725" "Studentized OLS" "Neyman" 0.11
"1726" "Studentized OLS" "Neyman" 0.959
"1727" "Studentized OLS" "Neyman" 0.88
"1728" "Studentized OLS" "Neyman" 0.649
"1729" "Studentized OLS" "Neyman" 0.277
"1730" "Studentized OLS" "Neyman" 0.241
"1731" "Studentized OLS" "Neyman" 0.017
"1732" "Studentized OLS" "Neyman" 0.22
"1733" "Studentized OLS" "Neyman" 0.132
"1734" "Studentized OLS" "Neyman" 0.563
"1735" "Studentized OLS" "Neyman" 0.21
"1736" "Studentized OLS" "Neyman" 0.333
"1737" "Studentized OLS" "Neyman" 0.694
"1738" "Studentized OLS" "Neyman" 0.715
"1739" "Studentized OLS" "Neyman" 0.307
"1740" "Studentized OLS" "Neyman" 0.557
"1741" "Studentized OLS" "Neyman" 0.092
"1742" "Studentized OLS" "Neyman" 0.099
"1743" "Studentized OLS" "Neyman" 0.6
"1744" "Studentized OLS" "Neyman" 0.069
"1745" "Studentized OLS" "Neyman" 0.015
"1746" "Studentized OLS" "Neyman" 0.992
"1747" "Studentized OLS" "Neyman" 0.719
"1748" "Studentized OLS" "Neyman" 0.137
"1749" "Studentized OLS" "Neyman" 0.779
"1750" "Studentized OLS" "Neyman" 0.872
"1751" "Studentized OLS" "Neyman" 0.898
"1752" "Studentized OLS" "Neyman" 0.159
"1753" "Studentized OLS" "Neyman" 0.031
"1754" "Studentized OLS" "Neyman" 0.121
"1755" "Studentized OLS" "Neyman" 0.314
"1756" "Studentized OLS" "Neyman" 0.056
"1757" "Studentized OLS" "Neyman" 0.2
"1758" "Studentized OLS" "Neyman" 0.531
"1759" "Studentized OLS" "Neyman" 0.674
"1760" "Studentized OLS" "Neyman" 0.002
"1761" "Studentized OLS" "Neyman" 0.009
"1762" "Studentized OLS" "Neyman" 0.014
"1763" "Studentized OLS" "Neyman" 0.707
"1764" "Studentized OLS" "Neyman" 0.75
"1765" "Studentized OLS" "Neyman" 0.431
"1766" "Studentized OLS" "Neyman" 0.739
"1767" "Studentized OLS" "Neyman" 0.096
"1768" "Studentized OLS" "Neyman" 0.652
"1769" "Studentized OLS" "Neyman" 0.713
"1770" "Studentized OLS" "Neyman" 0.033
"1771" "Studentized OLS" "Neyman" 0.032
"1772" "Studentized OLS" "Neyman" 0.215
"1773" "Studentized OLS" "Neyman" 0.278
"1774" "Studentized OLS" "Neyman" 0.059
"1775" "Studentized OLS" "Neyman" 0.458
"1776" "Studentized OLS" "Neyman" 0.511
"1777" "Studentized OLS" "Neyman" 0.532
"1778" "Studentized OLS" "Neyman" 0.721
"1779" "Studentized OLS" "Neyman" 0.505
"1780" "Studentized OLS" "Neyman" 0.43
"1781" "Studentized OLS" "Neyman" 0.19
"1782" "Studentized OLS" "Neyman" 0.37
"1783" "Studentized OLS" "Neyman" 0.673
"1784" "Studentized OLS" "Neyman" 0.362
"1785" "Studentized OLS" "Neyman" 0.685
"1786" "Studentized OLS" "Neyman" 0.062
"1787" "Studentized OLS" "Neyman" 0.236
"1788" "Studentized OLS" "Neyman" 0.697
"1789" "Studentized OLS" "Neyman" 0.143
"1790" "Studentized OLS" "Neyman" 0.666
"1791" "Studentized OLS" "Neyman" 0.262
"1792" "Studentized OLS" "Neyman" 0.517
"1793" "Studentized OLS" "Neyman" 0.723
"1794" "Studentized OLS" "Neyman" 0.78
"1795" "Studentized OLS" "Neyman" 0.216
"1796" "Studentized OLS" "Neyman" 0.63
"1797" "Studentized OLS" "Neyman" 0.123
"1798" "Studentized OLS" "Neyman" 0.945
"1799" "Studentized OLS" "Neyman" 0
"1800" "Studentized OLS" "Neyman" 0.002
"1801" "Studentized OLS" "Neyman" 0.496
"1802" "Studentized OLS" "Neyman" 0.95
"1803" "Studentized OLS" "Neyman" 0.717
"1804" "Studentized OLS" "Neyman" 0.21
"1805" "Studentized OLS" "Neyman" 0.211
"1806" "Studentized OLS" "Neyman" 0.651
"1807" "Studentized OLS" "Neyman" 0.445
"1808" "Studentized OLS" "Neyman" 0.127
"1809" "Studentized OLS" "Neyman" 0.334
"1810" "Studentized OLS" "Neyman" 0.478
"1811" "Studentized OLS" "Neyman" 0.395
"1812" "Studentized OLS" "Neyman" 0.244
"1813" "Studentized OLS" "Neyman" 0.915
"1814" "Studentized OLS" "Neyman" 0.457
"1815" "Studentized OLS" "Neyman" 0.993
"1816" "Studentized OLS" "Neyman" 0.248
"1817" "Studentized OLS" "Neyman" 0.286
"1818" "Studentized OLS" "Neyman" 0.076
"1819" "Studentized OLS" "Neyman" 0.008
"1820" "Studentized OLS" "Neyman" 0.104
"1821" "Studentized OLS" "Neyman" 0.597
"1822" "Studentized OLS" "Neyman" 0.15
"1823" "Studentized OLS" "Neyman" 0.673
"1824" "Studentized OLS" "Neyman" 0.195
"1825" "Studentized OLS" "Neyman" 0.014
"1826" "Studentized OLS" "Neyman" 0.171
"1827" "Studentized OLS" "Neyman" 0.366
"1828" "Studentized OLS" "Neyman" 0.001
"1829" "Studentized OLS" "Neyman" 0.108
"1830" "Studentized OLS" "Neyman" 0.76
"1831" "Studentized OLS" "Neyman" 0.193
"1832" "Studentized OLS" "Neyman" 0.061
"1833" "Studentized OLS" "Neyman" 0.233
"1834" "Studentized OLS" "Neyman" 0.898
"1835" "Studentized OLS" "Neyman" 0.279
"1836" "Studentized OLS" "Neyman" 0.173
"1837" "Studentized OLS" "Neyman" 0.518
"1838" "Studentized OLS" "Neyman" 0.764
"1839" "Studentized OLS" "Neyman" 0.377
"1840" "Studentized OLS" "Neyman" 0
"1841" "Studentized OLS" "Neyman" 0.784
"1842" "Studentized OLS" "Neyman" 0
"1843" "Studentized OLS" "Neyman" 0.878
"1844" "Studentized OLS" "Neyman" 0.696
"1845" "Studentized OLS" "Neyman" 0.677
"1846" "Studentized OLS" "Neyman" 0.218
"1847" "Studentized OLS" "Neyman" 0.794
"1848" "Studentized OLS" "Neyman" 0.157
"1849" "Studentized OLS" "Neyman" 0.168
"1850" "Studentized OLS" "Neyman" 0.758
"1851" "Studentized OLS" "Neyman" 0.163
"1852" "Studentized OLS" "Neyman" 0.189
"1853" "Studentized OLS" "Neyman" 0.985
"1854" "Studentized OLS" "Neyman" 0.313
"1855" "Studentized OLS" "Neyman" 0.768
"1856" "Studentized OLS" "Neyman" 0.727
"1857" "Studentized OLS" "Neyman" 0.534
"1858" "Studentized OLS" "Neyman" 0.024
"1859" "Studentized OLS" "Neyman" 0.478
"1860" "Studentized OLS" "Neyman" 0.355
"1861" "Studentized OLS" "Neyman" 0.025
"1862" "Studentized OLS" "Neyman" 0.551
"1863" "Studentized OLS" "Neyman" 0.04
"1864" "Studentized OLS" "Neyman" 0.215
"1865" "Studentized OLS" "Neyman" 0.083
"1866" "Studentized OLS" "Neyman" 0.164
"1867" "Studentized OLS" "Neyman" 0.375
"1868" "Studentized OLS" "Neyman" 0.314
"1869" "Studentized OLS" "Neyman" 0.93
"1870" "Studentized OLS" "Neyman" 0.018
"1871" "Studentized OLS" "Neyman" 0.911
"1872" "Studentized OLS" "Neyman" 0.874
"1873" "Studentized OLS" "Neyman" 0.08
"1874" "Studentized OLS" "Neyman" 0.825
"1875" "Studentized OLS" "Neyman" 0.55
"1876" "Studentized OLS" "Neyman" 0.522
"1877" "Studentized OLS" "Neyman" 0.743
"1878" "Studentized OLS" "Neyman" 0.002
"1879" "Studentized OLS" "Neyman" 0.143
"1880" "Studentized OLS" "Neyman" 0.094
"1881" "Studentized OLS" "Neyman" 0.085
"1882" "Studentized OLS" "Neyman" 0.468
"1883" "Studentized OLS" "Neyman" 0.234
"1884" "Studentized OLS" "Neyman" 0.57
"1885" "Studentized OLS" "Neyman" 0.545
"1886" "Studentized OLS" "Neyman" 0.758
"1887" "Studentized OLS" "Neyman" 0.928
"1888" "Studentized OLS" "Neyman" 0.021
"1889" "Studentized OLS" "Neyman" 0.319
"1890" "Studentized OLS" "Neyman" 0.925
"1891" "Studentized OLS" "Neyman" 0.112
"1892" "Studentized OLS" "Neyman" 0.675
"1893" "Studentized OLS" "Neyman" 0.462
"1894" "Studentized OLS" "Neyman" 0.008
"1895" "Studentized OLS" "Neyman" 0.136
"1896" "Studentized OLS" "Neyman" 0.129
"1897" "Studentized OLS" "Neyman" 0
"1898" "Studentized OLS" "Neyman" 0.892
"1899" "Studentized OLS" "Neyman" 0.242
"1900" "Studentized OLS" "Neyman" 0.148
"1901" "Studentized OLS" "Neyman" 0.955
"1902" "Studentized OLS" "Neyman" 0.846
"1903" "Studentized OLS" "Neyman" 0.757
"1904" "Studentized OLS" "Neyman" 0.667
"1905" "Studentized OLS" "Neyman" 0.346
"1906" "Studentized OLS" "Neyman" 0.96
"1907" "Studentized OLS" "Neyman" 0.107
"1908" "Studentized OLS" "Neyman" 0.071
"1909" "Studentized OLS" "Neyman" 0.241
"1910" "Studentized OLS" "Neyman" 0.929
"1911" "Studentized OLS" "Neyman" 0.51
"1912" "Studentized OLS" "Neyman" 0.149
"1913" "Studentized OLS" "Neyman" 0.056
"1914" "Studentized OLS" "Neyman" 0.069
"1915" "Studentized OLS" "Neyman" 0.136
"1916" "Studentized OLS" "Neyman" 0.044
"1917" "Studentized OLS" "Neyman" 0.305
"1918" "Studentized OLS" "Neyman" 0.126
"1919" "Studentized OLS" "Neyman" 0.217
"1920" "Studentized OLS" "Neyman" 0.073
"1921" "Studentized OLS" "Neyman" 0.389
"1922" "Studentized OLS" "Neyman" 0.113
"1923" "Studentized OLS" "Neyman" 0.047
"1924" "Studentized OLS" "Neyman" 0.013
"1925" "Studentized OLS" "Neyman" 0.517
"1926" "Studentized OLS" "Neyman" 0.458
"1927" "Studentized OLS" "Neyman" 0.309
"1928" "Studentized OLS" "Neyman" 0.639
"1929" "Studentized OLS" "Neyman" 0.748
"1930" "Studentized OLS" "Neyman" 0.757
"1931" "Studentized OLS" "Neyman" 0.217
"1932" "Studentized OLS" "Neyman" 0.057
"1933" "Studentized OLS" "Neyman" 0.849
"1934" "Studentized OLS" "Neyman" 0.844
"1935" "Studentized OLS" "Neyman" 0.355
"1936" "Studentized OLS" "Neyman" 0.79
"1937" "Studentized OLS" "Neyman" 0.217
"1938" "Studentized OLS" "Neyman" 0.995
"1939" "Studentized OLS" "Neyman" 0.737
"1940" "Studentized OLS" "Neyman" 0.373
"1941" "Studentized OLS" "Neyman" 0.633
"1942" "Studentized OLS" "Neyman" 0.894
"1943" "Studentized OLS" "Neyman" 0.197
"1944" "Studentized OLS" "Neyman" 0.077
"1945" "Studentized OLS" "Neyman" 0.869
"1946" "Studentized OLS" "Neyman" 0.232
"1947" "Studentized OLS" "Neyman" 0.244
"1948" "Studentized OLS" "Neyman" 0.492
"1949" "Studentized OLS" "Neyman" 0.723
"1950" "Studentized OLS" "Neyman" 0.061
"1951" "Studentized OLS" "Neyman" 0.379
"1952" "Studentized OLS" "Neyman" 0.734
"1953" "Studentized OLS" "Neyman" 0.379
"1954" "Studentized OLS" "Neyman" 0.993
"1955" "Studentized OLS" "Neyman" 0.758
"1956" "Studentized OLS" "Neyman" 0.322
"1957" "Studentized OLS" "Neyman" 0.633
"1958" "Studentized OLS" "Neyman" 0.315
"1959" "Studentized OLS" "Neyman" 0.183
"1960" "Studentized OLS" "Neyman" 0.086
"1961" "Studentized OLS" "Neyman" 0.905
"1962" "Studentized OLS" "Neyman" 0.199
"1963" "Studentized OLS" "Neyman" 0.127
"1964" "Studentized OLS" "Neyman" 0.445
"1965" "Studentized OLS" "Neyman" 0.523
"1966" "Studentized OLS" "Neyman" 0.081
"1967" "Studentized OLS" "Neyman" 0.493
"1968" "Studentized OLS" "Neyman" 0.022
"1969" "Studentized OLS" "Neyman" 0.624
"1970" "Studentized OLS" "Neyman" 0.14
"1971" "Studentized OLS" "Neyman" 0.052
"1972" "Studentized OLS" "Neyman" 0.444
"1973" "Studentized OLS" "Neyman" 0.755
"1974" "Studentized OLS" "Neyman" 0
"1975" "Studentized OLS" "Neyman" 0.796
"1976" "Studentized OLS" "Neyman" 0.207
"1977" "Studentized OLS" "Neyman" 0.015
"1978" "Studentized OLS" "Neyman" 0.43
"1979" "Studentized OLS" "Neyman" 0.296
"1980" "Studentized OLS" "Neyman" 0.026
"1981" "Studentized OLS" "Neyman" 0.045
"1982" "Studentized OLS" "Neyman" 0.062
"1983" "Studentized OLS" "Neyman" 0.014
"1984" "Studentized OLS" "Neyman" 0.308
"1985" "Studentized OLS" "Neyman" 0.922
"1986" "Studentized OLS" "Neyman" 0.502
"1987" "Studentized OLS" "Neyman" 0.028
"1988" "Studentized OLS" "Neyman" 0.001
"1989" "Studentized OLS" "Neyman" 0.291
"1990" "Studentized OLS" "Neyman" 0.599
"1991" "Studentized OLS" "Neyman" 0.738
"1992" "Studentized OLS" "Neyman" 0.653
"1993" "Studentized OLS" "Neyman" 0.438
"1994" "Studentized OLS" "Neyman" 0.46
"1995" "Studentized OLS" "Neyman" 0.068
"1996" "Studentized OLS" "Neyman" 0.139
"1997" "Studentized OLS" "Neyman" 0.221
"1998" "Studentized OLS" "Neyman" 0.418
"1999" "Studentized OLS" "Neyman" 0.055
"2000" "Studentized OLS" "Neyman" 0.009
"2001" "Studentized EHW" "Neyman" 0.654
"2002" "Studentized EHW" "Neyman" 0.765
"2003" "Studentized EHW" "Neyman" 0.063
"2004" "Studentized EHW" "Neyman" 0.428
"2005" "Studentized EHW" "Neyman" 0.305
"2006" "Studentized EHW" "Neyman" 0.529
"2007" "Studentized EHW" "Neyman" 0.581
"2008" "Studentized EHW" "Neyman" 0.292
"2009" "Studentized EHW" "Neyman" 0.234
"2010" "Studentized EHW" "Neyman" 0.333
"2011" "Studentized EHW" "Neyman" 0.499
"2012" "Studentized EHW" "Neyman" 0.809
"2013" "Studentized EHW" "Neyman" 0.835
"2014" "Studentized EHW" "Neyman" 0.451
"2015" "Studentized EHW" "Neyman" 0.573
"2016" "Studentized EHW" "Neyman" 0.55
"2017" "Studentized EHW" "Neyman" 0.54
"2018" "Studentized EHW" "Neyman" 0.516
"2019" "Studentized EHW" "Neyman" 0.4
"2020" "Studentized EHW" "Neyman" 0.576
"2021" "Studentized EHW" "Neyman" 0.622
"2022" "Studentized EHW" "Neyman" 0.593
"2023" "Studentized EHW" "Neyman" 0.745
"2024" "Studentized EHW" "Neyman" 0.82
"2025" "Studentized EHW" "Neyman" 0.33
"2026" "Studentized EHW" "Neyman" 0.46
"2027" "Studentized EHW" "Neyman" 0.401
"2028" "Studentized EHW" "Neyman" 0.253
"2029" "Studentized EHW" "Neyman" 0.101
"2030" "Studentized EHW" "Neyman" 0.58
"2031" "Studentized EHW" "Neyman" 0.556
"2032" "Studentized EHW" "Neyman" 0.826
"2033" "Studentized EHW" "Neyman" 0.738
"2034" "Studentized EHW" "Neyman" 0.966
"2035" "Studentized EHW" "Neyman" 0.839
"2036" "Studentized EHW" "Neyman" 0.953
"2037" "Studentized EHW" "Neyman" 0.97
"2038" "Studentized EHW" "Neyman" 0.71
"2039" "Studentized EHW" "Neyman" 0.77
"2040" "Studentized EHW" "Neyman" 0.26
"2041" "Studentized EHW" "Neyman" 0.465
"2042" "Studentized EHW" "Neyman" 0.869
"2043" "Studentized EHW" "Neyman" 0.969
"2044" "Studentized EHW" "Neyman" 0.847
"2045" "Studentized EHW" "Neyman" 0.762
"2046" "Studentized EHW" "Neyman" 0.844
"2047" "Studentized EHW" "Neyman" 0.82
"2048" "Studentized EHW" "Neyman" 0.775
"2049" "Studentized EHW" "Neyman" 0.514
"2050" "Studentized EHW" "Neyman" 0.458
"2051" "Studentized EHW" "Neyman" 0.472
"2052" "Studentized EHW" "Neyman" 0.43
"2053" "Studentized EHW" "Neyman" 0.809
"2054" "Studentized EHW" "Neyman" 0.604
"2055" "Studentized EHW" "Neyman" 0.665
"2056" "Studentized EHW" "Neyman" 0.926
"2057" "Studentized EHW" "Neyman" 0.719
"2058" "Studentized EHW" "Neyman" 0.304
"2059" "Studentized EHW" "Neyman" 0.545
"2060" "Studentized EHW" "Neyman" 0.198
"2061" "Studentized EHW" "Neyman" 0.674
"2062" "Studentized EHW" "Neyman" 0.79
"2063" "Studentized EHW" "Neyman" 0.541
"2064" "Studentized EHW" "Neyman" 0.707
"2065" "Studentized EHW" "Neyman" 0.538
"2066" "Studentized EHW" "Neyman" 0.327
"2067" "Studentized EHW" "Neyman" 0.925
"2068" "Studentized EHW" "Neyman" 0.22
"2069" "Studentized EHW" "Neyman" 0.017
"2070" "Studentized EHW" "Neyman" 0.764
"2071" "Studentized EHW" "Neyman" 0.95
"2072" "Studentized EHW" "Neyman" 0.966
"2073" "Studentized EHW" "Neyman" 0.334
"2074" "Studentized EHW" "Neyman" 0.886
"2075" "Studentized EHW" "Neyman" 0.138
"2076" "Studentized EHW" "Neyman" 0.34
"2077" "Studentized EHW" "Neyman" 0.157
"2078" "Studentized EHW" "Neyman" 0.253
"2079" "Studentized EHW" "Neyman" 0.44
"2080" "Studentized EHW" "Neyman" 0.502
"2081" "Studentized EHW" "Neyman" 0.895
"2082" "Studentized EHW" "Neyman" 0.303
"2083" "Studentized EHW" "Neyman" 0.69
"2084" "Studentized EHW" "Neyman" 0.223
"2085" "Studentized EHW" "Neyman" 0.516
"2086" "Studentized EHW" "Neyman" 0.347
"2087" "Studentized EHW" "Neyman" 0.789
"2088" "Studentized EHW" "Neyman" 0.913
"2089" "Studentized EHW" "Neyman" 0.538
"2090" "Studentized EHW" "Neyman" 0.608
"2091" "Studentized EHW" "Neyman" 0.154
"2092" "Studentized EHW" "Neyman" 0.344
"2093" "Studentized EHW" "Neyman" 0.849
"2094" "Studentized EHW" "Neyman" 0.747
"2095" "Studentized EHW" "Neyman" 0.754
"2096" "Studentized EHW" "Neyman" 0.665
"2097" "Studentized EHW" "Neyman" 0.443
"2098" "Studentized EHW" "Neyman" 0.813
"2099" "Studentized EHW" "Neyman" 0.786
"2100" "Studentized EHW" "Neyman" 0.751
"2101" "Studentized EHW" "Neyman" 0.995
"2102" "Studentized EHW" "Neyman" 0.618
"2103" "Studentized EHW" "Neyman" 0.326
"2104" "Studentized EHW" "Neyman" 0.462
"2105" "Studentized EHW" "Neyman" 0.595
"2106" "Studentized EHW" "Neyman" 0.433
"2107" "Studentized EHW" "Neyman" 0.854
"2108" "Studentized EHW" "Neyman" 0.027
"2109" "Studentized EHW" "Neyman" 0.2
"2110" "Studentized EHW" "Neyman" 0.964
"2111" "Studentized EHW" "Neyman" 0.328
"2112" "Studentized EHW" "Neyman" 0.389
"2113" "Studentized EHW" "Neyman" 0.069
"2114" "Studentized EHW" "Neyman" 0.504
"2115" "Studentized EHW" "Neyman" 0.045
"2116" "Studentized EHW" "Neyman" 0.371
"2117" "Studentized EHW" "Neyman" 0.445
"2118" "Studentized EHW" "Neyman" 0.776
"2119" "Studentized EHW" "Neyman" 0.4
"2120" "Studentized EHW" "Neyman" 0.536
"2121" "Studentized EHW" "Neyman" 0.638
"2122" "Studentized EHW" "Neyman" 0.309
"2123" "Studentized EHW" "Neyman" 0.736
"2124" "Studentized EHW" "Neyman" 0.9
"2125" "Studentized EHW" "Neyman" 0.193
"2126" "Studentized EHW" "Neyman" 0.445
"2127" "Studentized EHW" "Neyman" 0.948
"2128" "Studentized EHW" "Neyman" 0.825
"2129" "Studentized EHW" "Neyman" 0.091
"2130" "Studentized EHW" "Neyman" 0.85
"2131" "Studentized EHW" "Neyman" 0.637
"2132" "Studentized EHW" "Neyman" 0.772
"2133" "Studentized EHW" "Neyman" 0.441
"2134" "Studentized EHW" "Neyman" 0.463
"2135" "Studentized EHW" "Neyman" 0.192
"2136" "Studentized EHW" "Neyman" 0.677
"2137" "Studentized EHW" "Neyman" 0.026
"2138" "Studentized EHW" "Neyman" 0.833
"2139" "Studentized EHW" "Neyman" 0.162
"2140" "Studentized EHW" "Neyman" 0.627
"2141" "Studentized EHW" "Neyman" 0.006
"2142" "Studentized EHW" "Neyman" 0.318
"2143" "Studentized EHW" "Neyman" 0.701
"2144" "Studentized EHW" "Neyman" 0.297
"2145" "Studentized EHW" "Neyman" 0.747
"2146" "Studentized EHW" "Neyman" 0.166
"2147" "Studentized EHW" "Neyman" 0.313
"2148" "Studentized EHW" "Neyman" 0.929
"2149" "Studentized EHW" "Neyman" 0.632
"2150" "Studentized EHW" "Neyman" 0.527
"2151" "Studentized EHW" "Neyman" 0.743
"2152" "Studentized EHW" "Neyman" 0.979
"2153" "Studentized EHW" "Neyman" 0.755
"2154" "Studentized EHW" "Neyman" 0.367
"2155" "Studentized EHW" "Neyman" 0.424
"2156" "Studentized EHW" "Neyman" 0.548
"2157" "Studentized EHW" "Neyman" 0.379
"2158" "Studentized EHW" "Neyman" 0.262
"2159" "Studentized EHW" "Neyman" 0.638
"2160" "Studentized EHW" "Neyman" 0.296
"2161" "Studentized EHW" "Neyman" 0.976
"2162" "Studentized EHW" "Neyman" 0.58
"2163" "Studentized EHW" "Neyman" 0.837
"2164" "Studentized EHW" "Neyman" 0.886
"2165" "Studentized EHW" "Neyman" 0.255
"2166" "Studentized EHW" "Neyman" 0.593
"2167" "Studentized EHW" "Neyman" 0.389
"2168" "Studentized EHW" "Neyman" 0.934
"2169" "Studentized EHW" "Neyman" 0.854
"2170" "Studentized EHW" "Neyman" 0.668
"2171" "Studentized EHW" "Neyman" 0.334
"2172" "Studentized EHW" "Neyman" 0.433
"2173" "Studentized EHW" "Neyman" 0.704
"2174" "Studentized EHW" "Neyman" 0.731
"2175" "Studentized EHW" "Neyman" 0.724
"2176" "Studentized EHW" "Neyman" 0.15
"2177" "Studentized EHW" "Neyman" 0.686
"2178" "Studentized EHW" "Neyman" 0.44
"2179" "Studentized EHW" "Neyman" 0.193
"2180" "Studentized EHW" "Neyman" 0.638
"2181" "Studentized EHW" "Neyman" 0.769
"2182" "Studentized EHW" "Neyman" 0.283
"2183" "Studentized EHW" "Neyman" 0.175
"2184" "Studentized EHW" "Neyman" 0.664
"2185" "Studentized EHW" "Neyman" 0.733
"2186" "Studentized EHW" "Neyman" 0.074
"2187" "Studentized EHW" "Neyman" 0.394
"2188" "Studentized EHW" "Neyman" 0.487
"2189" "Studentized EHW" "Neyman" 0.718
"2190" "Studentized EHW" "Neyman" 0.919
"2191" "Studentized EHW" "Neyman" 0.943
"2192" "Studentized EHW" "Neyman" 0.31
"2193" "Studentized EHW" "Neyman" 0.958
"2194" "Studentized EHW" "Neyman" 0.903
"2195" "Studentized EHW" "Neyman" 0.15
"2196" "Studentized EHW" "Neyman" 0.157
"2197" "Studentized EHW" "Neyman" 0.759
"2198" "Studentized EHW" "Neyman" 0.422
"2199" "Studentized EHW" "Neyman" 0.996
"2200" "Studentized EHW" "Neyman" 0.48
"2201" "Studentized EHW" "Neyman" 0.797
"2202" "Studentized EHW" "Neyman" 0.733
"2203" "Studentized EHW" "Neyman" 0.231
"2204" "Studentized EHW" "Neyman" 0.421
"2205" "Studentized EHW" "Neyman" 0.404
"2206" "Studentized EHW" "Neyman" 0.724
"2207" "Studentized EHW" "Neyman" 0.318
"2208" "Studentized EHW" "Neyman" 0.511
"2209" "Studentized EHW" "Neyman" 0.914
"2210" "Studentized EHW" "Neyman" 0.646
"2211" "Studentized EHW" "Neyman" 0.788
"2212" "Studentized EHW" "Neyman" 0.629
"2213" "Studentized EHW" "Neyman" 0.445
"2214" "Studentized EHW" "Neyman" 0.63
"2215" "Studentized EHW" "Neyman" 0.852
"2216" "Studentized EHW" "Neyman" 0.16
"2217" "Studentized EHW" "Neyman" 0.107
"2218" "Studentized EHW" "Neyman" 0.951
"2219" "Studentized EHW" "Neyman" 0.287
"2220" "Studentized EHW" "Neyman" 0.175
"2221" "Studentized EHW" "Neyman" 0.171
"2222" "Studentized EHW" "Neyman" 0.66
"2223" "Studentized EHW" "Neyman" 0.704
"2224" "Studentized EHW" "Neyman" 0.794
"2225" "Studentized EHW" "Neyman" 0.531
"2226" "Studentized EHW" "Neyman" 0.392
"2227" "Studentized EHW" "Neyman" 0.54
"2228" "Studentized EHW" "Neyman" 0.418
"2229" "Studentized EHW" "Neyman" 0.711
"2230" "Studentized EHW" "Neyman" 0.993
"2231" "Studentized EHW" "Neyman" 0.967
"2232" "Studentized EHW" "Neyman" 0.554
"2233" "Studentized EHW" "Neyman" 0.671
"2234" "Studentized EHW" "Neyman" 0.651
"2235" "Studentized EHW" "Neyman" 0.796
"2236" "Studentized EHW" "Neyman" 0.39
"2237" "Studentized EHW" "Neyman" 0.873
"2238" "Studentized EHW" "Neyman" 0.416
"2239" "Studentized EHW" "Neyman" 0.438
"2240" "Studentized EHW" "Neyman" 0.402
"2241" "Studentized EHW" "Neyman" 0.671
"2242" "Studentized EHW" "Neyman" 0.837
"2243" "Studentized EHW" "Neyman" 0.051
"2244" "Studentized EHW" "Neyman" 0.045
"2245" "Studentized EHW" "Neyman" 0.99
"2246" "Studentized EHW" "Neyman" 0.649
"2247" "Studentized EHW" "Neyman" 0.408
"2248" "Studentized EHW" "Neyman" 0.402
"2249" "Studentized EHW" "Neyman" 0.388
"2250" "Studentized EHW" "Neyman" 0.304
"2251" "Studentized EHW" "Neyman" 0.714
"2252" "Studentized EHW" "Neyman" 0.846
"2253" "Studentized EHW" "Neyman" 0.677
"2254" "Studentized EHW" "Neyman" 0.951
"2255" "Studentized EHW" "Neyman" 0.752
"2256" "Studentized EHW" "Neyman" 0.649
"2257" "Studentized EHW" "Neyman" 0.126
"2258" "Studentized EHW" "Neyman" 0.402
"2259" "Studentized EHW" "Neyman" 0.861
"2260" "Studentized EHW" "Neyman" 0.114
"2261" "Studentized EHW" "Neyman" 0.58
"2262" "Studentized EHW" "Neyman" 0.771
"2263" "Studentized EHW" "Neyman" 0.481
"2264" "Studentized EHW" "Neyman" 0.56
"2265" "Studentized EHW" "Neyman" 0.322
"2266" "Studentized EHW" "Neyman" 0.67
"2267" "Studentized EHW" "Neyman" 0.942
"2268" "Studentized EHW" "Neyman" 0.274
"2269" "Studentized EHW" "Neyman" 0.171
"2270" "Studentized EHW" "Neyman" 0.37
"2271" "Studentized EHW" "Neyman" 0.997
"2272" "Studentized EHW" "Neyman" 0.458
"2273" "Studentized EHW" "Neyman" 0.077
"2274" "Studentized EHW" "Neyman" 0.574
"2275" "Studentized EHW" "Neyman" 0.665
"2276" "Studentized EHW" "Neyman" 0.126
"2277" "Studentized EHW" "Neyman" 0.425
"2278" "Studentized EHW" "Neyman" 0.602
"2279" "Studentized EHW" "Neyman" 0.877
"2280" "Studentized EHW" "Neyman" 0.07
"2281" "Studentized EHW" "Neyman" 0.766
"2282" "Studentized EHW" "Neyman" 0.749
"2283" "Studentized EHW" "Neyman" 0.649
"2284" "Studentized EHW" "Neyman" 0.025
"2285" "Studentized EHW" "Neyman" 0.485
"2286" "Studentized EHW" "Neyman" 0.665
"2287" "Studentized EHW" "Neyman" 0.39
"2288" "Studentized EHW" "Neyman" 0.945
"2289" "Studentized EHW" "Neyman" 0.773
"2290" "Studentized EHW" "Neyman" 0.906
"2291" "Studentized EHW" "Neyman" 0.51
"2292" "Studentized EHW" "Neyman" 0.751
"2293" "Studentized EHW" "Neyman" 0.31
"2294" "Studentized EHW" "Neyman" 0.871
"2295" "Studentized EHW" "Neyman" 0.682
"2296" "Studentized EHW" "Neyman" 0.535
"2297" "Studentized EHW" "Neyman" 0.522
"2298" "Studentized EHW" "Neyman" 0.681
"2299" "Studentized EHW" "Neyman" 0.392
"2300" "Studentized EHW" "Neyman" 0.911
"2301" "Studentized EHW" "Neyman" 0.485
"2302" "Studentized EHW" "Neyman" 0.109
"2303" "Studentized EHW" "Neyman" 0.23
"2304" "Studentized EHW" "Neyman" 0.97
"2305" "Studentized EHW" "Neyman" 0.238
"2306" "Studentized EHW" "Neyman" 0.159
"2307" "Studentized EHW" "Neyman" 0.42
"2308" "Studentized EHW" "Neyman" 0.372
"2309" "Studentized EHW" "Neyman" 0.657
"2310" "Studentized EHW" "Neyman" 0.162
"2311" "Studentized EHW" "Neyman" 0.679
"2312" "Studentized EHW" "Neyman" 0.407
"2313" "Studentized EHW" "Neyman" 0.88
"2314" "Studentized EHW" "Neyman" 0.052
"2315" "Studentized EHW" "Neyman" 0.166
"2316" "Studentized EHW" "Neyman" 0.569
"2317" "Studentized EHW" "Neyman" 0.784
"2318" "Studentized EHW" "Neyman" 0.505
"2319" "Studentized EHW" "Neyman" 0.634
"2320" "Studentized EHW" "Neyman" 0.608
"2321" "Studentized EHW" "Neyman" 0.538
"2322" "Studentized EHW" "Neyman" 0.87
"2323" "Studentized EHW" "Neyman" 0.967
"2324" "Studentized EHW" "Neyman" 0.259
"2325" "Studentized EHW" "Neyman" 0.507
"2326" "Studentized EHW" "Neyman" 0.935
"2327" "Studentized EHW" "Neyman" 0.461
"2328" "Studentized EHW" "Neyman" 0.955
"2329" "Studentized EHW" "Neyman" 0.768
"2330" "Studentized EHW" "Neyman" 0.492
"2331" "Studentized EHW" "Neyman" 0.564
"2332" "Studentized EHW" "Neyman" 0.966
"2333" "Studentized EHW" "Neyman" 0.905
"2334" "Studentized EHW" "Neyman" 0.299
"2335" "Studentized EHW" "Neyman" 0.979
"2336" "Studentized EHW" "Neyman" 0.549
"2337" "Studentized EHW" "Neyman" 0.933
"2338" "Studentized EHW" "Neyman" 0.373
"2339" "Studentized EHW" "Neyman" 0.241
"2340" "Studentized EHW" "Neyman" 0.114
"2341" "Studentized EHW" "Neyman" 0.745
"2342" "Studentized EHW" "Neyman" 0.048
"2343" "Studentized EHW" "Neyman" 0.694
"2344" "Studentized EHW" "Neyman" 0.907
"2345" "Studentized EHW" "Neyman" 0.593
"2346" "Studentized EHW" "Neyman" 0.565
"2347" "Studentized EHW" "Neyman" 0.1
"2348" "Studentized EHW" "Neyman" 0.458
"2349" "Studentized EHW" "Neyman" 0.743
"2350" "Studentized EHW" "Neyman" 0.856
"2351" "Studentized EHW" "Neyman" 0.375
"2352" "Studentized EHW" "Neyman" 0.412
"2353" "Studentized EHW" "Neyman" 0.998
"2354" "Studentized EHW" "Neyman" 0.942
"2355" "Studentized EHW" "Neyman" 0.166
"2356" "Studentized EHW" "Neyman" 0.073
"2357" "Studentized EHW" "Neyman" 1
"2358" "Studentized EHW" "Neyman" 0.189
"2359" "Studentized EHW" "Neyman" 0.645
"2360" "Studentized EHW" "Neyman" 0.292
"2361" "Studentized EHW" "Neyman" 0.212
"2362" "Studentized EHW" "Neyman" 0.926
"2363" "Studentized EHW" "Neyman" 0.945
"2364" "Studentized EHW" "Neyman" 0.404
"2365" "Studentized EHW" "Neyman" 0.121
"2366" "Studentized EHW" "Neyman" 0.638
"2367" "Studentized EHW" "Neyman" 0.434
"2368" "Studentized EHW" "Neyman" 0.084
"2369" "Studentized EHW" "Neyman" 0.926
"2370" "Studentized EHW" "Neyman" 0.855
"2371" "Studentized EHW" "Neyman" 0.23
"2372" "Studentized EHW" "Neyman" 0.236
"2373" "Studentized EHW" "Neyman" 0.689
"2374" "Studentized EHW" "Neyman" 0.348
"2375" "Studentized EHW" "Neyman" 0.328
"2376" "Studentized EHW" "Neyman" 0.316
"2377" "Studentized EHW" "Neyman" 0.546
"2378" "Studentized EHW" "Neyman" 0.903
"2379" "Studentized EHW" "Neyman" 0.915
"2380" "Studentized EHW" "Neyman" 0.865
"2381" "Studentized EHW" "Neyman" 0.222
"2382" "Studentized EHW" "Neyman" 0.856
"2383" "Studentized EHW" "Neyman" 0.908
"2384" "Studentized EHW" "Neyman" 0.988
"2385" "Studentized EHW" "Neyman" 0.974
"2386" "Studentized EHW" "Neyman" 0.128
"2387" "Studentized EHW" "Neyman" 0.39
"2388" "Studentized EHW" "Neyman" 0.435
"2389" "Studentized EHW" "Neyman" 0.319
"2390" "Studentized EHW" "Neyman" 0.351
"2391" "Studentized EHW" "Neyman" 0.804
"2392" "Studentized EHW" "Neyman" 0.47
"2393" "Studentized EHW" "Neyman" 0.453
"2394" "Studentized EHW" "Neyman" 0.166
"2395" "Studentized EHW" "Neyman" 0.796
"2396" "Studentized EHW" "Neyman" 0.333
"2397" "Studentized EHW" "Neyman" 0.771
"2398" "Studentized EHW" "Neyman" 0.38
"2399" "Studentized EHW" "Neyman" 0.519
"2400" "Studentized EHW" "Neyman" 0.506
"2401" "Studentized EHW" "Neyman" 0.363
"2402" "Studentized EHW" "Neyman" 0.646
"2403" "Studentized EHW" "Neyman" 0.284
"2404" "Studentized EHW" "Neyman" 0.74
"2405" "Studentized EHW" "Neyman" 0.854
"2406" "Studentized EHW" "Neyman" 0.372
"2407" "Studentized EHW" "Neyman" 0.825
"2408" "Studentized EHW" "Neyman" 0.322
"2409" "Studentized EHW" "Neyman" 0.868
"2410" "Studentized EHW" "Neyman" 0.252
"2411" "Studentized EHW" "Neyman" 0.222
"2412" "Studentized EHW" "Neyman" 0.191
"2413" "Studentized EHW" "Neyman" 0.614
"2414" "Studentized EHW" "Neyman" 0.629
"2415" "Studentized EHW" "Neyman" 0.969
"2416" "Studentized EHW" "Neyman" 0.049
"2417" "Studentized EHW" "Neyman" 0.416
"2418" "Studentized EHW" "Neyman" 0.438
"2419" "Studentized EHW" "Neyman" 0.426
"2420" "Studentized EHW" "Neyman" 0.084
"2421" "Studentized EHW" "Neyman" 0.695
"2422" "Studentized EHW" "Neyman" 0.164
"2423" "Studentized EHW" "Neyman" 0.265
"2424" "Studentized EHW" "Neyman" 0.382
"2425" "Studentized EHW" "Neyman" 0.876
"2426" "Studentized EHW" "Neyman" 0.428
"2427" "Studentized EHW" "Neyman" 0.719
"2428" "Studentized EHW" "Neyman" 0.08
"2429" "Studentized EHW" "Neyman" 0.522
"2430" "Studentized EHW" "Neyman" 0.111
"2431" "Studentized EHW" "Neyman" 0.825
"2432" "Studentized EHW" "Neyman" 0.197
"2433" "Studentized EHW" "Neyman" 0.329
"2434" "Studentized EHW" "Neyman" 0.605
"2435" "Studentized EHW" "Neyman" 0.882
"2436" "Studentized EHW" "Neyman" 0.264
"2437" "Studentized EHW" "Neyman" 0.909
"2438" "Studentized EHW" "Neyman" 0.985
"2439" "Studentized EHW" "Neyman" 0.642
"2440" "Studentized EHW" "Neyman" 0.597
"2441" "Studentized EHW" "Neyman" 0.776
"2442" "Studentized EHW" "Neyman" 0.473
"2443" "Studentized EHW" "Neyman" 0.796
"2444" "Studentized EHW" "Neyman" 0.517
"2445" "Studentized EHW" "Neyman" 0.695
"2446" "Studentized EHW" "Neyman" 0.896
"2447" "Studentized EHW" "Neyman" 0.227
"2448" "Studentized EHW" "Neyman" 0.363
"2449" "Studentized EHW" "Neyman" 0.52
"2450" "Studentized EHW" "Neyman" 0.343
"2451" "Studentized EHW" "Neyman" 0.645
"2452" "Studentized EHW" "Neyman" 0.975
"2453" "Studentized EHW" "Neyman" 0.759
"2454" "Studentized EHW" "Neyman" 0.843
"2455" "Studentized EHW" "Neyman" 0.904
"2456" "Studentized EHW" "Neyman" 0.721
"2457" "Studentized EHW" "Neyman" 0.369
"2458" "Studentized EHW" "Neyman" 0.228
"2459" "Studentized EHW" "Neyman" 0.772
"2460" "Studentized EHW" "Neyman" 0.636
"2461" "Studentized EHW" "Neyman" 0.397
"2462" "Studentized EHW" "Neyman" 0.7
"2463" "Studentized EHW" "Neyman" 0.34
"2464" "Studentized EHW" "Neyman" 0.999
"2465" "Studentized EHW" "Neyman" 0.472
"2466" "Studentized EHW" "Neyman" 0.054
"2467" "Studentized EHW" "Neyman" 0.9
"2468" "Studentized EHW" "Neyman" 0.998
"2469" "Studentized EHW" "Neyman" 0.177
"2470" "Studentized EHW" "Neyman" 0.466
"2471" "Studentized EHW" "Neyman" 0.224
"2472" "Studentized EHW" "Neyman" 0.566
"2473" "Studentized EHW" "Neyman" 0.952
"2474" "Studentized EHW" "Neyman" 0.952
"2475" "Studentized EHW" "Neyman" 0.88
"2476" "Studentized EHW" "Neyman" 0.511
"2477" "Studentized EHW" "Neyman" 0.612
"2478" "Studentized EHW" "Neyman" 0.167
"2479" "Studentized EHW" "Neyman" 0.656
"2480" "Studentized EHW" "Neyman" 0.858
"2481" "Studentized EHW" "Neyman" 0.019
"2482" "Studentized EHW" "Neyman" 0.647
"2483" "Studentized EHW" "Neyman" 0.408
"2484" "Studentized EHW" "Neyman" 0.402
"2485" "Studentized EHW" "Neyman" 0.889
"2486" "Studentized EHW" "Neyman" 0.32
"2487" "Studentized EHW" "Neyman" 0.222
"2488" "Studentized EHW" "Neyman" 0.846
"2489" "Studentized EHW" "Neyman" 0.911
"2490" "Studentized EHW" "Neyman" 0.635
"2491" "Studentized EHW" "Neyman" 0.572
"2492" "Studentized EHW" "Neyman" 0.837
"2493" "Studentized EHW" "Neyman" 0.194
"2494" "Studentized EHW" "Neyman" 0.082
"2495" "Studentized EHW" "Neyman" 0.058
"2496" "Studentized EHW" "Neyman" 0.884
"2497" "Studentized EHW" "Neyman" 0.803
"2498" "Studentized EHW" "Neyman" 0.417
"2499" "Studentized EHW" "Neyman" 0.598
"2500" "Studentized EHW" "Neyman" 0.922
"2501" "Studentized EHW" "Neyman" 0.68
"2502" "Studentized EHW" "Neyman" 0.78
"2503" "Studentized EHW" "Neyman" 0.868
"2504" "Studentized EHW" "Neyman" 0.396
"2505" "Studentized EHW" "Neyman" 0.179
"2506" "Studentized EHW" "Neyman" 0.683
"2507" "Studentized EHW" "Neyman" 0.722
"2508" "Studentized EHW" "Neyman" 0.732
"2509" "Studentized EHW" "Neyman" 0.837
"2510" "Studentized EHW" "Neyman" 0.799
"2511" "Studentized EHW" "Neyman" 0.474
"2512" "Studentized EHW" "Neyman" 0.688
"2513" "Studentized EHW" "Neyman" 0.429
"2514" "Studentized EHW" "Neyman" 0.862
"2515" "Studentized EHW" "Neyman" 0.856
"2516" "Studentized EHW" "Neyman" 0.319
"2517" "Studentized EHW" "Neyman" 0.702
"2518" "Studentized EHW" "Neyman" 0.942
"2519" "Studentized EHW" "Neyman" 0.208
"2520" "Studentized EHW" "Neyman" 0.971
"2521" "Studentized EHW" "Neyman" 0.959
"2522" "Studentized EHW" "Neyman" 0.907
"2523" "Studentized EHW" "Neyman" 0.567
"2524" "Studentized EHW" "Neyman" 0.4
"2525" "Studentized EHW" "Neyman" 0.398
"2526" "Studentized EHW" "Neyman" 0.314
"2527" "Studentized EHW" "Neyman" 0.052
"2528" "Studentized EHW" "Neyman" 0.692
"2529" "Studentized EHW" "Neyman" 0.641
"2530" "Studentized EHW" "Neyman" 0.901
"2531" "Studentized EHW" "Neyman" 0.984
"2532" "Studentized EHW" "Neyman" 0.51
"2533" "Studentized EHW" "Neyman" 0.254
"2534" "Studentized EHW" "Neyman" 0.681
"2535" "Studentized EHW" "Neyman" 0.519
"2536" "Studentized EHW" "Neyman" 0.927
"2537" "Studentized EHW" "Neyman" 0.58
"2538" "Studentized EHW" "Neyman" 0.256
"2539" "Studentized EHW" "Neyman" 0.426
"2540" "Studentized EHW" "Neyman" 0.648
"2541" "Studentized EHW" "Neyman" 0.438
"2542" "Studentized EHW" "Neyman" 0.685
"2543" "Studentized EHW" "Neyman" 0.9
"2544" "Studentized EHW" "Neyman" 0.533
"2545" "Studentized EHW" "Neyman" 0.469
"2546" "Studentized EHW" "Neyman" 0.295
"2547" "Studentized EHW" "Neyman" 0.503
"2548" "Studentized EHW" "Neyman" 0.324
"2549" "Studentized EHW" "Neyman" 0.734
"2550" "Studentized EHW" "Neyman" 0.658
"2551" "Studentized EHW" "Neyman" 0.689
"2552" "Studentized EHW" "Neyman" 0.831
"2553" "Studentized EHW" "Neyman" 0.123
"2554" "Studentized EHW" "Neyman" 0.543
"2555" "Studentized EHW" "Neyman" 0.294
"2556" "Studentized EHW" "Neyman" 0.707
"2557" "Studentized EHW" "Neyman" 0.781
"2558" "Studentized EHW" "Neyman" 0.722
"2559" "Studentized EHW" "Neyman" 0.982
"2560" "Studentized EHW" "Neyman" 0.921
"2561" "Studentized EHW" "Neyman" 0.116
"2562" "Studentized EHW" "Neyman" 0.588
"2563" "Studentized EHW" "Neyman" 0.876
"2564" "Studentized EHW" "Neyman" 0.781
"2565" "Studentized EHW" "Neyman" 0.657
"2566" "Studentized EHW" "Neyman" 0.202
"2567" "Studentized EHW" "Neyman" 0.307
"2568" "Studentized EHW" "Neyman" 0.976
"2569" "Studentized EHW" "Neyman" 0.933
"2570" "Studentized EHW" "Neyman" 0.631
"2571" "Studentized EHW" "Neyman" 0.149
"2572" "Studentized EHW" "Neyman" 0.652
"2573" "Studentized EHW" "Neyman" 0.887
"2574" "Studentized EHW" "Neyman" 0.711
"2575" "Studentized EHW" "Neyman" 0.688
"2576" "Studentized EHW" "Neyman" 0.784
"2577" "Studentized EHW" "Neyman" 0.529
"2578" "Studentized EHW" "Neyman" 0.526
"2579" "Studentized EHW" "Neyman" 0.234
"2580" "Studentized EHW" "Neyman" 0.942
"2581" "Studentized EHW" "Neyman" 0.596
"2582" "Studentized EHW" "Neyman" 0.709
"2583" "Studentized EHW" "Neyman" 0.05
"2584" "Studentized EHW" "Neyman" 0.186
"2585" "Studentized EHW" "Neyman" 0.313
"2586" "Studentized EHW" "Neyman" 0.907
"2587" "Studentized EHW" "Neyman" 0.891
"2588" "Studentized EHW" "Neyman" 0.347
"2589" "Studentized EHW" "Neyman" 0.547
"2590" "Studentized EHW" "Neyman" 0.827
"2591" "Studentized EHW" "Neyman" 0.333
"2592" "Studentized EHW" "Neyman" 0.279
"2593" "Studentized EHW" "Neyman" 0.015
"2594" "Studentized EHW" "Neyman" 0.611
"2595" "Studentized EHW" "Neyman" 0.485
"2596" "Studentized EHW" "Neyman" 0.85
"2597" "Studentized EHW" "Neyman" 0.81
"2598" "Studentized EHW" "Neyman" 0.687
"2599" "Studentized EHW" "Neyman" 0.298
"2600" "Studentized EHW" "Neyman" 0.979
"2601" "Studentized EHW" "Neyman" 0.451
"2602" "Studentized EHW" "Neyman" 0.573
"2603" "Studentized EHW" "Neyman" 0.567
"2604" "Studentized EHW" "Neyman" 0.48
"2605" "Studentized EHW" "Neyman" 0.565
"2606" "Studentized EHW" "Neyman" 0.579
"2607" "Studentized EHW" "Neyman" 0.112
"2608" "Studentized EHW" "Neyman" 0.46
"2609" "Studentized EHW" "Neyman" 0.084
"2610" "Studentized EHW" "Neyman" 0.421
"2611" "Studentized EHW" "Neyman" 0.362
"2612" "Studentized EHW" "Neyman" 0.391
"2613" "Studentized EHW" "Neyman" 0.801
"2614" "Studentized EHW" "Neyman" 0.413
"2615" "Studentized EHW" "Neyman" 0.534
"2616" "Studentized EHW" "Neyman" 0.847
"2617" "Studentized EHW" "Neyman" 0.934
"2618" "Studentized EHW" "Neyman" 0.985
"2619" "Studentized EHW" "Neyman" 0.887
"2620" "Studentized EHW" "Neyman" 0.626
"2621" "Studentized EHW" "Neyman" 0.528
"2622" "Studentized EHW" "Neyman" 0.626
"2623" "Studentized EHW" "Neyman" 0.32
"2624" "Studentized EHW" "Neyman" 0.575
"2625" "Studentized EHW" "Neyman" 0.428
"2626" "Studentized EHW" "Neyman" 0.97
"2627" "Studentized EHW" "Neyman" 0.263
"2628" "Studentized EHW" "Neyman" 0.571
"2629" "Studentized EHW" "Neyman" 0.793
"2630" "Studentized EHW" "Neyman" 0.91
"2631" "Studentized EHW" "Neyman" 0.978
"2632" "Studentized EHW" "Neyman" 0.962
"2633" "Studentized EHW" "Neyman" 0.897
"2634" "Studentized EHW" "Neyman" 0.233
"2635" "Studentized EHW" "Neyman" 0.805
"2636" "Studentized EHW" "Neyman" 0.572
"2637" "Studentized EHW" "Neyman" 0.961
"2638" "Studentized EHW" "Neyman" 0.903
"2639" "Studentized EHW" "Neyman" 0.964
"2640" "Studentized EHW" "Neyman" 0.095
"2641" "Studentized EHW" "Neyman" 0.61
"2642" "Studentized EHW" "Neyman" 0.231
"2643" "Studentized EHW" "Neyman" 0.879
"2644" "Studentized EHW" "Neyman" 0.585
"2645" "Studentized EHW" "Neyman" 0.965
"2646" "Studentized EHW" "Neyman" 0.021
"2647" "Studentized EHW" "Neyman" 0.327
"2648" "Studentized EHW" "Neyman" 0.389
"2649" "Studentized EHW" "Neyman" 0.804
"2650" "Studentized EHW" "Neyman" 0.576
"2651" "Studentized EHW" "Neyman" 0.351
"2652" "Studentized EHW" "Neyman" 0.956
"2653" "Studentized EHW" "Neyman" 0.445
"2654" "Studentized EHW" "Neyman" 0.593
"2655" "Studentized EHW" "Neyman" 0.412
"2656" "Studentized EHW" "Neyman" 0.522
"2657" "Studentized EHW" "Neyman" 0.223
"2658" "Studentized EHW" "Neyman" 0.405
"2659" "Studentized EHW" "Neyman" 0.26
"2660" "Studentized EHW" "Neyman" 0.843
"2661" "Studentized EHW" "Neyman" 0.921
"2662" "Studentized EHW" "Neyman" 0.389
"2663" "Studentized EHW" "Neyman" 0.239
"2664" "Studentized EHW" "Neyman" 0.604
"2665" "Studentized EHW" "Neyman" 0.945
"2666" "Studentized EHW" "Neyman" 0.998
"2667" "Studentized EHW" "Neyman" 0.157
"2668" "Studentized EHW" "Neyman" 0.468
"2669" "Studentized EHW" "Neyman" 0.955
"2670" "Studentized EHW" "Neyman" 0.505
"2671" "Studentized EHW" "Neyman" 0.406
"2672" "Studentized EHW" "Neyman" 0.629
"2673" "Studentized EHW" "Neyman" 0.911
"2674" "Studentized EHW" "Neyman" 0.197
"2675" "Studentized EHW" "Neyman" 0.745
"2676" "Studentized EHW" "Neyman" 0.75
"2677" "Studentized EHW" "Neyman" 0.887
"2678" "Studentized EHW" "Neyman" 0.203
"2679" "Studentized EHW" "Neyman" 0.016
"2680" "Studentized EHW" "Neyman" 0.799
"2681" "Studentized EHW" "Neyman" 0.384
"2682" "Studentized EHW" "Neyman" 0.383
"2683" "Studentized EHW" "Neyman" 0.148
"2684" "Studentized EHW" "Neyman" 0.375
"2685" "Studentized EHW" "Neyman" 0.788
"2686" "Studentized EHW" "Neyman" 0.476
"2687" "Studentized EHW" "Neyman" 0.154
"2688" "Studentized EHW" "Neyman" 0.236
"2689" "Studentized EHW" "Neyman" 0.251
"2690" "Studentized EHW" "Neyman" 0.736
"2691" "Studentized EHW" "Neyman" 0.055
"2692" "Studentized EHW" "Neyman" 0.536
"2693" "Studentized EHW" "Neyman" 0.823
"2694" "Studentized EHW" "Neyman" 0.619
"2695" "Studentized EHW" "Neyman" 0.447
"2696" "Studentized EHW" "Neyman" 0.621
"2697" "Studentized EHW" "Neyman" 0.851
"2698" "Studentized EHW" "Neyman" 0.584
"2699" "Studentized EHW" "Neyman" 0.612
"2700" "Studentized EHW" "Neyman" 0.832
"2701" "Studentized EHW" "Neyman" 0.663
"2702" "Studentized EHW" "Neyman" 0.947
"2703" "Studentized EHW" "Neyman" 0.226
"2704" "Studentized EHW" "Neyman" 0.95
"2705" "Studentized EHW" "Neyman" 0.422
"2706" "Studentized EHW" "Neyman" 0.154
"2707" "Studentized EHW" "Neyman" 0.269
"2708" "Studentized EHW" "Neyman" 0.144
"2709" "Studentized EHW" "Neyman" 0.772
"2710" "Studentized EHW" "Neyman" 0.592
"2711" "Studentized EHW" "Neyman" 0.929
"2712" "Studentized EHW" "Neyman" 0.176
"2713" "Studentized EHW" "Neyman" 0.516
"2714" "Studentized EHW" "Neyman" 0.359
"2715" "Studentized EHW" "Neyman" 0.487
"2716" "Studentized EHW" "Neyman" 0.281
"2717" "Studentized EHW" "Neyman" 0.215
"2718" "Studentized EHW" "Neyman" 0.902
"2719" "Studentized EHW" "Neyman" 0.751
"2720" "Studentized EHW" "Neyman" 0.569
"2721" "Studentized EHW" "Neyman" 0.647
"2722" "Studentized EHW" "Neyman" 0.551
"2723" "Studentized EHW" "Neyman" 0.389
"2724" "Studentized EHW" "Neyman" 0.614
"2725" "Studentized EHW" "Neyman" 0.265
"2726" "Studentized EHW" "Neyman" 0.978
"2727" "Studentized EHW" "Neyman" 0.919
"2728" "Studentized EHW" "Neyman" 0.746
"2729" "Studentized EHW" "Neyman" 0.443
"2730" "Studentized EHW" "Neyman" 0.372
"2731" "Studentized EHW" "Neyman" 0.111
"2732" "Studentized EHW" "Neyman" 0.389
"2733" "Studentized EHW" "Neyman" 0.294
"2734" "Studentized EHW" "Neyman" 0.695
"2735" "Studentized EHW" "Neyman" 0.394
"2736" "Studentized EHW" "Neyman" 0.53
"2737" "Studentized EHW" "Neyman" 0.783
"2738" "Studentized EHW" "Neyman" 0.795
"2739" "Studentized EHW" "Neyman" 0.464
"2740" "Studentized EHW" "Neyman" 0.683
"2741" "Studentized EHW" "Neyman" 0.257
"2742" "Studentized EHW" "Neyman" 0.273
"2743" "Studentized EHW" "Neyman" 0.701
"2744" "Studentized EHW" "Neyman" 0.196
"2745" "Studentized EHW" "Neyman" 0.11
"2746" "Studentized EHW" "Neyman" 0.995
"2747" "Studentized EHW" "Neyman" 0.82
"2748" "Studentized EHW" "Neyman" 0.335
"2749" "Studentized EHW" "Neyman" 0.838
"2750" "Studentized EHW" "Neyman" 0.92
"2751" "Studentized EHW" "Neyman" 0.931
"2752" "Studentized EHW" "Neyman" 0.354
"2753" "Studentized EHW" "Neyman" 0.118
"2754" "Studentized EHW" "Neyman" 0.281
"2755" "Studentized EHW" "Neyman" 0.462
"2756" "Studentized EHW" "Neyman" 0.143
"2757" "Studentized EHW" "Neyman" 0.399
"2758" "Studentized EHW" "Neyman" 0.657
"2759" "Studentized EHW" "Neyman" 0.771
"2760" "Studentized EHW" "Neyman" 0.01
"2761" "Studentized EHW" "Neyman" 0.073
"2762" "Studentized EHW" "Neyman" 0.081
"2763" "Studentized EHW" "Neyman" 0.789
"2764" "Studentized EHW" "Neyman" 0.845
"2765" "Studentized EHW" "Neyman" 0.566
"2766" "Studentized EHW" "Neyman" 0.815
"2767" "Studentized EHW" "Neyman" 0.22
"2768" "Studentized EHW" "Neyman" 0.749
"2769" "Studentized EHW" "Neyman" 0.817
"2770" "Studentized EHW" "Neyman" 0.176
"2771" "Studentized EHW" "Neyman" 0.134
"2772" "Studentized EHW" "Neyman" 0.405
"2773" "Studentized EHW" "Neyman" 0.42
"2774" "Studentized EHW" "Neyman" 0.196
"2775" "Studentized EHW" "Neyman" 0.587
"2776" "Studentized EHW" "Neyman" 0.635
"2777" "Studentized EHW" "Neyman" 0.66
"2778" "Studentized EHW" "Neyman" 0.825
"2779" "Studentized EHW" "Neyman" 0.66
"2780" "Studentized EHW" "Neyman" 0.588
"2781" "Studentized EHW" "Neyman" 0.379
"2782" "Studentized EHW" "Neyman" 0.519
"2783" "Studentized EHW" "Neyman" 0.782
"2784" "Studentized EHW" "Neyman" 0.524
"2785" "Studentized EHW" "Neyman" 0.77
"2786" "Studentized EHW" "Neyman" 0.23
"2787" "Studentized EHW" "Neyman" 0.442
"2788" "Studentized EHW" "Neyman" 0.782
"2789" "Studentized EHW" "Neyman" 0.297
"2790" "Studentized EHW" "Neyman" 0.757
"2791" "Studentized EHW" "Neyman" 0.419
"2792" "Studentized EHW" "Neyman" 0.657
"2793" "Studentized EHW" "Neyman" 0.801
"2794" "Studentized EHW" "Neyman" 0.837
"2795" "Studentized EHW" "Neyman" 0.43
"2796" "Studentized EHW" "Neyman" 0.742
"2797" "Studentized EHW" "Neyman" 0.32
"2798" "Studentized EHW" "Neyman" 0.959
"2799" "Studentized EHW" "Neyman" 0.009
"2800" "Studentized EHW" "Neyman" 0.024
"2801" "Studentized EHW" "Neyman" 0.623
"2802" "Studentized EHW" "Neyman" 0.96
"2803" "Studentized EHW" "Neyman" 0.813
"2804" "Studentized EHW" "Neyman" 0.387
"2805" "Studentized EHW" "Neyman" 0.408
"2806" "Studentized EHW" "Neyman" 0.756
"2807" "Studentized EHW" "Neyman" 0.595
"2808" "Studentized EHW" "Neyman" 0.305
"2809" "Studentized EHW" "Neyman" 0.487
"2810" "Studentized EHW" "Neyman" 0.634
"2811" "Studentized EHW" "Neyman" 0.539
"2812" "Studentized EHW" "Neyman" 0.43
"2813" "Studentized EHW" "Neyman" 0.932
"2814" "Studentized EHW" "Neyman" 0.614
"2815" "Studentized EHW" "Neyman" 0.993
"2816" "Studentized EHW" "Neyman" 0.43
"2817" "Studentized EHW" "Neyman" 0.48
"2818" "Studentized EHW" "Neyman" 0.202
"2819" "Studentized EHW" "Neyman" 0.071
"2820" "Studentized EHW" "Neyman" 0.271
"2821" "Studentized EHW" "Neyman" 0.727
"2822" "Studentized EHW" "Neyman" 0.317
"2823" "Studentized EHW" "Neyman" 0.758
"2824" "Studentized EHW" "Neyman" 0.391
"2825" "Studentized EHW" "Neyman" 0.076
"2826" "Studentized EHW" "Neyman" 0.336
"2827" "Studentized EHW" "Neyman" 0.507
"2828" "Studentized EHW" "Neyman" 0.03
"2829" "Studentized EHW" "Neyman" 0.251
"2830" "Studentized EHW" "Neyman" 0.837
"2831" "Studentized EHW" "Neyman" 0.383
"2832" "Studentized EHW" "Neyman" 0.185
"2833" "Studentized EHW" "Neyman" 0.395
"2834" "Studentized EHW" "Neyman" 0.918
"2835" "Studentized EHW" "Neyman" 0.464
"2836" "Studentized EHW" "Neyman" 0.334
"2837" "Studentized EHW" "Neyman" 0.651
"2838" "Studentized EHW" "Neyman" 0.839
"2839" "Studentized EHW" "Neyman" 0.533
"2840" "Studentized EHW" "Neyman" 0.008
"2841" "Studentized EHW" "Neyman" 0.858
"2842" "Studentized EHW" "Neyman" 0.007
"2843" "Studentized EHW" "Neyman" 0.92
"2844" "Studentized EHW" "Neyman" 0.784
"2845" "Studentized EHW" "Neyman" 0.758
"2846" "Studentized EHW" "Neyman" 0.42
"2847" "Studentized EHW" "Neyman" 0.852
"2848" "Studentized EHW" "Neyman" 0.337
"2849" "Studentized EHW" "Neyman" 0.299
"2850" "Studentized EHW" "Neyman" 0.828
"2851" "Studentized EHW" "Neyman" 0.356
"2852" "Studentized EHW" "Neyman" 0.309
"2853" "Studentized EHW" "Neyman" 0.99
"2854" "Studentized EHW" "Neyman" 0.488
"2855" "Studentized EHW" "Neyman" 0.855
"2856" "Studentized EHW" "Neyman" 0.818
"2857" "Studentized EHW" "Neyman" 0.676
"2858" "Studentized EHW" "Neyman" 0.13
"2859" "Studentized EHW" "Neyman" 0.615
"2860" "Studentized EHW" "Neyman" 0.489
"2861" "Studentized EHW" "Neyman" 0.108
"2862" "Studentized EHW" "Neyman" 0.699
"2863" "Studentized EHW" "Neyman" 0.148
"2864" "Studentized EHW" "Neyman" 0.399
"2865" "Studentized EHW" "Neyman" 0.208
"2866" "Studentized EHW" "Neyman" 0.358
"2867" "Studentized EHW" "Neyman" 0.521
"2868" "Studentized EHW" "Neyman" 0.498
"2869" "Studentized EHW" "Neyman" 0.95
"2870" "Studentized EHW" "Neyman" 0.067
"2871" "Studentized EHW" "Neyman" 0.934
"2872" "Studentized EHW" "Neyman" 0.926
"2873" "Studentized EHW" "Neyman" 0.234
"2874" "Studentized EHW" "Neyman" 0.882
"2875" "Studentized EHW" "Neyman" 0.7
"2876" "Studentized EHW" "Neyman" 0.665
"2877" "Studentized EHW" "Neyman" 0.819
"2878" "Studentized EHW" "Neyman" 0.026
"2879" "Studentized EHW" "Neyman" 0.309
"2880" "Studentized EHW" "Neyman" 0.254
"2881" "Studentized EHW" "Neyman" 0.218
"2882" "Studentized EHW" "Neyman" 0.593
"2883" "Studentized EHW" "Neyman" 0.417
"2884" "Studentized EHW" "Neyman" 0.707
"2885" "Studentized EHW" "Neyman" 0.686
"2886" "Studentized EHW" "Neyman" 0.836
"2887" "Studentized EHW" "Neyman" 0.953
"2888" "Studentized EHW" "Neyman" 0.1
"2889" "Studentized EHW" "Neyman" 0.483
"2890" "Studentized EHW" "Neyman" 0.942
"2891" "Studentized EHW" "Neyman" 0.229
"2892" "Studentized EHW" "Neyman" 0.791
"2893" "Studentized EHW" "Neyman" 0.616
"2894" "Studentized EHW" "Neyman" 0.077
"2895" "Studentized EHW" "Neyman" 0.311
"2896" "Studentized EHW" "Neyman" 0.28
"2897" "Studentized EHW" "Neyman" 0.002
"2898" "Studentized EHW" "Neyman" 0.913
"2899" "Studentized EHW" "Neyman" 0.474
"2900" "Studentized EHW" "Neyman" 0.307
"2901" "Studentized EHW" "Neyman" 0.967
"2902" "Studentized EHW" "Neyman" 0.894
"2903" "Studentized EHW" "Neyman" 0.836
"2904" "Studentized EHW" "Neyman" 0.762
"2905" "Studentized EHW" "Neyman" 0.512
"2906" "Studentized EHW" "Neyman" 0.973
"2907" "Studentized EHW" "Neyman" 0.262
"2908" "Studentized EHW" "Neyman" 0.185
"2909" "Studentized EHW" "Neyman" 0.418
"2910" "Studentized EHW" "Neyman" 0.952
"2911" "Studentized EHW" "Neyman" 0.66
"2912" "Studentized EHW" "Neyman" 0.304
"2913" "Studentized EHW" "Neyman" 0.155
"2914" "Studentized EHW" "Neyman" 0.215
"2915" "Studentized EHW" "Neyman" 0.302
"2916" "Studentized EHW" "Neyman" 0.148
"2917" "Studentized EHW" "Neyman" 0.437
"2918" "Studentized EHW" "Neyman" 0.277
"2919" "Studentized EHW" "Neyman" 0.389
"2920" "Studentized EHW" "Neyman" 0.254
"2921" "Studentized EHW" "Neyman" 0.533
"2922" "Studentized EHW" "Neyman" 0.252
"2923" "Studentized EHW" "Neyman" 0.18
"2924" "Studentized EHW" "Neyman" 0.105
"2925" "Studentized EHW" "Neyman" 0.646
"2926" "Studentized EHW" "Neyman" 0.584
"2927" "Studentized EHW" "Neyman" 0.465
"2928" "Studentized EHW" "Neyman" 0.744
"2929" "Studentized EHW" "Neyman" 0.822
"2930" "Studentized EHW" "Neyman" 0.823
"2931" "Studentized EHW" "Neyman" 0.395
"2932" "Studentized EHW" "Neyman" 0.171
"2933" "Studentized EHW" "Neyman" 0.901
"2934" "Studentized EHW" "Neyman" 0.893
"2935" "Studentized EHW" "Neyman" 0.52
"2936" "Studentized EHW" "Neyman" 0.852
"2937" "Studentized EHW" "Neyman" 0.388
"2938" "Studentized EHW" "Neyman" 0.996
"2939" "Studentized EHW" "Neyman" 0.823
"2940" "Studentized EHW" "Neyman" 0.504
"2941" "Studentized EHW" "Neyman" 0.744
"2942" "Studentized EHW" "Neyman" 0.927
"2943" "Studentized EHW" "Neyman" 0.37
"2944" "Studentized EHW" "Neyman" 0.242
"2945" "Studentized EHW" "Neyman" 0.905
"2946" "Studentized EHW" "Neyman" 0.412
"2947" "Studentized EHW" "Neyman" 0.394
"2948" "Studentized EHW" "Neyman" 0.65
"2949" "Studentized EHW" "Neyman" 0.803
"2950" "Studentized EHW" "Neyman" 0.187
"2951" "Studentized EHW" "Neyman" 0.536
"2952" "Studentized EHW" "Neyman" 0.795
"2953" "Studentized EHW" "Neyman" 0.514
"2954" "Studentized EHW" "Neyman" 0.994
"2955" "Studentized EHW" "Neyman" 0.83
"2956" "Studentized EHW" "Neyman" 0.465
"2957" "Studentized EHW" "Neyman" 0.761
"2958" "Studentized EHW" "Neyman" 0.473
"2959" "Studentized EHW" "Neyman" 0.34
"2960" "Studentized EHW" "Neyman" 0.211
"2961" "Studentized EHW" "Neyman" 0.937
"2962" "Studentized EHW" "Neyman" 0.34
"2963" "Studentized EHW" "Neyman" 0.282
"2964" "Studentized EHW" "Neyman" 0.601
"2965" "Studentized EHW" "Neyman" 0.66
"2966" "Studentized EHW" "Neyman" 0.214
"2967" "Studentized EHW" "Neyman" 0.622
"2968" "Studentized EHW" "Neyman" 0.106
"2969" "Studentized EHW" "Neyman" 0.735
"2970" "Studentized EHW" "Neyman" 0.296
"2971" "Studentized EHW" "Neyman" 0.156
"2972" "Studentized EHW" "Neyman" 0.596
"2973" "Studentized EHW" "Neyman" 0.811
"2974" "Studentized EHW" "Neyman" 0.005
"2975" "Studentized EHW" "Neyman" 0.847
"2976" "Studentized EHW" "Neyman" 0.378
"2977" "Studentized EHW" "Neyman" 0.085
"2978" "Studentized EHW" "Neyman" 0.598
"2979" "Studentized EHW" "Neyman" 0.454
"2980" "Studentized EHW" "Neyman" 0.111
"2981" "Studentized EHW" "Neyman" 0.167
"2982" "Studentized EHW" "Neyman" 0.194
"2983" "Studentized EHW" "Neyman" 0.1
"2984" "Studentized EHW" "Neyman" 0.501
"2985" "Studentized EHW" "Neyman" 0.941
"2986" "Studentized EHW" "Neyman" 0.634
"2987" "Studentized EHW" "Neyman" 0.119
"2988" "Studentized EHW" "Neyman" 0.02
"2989" "Studentized EHW" "Neyman" 0.423
"2990" "Studentized EHW" "Neyman" 0.725
"2991" "Studentized EHW" "Neyman" 0.818
"2992" "Studentized EHW" "Neyman" 0.769
"2993" "Studentized EHW" "Neyman" 0.551
"2994" "Studentized EHW" "Neyman" 0.597
"2995" "Studentized EHW" "Neyman" 0.206
"2996" "Studentized EHW" "Neyman" 0.321
"2997" "Studentized EHW" "Neyman" 0.419
"2998" "Studentized EHW" "Neyman" 0.568
"2999" "Studentized EHW" "Neyman" 0.185
"3000" "Studentized EHW" "Neyman" 0.07
"3001" "Unstudentized" "Fisher" 0.523
"3002" "Unstudentized" "Fisher" 0.583
"3003" "Unstudentized" "Fisher" 0.019
"3004" "Unstudentized" "Fisher" 0.25
"3005" "Unstudentized" "Fisher" 0.117
"3006" "Unstudentized" "Fisher" 0.384
"3007" "Unstudentized" "Fisher" 0.376
"3008" "Unstudentized" "Fisher" 0.137
"3009" "Unstudentized" "Fisher" 0.088
"3010" "Unstudentized" "Fisher" 0.188
"3011" "Unstudentized" "Fisher" 0.352
"3012" "Unstudentized" "Fisher" 0.894
"3013" "Unstudentized" "Fisher" 0.657
"3014" "Unstudentized" "Fisher" 0.276
"3015" "Unstudentized" "Fisher" 0.407
"3016" "Unstudentized" "Fisher" 0.592
"3017" "Unstudentized" "Fisher" 0.333
"3018" "Unstudentized" "Fisher" 0.437
"3019" "Unstudentized" "Fisher" 0.273
"3020" "Unstudentized" "Fisher" 0.509
"3021" "Unstudentized" "Fisher" 0.514
"3022" "Unstudentized" "Fisher" 0.496
"3023" "Unstudentized" "Fisher" 0.607
"3024" "Unstudentized" "Fisher" 0.88
"3025" "Unstudentized" "Fisher" 0.203
"3026" "Unstudentized" "Fisher" 0.322
"3027" "Unstudentized" "Fisher" 0.238
"3028" "Unstudentized" "Fisher" 0.101
"3029" "Unstudentized" "Fisher" 0.025
"3030" "Unstudentized" "Fisher" 0.438
"3031" "Unstudentized" "Fisher" 0.385
"3032" "Unstudentized" "Fisher" 0.617
"3033" "Unstudentized" "Fisher" 0.676
"3034" "Unstudentized" "Fisher" 0.9
"3035" "Unstudentized" "Fisher" 0.736
"3036" "Unstudentized" "Fisher" 0.725
"3037" "Unstudentized" "Fisher" 0.916
"3038" "Unstudentized" "Fisher" 0.589
"3039" "Unstudentized" "Fisher" 0.72
"3040" "Unstudentized" "Fisher" 0.086
"3041" "Unstudentized" "Fisher" 0.366
"3042" "Unstudentized" "Fisher" 0.799
"3043" "Unstudentized" "Fisher" 0.8
"3044" "Unstudentized" "Fisher" 0.921
"3045" "Unstudentized" "Fisher" 0.741
"3046" "Unstudentized" "Fisher" 0.891
"3047" "Unstudentized" "Fisher" 0.682
"3048" "Unstudentized" "Fisher" 0.684
"3049" "Unstudentized" "Fisher" 0.398
"3050" "Unstudentized" "Fisher" 0.275
"3051" "Unstudentized" "Fisher" 0.308
"3052" "Unstudentized" "Fisher" 0.284
"3053" "Unstudentized" "Fisher" 0.621
"3054" "Unstudentized" "Fisher" 0.53
"3055" "Unstudentized" "Fisher" 0.535
"3056" "Unstudentized" "Fisher" 0.747
"3057" "Unstudentized" "Fisher" 0.559
"3058" "Unstudentized" "Fisher" 0.136
"3059" "Unstudentized" "Fisher" 0.639
"3060" "Unstudentized" "Fisher" 0.095
"3061" "Unstudentized" "Fisher" 0.638
"3062" "Unstudentized" "Fisher" 0.937
"3063" "Unstudentized" "Fisher" 0.298
"3064" "Unstudentized" "Fisher" 0.592
"3065" "Unstudentized" "Fisher" 0.397
"3066" "Unstudentized" "Fisher" 0.19
"3067" "Unstudentized" "Fisher" 0.814
"3068" "Unstudentized" "Fisher" 0.024
"3069" "Unstudentized" "Fisher" 0.002
"3070" "Unstudentized" "Fisher" 0.956
"3071" "Unstudentized" "Fisher" 0.628
"3072" "Unstudentized" "Fisher" 0.783
"3073" "Unstudentized" "Fisher" 0.187
"3074" "Unstudentized" "Fisher" 0.581
"3075" "Unstudentized" "Fisher" 0.023
"3076" "Unstudentized" "Fisher" 0.192
"3077" "Unstudentized" "Fisher" 0.041
"3078" "Unstudentized" "Fisher" 0.205
"3079" "Unstudentized" "Fisher" 0.295
"3080" "Unstudentized" "Fisher" 0.414
"3081" "Unstudentized" "Fisher" 0.822
"3082" "Unstudentized" "Fisher" 0.139
"3083" "Unstudentized" "Fisher" 0.728
"3084" "Unstudentized" "Fisher" 0.027
"3085" "Unstudentized" "Fisher" 0.331
"3086" "Unstudentized" "Fisher" 0.259
"3087" "Unstudentized" "Fisher" 0.776
"3088" "Unstudentized" "Fisher" 0.976
"3089" "Unstudentized" "Fisher" 0.32
"3090" "Unstudentized" "Fisher" 0.534
"3091" "Unstudentized" "Fisher" 0.037
"3092" "Unstudentized" "Fisher" 0.136
"3093" "Unstudentized" "Fisher" 0.694
"3094" "Unstudentized" "Fisher" 0.866
"3095" "Unstudentized" "Fisher" 0.844
"3096" "Unstudentized" "Fisher" 0.533
"3097" "Unstudentized" "Fisher" 0.28
"3098" "Unstudentized" "Fisher" 0.609
"3099" "Unstudentized" "Fisher" 0.594
"3100" "Unstudentized" "Fisher" 0.62
"3101" "Unstudentized" "Fisher" 0.914
"3102" "Unstudentized" "Fisher" 0.539
"3103" "Unstudentized" "Fisher" 0.198
"3104" "Unstudentized" "Fisher" 0.432
"3105" "Unstudentized" "Fisher" 0.448
"3106" "Unstudentized" "Fisher" 0.384
"3107" "Unstudentized" "Fisher" 0.916
"3108" "Unstudentized" "Fisher" 0
"3109" "Unstudentized" "Fisher" 0.088
"3110" "Unstudentized" "Fisher" 0.904
"3111" "Unstudentized" "Fisher" 0.139
"3112" "Unstudentized" "Fisher" 0.338
"3113" "Unstudentized" "Fisher" 0.01
"3114" "Unstudentized" "Fisher" 0.297
"3115" "Unstudentized" "Fisher" 0.006
"3116" "Unstudentized" "Fisher" 0.086
"3117" "Unstudentized" "Fisher" 0.216
"3118" "Unstudentized" "Fisher" 0.778
"3119" "Unstudentized" "Fisher" 0.311
"3120" "Unstudentized" "Fisher" 0.3
"3121" "Unstudentized" "Fisher" 0.514
"3122" "Unstudentized" "Fisher" 0.105
"3123" "Unstudentized" "Fisher" 0.644
"3124" "Unstudentized" "Fisher" 0.938
"3125" "Unstudentized" "Fisher" 0.024
"3126" "Unstudentized" "Fisher" 0.462
"3127" "Unstudentized" "Fisher" 0.782
"3128" "Unstudentized" "Fisher" 0.773
"3129" "Unstudentized" "Fisher" 0.017
"3130" "Unstudentized" "Fisher" 0.808
"3131" "Unstudentized" "Fisher" 0.796
"3132" "Unstudentized" "Fisher" 0.59
"3133" "Unstudentized" "Fisher" 0.219
"3134" "Unstudentized" "Fisher" 0.226
"3135" "Unstudentized" "Fisher" 0.082
"3136" "Unstudentized" "Fisher" 0.645
"3137" "Unstudentized" "Fisher" 0.001
"3138" "Unstudentized" "Fisher" 0.76
"3139" "Unstudentized" "Fisher" 0.064
"3140" "Unstudentized" "Fisher" 0.637
"3141" "Unstudentized" "Fisher" 0.001
"3142" "Unstudentized" "Fisher" 0.115
"3143" "Unstudentized" "Fisher" 0.714
"3144" "Unstudentized" "Fisher" 0.157
"3145" "Unstudentized" "Fisher" 0.429
"3146" "Unstudentized" "Fisher" 0.074
"3147" "Unstudentized" "Fisher" 0.184
"3148" "Unstudentized" "Fisher" 0.951
"3149" "Unstudentized" "Fisher" 0.73
"3150" "Unstudentized" "Fisher" 0.564
"3151" "Unstudentized" "Fisher" 0.516
"3152" "Unstudentized" "Fisher" 0.796
"3153" "Unstudentized" "Fisher" 0.862
"3154" "Unstudentized" "Fisher" 0.146
"3155" "Unstudentized" "Fisher" 0.303
"3156" "Unstudentized" "Fisher" 0.392
"3157" "Unstudentized" "Fisher" 0.093
"3158" "Unstudentized" "Fisher" 0.097
"3159" "Unstudentized" "Fisher" 0.642
"3160" "Unstudentized" "Fisher" 0.117
"3161" "Unstudentized" "Fisher" 0.932
"3162" "Unstudentized" "Fisher" 0.636
"3163" "Unstudentized" "Fisher" 0.834
"3164" "Unstudentized" "Fisher" 1
"3165" "Unstudentized" "Fisher" 0.156
"3166" "Unstudentized" "Fisher" 0.409
"3167" "Unstudentized" "Fisher" 0.304
"3168" "Unstudentized" "Fisher" 0.997
"3169" "Unstudentized" "Fisher" 0.696
"3170" "Unstudentized" "Fisher" 0.643
"3171" "Unstudentized" "Fisher" 0.185
"3172" "Unstudentized" "Fisher" 0.261
"3173" "Unstudentized" "Fisher" 0.59
"3174" "Unstudentized" "Fisher" 0.377
"3175" "Unstudentized" "Fisher" 0.467
"3176" "Unstudentized" "Fisher" 0.034
"3177" "Unstudentized" "Fisher" 0.732
"3178" "Unstudentized" "Fisher" 0.196
"3179" "Unstudentized" "Fisher" 0.052
"3180" "Unstudentized" "Fisher" 0.49
"3181" "Unstudentized" "Fisher" 0.644
"3182" "Unstudentized" "Fisher" 0.096
"3183" "Unstudentized" "Fisher" 0.087
"3184" "Unstudentized" "Fisher" 0.677
"3185" "Unstudentized" "Fisher" 0.904
"3186" "Unstudentized" "Fisher" 0.009
"3187" "Unstudentized" "Fisher" 0.259
"3188" "Unstudentized" "Fisher" 0.3
"3189" "Unstudentized" "Fisher" 0.666
"3190" "Unstudentized" "Fisher" 0.977
"3191" "Unstudentized" "Fisher" 0.709
"3192" "Unstudentized" "Fisher" 0.286
"3193" "Unstudentized" "Fisher" 0.948
"3194" "Unstudentized" "Fisher" 0.938
"3195" "Unstudentized" "Fisher" 0.021
"3196" "Unstudentized" "Fisher" 0.096
"3197" "Unstudentized" "Fisher" 0.752
"3198" "Unstudentized" "Fisher" 0.29
"3199" "Unstudentized" "Fisher" 0.802
"3200" "Unstudentized" "Fisher" 0.229
"3201" "Unstudentized" "Fisher" 0.832
"3202" "Unstudentized" "Fisher" 0.716
"3203" "Unstudentized" "Fisher" 0.057
"3204" "Unstudentized" "Fisher" 0.186
"3205" "Unstudentized" "Fisher" 0.287
"3206" "Unstudentized" "Fisher" 0.766
"3207" "Unstudentized" "Fisher" 0.231
"3208" "Unstudentized" "Fisher" 0.282
"3209" "Unstudentized" "Fisher" 0.784
"3210" "Unstudentized" "Fisher" 0.45
"3211" "Unstudentized" "Fisher" 0.806
"3212" "Unstudentized" "Fisher" 0.692
"3213" "Unstudentized" "Fisher" 0.194
"3214" "Unstudentized" "Fisher" 0.657
"3215" "Unstudentized" "Fisher" 0.728
"3216" "Unstudentized" "Fisher" 0.051
"3217" "Unstudentized" "Fisher" 0.022
"3218" "Unstudentized" "Fisher" 0.884
"3219" "Unstudentized" "Fisher" 0.147
"3220" "Unstudentized" "Fisher" 0.052
"3221" "Unstudentized" "Fisher" 0.014
"3222" "Unstudentized" "Fisher" 0.188
"3223" "Unstudentized" "Fisher" 0.58
"3224" "Unstudentized" "Fisher" 0.544
"3225" "Unstudentized" "Fisher" 0.507
"3226" "Unstudentized" "Fisher" 0.189
"3227" "Unstudentized" "Fisher" 0.44
"3228" "Unstudentized" "Fisher" 0.239
"3229" "Unstudentized" "Fisher" 0.635
"3230" "Unstudentized" "Fisher" 0.748
"3231" "Unstudentized" "Fisher" 0.991
"3232" "Unstudentized" "Fisher" 0.362
"3233" "Unstudentized" "Fisher" 0.597
"3234" "Unstudentized" "Fisher" 0.456
"3235" "Unstudentized" "Fisher" 0.723
"3236" "Unstudentized" "Fisher" 0.284
"3237" "Unstudentized" "Fisher" 0.765
"3238" "Unstudentized" "Fisher" 0.441
"3239" "Unstudentized" "Fisher" 0.389
"3240" "Unstudentized" "Fisher" 0.28
"3241" "Unstudentized" "Fisher" 0.718
"3242" "Unstudentized" "Fisher" 0.89
"3243" "Unstudentized" "Fisher" 0
"3244" "Unstudentized" "Fisher" 0.015
"3245" "Unstudentized" "Fisher" 0.78
"3246" "Unstudentized" "Fisher" 0.476
"3247" "Unstudentized" "Fisher" 0.38
"3248" "Unstudentized" "Fisher" 0.588
"3249" "Unstudentized" "Fisher" 0.192
"3250" "Unstudentized" "Fisher" 0.177
"3251" "Unstudentized" "Fisher" 0.669
"3252" "Unstudentized" "Fisher" 0.873
"3253" "Unstudentized" "Fisher" 0.515
"3254" "Unstudentized" "Fisher" 0.976
"3255" "Unstudentized" "Fisher" 0.78
"3256" "Unstudentized" "Fisher" 0.96
"3257" "Unstudentized" "Fisher" 0.026
"3258" "Unstudentized" "Fisher" 0.336
"3259" "Unstudentized" "Fisher" 0.834
"3260" "Unstudentized" "Fisher" 0.019
"3261" "Unstudentized" "Fisher" 0.529
"3262" "Unstudentized" "Fisher" 0.734
"3263" "Unstudentized" "Fisher" 0.453
"3264" "Unstudentized" "Fisher" 0.332
"3265" "Unstudentized" "Fisher" 0.193
"3266" "Unstudentized" "Fisher" 0.591
"3267" "Unstudentized" "Fisher" 0.986
"3268" "Unstudentized" "Fisher" 0.089
"3269" "Unstudentized" "Fisher" 0.076
"3270" "Unstudentized" "Fisher" 0.234
"3271" "Unstudentized" "Fisher" 0.933
"3272" "Unstudentized" "Fisher" 0.388
"3273" "Unstudentized" "Fisher" 0.009
"3274" "Unstudentized" "Fisher" 0.46
"3275" "Unstudentized" "Fisher" 0.596
"3276" "Unstudentized" "Fisher" 0.037
"3277" "Unstudentized" "Fisher" 0.236
"3278" "Unstudentized" "Fisher" 0.484
"3279" "Unstudentized" "Fisher" 0.885
"3280" "Unstudentized" "Fisher" 0.009
"3281" "Unstudentized" "Fisher" 0.609
"3282" "Unstudentized" "Fisher" 0.781
"3283" "Unstudentized" "Fisher" 0.591
"3284" "Unstudentized" "Fisher" 0.002
"3285" "Unstudentized" "Fisher" 0.236
"3286" "Unstudentized" "Fisher" 0.452
"3287" "Unstudentized" "Fisher" 0.214
"3288" "Unstudentized" "Fisher" 0.838
"3289" "Unstudentized" "Fisher" 0.564
"3290" "Unstudentized" "Fisher" 0.877
"3291" "Unstudentized" "Fisher" 0.292
"3292" "Unstudentized" "Fisher" 0.719
"3293" "Unstudentized" "Fisher" 0.227
"3294" "Unstudentized" "Fisher" 0.949
"3295" "Unstudentized" "Fisher" 0.73
"3296" "Unstudentized" "Fisher" 0.592
"3297" "Unstudentized" "Fisher" 0.232
"3298" "Unstudentized" "Fisher" 0.617
"3299" "Unstudentized" "Fisher" 0.211
"3300" "Unstudentized" "Fisher" 0.8
"3301" "Unstudentized" "Fisher" 0.259
"3302" "Unstudentized" "Fisher" 0.016
"3303" "Unstudentized" "Fisher" 0.108
"3304" "Unstudentized" "Fisher" 0.93
"3305" "Unstudentized" "Fisher" 0.047
"3306" "Unstudentized" "Fisher" 0.033
"3307" "Unstudentized" "Fisher" 0.242
"3308" "Unstudentized" "Fisher" 0.214
"3309" "Unstudentized" "Fisher" 0.454
"3310" "Unstudentized" "Fisher" 0.048
"3311" "Unstudentized" "Fisher" 0.628
"3312" "Unstudentized" "Fisher" 0.261
"3313" "Unstudentized" "Fisher" 0.655
"3314" "Unstudentized" "Fisher" 0.022
"3315" "Unstudentized" "Fisher" 0.039
"3316" "Unstudentized" "Fisher" 0.672
"3317" "Unstudentized" "Fisher" 0.856
"3318" "Unstudentized" "Fisher" 0.44
"3319" "Unstudentized" "Fisher" 0.515
"3320" "Unstudentized" "Fisher" 0.483
"3321" "Unstudentized" "Fisher" 0.225
"3322" "Unstudentized" "Fisher" 0.548
"3323" "Unstudentized" "Fisher" 0.83
"3324" "Unstudentized" "Fisher" 0.102
"3325" "Unstudentized" "Fisher" 0.217
"3326" "Unstudentized" "Fisher" 0.926
"3327" "Unstudentized" "Fisher" 0.317
"3328" "Unstudentized" "Fisher" 0.953
"3329" "Unstudentized" "Fisher" 0.742
"3330" "Unstudentized" "Fisher" 0.381
"3331" "Unstudentized" "Fisher" 0.372
"3332" "Unstudentized" "Fisher" 0.895
"3333" "Unstudentized" "Fisher" 0.62
"3334" "Unstudentized" "Fisher" 0.273
"3335" "Unstudentized" "Fisher" 0.703
"3336" "Unstudentized" "Fisher" 0.349
"3337" "Unstudentized" "Fisher" 0.756
"3338" "Unstudentized" "Fisher" 0.187
"3339" "Unstudentized" "Fisher" 0.171
"3340" "Unstudentized" "Fisher" 0.023
"3341" "Unstudentized" "Fisher" 0.705
"3342" "Unstudentized" "Fisher" 0.011
"3343" "Unstudentized" "Fisher" 0.512
"3344" "Unstudentized" "Fisher" 0.996
"3345" "Unstudentized" "Fisher" 0.548
"3346" "Unstudentized" "Fisher" 0.579
"3347" "Unstudentized" "Fisher" 0.005
"3348" "Unstudentized" "Fisher" 0.3
"3349" "Unstudentized" "Fisher" 0.363
"3350" "Unstudentized" "Fisher" 0.91
"3351" "Unstudentized" "Fisher" 0.152
"3352" "Unstudentized" "Fisher" 0.241
"3353" "Unstudentized" "Fisher" 0.873
"3354" "Unstudentized" "Fisher" 0.876
"3355" "Unstudentized" "Fisher" 0.053
"3356" "Unstudentized" "Fisher" 0.009
"3357" "Unstudentized" "Fisher" 0.877
"3358" "Unstudentized" "Fisher" 0.095
"3359" "Unstudentized" "Fisher" 0.558
"3360" "Unstudentized" "Fisher" 0.153
"3361" "Unstudentized" "Fisher" 0.062
"3362" "Unstudentized" "Fisher" 0.901
"3363" "Unstudentized" "Fisher" 0.88
"3364" "Unstudentized" "Fisher" 0.277
"3365" "Unstudentized" "Fisher" 0.056
"3366" "Unstudentized" "Fisher" 0.641
"3367" "Unstudentized" "Fisher" 0.19
"3368" "Unstudentized" "Fisher" 0.016
"3369" "Unstudentized" "Fisher" 0.929
"3370" "Unstudentized" "Fisher" 0.864
"3371" "Unstudentized" "Fisher" 0.075
"3372" "Unstudentized" "Fisher" 0.058
"3373" "Unstudentized" "Fisher" 0.542
"3374" "Unstudentized" "Fisher" 0.229
"3375" "Unstudentized" "Fisher" 0.112
"3376" "Unstudentized" "Fisher" 0.167
"3377" "Unstudentized" "Fisher" 0.374
"3378" "Unstudentized" "Fisher" 0.865
"3379" "Unstudentized" "Fisher" 0.896
"3380" "Unstudentized" "Fisher" 0.967
"3381" "Unstudentized" "Fisher" 0.258
"3382" "Unstudentized" "Fisher" 0.802
"3383" "Unstudentized" "Fisher" 0.881
"3384" "Unstudentized" "Fisher" 0.985
"3385" "Unstudentized" "Fisher" 0.972
"3386" "Unstudentized" "Fisher" 0.01
"3387" "Unstudentized" "Fisher" 0.184
"3388" "Unstudentized" "Fisher" 0.336
"3389" "Unstudentized" "Fisher" 0.174
"3390" "Unstudentized" "Fisher" 0.222
"3391" "Unstudentized" "Fisher" 0.813
"3392" "Unstudentized" "Fisher" 0.342
"3393" "Unstudentized" "Fisher" 0.228
"3394" "Unstudentized" "Fisher" 0.063
"3395" "Unstudentized" "Fisher" 0.507
"3396" "Unstudentized" "Fisher" 0.083
"3397" "Unstudentized" "Fisher" 0.644
"3398" "Unstudentized" "Fisher" 0.217
"3399" "Unstudentized" "Fisher" 0.345
"3400" "Unstudentized" "Fisher" 0.509
"3401" "Unstudentized" "Fisher" 0.231
"3402" "Unstudentized" "Fisher" 0.537
"3403" "Unstudentized" "Fisher" 0.252
"3404" "Unstudentized" "Fisher" 0.742
"3405" "Unstudentized" "Fisher" 0.678
"3406" "Unstudentized" "Fisher" 0.324
"3407" "Unstudentized" "Fisher" 0.693
"3408" "Unstudentized" "Fisher" 0.22
"3409" "Unstudentized" "Fisher" 0.755
"3410" "Unstudentized" "Fisher" 0.079
"3411" "Unstudentized" "Fisher" 0.131
"3412" "Unstudentized" "Fisher" 0.045
"3413" "Unstudentized" "Fisher" 0.371
"3414" "Unstudentized" "Fisher" 0.444
"3415" "Unstudentized" "Fisher" 0.986
"3416" "Unstudentized" "Fisher" 0.005
"3417" "Unstudentized" "Fisher" 0.296
"3418" "Unstudentized" "Fisher" 0.249
"3419" "Unstudentized" "Fisher" 0.245
"3420" "Unstudentized" "Fisher" 0.023
"3421" "Unstudentized" "Fisher" 0.585
"3422" "Unstudentized" "Fisher" 0.061
"3423" "Unstudentized" "Fisher" 0.137
"3424" "Unstudentized" "Fisher" 0.23
"3425" "Unstudentized" "Fisher" 0.968
"3426" "Unstudentized" "Fisher" 0.222
"3427" "Unstudentized" "Fisher" 0.533
"3428" "Unstudentized" "Fisher" 0.011
"3429" "Unstudentized" "Fisher" 0.19
"3430" "Unstudentized" "Fisher" 0.011
"3431" "Unstudentized" "Fisher" 0.593
"3432" "Unstudentized" "Fisher" 0.05
"3433" "Unstudentized" "Fisher" 0.113
"3434" "Unstudentized" "Fisher" 0.486
"3435" "Unstudentized" "Fisher" 0.92
"3436" "Unstudentized" "Fisher" 0.125
"3437" "Unstudentized" "Fisher" 0.808
"3438" "Unstudentized" "Fisher" 0.908
"3439" "Unstudentized" "Fisher" 0.337
"3440" "Unstudentized" "Fisher" 0.562
"3441" "Unstudentized" "Fisher" 0.533
"3442" "Unstudentized" "Fisher" 0.372
"3443" "Unstudentized" "Fisher" 0.625
"3444" "Unstudentized" "Fisher" 0.331
"3445" "Unstudentized" "Fisher" 0.736
"3446" "Unstudentized" "Fisher" 0.998
"3447" "Unstudentized" "Fisher" 0.053
"3448" "Unstudentized" "Fisher" 0.192
"3449" "Unstudentized" "Fisher" 0.255
"3450" "Unstudentized" "Fisher" 0.2
"3451" "Unstudentized" "Fisher" 0.466
"3452" "Unstudentized" "Fisher" 0.907
"3453" "Unstudentized" "Fisher" 0.39
"3454" "Unstudentized" "Fisher" 0.836
"3455" "Unstudentized" "Fisher" 0.704
"3456" "Unstudentized" "Fisher" 0.543
"3457" "Unstudentized" "Fisher" 0.163
"3458" "Unstudentized" "Fisher" 0.061
"3459" "Unstudentized" "Fisher" 0.691
"3460" "Unstudentized" "Fisher" 0.299
"3461" "Unstudentized" "Fisher" 0.108
"3462" "Unstudentized" "Fisher" 0.636
"3463" "Unstudentized" "Fisher" 0.13
"3464" "Unstudentized" "Fisher" 0.866
"3465" "Unstudentized" "Fisher" 0.233
"3466" "Unstudentized" "Fisher" 0.005
"3467" "Unstudentized" "Fisher" 0.729
"3468" "Unstudentized" "Fisher" 0.834
"3469" "Unstudentized" "Fisher" 0.045
"3470" "Unstudentized" "Fisher" 0.236
"3471" "Unstudentized" "Fisher" 0.083
"3472" "Unstudentized" "Fisher" 0.565
"3473" "Unstudentized" "Fisher" 0.768
"3474" "Unstudentized" "Fisher" 0.884
"3475" "Unstudentized" "Fisher" 0.906
"3476" "Unstudentized" "Fisher" 0.378
"3477" "Unstudentized" "Fisher" 0.348
"3478" "Unstudentized" "Fisher" 0.105
"3479" "Unstudentized" "Fisher" 0.681
"3480" "Unstudentized" "Fisher" 0.824
"3481" "Unstudentized" "Fisher" 0.001
"3482" "Unstudentized" "Fisher" 0.59
"3483" "Unstudentized" "Fisher" 0.13
"3484" "Unstudentized" "Fisher" 0.205
"3485" "Unstudentized" "Fisher" 0.929
"3486" "Unstudentized" "Fisher" 0.171
"3487" "Unstudentized" "Fisher" 0.044
"3488" "Unstudentized" "Fisher" 0.586
"3489" "Unstudentized" "Fisher" 0.856
"3490" "Unstudentized" "Fisher" 0.363
"3491" "Unstudentized" "Fisher" 0.358
"3492" "Unstudentized" "Fisher" 0.837
"3493" "Unstudentized" "Fisher" 0.081
"3494" "Unstudentized" "Fisher" 0.026
"3495" "Unstudentized" "Fisher" 0.017
"3496" "Unstudentized" "Fisher" 0.797
"3497" "Unstudentized" "Fisher" 0.87
"3498" "Unstudentized" "Fisher" 0.317
"3499" "Unstudentized" "Fisher" 0.553
"3500" "Unstudentized" "Fisher" 0.994
"3501" "Unstudentized" "Fisher" 0.495
"3502" "Unstudentized" "Fisher" 0.648
"3503" "Unstudentized" "Fisher" 0.703
"3504" "Unstudentized" "Fisher" 0.32
"3505" "Unstudentized" "Fisher" 0.036
"3506" "Unstudentized" "Fisher" 0.569
"3507" "Unstudentized" "Fisher" 0.679
"3508" "Unstudentized" "Fisher" 0.608
"3509" "Unstudentized" "Fisher" 0.793
"3510" "Unstudentized" "Fisher" 0.734
"3511" "Unstudentized" "Fisher" 0.32
"3512" "Unstudentized" "Fisher" 0.592
"3513" "Unstudentized" "Fisher" 0.244
"3514" "Unstudentized" "Fisher" 0.786
"3515" "Unstudentized" "Fisher" 0.678
"3516" "Unstudentized" "Fisher" 0.465
"3517" "Unstudentized" "Fisher" 0.677
"3518" "Unstudentized" "Fisher" 0.807
"3519" "Unstudentized" "Fisher" 0.113
"3520" "Unstudentized" "Fisher" 0.819
"3521" "Unstudentized" "Fisher" 0.793
"3522" "Unstudentized" "Fisher" 0.854
"3523" "Unstudentized" "Fisher" 0.577
"3524" "Unstudentized" "Fisher" 0.225
"3525" "Unstudentized" "Fisher" 0.37
"3526" "Unstudentized" "Fisher" 0.127
"3527" "Unstudentized" "Fisher" 0.007
"3528" "Unstudentized" "Fisher" 0.638
"3529" "Unstudentized" "Fisher" 0.408
"3530" "Unstudentized" "Fisher" 0.781
"3531" "Unstudentized" "Fisher" 0.957
"3532" "Unstudentized" "Fisher" 0.323
"3533" "Unstudentized" "Fisher" 0.164
"3534" "Unstudentized" "Fisher" 0.782
"3535" "Unstudentized" "Fisher" 0.286
"3536" "Unstudentized" "Fisher" 0.924
"3537" "Unstudentized" "Fisher" 0.416
"3538" "Unstudentized" "Fisher" 0.162
"3539" "Unstudentized" "Fisher" 0.222
"3540" "Unstudentized" "Fisher" 0.4
"3541" "Unstudentized" "Fisher" 0.253
"3542" "Unstudentized" "Fisher" 0.778
"3543" "Unstudentized" "Fisher" 0.966
"3544" "Unstudentized" "Fisher" 0.411
"3545" "Unstudentized" "Fisher" 0.476
"3546" "Unstudentized" "Fisher" 0.079
"3547" "Unstudentized" "Fisher" 0.287
"3548" "Unstudentized" "Fisher" 0.337
"3549" "Unstudentized" "Fisher" 0.69
"3550" "Unstudentized" "Fisher" 0.542
"3551" "Unstudentized" "Fisher" 0.461
"3552" "Unstudentized" "Fisher" 0.88
"3553" "Unstudentized" "Fisher" 0.017
"3554" "Unstudentized" "Fisher" 0.328
"3555" "Unstudentized" "Fisher" 0.069
"3556" "Unstudentized" "Fisher" 0.541
"3557" "Unstudentized" "Fisher" 0.611
"3558" "Unstudentized" "Fisher" 0.604
"3559" "Unstudentized" "Fisher" 0.898
"3560" "Unstudentized" "Fisher" 0.99
"3561" "Unstudentized" "Fisher" 0.022
"3562" "Unstudentized" "Fisher" 0.575
"3563" "Unstudentized" "Fisher" 0.752
"3564" "Unstudentized" "Fisher" 0.516
"3565" "Unstudentized" "Fisher" 0.515
"3566" "Unstudentized" "Fisher" 0.058
"3567" "Unstudentized" "Fisher" 0.063
"3568" "Unstudentized" "Fisher" 0.773
"3569" "Unstudentized" "Fisher" 0.735
"3570" "Unstudentized" "Fisher" 0.428
"3571" "Unstudentized" "Fisher" 0.055
"3572" "Unstudentized" "Fisher" 0.364
"3573" "Unstudentized" "Fisher" 0.861
"3574" "Unstudentized" "Fisher" 0.525
"3575" "Unstudentized" "Fisher" 0.746
"3576" "Unstudentized" "Fisher" 0.847
"3577" "Unstudentized" "Fisher" 0.343
"3578" "Unstudentized" "Fisher" 0.333
"3579" "Unstudentized" "Fisher" 0.04
"3580" "Unstudentized" "Fisher" 0.865
"3581" "Unstudentized" "Fisher" 0.35
"3582" "Unstudentized" "Fisher" 0.681
"3583" "Unstudentized" "Fisher" 0.015
"3584" "Unstudentized" "Fisher" 0.079
"3585" "Unstudentized" "Fisher" 0.21
"3586" "Unstudentized" "Fisher" 0.959
"3587" "Unstudentized" "Fisher" 0.759
"3588" "Unstudentized" "Fisher" 0.134
"3589" "Unstudentized" "Fisher" 0.352
"3590" "Unstudentized" "Fisher" 0.854
"3591" "Unstudentized" "Fisher" 0.261
"3592" "Unstudentized" "Fisher" 0.138
"3593" "Unstudentized" "Fisher" 0.001
"3594" "Unstudentized" "Fisher" 0.243
"3595" "Unstudentized" "Fisher" 0.311
"3596" "Unstudentized" "Fisher" 0.702
"3597" "Unstudentized" "Fisher" 0.752
"3598" "Unstudentized" "Fisher" 0.496
"3599" "Unstudentized" "Fisher" 0.163
"3600" "Unstudentized" "Fisher" 0.871
"3601" "Unstudentized" "Fisher" 0.199
"3602" "Unstudentized" "Fisher" 0.353
"3603" "Unstudentized" "Fisher" 0.428
"3604" "Unstudentized" "Fisher" 0.338
"3605" "Unstudentized" "Fisher" 0.361
"3606" "Unstudentized" "Fisher" 0.483
"3607" "Unstudentized" "Fisher" 0.011
"3608" "Unstudentized" "Fisher" 0.288
"3609" "Unstudentized" "Fisher" 0.028
"3610" "Unstudentized" "Fisher" 0.346
"3611" "Unstudentized" "Fisher" 0.311
"3612" "Unstudentized" "Fisher" 0.317
"3613" "Unstudentized" "Fisher" 0.591
"3614" "Unstudentized" "Fisher" 0.247
"3615" "Unstudentized" "Fisher" 0.574
"3616" "Unstudentized" "Fisher" 0.77
"3617" "Unstudentized" "Fisher" 0.778
"3618" "Unstudentized" "Fisher" 0.943
"3619" "Unstudentized" "Fisher" 0.99
"3620" "Unstudentized" "Fisher" 0.613
"3621" "Unstudentized" "Fisher" 0.361
"3622" "Unstudentized" "Fisher" 0.436
"3623" "Unstudentized" "Fisher" 0.085
"3624" "Unstudentized" "Fisher" 0.357
"3625" "Unstudentized" "Fisher" 0.293
"3626" "Unstudentized" "Fisher" 0.817
"3627" "Unstudentized" "Fisher" 0.12
"3628" "Unstudentized" "Fisher" 0.48
"3629" "Unstudentized" "Fisher" 0.702
"3630" "Unstudentized" "Fisher" 0.704
"3631" "Unstudentized" "Fisher" 0.936
"3632" "Unstudentized" "Fisher" 0.695
"3633" "Unstudentized" "Fisher" 0.862
"3634" "Unstudentized" "Fisher" 0.118
"3635" "Unstudentized" "Fisher" 0.643
"3636" "Unstudentized" "Fisher" 0.389
"3637" "Unstudentized" "Fisher" 0.854
"3638" "Unstudentized" "Fisher" 0.685
"3639" "Unstudentized" "Fisher" 0.866
"3640" "Unstudentized" "Fisher" 0.028
"3641" "Unstudentized" "Fisher" 0.262
"3642" "Unstudentized" "Fisher" 0.251
"3643" "Unstudentized" "Fisher" 0.842
"3644" "Unstudentized" "Fisher" 0.35
"3645" "Unstudentized" "Fisher" 0.802
"3646" "Unstudentized" "Fisher" 0
"3647" "Unstudentized" "Fisher" 0.068
"3648" "Unstudentized" "Fisher" 0.199
"3649" "Unstudentized" "Fisher" 0.679
"3650" "Unstudentized" "Fisher" 0.652
"3651" "Unstudentized" "Fisher" 0.188
"3652" "Unstudentized" "Fisher" 0.915
"3653" "Unstudentized" "Fisher" 0.131
"3654" "Unstudentized" "Fisher" 0.638
"3655" "Unstudentized" "Fisher" 0.284
"3656" "Unstudentized" "Fisher" 0.441
"3657" "Unstudentized" "Fisher" 0.111
"3658" "Unstudentized" "Fisher" 0.275
"3659" "Unstudentized" "Fisher" 0.086
"3660" "Unstudentized" "Fisher" 0.792
"3661" "Unstudentized" "Fisher" 0.708
"3662" "Unstudentized" "Fisher" 0.275
"3663" "Unstudentized" "Fisher" 0.078
"3664" "Unstudentized" "Fisher" 0.465
"3665" "Unstudentized" "Fisher" 0.949
"3666" "Unstudentized" "Fisher" 0.764
"3667" "Unstudentized" "Fisher" 0.069
"3668" "Unstudentized" "Fisher" 0.4
"3669" "Unstudentized" "Fisher" 0.969
"3670" "Unstudentized" "Fisher" 0.231
"3671" "Unstudentized" "Fisher" 0.148
"3672" "Unstudentized" "Fisher" 0.472
"3673" "Unstudentized" "Fisher" 0.775
"3674" "Unstudentized" "Fisher" 0.03
"3675" "Unstudentized" "Fisher" 0.708
"3676" "Unstudentized" "Fisher" 0.748
"3677" "Unstudentized" "Fisher" 0.72
"3678" "Unstudentized" "Fisher" 0.051
"3679" "Unstudentized" "Fisher" 0
"3680" "Unstudentized" "Fisher" 0.607
"3681" "Unstudentized" "Fisher" 0.228
"3682" "Unstudentized" "Fisher" 0.208
"3683" "Unstudentized" "Fisher" 0.088
"3684" "Unstudentized" "Fisher" 0.302
"3685" "Unstudentized" "Fisher" 0.699
"3686" "Unstudentized" "Fisher" 0.302
"3687" "Unstudentized" "Fisher" 0.042
"3688" "Unstudentized" "Fisher" 0.146
"3689" "Unstudentized" "Fisher" 0.093
"3690" "Unstudentized" "Fisher" 0.582
"3691" "Unstudentized" "Fisher" 0.002
"3692" "Unstudentized" "Fisher" 0.548
"3693" "Unstudentized" "Fisher" 0.679
"3694" "Unstudentized" "Fisher" 0.473
"3695" "Unstudentized" "Fisher" 0.35
"3696" "Unstudentized" "Fisher" 0.713
"3697" "Unstudentized" "Fisher" 0.889
"3698" "Unstudentized" "Fisher" 0.484
"3699" "Unstudentized" "Fisher" 0.419
"3700" "Unstudentized" "Fisher" 0.791
"3701" "Unstudentized" "Fisher" 0.584
"3702" "Unstudentized" "Fisher" 0.969
"3703" "Unstudentized" "Fisher" 0.074
"3704" "Unstudentized" "Fisher" 0.878
"3705" "Unstudentized" "Fisher" 0.19
"3706" "Unstudentized" "Fisher" 0.036
"3707" "Unstudentized" "Fisher" 0.282
"3708" "Unstudentized" "Fisher" 0.029
"3709" "Unstudentized" "Fisher" 0.719
"3710" "Unstudentized" "Fisher" 0.459
"3711" "Unstudentized" "Fisher" 0.934
"3712" "Unstudentized" "Fisher" 0.027
"3713" "Unstudentized" "Fisher" 0.458
"3714" "Unstudentized" "Fisher" 0.137
"3715" "Unstudentized" "Fisher" 0.507
"3716" "Unstudentized" "Fisher" 0.168
"3717" "Unstudentized" "Fisher" 0.121
"3718" "Unstudentized" "Fisher" 0.997
"3719" "Unstudentized" "Fisher" 0.404
"3720" "Unstudentized" "Fisher" 0.502
"3721" "Unstudentized" "Fisher" 0.681
"3722" "Unstudentized" "Fisher" 0.289
"3723" "Unstudentized" "Fisher" 0.252
"3724" "Unstudentized" "Fisher" 0.597
"3725" "Unstudentized" "Fisher" 0.141
"3726" "Unstudentized" "Fisher" 0.864
"3727" "Unstudentized" "Fisher" 0.891
"3728" "Unstudentized" "Fisher" 0.566
"3729" "Unstudentized" "Fisher" 0.175
"3730" "Unstudentized" "Fisher" 0.202
"3731" "Unstudentized" "Fisher" 0.003
"3732" "Unstudentized" "Fisher" 0.425
"3733" "Unstudentized" "Fisher" 0.082
"3734" "Unstudentized" "Fisher" 0.561
"3735" "Unstudentized" "Fisher" 0.094
"3736" "Unstudentized" "Fisher" 0.349
"3737" "Unstudentized" "Fisher" 0.684
"3738" "Unstudentized" "Fisher" 0.957
"3739" "Unstudentized" "Fisher" 0.289
"3740" "Unstudentized" "Fisher" 0.441
"3741" "Unstudentized" "Fisher" 0.07
"3742" "Unstudentized" "Fisher" 0.14
"3743" "Unstudentized" "Fisher" 0.714
"3744" "Unstudentized" "Fisher" 0.06
"3745" "Unstudentized" "Fisher" 0.023
"3746" "Unstudentized" "Fisher" 0.915
"3747" "Unstudentized" "Fisher" 0.664
"3748" "Unstudentized" "Fisher" 0.163
"3749" "Unstudentized" "Fisher" 0.688
"3750" "Unstudentized" "Fisher" 0.772
"3751" "Unstudentized" "Fisher" 0.956
"3752" "Unstudentized" "Fisher" 0.063
"3753" "Unstudentized" "Fisher" 0.036
"3754" "Unstudentized" "Fisher" 0.162
"3755" "Unstudentized" "Fisher" 0.314
"3756" "Unstudentized" "Fisher" 0.067
"3757" "Unstudentized" "Fisher" 0.246
"3758" "Unstudentized" "Fisher" 0.576
"3759" "Unstudentized" "Fisher" 0.79
"3760" "Unstudentized" "Fisher" 0.002
"3761" "Unstudentized" "Fisher" 0.009
"3762" "Unstudentized" "Fisher" 0.009
"3763" "Unstudentized" "Fisher" 0.59
"3764" "Unstudentized" "Fisher" 0.738
"3765" "Unstudentized" "Fisher" 0.525
"3766" "Unstudentized" "Fisher" 0.709
"3767" "Unstudentized" "Fisher" 0.032
"3768" "Unstudentized" "Fisher" 0.557
"3769" "Unstudentized" "Fisher" 0.594
"3770" "Unstudentized" "Fisher" 0.048
"3771" "Unstudentized" "Fisher" 0.025
"3772" "Unstudentized" "Fisher" 0.146
"3773" "Unstudentized" "Fisher" 0.449
"3774" "Unstudentized" "Fisher" 0.059
"3775" "Unstudentized" "Fisher" 0.464
"3776" "Unstudentized" "Fisher" 0.666
"3777" "Unstudentized" "Fisher" 0.531
"3778" "Unstudentized" "Fisher" 0.719
"3779" "Unstudentized" "Fisher" 0.373
"3780" "Unstudentized" "Fisher" 0.487
"3781" "Unstudentized" "Fisher" 0.209
"3782" "Unstudentized" "Fisher" 0.279
"3783" "Unstudentized" "Fisher" 0.614
"3784" "Unstudentized" "Fisher" 0.364
"3785" "Unstudentized" "Fisher" 0.414
"3786" "Unstudentized" "Fisher" 0.055
"3787" "Unstudentized" "Fisher" 0.438
"3788" "Unstudentized" "Fisher" 0.412
"3789" "Unstudentized" "Fisher" 0.08
"3790" "Unstudentized" "Fisher" 0.696
"3791" "Unstudentized" "Fisher" 0.2
"3792" "Unstudentized" "Fisher" 0.477
"3793" "Unstudentized" "Fisher" 0.756
"3794" "Unstudentized" "Fisher" 0.732
"3795" "Unstudentized" "Fisher" 0.247
"3796" "Unstudentized" "Fisher" 0.717
"3797" "Unstudentized" "Fisher" 0.126
"3798" "Unstudentized" "Fisher" 0.959
"3799" "Unstudentized" "Fisher" 0.001
"3800" "Unstudentized" "Fisher" 0.01
"3801" "Unstudentized" "Fisher" 0.571
"3802" "Unstudentized" "Fisher" 0.978
"3803" "Unstudentized" "Fisher" 0.878
"3804" "Unstudentized" "Fisher" 0.174
"3805" "Unstudentized" "Fisher" 0.346
"3806" "Unstudentized" "Fisher" 0.355
"3807" "Unstudentized" "Fisher" 0.415
"3808" "Unstudentized" "Fisher" 0.106
"3809" "Unstudentized" "Fisher" 0.395
"3810" "Unstudentized" "Fisher" 0.413
"3811" "Unstudentized" "Fisher" 0.433
"3812" "Unstudentized" "Fisher" 0.321
"3813" "Unstudentized" "Fisher" 0.847
"3814" "Unstudentized" "Fisher" 0.581
"3815" "Unstudentized" "Fisher" 0.835
"3816" "Unstudentized" "Fisher" 0.428
"3817" "Unstudentized" "Fisher" 0.242
"3818" "Unstudentized" "Fisher" 0.037
"3819" "Unstudentized" "Fisher" 0.019
"3820" "Unstudentized" "Fisher" 0.114
"3821" "Unstudentized" "Fisher" 0.508
"3822" "Unstudentized" "Fisher" 0.166
"3823" "Unstudentized" "Fisher" 0.65
"3824" "Unstudentized" "Fisher" 0.179
"3825" "Unstudentized" "Fisher" 0.01
"3826" "Unstudentized" "Fisher" 0.216
"3827" "Unstudentized" "Fisher" 0.374
"3828" "Unstudentized" "Fisher" 0.009
"3829" "Unstudentized" "Fisher" 0.071
"3830" "Unstudentized" "Fisher" 0.774
"3831" "Unstudentized" "Fisher" 0.296
"3832" "Unstudentized" "Fisher" 0.045
"3833" "Unstudentized" "Fisher" 0.198
"3834" "Unstudentized" "Fisher" 0.775
"3835" "Unstudentized" "Fisher" 0.351
"3836" "Unstudentized" "Fisher" 0.09
"3837" "Unstudentized" "Fisher" 0.528
"3838" "Unstudentized" "Fisher" 0.522
"3839" "Unstudentized" "Fisher" 0.298
"3840" "Unstudentized" "Fisher" 0
"3841" "Unstudentized" "Fisher" 0.813
"3842" "Unstudentized" "Fisher" 0
"3843" "Unstudentized" "Fisher" 0.761
"3844" "Unstudentized" "Fisher" 0.701
"3845" "Unstudentized" "Fisher" 0.655
"3846" "Unstudentized" "Fisher" 0.261
"3847" "Unstudentized" "Fisher" 0.825
"3848" "Unstudentized" "Fisher" 0.176
"3849" "Unstudentized" "Fisher" 0.268
"3850" "Unstudentized" "Fisher" 0.582
"3851" "Unstudentized" "Fisher" 0.182
"3852" "Unstudentized" "Fisher" 0.298
"3853" "Unstudentized" "Fisher" 0.714
"3854" "Unstudentized" "Fisher" 0.353
"3855" "Unstudentized" "Fisher" 0.656
"3856" "Unstudentized" "Fisher" 0.581
"3857" "Unstudentized" "Fisher" 0.538
"3858" "Unstudentized" "Fisher" 0.017
"3859" "Unstudentized" "Fisher" 0.664
"3860" "Unstudentized" "Fisher" 0.286
"3861" "Unstudentized" "Fisher" 0.035
"3862" "Unstudentized" "Fisher" 0.505
"3863" "Unstudentized" "Fisher" 0.026
"3864" "Unstudentized" "Fisher" 0.299
"3865" "Unstudentized" "Fisher" 0.065
"3866" "Unstudentized" "Fisher" 0.205
"3867" "Unstudentized" "Fisher" 0.312
"3868" "Unstudentized" "Fisher" 0.415
"3869" "Unstudentized" "Fisher" 0.804
"3870" "Unstudentized" "Fisher" 0.003
"3871" "Unstudentized" "Fisher" 0.719
"3872" "Unstudentized" "Fisher" 0.673
"3873" "Unstudentized" "Fisher" 0.1
"3874" "Unstudentized" "Fisher" 0.814
"3875" "Unstudentized" "Fisher" 0.514
"3876" "Unstudentized" "Fisher" 0.526
"3877" "Unstudentized" "Fisher" 0.994
"3878" "Unstudentized" "Fisher" 0.003
"3879" "Unstudentized" "Fisher" 0.185
"3880" "Unstudentized" "Fisher" 0.081
"3881" "Unstudentized" "Fisher" 0.135
"3882" "Unstudentized" "Fisher" 0.28
"3883" "Unstudentized" "Fisher" 0.289
"3884" "Unstudentized" "Fisher" 0.673
"3885" "Unstudentized" "Fisher" 0.588
"3886" "Unstudentized" "Fisher" 0.689
"3887" "Unstudentized" "Fisher" 0.771
"3888" "Unstudentized" "Fisher" 0.019
"3889" "Unstudentized" "Fisher" 0.324
"3890" "Unstudentized" "Fisher" 0.803
"3891" "Unstudentized" "Fisher" 0.049
"3892" "Unstudentized" "Fisher" 0.607
"3893" "Unstudentized" "Fisher" 0.457
"3894" "Unstudentized" "Fisher" 0.009
"3895" "Unstudentized" "Fisher" 0.198
"3896" "Unstudentized" "Fisher" 0.097
"3897" "Unstudentized" "Fisher" 0
"3898" "Unstudentized" "Fisher" 0.84
"3899" "Unstudentized" "Fisher" 0.204
"3900" "Unstudentized" "Fisher" 0.119
"3901" "Unstudentized" "Fisher" 0.586
"3902" "Unstudentized" "Fisher" 0.914
"3903" "Unstudentized" "Fisher" 0.836
"3904" "Unstudentized" "Fisher" 0.627
"3905" "Unstudentized" "Fisher" 0.273
"3906" "Unstudentized" "Fisher" 0.936
"3907" "Unstudentized" "Fisher" 0.062
"3908" "Unstudentized" "Fisher" 0.038
"3909" "Unstudentized" "Fisher" 0.338
"3910" "Unstudentized" "Fisher" 0.987
"3911" "Unstudentized" "Fisher" 0.52
"3912" "Unstudentized" "Fisher" 0.077
"3913" "Unstudentized" "Fisher" 0.089
"3914" "Unstudentized" "Fisher" 0.064
"3915" "Unstudentized" "Fisher" 0.099
"3916" "Unstudentized" "Fisher" 0.072
"3917" "Unstudentized" "Fisher" 0.285
"3918" "Unstudentized" "Fisher" 0.209
"3919" "Unstudentized" "Fisher" 0.214
"3920" "Unstudentized" "Fisher" 0.092
"3921" "Unstudentized" "Fisher" 0.314
"3922" "Unstudentized" "Fisher" 0.126
"3923" "Unstudentized" "Fisher" 0.077
"3924" "Unstudentized" "Fisher" 0.015
"3925" "Unstudentized" "Fisher" 0.377
"3926" "Unstudentized" "Fisher" 0.732
"3927" "Unstudentized" "Fisher" 0.217
"3928" "Unstudentized" "Fisher" 0.518
"3929" "Unstudentized" "Fisher" 0.623
"3930" "Unstudentized" "Fisher" 0.826
"3931" "Unstudentized" "Fisher" 0.223
"3932" "Unstudentized" "Fisher" 0.079
"3933" "Unstudentized" "Fisher" 0.957
"3934" "Unstudentized" "Fisher" 0.591
"3935" "Unstudentized" "Fisher" 0.31
"3936" "Unstudentized" "Fisher" 0.857
"3937" "Unstudentized" "Fisher" 0.088
"3938" "Unstudentized" "Fisher" 0.973
"3939" "Unstudentized" "Fisher" 0.871
"3940" "Unstudentized" "Fisher" 0.23
"3941" "Unstudentized" "Fisher" 0.657
"3942" "Unstudentized" "Fisher" 0.719
"3943" "Unstudentized" "Fisher" 0.227
"3944" "Unstudentized" "Fisher" 0.104
"3945" "Unstudentized" "Fisher" 0.883
"3946" "Unstudentized" "Fisher" 0.179
"3947" "Unstudentized" "Fisher" 0.274
"3948" "Unstudentized" "Fisher" 0.306
"3949" "Unstudentized" "Fisher" 0.469
"3950" "Unstudentized" "Fisher" 0.143
"3951" "Unstudentized" "Fisher" 0.31
"3952" "Unstudentized" "Fisher" 0.701
"3953" "Unstudentized" "Fisher" 0.355
"3954" "Unstudentized" "Fisher" 0.961
"3955" "Unstudentized" "Fisher" 0.683
"3956" "Unstudentized" "Fisher" 0.539
"3957" "Unstudentized" "Fisher" 0.605
"3958" "Unstudentized" "Fisher" 0.583
"3959" "Unstudentized" "Fisher" 0.234
"3960" "Unstudentized" "Fisher" 0.062
"3961" "Unstudentized" "Fisher" 0.951
"3962" "Unstudentized" "Fisher" 0.263
"3963" "Unstudentized" "Fisher" 0.098
"3964" "Unstudentized" "Fisher" 0.404
"3965" "Unstudentized" "Fisher" 0.656
"3966" "Unstudentized" "Fisher" 0.081
"3967" "Unstudentized" "Fisher" 0.558
"3968" "Unstudentized" "Fisher" 0.026
"3969" "Unstudentized" "Fisher" 0.795
"3970" "Unstudentized" "Fisher" 0.256
"3971" "Unstudentized" "Fisher" 0.034
"3972" "Unstudentized" "Fisher" 0.372
"3973" "Unstudentized" "Fisher" 0.963
"3974" "Unstudentized" "Fisher" 0
"3975" "Unstudentized" "Fisher" 0.843
"3976" "Unstudentized" "Fisher" 0.228
"3977" "Unstudentized" "Fisher" 0.039
"3978" "Unstudentized" "Fisher" 0.45
"3979" "Unstudentized" "Fisher" 0.25
"3980" "Unstudentized" "Fisher" 0.04
"3981" "Unstudentized" "Fisher" 0.08
"3982" "Unstudentized" "Fisher" 0.124
"3983" "Unstudentized" "Fisher" 0.012
"3984" "Unstudentized" "Fisher" 0.292
"3985" "Unstudentized" "Fisher" 0.895
"3986" "Unstudentized" "Fisher" 0.519
"3987" "Unstudentized" "Fisher" 0.026
"3988" "Unstudentized" "Fisher" 0.002
"3989" "Unstudentized" "Fisher" 0.344
"3990" "Unstudentized" "Fisher" 0.553
"3991" "Unstudentized" "Fisher" 0.869
"3992" "Unstudentized" "Fisher" 0.83
"3993" "Unstudentized" "Fisher" 0.747
"3994" "Unstudentized" "Fisher" 0.326
"3995" "Unstudentized" "Fisher" 0.164
"3996" "Unstudentized" "Fisher" 0.133
"3997" "Unstudentized" "Fisher" 0.221
"3998" "Unstudentized" "Fisher" 0.403
"3999" "Unstudentized" "Fisher" 0.071
"4000" "Unstudentized" "Fisher" 0.008
"4001" "Studentized OLS" "Fisher" 0.503
"4002" "Studentized OLS" "Fisher" 0.559
"4003" "Studentized OLS" "Fisher" 0.016
"4004" "Studentized OLS" "Fisher" 0.225
"4005" "Studentized OLS" "Fisher" 0.088
"4006" "Studentized OLS" "Fisher" 0.363
"4007" "Studentized OLS" "Fisher" 0.355
"4008" "Studentized OLS" "Fisher" 0.105
"4009" "Studentized OLS" "Fisher" 0.077
"4010" "Studentized OLS" "Fisher" 0.175
"4011" "Studentized OLS" "Fisher" 0.309
"4012" "Studentized OLS" "Fisher" 0.888
"4013" "Studentized OLS" "Fisher" 0.642
"4014" "Studentized OLS" "Fisher" 0.26
"4015" "Studentized OLS" "Fisher" 0.384
"4016" "Studentized OLS" "Fisher" 0.568
"4017" "Studentized OLS" "Fisher" 0.295
"4018" "Studentized OLS" "Fisher" 0.423
"4019" "Studentized OLS" "Fisher" 0.262
"4020" "Studentized OLS" "Fisher" 0.478
"4021" "Studentized OLS" "Fisher" 0.485
"4022" "Studentized OLS" "Fisher" 0.48
"4023" "Studentized OLS" "Fisher" 0.596
"4024" "Studentized OLS" "Fisher" 0.872
"4025" "Studentized OLS" "Fisher" 0.172
"4026" "Studentized OLS" "Fisher" 0.284
"4027" "Studentized OLS" "Fisher" 0.219
"4028" "Studentized OLS" "Fisher" 0.081
"4029" "Studentized OLS" "Fisher" 0.017
"4030" "Studentized OLS" "Fisher" 0.418
"4031" "Studentized OLS" "Fisher" 0.353
"4032" "Studentized OLS" "Fisher" 0.605
"4033" "Studentized OLS" "Fisher" 0.666
"4034" "Studentized OLS" "Fisher" 0.896
"4035" "Studentized OLS" "Fisher" 0.722
"4036" "Studentized OLS" "Fisher" 0.703
"4037" "Studentized OLS" "Fisher" 0.907
"4038" "Studentized OLS" "Fisher" 0.56
"4039" "Studentized OLS" "Fisher" 0.704
"4040" "Studentized OLS" "Fisher" 0.071
"4041" "Studentized OLS" "Fisher" 0.355
"4042" "Studentized OLS" "Fisher" 0.781
"4043" "Studentized OLS" "Fisher" 0.788
"4044" "Studentized OLS" "Fisher" 0.914
"4045" "Studentized OLS" "Fisher" 0.72
"4046" "Studentized OLS" "Fisher" 0.883
"4047" "Studentized OLS" "Fisher" 0.674
"4048" "Studentized OLS" "Fisher" 0.669
"4049" "Studentized OLS" "Fisher" 0.361
"4050" "Studentized OLS" "Fisher" 0.234
"4051" "Studentized OLS" "Fisher" 0.281
"4052" "Studentized OLS" "Fisher" 0.257
"4053" "Studentized OLS" "Fisher" 0.592
"4054" "Studentized OLS" "Fisher" 0.503
"4055" "Studentized OLS" "Fisher" 0.506
"4056" "Studentized OLS" "Fisher" 0.737
"4057" "Studentized OLS" "Fisher" 0.541
"4058" "Studentized OLS" "Fisher" 0.113
"4059" "Studentized OLS" "Fisher" 0.63
"4060" "Studentized OLS" "Fisher" 0.07
"4061" "Studentized OLS" "Fisher" 0.611
"4062" "Studentized OLS" "Fisher" 0.928
"4063" "Studentized OLS" "Fisher" 0.26
"4064" "Studentized OLS" "Fisher" 0.574
"4065" "Studentized OLS" "Fisher" 0.371
"4066" "Studentized OLS" "Fisher" 0.176
"4067" "Studentized OLS" "Fisher" 0.798
"4068" "Studentized OLS" "Fisher" 0.023
"4069" "Studentized OLS" "Fisher" 0
"4070" "Studentized OLS" "Fisher" 0.953
"4071" "Studentized OLS" "Fisher" 0.615
"4072" "Studentized OLS" "Fisher" 0.776
"4073" "Studentized OLS" "Fisher" 0.158
"4074" "Studentized OLS" "Fisher" 0.57
"4075" "Studentized OLS" "Fisher" 0.017
"4076" "Studentized OLS" "Fisher" 0.166
"4077" "Studentized OLS" "Fisher" 0.033
"4078" "Studentized OLS" "Fisher" 0.18
"4079" "Studentized OLS" "Fisher" 0.278
"4080" "Studentized OLS" "Fisher" 0.381
"4081" "Studentized OLS" "Fisher" 0.805
"4082" "Studentized OLS" "Fisher" 0.122
"4083" "Studentized OLS" "Fisher" 0.703
"4084" "Studentized OLS" "Fisher" 0.02
"4085" "Studentized OLS" "Fisher" 0.284
"4086" "Studentized OLS" "Fisher" 0.23
"4087" "Studentized OLS" "Fisher" 0.762
"4088" "Studentized OLS" "Fisher" 0.974
"4089" "Studentized OLS" "Fisher" 0.307
"4090" "Studentized OLS" "Fisher" 0.513
"4091" "Studentized OLS" "Fisher" 0.024
"4092" "Studentized OLS" "Fisher" 0.117
"4093" "Studentized OLS" "Fisher" 0.688
"4094" "Studentized OLS" "Fisher" 0.859
"4095" "Studentized OLS" "Fisher" 0.838
"4096" "Studentized OLS" "Fisher" 0.512
"4097" "Studentized OLS" "Fisher" 0.264
"4098" "Studentized OLS" "Fisher" 0.598
"4099" "Studentized OLS" "Fisher" 0.572
"4100" "Studentized OLS" "Fisher" 0.608
"4101" "Studentized OLS" "Fisher" 0.907
"4102" "Studentized OLS" "Fisher" 0.514
"4103" "Studentized OLS" "Fisher" 0.158
"4104" "Studentized OLS" "Fisher" 0.416
"4105" "Studentized OLS" "Fisher" 0.429
"4106" "Studentized OLS" "Fisher" 0.359
"4107" "Studentized OLS" "Fisher" 0.909
"4108" "Studentized OLS" "Fisher" 0
"4109" "Studentized OLS" "Fisher" 0.077
"4110" "Studentized OLS" "Fisher" 0.898
"4111" "Studentized OLS" "Fisher" 0.115
"4112" "Studentized OLS" "Fisher" 0.329
"4113" "Studentized OLS" "Fisher" 0.007
"4114" "Studentized OLS" "Fisher" 0.27
"4115" "Studentized OLS" "Fisher" 0.001
"4116" "Studentized OLS" "Fisher" 0.079
"4117" "Studentized OLS" "Fisher" 0.179
"4118" "Studentized OLS" "Fisher" 0.765
"4119" "Studentized OLS" "Fisher" 0.281
"4120" "Studentized OLS" "Fisher" 0.283
"4121" "Studentized OLS" "Fisher" 0.494
"4122" "Studentized OLS" "Fisher" 0.096
"4123" "Studentized OLS" "Fisher" 0.621
"4124" "Studentized OLS" "Fisher" 0.936
"4125" "Studentized OLS" "Fisher" 0.018
"4126" "Studentized OLS" "Fisher" 0.45
"4127" "Studentized OLS" "Fisher" 0.77
"4128" "Studentized OLS" "Fisher" 0.768
"4129" "Studentized OLS" "Fisher" 0.013
"4130" "Studentized OLS" "Fisher" 0.791
"4131" "Studentized OLS" "Fisher" 0.785
"4132" "Studentized OLS" "Fisher" 0.579
"4133" "Studentized OLS" "Fisher" 0.197
"4134" "Studentized OLS" "Fisher" 0.2
"4135" "Studentized OLS" "Fisher" 0.066
"4136" "Studentized OLS" "Fisher" 0.623
"4137" "Studentized OLS" "Fisher" 0.001
"4138" "Studentized OLS" "Fisher" 0.751
"4139" "Studentized OLS" "Fisher" 0.046
"4140" "Studentized OLS" "Fisher" 0.625
"4141" "Studentized OLS" "Fisher" 0
"4142" "Studentized OLS" "Fisher" 0.099
"4143" "Studentized OLS" "Fisher" 0.703
"4144" "Studentized OLS" "Fisher" 0.149
"4145" "Studentized OLS" "Fisher" 0.401
"4146" "Studentized OLS" "Fisher" 0.05
"4147" "Studentized OLS" "Fisher" 0.155
"4148" "Studentized OLS" "Fisher" 0.946
"4149" "Studentized OLS" "Fisher" 0.721
"4150" "Studentized OLS" "Fisher" 0.531
"4151" "Studentized OLS" "Fisher" 0.494
"4152" "Studentized OLS" "Fisher" 0.782
"4153" "Studentized OLS" "Fisher" 0.847
"4154" "Studentized OLS" "Fisher" 0.127
"4155" "Studentized OLS" "Fisher" 0.28
"4156" "Studentized OLS" "Fisher" 0.374
"4157" "Studentized OLS" "Fisher" 0.091
"4158" "Studentized OLS" "Fisher" 0.074
"4159" "Studentized OLS" "Fisher" 0.609
"4160" "Studentized OLS" "Fisher" 0.093
"4161" "Studentized OLS" "Fisher" 0.93
"4162" "Studentized OLS" "Fisher" 0.627
"4163" "Studentized OLS" "Fisher" 0.822
"4164" "Studentized OLS" "Fisher" 1
"4165" "Studentized OLS" "Fisher" 0.138
"4166" "Studentized OLS" "Fisher" 0.391
"4167" "Studentized OLS" "Fisher" 0.283
"4168" "Studentized OLS" "Fisher" 0.997
"4169" "Studentized OLS" "Fisher" 0.667
"4170" "Studentized OLS" "Fisher" 0.628
"4171" "Studentized OLS" "Fisher" 0.169
"4172" "Studentized OLS" "Fisher" 0.234
"4173" "Studentized OLS" "Fisher" 0.574
"4174" "Studentized OLS" "Fisher" 0.353
"4175" "Studentized OLS" "Fisher" 0.438
"4176" "Studentized OLS" "Fisher" 0.03
"4177" "Studentized OLS" "Fisher" 0.723
"4178" "Studentized OLS" "Fisher" 0.171
"4179" "Studentized OLS" "Fisher" 0.037
"4180" "Studentized OLS" "Fisher" 0.474
"4181" "Studentized OLS" "Fisher" 0.636
"4182" "Studentized OLS" "Fisher" 0.08
"4183" "Studentized OLS" "Fisher" 0.069
"4184" "Studentized OLS" "Fisher" 0.673
"4185" "Studentized OLS" "Fisher" 0.9
"4186" "Studentized OLS" "Fisher" 0.007
"4187" "Studentized OLS" "Fisher" 0.217
"4188" "Studentized OLS" "Fisher" 0.263
"4189" "Studentized OLS" "Fisher" 0.658
"4190" "Studentized OLS" "Fisher" 0.972
"4191" "Studentized OLS" "Fisher" 0.703
"4192" "Studentized OLS" "Fisher" 0.266
"4193" "Studentized OLS" "Fisher" 0.947
"4194" "Studentized OLS" "Fisher" 0.929
"4195" "Studentized OLS" "Fisher" 0.015
"4196" "Studentized OLS" "Fisher" 0.077
"4197" "Studentized OLS" "Fisher" 0.741
"4198" "Studentized OLS" "Fisher" 0.266
"4199" "Studentized OLS" "Fisher" 0.787
"4200" "Studentized OLS" "Fisher" 0.197
"4201" "Studentized OLS" "Fisher" 0.825
"4202" "Studentized OLS" "Fisher" 0.694
"4203" "Studentized OLS" "Fisher" 0.041
"4204" "Studentized OLS" "Fisher" 0.158
"4205" "Studentized OLS" "Fisher" 0.259
"4206" "Studentized OLS" "Fisher" 0.755
"4207" "Studentized OLS" "Fisher" 0.217
"4208" "Studentized OLS" "Fisher" 0.267
"4209" "Studentized OLS" "Fisher" 0.774
"4210" "Studentized OLS" "Fisher" 0.425
"4211" "Studentized OLS" "Fisher" 0.792
"4212" "Studentized OLS" "Fisher" 0.674
"4213" "Studentized OLS" "Fisher" 0.178
"4214" "Studentized OLS" "Fisher" 0.638
"4215" "Studentized OLS" "Fisher" 0.726
"4216" "Studentized OLS" "Fisher" 0.035
"4217" "Studentized OLS" "Fisher" 0.018
"4218" "Studentized OLS" "Fisher" 0.876
"4219" "Studentized OLS" "Fisher" 0.116
"4220" "Studentized OLS" "Fisher" 0.044
"4221" "Studentized OLS" "Fisher" 0.012
"4222" "Studentized OLS" "Fisher" 0.172
"4223" "Studentized OLS" "Fisher" 0.563
"4224" "Studentized OLS" "Fisher" 0.517
"4225" "Studentized OLS" "Fisher" 0.459
"4226" "Studentized OLS" "Fisher" 0.173
"4227" "Studentized OLS" "Fisher" 0.423
"4228" "Studentized OLS" "Fisher" 0.221
"4229" "Studentized OLS" "Fisher" 0.609
"4230" "Studentized OLS" "Fisher" 0.737
"4231" "Studentized OLS" "Fisher" 0.991
"4232" "Studentized OLS" "Fisher" 0.336
"4233" "Studentized OLS" "Fisher" 0.589
"4234" "Studentized OLS" "Fisher" 0.412
"4235" "Studentized OLS" "Fisher" 0.715
"4236" "Studentized OLS" "Fisher" 0.26
"4237" "Studentized OLS" "Fisher" 0.756
"4238" "Studentized OLS" "Fisher" 0.408
"4239" "Studentized OLS" "Fisher" 0.352
"4240" "Studentized OLS" "Fisher" 0.253
"4241" "Studentized OLS" "Fisher" 0.708
"4242" "Studentized OLS" "Fisher" 0.882
"4243" "Studentized OLS" "Fisher" 0
"4244" "Studentized OLS" "Fisher" 0.011
"4245" "Studentized OLS" "Fisher" 0.769
"4246" "Studentized OLS" "Fisher" 0.446
"4247" "Studentized OLS" "Fisher" 0.371
"4248" "Studentized OLS" "Fisher" 0.569
"4249" "Studentized OLS" "Fisher" 0.181
"4250" "Studentized OLS" "Fisher" 0.167
"4251" "Studentized OLS" "Fisher" 0.658
"4252" "Studentized OLS" "Fisher" 0.865
"4253" "Studentized OLS" "Fisher" 0.493
"4254" "Studentized OLS" "Fisher" 0.975
"4255" "Studentized OLS" "Fisher" 0.766
"4256" "Studentized OLS" "Fisher" 0.956
"4257" "Studentized OLS" "Fisher" 0.013
"4258" "Studentized OLS" "Fisher" 0.304
"4259" "Studentized OLS" "Fisher" 0.822
"4260" "Studentized OLS" "Fisher" 0.015
"4261" "Studentized OLS" "Fisher" 0.498
"4262" "Studentized OLS" "Fisher" 0.725
"4263" "Studentized OLS" "Fisher" 0.424
"4264" "Studentized OLS" "Fisher" 0.306
"4265" "Studentized OLS" "Fisher" 0.171
"4266" "Studentized OLS" "Fisher" 0.573
"4267" "Studentized OLS" "Fisher" 0.986
"4268" "Studentized OLS" "Fisher" 0.069
"4269" "Studentized OLS" "Fisher" 0.064
"4270" "Studentized OLS" "Fisher" 0.199
"4271" "Studentized OLS" "Fisher" 0.93
"4272" "Studentized OLS" "Fisher" 0.373
"4273" "Studentized OLS" "Fisher" 0.004
"4274" "Studentized OLS" "Fisher" 0.411
"4275" "Studentized OLS" "Fisher" 0.569
"4276" "Studentized OLS" "Fisher" 0.025
"4277" "Studentized OLS" "Fisher" 0.213
"4278" "Studentized OLS" "Fisher" 0.454
"4279" "Studentized OLS" "Fisher" 0.876
"4280" "Studentized OLS" "Fisher" 0.007
"4281" "Studentized OLS" "Fisher" 0.578
"4282" "Studentized OLS" "Fisher" 0.776
"4283" "Studentized OLS" "Fisher" 0.572
"4284" "Studentized OLS" "Fisher" 0.001
"4285" "Studentized OLS" "Fisher" 0.218
"4286" "Studentized OLS" "Fisher" 0.424
"4287" "Studentized OLS" "Fisher" 0.183
"4288" "Studentized OLS" "Fisher" 0.838
"4289" "Studentized OLS" "Fisher" 0.545
"4290" "Studentized OLS" "Fisher" 0.873
"4291" "Studentized OLS" "Fisher" 0.262
"4292" "Studentized OLS" "Fisher" 0.703
"4293" "Studentized OLS" "Fisher" 0.203
"4294" "Studentized OLS" "Fisher" 0.945
"4295" "Studentized OLS" "Fisher" 0.721
"4296" "Studentized OLS" "Fisher" 0.58
"4297" "Studentized OLS" "Fisher" 0.204
"4298" "Studentized OLS" "Fisher" 0.605
"4299" "Studentized OLS" "Fisher" 0.187
"4300" "Studentized OLS" "Fisher" 0.792
"4301" "Studentized OLS" "Fisher" 0.234
"4302" "Studentized OLS" "Fisher" 0.012
"4303" "Studentized OLS" "Fisher" 0.089
"4304" "Studentized OLS" "Fisher" 0.926
"4305" "Studentized OLS" "Fisher" 0.028
"4306" "Studentized OLS" "Fisher" 0.029
"4307" "Studentized OLS" "Fisher" 0.236
"4308" "Studentized OLS" "Fisher" 0.181
"4309" "Studentized OLS" "Fisher" 0.434
"4310" "Studentized OLS" "Fisher" 0.041
"4311" "Studentized OLS" "Fisher" 0.606
"4312" "Studentized OLS" "Fisher" 0.23
"4313" "Studentized OLS" "Fisher" 0.64
"4314" "Studentized OLS" "Fisher" 0.015
"4315" "Studentized OLS" "Fisher" 0.034
"4316" "Studentized OLS" "Fisher" 0.655
"4317" "Studentized OLS" "Fisher" 0.844
"4318" "Studentized OLS" "Fisher" 0.427
"4319" "Studentized OLS" "Fisher" 0.486
"4320" "Studentized OLS" "Fisher" 0.453
"4321" "Studentized OLS" "Fisher" 0.186
"4322" "Studentized OLS" "Fisher" 0.538
"4323" "Studentized OLS" "Fisher" 0.82
"4324" "Studentized OLS" "Fisher" 0.077
"4325" "Studentized OLS" "Fisher" 0.194
"4326" "Studentized OLS" "Fisher" 0.92
"4327" "Studentized OLS" "Fisher" 0.274
"4328" "Studentized OLS" "Fisher" 0.948
"4329" "Studentized OLS" "Fisher" 0.729
"4330" "Studentized OLS" "Fisher" 0.361
"4331" "Studentized OLS" "Fisher" 0.347
"4332" "Studentized OLS" "Fisher" 0.878
"4333" "Studentized OLS" "Fisher" 0.595
"4334" "Studentized OLS" "Fisher" 0.264
"4335" "Studentized OLS" "Fisher" 0.691
"4336" "Studentized OLS" "Fisher" 0.32
"4337" "Studentized OLS" "Fisher" 0.743
"4338" "Studentized OLS" "Fisher" 0.174
"4339" "Studentized OLS" "Fisher" 0.154
"4340" "Studentized OLS" "Fisher" 0.013
"4341" "Studentized OLS" "Fisher" 0.691
"4342" "Studentized OLS" "Fisher" 0.006
"4343" "Studentized OLS" "Fisher" 0.504
"4344" "Studentized OLS" "Fisher" 0.996
"4345" "Studentized OLS" "Fisher" 0.519
"4346" "Studentized OLS" "Fisher" 0.568
"4347" "Studentized OLS" "Fisher" 0.002
"4348" "Studentized OLS" "Fisher" 0.287
"4349" "Studentized OLS" "Fisher" 0.354
"4350" "Studentized OLS" "Fisher" 0.907
"4351" "Studentized OLS" "Fisher" 0.125
"4352" "Studentized OLS" "Fisher" 0.211
"4353" "Studentized OLS" "Fisher" 0.862
"4354" "Studentized OLS" "Fisher" 0.864
"4355" "Studentized OLS" "Fisher" 0.038
"4356" "Studentized OLS" "Fisher" 0.004
"4357" "Studentized OLS" "Fisher" 0.871
"4358" "Studentized OLS" "Fisher" 0.084
"4359" "Studentized OLS" "Fisher" 0.524
"4360" "Studentized OLS" "Fisher" 0.117
"4361" "Studentized OLS" "Fisher" 0.054
"4362" "Studentized OLS" "Fisher" 0.896
"4363" "Studentized OLS" "Fisher" 0.877
"4364" "Studentized OLS" "Fisher" 0.262
"4365" "Studentized OLS" "Fisher" 0.036
"4366" "Studentized OLS" "Fisher" 0.631
"4367" "Studentized OLS" "Fisher" 0.153
"4368" "Studentized OLS" "Fisher" 0.007
"4369" "Studentized OLS" "Fisher" 0.925
"4370" "Studentized OLS" "Fisher" 0.854
"4371" "Studentized OLS" "Fisher" 0.065
"4372" "Studentized OLS" "Fisher" 0.049
"4373" "Studentized OLS" "Fisher" 0.519
"4374" "Studentized OLS" "Fisher" 0.202
"4375" "Studentized OLS" "Fisher" 0.093
"4376" "Studentized OLS" "Fisher" 0.154
"4377" "Studentized OLS" "Fisher" 0.351
"4378" "Studentized OLS" "Fisher" 0.852
"4379" "Studentized OLS" "Fisher" 0.886
"4380" "Studentized OLS" "Fisher" 0.963
"4381" "Studentized OLS" "Fisher" 0.238
"4382" "Studentized OLS" "Fisher" 0.792
"4383" "Studentized OLS" "Fisher" 0.877
"4384" "Studentized OLS" "Fisher" 0.984
"4385" "Studentized OLS" "Fisher" 0.97
"4386" "Studentized OLS" "Fisher" 0.007
"4387" "Studentized OLS" "Fisher" 0.155
"4388" "Studentized OLS" "Fisher" 0.291
"4389" "Studentized OLS" "Fisher" 0.144
"4390" "Studentized OLS" "Fisher" 0.195
"4391" "Studentized OLS" "Fisher" 0.804
"4392" "Studentized OLS" "Fisher" 0.306
"4393" "Studentized OLS" "Fisher" 0.211
"4394" "Studentized OLS" "Fisher" 0.049
"4395" "Studentized OLS" "Fisher" 0.477
"4396" "Studentized OLS" "Fisher" 0.069
"4397" "Studentized OLS" "Fisher" 0.615
"4398" "Studentized OLS" "Fisher" 0.188
"4399" "Studentized OLS" "Fisher" 0.341
"4400" "Studentized OLS" "Fisher" 0.483
"4401" "Studentized OLS" "Fisher" 0.207
"4402" "Studentized OLS" "Fisher" 0.507
"4403" "Studentized OLS" "Fisher" 0.238
"4404" "Studentized OLS" "Fisher" 0.732
"4405" "Studentized OLS" "Fisher" 0.662
"4406" "Studentized OLS" "Fisher" 0.297
"4407" "Studentized OLS" "Fisher" 0.676
"4408" "Studentized OLS" "Fisher" 0.187
"4409" "Studentized OLS" "Fisher" 0.734
"4410" "Studentized OLS" "Fisher" 0.072
"4411" "Studentized OLS" "Fisher" 0.112
"4412" "Studentized OLS" "Fisher" 0.028
"4413" "Studentized OLS" "Fisher" 0.336
"4414" "Studentized OLS" "Fisher" 0.43
"4415" "Studentized OLS" "Fisher" 0.986
"4416" "Studentized OLS" "Fisher" 0.004
"4417" "Studentized OLS" "Fisher" 0.272
"4418" "Studentized OLS" "Fisher" 0.22
"4419" "Studentized OLS" "Fisher" 0.231
"4420" "Studentized OLS" "Fisher" 0.019
"4421" "Studentized OLS" "Fisher" 0.56
"4422" "Studentized OLS" "Fisher" 0.049
"4423" "Studentized OLS" "Fisher" 0.126
"4424" "Studentized OLS" "Fisher" 0.201
"4425" "Studentized OLS" "Fisher" 0.967
"4426" "Studentized OLS" "Fisher" 0.199
"4427" "Studentized OLS" "Fisher" 0.497
"4428" "Studentized OLS" "Fisher" 0.006
"4429" "Studentized OLS" "Fisher" 0.164
"4430" "Studentized OLS" "Fisher" 0.008
"4431" "Studentized OLS" "Fisher" 0.575
"4432" "Studentized OLS" "Fisher" 0.036
"4433" "Studentized OLS" "Fisher" 0.091
"4434" "Studentized OLS" "Fisher" 0.458
"4435" "Studentized OLS" "Fisher" 0.916
"4436" "Studentized OLS" "Fisher" 0.103
"4437" "Studentized OLS" "Fisher" 0.803
"4438" "Studentized OLS" "Fisher" 0.906
"4439" "Studentized OLS" "Fisher" 0.322
"4440" "Studentized OLS" "Fisher" 0.546
"4441" "Studentized OLS" "Fisher" 0.512
"4442" "Studentized OLS" "Fisher" 0.349
"4443" "Studentized OLS" "Fisher" 0.608
"4444" "Studentized OLS" "Fisher" 0.309
"4445" "Studentized OLS" "Fisher" 0.727
"4446" "Studentized OLS" "Fisher" 0.998
"4447" "Studentized OLS" "Fisher" 0.042
"4448" "Studentized OLS" "Fisher" 0.167
"4449" "Studentized OLS" "Fisher" 0.238
"4450" "Studentized OLS" "Fisher" 0.164
"4451" "Studentized OLS" "Fisher" 0.44
"4452" "Studentized OLS" "Fisher" 0.902
"4453" "Studentized OLS" "Fisher" 0.36
"4454" "Studentized OLS" "Fisher" 0.826
"4455" "Studentized OLS" "Fisher" 0.699
"4456" "Studentized OLS" "Fisher" 0.528
"4457" "Studentized OLS" "Fisher" 0.12
"4458" "Studentized OLS" "Fisher" 0.05
"4459" "Studentized OLS" "Fisher" 0.67
"4460" "Studentized OLS" "Fisher" 0.275
"4461" "Studentized OLS" "Fisher" 0.099
"4462" "Studentized OLS" "Fisher" 0.617
"4463" "Studentized OLS" "Fisher" 0.096
"4464" "Studentized OLS" "Fisher" 0.858
"4465" "Studentized OLS" "Fisher" 0.196
"4466" "Studentized OLS" "Fisher" 0.003
"4467" "Studentized OLS" "Fisher" 0.717
"4468" "Studentized OLS" "Fisher" 0.828
"4469" "Studentized OLS" "Fisher" 0.035
"4470" "Studentized OLS" "Fisher" 0.218
"4471" "Studentized OLS" "Fisher" 0.07
"4472" "Studentized OLS" "Fisher" 0.539
"4473" "Studentized OLS" "Fisher" 0.753
"4474" "Studentized OLS" "Fisher" 0.884
"4475" "Studentized OLS" "Fisher" 0.898
"4476" "Studentized OLS" "Fisher" 0.357
"4477" "Studentized OLS" "Fisher" 0.329
"4478" "Studentized OLS" "Fisher" 0.086
"4479" "Studentized OLS" "Fisher" 0.663
"4480" "Studentized OLS" "Fisher" 0.816
"4481" "Studentized OLS" "Fisher" 0.001
"4482" "Studentized OLS" "Fisher" 0.571
"4483" "Studentized OLS" "Fisher" 0.125
"4484" "Studentized OLS" "Fisher" 0.184
"4485" "Studentized OLS" "Fisher" 0.922
"4486" "Studentized OLS" "Fisher" 0.147
"4487" "Studentized OLS" "Fisher" 0.038
"4488" "Studentized OLS" "Fisher" 0.567
"4489" "Studentized OLS" "Fisher" 0.851
"4490" "Studentized OLS" "Fisher" 0.345
"4491" "Studentized OLS" "Fisher" 0.341
"4492" "Studentized OLS" "Fisher" 0.836
"4493" "Studentized OLS" "Fisher" 0.07
"4494" "Studentized OLS" "Fisher" 0.018
"4495" "Studentized OLS" "Fisher" 0.013
"4496" "Studentized OLS" "Fisher" 0.783
"4497" "Studentized OLS" "Fisher" 0.863
"4498" "Studentized OLS" "Fisher" 0.291
"4499" "Studentized OLS" "Fisher" 0.536
"4500" "Studentized OLS" "Fisher" 0.994
"4501" "Studentized OLS" "Fisher" 0.467
"4502" "Studentized OLS" "Fisher" 0.631
"4503" "Studentized OLS" "Fisher" 0.695
"4504" "Studentized OLS" "Fisher" 0.279
"4505" "Studentized OLS" "Fisher" 0.025
"4506" "Studentized OLS" "Fisher" 0.543
"4507" "Studentized OLS" "Fisher" 0.665
"4508" "Studentized OLS" "Fisher" 0.581
"4509" "Studentized OLS" "Fisher" 0.78
"4510" "Studentized OLS" "Fisher" 0.715
"4511" "Studentized OLS" "Fisher" 0.285
"4512" "Studentized OLS" "Fisher" 0.56
"4513" "Studentized OLS" "Fisher" 0.221
"4514" "Studentized OLS" "Fisher" 0.783
"4515" "Studentized OLS" "Fisher" 0.654
"4516" "Studentized OLS" "Fisher" 0.443
"4517" "Studentized OLS" "Fisher" 0.668
"4518" "Studentized OLS" "Fisher" 0.794
"4519" "Studentized OLS" "Fisher" 0.084
"4520" "Studentized OLS" "Fisher" 0.81
"4521" "Studentized OLS" "Fisher" 0.784
"4522" "Studentized OLS" "Fisher" 0.845
"4523" "Studentized OLS" "Fisher" 0.568
"4524" "Studentized OLS" "Fisher" 0.209
"4525" "Studentized OLS" "Fisher" 0.345
"4526" "Studentized OLS" "Fisher" 0.105
"4527" "Studentized OLS" "Fisher" 0.002
"4528" "Studentized OLS" "Fisher" 0.623
"4529" "Studentized OLS" "Fisher" 0.384
"4530" "Studentized OLS" "Fisher" 0.762
"4531" "Studentized OLS" "Fisher" 0.955
"4532" "Studentized OLS" "Fisher" 0.292
"4533" "Studentized OLS" "Fisher" 0.144
"4534" "Studentized OLS" "Fisher" 0.757
"4535" "Studentized OLS" "Fisher" 0.258
"4536" "Studentized OLS" "Fisher" 0.92
"4537" "Studentized OLS" "Fisher" 0.401
"4538" "Studentized OLS" "Fisher" 0.139
"4539" "Studentized OLS" "Fisher" 0.196
"4540" "Studentized OLS" "Fisher" 0.368
"4541" "Studentized OLS" "Fisher" 0.241
"4542" "Studentized OLS" "Fisher" 0.77
"4543" "Studentized OLS" "Fisher" 0.965
"4544" "Studentized OLS" "Fisher" 0.39
"4545" "Studentized OLS" "Fisher" 0.439
"4546" "Studentized OLS" "Fisher" 0.065
"4547" "Studentized OLS" "Fisher" 0.253
"4548" "Studentized OLS" "Fisher" 0.291
"4549" "Studentized OLS" "Fisher" 0.676
"4550" "Studentized OLS" "Fisher" 0.531
"4551" "Studentized OLS" "Fisher" 0.423
"4552" "Studentized OLS" "Fisher" 0.874
"4553" "Studentized OLS" "Fisher" 0.012
"4554" "Studentized OLS" "Fisher" 0.293
"4555" "Studentized OLS" "Fisher" 0.057
"4556" "Studentized OLS" "Fisher" 0.521
"4557" "Studentized OLS" "Fisher" 0.588
"4558" "Studentized OLS" "Fisher" 0.575
"4559" "Studentized OLS" "Fisher" 0.891
"4560" "Studentized OLS" "Fisher" 0.989
"4561" "Studentized OLS" "Fisher" 0.017
"4562" "Studentized OLS" "Fisher" 0.55
"4563" "Studentized OLS" "Fisher" 0.744
"4564" "Studentized OLS" "Fisher" 0.501
"4565" "Studentized OLS" "Fisher" 0.493
"4566" "Studentized OLS" "Fisher" 0.042
"4567" "Studentized OLS" "Fisher" 0.038
"4568" "Studentized OLS" "Fisher" 0.765
"4569" "Studentized OLS" "Fisher" 0.716
"4570" "Studentized OLS" "Fisher" 0.419
"4571" "Studentized OLS" "Fisher" 0.046
"4572" "Studentized OLS" "Fisher" 0.331
"4573" "Studentized OLS" "Fisher" 0.855
"4574" "Studentized OLS" "Fisher" 0.505
"4575" "Studentized OLS" "Fisher" 0.727
"4576" "Studentized OLS" "Fisher" 0.838
"4577" "Studentized OLS" "Fisher" 0.335
"4578" "Studentized OLS" "Fisher" 0.301
"4579" "Studentized OLS" "Fisher" 0.035
"4580" "Studentized OLS" "Fisher" 0.86
"4581" "Studentized OLS" "Fisher" 0.328
"4582" "Studentized OLS" "Fisher" 0.66
"4583" "Studentized OLS" "Fisher" 0.012
"4584" "Studentized OLS" "Fisher" 0.067
"4585" "Studentized OLS" "Fisher" 0.173
"4586" "Studentized OLS" "Fisher" 0.957
"4587" "Studentized OLS" "Fisher" 0.751
"4588" "Studentized OLS" "Fisher" 0.112
"4589" "Studentized OLS" "Fisher" 0.325
"4590" "Studentized OLS" "Fisher" 0.848
"4591" "Studentized OLS" "Fisher" 0.241
"4592" "Studentized OLS" "Fisher" 0.127
"4593" "Studentized OLS" "Fisher" 0.001
"4594" "Studentized OLS" "Fisher" 0.225
"4595" "Studentized OLS" "Fisher" 0.291
"4596" "Studentized OLS" "Fisher" 0.676
"4597" "Studentized OLS" "Fisher" 0.735
"4598" "Studentized OLS" "Fisher" 0.473
"4599" "Studentized OLS" "Fisher" 0.134
"4600" "Studentized OLS" "Fisher" 0.867
"4601" "Studentized OLS" "Fisher" 0.173
"4602" "Studentized OLS" "Fisher" 0.33
"4603" "Studentized OLS" "Fisher" 0.403
"4604" "Studentized OLS" "Fisher" 0.327
"4605" "Studentized OLS" "Fisher" 0.343
"4606" "Studentized OLS" "Fisher" 0.444
"4607" "Studentized OLS" "Fisher" 0.008
"4608" "Studentized OLS" "Fisher" 0.277
"4609" "Studentized OLS" "Fisher" 0.016
"4610" "Studentized OLS" "Fisher" 0.306
"4611" "Studentized OLS" "Fisher" 0.275
"4612" "Studentized OLS" "Fisher" 0.259
"4613" "Studentized OLS" "Fisher" 0.562
"4614" "Studentized OLS" "Fisher" 0.224
"4615" "Studentized OLS" "Fisher" 0.548
"4616" "Studentized OLS" "Fisher" 0.766
"4617" "Studentized OLS" "Fisher" 0.775
"4618" "Studentized OLS" "Fisher" 0.938
"4619" "Studentized OLS" "Fisher" 0.99
"4620" "Studentized OLS" "Fisher" 0.596
"4621" "Studentized OLS" "Fisher" 0.315
"4622" "Studentized OLS" "Fisher" 0.412
"4623" "Studentized OLS" "Fisher" 0.071
"4624" "Studentized OLS" "Fisher" 0.339
"4625" "Studentized OLS" "Fisher" 0.27
"4626" "Studentized OLS" "Fisher" 0.805
"4627" "Studentized OLS" "Fisher" 0.095
"4628" "Studentized OLS" "Fisher" 0.449
"4629" "Studentized OLS" "Fisher" 0.682
"4630" "Studentized OLS" "Fisher" 0.675
"4631" "Studentized OLS" "Fisher" 0.926
"4632" "Studentized OLS" "Fisher" 0.682
"4633" "Studentized OLS" "Fisher" 0.847
"4634" "Studentized OLS" "Fisher" 0.095
"4635" "Studentized OLS" "Fisher" 0.631
"4636" "Studentized OLS" "Fisher" 0.36
"4637" "Studentized OLS" "Fisher" 0.852
"4638" "Studentized OLS" "Fisher" 0.667
"4639" "Studentized OLS" "Fisher" 0.856
"4640" "Studentized OLS" "Fisher" 0.021
"4641" "Studentized OLS" "Fisher" 0.248
"4642" "Studentized OLS" "Fisher" 0.212
"4643" "Studentized OLS" "Fisher" 0.828
"4644" "Studentized OLS" "Fisher" 0.338
"4645" "Studentized OLS" "Fisher" 0.792
"4646" "Studentized OLS" "Fisher" 0
"4647" "Studentized OLS" "Fisher" 0.061
"4648" "Studentized OLS" "Fisher" 0.174
"4649" "Studentized OLS" "Fisher" 0.661
"4650" "Studentized OLS" "Fisher" 0.646
"4651" "Studentized OLS" "Fisher" 0.155
"4652" "Studentized OLS" "Fisher" 0.914
"4653" "Studentized OLS" "Fisher" 0.112
"4654" "Studentized OLS" "Fisher" 0.619
"4655" "Studentized OLS" "Fisher" 0.27
"4656" "Studentized OLS" "Fisher" 0.418
"4657" "Studentized OLS" "Fisher" 0.089
"4658" "Studentized OLS" "Fisher" 0.243
"4659" "Studentized OLS" "Fisher" 0.066
"4660" "Studentized OLS" "Fisher" 0.78
"4661" "Studentized OLS" "Fisher" 0.692
"4662" "Studentized OLS" "Fisher" 0.25
"4663" "Studentized OLS" "Fisher" 0.066
"4664" "Studentized OLS" "Fisher" 0.453
"4665" "Studentized OLS" "Fisher" 0.946
"4666" "Studentized OLS" "Fisher" 0.757
"4667" "Studentized OLS" "Fisher" 0.051
"4668" "Studentized OLS" "Fisher" 0.389
"4669" "Studentized OLS" "Fisher" 0.967
"4670" "Studentized OLS" "Fisher" 0.205
"4671" "Studentized OLS" "Fisher" 0.136
"4672" "Studentized OLS" "Fisher" 0.437
"4673" "Studentized OLS" "Fisher" 0.757
"4674" "Studentized OLS" "Fisher" 0.02
"4675" "Studentized OLS" "Fisher" 0.7
"4676" "Studentized OLS" "Fisher" 0.727
"4677" "Studentized OLS" "Fisher" 0.702
"4678" "Studentized OLS" "Fisher" 0.041
"4679" "Studentized OLS" "Fisher" 0
"4680" "Studentized OLS" "Fisher" 0.595
"4681" "Studentized OLS" "Fisher" 0.189
"4682" "Studentized OLS" "Fisher" 0.184
"4683" "Studentized OLS" "Fisher" 0.078
"4684" "Studentized OLS" "Fisher" 0.291
"4685" "Studentized OLS" "Fisher" 0.671
"4686" "Studentized OLS" "Fisher" 0.295
"4687" "Studentized OLS" "Fisher" 0.027
"4688" "Studentized OLS" "Fisher" 0.116
"4689" "Studentized OLS" "Fisher" 0.075
"4690" "Studentized OLS" "Fisher" 0.562
"4691" "Studentized OLS" "Fisher" 0.001
"4692" "Studentized OLS" "Fisher" 0.513
"4693" "Studentized OLS" "Fisher" 0.657
"4694" "Studentized OLS" "Fisher" 0.441
"4695" "Studentized OLS" "Fisher" 0.335
"4696" "Studentized OLS" "Fisher" 0.694
"4697" "Studentized OLS" "Fisher" 0.884
"4698" "Studentized OLS" "Fisher" 0.462
"4699" "Studentized OLS" "Fisher" 0.392
"4700" "Studentized OLS" "Fisher" 0.783
"4701" "Studentized OLS" "Fisher" 0.564
"4702" "Studentized OLS" "Fisher" 0.967
"4703" "Studentized OLS" "Fisher" 0.063
"4704" "Studentized OLS" "Fisher" 0.872
"4705" "Studentized OLS" "Fisher" 0.16
"4706" "Studentized OLS" "Fisher" 0.027
"4707" "Studentized OLS" "Fisher" 0.262
"4708" "Studentized OLS" "Fisher" 0.023
"4709" "Studentized OLS" "Fisher" 0.714
"4710" "Studentized OLS" "Fisher" 0.418
"4711" "Studentized OLS" "Fisher" 0.928
"4712" "Studentized OLS" "Fisher" 0.017
"4713" "Studentized OLS" "Fisher" 0.433
"4714" "Studentized OLS" "Fisher" 0.117
"4715" "Studentized OLS" "Fisher" 0.487
"4716" "Studentized OLS" "Fisher" 0.159
"4717" "Studentized OLS" "Fisher" 0.1
"4718" "Studentized OLS" "Fisher" 0.997
"4719" "Studentized OLS" "Fisher" 0.383
"4720" "Studentized OLS" "Fisher" 0.483
"4721" "Studentized OLS" "Fisher" 0.662
"4722" "Studentized OLS" "Fisher" 0.255
"4723" "Studentized OLS" "Fisher" 0.232
"4724" "Studentized OLS" "Fisher" 0.587
"4725" "Studentized OLS" "Fisher" 0.124
"4726" "Studentized OLS" "Fisher" 0.854
"4727" "Studentized OLS" "Fisher" 0.885
"4728" "Studentized OLS" "Fisher" 0.543
"4729" "Studentized OLS" "Fisher" 0.159
"4730" "Studentized OLS" "Fisher" 0.181
"4731" "Studentized OLS" "Fisher" 0.003
"4732" "Studentized OLS" "Fisher" 0.397
"4733" "Studentized OLS" "Fisher" 0.059
"4734" "Studentized OLS" "Fisher" 0.543
"4735" "Studentized OLS" "Fisher" 0.086
"4736" "Studentized OLS" "Fisher" 0.308
"4737" "Studentized OLS" "Fisher" 0.668
"4738" "Studentized OLS" "Fisher" 0.954
"4739" "Studentized OLS" "Fisher" 0.26
"4740" "Studentized OLS" "Fisher" 0.404
"4741" "Studentized OLS" "Fisher" 0.053
"4742" "Studentized OLS" "Fisher" 0.126
"4743" "Studentized OLS" "Fisher" 0.701
"4744" "Studentized OLS" "Fisher" 0.043
"4745" "Studentized OLS" "Fisher" 0.017
"4746" "Studentized OLS" "Fisher" 0.91
"4747" "Studentized OLS" "Fisher" 0.629
"4748" "Studentized OLS" "Fisher" 0.143
"4749" "Studentized OLS" "Fisher" 0.665
"4750" "Studentized OLS" "Fisher" 0.763
"4751" "Studentized OLS" "Fisher" 0.956
"4752" "Studentized OLS" "Fisher" 0.052
"4753" "Studentized OLS" "Fisher" 0.03
"4754" "Studentized OLS" "Fisher" 0.121
"4755" "Studentized OLS" "Fisher" 0.281
"4756" "Studentized OLS" "Fisher" 0.047
"4757" "Studentized OLS" "Fisher" 0.229
"4758" "Studentized OLS" "Fisher" 0.555
"4759" "Studentized OLS" "Fisher" 0.775
"4760" "Studentized OLS" "Fisher" 0.002
"4761" "Studentized OLS" "Fisher" 0.006
"4762" "Studentized OLS" "Fisher" 0.006
"4763" "Studentized OLS" "Fisher" 0.568
"4764" "Studentized OLS" "Fisher" 0.708
"4765" "Studentized OLS" "Fisher" 0.494
"4766" "Studentized OLS" "Fisher" 0.687
"4767" "Studentized OLS" "Fisher" 0.024
"4768" "Studentized OLS" "Fisher" 0.541
"4769" "Studentized OLS" "Fisher" 0.579
"4770" "Studentized OLS" "Fisher" 0.034
"4771" "Studentized OLS" "Fisher" 0.023
"4772" "Studentized OLS" "Fisher" 0.13
"4773" "Studentized OLS" "Fisher" 0.413
"4774" "Studentized OLS" "Fisher" 0.048
"4775" "Studentized OLS" "Fisher" 0.443
"4776" "Studentized OLS" "Fisher" 0.654
"4777" "Studentized OLS" "Fisher" 0.519
"4778" "Studentized OLS" "Fisher" 0.707
"4779" "Studentized OLS" "Fisher" 0.34
"4780" "Studentized OLS" "Fisher" 0.472
"4781" "Studentized OLS" "Fisher" 0.191
"4782" "Studentized OLS" "Fisher" 0.25
"4783" "Studentized OLS" "Fisher" 0.602
"4784" "Studentized OLS" "Fisher" 0.338
"4785" "Studentized OLS" "Fisher" 0.397
"4786" "Studentized OLS" "Fisher" 0.049
"4787" "Studentized OLS" "Fisher" 0.378
"4788" "Studentized OLS" "Fisher" 0.398
"4789" "Studentized OLS" "Fisher" 0.061
"4790" "Studentized OLS" "Fisher" 0.675
"4791" "Studentized OLS" "Fisher" 0.18
"4792" "Studentized OLS" "Fisher" 0.456
"4793" "Studentized OLS" "Fisher" 0.727
"4794" "Studentized OLS" "Fisher" 0.725
"4795" "Studentized OLS" "Fisher" 0.212
"4796" "Studentized OLS" "Fisher" 0.699
"4797" "Studentized OLS" "Fisher" 0.101
"4798" "Studentized OLS" "Fisher" 0.958
"4799" "Studentized OLS" "Fisher" 0
"4800" "Studentized OLS" "Fisher" 0.003
"4801" "Studentized OLS" "Fisher" 0.546
"4802" "Studentized OLS" "Fisher" 0.978
"4803" "Studentized OLS" "Fisher" 0.871
"4804" "Studentized OLS" "Fisher" 0.159
"4805" "Studentized OLS" "Fisher" 0.315
"4806" "Studentized OLS" "Fisher" 0.337
"4807" "Studentized OLS" "Fisher" 0.393
"4808" "Studentized OLS" "Fisher" 0.08
"4809" "Studentized OLS" "Fisher" 0.38
"4810" "Studentized OLS" "Fisher" 0.379
"4811" "Studentized OLS" "Fisher" 0.42
"4812" "Studentized OLS" "Fisher" 0.302
"4813" "Studentized OLS" "Fisher" 0.84
"4814" "Studentized OLS" "Fisher" 0.557
"4815" "Studentized OLS" "Fisher" 0.829
"4816" "Studentized OLS" "Fisher" 0.406
"4817" "Studentized OLS" "Fisher" 0.219
"4818" "Studentized OLS" "Fisher" 0.034
"4819" "Studentized OLS" "Fisher" 0.004
"4820" "Studentized OLS" "Fisher" 0.101
"4821" "Studentized OLS" "Fisher" 0.488
"4822" "Studentized OLS" "Fisher" 0.137
"4823" "Studentized OLS" "Fisher" 0.64
"4824" "Studentized OLS" "Fisher" 0.158
"4825" "Studentized OLS" "Fisher" 0.007
"4826" "Studentized OLS" "Fisher" 0.192
"4827" "Studentized OLS" "Fisher" 0.351
"4828" "Studentized OLS" "Fisher" 0.005
"4829" "Studentized OLS" "Fisher" 0.055
"4830" "Studentized OLS" "Fisher" 0.758
"4831" "Studentized OLS" "Fisher" 0.281
"4832" "Studentized OLS" "Fisher" 0.038
"4833" "Studentized OLS" "Fisher" 0.179
"4834" "Studentized OLS" "Fisher" 0.759
"4835" "Studentized OLS" "Fisher" 0.324
"4836" "Studentized OLS" "Fisher" 0.078
"4837" "Studentized OLS" "Fisher" 0.504
"4838" "Studentized OLS" "Fisher" 0.503
"4839" "Studentized OLS" "Fisher" 0.279
"4840" "Studentized OLS" "Fisher" 0
"4841" "Studentized OLS" "Fisher" 0.794
"4842" "Studentized OLS" "Fisher" 0
"4843" "Studentized OLS" "Fisher" 0.741
"4844" "Studentized OLS" "Fisher" 0.693
"4845" "Studentized OLS" "Fisher" 0.644
"4846" "Studentized OLS" "Fisher" 0.236
"4847" "Studentized OLS" "Fisher" 0.807
"4848" "Studentized OLS" "Fisher" 0.14
"4849" "Studentized OLS" "Fisher" 0.251
"4850" "Studentized OLS" "Fisher" 0.565
"4851" "Studentized OLS" "Fisher" 0.163
"4852" "Studentized OLS" "Fisher" 0.256
"4853" "Studentized OLS" "Fisher" 0.708
"4854" "Studentized OLS" "Fisher" 0.34
"4855" "Studentized OLS" "Fisher" 0.626
"4856" "Studentized OLS" "Fisher" 0.554
"4857" "Studentized OLS" "Fisher" 0.513
"4858" "Studentized OLS" "Fisher" 0.017
"4859" "Studentized OLS" "Fisher" 0.647
"4860" "Studentized OLS" "Fisher" 0.238
"4861" "Studentized OLS" "Fisher" 0.027
"4862" "Studentized OLS" "Fisher" 0.487
"4863" "Studentized OLS" "Fisher" 0.018
"4864" "Studentized OLS" "Fisher" 0.27
"4865" "Studentized OLS" "Fisher" 0.052
"4866" "Studentized OLS" "Fisher" 0.171
"4867" "Studentized OLS" "Fisher" 0.3
"4868" "Studentized OLS" "Fisher" 0.403
"4869" "Studentized OLS" "Fisher" 0.794
"4870" "Studentized OLS" "Fisher" 0.002
"4871" "Studentized OLS" "Fisher" 0.693
"4872" "Studentized OLS" "Fisher" 0.652
"4873" "Studentized OLS" "Fisher" 0.079
"4874" "Studentized OLS" "Fisher" 0.804
"4875" "Studentized OLS" "Fisher" 0.501
"4876" "Studentized OLS" "Fisher" 0.492
"4877" "Studentized OLS" "Fisher" 0.994
"4878" "Studentized OLS" "Fisher" 0.001
"4879" "Studentized OLS" "Fisher" 0.166
"4880" "Studentized OLS" "Fisher" 0.062
"4881" "Studentized OLS" "Fisher" 0.115
"4882" "Studentized OLS" "Fisher" 0.237
"4883" "Studentized OLS" "Fisher" 0.256
"4884" "Studentized OLS" "Fisher" 0.649
"4885" "Studentized OLS" "Fisher" 0.571
"4886" "Studentized OLS" "Fisher" 0.665
"4887" "Studentized OLS" "Fisher" 0.764
"4888" "Studentized OLS" "Fisher" 0.012
"4889" "Studentized OLS" "Fisher" 0.309
"4890" "Studentized OLS" "Fisher" 0.8
"4891" "Studentized OLS" "Fisher" 0.043
"4892" "Studentized OLS" "Fisher" 0.594
"4893" "Studentized OLS" "Fisher" 0.439
"4894" "Studentized OLS" "Fisher" 0.006
"4895" "Studentized OLS" "Fisher" 0.15
"4896" "Studentized OLS" "Fisher" 0.075
"4897" "Studentized OLS" "Fisher" 0
"4898" "Studentized OLS" "Fisher" 0.837
"4899" "Studentized OLS" "Fisher" 0.18
"4900" "Studentized OLS" "Fisher" 0.103
"4901" "Studentized OLS" "Fisher" 0.567
"4902" "Studentized OLS" "Fisher" 0.912
"4903" "Studentized OLS" "Fisher" 0.824
"4904" "Studentized OLS" "Fisher" 0.618
"4905" "Studentized OLS" "Fisher" 0.232
"4906" "Studentized OLS" "Fisher" 0.933
"4907" "Studentized OLS" "Fisher" 0.054
"4908" "Studentized OLS" "Fisher" 0.033
"4909" "Studentized OLS" "Fisher" 0.31
"4910" "Studentized OLS" "Fisher" 0.987
"4911" "Studentized OLS" "Fisher" 0.514
"4912" "Studentized OLS" "Fisher" 0.066
"4913" "Studentized OLS" "Fisher" 0.073
"4914" "Studentized OLS" "Fisher" 0.053
"4915" "Studentized OLS" "Fisher" 0.079
"4916" "Studentized OLS" "Fisher" 0.05
"4917" "Studentized OLS" "Fisher" 0.254
"4918" "Studentized OLS" "Fisher" 0.183
"4919" "Studentized OLS" "Fisher" 0.2
"4920" "Studentized OLS" "Fisher" 0.079
"4921" "Studentized OLS" "Fisher" 0.299
"4922" "Studentized OLS" "Fisher" 0.111
"4923" "Studentized OLS" "Fisher" 0.066
"4924" "Studentized OLS" "Fisher" 0.009
"4925" "Studentized OLS" "Fisher" 0.35
"4926" "Studentized OLS" "Fisher" 0.723
"4927" "Studentized OLS" "Fisher" 0.183
"4928" "Studentized OLS" "Fisher" 0.488
"4929" "Studentized OLS" "Fisher" 0.614
"4930" "Studentized OLS" "Fisher" 0.812
"4931" "Studentized OLS" "Fisher" 0.197
"4932" "Studentized OLS" "Fisher" 0.065
"4933" "Studentized OLS" "Fisher" 0.955
"4934" "Studentized OLS" "Fisher" 0.552
"4935" "Studentized OLS" "Fisher" 0.287
"4936" "Studentized OLS" "Fisher" 0.846
"4937" "Studentized OLS" "Fisher" 0.078
"4938" "Studentized OLS" "Fisher" 0.972
"4939" "Studentized OLS" "Fisher" 0.864
"4940" "Studentized OLS" "Fisher" 0.199
"4941" "Studentized OLS" "Fisher" 0.644
"4942" "Studentized OLS" "Fisher" 0.71
"4943" "Studentized OLS" "Fisher" 0.177
"4944" "Studentized OLS" "Fisher" 0.085
"4945" "Studentized OLS" "Fisher" 0.874
"4946" "Studentized OLS" "Fisher" 0.163
"4947" "Studentized OLS" "Fisher" 0.263
"4948" "Studentized OLS" "Fisher" 0.273
"4949" "Studentized OLS" "Fisher" 0.456
"4950" "Studentized OLS" "Fisher" 0.128
"4951" "Studentized OLS" "Fisher" 0.299
"4952" "Studentized OLS" "Fisher" 0.687
"4953" "Studentized OLS" "Fisher" 0.331
"4954" "Studentized OLS" "Fisher" 0.956
"4955" "Studentized OLS" "Fisher" 0.673
"4956" "Studentized OLS" "Fisher" 0.503
"4957" "Studentized OLS" "Fisher" 0.586
"4958" "Studentized OLS" "Fisher" 0.573
"4959" "Studentized OLS" "Fisher" 0.217
"4960" "Studentized OLS" "Fisher" 0.045
"4961" "Studentized OLS" "Fisher" 0.949
"4962" "Studentized OLS" "Fisher" 0.231
"4963" "Studentized OLS" "Fisher" 0.087
"4964" "Studentized OLS" "Fisher" 0.395
"4965" "Studentized OLS" "Fisher" 0.64
"4966" "Studentized OLS" "Fisher" 0.074
"4967" "Studentized OLS" "Fisher" 0.536
"4968" "Studentized OLS" "Fisher" 0.02
"4969" "Studentized OLS" "Fisher" 0.785
"4970" "Studentized OLS" "Fisher" 0.219
"4971" "Studentized OLS" "Fisher" 0.021
"4972" "Studentized OLS" "Fisher" 0.35
"4973" "Studentized OLS" "Fisher" 0.96
"4974" "Studentized OLS" "Fisher" 0
"4975" "Studentized OLS" "Fisher" 0.832
"4976" "Studentized OLS" "Fisher" 0.184
"4977" "Studentized OLS" "Fisher" 0.022
"4978" "Studentized OLS" "Fisher" 0.411
"4979" "Studentized OLS" "Fisher" 0.227
"4980" "Studentized OLS" "Fisher" 0.032
"4981" "Studentized OLS" "Fisher" 0.066
"4982" "Studentized OLS" "Fisher" 0.103
"4983" "Studentized OLS" "Fisher" 0.008
"4984" "Studentized OLS" "Fisher" 0.263
"4985" "Studentized OLS" "Fisher" 0.887
"4986" "Studentized OLS" "Fisher" 0.504
"4987" "Studentized OLS" "Fisher" 0.021
"4988" "Studentized OLS" "Fisher" 0.001
"4989" "Studentized OLS" "Fisher" 0.295
"4990" "Studentized OLS" "Fisher" 0.542
"4991" "Studentized OLS" "Fisher" 0.865
"4992" "Studentized OLS" "Fisher" 0.815
"4993" "Studentized OLS" "Fisher" 0.74
"4994" "Studentized OLS" "Fisher" 0.303
"4995" "Studentized OLS" "Fisher" 0.137
"4996" "Studentized OLS" "Fisher" 0.11
"4997" "Studentized OLS" "Fisher" 0.198
"4998" "Studentized OLS" "Fisher" 0.378
"4999" "Studentized OLS" "Fisher" 0.059
"5000" "Studentized OLS" "Fisher" 0.004
"5001" "Studentized EHW" "Fisher" 0.67
"5002" "Studentized EHW" "Fisher" 0.693
"5003" "Studentized EHW" "Fisher" 0.077
"5004" "Studentized EHW" "Fisher" 0.429
"5005" "Studentized EHW" "Fisher" 0.256
"5006" "Studentized EHW" "Fisher" 0.537
"5007" "Studentized EHW" "Fisher" 0.575
"5008" "Studentized EHW" "Fisher" 0.298
"5009" "Studentized EHW" "Fisher" 0.242
"5010" "Studentized EHW" "Fisher" 0.345
"5011" "Studentized EHW" "Fisher" 0.48
"5012" "Studentized EHW" "Fisher" 0.92
"5013" "Studentized EHW" "Fisher" 0.745
"5014" "Studentized EHW" "Fisher" 0.446
"5015" "Studentized EHW" "Fisher" 0.581
"5016" "Studentized EHW" "Fisher" 0.714
"5017" "Studentized EHW" "Fisher" 0.502
"5018" "Studentized EHW" "Fisher" 0.564
"5019" "Studentized EHW" "Fisher" 0.454
"5020" "Studentized EHW" "Fisher" 0.666
"5021" "Studentized EHW" "Fisher" 0.642
"5022" "Studentized EHW" "Fisher" 0.632
"5023" "Studentized EHW" "Fisher" 0.716
"5024" "Studentized EHW" "Fisher" 0.902
"5025" "Studentized EHW" "Fisher" 0.368
"5026" "Studentized EHW" "Fisher" 0.486
"5027" "Studentized EHW" "Fisher" 0.407
"5028" "Studentized EHW" "Fisher" 0.259
"5029" "Studentized EHW" "Fisher" 0.102
"5030" "Studentized EHW" "Fisher" 0.604
"5031" "Studentized EHW" "Fisher" 0.533
"5032" "Studentized EHW" "Fisher" 0.71
"5033" "Studentized EHW" "Fisher" 0.779
"5034" "Studentized EHW" "Fisher" 0.928
"5035" "Studentized EHW" "Fisher" 0.817
"5036" "Studentized EHW" "Fisher" 0.798
"5037" "Studentized EHW" "Fisher" 0.936
"5038" "Studentized EHW" "Fisher" 0.696
"5039" "Studentized EHW" "Fisher" 0.818
"5040" "Studentized EHW" "Fisher" 0.226
"5041" "Studentized EHW" "Fisher" 0.508
"5042" "Studentized EHW" "Fisher" 0.844
"5043" "Studentized EHW" "Fisher" 0.851
"5044" "Studentized EHW" "Fisher" 0.943
"5045" "Studentized EHW" "Fisher" 0.815
"5046" "Studentized EHW" "Fisher" 0.912
"5047" "Studentized EHW" "Fisher" 0.788
"5048" "Studentized EHW" "Fisher" 0.772
"5049" "Studentized EHW" "Fisher" 0.531
"5050" "Studentized EHW" "Fisher" 0.392
"5051" "Studentized EHW" "Fisher" 0.472
"5052" "Studentized EHW" "Fisher" 0.454
"5053" "Studentized EHW" "Fisher" 0.716
"5054" "Studentized EHW" "Fisher" 0.645
"5055" "Studentized EHW" "Fisher" 0.648
"5056" "Studentized EHW" "Fisher" 0.826
"5057" "Studentized EHW" "Fisher" 0.683
"5058" "Studentized EHW" "Fisher" 0.304
"5059" "Studentized EHW" "Fisher" 0.727
"5060" "Studentized EHW" "Fisher" 0.218
"5061" "Studentized EHW" "Fisher" 0.739
"5062" "Studentized EHW" "Fisher" 0.952
"5063" "Studentized EHW" "Fisher" 0.425
"5064" "Studentized EHW" "Fisher" 0.689
"5065" "Studentized EHW" "Fisher" 0.559
"5066" "Studentized EHW" "Fisher" 0.364
"5067" "Studentized EHW" "Fisher" 0.87
"5068" "Studentized EHW" "Fisher" 0.116
"5069" "Studentized EHW" "Fisher" 0.01
"5070" "Studentized EHW" "Fisher" 0.967
"5071" "Studentized EHW" "Fisher" 0.739
"5072" "Studentized EHW" "Fisher" 0.843
"5073" "Studentized EHW" "Fisher" 0.315
"5074" "Studentized EHW" "Fisher" 0.7
"5075" "Studentized EHW" "Fisher" 0.152
"5076" "Studentized EHW" "Fisher" 0.353
"5077" "Studentized EHW" "Fisher" 0.124
"5078" "Studentized EHW" "Fisher" 0.342
"5079" "Studentized EHW" "Fisher" 0.444
"5080" "Studentized EHW" "Fisher" 0.569
"5081" "Studentized EHW" "Fisher" 0.876
"5082" "Studentized EHW" "Fisher" 0.303
"5083" "Studentized EHW" "Fisher" 0.794
"5084" "Studentized EHW" "Fisher" 0.144
"5085" "Studentized EHW" "Fisher" 0.463
"5086" "Studentized EHW" "Fisher" 0.417
"5087" "Studentized EHW" "Fisher" 0.855
"5088" "Studentized EHW" "Fisher" 0.984
"5089" "Studentized EHW" "Fisher" 0.476
"5090" "Studentized EHW" "Fisher" 0.665
"5091" "Studentized EHW" "Fisher" 0.115
"5092" "Studentized EHW" "Fisher" 0.298
"5093" "Studentized EHW" "Fisher" 0.789
"5094" "Studentized EHW" "Fisher" 0.905
"5095" "Studentized EHW" "Fisher" 0.898
"5096" "Studentized EHW" "Fisher" 0.659
"5097" "Studentized EHW" "Fisher" 0.444
"5098" "Studentized EHW" "Fisher" 0.749
"5099" "Studentized EHW" "Fisher" 0.698
"5100" "Studentized EHW" "Fisher" 0.73
"5101" "Studentized EHW" "Fisher" 0.942
"5102" "Studentized EHW" "Fisher" 0.642
"5103" "Studentized EHW" "Fisher" 0.329
"5104" "Studentized EHW" "Fisher" 0.576
"5105" "Studentized EHW" "Fisher" 0.611
"5106" "Studentized EHW" "Fisher" 0.558
"5107" "Studentized EHW" "Fisher" 0.936
"5108" "Studentized EHW" "Fisher" 0.013
"5109" "Studentized EHW" "Fisher" 0.209
"5110" "Studentized EHW" "Fisher" 0.932
"5111" "Studentized EHW" "Fisher" 0.328
"5112" "Studentized EHW" "Fisher" 0.508
"5113" "Studentized EHW" "Fisher" 0.069
"5114" "Studentized EHW" "Fisher" 0.439
"5115" "Studentized EHW" "Fisher" 0.031
"5116" "Studentized EHW" "Fisher" 0.253
"5117" "Studentized EHW" "Fisher" 0.361
"5118" "Studentized EHW" "Fisher" 0.845
"5119" "Studentized EHW" "Fisher" 0.456
"5120" "Studentized EHW" "Fisher" 0.474
"5121" "Studentized EHW" "Fisher" 0.645
"5122" "Studentized EHW" "Fisher" 0.278
"5123" "Studentized EHW" "Fisher" 0.743
"5124" "Studentized EHW" "Fisher" 0.959
"5125" "Studentized EHW" "Fisher" 0.158
"5126" "Studentized EHW" "Fisher" 0.591
"5127" "Studentized EHW" "Fisher" 0.85
"5128" "Studentized EHW" "Fisher" 0.848
"5129" "Studentized EHW" "Fisher" 0.076
"5130" "Studentized EHW" "Fisher" 0.875
"5131" "Studentized EHW" "Fisher" 0.858
"5132" "Studentized EHW" "Fisher" 0.736
"5133" "Studentized EHW" "Fisher" 0.389
"5134" "Studentized EHW" "Fisher" 0.399
"5135" "Studentized EHW" "Fisher" 0.177
"5136" "Studentized EHW" "Fisher" 0.754
"5137" "Studentized EHW" "Fisher" 0.025
"5138" "Studentized EHW" "Fisher" 0.825
"5139" "Studentized EHW" "Fisher" 0.156
"5140" "Studentized EHW" "Fisher" 0.73
"5141" "Studentized EHW" "Fisher" 0.014
"5142" "Studentized EHW" "Fisher" 0.265
"5143" "Studentized EHW" "Fisher" 0.803
"5144" "Studentized EHW" "Fisher" 0.306
"5145" "Studentized EHW" "Fisher" 0.55
"5146" "Studentized EHW" "Fisher" 0.18
"5147" "Studentized EHW" "Fisher" 0.366
"5148" "Studentized EHW" "Fisher" 0.977
"5149" "Studentized EHW" "Fisher" 0.796
"5150" "Studentized EHW" "Fisher" 0.691
"5151" "Studentized EHW" "Fisher" 0.677
"5152" "Studentized EHW" "Fisher" 0.861
"5153" "Studentized EHW" "Fisher" 0.906
"5154" "Studentized EHW" "Fisher" 0.299
"5155" "Studentized EHW" "Fisher" 0.476
"5156" "Studentized EHW" "Fisher" 0.544
"5157" "Studentized EHW" "Fisher" 0.291
"5158" "Studentized EHW" "Fisher" 0.222
"5159" "Studentized EHW" "Fisher" 0.729
"5160" "Studentized EHW" "Fisher" 0.263
"5161" "Studentized EHW" "Fisher" 0.961
"5162" "Studentized EHW" "Fisher" 0.727
"5163" "Studentized EHW" "Fisher" 0.886
"5164" "Studentized EHW" "Fisher" 1
"5165" "Studentized EHW" "Fisher" 0.301
"5166" "Studentized EHW" "Fisher" 0.568
"5167" "Studentized EHW" "Fisher" 0.467
"5168" "Studentized EHW" "Fisher" 0.997
"5169" "Studentized EHW" "Fisher" 0.784
"5170" "Studentized EHW" "Fisher" 0.733
"5171" "Studentized EHW" "Fisher" 0.358
"5172" "Studentized EHW" "Fisher" 0.412
"5173" "Studentized EHW" "Fisher" 0.718
"5174" "Studentized EHW" "Fisher" 0.515
"5175" "Studentized EHW" "Fisher" 0.603
"5176" "Studentized EHW" "Fisher" 0.127
"5177" "Studentized EHW" "Fisher" 0.825
"5178" "Studentized EHW" "Fisher" 0.356
"5179" "Studentized EHW" "Fisher" 0.187
"5180" "Studentized EHW" "Fisher" 0.623
"5181" "Studentized EHW" "Fisher" 0.773
"5182" "Studentized EHW" "Fisher" 0.296
"5183" "Studentized EHW" "Fisher" 0.226
"5184" "Studentized EHW" "Fisher" 0.78
"5185" "Studentized EHW" "Fisher" 0.924
"5186" "Studentized EHW" "Fisher" 0.072
"5187" "Studentized EHW" "Fisher" 0.4
"5188" "Studentized EHW" "Fisher" 0.444
"5189" "Studentized EHW" "Fisher" 0.775
"5190" "Studentized EHW" "Fisher" 0.985
"5191" "Studentized EHW" "Fisher" 0.785
"5192" "Studentized EHW" "Fisher" 0.454
"5193" "Studentized EHW" "Fisher" 0.964
"5194" "Studentized EHW" "Fisher" 0.958
"5195" "Studentized EHW" "Fisher" 0.111
"5196" "Studentized EHW" "Fisher" 0.22
"5197" "Studentized EHW" "Fisher" 0.834
"5198" "Studentized EHW" "Fisher" 0.485
"5199" "Studentized EHW" "Fisher" 0.854
"5200" "Studentized EHW" "Fisher" 0.396
"5201" "Studentized EHW" "Fisher" 0.885
"5202" "Studentized EHW" "Fisher" 0.795
"5203" "Studentized EHW" "Fisher" 0.201
"5204" "Studentized EHW" "Fisher" 0.336
"5205" "Studentized EHW" "Fisher" 0.46
"5206" "Studentized EHW" "Fisher" 0.855
"5207" "Studentized EHW" "Fisher" 0.394
"5208" "Studentized EHW" "Fisher" 0.433
"5209" "Studentized EHW" "Fisher" 0.852
"5210" "Studentized EHW" "Fisher" 0.577
"5211" "Studentized EHW" "Fisher" 0.861
"5212" "Studentized EHW" "Fisher" 0.766
"5213" "Studentized EHW" "Fisher" 0.375
"5214" "Studentized EHW" "Fisher" 0.774
"5215" "Studentized EHW" "Fisher" 0.817
"5216" "Studentized EHW" "Fisher" 0.138
"5217" "Studentized EHW" "Fisher" 0.139
"5218" "Studentized EHW" "Fisher" 0.908
"5219" "Studentized EHW" "Fisher" 0.299
"5220" "Studentized EHW" "Fisher" 0.189
"5221" "Studentized EHW" "Fisher" 0.086
"5222" "Studentized EHW" "Fisher" 0.362
"5223" "Studentized EHW" "Fisher" 0.709
"5224" "Studentized EHW" "Fisher" 0.659
"5225" "Studentized EHW" "Fisher" 0.612
"5226" "Studentized EHW" "Fisher" 0.362
"5227" "Studentized EHW" "Fisher" 0.606
"5228" "Studentized EHW" "Fisher" 0.426
"5229" "Studentized EHW" "Fisher" 0.738
"5230" "Studentized EHW" "Fisher" 0.822
"5231" "Studentized EHW" "Fisher" 0.995
"5232" "Studentized EHW" "Fisher" 0.541
"5233" "Studentized EHW" "Fisher" 0.722
"5234" "Studentized EHW" "Fisher" 0.591
"5235" "Studentized EHW" "Fisher" 0.811
"5236" "Studentized EHW" "Fisher" 0.419
"5237" "Studentized EHW" "Fisher" 0.829
"5238" "Studentized EHW" "Fisher" 0.572
"5239" "Studentized EHW" "Fisher" 0.529
"5240" "Studentized EHW" "Fisher" 0.449
"5241" "Studentized EHW" "Fisher" 0.798
"5242" "Studentized EHW" "Fisher" 0.919
"5243" "Studentized EHW" "Fisher" 0.042
"5244" "Studentized EHW" "Fisher" 0.062
"5245" "Studentized EHW" "Fisher" 0.847
"5246" "Studentized EHW" "Fisher" 0.623
"5247" "Studentized EHW" "Fisher" 0.52
"5248" "Studentized EHW" "Fisher" 0.704
"5249" "Studentized EHW" "Fisher" 0.347
"5250" "Studentized EHW" "Fisher" 0.334
"5251" "Studentized EHW" "Fisher" 0.752
"5252" "Studentized EHW" "Fisher" 0.923
"5253" "Studentized EHW" "Fisher" 0.641
"5254" "Studentized EHW" "Fisher" 0.987
"5255" "Studentized EHW" "Fisher" 0.818
"5256" "Studentized EHW" "Fisher" 0.97
"5257" "Studentized EHW" "Fisher" 0.127
"5258" "Studentized EHW" "Fisher" 0.477
"5259" "Studentized EHW" "Fisher" 0.884
"5260" "Studentized EHW" "Fisher" 0.106
"5261" "Studentized EHW" "Fisher" 0.628
"5262" "Studentized EHW" "Fisher" 0.807
"5263" "Studentized EHW" "Fisher" 0.595
"5264" "Studentized EHW" "Fisher" 0.47
"5265" "Studentized EHW" "Fisher" 0.356
"5266" "Studentized EHW" "Fisher" 0.706
"5267" "Studentized EHW" "Fisher" 0.992
"5268" "Studentized EHW" "Fisher" 0.228
"5269" "Studentized EHW" "Fisher" 0.176
"5270" "Studentized EHW" "Fisher" 0.371
"5271" "Studentized EHW" "Fisher" 0.95
"5272" "Studentized EHW" "Fisher" 0.549
"5273" "Studentized EHW" "Fisher" 0.063
"5274" "Studentized EHW" "Fisher" 0.569
"5275" "Studentized EHW" "Fisher" 0.708
"5276" "Studentized EHW" "Fisher" 0.125
"5277" "Studentized EHW" "Fisher" 0.425
"5278" "Studentized EHW" "Fisher" 0.622
"5279" "Studentized EHW" "Fisher" 0.915
"5280" "Studentized EHW" "Fisher" 0.077
"5281" "Studentized EHW" "Fisher" 0.683
"5282" "Studentized EHW" "Fisher" 0.842
"5283" "Studentized EHW" "Fisher" 0.719
"5284" "Studentized EHW" "Fisher" 0.019
"5285" "Studentized EHW" "Fisher" 0.411
"5286" "Studentized EHW" "Fisher" 0.591
"5287" "Studentized EHW" "Fisher" 0.408
"5288" "Studentized EHW" "Fisher" 0.896
"5289" "Studentized EHW" "Fisher" 0.686
"5290" "Studentized EHW" "Fisher" 0.913
"5291" "Studentized EHW" "Fisher" 0.43
"5292" "Studentized EHW" "Fisher" 0.792
"5293" "Studentized EHW" "Fisher" 0.395
"5294" "Studentized EHW" "Fisher" 0.963
"5295" "Studentized EHW" "Fisher" 0.82
"5296" "Studentized EHW" "Fisher" 0.693
"5297" "Studentized EHW" "Fisher" 0.406
"5298" "Studentized EHW" "Fisher" 0.728
"5299" "Studentized EHW" "Fisher" 0.391
"5300" "Studentized EHW" "Fisher" 0.843
"5301" "Studentized EHW" "Fisher" 0.417
"5302" "Studentized EHW" "Fisher" 0.106
"5303" "Studentized EHW" "Fisher" 0.245
"5304" "Studentized EHW" "Fisher" 0.953
"5305" "Studentized EHW" "Fisher" 0.138
"5306" "Studentized EHW" "Fisher" 0.137
"5307" "Studentized EHW" "Fisher" 0.416
"5308" "Studentized EHW" "Fisher" 0.368
"5309" "Studentized EHW" "Fisher" 0.627
"5310" "Studentized EHW" "Fisher" 0.143
"5311" "Studentized EHW" "Fisher" 0.743
"5312" "Studentized EHW" "Fisher" 0.429
"5313" "Studentized EHW" "Fisher" 0.743
"5314" "Studentized EHW" "Fisher" 0.073
"5315" "Studentized EHW" "Fisher" 0.141
"5316" "Studentized EHW" "Fisher" 0.774
"5317" "Studentized EHW" "Fisher" 0.897
"5318" "Studentized EHW" "Fisher" 0.59
"5319" "Studentized EHW" "Fisher" 0.653
"5320" "Studentized EHW" "Fisher" 0.619
"5321" "Studentized EHW" "Fisher" 0.374
"5322" "Studentized EHW" "Fisher" 0.674
"5323" "Studentized EHW" "Fisher" 0.875
"5324" "Studentized EHW" "Fisher" 0.223
"5325" "Studentized EHW" "Fisher" 0.411
"5326" "Studentized EHW" "Fisher" 0.952
"5327" "Studentized EHW" "Fisher" 0.45
"5328" "Studentized EHW" "Fisher" 0.971
"5329" "Studentized EHW" "Fisher" 0.828
"5330" "Studentized EHW" "Fisher" 0.56
"5331" "Studentized EHW" "Fisher" 0.537
"5332" "Studentized EHW" "Fisher" 0.937
"5333" "Studentized EHW" "Fisher" 0.727
"5334" "Studentized EHW" "Fisher" 0.434
"5335" "Studentized EHW" "Fisher" 0.778
"5336" "Studentized EHW" "Fisher" 0.515
"5337" "Studentized EHW" "Fisher" 0.841
"5338" "Studentized EHW" "Fisher" 0.378
"5339" "Studentized EHW" "Fisher" 0.323
"5340" "Studentized EHW" "Fisher" 0.09
"5341" "Studentized EHW" "Fisher" 0.791
"5342" "Studentized EHW" "Fisher" 0.064
"5343" "Studentized EHW" "Fisher" 0.665
"5344" "Studentized EHW" "Fisher" 0.998
"5345" "Studentized EHW" "Fisher" 0.657
"5346" "Studentized EHW" "Fisher" 0.681
"5347" "Studentized EHW" "Fisher" 0.04
"5348" "Studentized EHW" "Fisher" 0.491
"5349" "Studentized EHW" "Fisher" 0.512
"5350" "Studentized EHW" "Fisher" 0.934
"5351" "Studentized EHW" "Fisher" 0.298
"5352" "Studentized EHW" "Fisher" 0.417
"5353" "Studentized EHW" "Fisher" 0.901
"5354" "Studentized EHW" "Fisher" 0.91
"5355" "Studentized EHW" "Fisher" 0.16
"5356" "Studentized EHW" "Fisher" 0.054
"5357" "Studentized EHW" "Fisher" 0.932
"5358" "Studentized EHW" "Fisher" 0.195
"5359" "Studentized EHW" "Fisher" 0.671
"5360" "Studentized EHW" "Fisher" 0.341
"5361" "Studentized EHW" "Fisher" 0.187
"5362" "Studentized EHW" "Fisher" 0.927
"5363" "Studentized EHW" "Fisher" 0.911
"5364" "Studentized EHW" "Fisher" 0.438
"5365" "Studentized EHW" "Fisher" 0.17
"5366" "Studentized EHW" "Fisher" 0.759
"5367" "Studentized EHW" "Fisher" 0.328
"5368" "Studentized EHW" "Fisher" 0.086
"5369" "Studentized EHW" "Fisher" 0.947
"5370" "Studentized EHW" "Fisher" 0.912
"5371" "Studentized EHW" "Fisher" 0.218
"5372" "Studentized EHW" "Fisher" 0.196
"5373" "Studentized EHW" "Fisher" 0.68
"5374" "Studentized EHW" "Fisher" 0.405
"5375" "Studentized EHW" "Fisher" 0.257
"5376" "Studentized EHW" "Fisher" 0.327
"5377" "Studentized EHW" "Fisher" 0.505
"5378" "Studentized EHW" "Fisher" 0.89
"5379" "Studentized EHW" "Fisher" 0.92
"5380" "Studentized EHW" "Fisher" 0.975
"5381" "Studentized EHW" "Fisher" 0.415
"5382" "Studentized EHW" "Fisher" 0.861
"5383" "Studentized EHW" "Fisher" 0.916
"5384" "Studentized EHW" "Fisher" 0.988
"5385" "Studentized EHW" "Fisher" 0.981
"5386" "Studentized EHW" "Fisher" 0.106
"5387" "Studentized EHW" "Fisher" 0.336
"5388" "Studentized EHW" "Fisher" 0.515
"5389" "Studentized EHW" "Fisher" 0.333
"5390" "Studentized EHW" "Fisher" 0.419
"5391" "Studentized EHW" "Fisher" 0.871
"5392" "Studentized EHW" "Fisher" 0.508
"5393" "Studentized EHW" "Fisher" 0.377
"5394" "Studentized EHW" "Fisher" 0.184
"5395" "Studentized EHW" "Fisher" 0.658
"5396" "Studentized EHW" "Fisher" 0.2
"5397" "Studentized EHW" "Fisher" 0.759
"5398" "Studentized EHW" "Fisher" 0.356
"5399" "Studentized EHW" "Fisher" 0.511
"5400" "Studentized EHW" "Fisher" 0.663
"5401" "Studentized EHW" "Fisher" 0.381
"5402" "Studentized EHW" "Fisher" 0.662
"5403" "Studentized EHW" "Fisher" 0.42
"5404" "Studentized EHW" "Fisher" 0.822
"5405" "Studentized EHW" "Fisher" 0.777
"5406" "Studentized EHW" "Fisher" 0.484
"5407" "Studentized EHW" "Fisher" 0.794
"5408" "Studentized EHW" "Fisher" 0.381
"5409" "Studentized EHW" "Fisher" 0.818
"5410" "Studentized EHW" "Fisher" 0.252
"5411" "Studentized EHW" "Fisher" 0.275
"5412" "Studentized EHW" "Fisher" 0.158
"5413" "Studentized EHW" "Fisher" 0.526
"5414" "Studentized EHW" "Fisher" 0.582
"5415" "Studentized EHW" "Fisher" 0.99
"5416" "Studentized EHW" "Fisher" 0.043
"5417" "Studentized EHW" "Fisher" 0.446
"5418" "Studentized EHW" "Fisher" 0.414
"5419" "Studentized EHW" "Fisher" 0.452
"5420" "Studentized EHW" "Fisher" 0.109
"5421" "Studentized EHW" "Fisher" 0.721
"5422" "Studentized EHW" "Fisher" 0.222
"5423" "Studentized EHW" "Fisher" 0.302
"5424" "Studentized EHW" "Fisher" 0.407
"5425" "Studentized EHW" "Fisher" 0.977
"5426" "Studentized EHW" "Fisher" 0.4
"5427" "Studentized EHW" "Fisher" 0.65
"5428" "Studentized EHW" "Fisher" 0.074
"5429" "Studentized EHW" "Fisher" 0.345
"5430" "Studentized EHW" "Fisher" 0.099
"5431" "Studentized EHW" "Fisher" 0.695
"5432" "Studentized EHW" "Fisher" 0.149
"5433" "Studentized EHW" "Fisher" 0.264
"5434" "Studentized EHW" "Fisher" 0.632
"5435" "Studentized EHW" "Fisher" 0.94
"5436" "Studentized EHW" "Fisher" 0.267
"5437" "Studentized EHW" "Fisher" 0.86
"5438" "Studentized EHW" "Fisher" 0.941
"5439" "Studentized EHW" "Fisher" 0.547
"5440" "Studentized EHW" "Fisher" 0.693
"5441" "Studentized EHW" "Fisher" 0.655
"5442" "Studentized EHW" "Fisher" 0.55
"5443" "Studentized EHW" "Fisher" 0.751
"5444" "Studentized EHW" "Fisher" 0.517
"5445" "Studentized EHW" "Fisher" 0.812
"5446" "Studentized EHW" "Fisher" 0.999
"5447" "Studentized EHW" "Fisher" 0.176
"5448" "Studentized EHW" "Fisher" 0.35
"5449" "Studentized EHW" "Fisher" 0.45
"5450" "Studentized EHW" "Fisher" 0.329
"5451" "Studentized EHW" "Fisher" 0.623
"5452" "Studentized EHW" "Fisher" 0.933
"5453" "Studentized EHW" "Fisher" 0.552
"5454" "Studentized EHW" "Fisher" 0.879
"5455" "Studentized EHW" "Fisher" 0.797
"5456" "Studentized EHW" "Fisher" 0.676
"5457" "Studentized EHW" "Fisher" 0.283
"5458" "Studentized EHW" "Fisher" 0.226
"5459" "Studentized EHW" "Fisher" 0.767
"5460" "Studentized EHW" "Fisher" 0.459
"5461" "Studentized EHW" "Fisher" 0.297
"5462" "Studentized EHW" "Fisher" 0.742
"5463" "Studentized EHW" "Fisher" 0.234
"5464" "Studentized EHW" "Fisher" 0.911
"5465" "Studentized EHW" "Fisher" 0.392
"5466" "Studentized EHW" "Fisher" 0.052
"5467" "Studentized EHW" "Fisher" 0.811
"5468" "Studentized EHW" "Fisher" 0.889
"5469" "Studentized EHW" "Fisher" 0.174
"5470" "Studentized EHW" "Fisher" 0.405
"5471" "Studentized EHW" "Fisher" 0.231
"5472" "Studentized EHW" "Fisher" 0.687
"5473" "Studentized EHW" "Fisher" 0.83
"5474" "Studentized EHW" "Fisher" 0.909
"5475" "Studentized EHW" "Fisher" 0.934
"5476" "Studentized EHW" "Fisher" 0.521
"5477" "Studentized EHW" "Fisher" 0.507
"5478" "Studentized EHW" "Fisher" 0.224
"5479" "Studentized EHW" "Fisher" 0.769
"5480" "Studentized EHW" "Fisher" 0.87
"5481" "Studentized EHW" "Fisher" 0.023
"5482" "Studentized EHW" "Fisher" 0.705
"5483" "Studentized EHW" "Fisher" 0.329
"5484" "Studentized EHW" "Fisher" 0.37
"5485" "Studentized EHW" "Fisher" 0.948
"5486" "Studentized EHW" "Fisher" 0.347
"5487" "Studentized EHW" "Fisher" 0.129
"5488" "Studentized EHW" "Fisher" 0.711
"5489" "Studentized EHW" "Fisher" 0.895
"5490" "Studentized EHW" "Fisher" 0.544
"5491" "Studentized EHW" "Fisher" 0.506
"5492" "Studentized EHW" "Fisher" 0.884
"5493" "Studentized EHW" "Fisher" 0.235
"5494" "Studentized EHW" "Fisher" 0.087
"5495" "Studentized EHW" "Fisher" 0.09
"5496" "Studentized EHW" "Fisher" 0.856
"5497" "Studentized EHW" "Fisher" 0.912
"5498" "Studentized EHW" "Fisher" 0.496
"5499" "Studentized EHW" "Fisher" 0.65
"5500" "Studentized EHW" "Fisher" 0.996
"5501" "Studentized EHW" "Fisher" 0.621
"5502" "Studentized EHW" "Fisher" 0.731
"5503" "Studentized EHW" "Fisher" 0.799
"5504" "Studentized EHW" "Fisher" 0.452
"5505" "Studentized EHW" "Fisher" 0.133
"5506" "Studentized EHW" "Fisher" 0.685
"5507" "Studentized EHW" "Fisher" 0.772
"5508" "Studentized EHW" "Fisher" 0.715
"5509" "Studentized EHW" "Fisher" 0.851
"5510" "Studentized EHW" "Fisher" 0.821
"5511" "Studentized EHW" "Fisher" 0.448
"5512" "Studentized EHW" "Fisher" 0.683
"5513" "Studentized EHW" "Fisher" 0.398
"5514" "Studentized EHW" "Fisher" 0.845
"5515" "Studentized EHW" "Fisher" 0.759
"5516" "Studentized EHW" "Fisher" 0.593
"5517" "Studentized EHW" "Fisher" 0.774
"5518" "Studentized EHW" "Fisher" 0.867
"5519" "Studentized EHW" "Fisher" 0.235
"5520" "Studentized EHW" "Fisher" 0.872
"5521" "Studentized EHW" "Fisher" 0.842
"5522" "Studentized EHW" "Fisher" 0.898
"5523" "Studentized EHW" "Fisher" 0.717
"5524" "Studentized EHW" "Fisher" 0.426
"5525" "Studentized EHW" "Fisher" 0.544
"5526" "Studentized EHW" "Fisher" 0.274
"5527" "Studentized EHW" "Fisher" 0.059
"5528" "Studentized EHW" "Fisher" 0.751
"5529" "Studentized EHW" "Fisher" 0.564
"5530" "Studentized EHW" "Fisher" 0.849
"5531" "Studentized EHW" "Fisher" 0.971
"5532" "Studentized EHW" "Fisher" 0.465
"5533" "Studentized EHW" "Fisher" 0.311
"5534" "Studentized EHW" "Fisher" 0.847
"5535" "Studentized EHW" "Fisher" 0.461
"5536" "Studentized EHW" "Fisher" 0.95
"5537" "Studentized EHW" "Fisher" 0.588
"5538" "Studentized EHW" "Fisher" 0.294
"5539" "Studentized EHW" "Fisher" 0.353
"5540" "Studentized EHW" "Fisher" 0.549
"5541" "Studentized EHW" "Fisher" 0.432
"5542" "Studentized EHW" "Fisher" 0.848
"5543" "Studentized EHW" "Fisher" 0.974
"5544" "Studentized EHW" "Fisher" 0.599
"5545" "Studentized EHW" "Fisher" 0.589
"5546" "Studentized EHW" "Fisher" 0.18
"5547" "Studentized EHW" "Fisher" 0.438
"5548" "Studentized EHW" "Fisher" 0.464
"5549" "Studentized EHW" "Fisher" 0.771
"5550" "Studentized EHW" "Fisher" 0.674
"5551" "Studentized EHW" "Fisher" 0.582
"5552" "Studentized EHW" "Fisher" 0.924
"5553" "Studentized EHW" "Fisher" 0.086
"5554" "Studentized EHW" "Fisher" 0.481
"5555" "Studentized EHW" "Fisher" 0.229
"5556" "Studentized EHW" "Fisher" 0.654
"5557" "Studentized EHW" "Fisher" 0.72
"5558" "Studentized EHW" "Fisher" 0.717
"5559" "Studentized EHW" "Fisher" 0.923
"5560" "Studentized EHW" "Fisher" 0.991
"5561" "Studentized EHW" "Fisher" 0.105
"5562" "Studentized EHW" "Fisher" 0.686
"5563" "Studentized EHW" "Fisher" 0.818
"5564" "Studentized EHW" "Fisher" 0.657
"5565" "Studentized EHW" "Fisher" 0.642
"5566" "Studentized EHW" "Fisher" 0.201
"5567" "Studentized EHW" "Fisher" 0.211
"5568" "Studentized EHW" "Fisher" 0.858
"5569" "Studentized EHW" "Fisher" 0.814
"5570" "Studentized EHW" "Fisher" 0.585
"5571" "Studentized EHW" "Fisher" 0.173
"5572" "Studentized EHW" "Fisher" 0.493
"5573" "Studentized EHW" "Fisher" 0.903
"5574" "Studentized EHW" "Fisher" 0.684
"5575" "Studentized EHW" "Fisher" 0.824
"5576" "Studentized EHW" "Fisher" 0.886
"5577" "Studentized EHW" "Fisher" 0.547
"5578" "Studentized EHW" "Fisher" 0.504
"5579" "Studentized EHW" "Fisher" 0.163
"5580" "Studentized EHW" "Fisher" 0.912
"5581" "Studentized EHW" "Fisher" 0.523
"5582" "Studentized EHW" "Fisher" 0.784
"5583" "Studentized EHW" "Fisher" 0.069
"5584" "Studentized EHW" "Fisher" 0.246
"5585" "Studentized EHW" "Fisher" 0.368
"5586" "Studentized EHW" "Fisher" 0.969
"5587" "Studentized EHW" "Fisher" 0.844
"5588" "Studentized EHW" "Fisher" 0.325
"5589" "Studentized EHW" "Fisher" 0.501
"5590" "Studentized EHW" "Fisher" 0.91
"5591" "Studentized EHW" "Fisher" 0.433
"5592" "Studentized EHW" "Fisher" 0.342
"5593" "Studentized EHW" "Fisher" 0.022
"5594" "Studentized EHW" "Fisher" 0.437
"5595" "Studentized EHW" "Fisher" 0.496
"5596" "Studentized EHW" "Fisher" 0.785
"5597" "Studentized EHW" "Fisher" 0.824
"5598" "Studentized EHW" "Fisher" 0.63
"5599" "Studentized EHW" "Fisher" 0.316
"5600" "Studentized EHW" "Fisher" 0.922
"5601" "Studentized EHW" "Fisher" 0.336
"5602" "Studentized EHW" "Fisher" 0.524
"5603" "Studentized EHW" "Fisher" 0.587
"5604" "Studentized EHW" "Fisher" 0.486
"5605" "Studentized EHW" "Fisher" 0.532
"5606" "Studentized EHW" "Fisher" 0.626
"5607" "Studentized EHW" "Fisher" 0.082
"5608" "Studentized EHW" "Fisher" 0.475
"5609" "Studentized EHW" "Fisher" 0.118
"5610" "Studentized EHW" "Fisher" 0.495
"5611" "Studentized EHW" "Fisher" 0.438
"5612" "Studentized EHW" "Fisher" 0.464
"5613" "Studentized EHW" "Fisher" 0.698
"5614" "Studentized EHW" "Fisher" 0.435
"5615" "Studentized EHW" "Fisher" 0.702
"5616" "Studentized EHW" "Fisher" 0.848
"5617" "Studentized EHW" "Fisher" 0.845
"5618" "Studentized EHW" "Fisher" 0.96
"5619" "Studentized EHW" "Fisher" 0.993
"5620" "Studentized EHW" "Fisher" 0.719
"5621" "Studentized EHW" "Fisher" 0.512
"5622" "Studentized EHW" "Fisher" 0.591
"5623" "Studentized EHW" "Fisher" 0.217
"5624" "Studentized EHW" "Fisher" 0.534
"5625" "Studentized EHW" "Fisher" 0.475
"5626" "Studentized EHW" "Fisher" 0.864
"5627" "Studentized EHW" "Fisher" 0.254
"5628" "Studentized EHW" "Fisher" 0.656
"5629" "Studentized EHW" "Fisher" 0.796
"5630" "Studentized EHW" "Fisher" 0.77
"5631" "Studentized EHW" "Fisher" 0.953
"5632" "Studentized EHW" "Fisher" 0.785
"5633" "Studentized EHW" "Fisher" 0.892
"5634" "Studentized EHW" "Fisher" 0.255
"5635" "Studentized EHW" "Fisher" 0.744
"5636" "Studentized EHW" "Fisher" 0.552
"5637" "Studentized EHW" "Fisher" 0.909
"5638" "Studentized EHW" "Fisher" 0.78
"5639" "Studentized EHW" "Fisher" 0.903
"5640" "Studentized EHW" "Fisher" 0.127
"5641" "Studentized EHW" "Fisher" 0.441
"5642" "Studentized EHW" "Fisher" 0.372
"5643" "Studentized EHW" "Fisher" 0.909
"5644" "Studentized EHW" "Fisher" 0.537
"5645" "Studentized EHW" "Fisher" 0.859
"5646" "Studentized EHW" "Fisher" 0.017
"5647" "Studentized EHW" "Fisher" 0.198
"5648" "Studentized EHW" "Fisher" 0.337
"5649" "Studentized EHW" "Fisher" 0.775
"5650" "Studentized EHW" "Fisher" 0.76
"5651" "Studentized EHW" "Fisher" 0.321
"5652" "Studentized EHW" "Fisher" 0.944
"5653" "Studentized EHW" "Fisher" 0.268
"5654" "Studentized EHW" "Fisher" 0.748
"5655" "Studentized EHW" "Fisher" 0.42
"5656" "Studentized EHW" "Fisher" 0.6
"5657" "Studentized EHW" "Fisher" 0.232
"5658" "Studentized EHW" "Fisher" 0.421
"5659" "Studentized EHW" "Fisher" 0.223
"5660" "Studentized EHW" "Fisher" 0.865
"5661" "Studentized EHW" "Fisher" 0.8
"5662" "Studentized EHW" "Fisher" 0.424
"5663" "Studentized EHW" "Fisher" 0.234
"5664" "Studentized EHW" "Fisher" 0.601
"5665" "Studentized EHW" "Fisher" 0.969
"5666" "Studentized EHW" "Fisher" 0.821
"5667" "Studentized EHW" "Fisher" 0.181
"5668" "Studentized EHW" "Fisher" 0.549
"5669" "Studentized EHW" "Fisher" 0.979
"5670" "Studentized EHW" "Fisher" 0.404
"5671" "Studentized EHW" "Fisher" 0.288
"5672" "Studentized EHW" "Fisher" 0.616
"5673" "Studentized EHW" "Fisher" 0.84
"5674" "Studentized EHW" "Fisher" 0.12
"5675" "Studentized EHW" "Fisher" 0.806
"5676" "Studentized EHW" "Fisher" 0.792
"5677" "Studentized EHW" "Fisher" 0.804
"5678" "Studentized EHW" "Fisher" 0.165
"5679" "Studentized EHW" "Fisher" 0.018
"5680" "Studentized EHW" "Fisher" 0.718
"5681" "Studentized EHW" "Fisher" 0.396
"5682" "Studentized EHW" "Fisher" 0.385
"5683" "Studentized EHW" "Fisher" 0.228
"5684" "Studentized EHW" "Fisher" 0.469
"5685" "Studentized EHW" "Fisher" 0.768
"5686" "Studentized EHW" "Fisher" 0.509
"5687" "Studentized EHW" "Fisher" 0.135
"5688" "Studentized EHW" "Fisher" 0.288
"5689" "Studentized EHW" "Fisher" 0.262
"5690" "Studentized EHW" "Fisher" 0.695
"5691" "Studentized EHW" "Fisher" 0.028
"5692" "Studentized EHW" "Fisher" 0.681
"5693" "Studentized EHW" "Fisher" 0.766
"5694" "Studentized EHW" "Fisher" 0.6
"5695" "Studentized EHW" "Fisher" 0.525
"5696" "Studentized EHW" "Fisher" 0.784
"5697" "Studentized EHW" "Fisher" 0.925
"5698" "Studentized EHW" "Fisher" 0.635
"5699" "Studentized EHW" "Fisher" 0.577
"5700" "Studentized EHW" "Fisher" 0.854
"5701" "Studentized EHW" "Fisher" 0.72
"5702" "Studentized EHW" "Fisher" 0.98
"5703" "Studentized EHW" "Fisher" 0.226
"5704" "Studentized EHW" "Fisher" 0.922
"5705" "Studentized EHW" "Fisher" 0.335
"5706" "Studentized EHW" "Fisher" 0.129
"5707" "Studentized EHW" "Fisher" 0.459
"5708" "Studentized EHW" "Fisher" 0.124
"5709" "Studentized EHW" "Fisher" 0.798
"5710" "Studentized EHW" "Fisher" 0.573
"5711" "Studentized EHW" "Fisher" 0.953
"5712" "Studentized EHW" "Fisher" 0.14
"5713" "Studentized EHW" "Fisher" 0.607
"5714" "Studentized EHW" "Fisher" 0.301
"5715" "Studentized EHW" "Fisher" 0.654
"5716" "Studentized EHW" "Fisher" 0.361
"5717" "Studentized EHW" "Fisher" 0.271
"5718" "Studentized EHW" "Fisher" 0.998
"5719" "Studentized EHW" "Fisher" 0.561
"5720" "Studentized EHW" "Fisher" 0.649
"5721" "Studentized EHW" "Fisher" 0.767
"5722" "Studentized EHW" "Fisher" 0.438
"5723" "Studentized EHW" "Fisher" 0.409
"5724" "Studentized EHW" "Fisher" 0.718
"5725" "Studentized EHW" "Fisher" 0.286
"5726" "Studentized EHW" "Fisher" 0.902
"5727" "Studentized EHW" "Fisher" 0.93
"5728" "Studentized EHW" "Fisher" 0.688
"5729" "Studentized EHW" "Fisher" 0.345
"5730" "Studentized EHW" "Fisher" 0.353
"5731" "Studentized EHW" "Fisher" 0.065
"5732" "Studentized EHW" "Fisher" 0.579
"5733" "Studentized EHW" "Fisher" 0.225
"5734" "Studentized EHW" "Fisher" 0.678
"5735" "Studentized EHW" "Fisher" 0.263
"5736" "Studentized EHW" "Fisher" 0.525
"5737" "Studentized EHW" "Fisher" 0.775
"5738" "Studentized EHW" "Fisher" 0.971
"5739" "Studentized EHW" "Fisher" 0.45
"5740" "Studentized EHW" "Fisher" 0.565
"5741" "Studentized EHW" "Fisher" 0.203
"5742" "Studentized EHW" "Fisher" 0.327
"5743" "Studentized EHW" "Fisher" 0.796
"5744" "Studentized EHW" "Fisher" 0.181
"5745" "Studentized EHW" "Fisher" 0.125
"5746" "Studentized EHW" "Fisher" 0.937
"5747" "Studentized EHW" "Fisher" 0.765
"5748" "Studentized EHW" "Fisher" 0.369
"5749" "Studentized EHW" "Fisher" 0.765
"5750" "Studentized EHW" "Fisher" 0.852
"5751" "Studentized EHW" "Fisher" 0.967
"5752" "Studentized EHW" "Fisher" 0.216
"5753" "Studentized EHW" "Fisher" 0.14
"5754" "Studentized EHW" "Fisher" 0.293
"5755" "Studentized EHW" "Fisher" 0.457
"5756" "Studentized EHW" "Fisher" 0.15
"5757" "Studentized EHW" "Fisher" 0.424
"5758" "Studentized EHW" "Fisher" 0.676
"5759" "Studentized EHW" "Fisher" 0.846
"5760" "Studentized EHW" "Fisher" 0.028
"5761" "Studentized EHW" "Fisher" 0.067
"5762" "Studentized EHW" "Fisher" 0.048
"5763" "Studentized EHW" "Fisher" 0.698
"5764" "Studentized EHW" "Fisher" 0.827
"5765" "Studentized EHW" "Fisher" 0.631
"5766" "Studentized EHW" "Fisher" 0.784
"5767" "Studentized EHW" "Fisher" 0.145
"5768" "Studentized EHW" "Fisher" 0.681
"5769" "Studentized EHW" "Fisher" 0.716
"5770" "Studentized EHW" "Fisher" 0.182
"5771" "Studentized EHW" "Fisher" 0.113
"5772" "Studentized EHW" "Fisher" 0.316
"5773" "Studentized EHW" "Fisher" 0.571
"5774" "Studentized EHW" "Fisher" 0.181
"5775" "Studentized EHW" "Fisher" 0.623
"5776" "Studentized EHW" "Fisher" 0.748
"5777" "Studentized EHW" "Fisher" 0.661
"5778" "Studentized EHW" "Fisher" 0.813
"5779" "Studentized EHW" "Fisher" 0.537
"5780" "Studentized EHW" "Fisher" 0.634
"5781" "Studentized EHW" "Fisher" 0.39
"5782" "Studentized EHW" "Fisher" 0.424
"5783" "Studentized EHW" "Fisher" 0.747
"5784" "Studentized EHW" "Fisher" 0.51
"5785" "Studentized EHW" "Fisher" 0.542
"5786" "Studentized EHW" "Fisher" 0.211
"5787" "Studentized EHW" "Fisher" 0.57
"5788" "Studentized EHW" "Fisher" 0.572
"5789" "Studentized EHW" "Fisher" 0.205
"5790" "Studentized EHW" "Fisher" 0.759
"5791" "Studentized EHW" "Fisher" 0.379
"5792" "Studentized EHW" "Fisher" 0.623
"5793" "Studentized EHW" "Fisher" 0.81
"5794" "Studentized EHW" "Fisher" 0.797
"5795" "Studentized EHW" "Fisher" 0.436
"5796" "Studentized EHW" "Fisher" 0.797
"5797" "Studentized EHW" "Fisher" 0.315
"5798" "Studentized EHW" "Fisher" 0.97
"5799" "Studentized EHW" "Fisher" 0.019
"5800" "Studentized EHW" "Fisher" 0.036
"5801" "Studentized EHW" "Fisher" 0.685
"5802" "Studentized EHW" "Fisher" 0.983
"5803" "Studentized EHW" "Fisher" 0.913
"5804" "Studentized EHW" "Fisher" 0.344
"5805" "Studentized EHW" "Fisher" 0.528
"5806" "Studentized EHW" "Fisher" 0.522
"5807" "Studentized EHW" "Fisher" 0.574
"5808" "Studentized EHW" "Fisher" 0.265
"5809" "Studentized EHW" "Fisher" 0.556
"5810" "Studentized EHW" "Fisher" 0.567
"5811" "Studentized EHW" "Fisher" 0.568
"5812" "Studentized EHW" "Fisher" 0.495
"5813" "Studentized EHW" "Fisher" 0.887
"5814" "Studentized EHW" "Fisher" 0.691
"5815" "Studentized EHW" "Fisher" 0.88
"5816" "Studentized EHW" "Fisher" 0.601
"5817" "Studentized EHW" "Fisher" 0.415
"5818" "Studentized EHW" "Fisher" 0.15
"5819" "Studentized EHW" "Fisher" 0.058
"5820" "Studentized EHW" "Fisher" 0.281
"5821" "Studentized EHW" "Fisher" 0.662
"5822" "Studentized EHW" "Fisher" 0.315
"5823" "Studentized EHW" "Fisher" 0.758
"5824" "Studentized EHW" "Fisher" 0.379
"5825" "Studentized EHW" "Fisher" 0.05
"5826" "Studentized EHW" "Fisher" 0.364
"5827" "Studentized EHW" "Fisher" 0.489
"5828" "Studentized EHW" "Fisher" 0.063
"5829" "Studentized EHW" "Fisher" 0.178
"5830" "Studentized EHW" "Fisher" 0.849
"5831" "Studentized EHW" "Fisher" 0.486
"5832" "Studentized EHW" "Fisher" 0.151
"5833" "Studentized EHW" "Fisher" 0.367
"5834" "Studentized EHW" "Fisher" 0.828
"5835" "Studentized EHW" "Fisher" 0.523
"5836" "Studentized EHW" "Fisher" 0.198
"5837" "Studentized EHW" "Fisher" 0.646
"5838" "Studentized EHW" "Fisher" 0.676
"5839" "Studentized EHW" "Fisher" 0.469
"5840" "Studentized EHW" "Fisher" 0.003
"5841" "Studentized EHW" "Fisher" 0.875
"5842" "Studentized EHW" "Fisher" 0.008
"5843" "Studentized EHW" "Fisher" 0.844
"5844" "Studentized EHW" "Fisher" 0.802
"5845" "Studentized EHW" "Fisher" 0.746
"5846" "Studentized EHW" "Fisher" 0.458
"5847" "Studentized EHW" "Fisher" 0.869
"5848" "Studentized EHW" "Fisher" 0.316
"5849" "Studentized EHW" "Fisher" 0.403
"5850" "Studentized EHW" "Fisher" 0.675
"5851" "Studentized EHW" "Fisher" 0.367
"5852" "Studentized EHW" "Fisher" 0.417
"5853" "Studentized EHW" "Fisher" 0.809
"5854" "Studentized EHW" "Fisher" 0.527
"5855" "Studentized EHW" "Fisher" 0.773
"5856" "Studentized EHW" "Fisher" 0.685
"5857" "Studentized EHW" "Fisher" 0.672
"5858" "Studentized EHW" "Fisher" 0.117
"5859" "Studentized EHW" "Fisher" 0.753
"5860" "Studentized EHW" "Fisher" 0.41
"5861" "Studentized EHW" "Fisher" 0.119
"5862" "Studentized EHW" "Fisher" 0.652
"5863" "Studentized EHW" "Fisher" 0.119
"5864" "Studentized EHW" "Fisher" 0.46
"5865" "Studentized EHW" "Fisher" 0.183
"5866" "Studentized EHW" "Fisher" 0.386
"5867" "Studentized EHW" "Fisher" 0.493
"5868" "Studentized EHW" "Fisher" 0.575
"5869" "Studentized EHW" "Fisher" 0.853
"5870" "Studentized EHW" "Fisher" 0.035
"5871" "Studentized EHW" "Fisher" 0.791
"5872" "Studentized EHW" "Fisher" 0.763
"5873" "Studentized EHW" "Fisher" 0.269
"5874" "Studentized EHW" "Fisher" 0.868
"5875" "Studentized EHW" "Fisher" 0.673
"5876" "Studentized EHW" "Fisher" 0.654
"5877" "Studentized EHW" "Fisher" 0.996
"5878" "Studentized EHW" "Fisher" 0.036
"5879" "Studentized EHW" "Fisher" 0.355
"5880" "Studentized EHW" "Fisher" 0.249
"5881" "Studentized EHW" "Fisher" 0.292
"5882" "Studentized EHW" "Fisher" 0.398
"5883" "Studentized EHW" "Fisher" 0.44
"5884" "Studentized EHW" "Fisher" 0.752
"5885" "Studentized EHW" "Fisher" 0.714
"5886" "Studentized EHW" "Fisher" 0.78
"5887" "Studentized EHW" "Fisher" 0.839
"5888" "Studentized EHW" "Fisher" 0.078
"5889" "Studentized EHW" "Fisher" 0.483
"5890" "Studentized EHW" "Fisher" 0.865
"5891" "Studentized EHW" "Fisher" 0.131
"5892" "Studentized EHW" "Fisher" 0.727
"5893" "Studentized EHW" "Fisher" 0.612
"5894" "Studentized EHW" "Fisher" 0.082
"5895" "Studentized EHW" "Fisher" 0.35
"5896" "Studentized EHW" "Fisher" 0.244
"5897" "Studentized EHW" "Fisher" 0.002
"5898" "Studentized EHW" "Fisher" 0.882
"5899" "Studentized EHW" "Fisher" 0.42
"5900" "Studentized EHW" "Fisher" 0.287
"5901" "Studentized EHW" "Fisher" 0.694
"5902" "Studentized EHW" "Fisher" 0.945
"5903" "Studentized EHW" "Fisher" 0.887
"5904" "Studentized EHW" "Fisher" 0.733
"5905" "Studentized EHW" "Fisher" 0.433
"5906" "Studentized EHW" "Fisher" 0.953
"5907" "Studentized EHW" "Fisher" 0.204
"5908" "Studentized EHW" "Fisher" 0.145
"5909" "Studentized EHW" "Fisher" 0.503
"5910" "Studentized EHW" "Fisher" 0.99
"5911" "Studentized EHW" "Fisher" 0.658
"5912" "Studentized EHW" "Fisher" 0.196
"5913" "Studentized EHW" "Fisher" 0.226
"5914" "Studentized EHW" "Fisher" 0.201
"5915" "Studentized EHW" "Fisher" 0.259
"5916" "Studentized EHW" "Fisher" 0.185
"5917" "Studentized EHW" "Fisher" 0.414
"5918" "Studentized EHW" "Fisher" 0.365
"5919" "Studentized EHW" "Fisher" 0.402
"5920" "Studentized EHW" "Fisher" 0.284
"5921" "Studentized EHW" "Fisher" 0.46
"5922" "Studentized EHW" "Fisher" 0.275
"5923" "Studentized EHW" "Fisher" 0.226
"5924" "Studentized EHW" "Fisher" 0.095
"5925" "Studentized EHW" "Fisher" 0.517
"5926" "Studentized EHW" "Fisher" 0.8
"5927" "Studentized EHW" "Fisher" 0.342
"5928" "Studentized EHW" "Fisher" 0.651
"5929" "Studentized EHW" "Fisher" 0.742
"5930" "Studentized EHW" "Fisher" 0.88
"5931" "Studentized EHW" "Fisher" 0.387
"5932" "Studentized EHW" "Fisher" 0.192
"5933" "Studentized EHW" "Fisher" 0.967
"5934" "Studentized EHW" "Fisher" 0.709
"5935" "Studentized EHW" "Fisher" 0.501
"5936" "Studentized EHW" "Fisher" 0.908
"5937" "Studentized EHW" "Fisher" 0.225
"5938" "Studentized EHW" "Fisher" 0.983
"5939" "Studentized EHW" "Fisher" 0.911
"5940" "Studentized EHW" "Fisher" 0.384
"5941" "Studentized EHW" "Fisher" 0.75
"5942" "Studentized EHW" "Fisher" 0.819
"5943" "Studentized EHW" "Fisher" 0.368
"5944" "Studentized EHW" "Fisher" 0.27
"5945" "Studentized EHW" "Fisher" 0.914
"5946" "Studentized EHW" "Fisher" 0.358
"5947" "Studentized EHW" "Fisher" 0.432
"5948" "Studentized EHW" "Fisher" 0.488
"5949" "Studentized EHW" "Fisher" 0.588
"5950" "Studentized EHW" "Fisher" 0.295
"5951" "Studentized EHW" "Fisher" 0.485
"5952" "Studentized EHW" "Fisher" 0.787
"5953" "Studentized EHW" "Fisher" 0.508
"5954" "Studentized EHW" "Fisher" 0.972
"5955" "Studentized EHW" "Fisher" 0.772
"5956" "Studentized EHW" "Fisher" 0.64
"5957" "Studentized EHW" "Fisher" 0.727
"5958" "Studentized EHW" "Fisher" 0.714
"5959" "Studentized EHW" "Fisher" 0.395
"5960" "Studentized EHW" "Fisher" 0.167
"5961" "Studentized EHW" "Fisher" 0.964
"5962" "Studentized EHW" "Fisher" 0.409
"5963" "Studentized EHW" "Fisher" 0.245
"5964" "Studentized EHW" "Fisher" 0.566
"5965" "Studentized EHW" "Fisher" 0.752
"5966" "Studentized EHW" "Fisher" 0.21
"5967" "Studentized EHW" "Fisher" 0.67
"5968" "Studentized EHW" "Fisher" 0.127
"5969" "Studentized EHW" "Fisher" 0.852
"5970" "Studentized EHW" "Fisher" 0.428
"5971" "Studentized EHW" "Fisher" 0.122
"5972" "Studentized EHW" "Fisher" 0.552
"5973" "Studentized EHW" "Fisher" 0.97
"5974" "Studentized EHW" "Fisher" 0.003
"5975" "Studentized EHW" "Fisher" 0.881
"5976" "Studentized EHW" "Fisher" 0.388
"5977" "Studentized EHW" "Fisher" 0.116
"5978" "Studentized EHW" "Fisher" 0.569
"5979" "Studentized EHW" "Fisher" 0.39
"5980" "Studentized EHW" "Fisher" 0.133
"5981" "Studentized EHW" "Fisher" 0.205
"5982" "Studentized EHW" "Fisher" 0.249
"5983" "Studentized EHW" "Fisher" 0.089
"5984" "Studentized EHW" "Fisher" 0.46
"5985" "Studentized EHW" "Fisher" 0.922
"5986" "Studentized EHW" "Fisher" 0.631
"5987" "Studentized EHW" "Fisher" 0.103
"5988" "Studentized EHW" "Fisher" 0.031
"5989" "Studentized EHW" "Fisher" 0.45
"5990" "Studentized EHW" "Fisher" 0.695
"5991" "Studentized EHW" "Fisher" 0.906
"5992" "Studentized EHW" "Fisher" 0.865
"5993" "Studentized EHW" "Fisher" 0.819
"5994" "Studentized EHW" "Fisher" 0.487
"5995" "Studentized EHW" "Fisher" 0.319
"5996" "Studentized EHW" "Fisher" 0.298
"5997" "Studentized EHW" "Fisher" 0.411
"5998" "Studentized EHW" "Fisher" 0.558
"5999" "Studentized EHW" "Fisher" 0.196
"6000" "Studentized EHW" "Fisher" 0.068
"6001" "Unstudentized" "Lin" 0.689
"6002" "Unstudentized" "Lin" 0.761
"6003" "Unstudentized" "Lin" 0.022
"6004" "Unstudentized" "Lin" 0.407
"6005" "Unstudentized" "Lin" 0.184
"6006" "Unstudentized" "Lin" 0.364
"6007" "Unstudentized" "Lin" 0.532
"6008" "Unstudentized" "Lin" 0.175
"6009" "Unstudentized" "Lin" 0.03
"6010" "Unstudentized" "Lin" 0.178
"6011" "Unstudentized" "Lin" 0.44
"6012" "Unstudentized" "Lin" 0.577
"6013" "Unstudentized" "Lin" 0.846
"6014" "Unstudentized" "Lin" 0.466
"6015" "Unstudentized" "Lin" 0.439
"6016" "Unstudentized" "Lin" 0.228
"6017" "Unstudentized" "Lin" 0.673
"6018" "Unstudentized" "Lin" 0.23
"6019" "Unstudentized" "Lin" 0.28
"6020" "Unstudentized" "Lin" 0.931
"6021" "Unstudentized" "Lin" 0.482
"6022" "Unstudentized" "Lin" 0.336
"6023" "Unstudentized" "Lin" 0.578
"6024" "Unstudentized" "Lin" 0.707
"6025" "Unstudentized" "Lin" 0.143
"6026" "Unstudentized" "Lin" 0.189
"6027" "Unstudentized" "Lin" 0.268
"6028" "Unstudentized" "Lin" 0.119
"6029" "Unstudentized" "Lin" 0.088
"6030" "Unstudentized" "Lin" 0.364
"6031" "Unstudentized" "Lin" 0.534
"6032" "Unstudentized" "Lin" 0.858
"6033" "Unstudentized" "Lin" 0.71
"6034" "Unstudentized" "Lin" 0.894
"6035" "Unstudentized" "Lin" 0.807
"6036" "Unstudentized" "Lin" 0.998
"6037" "Unstudentized" "Lin" 0.846
"6038" "Unstudentized" "Lin" 0.6
"6039" "Unstudentized" "Lin" 0.67
"6040" "Unstudentized" "Lin" 0.172
"6041" "Unstudentized" "Lin" 0.384
"6042" "Unstudentized" "Lin" 0.865
"6043" "Unstudentized" "Lin" 0.926
"6044" "Unstudentized" "Lin" 0.805
"6045" "Unstudentized" "Lin" 0.656
"6046" "Unstudentized" "Lin" 0.549
"6047" "Unstudentized" "Lin" 0.711
"6048" "Unstudentized" "Lin" 0.45
"6049" "Unstudentized" "Lin" 0.546
"6050" "Unstudentized" "Lin" 0.65
"6051" "Unstudentized" "Lin" 0.549
"6052" "Unstudentized" "Lin" 0.163
"6053" "Unstudentized" "Lin" 0.832
"6054" "Unstudentized" "Lin" 0.181
"6055" "Unstudentized" "Lin" 0.793
"6056" "Unstudentized" "Lin" 0.881
"6057" "Unstudentized" "Lin" 0.761
"6058" "Unstudentized" "Lin" 0.194
"6059" "Unstudentized" "Lin" 0.312
"6060" "Unstudentized" "Lin" 0.246
"6061" "Unstudentized" "Lin" 0.466
"6062" "Unstudentized" "Lin" 0.76
"6063" "Unstudentized" "Lin" 0.748
"6064" "Unstudentized" "Lin" 0.788
"6065" "Unstudentized" "Lin" 0.251
"6066" "Unstudentized" "Lin" 0.161
"6067" "Unstudentized" "Lin" 0.768
"6068" "Unstudentized" "Lin" 0.116
"6069" "Unstudentized" "Lin" 0.002
"6070" "Unstudentized" "Lin" 0.518
"6071" "Unstudentized" "Lin" 0.878
"6072" "Unstudentized" "Lin" 0.639
"6073" "Unstudentized" "Lin" 0.258
"6074" "Unstudentized" "Lin" 0.76
"6075" "Unstudentized" "Lin" 0.057
"6076" "Unstudentized" "Lin" 0.147
"6077" "Unstudentized" "Lin" 0.098
"6078" "Unstudentized" "Lin" 0.108
"6079" "Unstudentized" "Lin" 0.323
"6080" "Unstudentized" "Lin" 0.468
"6081" "Unstudentized" "Lin" 0.904
"6082" "Unstudentized" "Lin" 0.247
"6083" "Unstudentized" "Lin" 0.316
"6084" "Unstudentized" "Lin" 0.219
"6085" "Unstudentized" "Lin" 0.497
"6086" "Unstudentized" "Lin" 0.183
"6087" "Unstudentized" "Lin" 0.776
"6088" "Unstudentized" "Lin" 0.685
"6089" "Unstudentized" "Lin" 0.269
"6090" "Unstudentized" "Lin" 0.284
"6091" "Unstudentized" "Lin" 0.063
"6092" "Unstudentized" "Lin" 0.4
"6093" "Unstudentized" "Lin" 0.981
"6094" "Unstudentized" "Lin" 0.569
"6095" "Unstudentized" "Lin" 0.483
"6096" "Unstudentized" "Lin" 0.695
"6097" "Unstudentized" "Lin" 0.19
"6098" "Unstudentized" "Lin" 0.995
"6099" "Unstudentized" "Lin" 0.994
"6100" "Unstudentized" "Lin" 0.62
"6101" "Unstudentized" "Lin" 0.954
"6102" "Unstudentized" "Lin" 0.618
"6103" "Unstudentized" "Lin" 0.199
"6104" "Unstudentized" "Lin" 0.172
"6105" "Unstudentized" "Lin" 0.384
"6106" "Unstudentized" "Lin" 0.331
"6107" "Unstudentized" "Lin" 0.812
"6108" "Unstudentized" "Lin" 0.006
"6109" "Unstudentized" "Lin" 0.073
"6110" "Unstudentized" "Lin" 0.832
"6111" "Unstudentized" "Lin" 0.158
"6112" "Unstudentized" "Lin" 0.142
"6113" "Unstudentized" "Lin" 0.039
"6114" "Unstudentized" "Lin" 0.495
"6115" "Unstudentized" "Lin" 0.012
"6116" "Unstudentized" "Lin" 0.25
"6117" "Unstudentized" "Lin" 0.46
"6118" "Unstudentized" "Lin" 0.684
"6119" "Unstudentized" "Lin" 0.152
"6120" "Unstudentized" "Lin" 0.402
"6121" "Unstudentized" "Lin" 0.299
"6122" "Unstudentized" "Lin" 0.208
"6123" "Unstudentized" "Lin" 0.619
"6124" "Unstudentized" "Lin" 0.551
"6125" "Unstudentized" "Lin" 0.126
"6126" "Unstudentized" "Lin" 0.204
"6127" "Unstudentized" "Lin" 0.873
"6128" "Unstudentized" "Lin" 0.674
"6129" "Unstudentized" "Lin" 0.024
"6130" "Unstudentized" "Lin" 0.715
"6131" "Unstudentized" "Lin" 0.23
"6132" "Unstudentized" "Lin" 0.976
"6133" "Unstudentized" "Lin" 0.306
"6134" "Unstudentized" "Lin" 0.464
"6135" "Unstudentized" "Lin" 0.188
"6136" "Unstudentized" "Lin" 0.208
"6137" "Unstudentized" "Lin" 0.001
"6138" "Unstudentized" "Lin" 0.645
"6139" "Unstudentized" "Lin" 0.086
"6140" "Unstudentized" "Lin" 0.433
"6141" "Unstudentized" "Lin" 0
"6142" "Unstudentized" "Lin" 0.205
"6143" "Unstudentized" "Lin" 0.304
"6144" "Unstudentized" "Lin" 0.226
"6145" "Unstudentized" "Lin" 0.867
"6146" "Unstudentized" "Lin" 0.083
"6147" "Unstudentized" "Lin" 0.121
"6148" "Unstudentized" "Lin" 0.756
"6149" "Unstudentized" "Lin" 0.335
"6150" "Unstudentized" "Lin" 0.25
"6151" "Unstudentized" "Lin" 0.816
"6152" "Unstudentized" "Lin" 0.945
"6153" "Unstudentized" "Lin" 0.354
"6154" "Unstudentized" "Lin" 0.318
"6155" "Unstudentized" "Lin" 0.266
"6156" "Unstudentized" "Lin" 0.462
"6157" "Unstudentized" "Lin" 0.744
"6158" "Unstudentized" "Lin" 0.225
"6159" "Unstudentized" "Lin" 0.541
"6160" "Unstudentized" "Lin" 0.086
"6161" "Unstudentized" "Lin" 0.94
"6162" "Unstudentized" "Lin" 0.408
"6163" "Unstudentized" "Lin" 0.569
"6164" "Unstudentized" "Lin" 0.344
"6165" "Unstudentized" "Lin" 0.051
"6166" "Unstudentized" "Lin" 0.405
"6167" "Unstudentized" "Lin" 0.28
"6168" "Unstudentized" "Lin" 0.972
"6169" "Unstudentized" "Lin" 0.92
"6170" "Unstudentized" "Lin" 0.562
"6171" "Unstudentized" "Lin" 0.186
"6172" "Unstudentized" "Lin" 0.287
"6173" "Unstudentized" "Lin" 0.614
"6174" "Unstudentized" "Lin" 0.765
"6175" "Unstudentized" "Lin" 0.796
"6176" "Unstudentized" "Lin" 0.014
"6177" "Unstudentized" "Lin" 0.183
"6178" "Unstudentized" "Lin" 0.662
"6179" "Unstudentized" "Lin" 0.096
"6180" "Unstudentized" "Lin" 0.632
"6181" "Unstudentized" "Lin" 0.663
"6182" "Unstudentized" "Lin" 0.112
"6183" "Unstudentized" "Lin" 0.065
"6184" "Unstudentized" "Lin" 0.708
"6185" "Unstudentized" "Lin" 0.243
"6186" "Unstudentized" "Lin" 0.02
"6187" "Unstudentized" "Lin" 0.262
"6188" "Unstudentized" "Lin" 0.459
"6189" "Unstudentized" "Lin" 0.516
"6190" "Unstudentized" "Lin" 0.726
"6191" "Unstudentized" "Lin" 0.942
"6192" "Unstudentized" "Lin" 0.131
"6193" "Unstudentized" "Lin" 0.944
"6194" "Unstudentized" "Lin" 0.85
"6195" "Unstudentized" "Lin" 0.057
"6196" "Unstudentized" "Lin" 0.04
"6197" "Unstudentized" "Lin" 0.795
"6198" "Unstudentized" "Lin" 0.163
"6199" "Unstudentized" "Lin" 0.901
"6200" "Unstudentized" "Lin" 0.691
"6201" "Unstudentized" "Lin" 0.609
"6202" "Unstudentized" "Lin" 0.474
"6203" "Unstudentized" "Lin" 0.081
"6204" "Unstudentized" "Lin" 0.236
"6205" "Unstudentized" "Lin" 0.37
"6206" "Unstudentized" "Lin" 0.522
"6207" "Unstudentized" "Lin" 0.034
"6208" "Unstudentized" "Lin" 0.522
"6209" "Unstudentized" "Lin" 0.961
"6210" "Unstudentized" "Lin" 0.661
"6211" "Unstudentized" "Lin" 0.539
"6212" "Unstudentized" "Lin" 0.33
"6213" "Unstudentized" "Lin" 0.424
"6214" "Unstudentized" "Lin" 0.18
"6215" "Unstudentized" "Lin" 0.549
"6216" "Unstudentized" "Lin" 0.072
"6217" "Unstudentized" "Lin" 0.002
"6218" "Unstudentized" "Lin" 0.937
"6219" "Unstudentized" "Lin" 0.058
"6220" "Unstudentized" "Lin" 0.113
"6221" "Unstudentized" "Lin" 0.053
"6222" "Unstudentized" "Lin" 0.563
"6223" "Unstudentized" "Lin" 0.579
"6224" "Unstudentized" "Lin" 0.988
"6225" "Unstudentized" "Lin" 0.387
"6226" "Unstudentized" "Lin" 0.289
"6227" "Unstudentized" "Lin" 0.463
"6228" "Unstudentized" "Lin" 0.266
"6229" "Unstudentized" "Lin" 0.583
"6230" "Unstudentized" "Lin" 0.941
"6231" "Unstudentized" "Lin" 0.954
"6232" "Unstudentized" "Lin" 0.616
"6233" "Unstudentized" "Lin" 0.982
"6234" "Unstudentized" "Lin" 0.672
"6235" "Unstudentized" "Lin" 0.714
"6236" "Unstudentized" "Lin" 0.257
"6237" "Unstudentized" "Lin" 0.726
"6238" "Unstudentized" "Lin" 0.087
"6239" "Unstudentized" "Lin" 0.207
"6240" "Unstudentized" "Lin" 0.19
"6241" "Unstudentized" "Lin" 0.692
"6242" "Unstudentized" "Lin" 0.502
"6243" "Unstudentized" "Lin" 0.005
"6244" "Unstudentized" "Lin" 0.011
"6245" "Unstudentized" "Lin" 0.671
"6246" "Unstudentized" "Lin" 0.816
"6247" "Unstudentized" "Lin" 0.466
"6248" "Unstudentized" "Lin" 0.318
"6249" "Unstudentized" "Lin" 0.215
"6250" "Unstudentized" "Lin" 0.179
"6251" "Unstudentized" "Lin" 0.684
"6252" "Unstudentized" "Lin" 0.622
"6253" "Unstudentized" "Lin" 0.591
"6254" "Unstudentized" "Lin" 0.853
"6255" "Unstudentized" "Lin" 0.603
"6256" "Unstudentized" "Lin" 0.347
"6257" "Unstudentized" "Lin" 0.012
"6258" "Unstudentized" "Lin" 0.189
"6259" "Unstudentized" "Lin" 0.69
"6260" "Unstudentized" "Lin" 0.008
"6261" "Unstudentized" "Lin" 0.243
"6262" "Unstudentized" "Lin" 0.422
"6263" "Unstudentized" "Lin" 0.132
"6264" "Unstudentized" "Lin" 0.327
"6265" "Unstudentized" "Lin" 0.43
"6266" "Unstudentized" "Lin" 0.429
"6267" "Unstudentized" "Lin" 0.999
"6268" "Unstudentized" "Lin" 0.177
"6269" "Unstudentized" "Lin" 0.116
"6270" "Unstudentized" "Lin" 0.087
"6271" "Unstudentized" "Lin" 0.779
"6272" "Unstudentized" "Lin" 0.259
"6273" "Unstudentized" "Lin" 0.036
"6274" "Unstudentized" "Lin" 0.595
"6275" "Unstudentized" "Lin" 0.44
"6276" "Unstudentized" "Lin" 0.13
"6277" "Unstudentized" "Lin" 0.427
"6278" "Unstudentized" "Lin" 0.429
"6279" "Unstudentized" "Lin" 0.973
"6280" "Unstudentized" "Lin" 0.018
"6281" "Unstudentized" "Lin" 0.841
"6282" "Unstudentized" "Lin" 0.266
"6283" "Unstudentized" "Lin" 0.335
"6284" "Unstudentized" "Lin" 0.021
"6285" "Unstudentized" "Lin" 0.65
"6286" "Unstudentized" "Lin" 0.996
"6287" "Unstudentized" "Lin" 0.147
"6288" "Unstudentized" "Lin" 0.84
"6289" "Unstudentized" "Lin" 0.994
"6290" "Unstudentized" "Lin" 0.672
"6291" "Unstudentized" "Lin" 0.304
"6292" "Unstudentized" "Lin" 0.459
"6293" "Unstudentized" "Lin" 0.112
"6294" "Unstudentized" "Lin" 0.378
"6295" "Unstudentized" "Lin" 0.52
"6296" "Unstudentized" "Lin" 0.287
"6297" "Unstudentized" "Lin" 0.543
"6298" "Unstudentized" "Lin" 0.586
"6299" "Unstudentized" "Lin" 0.258
"6300" "Unstudentized" "Lin" 0.85
"6301" "Unstudentized" "Lin" 0.367
"6302" "Unstudentized" "Lin" 0.046
"6303" "Unstudentized" "Lin" 0.109
"6304" "Unstudentized" "Lin" 0.795
"6305" "Unstudentized" "Lin" 0.313
"6306" "Unstudentized" "Lin" 0.139
"6307" "Unstudentized" "Lin" 0.257
"6308" "Unstudentized" "Lin" 0.354
"6309" "Unstudentized" "Lin" 0.597
"6310" "Unstudentized" "Lin" 0.217
"6311" "Unstudentized" "Lin" 0.489
"6312" "Unstudentized" "Lin" 0.577
"6313" "Unstudentized" "Lin" 0.901
"6314" "Unstudentized" "Lin" 0.019
"6315" "Unstudentized" "Lin" 0.127
"6316" "Unstudentized" "Lin" 0.245
"6317" "Unstudentized" "Lin" 0.847
"6318" "Unstudentized" "Lin" 0.397
"6319" "Unstudentized" "Lin" 0.493
"6320" "Unstudentized" "Lin" 0.438
"6321" "Unstudentized" "Lin" 0.77
"6322" "Unstudentized" "Lin" 0.831
"6323" "Unstudentized" "Lin" 0.641
"6324" "Unstudentized" "Lin" 0.213
"6325" "Unstudentized" "Lin" 0.316
"6326" "Unstudentized" "Lin" 0.835
"6327" "Unstudentized" "Lin" 0.465
"6328" "Unstudentized" "Lin" 0.486
"6329" "Unstudentized" "Lin" 0.474
"6330" "Unstudentized" "Lin" 0.372
"6331" "Unstudentized" "Lin" 0.544
"6332" "Unstudentized" "Lin" 1
"6333" "Unstudentized" "Lin" 0.867
"6334" "Unstudentized" "Lin" 0.164
"6335" "Unstudentized" "Lin" 0.804
"6336" "Unstudentized" "Lin" 0.422
"6337" "Unstudentized" "Lin" 0.645
"6338" "Unstudentized" "Lin" 0.366
"6339" "Unstudentized" "Lin" 0.043
"6340" "Unstudentized" "Lin" 0.053
"6341" "Unstudentized" "Lin" 0.849
"6342" "Unstudentized" "Lin" 0.007
"6343" "Unstudentized" "Lin" 0.525
"6344" "Unstudentized" "Lin" 0.674
"6345" "Unstudentized" "Lin" 0.47
"6346" "Unstudentized" "Lin" 0.412
"6347" "Unstudentized" "Lin" 0.02
"6348" "Unstudentized" "Lin" 0.26
"6349" "Unstudentized" "Lin" 0.889
"6350" "Unstudentized" "Lin" 0.934
"6351" "Unstudentized" "Lin" 0.412
"6352" "Unstudentized" "Lin" 0.204
"6353" "Unstudentized" "Lin" 0.799
"6354" "Unstudentized" "Lin" 0.957
"6355" "Unstudentized" "Lin" 0.108
"6356" "Unstudentized" "Lin" 0.033
"6357" "Unstudentized" "Lin" 0.958
"6358" "Unstudentized" "Lin" 0.062
"6359" "Unstudentized" "Lin" 0.55
"6360" "Unstudentized" "Lin" 0.323
"6361" "Unstudentized" "Lin" 0.093
"6362" "Unstudentized" "Lin" 0.95
"6363" "Unstudentized" "Lin" 0.47
"6364" "Unstudentized" "Lin" 0.325
"6365" "Unstudentized" "Lin" 0.034
"6366" "Unstudentized" "Lin" 0.51
"6367" "Unstudentized" "Lin" 0.281
"6368" "Unstudentized" "Lin" 0.015
"6369" "Unstudentized" "Lin" 0.913
"6370" "Unstudentized" "Lin" 0.502
"6371" "Unstudentized" "Lin" 0.092
"6372" "Unstudentized" "Lin" 0.242
"6373" "Unstudentized" "Lin" 0.607
"6374" "Unstudentized" "Lin" 0.133
"6375" "Unstudentized" "Lin" 0.373
"6376" "Unstudentized" "Lin" 0.242
"6377" "Unstudentized" "Lin" 0.767
"6378" "Unstudentized" "Lin" 0.724
"6379" "Unstudentized" "Lin" 0.913
"6380" "Unstudentized" "Lin" 0.704
"6381" "Unstudentized" "Lin" 0.085
"6382" "Unstudentized" "Lin" 0.78
"6383" "Unstudentized" "Lin" 0.94
"6384" "Unstudentized" "Lin" 0.825
"6385" "Unstudentized" "Lin" 0.816
"6386" "Unstudentized" "Lin" 0.033
"6387" "Unstudentized" "Lin" 0.278
"6388" "Unstudentized" "Lin" 0.495
"6389" "Unstudentized" "Lin" 0.153
"6390" "Unstudentized" "Lin" 0.192
"6391" "Unstudentized" "Lin" 0.843
"6392" "Unstudentized" "Lin" 0.24
"6393" "Unstudentized" "Lin" 0.853
"6394" "Unstudentized" "Lin" 0.036
"6395" "Unstudentized" "Lin" 0.958
"6396" "Unstudentized" "Lin" 0.227
"6397" "Unstudentized" "Lin" 0.79
"6398" "Unstudentized" "Lin" 0.298
"6399" "Unstudentized" "Lin" 0.377
"6400" "Unstudentized" "Lin" 0.244
"6401" "Unstudentized" "Lin" 0.243
"6402" "Unstudentized" "Lin" 0.516
"6403" "Unstudentized" "Lin" 0.133
"6404" "Unstudentized" "Lin" 0.465
"6405" "Unstudentized" "Lin" 0.49
"6406" "Unstudentized" "Lin" 0.172
"6407" "Unstudentized" "Lin" 0.572
"6408" "Unstudentized" "Lin" 0.186
"6409" "Unstudentized" "Lin" 0.959
"6410" "Unstudentized" "Lin" 0.074
"6411" "Unstudentized" "Lin" 0.083
"6412" "Unstudentized" "Lin" 0.085
"6413" "Unstudentized" "Lin" 0.718
"6414" "Unstudentized" "Lin" 0.554
"6415" "Unstudentized" "Lin" 0.987
"6416" "Unstudentized" "Lin" 0.015
"6417" "Unstudentized" "Lin" 0.246
"6418" "Unstudentized" "Lin" 0.245
"6419" "Unstudentized" "Lin" 0.116
"6420" "Unstudentized" "Lin" 0.013
"6421" "Unstudentized" "Lin" 0.501
"6422" "Unstudentized" "Lin" 0.02
"6423" "Unstudentized" "Lin" 0.174
"6424" "Unstudentized" "Lin" 0.25
"6425" "Unstudentized" "Lin" 0.887
"6426" "Unstudentized" "Lin" 0.293
"6427" "Unstudentized" "Lin" 0.625
"6428" "Unstudentized" "Lin" 0.015
"6429" "Unstudentized" "Lin" 0.605
"6430" "Unstudentized" "Lin" 0.027
"6431" "Unstudentized" "Lin" 0.764
"6432" "Unstudentized" "Lin" 0.107
"6433" "Unstudentized" "Lin" 0.198
"6434" "Unstudentized" "Lin" 0.37
"6435" "Unstudentized" "Lin" 0.807
"6436" "Unstudentized" "Lin" 0.157
"6437" "Unstudentized" "Lin" 0.899
"6438" "Unstudentized" "Lin" 0.966
"6439" "Unstudentized" "Lin" 0.97
"6440" "Unstudentized" "Lin" 0.481
"6441" "Unstudentized" "Lin" 0.872
"6442" "Unstudentized" "Lin" 0.227
"6443" "Unstudentized" "Lin" 0.591
"6444" "Unstudentized" "Lin" 0.169
"6445" "Unstudentized" "Lin" 0.661
"6446" "Unstudentized" "Lin" 0.885
"6447" "Unstudentized" "Lin" 0.138
"6448" "Unstudentized" "Lin" 0.231
"6449" "Unstudentized" "Lin" 0.66
"6450" "Unstudentized" "Lin" 0.29
"6451" "Unstudentized" "Lin" 0.563
"6452" "Unstudentized" "Lin" 0.947
"6453" "Unstudentized" "Lin" 0.676
"6454" "Unstudentized" "Lin" 0.735
"6455" "Unstudentized" "Lin" 0.806
"6456" "Unstudentized" "Lin" 0.593
"6457" "Unstudentized" "Lin" 0.237
"6458" "Unstudentized" "Lin" 0.091
"6459" "Unstudentized" "Lin" 0.863
"6460" "Unstudentized" "Lin" 0.574
"6461" "Unstudentized" "Lin" 0.209
"6462" "Unstudentized" "Lin" 0.47
"6463" "Unstudentized" "Lin" 0.609
"6464" "Unstudentized" "Lin" 0.758
"6465" "Unstudentized" "Lin" 0.467
"6466" "Unstudentized" "Lin" 0.014
"6467" "Unstudentized" "Lin" 0.926
"6468" "Unstudentized" "Lin" 0.798
"6469" "Unstudentized" "Lin" 0.058
"6470" "Unstudentized" "Lin" 0.533
"6471" "Unstudentized" "Lin" 0.129
"6472" "Unstudentized" "Lin" 0.413
"6473" "Unstudentized" "Lin" 0.973
"6474" "Unstudentized" "Lin" 0.97
"6475" "Unstudentized" "Lin" 0.486
"6476" "Unstudentized" "Lin" 0.356
"6477" "Unstudentized" "Lin" 0.874
"6478" "Unstudentized" "Lin" 0.051
"6479" "Unstudentized" "Lin" 0.435
"6480" "Unstudentized" "Lin" 0.714
"6481" "Unstudentized" "Lin" 0.001
"6482" "Unstudentized" "Lin" 0.299
"6483" "Unstudentized" "Lin" 0.381
"6484" "Unstudentized" "Lin" 0.225
"6485" "Unstudentized" "Lin" 0.575
"6486" "Unstudentized" "Lin" 0.152
"6487" "Unstudentized" "Lin" 0.115
"6488" "Unstudentized" "Lin" 0.888
"6489" "Unstudentized" "Lin" 0.802
"6490" "Unstudentized" "Lin" 0.592
"6491" "Unstudentized" "Lin" 0.649
"6492" "Unstudentized" "Lin" 0.714
"6493" "Unstudentized" "Lin" 0.077
"6494" "Unstudentized" "Lin" 0.031
"6495" "Unstudentized" "Lin" 0.013
"6496" "Unstudentized" "Lin" 0.851
"6497" "Unstudentized" "Lin" 0.614
"6498" "Unstudentized" "Lin" 0.149
"6499" "Unstudentized" "Lin" 0.462
"6500" "Unstudentized" "Lin" 0.498
"6501" "Unstudentized" "Lin" 0.459
"6502" "Unstudentized" "Lin" 0.982
"6503" "Unstudentized" "Lin" 0.542
"6504" "Unstudentized" "Lin" 0.208
"6505" "Unstudentized" "Lin" 0.128
"6506" "Unstudentized" "Lin" 0.66
"6507" "Unstudentized" "Lin" 0.459
"6508" "Unstudentized" "Lin" 0.664
"6509" "Unstudentized" "Lin" 0.856
"6510" "Unstudentized" "Lin" 0.424
"6511" "Unstudentized" "Lin" 0.389
"6512" "Unstudentized" "Lin" 0.637
"6513" "Unstudentized" "Lin" 0.344
"6514" "Unstudentized" "Lin" 0.892
"6515" "Unstudentized" "Lin" 0.861
"6516" "Unstudentized" "Lin" 0.088
"6517" "Unstudentized" "Lin" 0.49
"6518" "Unstudentized" "Lin" 0.838
"6519" "Unstudentized" "Lin" 0.097
"6520" "Unstudentized" "Lin" 0.838
"6521" "Unstudentized" "Lin" 0.768
"6522" "Unstudentized" "Lin" 0.641
"6523" "Unstudentized" "Lin" 0.755
"6524" "Unstudentized" "Lin" 0.085
"6525" "Unstudentized" "Lin" 0.147
"6526" "Unstudentized" "Lin" 0.132
"6527" "Unstudentized" "Lin" 0.009
"6528" "Unstudentized" "Lin" 0.403
"6529" "Unstudentized" "Lin" 0.844
"6530" "Unstudentized" "Lin" 0.781
"6531" "Unstudentized" "Lin" 0.699
"6532" "Unstudentized" "Lin" 0.424
"6533" "Unstudentized" "Lin" 0.123
"6534" "Unstudentized" "Lin" 0.307
"6535" "Unstudentized" "Lin" 0.541
"6536" "Unstudentized" "Lin" 0.947
"6537" "Unstudentized" "Lin" 0.474
"6538" "Unstudentized" "Lin" 0.212
"6539" "Unstudentized" "Lin" 0.663
"6540" "Unstudentized" "Lin" 0.598
"6541" "Unstudentized" "Lin" 0.293
"6542" "Unstudentized" "Lin" 0.607
"6543" "Unstudentized" "Lin" 0.55
"6544" "Unstudentized" "Lin" 0.29
"6545" "Unstudentized" "Lin" 0.232
"6546" "Unstudentized" "Lin" 0.082
"6547" "Unstudentized" "Lin" 0.339
"6548" "Unstudentized" "Lin" 0.063
"6549" "Unstudentized" "Lin" 0.534
"6550" "Unstudentized" "Lin" 0.466
"6551" "Unstudentized" "Lin" 0.885
"6552" "Unstudentized" "Lin" 0.562
"6553" "Unstudentized" "Lin" 0.077
"6554" "Unstudentized" "Lin" 0.497
"6555" "Unstudentized" "Lin" 0.357
"6556" "Unstudentized" "Lin" 0.695
"6557" "Unstudentized" "Lin" 0.831
"6558" "Unstudentized" "Lin" 0.722
"6559" "Unstudentized" "Lin" 0.835
"6560" "Unstudentized" "Lin" 0.831
"6561" "Unstudentized" "Lin" 0.129
"6562" "Unstudentized" "Lin" 0.318
"6563" "Unstudentized" "Lin" 0.926
"6564" "Unstudentized" "Lin" 0.804
"6565" "Unstudentized" "Lin" 0.557
"6566" "Unstudentized" "Lin" 0.078
"6567" "Unstudentized" "Lin" 0.189
"6568" "Unstudentized" "Lin" 0.871
"6569" "Unstudentized" "Lin" 0.893
"6570" "Unstudentized" "Lin" 0.519
"6571" "Unstudentized" "Lin" 0.053
"6572" "Unstudentized" "Lin" 0.882
"6573" "Unstudentized" "Lin" 0.666
"6574" "Unstudentized" "Lin" 0.638
"6575" "Unstudentized" "Lin" 0.408
"6576" "Unstudentized" "Lin" 0.83
"6577" "Unstudentized" "Lin" 0.784
"6578" "Unstudentized" "Lin" 0.313
"6579" "Unstudentized" "Lin" 0.277
"6580" "Unstudentized" "Lin" 0.756
"6581" "Unstudentized" "Lin" 0.549
"6582" "Unstudentized" "Lin" 0.396
"6583" "Unstudentized" "Lin" 0.017
"6584" "Unstudentized" "Lin" 0.067
"6585" "Unstudentized" "Lin" 0.129
"6586" "Unstudentized" "Lin" 0.327
"6587" "Unstudentized" "Lin" 0.776
"6588" "Unstudentized" "Lin" 0.31
"6589" "Unstudentized" "Lin" 0.599
"6590" "Unstudentized" "Lin" 0.523
"6591" "Unstudentized" "Lin" 0.084
"6592" "Unstudentized" "Lin" 0.05
"6593" "Unstudentized" "Lin" 0.001
"6594" "Unstudentized" "Lin" 0.766
"6595" "Unstudentized" "Lin" 0.354
"6596" "Unstudentized" "Lin" 0.968
"6597" "Unstudentized" "Lin" 0.795
"6598" "Unstudentized" "Lin" 0.839
"6599" "Unstudentized" "Lin" 0.149
"6600" "Unstudentized" "Lin" 0.955
"6601" "Unstudentized" "Lin" 0.237
"6602" "Unstudentized" "Lin" 0.593
"6603" "Unstudentized" "Lin" 0.401
"6604" "Unstudentized" "Lin" 0.43
"6605" "Unstudentized" "Lin" 0.586
"6606" "Unstudentized" "Lin" 0.266
"6607" "Unstudentized" "Lin" 0.011
"6608" "Unstudentized" "Lin" 0.232
"6609" "Unstudentized" "Lin" 0.015
"6610" "Unstudentized" "Lin" 0.17
"6611" "Unstudentized" "Lin" 0.212
"6612" "Unstudentized" "Lin" 0.092
"6613" "Unstudentized" "Lin" 0.882
"6614" "Unstudentized" "Lin" 0.306
"6615" "Unstudentized" "Lin" 0.294
"6616" "Unstudentized" "Lin" 0.86
"6617" "Unstudentized" "Lin" 0.652
"6618" "Unstudentized" "Lin" 0.872
"6619" "Unstudentized" "Lin" 0.498
"6620" "Unstudentized" "Lin" 0.511
"6621" "Unstudentized" "Lin" 0.458
"6622" "Unstudentized" "Lin" 0.724
"6623" "Unstudentized" "Lin" 0.137
"6624" "Unstudentized" "Lin" 0.457
"6625" "Unstudentized" "Lin" 0.264
"6626" "Unstudentized" "Lin" 0.965
"6627" "Unstudentized" "Lin" 0.11
"6628" "Unstudentized" "Lin" 0.383
"6629" "Unstudentized" "Lin" 0.818
"6630" "Unstudentized" "Lin" 0.952
"6631" "Unstudentized" "Lin" 0.799
"6632" "Unstudentized" "Lin" 0.961
"6633" "Unstudentized" "Lin" 0.937
"6634" "Unstudentized" "Lin" 0.204
"6635" "Unstudentized" "Lin" 0.901
"6636" "Unstudentized" "Lin" 0.407
"6637" "Unstudentized" "Lin" 0.924
"6638" "Unstudentized" "Lin" 0.768
"6639" "Unstudentized" "Lin" 0.753
"6640" "Unstudentized" "Lin" 0.018
"6641" "Unstudentized" "Lin" 0.567
"6642" "Unstudentized" "Lin" 0.083
"6643" "Unstudentized" "Lin" 0.85
"6644" "Unstudentized" "Lin" 0.569
"6645" "Unstudentized" "Lin" 0.844
"6646" "Unstudentized" "Lin" 0.001
"6647" "Unstudentized" "Lin" 0.619
"6648" "Unstudentized" "Lin" 0.302
"6649" "Unstudentized" "Lin" 0.491
"6650" "Unstudentized" "Lin" 0.302
"6651" "Unstudentized" "Lin" 0.179
"6652" "Unstudentized" "Lin" 0.998
"6653" "Unstudentized" "Lin" 0.545
"6654" "Unstudentized" "Lin" 0.406
"6655" "Unstudentized" "Lin" 0.375
"6656" "Unstudentized" "Lin" 0.331
"6657" "Unstudentized" "Lin" 0.111
"6658" "Unstudentized" "Lin" 0.345
"6659" "Unstudentized" "Lin" 0.2
"6660" "Unstudentized" "Lin" 0.805
"6661" "Unstudentized" "Lin" 0.985
"6662" "Unstudentized" "Lin" 0.218
"6663" "Unstudentized" "Lin" 0.11
"6664" "Unstudentized" "Lin" 0.463
"6665" "Unstudentized" "Lin" 0.485
"6666" "Unstudentized" "Lin" 0.629
"6667" "Unstudentized" "Lin" 0.055
"6668" "Unstudentized" "Lin" 0.531
"6669" "Unstudentized" "Lin" 0.701
"6670" "Unstudentized" "Lin" 0.512
"6671" "Unstudentized" "Lin" 0.621
"6672" "Unstudentized" "Lin" 0.483
"6673" "Unstudentized" "Lin" 0.997
"6674" "Unstudentized" "Lin" 0.232
"6675" "Unstudentized" "Lin" 0.434
"6676" "Unstudentized" "Lin" 0.821
"6677" "Unstudentized" "Lin" 0.942
"6678" "Unstudentized" "Lin" 0.186
"6679" "Unstudentized" "Lin" 0
"6680" "Unstudentized" "Lin" 0.83
"6681" "Unstudentized" "Lin" 0.408
"6682" "Unstudentized" "Lin" 0.319
"6683" "Unstudentized" "Lin" 0.052
"6684" "Unstudentized" "Lin" 0.194
"6685" "Unstudentized" "Lin" 0.862
"6686" "Unstudentized" "Lin" 0.304
"6687" "Unstudentized" "Lin" 0.106
"6688" "Unstudentized" "Lin" 0.034
"6689" "Unstudentized" "Lin" 0.114
"6690" "Unstudentized" "Lin" 0.785
"6691" "Unstudentized" "Lin" 0.017
"6692" "Unstudentized" "Lin" 0.178
"6693" "Unstudentized" "Lin" 0.913
"6694" "Unstudentized" "Lin" 0.649
"6695" "Unstudentized" "Lin" 0.509
"6696" "Unstudentized" "Lin" 0.379
"6697" "Unstudentized" "Lin" 0.792
"6698" "Unstudentized" "Lin" 0.393
"6699" "Unstudentized" "Lin" 0.45
"6700" "Unstudentized" "Lin" 0.887
"6701" "Unstudentized" "Lin" 0.252
"6702" "Unstudentized" "Lin" 0.893
"6703" "Unstudentized" "Lin" 0.069
"6704" "Unstudentized" "Lin" 1
"6705" "Unstudentized" "Lin" 0.444
"6706" "Unstudentized" "Lin" 0.08
"6707" "Unstudentized" "Lin" 0.054
"6708" "Unstudentized" "Lin" 0.04
"6709" "Unstudentized" "Lin" 0.655
"6710" "Unstudentized" "Lin" 0.49
"6711" "Unstudentized" "Lin" 0.838
"6712" "Unstudentized" "Lin" 0.096
"6713" "Unstudentized" "Lin" 0.3
"6714" "Unstudentized" "Lin" 0.252
"6715" "Unstudentized" "Lin" 0.235
"6716" "Unstudentized" "Lin" 0.038
"6717" "Unstudentized" "Lin" 0.051
"6718" "Unstudentized" "Lin" 0.861
"6719" "Unstudentized" "Lin" 0.86
"6720" "Unstudentized" "Lin" 0.289
"6721" "Unstudentized" "Lin" 0.281
"6722" "Unstudentized" "Lin" 0.258
"6723" "Unstudentized" "Lin" 0.166
"6724" "Unstudentized" "Lin" 0.221
"6725" "Unstudentized" "Lin" 0.115
"6726" "Unstudentized" "Lin" 0.818
"6727" "Unstudentized" "Lin" 0.731
"6728" "Unstudentized" "Lin" 0.613
"6729" "Unstudentized" "Lin" 0.607
"6730" "Unstudentized" "Lin" 0.556
"6731" "Unstudentized" "Lin" 0.035
"6732" "Unstudentized" "Lin" 0.206
"6733" "Unstudentized" "Lin" 0.197
"6734" "Unstudentized" "Lin" 0.538
"6735" "Unstudentized" "Lin" 0.237
"6736" "Unstudentized" "Lin" 0.601
"6737" "Unstudentized" "Lin" 0.817
"6738" "Unstudentized" "Lin" 0.417
"6739" "Unstudentized" "Lin" 0.363
"6740" "Unstudentized" "Lin" 0.679
"6741" "Unstudentized" "Lin" 0.224
"6742" "Unstudentized" "Lin" 0.089
"6743" "Unstudentized" "Lin" 0.658
"6744" "Unstudentized" "Lin" 0.08
"6745" "Unstudentized" "Lin" 0.005
"6746" "Unstudentized" "Lin" 0.866
"6747" "Unstudentized" "Lin" 0.611
"6748" "Unstudentized" "Lin" 0.234
"6749" "Unstudentized" "Lin" 0.815
"6750" "Unstudentized" "Lin" 0.988
"6751" "Unstudentized" "Lin" 0.771
"6752" "Unstudentized" "Lin" 0.265
"6753" "Unstudentized" "Lin" 0.042
"6754" "Unstudentized" "Lin" 0.13
"6755" "Unstudentized" "Lin" 0.413
"6756" "Unstudentized" "Lin" 0.077
"6757" "Unstudentized" "Lin" 0.3
"6758" "Unstudentized" "Lin" 0.545
"6759" "Unstudentized" "Lin" 0.76
"6760" "Unstudentized" "Lin" 0.002
"6761" "Unstudentized" "Lin" 0.087
"6762" "Unstudentized" "Lin" 0.016
"6763" "Unstudentized" "Lin" 0.807
"6764" "Unstudentized" "Lin" 0.882
"6765" "Unstudentized" "Lin" 0.582
"6766" "Unstudentized" "Lin" 0.976
"6767" "Unstudentized" "Lin" 0.619
"6768" "Unstudentized" "Lin" 0.776
"6769" "Unstudentized" "Lin" 0.444
"6770" "Unstudentized" "Lin" 0.012
"6771" "Unstudentized" "Lin" 0.033
"6772" "Unstudentized" "Lin" 0.32
"6773" "Unstudentized" "Lin" 0.27
"6774" "Unstudentized" "Lin" 0.09
"6775" "Unstudentized" "Lin" 0.465
"6776" "Unstudentized" "Lin" 0.368
"6777" "Unstudentized" "Lin" 0.511
"6778" "Unstudentized" "Lin" 0.647
"6779" "Unstudentized" "Lin" 0.67
"6780" "Unstudentized" "Lin" 0.3
"6781" "Unstudentized" "Lin" 0.21
"6782" "Unstudentized" "Lin" 0.458
"6783" "Unstudentized" "Lin" 0.985
"6784" "Unstudentized" "Lin" 0.35
"6785" "Unstudentized" "Lin" 0.947
"6786" "Unstudentized" "Lin" 0.182
"6787" "Unstudentized" "Lin" 0.187
"6788" "Unstudentized" "Lin" 0.396
"6789" "Unstudentized" "Lin" 0.094
"6790" "Unstudentized" "Lin" 0.386
"6791" "Unstudentized" "Lin" 0.32
"6792" "Unstudentized" "Lin" 0.256
"6793" "Unstudentized" "Lin" 0.77
"6794" "Unstudentized" "Lin" 0.742
"6795" "Unstudentized" "Lin" 0.322
"6796" "Unstudentized" "Lin" 0.589
"6797" "Unstudentized" "Lin" 0.2
"6798" "Unstudentized" "Lin" 0.528
"6799" "Unstudentized" "Lin" 0.001
"6800" "Unstudentized" "Lin" 0.007
"6801" "Unstudentized" "Lin" 0.26
"6802" "Unstudentized" "Lin" 0.973
"6803" "Unstudentized" "Lin" 0.733
"6804" "Unstudentized" "Lin" 0.613
"6805" "Unstudentized" "Lin" 0.16
"6806" "Unstudentized" "Lin" 0.749
"6807" "Unstudentized" "Lin" 0.487
"6808" "Unstudentized" "Lin" 0.127
"6809" "Unstudentized" "Lin" 0.252
"6810" "Unstudentized" "Lin" 0.39
"6811" "Unstudentized" "Lin" 0.39
"6812" "Unstudentized" "Lin" 0.182
"6813" "Unstudentized" "Lin" 0.919
"6814" "Unstudentized" "Lin" 0.331
"6815" "Unstudentized" "Lin" 0.927
"6816" "Unstudentized" "Lin" 0.091
"6817" "Unstudentized" "Lin" 0.515
"6818" "Unstudentized" "Lin" 0.123
"6819" "Unstudentized" "Lin" 0.031
"6820" "Unstudentized" "Lin" 0.185
"6821" "Unstudentized" "Lin" 0.881
"6822" "Unstudentized" "Lin" 0.197
"6823" "Unstudentized" "Lin" 0.666
"6824" "Unstudentized" "Lin" 0.22
"6825" "Unstudentized" "Lin" 0.017
"6826" "Unstudentized" "Lin" 0.173
"6827" "Unstudentized" "Lin" 0.399
"6828" "Unstudentized" "Lin" 0.001
"6829" "Unstudentized" "Lin" 0.19
"6830" "Unstudentized" "Lin" 0.81
"6831" "Unstudentized" "Lin" 0.357
"6832" "Unstudentized" "Lin" 0.11
"6833" "Unstudentized" "Lin" 0.219
"6834" "Unstudentized" "Lin" 0.856
"6835" "Unstudentized" "Lin" 0.39
"6836" "Unstudentized" "Lin" 0.307
"6837" "Unstudentized" "Lin" 0.618
"6838" "Unstudentized" "Lin" 0.872
"6839" "Unstudentized" "Lin" 0.439
"6840" "Unstudentized" "Lin" 0
"6841" "Unstudentized" "Lin" 0.608
"6842" "Unstudentized" "Lin" 0
"6843" "Unstudentized" "Lin" 0.913
"6844" "Unstudentized" "Lin" 0.701
"6845" "Unstudentized" "Lin" 0.679
"6846" "Unstudentized" "Lin" 0.174
"6847" "Unstudentized" "Lin" 0.669
"6848" "Unstudentized" "Lin" 0.175
"6849" "Unstudentized" "Lin" 0.142
"6850" "Unstudentized" "Lin" 0.976
"6851" "Unstudentized" "Lin" 0.321
"6852" "Unstudentized" "Lin" 0.248
"6853" "Unstudentized" "Lin" 0.574
"6854" "Unstudentized" "Lin" 0.457
"6855" "Unstudentized" "Lin" 0.9
"6856" "Unstudentized" "Lin" 0.429
"6857" "Unstudentized" "Lin" 0.701
"6858" "Unstudentized" "Lin" 0.064
"6859" "Unstudentized" "Lin" 0.485
"6860" "Unstudentized" "Lin" 0.232
"6861" "Unstudentized" "Lin" 0.031
"6862" "Unstudentized" "Lin" 0.721
"6863" "Unstudentized" "Lin" 0.099
"6864" "Unstudentized" "Lin" 0.12
"6865" "Unstudentized" "Lin" 0.124
"6866" "Unstudentized" "Lin" 0.251
"6867" "Unstudentized" "Lin" 0.506
"6868" "Unstudentized" "Lin" 0.1
"6869" "Unstudentized" "Lin" 0.956
"6870" "Unstudentized" "Lin" 0.017
"6871" "Unstudentized" "Lin" 0.829
"6872" "Unstudentized" "Lin" 0.871
"6873" "Unstudentized" "Lin" 0.195
"6874" "Unstudentized" "Lin" 0.786
"6875" "Unstudentized" "Lin" 0.244
"6876" "Unstudentized" "Lin" 0.697
"6877" "Unstudentized" "Lin" 0.556
"6878" "Unstudentized" "Lin" 0.002
"6879" "Unstudentized" "Lin" 0.201
"6880" "Unstudentized" "Lin" 0.181
"6881" "Unstudentized" "Lin" 0.037
"6882" "Unstudentized" "Lin" 0.436
"6883" "Unstudentized" "Lin" 0.218
"6884" "Unstudentized" "Lin" 0.526
"6885" "Unstudentized" "Lin" 0.584
"6886" "Unstudentized" "Lin" 0.839
"6887" "Unstudentized" "Lin" 0.983
"6888" "Unstudentized" "Lin" 0.014
"6889" "Unstudentized" "Lin" 0.144
"6890" "Unstudentized" "Lin" 0.996
"6891" "Unstudentized" "Lin" 0.146
"6892" "Unstudentized" "Lin" 0.86
"6893" "Unstudentized" "Lin" 0.407
"6894" "Unstudentized" "Lin" 0.055
"6895" "Unstudentized" "Lin" 0.193
"6896" "Unstudentized" "Lin" 0.309
"6897" "Unstudentized" "Lin" 0
"6898" "Unstudentized" "Lin" 0.981
"6899" "Unstudentized" "Lin" 0.258
"6900" "Unstudentized" "Lin" 0.205
"6901" "Unstudentized" "Lin" 0.924
"6902" "Unstudentized" "Lin" 0.844
"6903" "Unstudentized" "Lin" 0.656
"6904" "Unstudentized" "Lin" 0.694
"6905" "Unstudentized" "Lin" 0.345
"6906" "Unstudentized" "Lin" 0.939
"6907" "Unstudentized" "Lin" 0.393
"6908" "Unstudentized" "Lin" 0.053
"6909" "Unstudentized" "Lin" 0.189
"6910" "Unstudentized" "Lin" 0.791
"6911" "Unstudentized" "Lin" 0.508
"6912" "Unstudentized" "Lin" 0.219
"6913" "Unstudentized" "Lin" 0.022
"6914" "Unstudentized" "Lin" 0.133
"6915" "Unstudentized" "Lin" 0.285
"6916" "Unstudentized" "Lin" 0.037
"6917" "Unstudentized" "Lin" 0.586
"6918" "Unstudentized" "Lin" 0.134
"6919" "Unstudentized" "Lin" 0.233
"6920" "Unstudentized" "Lin" 0.127
"6921" "Unstudentized" "Lin" 0.685
"6922" "Unstudentized" "Lin" 0.097
"6923" "Unstudentized" "Lin" 0.034
"6924" "Unstudentized" "Lin" 0.013
"6925" "Unstudentized" "Lin" 0.541
"6926" "Unstudentized" "Lin" 0.482
"6927" "Unstudentized" "Lin" 0.724
"6928" "Unstudentized" "Lin" 0.691
"6929" "Unstudentized" "Lin" 0.718
"6930" "Unstudentized" "Lin" 0.75
"6931" "Unstudentized" "Lin" 0.2
"6932" "Unstudentized" "Lin" 0.056
"6933" "Unstudentized" "Lin" 0.751
"6934" "Unstudentized" "Lin" 0.934
"6935" "Unstudentized" "Lin" 0.557
"6936" "Unstudentized" "Lin" 0.713
"6937" "Unstudentized" "Lin" 0.537
"6938" "Unstudentized" "Lin" 0.976
"6939" "Unstudentized" "Lin" 0.498
"6940" "Unstudentized" "Lin" 0.428
"6941" "Unstudentized" "Lin" 0.626
"6942" "Unstudentized" "Lin" 0.739
"6943" "Unstudentized" "Lin" 0.155
"6944" "Unstudentized" "Lin" 0.059
"6945" "Unstudentized" "Lin" 0.973
"6946" "Unstudentized" "Lin" 0.103
"6947" "Unstudentized" "Lin" 0.114
"6948" "Unstudentized" "Lin" 0.636
"6949" "Unstudentized" "Lin" 0.841
"6950" "Unstudentized" "Lin" 0.005
"6951" "Unstudentized" "Lin" 0.689
"6952" "Unstudentized" "Lin" 0.778
"6953" "Unstudentized" "Lin" 0.179
"6954" "Unstudentized" "Lin" 0.931
"6955" "Unstudentized" "Lin" 0.967
"6956" "Unstudentized" "Lin" 0.295
"6957" "Unstudentized" "Lin" 0.596
"6958" "Unstudentized" "Lin" 0.217
"6959" "Unstudentized" "Lin" 0.203
"6960" "Unstudentized" "Lin" 0.241
"6961" "Unstudentized" "Lin" 0.756
"6962" "Unstudentized" "Lin" 0.202
"6963" "Unstudentized" "Lin" 0.214
"6964" "Unstudentized" "Lin" 0.48
"6965" "Unstudentized" "Lin" 0.536
"6966" "Unstudentized" "Lin" 0.122
"6967" "Unstudentized" "Lin" 0.523
"6968" "Unstudentized" "Lin" 0.02
"6969" "Unstudentized" "Lin" 0.43
"6970" "Unstudentized" "Lin" 0.918
"6971" "Unstudentized" "Lin" 0.087
"6972" "Unstudentized" "Lin" 0.5
"6973" "Unstudentized" "Lin" 0.44
"6974" "Unstudentized" "Lin" 0
"6975" "Unstudentized" "Lin" 0.771
"6976" "Unstudentized" "Lin" 0.327
"6977" "Unstudentized" "Lin" 0.03
"6978" "Unstudentized" "Lin" 0.632
"6979" "Unstudentized" "Lin" 0.575
"6980" "Unstudentized" "Lin" 0.023
"6981" "Unstudentized" "Lin" 0.016
"6982" "Unstudentized" "Lin" 0.073
"6983" "Unstudentized" "Lin" 0.051
"6984" "Unstudentized" "Lin" 0.477
"6985" "Unstudentized" "Lin" 0.996
"6986" "Unstudentized" "Lin" 0.541
"6987" "Unstudentized" "Lin" 0.053
"6988" "Unstudentized" "Lin" 0.001
"6989" "Unstudentized" "Lin" 0.334
"6990" "Unstudentized" "Lin" 0.745
"6991" "Unstudentized" "Lin" 0.376
"6992" "Unstudentized" "Lin" 0.441
"6993" "Unstudentized" "Lin" 0.235
"6994" "Unstudentized" "Lin" 0.654
"6995" "Unstudentized" "Lin" 0.039
"6996" "Unstudentized" "Lin" 0.176
"6997" "Unstudentized" "Lin" 0.119
"6998" "Unstudentized" "Lin" 0.375
"6999" "Unstudentized" "Lin" 0.098
"7000" "Unstudentized" "Lin" 0.019
"7001" "Studentized OLS" "Lin" 0.664
"7002" "Studentized OLS" "Lin" 0.743
"7003" "Studentized OLS" "Lin" 0.015
"7004" "Studentized OLS" "Lin" 0.354
"7005" "Studentized OLS" "Lin" 0.138
"7006" "Studentized OLS" "Lin" 0.323
"7007" "Studentized OLS" "Lin" 0.481
"7008" "Studentized OLS" "Lin" 0.131
"7009" "Studentized OLS" "Lin" 0.025
"7010" "Studentized OLS" "Lin" 0.15
"7011" "Studentized OLS" "Lin" 0.402
"7012" "Studentized OLS" "Lin" 0.523
"7013" "Studentized OLS" "Lin" 0.828
"7014" "Studentized OLS" "Lin" 0.426
"7015" "Studentized OLS" "Lin" 0.398
"7016" "Studentized OLS" "Lin" 0.203
"7017" "Studentized OLS" "Lin" 0.629
"7018" "Studentized OLS" "Lin" 0.184
"7019" "Studentized OLS" "Lin" 0.241
"7020" "Studentized OLS" "Lin" 0.928
"7021" "Studentized OLS" "Lin" 0.425
"7022" "Studentized OLS" "Lin" 0.303
"7023" "Studentized OLS" "Lin" 0.53
"7024" "Studentized OLS" "Lin" 0.679
"7025" "Studentized OLS" "Lin" 0.11
"7026" "Studentized OLS" "Lin" 0.144
"7027" "Studentized OLS" "Lin" 0.223
"7028" "Studentized OLS" "Lin" 0.079
"7029" "Studentized OLS" "Lin" 0.064
"7030" "Studentized OLS" "Lin" 0.307
"7031" "Studentized OLS" "Lin" 0.482
"7032" "Studentized OLS" "Lin" 0.84
"7033" "Studentized OLS" "Lin" 0.691
"7034" "Studentized OLS" "Lin" 0.882
"7035" "Studentized OLS" "Lin" 0.78
"7036" "Studentized OLS" "Lin" 0.998
"7037" "Studentized OLS" "Lin" 0.83
"7038" "Studentized OLS" "Lin" 0.555
"7039" "Studentized OLS" "Lin" 0.647
"7040" "Studentized OLS" "Lin" 0.133
"7041" "Studentized OLS" "Lin" 0.354
"7042" "Studentized OLS" "Lin" 0.85
"7043" "Studentized OLS" "Lin" 0.918
"7044" "Studentized OLS" "Lin" 0.789
"7045" "Studentized OLS" "Lin" 0.627
"7046" "Studentized OLS" "Lin" 0.511
"7047" "Studentized OLS" "Lin" 0.699
"7048" "Studentized OLS" "Lin" 0.383
"7049" "Studentized OLS" "Lin" 0.497
"7050" "Studentized OLS" "Lin" 0.609
"7051" "Studentized OLS" "Lin" 0.519
"7052" "Studentized OLS" "Lin" 0.111
"7053" "Studentized OLS" "Lin" 0.815
"7054" "Studentized OLS" "Lin" 0.148
"7055" "Studentized OLS" "Lin" 0.773
"7056" "Studentized OLS" "Lin" 0.865
"7057" "Studentized OLS" "Lin" 0.733
"7058" "Studentized OLS" "Lin" 0.15
"7059" "Studentized OLS" "Lin" 0.291
"7060" "Studentized OLS" "Lin" 0.208
"7061" "Studentized OLS" "Lin" 0.426
"7062" "Studentized OLS" "Lin" 0.739
"7063" "Studentized OLS" "Lin" 0.718
"7064" "Studentized OLS" "Lin" 0.781
"7065" "Studentized OLS" "Lin" 0.209
"7066" "Studentized OLS" "Lin" 0.137
"7067" "Studentized OLS" "Lin" 0.743
"7068" "Studentized OLS" "Lin" 0.098
"7069" "Studentized OLS" "Lin" 0.002
"7070" "Studentized OLS" "Lin" 0.465
"7071" "Studentized OLS" "Lin" 0.867
"7072" "Studentized OLS" "Lin" 0.605
"7073" "Studentized OLS" "Lin" 0.212
"7074" "Studentized OLS" "Lin" 0.746
"7075" "Studentized OLS" "Lin" 0.035
"7076" "Studentized OLS" "Lin" 0.105
"7077" "Studentized OLS" "Lin" 0.074
"7078" "Studentized OLS" "Lin" 0.084
"7079" "Studentized OLS" "Lin" 0.294
"7080" "Studentized OLS" "Lin" 0.404
"7081" "Studentized OLS" "Lin" 0.893
"7082" "Studentized OLS" "Lin" 0.192
"7083" "Studentized OLS" "Lin" 0.251
"7084" "Studentized OLS" "Lin" 0.19
"7085" "Studentized OLS" "Lin" 0.454
"7086" "Studentized OLS" "Lin" 0.132
"7087" "Studentized OLS" "Lin" 0.754
"7088" "Studentized OLS" "Lin" 0.642
"7089" "Studentized OLS" "Lin" 0.243
"7090" "Studentized OLS" "Lin" 0.239
"7091" "Studentized OLS" "Lin" 0.043
"7092" "Studentized OLS" "Lin" 0.368
"7093" "Studentized OLS" "Lin" 0.98
"7094" "Studentized OLS" "Lin" 0.54
"7095" "Studentized OLS" "Lin" 0.446
"7096" "Studentized OLS" "Lin" 0.667
"7097" "Studentized OLS" "Lin" 0.16
"7098" "Studentized OLS" "Lin" 0.994
"7099" "Studentized OLS" "Lin" 0.994
"7100" "Studentized OLS" "Lin" 0.594
"7101" "Studentized OLS" "Lin" 0.946
"7102" "Studentized OLS" "Lin" 0.574
"7103" "Studentized OLS" "Lin" 0.133
"7104" "Studentized OLS" "Lin" 0.129
"7105" "Studentized OLS" "Lin" 0.334
"7106" "Studentized OLS" "Lin" 0.282
"7107" "Studentized OLS" "Lin" 0.785
"7108" "Studentized OLS" "Lin" 0.001
"7109" "Studentized OLS" "Lin" 0.066
"7110" "Studentized OLS" "Lin" 0.814
"7111" "Studentized OLS" "Lin" 0.118
"7112" "Studentized OLS" "Lin" 0.118
"7113" "Studentized OLS" "Lin" 0.025
"7114" "Studentized OLS" "Lin" 0.449
"7115" "Studentized OLS" "Lin" 0.009
"7116" "Studentized OLS" "Lin" 0.23
"7117" "Studentized OLS" "Lin" 0.399
"7118" "Studentized OLS" "Lin" 0.649
"7119" "Studentized OLS" "Lin" 0.13
"7120" "Studentized OLS" "Lin" 0.381
"7121" "Studentized OLS" "Lin" 0.258
"7122" "Studentized OLS" "Lin" 0.183
"7123" "Studentized OLS" "Lin" 0.571
"7124" "Studentized OLS" "Lin" 0.515
"7125" "Studentized OLS" "Lin" 0.091
"7126" "Studentized OLS" "Lin" 0.17
"7127" "Studentized OLS" "Lin" 0.864
"7128" "Studentized OLS" "Lin" 0.646
"7129" "Studentized OLS" "Lin" 0.017
"7130" "Studentized OLS" "Lin" 0.688
"7131" "Studentized OLS" "Lin" 0.211
"7132" "Studentized OLS" "Lin" 0.975
"7133" "Studentized OLS" "Lin" 0.282
"7134" "Studentized OLS" "Lin" 0.419
"7135" "Studentized OLS" "Lin" 0.127
"7136" "Studentized OLS" "Lin" 0.179
"7137" "Studentized OLS" "Lin" 0.001
"7138" "Studentized OLS" "Lin" 0.616
"7139" "Studentized OLS" "Lin" 0.048
"7140" "Studentized OLS" "Lin" 0.414
"7141" "Studentized OLS" "Lin" 0
"7142" "Studentized OLS" "Lin" 0.169
"7143" "Studentized OLS" "Lin" 0.274
"7144" "Studentized OLS" "Lin" 0.203
"7145" "Studentized OLS" "Lin" 0.853
"7146" "Studentized OLS" "Lin" 0.048
"7147" "Studentized OLS" "Lin" 0.086
"7148" "Studentized OLS" "Lin" 0.735
"7149" "Studentized OLS" "Lin" 0.284
"7150" "Studentized OLS" "Lin" 0.204
"7151" "Studentized OLS" "Lin" 0.802
"7152" "Studentized OLS" "Lin" 0.937
"7153" "Studentized OLS" "Lin" 0.308
"7154" "Studentized OLS" "Lin" 0.251
"7155" "Studentized OLS" "Lin" 0.242
"7156" "Studentized OLS" "Lin" 0.422
"7157" "Studentized OLS" "Lin" 0.73
"7158" "Studentized OLS" "Lin" 0.17
"7159" "Studentized OLS" "Lin" 0.479
"7160" "Studentized OLS" "Lin" 0.058
"7161" "Studentized OLS" "Lin" 0.934
"7162" "Studentized OLS" "Lin" 0.381
"7163" "Studentized OLS" "Lin" 0.515
"7164" "Studentized OLS" "Lin" 0.305
"7165" "Studentized OLS" "Lin" 0.031
"7166" "Studentized OLS" "Lin" 0.361
"7167" "Studentized OLS" "Lin" 0.249
"7168" "Studentized OLS" "Lin" 0.969
"7169" "Studentized OLS" "Lin" 0.916
"7170" "Studentized OLS" "Lin" 0.535
"7171" "Studentized OLS" "Lin" 0.148
"7172" "Studentized OLS" "Lin" 0.246
"7173" "Studentized OLS" "Lin" 0.584
"7174" "Studentized OLS" "Lin" 0.747
"7175" "Studentized OLS" "Lin" 0.782
"7176" "Studentized OLS" "Lin" 0.014
"7177" "Studentized OLS" "Lin" 0.163
"7178" "Studentized OLS" "Lin" 0.626
"7179" "Studentized OLS" "Lin" 0.069
"7180" "Studentized OLS" "Lin" 0.607
"7181" "Studentized OLS" "Lin" 0.631
"7182" "Studentized OLS" "Lin" 0.081
"7183" "Studentized OLS" "Lin" 0.042
"7184" "Studentized OLS" "Lin" 0.69
"7185" "Studentized OLS" "Lin" 0.215
"7186" "Studentized OLS" "Lin" 0.014
"7187" "Studentized OLS" "Lin" 0.208
"7188" "Studentized OLS" "Lin" 0.398
"7189" "Studentized OLS" "Lin" 0.494
"7190" "Studentized OLS" "Lin" 0.694
"7191" "Studentized OLS" "Lin" 0.938
"7192" "Studentized OLS" "Lin" 0.103
"7193" "Studentized OLS" "Lin" 0.943
"7194" "Studentized OLS" "Lin" 0.822
"7195" "Studentized OLS" "Lin" 0.038
"7196" "Studentized OLS" "Lin" 0.032
"7197" "Studentized OLS" "Lin" 0.782
"7198" "Studentized OLS" "Lin" 0.131
"7199" "Studentized OLS" "Lin" 0.897
"7200" "Studentized OLS" "Lin" 0.653
"7201" "Studentized OLS" "Lin" 0.587
"7202" "Studentized OLS" "Lin" 0.424
"7203" "Studentized OLS" "Lin" 0.056
"7204" "Studentized OLS" "Lin" 0.197
"7205" "Studentized OLS" "Lin" 0.323
"7206" "Studentized OLS" "Lin" 0.486
"7207" "Studentized OLS" "Lin" 0.021
"7208" "Studentized OLS" "Lin" 0.494
"7209" "Studentized OLS" "Lin" 0.961
"7210" "Studentized OLS" "Lin" 0.634
"7211" "Studentized OLS" "Lin" 0.472
"7212" "Studentized OLS" "Lin" 0.277
"7213" "Studentized OLS" "Lin" 0.389
"7214" "Studentized OLS" "Lin" 0.152
"7215" "Studentized OLS" "Lin" 0.513
"7216" "Studentized OLS" "Lin" 0.05
"7217" "Studentized OLS" "Lin" 0.001
"7218" "Studentized OLS" "Lin" 0.932
"7219" "Studentized OLS" "Lin" 0.029
"7220" "Studentized OLS" "Lin" 0.07
"7221" "Studentized OLS" "Lin" 0.044
"7222" "Studentized OLS" "Lin" 0.55
"7223" "Studentized OLS" "Lin" 0.554
"7224" "Studentized OLS" "Lin" 0.986
"7225" "Studentized OLS" "Lin" 0.329
"7226" "Studentized OLS" "Lin" 0.249
"7227" "Studentized OLS" "Lin" 0.412
"7228" "Studentized OLS" "Lin" 0.222
"7229" "Studentized OLS" "Lin" 0.536
"7230" "Studentized OLS" "Lin" 0.935
"7231" "Studentized OLS" "Lin" 0.954
"7232" "Studentized OLS" "Lin" 0.59
"7233" "Studentized OLS" "Lin" 0.979
"7234" "Studentized OLS" "Lin" 0.644
"7235" "Studentized OLS" "Lin" 0.699
"7236" "Studentized OLS" "Lin" 0.227
"7237" "Studentized OLS" "Lin" 0.708
"7238" "Studentized OLS" "Lin" 0.057
"7239" "Studentized OLS" "Lin" 0.154
"7240" "Studentized OLS" "Lin" 0.136
"7241" "Studentized OLS" "Lin" 0.662
"7242" "Studentized OLS" "Lin" 0.468
"7243" "Studentized OLS" "Lin" 0
"7244" "Studentized OLS" "Lin" 0.004
"7245" "Studentized OLS" "Lin" 0.647
"7246" "Studentized OLS" "Lin" 0.801
"7247" "Studentized OLS" "Lin" 0.457
"7248" "Studentized OLS" "Lin" 0.294
"7249" "Studentized OLS" "Lin" 0.199
"7250" "Studentized OLS" "Lin" 0.151
"7251" "Studentized OLS" "Lin" 0.644
"7252" "Studentized OLS" "Lin" 0.573
"7253" "Studentized OLS" "Lin" 0.567
"7254" "Studentized OLS" "Lin" 0.833
"7255" "Studentized OLS" "Lin" 0.566
"7256" "Studentized OLS" "Lin" 0.317
"7257" "Studentized OLS" "Lin" 0.009
"7258" "Studentized OLS" "Lin" 0.148
"7259" "Studentized OLS" "Lin" 0.661
"7260" "Studentized OLS" "Lin" 0.003
"7261" "Studentized OLS" "Lin" 0.185
"7262" "Studentized OLS" "Lin" 0.386
"7263" "Studentized OLS" "Lin" 0.102
"7264" "Studentized OLS" "Lin" 0.285
"7265" "Studentized OLS" "Lin" 0.376
"7266" "Studentized OLS" "Lin" 0.402
"7267" "Studentized OLS" "Lin" 0.999
"7268" "Studentized OLS" "Lin" 0.129
"7269" "Studentized OLS" "Lin" 0.077
"7270" "Studentized OLS" "Lin" 0.059
"7271" "Studentized OLS" "Lin" 0.752
"7272" "Studentized OLS" "Lin" 0.228
"7273" "Studentized OLS" "Lin" 0.021
"7274" "Studentized OLS" "Lin" 0.534
"7275" "Studentized OLS" "Lin" 0.377
"7276" "Studentized OLS" "Lin" 0.084
"7277" "Studentized OLS" "Lin" 0.358
"7278" "Studentized OLS" "Lin" 0.362
"7279" "Studentized OLS" "Lin" 0.967
"7280" "Studentized OLS" "Lin" 0.011
"7281" "Studentized OLS" "Lin" 0.81
"7282" "Studentized OLS" "Lin" 0.223
"7283" "Studentized OLS" "Lin" 0.28
"7284" "Studentized OLS" "Lin" 0.006
"7285" "Studentized OLS" "Lin" 0.619
"7286" "Studentized OLS" "Lin" 0.995
"7287" "Studentized OLS" "Lin" 0.104
"7288" "Studentized OLS" "Lin" 0.838
"7289" "Studentized OLS" "Lin" 0.992
"7290" "Studentized OLS" "Lin" 0.649
"7291" "Studentized OLS" "Lin" 0.272
"7292" "Studentized OLS" "Lin" 0.412
"7293" "Studentized OLS" "Lin" 0.075
"7294" "Studentized OLS" "Lin" 0.323
"7295" "Studentized OLS" "Lin" 0.483
"7296" "Studentized OLS" "Lin" 0.23
"7297" "Studentized OLS" "Lin" 0.508
"7298" "Studentized OLS" "Lin" 0.563
"7299" "Studentized OLS" "Lin" 0.208
"7300" "Studentized OLS" "Lin" 0.839
"7301" "Studentized OLS" "Lin" 0.315
"7302" "Studentized OLS" "Lin" 0.033
"7303" "Studentized OLS" "Lin" 0.076
"7304" "Studentized OLS" "Lin" 0.771
"7305" "Studentized OLS" "Lin" 0.275
"7306" "Studentized OLS" "Lin" 0.096
"7307" "Studentized OLS" "Lin" 0.222
"7308" "Studentized OLS" "Lin" 0.298
"7309" "Studentized OLS" "Lin" 0.566
"7310" "Studentized OLS" "Lin" 0.176
"7311" "Studentized OLS" "Lin" 0.441
"7312" "Studentized OLS" "Lin" 0.54
"7313" "Studentized OLS" "Lin" 0.884
"7314" "Studentized OLS" "Lin" 0.013
"7315" "Studentized OLS" "Lin" 0.096
"7316" "Studentized OLS" "Lin" 0.225
"7317" "Studentized OLS" "Lin" 0.828
"7318" "Studentized OLS" "Lin" 0.362
"7319" "Studentized OLS" "Lin" 0.448
"7320" "Studentized OLS" "Lin" 0.39
"7321" "Studentized OLS" "Lin" 0.744
"7322" "Studentized OLS" "Lin" 0.822
"7323" "Studentized OLS" "Lin" 0.591
"7324" "Studentized OLS" "Lin" 0.136
"7325" "Studentized OLS" "Lin" 0.273
"7326" "Studentized OLS" "Lin" 0.825
"7327" "Studentized OLS" "Lin" 0.394
"7328" "Studentized OLS" "Lin" 0.43
"7329" "Studentized OLS" "Lin" 0.427
"7330" "Studentized OLS" "Lin" 0.341
"7331" "Studentized OLS" "Lin" 0.499
"7332" "Studentized OLS" "Lin" 1
"7333" "Studentized OLS" "Lin" 0.853
"7334" "Studentized OLS" "Lin" 0.156
"7335" "Studentized OLS" "Lin" 0.788
"7336" "Studentized OLS" "Lin" 0.386
"7337" "Studentized OLS" "Lin" 0.621
"7338" "Studentized OLS" "Lin" 0.332
"7339" "Studentized OLS" "Lin" 0.026
"7340" "Studentized OLS" "Lin" 0.036
"7341" "Studentized OLS" "Lin" 0.84
"7342" "Studentized OLS" "Lin" 0.001
"7343" "Studentized OLS" "Lin" 0.495
"7344" "Studentized OLS" "Lin" 0.654
"7345" "Studentized OLS" "Lin" 0.42
"7346" "Studentized OLS" "Lin" 0.376
"7347" "Studentized OLS" "Lin" 0.017
"7348" "Studentized OLS" "Lin" 0.227
"7349" "Studentized OLS" "Lin" 0.886
"7350" "Studentized OLS" "Lin" 0.931
"7351" "Studentized OLS" "Lin" 0.36
"7352" "Studentized OLS" "Lin" 0.157
"7353" "Studentized OLS" "Lin" 0.776
"7354" "Studentized OLS" "Lin" 0.951
"7355" "Studentized OLS" "Lin" 0.075
"7356" "Studentized OLS" "Lin" 0.019
"7357" "Studentized OLS" "Lin" 0.954
"7358" "Studentized OLS" "Lin" 0.049
"7359" "Studentized OLS" "Lin" 0.478
"7360" "Studentized OLS" "Lin" 0.257
"7361" "Studentized OLS" "Lin" 0.069
"7362" "Studentized OLS" "Lin" 0.944
"7363" "Studentized OLS" "Lin" 0.434
"7364" "Studentized OLS" "Lin" 0.284
"7365" "Studentized OLS" "Lin" 0.016
"7366" "Studentized OLS" "Lin" 0.5
"7367" "Studentized OLS" "Lin" 0.231
"7368" "Studentized OLS" "Lin" 0.005
"7369" "Studentized OLS" "Lin" 0.908
"7370" "Studentized OLS" "Lin" 0.45
"7371" "Studentized OLS" "Lin" 0.067
"7372" "Studentized OLS" "Lin" 0.197
"7373" "Studentized OLS" "Lin" 0.563
"7374" "Studentized OLS" "Lin" 0.094
"7375" "Studentized OLS" "Lin" 0.327
"7376" "Studentized OLS" "Lin" 0.207
"7377" "Studentized OLS" "Lin" 0.758
"7378" "Studentized OLS" "Lin" 0.68
"7379" "Studentized OLS" "Lin" 0.903
"7380" "Studentized OLS" "Lin" 0.679
"7381" "Studentized OLS" "Lin" 0.073
"7382" "Studentized OLS" "Lin" 0.753
"7383" "Studentized OLS" "Lin" 0.933
"7384" "Studentized OLS" "Lin" 0.804
"7385" "Studentized OLS" "Lin" 0.793
"7386" "Studentized OLS" "Lin" 0.025
"7387" "Studentized OLS" "Lin" 0.234
"7388" "Studentized OLS" "Lin" 0.459
"7389" "Studentized OLS" "Lin" 0.125
"7390" "Studentized OLS" "Lin" 0.151
"7391" "Studentized OLS" "Lin" 0.825
"7392" "Studentized OLS" "Lin" 0.191
"7393" "Studentized OLS" "Lin" 0.835
"7394" "Studentized OLS" "Lin" 0.025
"7395" "Studentized OLS" "Lin" 0.952
"7396" "Studentized OLS" "Lin" 0.205
"7397" "Studentized OLS" "Lin" 0.772
"7398" "Studentized OLS" "Lin" 0.258
"7399" "Studentized OLS" "Lin" 0.333
"7400" "Studentized OLS" "Lin" 0.214
"7401" "Studentized OLS" "Lin" 0.212
"7402" "Studentized OLS" "Lin" 0.47
"7403" "Studentized OLS" "Lin" 0.112
"7404" "Studentized OLS" "Lin" 0.433
"7405" "Studentized OLS" "Lin" 0.453
"7406" "Studentized OLS" "Lin" 0.131
"7407" "Studentized OLS" "Lin" 0.537
"7408" "Studentized OLS" "Lin" 0.138
"7409" "Studentized OLS" "Lin" 0.954
"7410" "Studentized OLS" "Lin" 0.056
"7411" "Studentized OLS" "Lin" 0.06
"7412" "Studentized OLS" "Lin" 0.054
"7413" "Studentized OLS" "Lin" 0.685
"7414" "Studentized OLS" "Lin" 0.531
"7415" "Studentized OLS" "Lin" 0.985
"7416" "Studentized OLS" "Lin" 0.008
"7417" "Studentized OLS" "Lin" 0.21
"7418" "Studentized OLS" "Lin" 0.187
"7419" "Studentized OLS" "Lin" 0.079
"7420" "Studentized OLS" "Lin" 0.006
"7421" "Studentized OLS" "Lin" 0.45
"7422" "Studentized OLS" "Lin" 0.012
"7423" "Studentized OLS" "Lin" 0.133
"7424" "Studentized OLS" "Lin" 0.199
"7425" "Studentized OLS" "Lin" 0.876
"7426" "Studentized OLS" "Lin" 0.264
"7427" "Studentized OLS" "Lin" 0.604
"7428" "Studentized OLS" "Lin" 0.007
"7429" "Studentized OLS" "Lin" 0.585
"7430" "Studentized OLS" "Lin" 0.021
"7431" "Studentized OLS" "Lin" 0.755
"7432" "Studentized OLS" "Lin" 0.074
"7433" "Studentized OLS" "Lin" 0.159
"7434" "Studentized OLS" "Lin" 0.332
"7435" "Studentized OLS" "Lin" 0.787
"7436" "Studentized OLS" "Lin" 0.106
"7437" "Studentized OLS" "Lin" 0.891
"7438" "Studentized OLS" "Lin" 0.964
"7439" "Studentized OLS" "Lin" 0.965
"7440" "Studentized OLS" "Lin" 0.446
"7441" "Studentized OLS" "Lin" 0.862
"7442" "Studentized OLS" "Lin" 0.195
"7443" "Studentized OLS" "Lin" 0.562
"7444" "Studentized OLS" "Lin" 0.13
"7445" "Studentized OLS" "Lin" 0.64
"7446" "Studentized OLS" "Lin" 0.869
"7447" "Studentized OLS" "Lin" 0.096
"7448" "Studentized OLS" "Lin" 0.19
"7449" "Studentized OLS" "Lin" 0.641
"7450" "Studentized OLS" "Lin" 0.247
"7451" "Studentized OLS" "Lin" 0.529
"7452" "Studentized OLS" "Lin" 0.944
"7453" "Studentized OLS" "Lin" 0.655
"7454" "Studentized OLS" "Lin" 0.713
"7455" "Studentized OLS" "Lin" 0.796
"7456" "Studentized OLS" "Lin" 0.555
"7457" "Studentized OLS" "Lin" 0.182
"7458" "Studentized OLS" "Lin" 0.069
"7459" "Studentized OLS" "Lin" 0.856
"7460" "Studentized OLS" "Lin" 0.554
"7461" "Studentized OLS" "Lin" 0.175
"7462" "Studentized OLS" "Lin" 0.412
"7463" "Studentized OLS" "Lin" 0.547
"7464" "Studentized OLS" "Lin" 0.738
"7465" "Studentized OLS" "Lin" 0.429
"7466" "Studentized OLS" "Lin" 0.006
"7467" "Studentized OLS" "Lin" 0.917
"7468" "Studentized OLS" "Lin" 0.778
"7469" "Studentized OLS" "Lin" 0.035
"7470" "Studentized OLS" "Lin" 0.498
"7471" "Studentized OLS" "Lin" 0.101
"7472" "Studentized OLS" "Lin" 0.361
"7473" "Studentized OLS" "Lin" 0.969
"7474" "Studentized OLS" "Lin" 0.97
"7475" "Studentized OLS" "Lin" 0.447
"7476" "Studentized OLS" "Lin" 0.306
"7477" "Studentized OLS" "Lin" 0.866
"7478" "Studentized OLS" "Lin" 0.029
"7479" "Studentized OLS" "Lin" 0.398
"7480" "Studentized OLS" "Lin" 0.681
"7481" "Studentized OLS" "Lin" 0
"7482" "Studentized OLS" "Lin" 0.249
"7483" "Studentized OLS" "Lin" 0.352
"7484" "Studentized OLS" "Lin" 0.184
"7485" "Studentized OLS" "Lin" 0.532
"7486" "Studentized OLS" "Lin" 0.109
"7487" "Studentized OLS" "Lin" 0.088
"7488" "Studentized OLS" "Lin" 0.88
"7489" "Studentized OLS" "Lin" 0.791
"7490" "Studentized OLS" "Lin" 0.566
"7491" "Studentized OLS" "Lin" 0.622
"7492" "Studentized OLS" "Lin" 0.692
"7493" "Studentized OLS" "Lin" 0.054
"7494" "Studentized OLS" "Lin" 0.015
"7495" "Studentized OLS" "Lin" 0.002
"7496" "Studentized OLS" "Lin" 0.834
"7497" "Studentized OLS" "Lin" 0.572
"7498" "Studentized OLS" "Lin" 0.121
"7499" "Studentized OLS" "Lin" 0.403
"7500" "Studentized OLS" "Lin" 0.465
"7501" "Studentized OLS" "Lin" 0.419
"7502" "Studentized OLS" "Lin" 0.981
"7503" "Studentized OLS" "Lin" 0.506
"7504" "Studentized OLS" "Lin" 0.127
"7505" "Studentized OLS" "Lin" 0.099
"7506" "Studentized OLS" "Lin" 0.609
"7507" "Studentized OLS" "Lin" 0.416
"7508" "Studentized OLS" "Lin" 0.632
"7509" "Studentized OLS" "Lin" 0.838
"7510" "Studentized OLS" "Lin" 0.37
"7511" "Studentized OLS" "Lin" 0.325
"7512" "Studentized OLS" "Lin" 0.593
"7513" "Studentized OLS" "Lin" 0.313
"7514" "Studentized OLS" "Lin" 0.885
"7515" "Studentized OLS" "Lin" 0.845
"7516" "Studentized OLS" "Lin" 0.059
"7517" "Studentized OLS" "Lin" 0.472
"7518" "Studentized OLS" "Lin" 0.819
"7519" "Studentized OLS" "Lin" 0.064
"7520" "Studentized OLS" "Lin" 0.816
"7521" "Studentized OLS" "Lin" 0.749
"7522" "Studentized OLS" "Lin" 0.607
"7523" "Studentized OLS" "Lin" 0.741
"7524" "Studentized OLS" "Lin" 0.061
"7525" "Studentized OLS" "Lin" 0.122
"7526" "Studentized OLS" "Lin" 0.1
"7527" "Studentized OLS" "Lin" 0.004
"7528" "Studentized OLS" "Lin" 0.384
"7529" "Studentized OLS" "Lin" 0.823
"7530" "Studentized OLS" "Lin" 0.752
"7531" "Studentized OLS" "Lin" 0.667
"7532" "Studentized OLS" "Lin" 0.371
"7533" "Studentized OLS" "Lin" 0.099
"7534" "Studentized OLS" "Lin" 0.246
"7535" "Studentized OLS" "Lin" 0.497
"7536" "Studentized OLS" "Lin" 0.941
"7537" "Studentized OLS" "Lin" 0.437
"7538" "Studentized OLS" "Lin" 0.178
"7539" "Studentized OLS" "Lin" 0.624
"7540" "Studentized OLS" "Lin" 0.551
"7541" "Studentized OLS" "Lin" 0.269
"7542" "Studentized OLS" "Lin" 0.59
"7543" "Studentized OLS" "Lin" 0.525
"7544" "Studentized OLS" "Lin" 0.25
"7545" "Studentized OLS" "Lin" 0.187
"7546" "Studentized OLS" "Lin" 0.065
"7547" "Studentized OLS" "Lin" 0.292
"7548" "Studentized OLS" "Lin" 0.041
"7549" "Studentized OLS" "Lin" 0.489
"7550" "Studentized OLS" "Lin" 0.436
"7551" "Studentized OLS" "Lin" 0.879
"7552" "Studentized OLS" "Lin" 0.511
"7553" "Studentized OLS" "Lin" 0.054
"7554" "Studentized OLS" "Lin" 0.453
"7555" "Studentized OLS" "Lin" 0.332
"7556" "Studentized OLS" "Lin" 0.672
"7557" "Studentized OLS" "Lin" 0.813
"7558" "Studentized OLS" "Lin" 0.679
"7559" "Studentized OLS" "Lin" 0.816
"7560" "Studentized OLS" "Lin" 0.809
"7561" "Studentized OLS" "Lin" 0.084
"7562" "Studentized OLS" "Lin" 0.269
"7563" "Studentized OLS" "Lin" 0.916
"7564" "Studentized OLS" "Lin" 0.784
"7565" "Studentized OLS" "Lin" 0.516
"7566" "Studentized OLS" "Lin" 0.045
"7567" "Studentized OLS" "Lin" 0.13
"7568" "Studentized OLS" "Lin" 0.859
"7569" "Studentized OLS" "Lin" 0.877
"7570" "Studentized OLS" "Lin" 0.504
"7571" "Studentized OLS" "Lin" 0.035
"7572" "Studentized OLS" "Lin" 0.866
"7573" "Studentized OLS" "Lin" 0.645
"7574" "Studentized OLS" "Lin" 0.594
"7575" "Studentized OLS" "Lin" 0.374
"7576" "Studentized OLS" "Lin" 0.814
"7577" "Studentized OLS" "Lin" 0.778
"7578" "Studentized OLS" "Lin" 0.253
"7579" "Studentized OLS" "Lin" 0.244
"7580" "Studentized OLS" "Lin" 0.737
"7581" "Studentized OLS" "Lin" 0.511
"7582" "Studentized OLS" "Lin" 0.345
"7583" "Studentized OLS" "Lin" 0.01
"7584" "Studentized OLS" "Lin" 0.044
"7585" "Studentized OLS" "Lin" 0.094
"7586" "Studentized OLS" "Lin" 0.262
"7587" "Studentized OLS" "Lin" 0.752
"7588" "Studentized OLS" "Lin" 0.266
"7589" "Studentized OLS" "Lin" 0.581
"7590" "Studentized OLS" "Lin" 0.494
"7591" "Studentized OLS" "Lin" 0.043
"7592" "Studentized OLS" "Lin" 0.033
"7593" "Studentized OLS" "Lin" 0.001
"7594" "Studentized OLS" "Lin" 0.75
"7595" "Studentized OLS" "Lin" 0.316
"7596" "Studentized OLS" "Lin" 0.967
"7597" "Studentized OLS" "Lin" 0.786
"7598" "Studentized OLS" "Lin" 0.821
"7599" "Studentized OLS" "Lin" 0.108
"7600" "Studentized OLS" "Lin" 0.952
"7601" "Studentized OLS" "Lin" 0.204
"7602" "Studentized OLS" "Lin" 0.552
"7603" "Studentized OLS" "Lin" 0.35
"7604" "Studentized OLS" "Lin" 0.414
"7605" "Studentized OLS" "Lin" 0.557
"7606" "Studentized OLS" "Lin" 0.228
"7607" "Studentized OLS" "Lin" 0.007
"7608" "Studentized OLS" "Lin" 0.208
"7609" "Studentized OLS" "Lin" 0.005
"7610" "Studentized OLS" "Lin" 0.116
"7611" "Studentized OLS" "Lin" 0.165
"7612" "Studentized OLS" "Lin" 0.041
"7613" "Studentized OLS" "Lin" 0.869
"7614" "Studentized OLS" "Lin" 0.28
"7615" "Studentized OLS" "Lin" 0.258
"7616" "Studentized OLS" "Lin" 0.846
"7617" "Studentized OLS" "Lin" 0.624
"7618" "Studentized OLS" "Lin" 0.849
"7619" "Studentized OLS" "Lin" 0.449
"7620" "Studentized OLS" "Lin" 0.472
"7621" "Studentized OLS" "Lin" 0.407
"7622" "Studentized OLS" "Lin" 0.669
"7623" "Studentized OLS" "Lin" 0.116
"7624" "Studentized OLS" "Lin" 0.447
"7625" "Studentized OLS" "Lin" 0.222
"7626" "Studentized OLS" "Lin" 0.96
"7627" "Studentized OLS" "Lin" 0.073
"7628" "Studentized OLS" "Lin" 0.335
"7629" "Studentized OLS" "Lin" 0.793
"7630" "Studentized OLS" "Lin" 0.944
"7631" "Studentized OLS" "Lin" 0.775
"7632" "Studentized OLS" "Lin" 0.957
"7633" "Studentized OLS" "Lin" 0.928
"7634" "Studentized OLS" "Lin" 0.163
"7635" "Studentized OLS" "Lin" 0.892
"7636" "Studentized OLS" "Lin" 0.343
"7637" "Studentized OLS" "Lin" 0.922
"7638" "Studentized OLS" "Lin" 0.735
"7639" "Studentized OLS" "Lin" 0.721
"7640" "Studentized OLS" "Lin" 0.012
"7641" "Studentized OLS" "Lin" 0.532
"7642" "Studentized OLS" "Lin" 0.058
"7643" "Studentized OLS" "Lin" 0.832
"7644" "Studentized OLS" "Lin" 0.538
"7645" "Studentized OLS" "Lin" 0.822
"7646" "Studentized OLS" "Lin" 0
"7647" "Studentized OLS" "Lin" 0.6
"7648" "Studentized OLS" "Lin" 0.259
"7649" "Studentized OLS" "Lin" 0.441
"7650" "Studentized OLS" "Lin" 0.28
"7651" "Studentized OLS" "Lin" 0.132
"7652" "Studentized OLS" "Lin" 0.997
"7653" "Studentized OLS" "Lin" 0.522
"7654" "Studentized OLS" "Lin" 0.371
"7655" "Studentized OLS" "Lin" 0.324
"7656" "Studentized OLS" "Lin" 0.271
"7657" "Studentized OLS" "Lin" 0.074
"7658" "Studentized OLS" "Lin" 0.297
"7659" "Studentized OLS" "Lin" 0.14
"7660" "Studentized OLS" "Lin" 0.792
"7661" "Studentized OLS" "Lin" 0.985
"7662" "Studentized OLS" "Lin" 0.175
"7663" "Studentized OLS" "Lin" 0.085
"7664" "Studentized OLS" "Lin" 0.437
"7665" "Studentized OLS" "Lin" 0.455
"7666" "Studentized OLS" "Lin" 0.598
"7667" "Studentized OLS" "Lin" 0.038
"7668" "Studentized OLS" "Lin" 0.514
"7669" "Studentized OLS" "Lin" 0.655
"7670" "Studentized OLS" "Lin" 0.482
"7671" "Studentized OLS" "Lin" 0.583
"7672" "Studentized OLS" "Lin" 0.438
"7673" "Studentized OLS" "Lin" 0.997
"7674" "Studentized OLS" "Lin" 0.194
"7675" "Studentized OLS" "Lin" 0.389
"7676" "Studentized OLS" "Lin" 0.812
"7677" "Studentized OLS" "Lin" 0.938
"7678" "Studentized OLS" "Lin" 0.157
"7679" "Studentized OLS" "Lin" 0
"7680" "Studentized OLS" "Lin" 0.816
"7681" "Studentized OLS" "Lin" 0.346
"7682" "Studentized OLS" "Lin" 0.267
"7683" "Studentized OLS" "Lin" 0.03
"7684" "Studentized OLS" "Lin" 0.157
"7685" "Studentized OLS" "Lin" 0.847
"7686" "Studentized OLS" "Lin" 0.258
"7687" "Studentized OLS" "Lin" 0.066
"7688" "Studentized OLS" "Lin" 0.02
"7689" "Studentized OLS" "Lin" 0.09
"7690" "Studentized OLS" "Lin" 0.754
"7691" "Studentized OLS" "Lin" 0.008
"7692" "Studentized OLS" "Lin" 0.131
"7693" "Studentized OLS" "Lin" 0.901
"7694" "Studentized OLS" "Lin" 0.615
"7695" "Studentized OLS" "Lin" 0.484
"7696" "Studentized OLS" "Lin" 0.331
"7697" "Studentized OLS" "Lin" 0.772
"7698" "Studentized OLS" "Lin" 0.345
"7699" "Studentized OLS" "Lin" 0.393
"7700" "Studentized OLS" "Lin" 0.875
"7701" "Studentized OLS" "Lin" 0.204
"7702" "Studentized OLS" "Lin" 0.881
"7703" "Studentized OLS" "Lin" 0.045
"7704" "Studentized OLS" "Lin" 1
"7705" "Studentized OLS" "Lin" 0.389
"7706" "Studentized OLS" "Lin" 0.058
"7707" "Studentized OLS" "Lin" 0.04
"7708" "Studentized OLS" "Lin" 0.022
"7709" "Studentized OLS" "Lin" 0.634
"7710" "Studentized OLS" "Lin" 0.457
"7711" "Studentized OLS" "Lin" 0.82
"7712" "Studentized OLS" "Lin" 0.07
"7713" "Studentized OLS" "Lin" 0.247
"7714" "Studentized OLS" "Lin" 0.184
"7715" "Studentized OLS" "Lin" 0.204
"7716" "Studentized OLS" "Lin" 0.029
"7717" "Studentized OLS" "Lin" 0.027
"7718" "Studentized OLS" "Lin" 0.844
"7719" "Studentized OLS" "Lin" 0.849
"7720" "Studentized OLS" "Lin" 0.251
"7721" "Studentized OLS" "Lin" 0.212
"7722" "Studentized OLS" "Lin" 0.205
"7723" "Studentized OLS" "Lin" 0.134
"7724" "Studentized OLS" "Lin" 0.191
"7725" "Studentized OLS" "Lin" 0.089
"7726" "Studentized OLS" "Lin" 0.808
"7727" "Studentized OLS" "Lin" 0.721
"7728" "Studentized OLS" "Lin" 0.535
"7729" "Studentized OLS" "Lin" 0.583
"7730" "Studentized OLS" "Lin" 0.504
"7731" "Studentized OLS" "Lin" 0.023
"7732" "Studentized OLS" "Lin" 0.177
"7733" "Studentized OLS" "Lin" 0.157
"7734" "Studentized OLS" "Lin" 0.51
"7735" "Studentized OLS" "Lin" 0.215
"7736" "Studentized OLS" "Lin" 0.548
"7737" "Studentized OLS" "Lin" 0.802
"7738" "Studentized OLS" "Lin" 0.396
"7739" "Studentized OLS" "Lin" 0.315
"7740" "Studentized OLS" "Lin" 0.624
"7741" "Studentized OLS" "Lin" 0.165
"7742" "Studentized OLS" "Lin" 0.057
"7743" "Studentized OLS" "Lin" 0.621
"7744" "Studentized OLS" "Lin" 0.044
"7745" "Studentized OLS" "Lin" 0.001
"7746" "Studentized OLS" "Lin" 0.85
"7747" "Studentized OLS" "Lin" 0.545
"7748" "Studentized OLS" "Lin" 0.185
"7749" "Studentized OLS" "Lin" 0.789
"7750" "Studentized OLS" "Lin" 0.988
"7751" "Studentized OLS" "Lin" 0.734
"7752" "Studentized OLS" "Lin" 0.237
"7753" "Studentized OLS" "Lin" 0.025
"7754" "Studentized OLS" "Lin" 0.068
"7755" "Studentized OLS" "Lin" 0.353
"7756" "Studentized OLS" "Lin" 0.043
"7757" "Studentized OLS" "Lin" 0.267
"7758" "Studentized OLS" "Lin" 0.513
"7759" "Studentized OLS" "Lin" 0.74
"7760" "Studentized OLS" "Lin" 0.002
"7761" "Studentized OLS" "Lin" 0.057
"7762" "Studentized OLS" "Lin" 0.01
"7763" "Studentized OLS" "Lin" 0.794
"7764" "Studentized OLS" "Lin" 0.861
"7765" "Studentized OLS" "Lin" 0.52
"7766" "Studentized OLS" "Lin" 0.974
"7767" "Studentized OLS" "Lin" 0.597
"7768" "Studentized OLS" "Lin" 0.758
"7769" "Studentized OLS" "Lin" 0.4
"7770" "Studentized OLS" "Lin" 0.004
"7771" "Studentized OLS" "Lin" 0.03
"7772" "Studentized OLS" "Lin" 0.283
"7773" "Studentized OLS" "Lin" 0.216
"7774" "Studentized OLS" "Lin" 0.061
"7775" "Studentized OLS" "Lin" 0.427
"7776" "Studentized OLS" "Lin" 0.342
"7777" "Studentized OLS" "Lin" 0.467
"7778" "Studentized OLS" "Lin" 0.594
"7779" "Studentized OLS" "Lin" 0.631
"7780" "Studentized OLS" "Lin" 0.242
"7781" "Studentized OLS" "Lin" 0.17
"7782" "Studentized OLS" "Lin" 0.41
"7783" "Studentized OLS" "Lin" 0.982
"7784" "Studentized OLS" "Lin" 0.315
"7785" "Studentized OLS" "Lin" 0.941
"7786" "Studentized OLS" "Lin" 0.145
"7787" "Studentized OLS" "Lin" 0.14
"7788" "Studentized OLS" "Lin" 0.375
"7789" "Studentized OLS" "Lin" 0.066
"7790" "Studentized OLS" "Lin" 0.348
"7791" "Studentized OLS" "Lin" 0.286
"7792" "Studentized OLS" "Lin" 0.223
"7793" "Studentized OLS" "Lin" 0.737
"7794" "Studentized OLS" "Lin" 0.729
"7795" "Studentized OLS" "Lin" 0.25
"7796" "Studentized OLS" "Lin" 0.557
"7797" "Studentized OLS" "Lin" 0.158
"7798" "Studentized OLS" "Lin" 0.495
"7799" "Studentized OLS" "Lin" 0
"7800" "Studentized OLS" "Lin" 0.003
"7801" "Studentized OLS" "Lin" 0.229
"7802" "Studentized OLS" "Lin" 0.969
"7803" "Studentized OLS" "Lin" 0.714
"7804" "Studentized OLS" "Lin" 0.587
"7805" "Studentized OLS" "Lin" 0.133
"7806" "Studentized OLS" "Lin" 0.741
"7807" "Studentized OLS" "Lin" 0.451
"7808" "Studentized OLS" "Lin" 0.097
"7809" "Studentized OLS" "Lin" 0.209
"7810" "Studentized OLS" "Lin" 0.344
"7811" "Studentized OLS" "Lin" 0.349
"7812" "Studentized OLS" "Lin" 0.145
"7813" "Studentized OLS" "Lin" 0.909
"7814" "Studentized OLS" "Lin" 0.285
"7815" "Studentized OLS" "Lin" 0.924
"7816" "Studentized OLS" "Lin" 0.072
"7817" "Studentized OLS" "Lin" 0.465
"7818" "Studentized OLS" "Lin" 0.106
"7819" "Studentized OLS" "Lin" 0.014
"7820" "Studentized OLS" "Lin" 0.135
"7821" "Studentized OLS" "Lin" 0.869
"7822" "Studentized OLS" "Lin" 0.156
"7823" "Studentized OLS" "Lin" 0.642
"7824" "Studentized OLS" "Lin" 0.175
"7825" "Studentized OLS" "Lin" 0.009
"7826" "Studentized OLS" "Lin" 0.136
"7827" "Studentized OLS" "Lin" 0.351
"7828" "Studentized OLS" "Lin" 0.001
"7829" "Studentized OLS" "Lin" 0.157
"7830" "Studentized OLS" "Lin" 0.796
"7831" "Studentized OLS" "Lin" 0.31
"7832" "Studentized OLS" "Lin" 0.082
"7833" "Studentized OLS" "Lin" 0.189
"7834" "Studentized OLS" "Lin" 0.837
"7835" "Studentized OLS" "Lin" 0.362
"7836" "Studentized OLS" "Lin" 0.264
"7837" "Studentized OLS" "Lin" 0.593
"7838" "Studentized OLS" "Lin" 0.868
"7839" "Studentized OLS" "Lin" 0.389
"7840" "Studentized OLS" "Lin" 0
"7841" "Studentized OLS" "Lin" 0.561
"7842" "Studentized OLS" "Lin" 0
"7843" "Studentized OLS" "Lin" 0.901
"7844" "Studentized OLS" "Lin" 0.685
"7845" "Studentized OLS" "Lin" 0.647
"7846" "Studentized OLS" "Lin" 0.138
"7847" "Studentized OLS" "Lin" 0.634
"7848" "Studentized OLS" "Lin" 0.113
"7849" "Studentized OLS" "Lin" 0.117
"7850" "Studentized OLS" "Lin" 0.973
"7851" "Studentized OLS" "Lin" 0.262
"7852" "Studentized OLS" "Lin" 0.181
"7853" "Studentized OLS" "Lin" 0.543
"7854" "Studentized OLS" "Lin" 0.416
"7855" "Studentized OLS" "Lin" 0.891
"7856" "Studentized OLS" "Lin" 0.377
"7857" "Studentized OLS" "Lin" 0.659
"7858" "Studentized OLS" "Lin" 0.056
"7859" "Studentized OLS" "Lin" 0.455
"7860" "Studentized OLS" "Lin" 0.16
"7861" "Studentized OLS" "Lin" 0.023
"7862" "Studentized OLS" "Lin" 0.689
"7863" "Studentized OLS" "Lin" 0.074
"7864" "Studentized OLS" "Lin" 0.08
"7865" "Studentized OLS" "Lin" 0.097
"7866" "Studentized OLS" "Lin" 0.183
"7867" "Studentized OLS" "Lin" 0.475
"7868" "Studentized OLS" "Lin" 0.088
"7869" "Studentized OLS" "Lin" 0.949
"7870" "Studentized OLS" "Lin" 0.008
"7871" "Studentized OLS" "Lin" 0.81
"7872" "Studentized OLS" "Lin" 0.847
"7873" "Studentized OLS" "Lin" 0.148
"7874" "Studentized OLS" "Lin" 0.775
"7875" "Studentized OLS" "Lin" 0.223
"7876" "Studentized OLS" "Lin" 0.663
"7877" "Studentized OLS" "Lin" 0.527
"7878" "Studentized OLS" "Lin" 0
"7879" "Studentized OLS" "Lin" 0.165
"7880" "Studentized OLS" "Lin" 0.133
"7881" "Studentized OLS" "Lin" 0.031
"7882" "Studentized OLS" "Lin" 0.398
"7883" "Studentized OLS" "Lin" 0.167
"7884" "Studentized OLS" "Lin" 0.467
"7885" "Studentized OLS" "Lin" 0.551
"7886" "Studentized OLS" "Lin" 0.82
"7887" "Studentized OLS" "Lin" 0.981
"7888" "Studentized OLS" "Lin" 0.01
"7889" "Studentized OLS" "Lin" 0.151
"7890" "Studentized OLS" "Lin" 0.996
"7891" "Studentized OLS" "Lin" 0.118
"7892" "Studentized OLS" "Lin" 0.845
"7893" "Studentized OLS" "Lin" 0.37
"7894" "Studentized OLS" "Lin" 0.035
"7895" "Studentized OLS" "Lin" 0.155
"7896" "Studentized OLS" "Lin" 0.266
"7897" "Studentized OLS" "Lin" 0
"7898" "Studentized OLS" "Lin" 0.98
"7899" "Studentized OLS" "Lin" 0.216
"7900" "Studentized OLS" "Lin" 0.155
"7901" "Studentized OLS" "Lin" 0.917
"7902" "Studentized OLS" "Lin" 0.831
"7903" "Studentized OLS" "Lin" 0.632
"7904" "Studentized OLS" "Lin" 0.678
"7905" "Studentized OLS" "Lin" 0.282
"7906" "Studentized OLS" "Lin" 0.937
"7907" "Studentized OLS" "Lin" 0.367
"7908" "Studentized OLS" "Lin" 0.04
"7909" "Studentized OLS" "Lin" 0.16
"7910" "Studentized OLS" "Lin" 0.762
"7911" "Studentized OLS" "Lin" 0.476
"7912" "Studentized OLS" "Lin" 0.203
"7913" "Studentized OLS" "Lin" 0.01
"7914" "Studentized OLS" "Lin" 0.105
"7915" "Studentized OLS" "Lin" 0.242
"7916" "Studentized OLS" "Lin" 0.023
"7917" "Studentized OLS" "Lin" 0.554
"7918" "Studentized OLS" "Lin" 0.104
"7919" "Studentized OLS" "Lin" 0.191
"7920" "Studentized OLS" "Lin" 0.107
"7921" "Studentized OLS" "Lin" 0.655
"7922" "Studentized OLS" "Lin" 0.068
"7923" "Studentized OLS" "Lin" 0.025
"7924" "Studentized OLS" "Lin" 0.007
"7925" "Studentized OLS" "Lin" 0.511
"7926" "Studentized OLS" "Lin" 0.456
"7927" "Studentized OLS" "Lin" 0.684
"7928" "Studentized OLS" "Lin" 0.679
"7929" "Studentized OLS" "Lin" 0.703
"7930" "Studentized OLS" "Lin" 0.729
"7931" "Studentized OLS" "Lin" 0.161
"7932" "Studentized OLS" "Lin" 0.031
"7933" "Studentized OLS" "Lin" 0.725
"7934" "Studentized OLS" "Lin" 0.923
"7935" "Studentized OLS" "Lin" 0.507
"7936" "Studentized OLS" "Lin" 0.679
"7937" "Studentized OLS" "Lin" 0.519
"7938" "Studentized OLS" "Lin" 0.972
"7939" "Studentized OLS" "Lin" 0.441
"7940" "Studentized OLS" "Lin" 0.382
"7941" "Studentized OLS" "Lin" 0.609
"7942" "Studentized OLS" "Lin" 0.725
"7943" "Studentized OLS" "Lin" 0.098
"7944" "Studentized OLS" "Lin" 0.033
"7945" "Studentized OLS" "Lin" 0.972
"7946" "Studentized OLS" "Lin" 0.075
"7947" "Studentized OLS" "Lin" 0.094
"7948" "Studentized OLS" "Lin" 0.606
"7949" "Studentized OLS" "Lin" 0.82
"7950" "Studentized OLS" "Lin" 0.001
"7951" "Studentized OLS" "Lin" 0.672
"7952" "Studentized OLS" "Lin" 0.755
"7953" "Studentized OLS" "Lin" 0.141
"7954" "Studentized OLS" "Lin" 0.924
"7955" "Studentized OLS" "Lin" 0.961
"7956" "Studentized OLS" "Lin" 0.241
"7957" "Studentized OLS" "Lin" 0.567
"7958" "Studentized OLS" "Lin" 0.183
"7959" "Studentized OLS" "Lin" 0.181
"7960" "Studentized OLS" "Lin" 0.193
"7961" "Studentized OLS" "Lin" 0.724
"7962" "Studentized OLS" "Lin" 0.168
"7963" "Studentized OLS" "Lin" 0.187
"7964" "Studentized OLS" "Lin" 0.453
"7965" "Studentized OLS" "Lin" 0.518
"7966" "Studentized OLS" "Lin" 0.104
"7967" "Studentized OLS" "Lin" 0.504
"7968" "Studentized OLS" "Lin" 0.013
"7969" "Studentized OLS" "Lin" 0.389
"7970" "Studentized OLS" "Lin" 0.909
"7971" "Studentized OLS" "Lin" 0.052
"7972" "Studentized OLS" "Lin" 0.467
"7973" "Studentized OLS" "Lin" 0.402
"7974" "Studentized OLS" "Lin" 0
"7975" "Studentized OLS" "Lin" 0.755
"7976" "Studentized OLS" "Lin" 0.28
"7977" "Studentized OLS" "Lin" 0.011
"7978" "Studentized OLS" "Lin" 0.605
"7979" "Studentized OLS" "Lin" 0.526
"7980" "Studentized OLS" "Lin" 0.008
"7981" "Studentized OLS" "Lin" 0.008
"7982" "Studentized OLS" "Lin" 0.046
"7983" "Studentized OLS" "Lin" 0.029
"7984" "Studentized OLS" "Lin" 0.418
"7985" "Studentized OLS" "Lin" 0.995
"7986" "Studentized OLS" "Lin" 0.508
"7987" "Studentized OLS" "Lin" 0.027
"7988" "Studentized OLS" "Lin" 0
"7989" "Studentized OLS" "Lin" 0.277
"7990" "Studentized OLS" "Lin" 0.713
"7991" "Studentized OLS" "Lin" 0.326
"7992" "Studentized OLS" "Lin" 0.383
"7993" "Studentized OLS" "Lin" 0.211
"7994" "Studentized OLS" "Lin" 0.624
"7995" "Studentized OLS" "Lin" 0.026
"7996" "Studentized OLS" "Lin" 0.12
"7997" "Studentized OLS" "Lin" 0.087
"7998" "Studentized OLS" "Lin" 0.346
"7999" "Studentized OLS" "Lin" 0.066
"8000" "Studentized OLS" "Lin" 0.009
"8001" "Studentized EHW" "Lin" 0.785
"8002" "Studentized EHW" "Lin" 0.806
"8003" "Studentized EHW" "Lin" 0.073
"8004" "Studentized EHW" "Lin" 0.547
"8005" "Studentized EHW" "Lin" 0.327
"8006" "Studentized EHW" "Lin" 0.52
"8007" "Studentized EHW" "Lin" 0.656
"8008" "Studentized EHW" "Lin" 0.316
"8009" "Studentized EHW" "Lin" 0.124
"8010" "Studentized EHW" "Lin" 0.319
"8011" "Studentized EHW" "Lin" 0.562
"8012" "Studentized EHW" "Lin" 0.674
"8013" "Studentized EHW" "Lin" 0.891
"8014" "Studentized EHW" "Lin" 0.561
"8015" "Studentized EHW" "Lin" 0.587
"8016" "Studentized EHW" "Lin" 0.38
"8017" "Studentized EHW" "Lin" 0.728
"8018" "Studentized EHW" "Lin" 0.369
"8019" "Studentized EHW" "Lin" 0.421
"8020" "Studentized EHW" "Lin" 0.955
"8021" "Studentized EHW" "Lin" 0.624
"8022" "Studentized EHW" "Lin" 0.504
"8023" "Studentized EHW" "Lin" 0.658
"8024" "Studentized EHW" "Lin" 0.79
"8025" "Studentized EHW" "Lin" 0.284
"8026" "Studentized EHW" "Lin" 0.304
"8027" "Studentized EHW" "Lin" 0.402
"8028" "Studentized EHW" "Lin" 0.266
"8029" "Studentized EHW" "Lin" 0.16
"8030" "Studentized EHW" "Lin" 0.498
"8031" "Studentized EHW" "Lin" 0.632
"8032" "Studentized EHW" "Lin" 0.895
"8033" "Studentized EHW" "Lin" 0.783
"8034" "Studentized EHW" "Lin" 0.921
"8035" "Studentized EHW" "Lin" 0.869
"8036" "Studentized EHW" "Lin" 0.999
"8037" "Studentized EHW" "Lin" 0.87
"8038" "Studentized EHW" "Lin" 0.7
"8039" "Studentized EHW" "Lin" 0.776
"8040" "Studentized EHW" "Lin" 0.295
"8041" "Studentized EHW" "Lin" 0.506
"8042" "Studentized EHW" "Lin" 0.889
"8043" "Studentized EHW" "Lin" 0.947
"8044" "Studentized EHW" "Lin" 0.849
"8045" "Studentized EHW" "Lin" 0.729
"8046" "Studentized EHW" "Lin" 0.632
"8047" "Studentized EHW" "Lin" 0.805
"8048" "Studentized EHW" "Lin" 0.564
"8049" "Studentized EHW" "Lin" 0.654
"8050" "Studentized EHW" "Lin" 0.706
"8051" "Studentized EHW" "Lin" 0.652
"8052" "Studentized EHW" "Lin" 0.304
"8053" "Studentized EHW" "Lin" 0.876
"8054" "Studentized EHW" "Lin" 0.367
"8055" "Studentized EHW" "Lin" 0.834
"8056" "Studentized EHW" "Lin" 0.925
"8057" "Studentized EHW" "Lin" 0.819
"8058" "Studentized EHW" "Lin" 0.357
"8059" "Studentized EHW" "Lin" 0.436
"8060" "Studentized EHW" "Lin" 0.343
"8061" "Studentized EHW" "Lin" 0.605
"8062" "Studentized EHW" "Lin" 0.813
"8063" "Studentized EHW" "Lin" 0.8
"8064" "Studentized EHW" "Lin" 0.852
"8065" "Studentized EHW" "Lin" 0.376
"8066" "Studentized EHW" "Lin" 0.326
"8067" "Studentized EHW" "Lin" 0.81
"8068" "Studentized EHW" "Lin" 0.237
"8069" "Studentized EHW" "Lin" 0.03
"8070" "Studentized EHW" "Lin" 0.634
"8071" "Studentized EHW" "Lin" 0.92
"8072" "Studentized EHW" "Lin" 0.728
"8073" "Studentized EHW" "Lin" 0.374
"8074" "Studentized EHW" "Lin" 0.838
"8075" "Studentized EHW" "Lin" 0.188
"8076" "Studentized EHW" "Lin" 0.272
"8077" "Studentized EHW" "Lin" 0.179
"8078" "Studentized EHW" "Lin" 0.207
"8079" "Studentized EHW" "Lin" 0.456
"8080" "Studentized EHW" "Lin" 0.588
"8081" "Studentized EHW" "Lin" 0.924
"8082" "Studentized EHW" "Lin" 0.371
"8083" "Studentized EHW" "Lin" 0.425
"8084" "Studentized EHW" "Lin" 0.39
"8085" "Studentized EHW" "Lin" 0.639
"8086" "Studentized EHW" "Lin" 0.275
"8087" "Studentized EHW" "Lin" 0.846
"8088" "Studentized EHW" "Lin" 0.767
"8089" "Studentized EHW" "Lin" 0.392
"8090" "Studentized EHW" "Lin" 0.471
"8091" "Studentized EHW" "Lin" 0.162
"8092" "Studentized EHW" "Lin" 0.532
"8093" "Studentized EHW" "Lin" 0.989
"8094" "Studentized EHW" "Lin" 0.691
"8095" "Studentized EHW" "Lin" 0.628
"8096" "Studentized EHW" "Lin" 0.767
"8097" "Studentized EHW" "Lin" 0.352
"8098" "Studentized EHW" "Lin" 0.998
"8099" "Studentized EHW" "Lin" 0.995
"8100" "Studentized EHW" "Lin" 0.709
"8101" "Studentized EHW" "Lin" 0.965
"8102" "Studentized EHW" "Lin" 0.699
"8103" "Studentized EHW" "Lin" 0.281
"8104" "Studentized EHW" "Lin" 0.323
"8105" "Studentized EHW" "Lin" 0.552
"8106" "Studentized EHW" "Lin" 0.481
"8107" "Studentized EHW" "Lin" 0.845
"8108" "Studentized EHW" "Lin" 0.032
"8109" "Studentized EHW" "Lin" 0.179
"8110" "Studentized EHW" "Lin" 0.871
"8111" "Studentized EHW" "Lin" 0.326
"8112" "Studentized EHW" "Lin" 0.291
"8113" "Studentized EHW" "Lin" 0.126
"8114" "Studentized EHW" "Lin" 0.583
"8115" "Studentized EHW" "Lin" 0.07
"8116" "Studentized EHW" "Lin" 0.448
"8117" "Studentized EHW" "Lin" 0.582
"8118" "Studentized EHW" "Lin" 0.741
"8119" "Studentized EHW" "Lin" 0.29
"8120" "Studentized EHW" "Lin" 0.589
"8121" "Studentized EHW" "Lin" 0.412
"8122" "Studentized EHW" "Lin" 0.367
"8123" "Studentized EHW" "Lin" 0.708
"8124" "Studentized EHW" "Lin" 0.666
"8125" "Studentized EHW" "Lin" 0.269
"8126" "Studentized EHW" "Lin" 0.365
"8127" "Studentized EHW" "Lin" 0.91
"8128" "Studentized EHW" "Lin" 0.768
"8129" "Studentized EHW" "Lin" 0.089
"8130" "Studentized EHW" "Lin" 0.778
"8131" "Studentized EHW" "Lin" 0.416
"8132" "Studentized EHW" "Lin" 0.982
"8133" "Studentized EHW" "Lin" 0.482
"8134" "Studentized EHW" "Lin" 0.561
"8135" "Studentized EHW" "Lin" 0.28
"8136" "Studentized EHW" "Lin" 0.33
"8137" "Studentized EHW" "Lin" 0.027
"8138" "Studentized EHW" "Lin" 0.749
"8139" "Studentized EHW" "Lin" 0.162
"8140" "Studentized EHW" "Lin" 0.606
"8141" "Studentized EHW" "Lin" 0.005
"8142" "Studentized EHW" "Lin" 0.347
"8143" "Studentized EHW" "Lin" 0.441
"8144" "Studentized EHW" "Lin" 0.38
"8145" "Studentized EHW" "Lin" 0.901
"8146" "Studentized EHW" "Lin" 0.171
"8147" "Studentized EHW" "Lin" 0.275
"8148" "Studentized EHW" "Lin" 0.839
"8149" "Studentized EHW" "Lin" 0.447
"8150" "Studentized EHW" "Lin" 0.404
"8151" "Studentized EHW" "Lin" 0.872
"8152" "Studentized EHW" "Lin" 0.96
"8153" "Studentized EHW" "Lin" 0.494
"8154" "Studentized EHW" "Lin" 0.43
"8155" "Studentized EHW" "Lin" 0.443
"8156" "Studentized EHW" "Lin" 0.571
"8157" "Studentized EHW" "Lin" 0.808
"8158" "Studentized EHW" "Lin" 0.369
"8159" "Studentized EHW" "Lin" 0.629
"8160" "Studentized EHW" "Lin" 0.217
"8161" "Studentized EHW" "Lin" 0.959
"8162" "Studentized EHW" "Lin" 0.543
"8163" "Studentized EHW" "Lin" 0.662
"8164" "Studentized EHW" "Lin" 0.503
"8165" "Studentized EHW" "Lin" 0.131
"8166" "Studentized EHW" "Lin" 0.561
"8167" "Studentized EHW" "Lin" 0.443
"8168" "Studentized EHW" "Lin" 0.98
"8169" "Studentized EHW" "Lin" 0.945
"8170" "Studentized EHW" "Lin" 0.653
"8171" "Studentized EHW" "Lin" 0.318
"8172" "Studentized EHW" "Lin" 0.444
"8173" "Studentized EHW" "Lin" 0.723
"8174" "Studentized EHW" "Lin" 0.828
"8175" "Studentized EHW" "Lin" 0.853
"8176" "Studentized EHW" "Lin" 0.105
"8177" "Studentized EHW" "Lin" 0.311
"8178" "Studentized EHW" "Lin" 0.738
"8179" "Studentized EHW" "Lin" 0.272
"8180" "Studentized EHW" "Lin" 0.733
"8181" "Studentized EHW" "Lin" 0.748
"8182" "Studentized EHW" "Lin" 0.285
"8183" "Studentized EHW" "Lin" 0.159
"8184" "Studentized EHW" "Lin" 0.785
"8185" "Studentized EHW" "Lin" 0.394
"8186" "Studentized EHW" "Lin" 0.085
"8187" "Studentized EHW" "Lin" 0.373
"8188" "Studentized EHW" "Lin" 0.577
"8189" "Studentized EHW" "Lin" 0.651
"8190" "Studentized EHW" "Lin" 0.781
"8191" "Studentized EHW" "Lin" 0.958
"8192" "Studentized EHW" "Lin" 0.244
"8193" "Studentized EHW" "Lin" 0.961
"8194" "Studentized EHW" "Lin" 0.885
"8195" "Studentized EHW" "Lin" 0.185
"8196" "Studentized EHW" "Lin" 0.129
"8197" "Studentized EHW" "Lin" 0.855
"8198" "Studentized EHW" "Lin" 0.318
"8199" "Studentized EHW" "Lin" 0.92
"8200" "Studentized EHW" "Lin" 0.771
"8201" "Studentized EHW" "Lin" 0.723
"8202" "Studentized EHW" "Lin" 0.616
"8203" "Studentized EHW" "Lin" 0.237
"8204" "Studentized EHW" "Lin" 0.37
"8205" "Studentized EHW" "Lin" 0.516
"8206" "Studentized EHW" "Lin" 0.634
"8207" "Studentized EHW" "Lin" 0.108
"8208" "Studentized EHW" "Lin" 0.631
"8209" "Studentized EHW" "Lin" 0.975
"8210" "Studentized EHW" "Lin" 0.726
"8211" "Studentized EHW" "Lin" 0.615
"8212" "Studentized EHW" "Lin" 0.472
"8213" "Studentized EHW" "Lin" 0.578
"8214" "Studentized EHW" "Lin" 0.324
"8215" "Studentized EHW" "Lin" 0.691
"8216" "Studentized EHW" "Lin" 0.163
"8217" "Studentized EHW" "Lin" 0.033
"8218" "Studentized EHW" "Lin" 0.952
"8219" "Studentized EHW" "Lin" 0.146
"8220" "Studentized EHW" "Lin" 0.242
"8221" "Studentized EHW" "Lin" 0.198
"8222" "Studentized EHW" "Lin" 0.678
"8223" "Studentized EHW" "Lin" 0.699
"8224" "Studentized EHW" "Lin" 0.99
"8225" "Studentized EHW" "Lin" 0.486
"8226" "Studentized EHW" "Lin" 0.428
"8227" "Studentized EHW" "Lin" 0.58
"8228" "Studentized EHW" "Lin" 0.412
"8229" "Studentized EHW" "Lin" 0.678
"8230" "Studentized EHW" "Lin" 0.953
"8231" "Studentized EHW" "Lin" 0.967
"8232" "Studentized EHW" "Lin" 0.764
"8233" "Studentized EHW" "Lin" 0.988
"8234" "Studentized EHW" "Lin" 0.733
"8235" "Studentized EHW" "Lin" 0.795
"8236" "Studentized EHW" "Lin" 0.386
"8237" "Studentized EHW" "Lin" 0.802
"8238" "Studentized EHW" "Lin" 0.167
"8239" "Studentized EHW" "Lin" 0.354
"8240" "Studentized EHW" "Lin" 0.342
"8241" "Studentized EHW" "Lin" 0.766
"8242" "Studentized EHW" "Lin" 0.623
"8243" "Studentized EHW" "Lin" 0.062
"8244" "Studentized EHW" "Lin" 0.041
"8245" "Studentized EHW" "Lin" 0.752
"8246" "Studentized EHW" "Lin" 0.868
"8247" "Studentized EHW" "Lin" 0.574
"8248" "Studentized EHW" "Lin" 0.495
"8249" "Studentized EHW" "Lin" 0.372
"8250" "Studentized EHW" "Lin" 0.329
"8251" "Studentized EHW" "Lin" 0.74
"8252" "Studentized EHW" "Lin" 0.722
"8253" "Studentized EHW" "Lin" 0.711
"8254" "Studentized EHW" "Lin" 0.895
"8255" "Studentized EHW" "Lin" 0.721
"8256" "Studentized EHW" "Lin" 0.501
"8257" "Studentized EHW" "Lin" 0.062
"8258" "Studentized EHW" "Lin" 0.323
"8259" "Studentized EHW" "Lin" 0.773
"8260" "Studentized EHW" "Lin" 0.034
"8261" "Studentized EHW" "Lin" 0.332
"8262" "Studentized EHW" "Lin" 0.537
"8263" "Studentized EHW" "Lin" 0.253
"8264" "Studentized EHW" "Lin" 0.427
"8265" "Studentized EHW" "Lin" 0.533
"8266" "Studentized EHW" "Lin" 0.552
"8267" "Studentized EHW" "Lin" 0.999
"8268" "Studentized EHW" "Lin" 0.308
"8269" "Studentized EHW" "Lin" 0.198
"8270" "Studentized EHW" "Lin" 0.201
"8271" "Studentized EHW" "Lin" 0.846
"8272" "Studentized EHW" "Lin" 0.42
"8273" "Studentized EHW" "Lin" 0.098
"8274" "Studentized EHW" "Lin" 0.658
"8275" "Studentized EHW" "Lin" 0.572
"8276" "Studentized EHW" "Lin" 0.228
"8277" "Studentized EHW" "Lin" 0.531
"8278" "Studentized EHW" "Lin" 0.554
"8279" "Studentized EHW" "Lin" 0.977
"8280" "Studentized EHW" "Lin" 0.084
"8281" "Studentized EHW" "Lin" 0.867
"8282" "Studentized EHW" "Lin" 0.411
"8283" "Studentized EHW" "Lin" 0.476
"8284" "Studentized EHW" "Lin" 0.061
"8285" "Studentized EHW" "Lin" 0.732
"8286" "Studentized EHW" "Lin" 0.996
"8287" "Studentized EHW" "Lin" 0.302
"8288" "Studentized EHW" "Lin" 0.905
"8289" "Studentized EHW" "Lin" 0.994
"8290" "Studentized EHW" "Lin" 0.739
"8291" "Studentized EHW" "Lin" 0.441
"8292" "Studentized EHW" "Lin" 0.558
"8293" "Studentized EHW" "Lin" 0.25
"8294" "Studentized EHW" "Lin" 0.487
"8295" "Studentized EHW" "Lin" 0.663
"8296" "Studentized EHW" "Lin" 0.386
"8297" "Studentized EHW" "Lin" 0.668
"8298" "Studentized EHW" "Lin" 0.693
"8299" "Studentized EHW" "Lin" 0.421
"8300" "Studentized EHW" "Lin" 0.891
"8301" "Studentized EHW" "Lin" 0.504
"8302" "Studentized EHW" "Lin" 0.159
"8303" "Studentized EHW" "Lin" 0.203
"8304" "Studentized EHW" "Lin" 0.853
"8305" "Studentized EHW" "Lin" 0.451
"8306" "Studentized EHW" "Lin" 0.261
"8307" "Studentized EHW" "Lin" 0.398
"8308" "Studentized EHW" "Lin" 0.476
"8309" "Studentized EHW" "Lin" 0.713
"8310" "Studentized EHW" "Lin" 0.303
"8311" "Studentized EHW" "Lin" 0.635
"8312" "Studentized EHW" "Lin" 0.731
"8313" "Studentized EHW" "Lin" 0.929
"8314" "Studentized EHW" "Lin" 0.058
"8315" "Studentized EHW" "Lin" 0.246
"8316" "Studentized EHW" "Lin" 0.455
"8317" "Studentized EHW" "Lin" 0.879
"8318" "Studentized EHW" "Lin" 0.539
"8319" "Studentized EHW" "Lin" 0.617
"8320" "Studentized EHW" "Lin" 0.572
"8321" "Studentized EHW" "Lin" 0.82
"8322" "Studentized EHW" "Lin" 0.874
"8323" "Studentized EHW" "Lin" 0.725
"8324" "Studentized EHW" "Lin" 0.3
"8325" "Studentized EHW" "Lin" 0.497
"8326" "Studentized EHW" "Lin" 0.887
"8327" "Studentized EHW" "Lin" 0.567
"8328" "Studentized EHW" "Lin" 0.57
"8329" "Studentized EHW" "Lin" 0.611
"8330" "Studentized EHW" "Lin" 0.526
"8331" "Studentized EHW" "Lin" 0.639
"8332" "Studentized EHW" "Lin" 1
"8333" "Studentized EHW" "Lin" 0.91
"8334" "Studentized EHW" "Lin" 0.332
"8335" "Studentized EHW" "Lin" 0.851
"8336" "Studentized EHW" "Lin" 0.557
"8337" "Studentized EHW" "Lin" 0.72
"8338" "Studentized EHW" "Lin" 0.534
"8339" "Studentized EHW" "Lin" 0.112
"8340" "Studentized EHW" "Lin" 0.142
"8341" "Studentized EHW" "Lin" 0.893
"8342" "Studentized EHW" "Lin" 0.042
"8343" "Studentized EHW" "Lin" 0.66
"8344" "Studentized EHW" "Lin" 0.76
"8345" "Studentized EHW" "Lin" 0.573
"8346" "Studentized EHW" "Lin" 0.543
"8347" "Studentized EHW" "Lin" 0.133
"8348" "Studentized EHW" "Lin" 0.438
"8349" "Studentized EHW" "Lin" 0.922
"8350" "Studentized EHW" "Lin" 0.949
"8351" "Studentized EHW" "Lin" 0.511
"8352" "Studentized EHW" "Lin" 0.37
"8353" "Studentized EHW" "Lin" 0.836
"8354" "Studentized EHW" "Lin" 0.969
"8355" "Studentized EHW" "Lin" 0.211
"8356" "Studentized EHW" "Lin" 0.103
"8357" "Studentized EHW" "Lin" 0.972
"8358" "Studentized EHW" "Lin" 0.131
"8359" "Studentized EHW" "Lin" 0.604
"8360" "Studentized EHW" "Lin" 0.471
"8361" "Studentized EHW" "Lin" 0.223
"8362" "Studentized EHW" "Lin" 0.965
"8363" "Studentized EHW" "Lin" 0.566
"8364" "Studentized EHW" "Lin" 0.452
"8365" "Studentized EHW" "Lin" 0.106
"8366" "Studentized EHW" "Lin" 0.665
"8367" "Studentized EHW" "Lin" 0.424
"8368" "Studentized EHW" "Lin" 0.068
"8369" "Studentized EHW" "Lin" 0.936
"8370" "Studentized EHW" "Lin" 0.601
"8371" "Studentized EHW" "Lin" 0.23
"8372" "Studentized EHW" "Lin" 0.349
"8373" "Studentized EHW" "Lin" 0.703
"8374" "Studentized EHW" "Lin" 0.293
"8375" "Studentized EHW" "Lin" 0.519
"8376" "Studentized EHW" "Lin" 0.377
"8377" "Studentized EHW" "Lin" 0.828
"8378" "Studentized EHW" "Lin" 0.784
"8379" "Studentized EHW" "Lin" 0.935
"8380" "Studentized EHW" "Lin" 0.779
"8381" "Studentized EHW" "Lin" 0.231
"8382" "Studentized EHW" "Lin" 0.842
"8383" "Studentized EHW" "Lin" 0.959
"8384" "Studentized EHW" "Lin" 0.865
"8385" "Studentized EHW" "Lin" 0.873
"8386" "Studentized EHW" "Lin" 0.159
"8387" "Studentized EHW" "Lin" 0.438
"8388" "Studentized EHW" "Lin" 0.615
"8389" "Studentized EHW" "Lin" 0.301
"8390" "Studentized EHW" "Lin" 0.375
"8391" "Studentized EHW" "Lin" 0.89
"8392" "Studentized EHW" "Lin" 0.403
"8393" "Studentized EHW" "Lin" 0.877
"8394" "Studentized EHW" "Lin" 0.115
"8395" "Studentized EHW" "Lin" 0.965
"8396" "Studentized EHW" "Lin" 0.394
"8397" "Studentized EHW" "Lin" 0.848
"8398" "Studentized EHW" "Lin" 0.426
"8399" "Studentized EHW" "Lin" 0.524
"8400" "Studentized EHW" "Lin" 0.411
"8401" "Studentized EHW" "Lin" 0.38
"8402" "Studentized EHW" "Lin" 0.643
"8403" "Studentized EHW" "Lin" 0.245
"8404" "Studentized EHW" "Lin" 0.625
"8405" "Studentized EHW" "Lin" 0.642
"8406" "Studentized EHW" "Lin" 0.305
"8407" "Studentized EHW" "Lin" 0.71
"8408" "Studentized EHW" "Lin" 0.316
"8409" "Studentized EHW" "Lin" 0.965
"8410" "Studentized EHW" "Lin" 0.218
"8411" "Studentized EHW" "Lin" 0.192
"8412" "Studentized EHW" "Lin" 0.217
"8413" "Studentized EHW" "Lin" 0.773
"8414" "Studentized EHW" "Lin" 0.655
"8415" "Studentized EHW" "Lin" 0.992
"8416" "Studentized EHW" "Lin" 0.092
"8417" "Studentized EHW" "Lin" 0.386
"8418" "Studentized EHW" "Lin" 0.347
"8419" "Studentized EHW" "Lin" 0.286
"8420" "Studentized EHW" "Lin" 0.061
"8421" "Studentized EHW" "Lin" 0.63
"8422" "Studentized EHW" "Lin" 0.118
"8423" "Studentized EHW" "Lin" 0.31
"8424" "Studentized EHW" "Lin" 0.409
"8425" "Studentized EHW" "Lin" 0.918
"8426" "Studentized EHW" "Lin" 0.467
"8427" "Studentized EHW" "Lin" 0.729
"8428" "Studentized EHW" "Lin" 0.066
"8429" "Studentized EHW" "Lin" 0.706
"8430" "Studentized EHW" "Lin" 0.136
"8431" "Studentized EHW" "Lin" 0.84
"8432" "Studentized EHW" "Lin" 0.221
"8433" "Studentized EHW" "Lin" 0.332
"8434" "Studentized EHW" "Lin" 0.531
"8435" "Studentized EHW" "Lin" 0.852
"8436" "Studentized EHW" "Lin" 0.273
"8437" "Studentized EHW" "Lin" 0.916
"8438" "Studentized EHW" "Lin" 0.979
"8439" "Studentized EHW" "Lin" 0.98
"8440" "Studentized EHW" "Lin" 0.632
"8441" "Studentized EHW" "Lin" 0.909
"8442" "Studentized EHW" "Lin" 0.357
"8443" "Studentized EHW" "Lin" 0.708
"8444" "Studentized EHW" "Lin" 0.338
"8445" "Studentized EHW" "Lin" 0.75
"8446" "Studentized EHW" "Lin" 0.915
"8447" "Studentized EHW" "Lin" 0.281
"8448" "Studentized EHW" "Lin" 0.369
"8449" "Studentized EHW" "Lin" 0.786
"8450" "Studentized EHW" "Lin" 0.397
"8451" "Studentized EHW" "Lin" 0.681
"8452" "Studentized EHW" "Lin" 0.964
"8453" "Studentized EHW" "Lin" 0.759
"8454" "Studentized EHW" "Lin" 0.804
"8455" "Studentized EHW" "Lin" 0.864
"8456" "Studentized EHW" "Lin" 0.68
"8457" "Studentized EHW" "Lin" 0.334
"8458" "Studentized EHW" "Lin" 0.24
"8459" "Studentized EHW" "Lin" 0.904
"8460" "Studentized EHW" "Lin" 0.701
"8461" "Studentized EHW" "Lin" 0.356
"8462" "Studentized EHW" "Lin" 0.6
"8463" "Studentized EHW" "Lin" 0.673
"8464" "Studentized EHW" "Lin" 0.833
"8465" "Studentized EHW" "Lin" 0.595
"8466" "Studentized EHW" "Lin" 0.067
"8467" "Studentized EHW" "Lin" 0.948
"8468" "Studentized EHW" "Lin" 0.847
"8469" "Studentized EHW" "Lin" 0.171
"8470" "Studentized EHW" "Lin" 0.646
"8471" "Studentized EHW" "Lin" 0.277
"8472" "Studentized EHW" "Lin" 0.537
"8473" "Studentized EHW" "Lin" 0.978
"8474" "Studentized EHW" "Lin" 0.98
"8475" "Studentized EHW" "Lin" 0.618
"8476" "Studentized EHW" "Lin" 0.477
"8477" "Studentized EHW" "Lin" 0.909
"8478" "Studentized EHW" "Lin" 0.136
"8479" "Studentized EHW" "Lin" 0.537
"8480" "Studentized EHW" "Lin" 0.786
"8481" "Studentized EHW" "Lin" 0.011
"8482" "Studentized EHW" "Lin" 0.481
"8483" "Studentized EHW" "Lin" 0.531
"8484" "Studentized EHW" "Lin" 0.374
"8485" "Studentized EHW" "Lin" 0.655
"8486" "Studentized EHW" "Lin" 0.292
"8487" "Studentized EHW" "Lin" 0.241
"8488" "Studentized EHW" "Lin" 0.918
"8489" "Studentized EHW" "Lin" 0.846
"8490" "Studentized EHW" "Lin" 0.69
"8491" "Studentized EHW" "Lin" 0.739
"8492" "Studentized EHW" "Lin" 0.79
"8493" "Studentized EHW" "Lin" 0.194
"8494" "Studentized EHW" "Lin" 0.08
"8495" "Studentized EHW" "Lin" 0.046
"8496" "Studentized EHW" "Lin" 0.892
"8497" "Studentized EHW" "Lin" 0.701
"8498" "Studentized EHW" "Lin" 0.302
"8499" "Studentized EHW" "Lin" 0.533
"8500" "Studentized EHW" "Lin" 0.651
"8501" "Studentized EHW" "Lin" 0.594
"8502" "Studentized EHW" "Lin" 0.985
"8503" "Studentized EHW" "Lin" 0.663
"8504" "Studentized EHW" "Lin" 0.334
"8505" "Studentized EHW" "Lin" 0.247
"8506" "Studentized EHW" "Lin" 0.731
"8507" "Studentized EHW" "Lin" 0.581
"8508" "Studentized EHW" "Lin" 0.752
"8509" "Studentized EHW" "Lin" 0.887
"8510" "Studentized EHW" "Lin" 0.57
"8511" "Studentized EHW" "Lin" 0.495
"8512" "Studentized EHW" "Lin" 0.699
"8513" "Studentized EHW" "Lin" 0.476
"8514" "Studentized EHW" "Lin" 0.916
"8515" "Studentized EHW" "Lin" 0.891
"8516" "Studentized EHW" "Lin" 0.159
"8517" "Studentized EHW" "Lin" 0.621
"8518" "Studentized EHW" "Lin" 0.873
"8519" "Studentized EHW" "Lin" 0.182
"8520" "Studentized EHW" "Lin" 0.885
"8521" "Studentized EHW" "Lin" 0.814
"8522" "Studentized EHW" "Lin" 0.722
"8523" "Studentized EHW" "Lin" 0.819
"8524" "Studentized EHW" "Lin" 0.189
"8525" "Studentized EHW" "Lin" 0.308
"8526" "Studentized EHW" "Lin" 0.278
"8527" "Studentized EHW" "Lin" 0.067
"8528" "Studentized EHW" "Lin" 0.567
"8529" "Studentized EHW" "Lin" 0.881
"8530" "Studentized EHW" "Lin" 0.841
"8531" "Studentized EHW" "Lin" 0.774
"8532" "Studentized EHW" "Lin" 0.521
"8533" "Studentized EHW" "Lin" 0.262
"8534" "Studentized EHW" "Lin" 0.438
"8535" "Studentized EHW" "Lin" 0.658
"8536" "Studentized EHW" "Lin" 0.954
"8537" "Studentized EHW" "Lin" 0.606
"8538" "Studentized EHW" "Lin" 0.304
"8539" "Studentized EHW" "Lin" 0.719
"8540" "Studentized EHW" "Lin" 0.708
"8541" "Studentized EHW" "Lin" 0.469
"8542" "Studentized EHW" "Lin" 0.723
"8543" "Studentized EHW" "Lin" 0.643
"8544" "Studentized EHW" "Lin" 0.46
"8545" "Studentized EHW" "Lin" 0.352
"8546" "Studentized EHW" "Lin" 0.205
"8547" "Studentized EHW" "Lin" 0.459
"8548" "Studentized EHW" "Lin" 0.122
"8549" "Studentized EHW" "Lin" 0.646
"8550" "Studentized EHW" "Lin" 0.607
"8551" "Studentized EHW" "Lin" 0.915
"8552" "Studentized EHW" "Lin" 0.672
"8553" "Studentized EHW" "Lin" 0.203
"8554" "Studentized EHW" "Lin" 0.602
"8555" "Studentized EHW" "Lin" 0.496
"8556" "Studentized EHW" "Lin" 0.751
"8557" "Studentized EHW" "Lin" 0.873
"8558" "Studentized EHW" "Lin" 0.783
"8559" "Studentized EHW" "Lin" 0.873
"8560" "Studentized EHW" "Lin" 0.873
"8561" "Studentized EHW" "Lin" 0.244
"8562" "Studentized EHW" "Lin" 0.47
"8563" "Studentized EHW" "Lin" 0.944
"8564" "Studentized EHW" "Lin" 0.859
"8565" "Studentized EHW" "Lin" 0.663
"8566" "Studentized EHW" "Lin" 0.203
"8567" "Studentized EHW" "Lin" 0.385
"8568" "Studentized EHW" "Lin" 0.93
"8569" "Studentized EHW" "Lin" 0.918
"8570" "Studentized EHW" "Lin" 0.652
"8571" "Studentized EHW" "Lin" 0.161
"8572" "Studentized EHW" "Lin" 0.904
"8573" "Studentized EHW" "Lin" 0.77
"8574" "Studentized EHW" "Lin" 0.727
"8575" "Studentized EHW" "Lin" 0.579
"8576" "Studentized EHW" "Lin" 0.868
"8577" "Studentized EHW" "Lin" 0.868
"8578" "Studentized EHW" "Lin" 0.447
"8579" "Studentized EHW" "Lin" 0.458
"8580" "Studentized EHW" "Lin" 0.815
"8581" "Studentized EHW" "Lin" 0.677
"8582" "Studentized EHW" "Lin" 0.519
"8583" "Studentized EHW" "Lin" 0.064
"8584" "Studentized EHW" "Lin" 0.195
"8585" "Studentized EHW" "Lin" 0.283
"8586" "Studentized EHW" "Lin" 0.48
"8587" "Studentized EHW" "Lin" 0.847
"8588" "Studentized EHW" "Lin" 0.487
"8589" "Studentized EHW" "Lin" 0.706
"8590" "Studentized EHW" "Lin" 0.65
"8591" "Studentized EHW" "Lin" 0.193
"8592" "Studentized EHW" "Lin" 0.196
"8593" "Studentized EHW" "Lin" 0.028
"8594" "Studentized EHW" "Lin" 0.83
"8595" "Studentized EHW" "Lin" 0.526
"8596" "Studentized EHW" "Lin" 0.979
"8597" "Studentized EHW" "Lin" 0.868
"8598" "Studentized EHW" "Lin" 0.873
"8599" "Studentized EHW" "Lin" 0.278
"8600" "Studentized EHW" "Lin" 0.966
"8601" "Studentized EHW" "Lin" 0.355
"8602" "Studentized EHW" "Lin" 0.682
"8603" "Studentized EHW" "Lin" 0.535
"8604" "Studentized EHW" "Lin" 0.565
"8605" "Studentized EHW" "Lin" 0.725
"8606" "Studentized EHW" "Lin" 0.388
"8607" "Studentized EHW" "Lin" 0.084
"8608" "Studentized EHW" "Lin" 0.414
"8609" "Studentized EHW" "Lin" 0.059
"8610" "Studentized EHW" "Lin" 0.282
"8611" "Studentized EHW" "Lin" 0.324
"8612" "Studentized EHW" "Lin" 0.187
"8613" "Studentized EHW" "Lin" 0.909
"8614" "Studentized EHW" "Lin" 0.499
"8615" "Studentized EHW" "Lin" 0.46
"8616" "Studentized EHW" "Lin" 0.901
"8617" "Studentized EHW" "Lin" 0.74
"8618" "Studentized EHW" "Lin" 0.905
"8619" "Studentized EHW" "Lin" 0.609
"8620" "Studentized EHW" "Lin" 0.621
"8621" "Studentized EHW" "Lin" 0.595
"8622" "Studentized EHW" "Lin" 0.771
"8623" "Studentized EHW" "Lin" 0.302
"8624" "Studentized EHW" "Lin" 0.635
"8625" "Studentized EHW" "Lin" 0.39
"8626" "Studentized EHW" "Lin" 0.972
"8627" "Studentized EHW" "Lin" 0.223
"8628" "Studentized EHW" "Lin" 0.561
"8629" "Studentized EHW" "Lin" 0.852
"8630" "Studentized EHW" "Lin" 0.96
"8631" "Studentized EHW" "Lin" 0.836
"8632" "Studentized EHW" "Lin" 0.969
"8633" "Studentized EHW" "Lin" 0.954
"8634" "Studentized EHW" "Lin" 0.338
"8635" "Studentized EHW" "Lin" 0.935
"8636" "Studentized EHW" "Lin" 0.536
"8637" "Studentized EHW" "Lin" 0.944
"8638" "Studentized EHW" "Lin" 0.828
"8639" "Studentized EHW" "Lin" 0.84
"8640" "Studentized EHW" "Lin" 0.088
"8641" "Studentized EHW" "Lin" 0.665
"8642" "Studentized EHW" "Lin" 0.187
"8643" "Studentized EHW" "Lin" 0.886
"8644" "Studentized EHW" "Lin" 0.689
"8645" "Studentized EHW" "Lin" 0.882
"8646" "Studentized EHW" "Lin" 0.016
"8647" "Studentized EHW" "Lin" 0.712
"8648" "Studentized EHW" "Lin" 0.414
"8649" "Studentized EHW" "Lin" 0.595
"8650" "Studentized EHW" "Lin" 0.48
"8651" "Studentized EHW" "Lin" 0.283
"8652" "Studentized EHW" "Lin" 0.998
"8653" "Studentized EHW" "Lin" 0.655
"8654" "Studentized EHW" "Lin" 0.556
"8655" "Studentized EHW" "Lin" 0.491
"8656" "Studentized EHW" "Lin" 0.457
"8657" "Studentized EHW" "Lin" 0.219
"8658" "Studentized EHW" "Lin" 0.473
"8659" "Studentized EHW" "Lin" 0.308
"8660" "Studentized EHW" "Lin" 0.865
"8661" "Studentized EHW" "Lin" 0.992
"8662" "Studentized EHW" "Lin" 0.346
"8663" "Studentized EHW" "Lin" 0.27
"8664" "Studentized EHW" "Lin" 0.598
"8665" "Studentized EHW" "Lin" 0.634
"8666" "Studentized EHW" "Lin" 0.732
"8667" "Studentized EHW" "Lin" 0.13
"8668" "Studentized EHW" "Lin" 0.65
"8669" "Studentized EHW" "Lin" 0.757
"8670" "Studentized EHW" "Lin" 0.624
"8671" "Studentized EHW" "Lin" 0.72
"8672" "Studentized EHW" "Lin" 0.618
"8673" "Studentized EHW" "Lin" 0.999
"8674" "Studentized EHW" "Lin" 0.337
"8675" "Studentized EHW" "Lin" 0.591
"8676" "Studentized EHW" "Lin" 0.872
"8677" "Studentized EHW" "Lin" 0.961
"8678" "Studentized EHW" "Lin" 0.316
"8679" "Studentized EHW" "Lin" 0.019
"8680" "Studentized EHW" "Lin" 0.88
"8681" "Studentized EHW" "Lin" 0.55
"8682" "Studentized EHW" "Lin" 0.467
"8683" "Studentized EHW" "Lin" 0.128
"8684" "Studentized EHW" "Lin" 0.365
"8685" "Studentized EHW" "Lin" 0.886
"8686" "Studentized EHW" "Lin" 0.469
"8687" "Studentized EHW" "Lin" 0.209
"8688" "Studentized EHW" "Lin" 0.157
"8689" "Studentized EHW" "Lin" 0.27
"8690" "Studentized EHW" "Lin" 0.84
"8691" "Studentized EHW" "Lin" 0.097
"8692" "Studentized EHW" "Lin" 0.277
"8693" "Studentized EHW" "Lin" 0.93
"8694" "Studentized EHW" "Lin" 0.716
"8695" "Studentized EHW" "Lin" 0.637
"8696" "Studentized EHW" "Lin" 0.49
"8697" "Studentized EHW" "Lin" 0.844
"8698" "Studentized EHW" "Lin" 0.539
"8699" "Studentized EHW" "Lin" 0.567
"8700" "Studentized EHW" "Lin" 0.917
"8701" "Studentized EHW" "Lin" 0.414
"8702" "Studentized EHW" "Lin" 0.925
"8703" "Studentized EHW" "Lin" 0.184
"8704" "Studentized EHW" "Lin" 1
"8705" "Studentized EHW" "Lin" 0.547
"8706" "Studentized EHW" "Lin" 0.2
"8707" "Studentized EHW" "Lin" 0.153
"8708" "Studentized EHW" "Lin" 0.138
"8709" "Studentized EHW" "Lin" 0.746
"8710" "Studentized EHW" "Lin" 0.587
"8711" "Studentized EHW" "Lin" 0.885
"8712" "Studentized EHW" "Lin" 0.27
"8713" "Studentized EHW" "Lin" 0.438
"8714" "Studentized EHW" "Lin" 0.36
"8715" "Studentized EHW" "Lin" 0.38
"8716" "Studentized EHW" "Lin" 0.184
"8717" "Studentized EHW" "Lin" 0.115
"8718" "Studentized EHW" "Lin" 0.901
"8719" "Studentized EHW" "Lin" 0.892
"8720" "Studentized EHW" "Lin" 0.412
"8721" "Studentized EHW" "Lin" 0.363
"8722" "Studentized EHW" "Lin" 0.381
"8723" "Studentized EHW" "Lin" 0.287
"8724" "Studentized EHW" "Lin" 0.406
"8725" "Studentized EHW" "Lin" 0.235
"8726" "Studentized EHW" "Lin" 0.849
"8727" "Studentized EHW" "Lin" 0.831
"8728" "Studentized EHW" "Lin" 0.689
"8729" "Studentized EHW" "Lin" 0.71
"8730" "Studentized EHW" "Lin" 0.634
"8731" "Studentized EHW" "Lin" 0.179
"8732" "Studentized EHW" "Lin" 0.341
"8733" "Studentized EHW" "Lin" 0.352
"8734" "Studentized EHW" "Lin" 0.658
"8735" "Studentized EHW" "Lin" 0.404
"8736" "Studentized EHW" "Lin" 0.705
"8737" "Studentized EHW" "Lin" 0.871
"8738" "Studentized EHW" "Lin" 0.54
"8739" "Studentized EHW" "Lin" 0.496
"8740" "Studentized EHW" "Lin" 0.735
"8741" "Studentized EHW" "Lin" 0.307
"8742" "Studentized EHW" "Lin" 0.234
"8743" "Studentized EHW" "Lin" 0.732
"8744" "Studentized EHW" "Lin" 0.167
"8745" "Studentized EHW" "Lin" 0.022
"8746" "Studentized EHW" "Lin" 0.899
"8747" "Studentized EHW" "Lin" 0.705
"8748" "Studentized EHW" "Lin" 0.411
"8749" "Studentized EHW" "Lin" 0.866
"8750" "Studentized EHW" "Lin" 0.992
"8751" "Studentized EHW" "Lin" 0.827
"8752" "Studentized EHW" "Lin" 0.421
"8753" "Studentized EHW" "Lin" 0.139
"8754" "Studentized EHW" "Lin" 0.225
"8755" "Studentized EHW" "Lin" 0.518
"8756" "Studentized EHW" "Lin" 0.159
"8757" "Studentized EHW" "Lin" 0.457
"8758" "Studentized EHW" "Lin" 0.645
"8759" "Studentized EHW" "Lin" 0.825
"8760" "Studentized EHW" "Lin" 0.023
"8761" "Studentized EHW" "Lin" 0.208
"8762" "Studentized EHW" "Lin" 0.061
"8763" "Studentized EHW" "Lin" 0.859
"8764" "Studentized EHW" "Lin" 0.92
"8765" "Studentized EHW" "Lin" 0.665
"8766" "Studentized EHW" "Lin" 0.978
"8767" "Studentized EHW" "Lin" 0.739
"8768" "Studentized EHW" "Lin" 0.837
"8769" "Studentized EHW" "Lin" 0.562
"8770" "Studentized EHW" "Lin" 0.047
"8771" "Studentized EHW" "Lin" 0.188
"8772" "Studentized EHW" "Lin" 0.482
"8773" "Studentized EHW" "Lin" 0.371
"8774" "Studentized EHW" "Lin" 0.203
"8775" "Studentized EHW" "Lin" 0.611
"8776" "Studentized EHW" "Lin" 0.491
"8777" "Studentized EHW" "Lin" 0.618
"8778" "Studentized EHW" "Lin" 0.735
"8779" "Studentized EHW" "Lin" 0.752
"8780" "Studentized EHW" "Lin" 0.456
"8781" "Studentized EHW" "Lin" 0.364
"8782" "Studentized EHW" "Lin" 0.565
"8783" "Studentized EHW" "Lin" 0.989
"8784" "Studentized EHW" "Lin" 0.476
"8785" "Studentized EHW" "Lin" 0.957
"8786" "Studentized EHW" "Lin" 0.337
"8787" "Studentized EHW" "Lin" 0.327
"8788" "Studentized EHW" "Lin" 0.561
"8789" "Studentized EHW" "Lin" 0.203
"8790" "Studentized EHW" "Lin" 0.514
"8791" "Studentized EHW" "Lin" 0.465
"8792" "Studentized EHW" "Lin" 0.395
"8793" "Studentized EHW" "Lin" 0.819
"8794" "Studentized EHW" "Lin" 0.809
"8795" "Studentized EHW" "Lin" 0.461
"8796" "Studentized EHW" "Lin" 0.708
"8797" "Studentized EHW" "Lin" 0.392
"8798" "Studentized EHW" "Lin" 0.674
"8799" "Studentized EHW" "Lin" 0.015
"8800" "Studentized EHW" "Lin" 0.024
"8801" "Studentized EHW" "Lin" 0.445
"8802" "Studentized EHW" "Lin" 0.978
"8803" "Studentized EHW" "Lin" 0.816
"8804" "Studentized EHW" "Lin" 0.689
"8805" "Studentized EHW" "Lin" 0.359
"8806" "Studentized EHW" "Lin" 0.818
"8807" "Studentized EHW" "Lin" 0.605
"8808" "Studentized EHW" "Lin" 0.296
"8809" "Studentized EHW" "Lin" 0.389
"8810" "Studentized EHW" "Lin" 0.504
"8811" "Studentized EHW" "Lin" 0.527
"8812" "Studentized EHW" "Lin" 0.356
"8813" "Studentized EHW" "Lin" 0.936
"8814" "Studentized EHW" "Lin" 0.467
"8815" "Studentized EHW" "Lin" 0.948
"8816" "Studentized EHW" "Lin" 0.255
"8817" "Studentized EHW" "Lin" 0.607
"8818" "Studentized EHW" "Lin" 0.273
"8819" "Studentized EHW" "Lin" 0.072
"8820" "Studentized EHW" "Lin" 0.336
"8821" "Studentized EHW" "Lin" 0.91
"8822" "Studentized EHW" "Lin" 0.334
"8823" "Studentized EHW" "Lin" 0.752
"8824" "Studentized EHW" "Lin" 0.411
"8825" "Studentized EHW" "Lin" 0.068
"8826" "Studentized EHW" "Lin" 0.309
"8827" "Studentized EHW" "Lin" 0.494
"8828" "Studentized EHW" "Lin" 0.02
"8829" "Studentized EHW" "Lin" 0.322
"8830" "Studentized EHW" "Lin" 0.857
"8831" "Studentized EHW" "Lin" 0.519
"8832" "Studentized EHW" "Lin" 0.226
"8833" "Studentized EHW" "Lin" 0.379
"8834" "Studentized EHW" "Lin" 0.879
"8835" "Studentized EHW" "Lin" 0.55
"8836" "Studentized EHW" "Lin" 0.433
"8837" "Studentized EHW" "Lin" 0.721
"8838" "Studentized EHW" "Lin" 0.907
"8839" "Studentized EHW" "Lin" 0.556
"8840" "Studentized EHW" "Lin" 0.006
"8841" "Studentized EHW" "Lin" 0.711
"8842" "Studentized EHW" "Lin" 0.004
"8843" "Studentized EHW" "Lin" 0.93
"8844" "Studentized EHW" "Lin" 0.793
"8845" "Studentized EHW" "Lin" 0.748
"8846" "Studentized EHW" "Lin" 0.347
"8847" "Studentized EHW" "Lin" 0.718
"8848" "Studentized EHW" "Lin" 0.271
"8849" "Studentized EHW" "Lin" 0.271
"8850" "Studentized EHW" "Lin" 0.982
"8851" "Studentized EHW" "Lin" 0.469
"8852" "Studentized EHW" "Lin" 0.347
"8853" "Studentized EHW" "Lin" 0.683
"8854" "Studentized EHW" "Lin" 0.606
"8855" "Studentized EHW" "Lin" 0.932
"8856" "Studentized EHW" "Lin" 0.553
"8857" "Studentized EHW" "Lin" 0.77
"8858" "Studentized EHW" "Lin" 0.206
"8859" "Studentized EHW" "Lin" 0.599
"8860" "Studentized EHW" "Lin" 0.336
"8861" "Studentized EHW" "Lin" 0.099
"8862" "Studentized EHW" "Lin" 0.805
"8863" "Studentized EHW" "Lin" 0.249
"8864" "Studentized EHW" "Lin" 0.238
"8865" "Studentized EHW" "Lin" 0.255
"8866" "Studentized EHW" "Lin" 0.395
"8867" "Studentized EHW" "Lin" 0.605
"8868" "Studentized EHW" "Lin" 0.262
"8869" "Studentized EHW" "Lin" 0.97
"8870" "Studentized EHW" "Lin" 0.076
"8871" "Studentized EHW" "Lin" 0.871
"8872" "Studentized EHW" "Lin" 0.909
"8873" "Studentized EHW" "Lin" 0.34
"8874" "Studentized EHW" "Lin" 0.855
"8875" "Studentized EHW" "Lin" 0.407
"8876" "Studentized EHW" "Lin" 0.763
"8877" "Studentized EHW" "Lin" 0.694
"8878" "Studentized EHW" "Lin" 0.021
"8879" "Studentized EHW" "Lin" 0.353
"8880" "Studentized EHW" "Lin" 0.325
"8881" "Studentized EHW" "Lin" 0.137
"8882" "Studentized EHW" "Lin" 0.527
"8883" "Studentized EHW" "Lin" 0.365
"8884" "Studentized EHW" "Lin" 0.64
"8885" "Studentized EHW" "Lin" 0.726
"8886" "Studentized EHW" "Lin" 0.873
"8887" "Studentized EHW" "Lin" 0.991
"8888" "Studentized EHW" "Lin" 0.066
"8889" "Studentized EHW" "Lin" 0.391
"8890" "Studentized EHW" "Lin" 0.996
"8891" "Studentized EHW" "Lin" 0.314
"8892" "Studentized EHW" "Lin" 0.896
"8893" "Studentized EHW" "Lin" 0.53
"8894" "Studentized EHW" "Lin" 0.152
"8895" "Studentized EHW" "Lin" 0.338
"8896" "Studentized EHW" "Lin" 0.433
"8897" "Studentized EHW" "Lin" 0
"8898" "Studentized EHW" "Lin" 0.984
"8899" "Studentized EHW" "Lin" 0.459
"8900" "Studentized EHW" "Lin" 0.325
"8901" "Studentized EHW" "Lin" 0.945
"8902" "Studentized EHW" "Lin" 0.891
"8903" "Studentized EHW" "Lin" 0.739
"8904" "Studentized EHW" "Lin" 0.776
"8905" "Studentized EHW" "Lin" 0.481
"8906" "Studentized EHW" "Lin" 0.957
"8907" "Studentized EHW" "Lin" 0.538
"8908" "Studentized EHW" "Lin" 0.167
"8909" "Studentized EHW" "Lin" 0.354
"8910" "Studentized EHW" "Lin" 0.83
"8911" "Studentized EHW" "Lin" 0.631
"8912" "Studentized EHW" "Lin" 0.362
"8913" "Studentized EHW" "Lin" 0.089
"8914" "Studentized EHW" "Lin" 0.316
"8915" "Studentized EHW" "Lin" 0.436
"8916" "Studentized EHW" "Lin" 0.097
"8917" "Studentized EHW" "Lin" 0.673
"8918" "Studentized EHW" "Lin" 0.257
"8919" "Studentized EHW" "Lin" 0.39
"8920" "Studentized EHW" "Lin" 0.329
"8921" "Studentized EHW" "Lin" 0.777
"8922" "Studentized EHW" "Lin" 0.234
"8923" "Studentized EHW" "Lin" 0.151
"8924" "Studentized EHW" "Lin" 0.094
"8925" "Studentized EHW" "Lin" 0.625
"8926" "Studentized EHW" "Lin" 0.62
"8927" "Studentized EHW" "Lin" 0.754
"8928" "Studentized EHW" "Lin" 0.779
"8929" "Studentized EHW" "Lin" 0.798
"8930" "Studentized EHW" "Lin" 0.812
"8931" "Studentized EHW" "Lin" 0.325
"8932" "Studentized EHW" "Lin" 0.118
"8933" "Studentized EHW" "Lin" 0.808
"8934" "Studentized EHW" "Lin" 0.955
"8935" "Studentized EHW" "Lin" 0.66
"8936" "Studentized EHW" "Lin" 0.775
"8937" "Studentized EHW" "Lin" 0.633
"8938" "Studentized EHW" "Lin" 0.986
"8939" "Studentized EHW" "Lin" 0.602
"8940" "Studentized EHW" "Lin" 0.539
"8941" "Studentized EHW" "Lin" 0.718
"8942" "Studentized EHW" "Lin" 0.834
"8943" "Studentized EHW" "Lin" 0.272
"8944" "Studentized EHW" "Lin" 0.184
"8945" "Studentized EHW" "Lin" 0.98
"8946" "Studentized EHW" "Lin" 0.267
"8947" "Studentized EHW" "Lin" 0.237
"8948" "Studentized EHW" "Lin" 0.742
"8949" "Studentized EHW" "Lin" 0.875
"8950" "Studentized EHW" "Lin" 0.048
"8951" "Studentized EHW" "Lin" 0.783
"8952" "Studentized EHW" "Lin" 0.83
"8953" "Studentized EHW" "Lin" 0.344
"8954" "Studentized EHW" "Lin" 0.949
"8955" "Studentized EHW" "Lin" 0.973
"8956" "Studentized EHW" "Lin" 0.411
"8957" "Studentized EHW" "Lin" 0.699
"8958" "Studentized EHW" "Lin" 0.369
"8959" "Studentized EHW" "Lin" 0.366
"8960" "Studentized EHW" "Lin" 0.352
"8961" "Studentized EHW" "Lin" 0.814
"8962" "Studentized EHW" "Lin" 0.351
"8963" "Studentized EHW" "Lin" 0.388
"8964" "Studentized EHW" "Lin" 0.619
"8965" "Studentized EHW" "Lin" 0.669
"8966" "Studentized EHW" "Lin" 0.246
"8967" "Studentized EHW" "Lin" 0.649
"8968" "Studentized EHW" "Lin" 0.082
"8969" "Studentized EHW" "Lin" 0.561
"8970" "Studentized EHW" "Lin" 0.93
"8971" "Studentized EHW" "Lin" 0.175
"8972" "Studentized EHW" "Lin" 0.648
"8973" "Studentized EHW" "Lin" 0.57
"8974" "Studentized EHW" "Lin" 0.006
"8975" "Studentized EHW" "Lin" 0.825
"8976" "Studentized EHW" "Lin" 0.471
"8977" "Studentized EHW" "Lin" 0.072
"8978" "Studentized EHW" "Lin" 0.732
"8979" "Studentized EHW" "Lin" 0.659
"8980" "Studentized EHW" "Lin" 0.061
"8981" "Studentized EHW" "Lin" 0.09
"8982" "Studentized EHW" "Lin" 0.176
"8983" "Studentized EHW" "Lin" 0.143
"8984" "Studentized EHW" "Lin" 0.603
"8985" "Studentized EHW" "Lin" 0.998
"8986" "Studentized EHW" "Lin" 0.655
"8987" "Studentized EHW" "Lin" 0.121
"8988" "Studentized EHW" "Lin" 0.019
"8989" "Studentized EHW" "Lin" 0.416
"8990" "Studentized EHW" "Lin" 0.81
"8991" "Studentized EHW" "Lin" 0.501
"8992" "Studentized EHW" "Lin" 0.53
"8993" "Studentized EHW" "Lin" 0.396
"8994" "Studentized EHW" "Lin" 0.753
"8995" "Studentized EHW" "Lin" 0.139
"8996" "Studentized EHW" "Lin" 0.292
"8997" "Studentized EHW" "Lin" 0.296
"8998" "Studentized EHW" "Lin" 0.516
"8999" "Studentized EHW" "Lin" 0.211
"9000" "Studentized EHW" "Lin" 0.076
"9001" "Unstudentized" "Rosenbaum" 0.526
"9002" "Unstudentized" "Rosenbaum" 0.551
"9003" "Unstudentized" "Rosenbaum" 0.019
"9004" "Unstudentized" "Rosenbaum" 0.251
"9005" "Unstudentized" "Rosenbaum" 0.116
"9006" "Unstudentized" "Rosenbaum" 0.377
"9007" "Unstudentized" "Rosenbaum" 0.378
"9008" "Unstudentized" "Rosenbaum" 0.142
"9009" "Unstudentized" "Rosenbaum" 0.11
"9010" "Unstudentized" "Rosenbaum" 0.184
"9011" "Unstudentized" "Rosenbaum" 0.36
"9012" "Unstudentized" "Rosenbaum" 0.86
"9013" "Unstudentized" "Rosenbaum" 0.671
"9014" "Unstudentized" "Rosenbaum" 0.27
"9015" "Unstudentized" "Rosenbaum" 0.409
"9016" "Unstudentized" "Rosenbaum" 0.591
"9017" "Unstudentized" "Rosenbaum" 0.353
"9018" "Unstudentized" "Rosenbaum" 0.422
"9019" "Unstudentized" "Rosenbaum" 0.274
"9020" "Unstudentized" "Rosenbaum" 0.52
"9021" "Unstudentized" "Rosenbaum" 0.511
"9022" "Unstudentized" "Rosenbaum" 0.492
"9023" "Unstudentized" "Rosenbaum" 0.605
"9024" "Unstudentized" "Rosenbaum" 0.876
"9025" "Unstudentized" "Rosenbaum" 0.199
"9026" "Unstudentized" "Rosenbaum" 0.298
"9027" "Unstudentized" "Rosenbaum" 0.233
"9028" "Unstudentized" "Rosenbaum" 0.101
"9029" "Unstudentized" "Rosenbaum" 0.02
"9030" "Unstudentized" "Rosenbaum" 0.437
"9031" "Unstudentized" "Rosenbaum" 0.388
"9032" "Unstudentized" "Rosenbaum" 0.651
"9033" "Unstudentized" "Rosenbaum" 0.671
"9034" "Unstudentized" "Rosenbaum" 0.906
"9035" "Unstudentized" "Rosenbaum" 0.729
"9036" "Unstudentized" "Rosenbaum" 0.709
"9037" "Unstudentized" "Rosenbaum" 0.918
"9038" "Unstudentized" "Rosenbaum" 0.586
"9039" "Unstudentized" "Rosenbaum" 0.713
"9040" "Unstudentized" "Rosenbaum" 0.094
"9041" "Unstudentized" "Rosenbaum" 0.362
"9042" "Unstudentized" "Rosenbaum" 0.788
"9043" "Unstudentized" "Rosenbaum" 0.807
"9044" "Unstudentized" "Rosenbaum" 0.898
"9045" "Unstudentized" "Rosenbaum" 0.741
"9046" "Unstudentized" "Rosenbaum" 0.876
"9047" "Unstudentized" "Rosenbaum" 0.68
"9048" "Unstudentized" "Rosenbaum" 0.676
"9049" "Unstudentized" "Rosenbaum" 0.394
"9050" "Unstudentized" "Rosenbaum" 0.298
"9051" "Unstudentized" "Rosenbaum" 0.359
"9052" "Unstudentized" "Rosenbaum" 0.288
"9053" "Unstudentized" "Rosenbaum" 0.63
"9054" "Unstudentized" "Rosenbaum" 0.509
"9055" "Unstudentized" "Rosenbaum" 0.55
"9056" "Unstudentized" "Rosenbaum" 0.74
"9057" "Unstudentized" "Rosenbaum" 0.556
"9058" "Unstudentized" "Rosenbaum" 0.137
"9059" "Unstudentized" "Rosenbaum" 0.629
"9060" "Unstudentized" "Rosenbaum" 0.101
"9061" "Unstudentized" "Rosenbaum" 0.615
"9062" "Unstudentized" "Rosenbaum" 0.874
"9063" "Unstudentized" "Rosenbaum" 0.318
"9064" "Unstudentized" "Rosenbaum" 0.621
"9065" "Unstudentized" "Rosenbaum" 0.392
"9066" "Unstudentized" "Rosenbaum" 0.19
"9067" "Unstudentized" "Rosenbaum" 0.826
"9068" "Unstudentized" "Rosenbaum" 0.024
"9069" "Unstudentized" "Rosenbaum" 0.002
"9070" "Unstudentized" "Rosenbaum" 0.93
"9071" "Unstudentized" "Rosenbaum" 0.636
"9072" "Unstudentized" "Rosenbaum" 0.773
"9073" "Unstudentized" "Rosenbaum" 0.19
"9074" "Unstudentized" "Rosenbaum" 0.561
"9075" "Unstudentized" "Rosenbaum" 0.022
"9076" "Unstudentized" "Rosenbaum" 0.185
"9077" "Unstudentized" "Rosenbaum" 0.04
"9078" "Unstudentized" "Rosenbaum" 0.194
"9079" "Unstudentized" "Rosenbaum" 0.29
"9080" "Unstudentized" "Rosenbaum" 0.395
"9081" "Unstudentized" "Rosenbaum" 0.826
"9082" "Unstudentized" "Rosenbaum" 0.14
"9083" "Unstudentized" "Rosenbaum" 0.667
"9084" "Unstudentized" "Rosenbaum" 0.028
"9085" "Unstudentized" "Rosenbaum" 0.34
"9086" "Unstudentized" "Rosenbaum" 0.26
"9087" "Unstudentized" "Rosenbaum" 0.775
"9088" "Unstudentized" "Rosenbaum" 0.978
"9089" "Unstudentized" "Rosenbaum" 0.321
"9090" "Unstudentized" "Rosenbaum" 0.513
"9091" "Unstudentized" "Rosenbaum" 0.038
"9092" "Unstudentized" "Rosenbaum" 0.117
"9093" "Unstudentized" "Rosenbaum" 0.669
"9094" "Unstudentized" "Rosenbaum" 0.803
"9095" "Unstudentized" "Rosenbaum" 0.833
"9096" "Unstudentized" "Rosenbaum" 0.535
"9097" "Unstudentized" "Rosenbaum" 0.283
"9098" "Unstudentized" "Rosenbaum" 0.589
"9099" "Unstudentized" "Rosenbaum" 0.612
"9100" "Unstudentized" "Rosenbaum" 0.625
"9101" "Unstudentized" "Rosenbaum" 0.938
"9102" "Unstudentized" "Rosenbaum" 0.55
"9103" "Unstudentized" "Rosenbaum" 0.196
"9104" "Unstudentized" "Rosenbaum" 0.435
"9105" "Unstudentized" "Rosenbaum" 0.44
"9106" "Unstudentized" "Rosenbaum" 0.372
"9107" "Unstudentized" "Rosenbaum" 0.91
"9108" "Unstudentized" "Rosenbaum" 0
"9109" "Unstudentized" "Rosenbaum" 0.094
"9110" "Unstudentized" "Rosenbaum" 0.902
"9111" "Unstudentized" "Rosenbaum" 0.137
"9112" "Unstudentized" "Rosenbaum" 0.349
"9113" "Unstudentized" "Rosenbaum" 0.012
"9114" "Unstudentized" "Rosenbaum" 0.284
"9115" "Unstudentized" "Rosenbaum" 0.006
"9116" "Unstudentized" "Rosenbaum" 0.096
"9117" "Unstudentized" "Rosenbaum" 0.244
"9118" "Unstudentized" "Rosenbaum" 0.768
"9119" "Unstudentized" "Rosenbaum" 0.266
"9120" "Unstudentized" "Rosenbaum" 0.287
"9121" "Unstudentized" "Rosenbaum" 0.501
"9122" "Unstudentized" "Rosenbaum" 0.105
"9123" "Unstudentized" "Rosenbaum" 0.645
"9124" "Unstudentized" "Rosenbaum" 0.977
"9125" "Unstudentized" "Rosenbaum" 0.022
"9126" "Unstudentized" "Rosenbaum" 0.457
"9127" "Unstudentized" "Rosenbaum" 0.749
"9128" "Unstudentized" "Rosenbaum" 0.78
"9129" "Unstudentized" "Rosenbaum" 0.017
"9130" "Unstudentized" "Rosenbaum" 0.798
"9131" "Unstudentized" "Rosenbaum" 0.79
"9132" "Unstudentized" "Rosenbaum" 0.594
"9133" "Unstudentized" "Rosenbaum" 0.218
"9134" "Unstudentized" "Rosenbaum" 0.255
"9135" "Unstudentized" "Rosenbaum" 0.081
"9136" "Unstudentized" "Rosenbaum" 0.582
"9137" "Unstudentized" "Rosenbaum" 0.001
"9138" "Unstudentized" "Rosenbaum" 0.748
"9139" "Unstudentized" "Rosenbaum" 0.06
"9140" "Unstudentized" "Rosenbaum" 0.658
"9141" "Unstudentized" "Rosenbaum" 0.001
"9142" "Unstudentized" "Rosenbaum" 0.109
"9143" "Unstudentized" "Rosenbaum" 0.752
"9144" "Unstudentized" "Rosenbaum" 0.157
"9145" "Unstudentized" "Rosenbaum" 0.363
"9146" "Unstudentized" "Rosenbaum" 0.071
"9147" "Unstudentized" "Rosenbaum" 0.188
"9148" "Unstudentized" "Rosenbaum" 0.896
"9149" "Unstudentized" "Rosenbaum" 0.755
"9150" "Unstudentized" "Rosenbaum" 0.539
"9151" "Unstudentized" "Rosenbaum" 0.524
"9152" "Unstudentized" "Rosenbaum" 0.776
"9153" "Unstudentized" "Rosenbaum" 0.834
"9154" "Unstudentized" "Rosenbaum" 0.163
"9155" "Unstudentized" "Rosenbaum" 0.308
"9156" "Unstudentized" "Rosenbaum" 0.389
"9157" "Unstudentized" "Rosenbaum" 0.089
"9158" "Unstudentized" "Rosenbaum" 0.103
"9159" "Unstudentized" "Rosenbaum" 0.621
"9160" "Unstudentized" "Rosenbaum" 0.126
"9161" "Unstudentized" "Rosenbaum" 0.924
"9162" "Unstudentized" "Rosenbaum" 0.623
"9163" "Unstudentized" "Rosenbaum" 0.825
"9164" "Unstudentized" "Rosenbaum" 1
"9165" "Unstudentized" "Rosenbaum" 0.161
"9166" "Unstudentized" "Rosenbaum" 0.399
"9167" "Unstudentized" "Rosenbaum" 0.306
"9168" "Unstudentized" "Rosenbaum" 0.97
"9169" "Unstudentized" "Rosenbaum" 0.663
"9170" "Unstudentized" "Rosenbaum" 0.635
"9171" "Unstudentized" "Rosenbaum" 0.181
"9172" "Unstudentized" "Rosenbaum" 0.263
"9173" "Unstudentized" "Rosenbaum" 0.589
"9174" "Unstudentized" "Rosenbaum" 0.309
"9175" "Unstudentized" "Rosenbaum" 0.479
"9176" "Unstudentized" "Rosenbaum" 0.04
"9177" "Unstudentized" "Rosenbaum" 0.667
"9178" "Unstudentized" "Rosenbaum" 0.264
"9179" "Unstudentized" "Rosenbaum" 0.059
"9180" "Unstudentized" "Rosenbaum" 0.528
"9181" "Unstudentized" "Rosenbaum" 0.647
"9182" "Unstudentized" "Rosenbaum" 0.093
"9183" "Unstudentized" "Rosenbaum" 0.085
"9184" "Unstudentized" "Rosenbaum" 0.694
"9185" "Unstudentized" "Rosenbaum" 0.907
"9186" "Unstudentized" "Rosenbaum" 0.011
"9187" "Unstudentized" "Rosenbaum" 0.26
"9188" "Unstudentized" "Rosenbaum" 0.289
"9189" "Unstudentized" "Rosenbaum" 0.658
"9190" "Unstudentized" "Rosenbaum" 0.984
"9191" "Unstudentized" "Rosenbaum" 0.662
"9192" "Unstudentized" "Rosenbaum" 0.283
"9193" "Unstudentized" "Rosenbaum" 0.936
"9194" "Unstudentized" "Rosenbaum" 0.943
"9195" "Unstudentized" "Rosenbaum" 0.022
"9196" "Unstudentized" "Rosenbaum" 0.093
"9197" "Unstudentized" "Rosenbaum" 0.743
"9198" "Unstudentized" "Rosenbaum" 0.287
"9199" "Unstudentized" "Rosenbaum" 0.786
"9200" "Unstudentized" "Rosenbaum" 0.203
"9201" "Unstudentized" "Rosenbaum" 0.826
"9202" "Unstudentized" "Rosenbaum" 0.7
"9203" "Unstudentized" "Rosenbaum" 0.07
"9204" "Unstudentized" "Rosenbaum" 0.189
"9205" "Unstudentized" "Rosenbaum" 0.284
"9206" "Unstudentized" "Rosenbaum" 0.75
"9207" "Unstudentized" "Rosenbaum" 0.274
"9208" "Unstudentized" "Rosenbaum" 0.27
"9209" "Unstudentized" "Rosenbaum" 0.784
"9210" "Unstudentized" "Rosenbaum" 0.431
"9211" "Unstudentized" "Rosenbaum" 0.81
"9212" "Unstudentized" "Rosenbaum" 0.641
"9213" "Unstudentized" "Rosenbaum" 0.185
"9214" "Unstudentized" "Rosenbaum" 0.621
"9215" "Unstudentized" "Rosenbaum" 0.729
"9216" "Unstudentized" "Rosenbaum" 0.048
"9217" "Unstudentized" "Rosenbaum" 0.021
"9218" "Unstudentized" "Rosenbaum" 0.88
"9219" "Unstudentized" "Rosenbaum" 0.155
"9220" "Unstudentized" "Rosenbaum" 0.052
"9221" "Unstudentized" "Rosenbaum" 0.014
"9222" "Unstudentized" "Rosenbaum" 0.212
"9223" "Unstudentized" "Rosenbaum" 0.587
"9224" "Unstudentized" "Rosenbaum" 0.513
"9225" "Unstudentized" "Rosenbaum" 0.491
"9226" "Unstudentized" "Rosenbaum" 0.182
"9227" "Unstudentized" "Rosenbaum" 0.451
"9228" "Unstudentized" "Rosenbaum" 0.239
"9229" "Unstudentized" "Rosenbaum" 0.61
"9230" "Unstudentized" "Rosenbaum" 0.688
"9231" "Unstudentized" "Rosenbaum" 0.986
"9232" "Unstudentized" "Rosenbaum" 0.414
"9233" "Unstudentized" "Rosenbaum" 0.594
"9234" "Unstudentized" "Rosenbaum" 0.461
"9235" "Unstudentized" "Rosenbaum" 0.728
"9236" "Unstudentized" "Rosenbaum" 0.277
"9237" "Unstudentized" "Rosenbaum" 0.754
"9238" "Unstudentized" "Rosenbaum" 0.352
"9239" "Unstudentized" "Rosenbaum" 0.351
"9240" "Unstudentized" "Rosenbaum" 0.276
"9241" "Unstudentized" "Rosenbaum" 0.73
"9242" "Unstudentized" "Rosenbaum" 0.837
"9243" "Unstudentized" "Rosenbaum" 0
"9244" "Unstudentized" "Rosenbaum" 0.014
"9245" "Unstudentized" "Rosenbaum" 0.754
"9246" "Unstudentized" "Rosenbaum" 0.451
"9247" "Unstudentized" "Rosenbaum" 0.395
"9248" "Unstudentized" "Rosenbaum" 0.678
"9249" "Unstudentized" "Rosenbaum" 0.191
"9250" "Unstudentized" "Rosenbaum" 0.176
"9251" "Unstudentized" "Rosenbaum" 0.664
"9252" "Unstudentized" "Rosenbaum" 0.887
"9253" "Unstudentized" "Rosenbaum" 0.516
"9254" "Unstudentized" "Rosenbaum" 0.959
"9255" "Unstudentized" "Rosenbaum" 0.801
"9256" "Unstudentized" "Rosenbaum" 0.851
"9257" "Unstudentized" "Rosenbaum" 0.025
"9258" "Unstudentized" "Rosenbaum" 0.323
"9259" "Unstudentized" "Rosenbaum" 0.839
"9260" "Unstudentized" "Rosenbaum" 0.019
"9261" "Unstudentized" "Rosenbaum" 0.502
"9262" "Unstudentized" "Rosenbaum" 0.73
"9263" "Unstudentized" "Rosenbaum" 0.424
"9264" "Unstudentized" "Rosenbaum" 0.338
"9265" "Unstudentized" "Rosenbaum" 0.203
"9266" "Unstudentized" "Rosenbaum" 0.581
"9267" "Unstudentized" "Rosenbaum" 0.996
"9268" "Unstudentized" "Rosenbaum" 0.094
"9269" "Unstudentized" "Rosenbaum" 0.076
"9270" "Unstudentized" "Rosenbaum" 0.243
"9271" "Unstudentized" "Rosenbaum" 0.92
"9272" "Unstudentized" "Rosenbaum" 0.399
"9273" "Unstudentized" "Rosenbaum" 0.01
"9274" "Unstudentized" "Rosenbaum" 0.469
"9275" "Unstudentized" "Rosenbaum" 0.607
"9276" "Unstudentized" "Rosenbaum" 0.037
"9277" "Unstudentized" "Rosenbaum" 0.236
"9278" "Unstudentized" "Rosenbaum" 0.479
"9279" "Unstudentized" "Rosenbaum" 0.884
"9280" "Unstudentized" "Rosenbaum" 0.008
"9281" "Unstudentized" "Rosenbaum" 0.629
"9282" "Unstudentized" "Rosenbaum" 0.793
"9283" "Unstudentized" "Rosenbaum" 0.578
"9284" "Unstudentized" "Rosenbaum" 0.002
"9285" "Unstudentized" "Rosenbaum" 0.238
"9286" "Unstudentized" "Rosenbaum" 0.5
"9287" "Unstudentized" "Rosenbaum" 0.213
"9288" "Unstudentized" "Rosenbaum" 0.827
"9289" "Unstudentized" "Rosenbaum" 0.593
"9290" "Unstudentized" "Rosenbaum" 0.867
"9291" "Unstudentized" "Rosenbaum" 0.282
"9292" "Unstudentized" "Rosenbaum" 0.702
"9293" "Unstudentized" "Rosenbaum" 0.211
"9294" "Unstudentized" "Rosenbaum" 0.956
"9295" "Unstudentized" "Rosenbaum" 0.738
"9296" "Unstudentized" "Rosenbaum" 0.585
"9297" "Unstudentized" "Rosenbaum" 0.233
"9298" "Unstudentized" "Rosenbaum" 0.623
"9299" "Unstudentized" "Rosenbaum" 0.206
"9300" "Unstudentized" "Rosenbaum" 0.801
"9301" "Unstudentized" "Rosenbaum" 0.27
"9302" "Unstudentized" "Rosenbaum" 0.015
"9303" "Unstudentized" "Rosenbaum" 0.104
"9304" "Unstudentized" "Rosenbaum" 0.93
"9305" "Unstudentized" "Rosenbaum" 0.054
"9306" "Unstudentized" "Rosenbaum" 0.031
"9307" "Unstudentized" "Rosenbaum" 0.24
"9308" "Unstudentized" "Rosenbaum" 0.211
"9309" "Unstudentized" "Rosenbaum" 0.462
"9310" "Unstudentized" "Rosenbaum" 0.043
"9311" "Unstudentized" "Rosenbaum" 0.619
"9312" "Unstudentized" "Rosenbaum" 0.292
"9313" "Unstudentized" "Rosenbaum" 0.635
"9314" "Unstudentized" "Rosenbaum" 0.025
"9315" "Unstudentized" "Rosenbaum" 0.037
"9316" "Unstudentized" "Rosenbaum" 0.668
"9317" "Unstudentized" "Rosenbaum" 0.889
"9318" "Unstudentized" "Rosenbaum" 0.476
"9319" "Unstudentized" "Rosenbaum" 0.513
"9320" "Unstudentized" "Rosenbaum" 0.477
"9321" "Unstudentized" "Rosenbaum" 0.237
"9322" "Unstudentized" "Rosenbaum" 0.53
"9323" "Unstudentized" "Rosenbaum" 0.853
"9324" "Unstudentized" "Rosenbaum" 0.098
"9325" "Unstudentized" "Rosenbaum" 0.245
"9326" "Unstudentized" "Rosenbaum" 0.891
"9327" "Unstudentized" "Rosenbaum" 0.325
"9328" "Unstudentized" "Rosenbaum" 0.975
"9329" "Unstudentized" "Rosenbaum" 0.731
"9330" "Unstudentized" "Rosenbaum" 0.377
"9331" "Unstudentized" "Rosenbaum" 0.376
"9332" "Unstudentized" "Rosenbaum" 0.906
"9333" "Unstudentized" "Rosenbaum" 0.683
"9334" "Unstudentized" "Rosenbaum" 0.293
"9335" "Unstudentized" "Rosenbaum" 0.728
"9336" "Unstudentized" "Rosenbaum" 0.346
"9337" "Unstudentized" "Rosenbaum" 0.862
"9338" "Unstudentized" "Rosenbaum" 0.183
"9339" "Unstudentized" "Rosenbaum" 0.177
"9340" "Unstudentized" "Rosenbaum" 0.022
"9341" "Unstudentized" "Rosenbaum" 0.689
"9342" "Unstudentized" "Rosenbaum" 0.011
"9343" "Unstudentized" "Rosenbaum" 0.509
"9344" "Unstudentized" "Rosenbaum" 0.977
"9345" "Unstudentized" "Rosenbaum" 0.545
"9346" "Unstudentized" "Rosenbaum" 0.587
"9347" "Unstudentized" "Rosenbaum" 0.004
"9348" "Unstudentized" "Rosenbaum" 0.299
"9349" "Unstudentized" "Rosenbaum" 0.368
"9350" "Unstudentized" "Rosenbaum" 0.937
"9351" "Unstudentized" "Rosenbaum" 0.152
"9352" "Unstudentized" "Rosenbaum" 0.238
"9353" "Unstudentized" "Rosenbaum" 0.878
"9354" "Unstudentized" "Rosenbaum" 0.876
"9355" "Unstudentized" "Rosenbaum" 0.057
"9356" "Unstudentized" "Rosenbaum" 0.01
"9357" "Unstudentized" "Rosenbaum" 0.864
"9358" "Unstudentized" "Rosenbaum" 0.094
"9359" "Unstudentized" "Rosenbaum" 0.556
"9360" "Unstudentized" "Rosenbaum" 0.158
"9361" "Unstudentized" "Rosenbaum" 0.06
"9362" "Unstudentized" "Rosenbaum" 0.899
"9363" "Unstudentized" "Rosenbaum" 0.845
"9364" "Unstudentized" "Rosenbaum" 0.274
"9365" "Unstudentized" "Rosenbaum" 0.055
"9366" "Unstudentized" "Rosenbaum" 0.595
"9367" "Unstudentized" "Rosenbaum" 0.201
"9368" "Unstudentized" "Rosenbaum" 0.016
"9369" "Unstudentized" "Rosenbaum" 0.932
"9370" "Unstudentized" "Rosenbaum" 0.83
"9371" "Unstudentized" "Rosenbaum" 0.074
"9372" "Unstudentized" "Rosenbaum" 0.061
"9373" "Unstudentized" "Rosenbaum" 0.538
"9374" "Unstudentized" "Rosenbaum" 0.233
"9375" "Unstudentized" "Rosenbaum" 0.11
"9376" "Unstudentized" "Rosenbaum" 0.165
"9377" "Unstudentized" "Rosenbaum" 0.351
"9378" "Unstudentized" "Rosenbaum" 0.858
"9379" "Unstudentized" "Rosenbaum" 0.892
"9380" "Unstudentized" "Rosenbaum" 0.977
"9381" "Unstudentized" "Rosenbaum" 0.301
"9382" "Unstudentized" "Rosenbaum" 0.804
"9383" "Unstudentized" "Rosenbaum" 0.874
"9384" "Unstudentized" "Rosenbaum" 0.976
"9385" "Unstudentized" "Rosenbaum" 0.974
"9386" "Unstudentized" "Rosenbaum" 0.01
"9387" "Unstudentized" "Rosenbaum" 0.191
"9388" "Unstudentized" "Rosenbaum" 0.33
"9389" "Unstudentized" "Rosenbaum" 0.174
"9390" "Unstudentized" "Rosenbaum" 0.222
"9391" "Unstudentized" "Rosenbaum" 0.825
"9392" "Unstudentized" "Rosenbaum" 0.334
"9393" "Unstudentized" "Rosenbaum" 0.244
"9394" "Unstudentized" "Rosenbaum" 0.063
"9395" "Unstudentized" "Rosenbaum" 0.553
"9396" "Unstudentized" "Rosenbaum" 0.094
"9397" "Unstudentized" "Rosenbaum" 0.646
"9398" "Unstudentized" "Rosenbaum" 0.227
"9399" "Unstudentized" "Rosenbaum" 0.342
"9400" "Unstudentized" "Rosenbaum" 0.44
"9401" "Unstudentized" "Rosenbaum" 0.228
"9402" "Unstudentized" "Rosenbaum" 0.525
"9403" "Unstudentized" "Rosenbaum" 0.231
"9404" "Unstudentized" "Rosenbaum" 0.758
"9405" "Unstudentized" "Rosenbaum" 0.697
"9406" "Unstudentized" "Rosenbaum" 0.331
"9407" "Unstudentized" "Rosenbaum" 0.688
"9408" "Unstudentized" "Rosenbaum" 0.213
"9409" "Unstudentized" "Rosenbaum" 0.733
"9410" "Unstudentized" "Rosenbaum" 0.077
"9411" "Unstudentized" "Rosenbaum" 0.127
"9412" "Unstudentized" "Rosenbaum" 0.041
"9413" "Unstudentized" "Rosenbaum" 0.409
"9414" "Unstudentized" "Rosenbaum" 0.435
"9415" "Unstudentized" "Rosenbaum" 0.982
"9416" "Unstudentized" "Rosenbaum" 0.005
"9417" "Unstudentized" "Rosenbaum" 0.295
"9418" "Unstudentized" "Rosenbaum" 0.252
"9419" "Unstudentized" "Rosenbaum" 0.248
"9420" "Unstudentized" "Rosenbaum" 0.023
"9421" "Unstudentized" "Rosenbaum" 0.582
"9422" "Unstudentized" "Rosenbaum" 0.06
"9423" "Unstudentized" "Rosenbaum" 0.141
"9424" "Unstudentized" "Rosenbaum" 0.238
"9425" "Unstudentized" "Rosenbaum" 0.997
"9426" "Unstudentized" "Rosenbaum" 0.221
"9427" "Unstudentized" "Rosenbaum" 0.574
"9428" "Unstudentized" "Rosenbaum" 0.011
"9429" "Unstudentized" "Rosenbaum" 0.18
"9430" "Unstudentized" "Rosenbaum" 0.011
"9431" "Unstudentized" "Rosenbaum" 0.602
"9432" "Unstudentized" "Rosenbaum" 0.048
"9433" "Unstudentized" "Rosenbaum" 0.125
"9434" "Unstudentized" "Rosenbaum" 0.468
"9435" "Unstudentized" "Rosenbaum" 0.921
"9436" "Unstudentized" "Rosenbaum" 0.125
"9437" "Unstudentized" "Rosenbaum" 0.804
"9438" "Unstudentized" "Rosenbaum" 0.898
"9439" "Unstudentized" "Rosenbaum" 0.332
"9440" "Unstudentized" "Rosenbaum" 0.569
"9441" "Unstudentized" "Rosenbaum" 0.544
"9442" "Unstudentized" "Rosenbaum" 0.423
"9443" "Unstudentized" "Rosenbaum" 0.624
"9444" "Unstudentized" "Rosenbaum" 0.322
"9445" "Unstudentized" "Rosenbaum" 0.747
"9446" "Unstudentized" "Rosenbaum" 0.972
"9447" "Unstudentized" "Rosenbaum" 0.052
"9448" "Unstudentized" "Rosenbaum" 0.19
"9449" "Unstudentized" "Rosenbaum" 0.243
"9450" "Unstudentized" "Rosenbaum" 0.214
"9451" "Unstudentized" "Rosenbaum" 0.47
"9452" "Unstudentized" "Rosenbaum" 0.916
"9453" "Unstudentized" "Rosenbaum" 0.449
"9454" "Unstudentized" "Rosenbaum" 0.84
"9455" "Unstudentized" "Rosenbaum" 0.726
"9456" "Unstudentized" "Rosenbaum" 0.544
"9457" "Unstudentized" "Rosenbaum" 0.208
"9458" "Unstudentized" "Rosenbaum" 0.06
"9459" "Unstudentized" "Rosenbaum" 0.7
"9460" "Unstudentized" "Rosenbaum" 0.261
"9461" "Unstudentized" "Rosenbaum" 0.103
"9462" "Unstudentized" "Rosenbaum" 0.629
"9463" "Unstudentized" "Rosenbaum" 0.146
"9464" "Unstudentized" "Rosenbaum" 0.93
"9465" "Unstudentized" "Rosenbaum" 0.212
"9466" "Unstudentized" "Rosenbaum" 0.005
"9467" "Unstudentized" "Rosenbaum" 0.699
"9468" "Unstudentized" "Rosenbaum" 0.815
"9469" "Unstudentized" "Rosenbaum" 0.044
"9470" "Unstudentized" "Rosenbaum" 0.23
"9471" "Unstudentized" "Rosenbaum" 0.083
"9472" "Unstudentized" "Rosenbaum" 0.543
"9473" "Unstudentized" "Rosenbaum" 0.765
"9474" "Unstudentized" "Rosenbaum" 0.829
"9475" "Unstudentized" "Rosenbaum" 0.933
"9476" "Unstudentized" "Rosenbaum" 0.389
"9477" "Unstudentized" "Rosenbaum" 0.349
"9478" "Unstudentized" "Rosenbaum" 0.102
"9479" "Unstudentized" "Rosenbaum" 0.663
"9480" "Unstudentized" "Rosenbaum" 0.823
"9481" "Unstudentized" "Rosenbaum" 0.001
"9482" "Unstudentized" "Rosenbaum" 0.617
"9483" "Unstudentized" "Rosenbaum" 0.139
"9484" "Unstudentized" "Rosenbaum" 0.208
"9485" "Unstudentized" "Rosenbaum" 0.886
"9486" "Unstudentized" "Rosenbaum" 0.171
"9487" "Unstudentized" "Rosenbaum" 0.042
"9488" "Unstudentized" "Rosenbaum" 0.576
"9489" "Unstudentized" "Rosenbaum" 0.854
"9490" "Unstudentized" "Rosenbaum" 0.37
"9491" "Unstudentized" "Rosenbaum" 0.361
"9492" "Unstudentized" "Rosenbaum" 0.834
"9493" "Unstudentized" "Rosenbaum" 0.077
"9494" "Unstudentized" "Rosenbaum" 0.025
"9495" "Unstudentized" "Rosenbaum" 0.017
"9496" "Unstudentized" "Rosenbaum" 0.795
"9497" "Unstudentized" "Rosenbaum" 0.843
"9498" "Unstudentized" "Rosenbaum" 0.296
"9499" "Unstudentized" "Rosenbaum" 0.551
"9500" "Unstudentized" "Rosenbaum" 0.952
"9501" "Unstudentized" "Rosenbaum" 0.49
"9502" "Unstudentized" "Rosenbaum" 0.634
"9503" "Unstudentized" "Rosenbaum" 0.706
"9504" "Unstudentized" "Rosenbaum" 0.313
"9505" "Unstudentized" "Rosenbaum" 0.032
"9506" "Unstudentized" "Rosenbaum" 0.567
"9507" "Unstudentized" "Rosenbaum" 0.681
"9508" "Unstudentized" "Rosenbaum" 0.608
"9509" "Unstudentized" "Rosenbaum" 0.796
"9510" "Unstudentized" "Rosenbaum" 0.757
"9511" "Unstudentized" "Rosenbaum" 0.319
"9512" "Unstudentized" "Rosenbaum" 0.593
"9513" "Unstudentized" "Rosenbaum" 0.241
"9514" "Unstudentized" "Rosenbaum" 0.776
"9515" "Unstudentized" "Rosenbaum" 0.676
"9516" "Unstudentized" "Rosenbaum" 0.474
"9517" "Unstudentized" "Rosenbaum" 0.678
"9518" "Unstudentized" "Rosenbaum" 0.774
"9519" "Unstudentized" "Rosenbaum" 0.117
"9520" "Unstudentized" "Rosenbaum" 0.813
"9521" "Unstudentized" "Rosenbaum" 0.773
"9522" "Unstudentized" "Rosenbaum" 0.87
"9523" "Unstudentized" "Rosenbaum" 0.581
"9524" "Unstudentized" "Rosenbaum" 0.224
"9525" "Unstudentized" "Rosenbaum" 0.365
"9526" "Unstudentized" "Rosenbaum" 0.126
"9527" "Unstudentized" "Rosenbaum" 0.007
"9528" "Unstudentized" "Rosenbaum" 0.635
"9529" "Unstudentized" "Rosenbaum" 0.392
"9530" "Unstudentized" "Rosenbaum" 0.746
"9531" "Unstudentized" "Rosenbaum" 0.94
"9532" "Unstudentized" "Rosenbaum" 0.326
"9533" "Unstudentized" "Rosenbaum" 0.159
"9534" "Unstudentized" "Rosenbaum" 0.68
"9535" "Unstudentized" "Rosenbaum" 0.303
"9536" "Unstudentized" "Rosenbaum" 0.949
"9537" "Unstudentized" "Rosenbaum" 0.417
"9538" "Unstudentized" "Rosenbaum" 0.164
"9539" "Unstudentized" "Rosenbaum" 0.258
"9540" "Unstudentized" "Rosenbaum" 0.387
"9541" "Unstudentized" "Rosenbaum" 0.248
"9542" "Unstudentized" "Rosenbaum" 0.849
"9543" "Unstudentized" "Rosenbaum" 0.951
"9544" "Unstudentized" "Rosenbaum" 0.412
"9545" "Unstudentized" "Rosenbaum" 0.465
"9546" "Unstudentized" "Rosenbaum" 0.069
"9547" "Unstudentized" "Rosenbaum" 0.301
"9548" "Unstudentized" "Rosenbaum" 0.22
"9549" "Unstudentized" "Rosenbaum" 0.69
"9550" "Unstudentized" "Rosenbaum" 0.546
"9551" "Unstudentized" "Rosenbaum" 0.416
"9552" "Unstudentized" "Rosenbaum" 0.86
"9553" "Unstudentized" "Rosenbaum" 0.02
"9554" "Unstudentized" "Rosenbaum" 0.318
"9555" "Unstudentized" "Rosenbaum" 0.08
"9556" "Unstudentized" "Rosenbaum" 0.519
"9557" "Unstudentized" "Rosenbaum" 0.6
"9558" "Unstudentized" "Rosenbaum" 0.607
"9559" "Unstudentized" "Rosenbaum" 0.917
"9560" "Unstudentized" "Rosenbaum" 0.989
"9561" "Unstudentized" "Rosenbaum" 0.023
"9562" "Unstudentized" "Rosenbaum" 0.607
"9563" "Unstudentized" "Rosenbaum" 0.746
"9564" "Unstudentized" "Rosenbaum" 0.496
"9565" "Unstudentized" "Rosenbaum" 0.516
"9566" "Unstudentized" "Rosenbaum" 0.059
"9567" "Unstudentized" "Rosenbaum" 0.082
"9568" "Unstudentized" "Rosenbaum" 0.804
"9569" "Unstudentized" "Rosenbaum" 0.757
"9570" "Unstudentized" "Rosenbaum" 0.426
"9571" "Unstudentized" "Rosenbaum" 0.056
"9572" "Unstudentized" "Rosenbaum" 0.41
"9573" "Unstudentized" "Rosenbaum" 0.88
"9574" "Unstudentized" "Rosenbaum" 0.511
"9575" "Unstudentized" "Rosenbaum" 0.766
"9576" "Unstudentized" "Rosenbaum" 0.86
"9577" "Unstudentized" "Rosenbaum" 0.333
"9578" "Unstudentized" "Rosenbaum" 0.327
"9579" "Unstudentized" "Rosenbaum" 0.027
"9580" "Unstudentized" "Rosenbaum" 0.84
"9581" "Unstudentized" "Rosenbaum" 0.352
"9582" "Unstudentized" "Rosenbaum" 0.682
"9583" "Unstudentized" "Rosenbaum" 0.015
"9584" "Unstudentized" "Rosenbaum" 0.074
"9585" "Unstudentized" "Rosenbaum" 0.213
"9586" "Unstudentized" "Rosenbaum" 0.935
"9587" "Unstudentized" "Rosenbaum" 0.752
"9588" "Unstudentized" "Rosenbaum" 0.132
"9589" "Unstudentized" "Rosenbaum" 0.327
"9590" "Unstudentized" "Rosenbaum" 0.854
"9591" "Unstudentized" "Rosenbaum" 0.248
"9592" "Unstudentized" "Rosenbaum" 0.14
"9593" "Unstudentized" "Rosenbaum" 0.001
"9594" "Unstudentized" "Rosenbaum" 0.275
"9595" "Unstudentized" "Rosenbaum" 0.312
"9596" "Unstudentized" "Rosenbaum" 0.717
"9597" "Unstudentized" "Rosenbaum" 0.744
"9598" "Unstudentized" "Rosenbaum" 0.498
"9599" "Unstudentized" "Rosenbaum" 0.162
"9600" "Unstudentized" "Rosenbaum" 0.899
"9601" "Unstudentized" "Rosenbaum" 0.21
"9602" "Unstudentized" "Rosenbaum" 0.385
"9603" "Unstudentized" "Rosenbaum" 0.424
"9604" "Unstudentized" "Rosenbaum" 0.338
"9605" "Unstudentized" "Rosenbaum" 0.345
"9606" "Unstudentized" "Rosenbaum" 0.45
"9607" "Unstudentized" "Rosenbaum" 0.009
"9608" "Unstudentized" "Rosenbaum" 0.286
"9609" "Unstudentized" "Rosenbaum" 0.028
"9610" "Unstudentized" "Rosenbaum" 0.34
"9611" "Unstudentized" "Rosenbaum" 0.294
"9612" "Unstudentized" "Rosenbaum" 0.324
"9613" "Unstudentized" "Rosenbaum" 0.615
"9614" "Unstudentized" "Rosenbaum" 0.25
"9615" "Unstudentized" "Rosenbaum" 0.57
"9616" "Unstudentized" "Rosenbaum" 0.766
"9617" "Unstudentized" "Rosenbaum" 0.79
"9618" "Unstudentized" "Rosenbaum" 0.956
"9619" "Unstudentized" "Rosenbaum" 0.974
"9620" "Unstudentized" "Rosenbaum" 0.634
"9621" "Unstudentized" "Rosenbaum" 0.369
"9622" "Unstudentized" "Rosenbaum" 0.443
"9623" "Unstudentized" "Rosenbaum" 0.073
"9624" "Unstudentized" "Rosenbaum" 0.369
"9625" "Unstudentized" "Rosenbaum" 0.293
"9626" "Unstudentized" "Rosenbaum" 0.846
"9627" "Unstudentized" "Rosenbaum" 0.118
"9628" "Unstudentized" "Rosenbaum" 0.453
"9629" "Unstudentized" "Rosenbaum" 0.698
"9630" "Unstudentized" "Rosenbaum" 0.735
"9631" "Unstudentized" "Rosenbaum" 0.964
"9632" "Unstudentized" "Rosenbaum" 0.725
"9633" "Unstudentized" "Rosenbaum" 0.877
"9634" "Unstudentized" "Rosenbaum" 0.118
"9635" "Unstudentized" "Rosenbaum" 0.646
"9636" "Unstudentized" "Rosenbaum" 0.391
"9637" "Unstudentized" "Rosenbaum" 0.881
"9638" "Unstudentized" "Rosenbaum" 0.688
"9639" "Unstudentized" "Rosenbaum" 0.873
"9640" "Unstudentized" "Rosenbaum" 0.029
"9641" "Unstudentized" "Rosenbaum" 0.281
"9642" "Unstudentized" "Rosenbaum" 0.24
"9643" "Unstudentized" "Rosenbaum" 0.842
"9644" "Unstudentized" "Rosenbaum" 0.352
"9645" "Unstudentized" "Rosenbaum" 0.813
"9646" "Unstudentized" "Rosenbaum" 0
"9647" "Unstudentized" "Rosenbaum" 0.067
"9648" "Unstudentized" "Rosenbaum" 0.197
"9649" "Unstudentized" "Rosenbaum" 0.665
"9650" "Unstudentized" "Rosenbaum" 0.7
"9651" "Unstudentized" "Rosenbaum" 0.185
"9652" "Unstudentized" "Rosenbaum" 0.914
"9653" "Unstudentized" "Rosenbaum" 0.102
"9654" "Unstudentized" "Rosenbaum" 0.663
"9655" "Unstudentized" "Rosenbaum" 0.282
"9656" "Unstudentized" "Rosenbaum" 0.443
"9657" "Unstudentized" "Rosenbaum" 0.107
"9658" "Unstudentized" "Rosenbaum" 0.275
"9659" "Unstudentized" "Rosenbaum" 0.089
"9660" "Unstudentized" "Rosenbaum" 0.785
"9661" "Unstudentized" "Rosenbaum" 0.761
"9662" "Unstudentized" "Rosenbaum" 0.273
"9663" "Unstudentized" "Rosenbaum" 0.076
"9664" "Unstudentized" "Rosenbaum" 0.467
"9665" "Unstudentized" "Rosenbaum" 0.944
"9666" "Unstudentized" "Rosenbaum" 0.727
"9667" "Unstudentized" "Rosenbaum" 0.067
"9668" "Unstudentized" "Rosenbaum" 0.403
"9669" "Unstudentized" "Rosenbaum" 0.962
"9670" "Unstudentized" "Rosenbaum" 0.207
"9671" "Unstudentized" "Rosenbaum" 0.151
"9672" "Unstudentized" "Rosenbaum" 0.473
"9673" "Unstudentized" "Rosenbaum" 0.821
"9674" "Unstudentized" "Rosenbaum" 0.025
"9675" "Unstudentized" "Rosenbaum" 0.726
"9676" "Unstudentized" "Rosenbaum" 0.751
"9677" "Unstudentized" "Rosenbaum" 0.677
"9678" "Unstudentized" "Rosenbaum" 0.052
"9679" "Unstudentized" "Rosenbaum" 0
"9680" "Unstudentized" "Rosenbaum" 0.622
"9681" "Unstudentized" "Rosenbaum" 0.228
"9682" "Unstudentized" "Rosenbaum" 0.204
"9683" "Unstudentized" "Rosenbaum" 0.093
"9684" "Unstudentized" "Rosenbaum" 0.312
"9685" "Unstudentized" "Rosenbaum" 0.695
"9686" "Unstudentized" "Rosenbaum" 0.302
"9687" "Unstudentized" "Rosenbaum" 0.051
"9688" "Unstudentized" "Rosenbaum" 0.123
"9689" "Unstudentized" "Rosenbaum" 0.092
"9690" "Unstudentized" "Rosenbaum" 0.576
"9691" "Unstudentized" "Rosenbaum" 0.002
"9692" "Unstudentized" "Rosenbaum" 0.546
"9693" "Unstudentized" "Rosenbaum" 0.683
"9694" "Unstudentized" "Rosenbaum" 0.484
"9695" "Unstudentized" "Rosenbaum" 0.355
"9696" "Unstudentized" "Rosenbaum" 0.695
"9697" "Unstudentized" "Rosenbaum" 0.902
"9698" "Unstudentized" "Rosenbaum" 0.475
"9699" "Unstudentized" "Rosenbaum" 0.422
"9700" "Unstudentized" "Rosenbaum" 0.802
"9701" "Unstudentized" "Rosenbaum" 0.602
"9702" "Unstudentized" "Rosenbaum" 0.976
"9703" "Unstudentized" "Rosenbaum" 0.074
"9704" "Unstudentized" "Rosenbaum" 0.878
"9705" "Unstudentized" "Rosenbaum" 0.197
"9706" "Unstudentized" "Rosenbaum" 0.038
"9707" "Unstudentized" "Rosenbaum" 0.288
"9708" "Unstudentized" "Rosenbaum" 0.03
"9709" "Unstudentized" "Rosenbaum" 0.721
"9710" "Unstudentized" "Rosenbaum" 0.494
"9711" "Unstudentized" "Rosenbaum" 0.935
"9712" "Unstudentized" "Rosenbaum" 0.027
"9713" "Unstudentized" "Rosenbaum" 0.461
"9714" "Unstudentized" "Rosenbaum" 0.133
"9715" "Unstudentized" "Rosenbaum" 0.519
"9716" "Unstudentized" "Rosenbaum" 0.158
"9717" "Unstudentized" "Rosenbaum" 0.115
"9718" "Unstudentized" "Rosenbaum" 0.95
"9719" "Unstudentized" "Rosenbaum" 0.398
"9720" "Unstudentized" "Rosenbaum" 0.498
"9721" "Unstudentized" "Rosenbaum" 0.643
"9722" "Unstudentized" "Rosenbaum" 0.293
"9723" "Unstudentized" "Rosenbaum" 0.26
"9724" "Unstudentized" "Rosenbaum" 0.625
"9725" "Unstudentized" "Rosenbaum" 0.136
"9726" "Unstudentized" "Rosenbaum" 0.895
"9727" "Unstudentized" "Rosenbaum" 0.885
"9728" "Unstudentized" "Rosenbaum" 0.511
"9729" "Unstudentized" "Rosenbaum" 0.229
"9730" "Unstudentized" "Rosenbaum" 0.193
"9731" "Unstudentized" "Rosenbaum" 0.004
"9732" "Unstudentized" "Rosenbaum" 0.441
"9733" "Unstudentized" "Rosenbaum" 0.103
"9734" "Unstudentized" "Rosenbaum" 0.558
"9735" "Unstudentized" "Rosenbaum" 0.086
"9736" "Unstudentized" "Rosenbaum" 0.369
"9737" "Unstudentized" "Rosenbaum" 0.689
"9738" "Unstudentized" "Rosenbaum" 0.978
"9739" "Unstudentized" "Rosenbaum" 0.282
"9740" "Unstudentized" "Rosenbaum" 0.473
"9741" "Unstudentized" "Rosenbaum" 0.089
"9742" "Unstudentized" "Rosenbaum" 0.136
"9743" "Unstudentized" "Rosenbaum" 0.727
"9744" "Unstudentized" "Rosenbaum" 0.067
"9745" "Unstudentized" "Rosenbaum" 0.022
"9746" "Unstudentized" "Rosenbaum" 0.915
"9747" "Unstudentized" "Rosenbaum" 0.683
"9748" "Unstudentized" "Rosenbaum" 0.161
"9749" "Unstudentized" "Rosenbaum" 0.683
"9750" "Unstudentized" "Rosenbaum" 0.783
"9751" "Unstudentized" "Rosenbaum" 0.941
"9752" "Unstudentized" "Rosenbaum" 0.059
"9753" "Unstudentized" "Rosenbaum" 0.036
"9754" "Unstudentized" "Rosenbaum" 0.156
"9755" "Unstudentized" "Rosenbaum" 0.313
"9756" "Unstudentized" "Rosenbaum" 0.068
"9757" "Unstudentized" "Rosenbaum" 0.248
"9758" "Unstudentized" "Rosenbaum" 0.572
"9759" "Unstudentized" "Rosenbaum" 0.762
"9760" "Unstudentized" "Rosenbaum" 0.002
"9761" "Unstudentized" "Rosenbaum" 0.014
"9762" "Unstudentized" "Rosenbaum" 0.009
"9763" "Unstudentized" "Rosenbaum" 0.626
"9764" "Unstudentized" "Rosenbaum" 0.75
"9765" "Unstudentized" "Rosenbaum" 0.515
"9766" "Unstudentized" "Rosenbaum" 0.708
"9767" "Unstudentized" "Rosenbaum" 0.035
"9768" "Unstudentized" "Rosenbaum" 0.558
"9769" "Unstudentized" "Rosenbaum" 0.583
"9770" "Unstudentized" "Rosenbaum" 0.041
"9771" "Unstudentized" "Rosenbaum" 0.023
"9772" "Unstudentized" "Rosenbaum" 0.136
"9773" "Unstudentized" "Rosenbaum" 0.44
"9774" "Unstudentized" "Rosenbaum" 0.057
"9775" "Unstudentized" "Rosenbaum" 0.462
"9776" "Unstudentized" "Rosenbaum" 0.673
"9777" "Unstudentized" "Rosenbaum" 0.528
"9778" "Unstudentized" "Rosenbaum" 0.705
"9779" "Unstudentized" "Rosenbaum" 0.374
"9780" "Unstudentized" "Rosenbaum" 0.492
"9781" "Unstudentized" "Rosenbaum" 0.21
"9782" "Unstudentized" "Rosenbaum" 0.271
"9783" "Unstudentized" "Rosenbaum" 0.621
"9784" "Unstudentized" "Rosenbaum" 0.368
"9785" "Unstudentized" "Rosenbaum" 0.445
"9786" "Unstudentized" "Rosenbaum" 0.073
"9787" "Unstudentized" "Rosenbaum" 0.364
"9788" "Unstudentized" "Rosenbaum" 0.384
"9789" "Unstudentized" "Rosenbaum" 0.085
"9790" "Unstudentized" "Rosenbaum" 0.703
"9791" "Unstudentized" "Rosenbaum" 0.185
"9792" "Unstudentized" "Rosenbaum" 0.502
"9793" "Unstudentized" "Rosenbaum" 0.757
"9794" "Unstudentized" "Rosenbaum" 0.73
"9795" "Unstudentized" "Rosenbaum" 0.257
"9796" "Unstudentized" "Rosenbaum" 0.72
"9797" "Unstudentized" "Rosenbaum" 0.137
"9798" "Unstudentized" "Rosenbaum" 0.988
"9799" "Unstudentized" "Rosenbaum" 0.001
"9800" "Unstudentized" "Rosenbaum" 0.01
"9801" "Unstudentized" "Rosenbaum" 0.54
"9802" "Unstudentized" "Rosenbaum" 0.976
"9803" "Unstudentized" "Rosenbaum" 0.857
"9804" "Unstudentized" "Rosenbaum" 0.168
"9805" "Unstudentized" "Rosenbaum" 0.369
"9806" "Unstudentized" "Rosenbaum" 0.363
"9807" "Unstudentized" "Rosenbaum" 0.416
"9808" "Unstudentized" "Rosenbaum" 0.105
"9809" "Unstudentized" "Rosenbaum" 0.41
"9810" "Unstudentized" "Rosenbaum" 0.435
"9811" "Unstudentized" "Rosenbaum" 0.437
"9812" "Unstudentized" "Rosenbaum" 0.32
"9813" "Unstudentized" "Rosenbaum" 0.836
"9814" "Unstudentized" "Rosenbaum" 0.563
"9815" "Unstudentized" "Rosenbaum" 0.814
"9816" "Unstudentized" "Rosenbaum" 0.396
"9817" "Unstudentized" "Rosenbaum" 0.298
"9818" "Unstudentized" "Rosenbaum" 0.035
"9819" "Unstudentized" "Rosenbaum" 0.018
"9820" "Unstudentized" "Rosenbaum" 0.111
"9821" "Unstudentized" "Rosenbaum" 0.49
"9822" "Unstudentized" "Rosenbaum" 0.167
"9823" "Unstudentized" "Rosenbaum" 0.646
"9824" "Unstudentized" "Rosenbaum" 0.178
"9825" "Unstudentized" "Rosenbaum" 0.01
"9826" "Unstudentized" "Rosenbaum" 0.216
"9827" "Unstudentized" "Rosenbaum" 0.366
"9828" "Unstudentized" "Rosenbaum" 0.01
"9829" "Unstudentized" "Rosenbaum" 0.069
"9830" "Unstudentized" "Rosenbaum" 0.774
"9831" "Unstudentized" "Rosenbaum" 0.284
"9832" "Unstudentized" "Rosenbaum" 0.043
"9833" "Unstudentized" "Rosenbaum" 0.204
"9834" "Unstudentized" "Rosenbaum" 0.901
"9835" "Unstudentized" "Rosenbaum" 0.346
"9836" "Unstudentized" "Rosenbaum" 0.083
"9837" "Unstudentized" "Rosenbaum" 0.525
"9838" "Unstudentized" "Rosenbaum" 0.629
"9839" "Unstudentized" "Rosenbaum" 0.28
"9840" "Unstudentized" "Rosenbaum" 0
"9841" "Unstudentized" "Rosenbaum" 0.837
"9842" "Unstudentized" "Rosenbaum" 0
"9843" "Unstudentized" "Rosenbaum" 0.764
"9844" "Unstudentized" "Rosenbaum" 0.712
"9845" "Unstudentized" "Rosenbaum" 0.654
"9846" "Unstudentized" "Rosenbaum" 0.253
"9847" "Unstudentized" "Rosenbaum" 0.812
"9848" "Unstudentized" "Rosenbaum" 0.175
"9849" "Unstudentized" "Rosenbaum" 0.261
"9850" "Unstudentized" "Rosenbaum" 0.567
"9851" "Unstudentized" "Rosenbaum" 0.178
"9852" "Unstudentized" "Rosenbaum" 0.326
"9853" "Unstudentized" "Rosenbaum" 0.673
"9854" "Unstudentized" "Rosenbaum" 0.356
"9855" "Unstudentized" "Rosenbaum" 0.673
"9856" "Unstudentized" "Rosenbaum" 0.598
"9857" "Unstudentized" "Rosenbaum" 0.547
"9858" "Unstudentized" "Rosenbaum" 0.017
"9859" "Unstudentized" "Rosenbaum" 0.64
"9860" "Unstudentized" "Rosenbaum" 0.293
"9861" "Unstudentized" "Rosenbaum" 0.035
"9862" "Unstudentized" "Rosenbaum" 0.486
"9863" "Unstudentized" "Rosenbaum" 0.031
"9864" "Unstudentized" "Rosenbaum" 0.298
"9865" "Unstudentized" "Rosenbaum" 0.065
"9866" "Unstudentized" "Rosenbaum" 0.213
"9867" "Unstudentized" "Rosenbaum" 0.32
"9868" "Unstudentized" "Rosenbaum" 0.448
"9869" "Unstudentized" "Rosenbaum" 0.809
"9870" "Unstudentized" "Rosenbaum" 0.003
"9871" "Unstudentized" "Rosenbaum" 0.712
"9872" "Unstudentized" "Rosenbaum" 0.688
"9873" "Unstudentized" "Rosenbaum" 0.106
"9874" "Unstudentized" "Rosenbaum" 0.803
"9875" "Unstudentized" "Rosenbaum" 0.527
"9876" "Unstudentized" "Rosenbaum" 0.528
"9877" "Unstudentized" "Rosenbaum" 0.995
"9878" "Unstudentized" "Rosenbaum" 0.003
"9879" "Unstudentized" "Rosenbaum" 0.183
"9880" "Unstudentized" "Rosenbaum" 0.08
"9881" "Unstudentized" "Rosenbaum" 0.14
"9882" "Unstudentized" "Rosenbaum" 0.313
"9883" "Unstudentized" "Rosenbaum" 0.283
"9884" "Unstudentized" "Rosenbaum" 0.655
"9885" "Unstudentized" "Rosenbaum" 0.585
"9886" "Unstudentized" "Rosenbaum" 0.662
"9887" "Unstudentized" "Rosenbaum" 0.771
"9888" "Unstudentized" "Rosenbaum" 0.023
"9889" "Unstudentized" "Rosenbaum" 0.323
"9890" "Unstudentized" "Rosenbaum" 0.804
"9891" "Unstudentized" "Rosenbaum" 0.075
"9892" "Unstudentized" "Rosenbaum" 0.598
"9893" "Unstudentized" "Rosenbaum" 0.458
"9894" "Unstudentized" "Rosenbaum" 0.009
"9895" "Unstudentized" "Rosenbaum" 0.206
"9896" "Unstudentized" "Rosenbaum" 0.112
"9897" "Unstudentized" "Rosenbaum" 0
"9898" "Unstudentized" "Rosenbaum" 0.846
"9899" "Unstudentized" "Rosenbaum" 0.194
"9900" "Unstudentized" "Rosenbaum" 0.115
"9901" "Unstudentized" "Rosenbaum" 0.637
"9902" "Unstudentized" "Rosenbaum" 0.909
"9903" "Unstudentized" "Rosenbaum" 0.834
"9904" "Unstudentized" "Rosenbaum" 0.628
"9905" "Unstudentized" "Rosenbaum" 0.264
"9906" "Unstudentized" "Rosenbaum" 0.936
"9907" "Unstudentized" "Rosenbaum" 0.058
"9908" "Unstudentized" "Rosenbaum" 0.038
"9909" "Unstudentized" "Rosenbaum" 0.339
"9910" "Unstudentized" "Rosenbaum" 1
"9911" "Unstudentized" "Rosenbaum" 0.518
"9912" "Unstudentized" "Rosenbaum" 0.086
"9913" "Unstudentized" "Rosenbaum" 0.092
"9914" "Unstudentized" "Rosenbaum" 0.065
"9915" "Unstudentized" "Rosenbaum" 0.09
"9916" "Unstudentized" "Rosenbaum" 0.063
"9917" "Unstudentized" "Rosenbaum" 0.261
"9918" "Unstudentized" "Rosenbaum" 0.216
"9919" "Unstudentized" "Rosenbaum" 0.211
"9920" "Unstudentized" "Rosenbaum" 0.093
"9921" "Unstudentized" "Rosenbaum" 0.311
"9922" "Unstudentized" "Rosenbaum" 0.126
"9923" "Unstudentized" "Rosenbaum" 0.072
"9924" "Unstudentized" "Rosenbaum" 0.015
"9925" "Unstudentized" "Rosenbaum" 0.355
"9926" "Unstudentized" "Rosenbaum" 0.734
"9927" "Unstudentized" "Rosenbaum" 0.223
"9928" "Unstudentized" "Rosenbaum" 0.525
"9929" "Unstudentized" "Rosenbaum" 0.628
"9930" "Unstudentized" "Rosenbaum" 0.828
"9931" "Unstudentized" "Rosenbaum" 0.222
"9932" "Unstudentized" "Rosenbaum" 0.076
"9933" "Unstudentized" "Rosenbaum" 0.964
"9934" "Unstudentized" "Rosenbaum" 0.651
"9935" "Unstudentized" "Rosenbaum" 0.301
"9936" "Unstudentized" "Rosenbaum" 0.855
"9937" "Unstudentized" "Rosenbaum" 0.108
"9938" "Unstudentized" "Rosenbaum" 0.985
"9939" "Unstudentized" "Rosenbaum" 0.845
"9940" "Unstudentized" "Rosenbaum" 0.202
"9941" "Unstudentized" "Rosenbaum" 0.649
"9942" "Unstudentized" "Rosenbaum" 0.647
"9943" "Unstudentized" "Rosenbaum" 0.219
"9944" "Unstudentized" "Rosenbaum" 0.107
"9945" "Unstudentized" "Rosenbaum" 0.893
"9946" "Unstudentized" "Rosenbaum" 0.17
"9947" "Unstudentized" "Rosenbaum" 0.291
"9948" "Unstudentized" "Rosenbaum" 0.325
"9949" "Unstudentized" "Rosenbaum" 0.427
"9950" "Unstudentized" "Rosenbaum" 0.129
"9951" "Unstudentized" "Rosenbaum" 0.306
"9952" "Unstudentized" "Rosenbaum" 0.7
"9953" "Unstudentized" "Rosenbaum" 0.345
"9954" "Unstudentized" "Rosenbaum" 0.95
"9955" "Unstudentized" "Rosenbaum" 0.683
"9956" "Unstudentized" "Rosenbaum" 0.524
"9957" "Unstudentized" "Rosenbaum" 0.611
"9958" "Unstudentized" "Rosenbaum" 0.613
"9959" "Unstudentized" "Rosenbaum" 0.239
"9960" "Unstudentized" "Rosenbaum" 0.065
"9961" "Unstudentized" "Rosenbaum" 0.997
"9962" "Unstudentized" "Rosenbaum" 0.267
"9963" "Unstudentized" "Rosenbaum" 0.098
"9964" "Unstudentized" "Rosenbaum" 0.398
"9965" "Unstudentized" "Rosenbaum" 0.659
"9966" "Unstudentized" "Rosenbaum" 0.078
"9967" "Unstudentized" "Rosenbaum" 0.557
"9968" "Unstudentized" "Rosenbaum" 0.026
"9969" "Unstudentized" "Rosenbaum" 0.791
"9970" "Unstudentized" "Rosenbaum" 0.284
"9971" "Unstudentized" "Rosenbaum" 0.033
"9972" "Unstudentized" "Rosenbaum" 0.358
"9973" "Unstudentized" "Rosenbaum" 0.941
"9974" "Unstudentized" "Rosenbaum" 0
"9975" "Unstudentized" "Rosenbaum" 0.841
"9976" "Unstudentized" "Rosenbaum" 0.217
"9977" "Unstudentized" "Rosenbaum" 0.038
"9978" "Unstudentized" "Rosenbaum" 0.473
"9979" "Unstudentized" "Rosenbaum" 0.26
"9980" "Unstudentized" "Rosenbaum" 0.048
"9981" "Unstudentized" "Rosenbaum" 0.071
"9982" "Unstudentized" "Rosenbaum" 0.116
"9983" "Unstudentized" "Rosenbaum" 0.012
"9984" "Unstudentized" "Rosenbaum" 0.301
"9985" "Unstudentized" "Rosenbaum" 0.887
"9986" "Unstudentized" "Rosenbaum" 0.518
"9987" "Unstudentized" "Rosenbaum" 0.025
"9988" "Unstudentized" "Rosenbaum" 0.002
"9989" "Unstudentized" "Rosenbaum" 0.344
"9990" "Unstudentized" "Rosenbaum" 0.564
"9991" "Unstudentized" "Rosenbaum" 0.837
"9992" "Unstudentized" "Rosenbaum" 0.771
"9993" "Unstudentized" "Rosenbaum" 0.833
"9994" "Unstudentized" "Rosenbaum" 0.319
"9995" "Unstudentized" "Rosenbaum" 0.195
"9996" "Unstudentized" "Rosenbaum" 0.135
"9997" "Unstudentized" "Rosenbaum" 0.218
"9998" "Unstudentized" "Rosenbaum" 0.397
"9999" "Unstudentized" "Rosenbaum" 0.069
"10000" "Unstudentized" "Rosenbaum" 0.008
"10001" "Studentized OLS" "Rosenbaum" 0.507
"10002" "Studentized OLS" "Rosenbaum" 0.527
"10003" "Studentized OLS" "Rosenbaum" 0.016
"10004" "Studentized OLS" "Rosenbaum" 0.229
"10005" "Studentized OLS" "Rosenbaum" 0.087
"10006" "Studentized OLS" "Rosenbaum" 0.358
"10007" "Studentized OLS" "Rosenbaum" 0.362
"10008" "Studentized OLS" "Rosenbaum" 0.108
"10009" "Studentized OLS" "Rosenbaum" 0.09
"10010" "Studentized OLS" "Rosenbaum" 0.173
"10011" "Studentized OLS" "Rosenbaum" 0.321
"10012" "Studentized OLS" "Rosenbaum" 0.852
"10013" "Studentized OLS" "Rosenbaum" 0.655
"10014" "Studentized OLS" "Rosenbaum" 0.246
"10015" "Studentized OLS" "Rosenbaum" 0.396
"10016" "Studentized OLS" "Rosenbaum" 0.569
"10017" "Studentized OLS" "Rosenbaum" 0.315
"10018" "Studentized OLS" "Rosenbaum" 0.395
"10019" "Studentized OLS" "Rosenbaum" 0.262
"10020" "Studentized OLS" "Rosenbaum" 0.484
"10021" "Studentized OLS" "Rosenbaum" 0.484
"10022" "Studentized OLS" "Rosenbaum" 0.479
"10023" "Studentized OLS" "Rosenbaum" 0.588
"10024" "Studentized OLS" "Rosenbaum" 0.868
"10025" "Studentized OLS" "Rosenbaum" 0.169
"10026" "Studentized OLS" "Rosenbaum" 0.26
"10027" "Studentized OLS" "Rosenbaum" 0.217
"10028" "Studentized OLS" "Rosenbaum" 0.08
"10029" "Studentized OLS" "Rosenbaum" 0.013
"10030" "Studentized OLS" "Rosenbaum" 0.418
"10031" "Studentized OLS" "Rosenbaum" 0.354
"10032" "Studentized OLS" "Rosenbaum" 0.641
"10033" "Studentized OLS" "Rosenbaum" 0.663
"10034" "Studentized OLS" "Rosenbaum" 0.903
"10035" "Studentized OLS" "Rosenbaum" 0.716
"10036" "Studentized OLS" "Rosenbaum" 0.69
"10037" "Studentized OLS" "Rosenbaum" 0.908
"10038" "Studentized OLS" "Rosenbaum" 0.555
"10039" "Studentized OLS" "Rosenbaum" 0.703
"10040" "Studentized OLS" "Rosenbaum" 0.079
"10041" "Studentized OLS" "Rosenbaum" 0.344
"10042" "Studentized OLS" "Rosenbaum" 0.775
"10043" "Studentized OLS" "Rosenbaum" 0.788
"10044" "Studentized OLS" "Rosenbaum" 0.889
"10045" "Studentized OLS" "Rosenbaum" 0.724
"10046" "Studentized OLS" "Rosenbaum" 0.872
"10047" "Studentized OLS" "Rosenbaum" 0.677
"10048" "Studentized OLS" "Rosenbaum" 0.658
"10049" "Studentized OLS" "Rosenbaum" 0.359
"10050" "Studentized OLS" "Rosenbaum" 0.258
"10051" "Studentized OLS" "Rosenbaum" 0.328
"10052" "Studentized OLS" "Rosenbaum" 0.26
"10053" "Studentized OLS" "Rosenbaum" 0.607
"10054" "Studentized OLS" "Rosenbaum" 0.484
"10055" "Studentized OLS" "Rosenbaum" 0.525
"10056" "Studentized OLS" "Rosenbaum" 0.723
"10057" "Studentized OLS" "Rosenbaum" 0.54
"10058" "Studentized OLS" "Rosenbaum" 0.113
"10059" "Studentized OLS" "Rosenbaum" 0.614
"10060" "Studentized OLS" "Rosenbaum" 0.073
"10061" "Studentized OLS" "Rosenbaum" 0.584
"10062" "Studentized OLS" "Rosenbaum" 0.868
"10063" "Studentized OLS" "Rosenbaum" 0.285
"10064" "Studentized OLS" "Rosenbaum" 0.608
"10065" "Studentized OLS" "Rosenbaum" 0.366
"10066" "Studentized OLS" "Rosenbaum" 0.174
"10067" "Studentized OLS" "Rosenbaum" 0.816
"10068" "Studentized OLS" "Rosenbaum" 0.023
"10069" "Studentized OLS" "Rosenbaum" 0.001
"10070" "Studentized OLS" "Rosenbaum" 0.924
"10071" "Studentized OLS" "Rosenbaum" 0.62
"10072" "Studentized OLS" "Rosenbaum" 0.758
"10073" "Studentized OLS" "Rosenbaum" 0.16
"10074" "Studentized OLS" "Rosenbaum" 0.543
"10075" "Studentized OLS" "Rosenbaum" 0.016
"10076" "Studentized OLS" "Rosenbaum" 0.16
"10077" "Studentized OLS" "Rosenbaum" 0.033
"10078" "Studentized OLS" "Rosenbaum" 0.16
"10079" "Studentized OLS" "Rosenbaum" 0.274
"10080" "Studentized OLS" "Rosenbaum" 0.359
"10081" "Studentized OLS" "Rosenbaum" 0.815
"10082" "Studentized OLS" "Rosenbaum" 0.124
"10083" "Studentized OLS" "Rosenbaum" 0.645
"10084" "Studentized OLS" "Rosenbaum" 0.02
"10085" "Studentized OLS" "Rosenbaum" 0.292
"10086" "Studentized OLS" "Rosenbaum" 0.23
"10087" "Studentized OLS" "Rosenbaum" 0.761
"10088" "Studentized OLS" "Rosenbaum" 0.977
"10089" "Studentized OLS" "Rosenbaum" 0.311
"10090" "Studentized OLS" "Rosenbaum" 0.491
"10091" "Studentized OLS" "Rosenbaum" 0.027
"10092" "Studentized OLS" "Rosenbaum" 0.099
"10093" "Studentized OLS" "Rosenbaum" 0.656
"10094" "Studentized OLS" "Rosenbaum" 0.785
"10095" "Studentized OLS" "Rosenbaum" 0.826
"10096" "Studentized OLS" "Rosenbaum" 0.515
"10097" "Studentized OLS" "Rosenbaum" 0.267
"10098" "Studentized OLS" "Rosenbaum" 0.576
"10099" "Studentized OLS" "Rosenbaum" 0.587
"10100" "Studentized OLS" "Rosenbaum" 0.611
"10101" "Studentized OLS" "Rosenbaum" 0.931
"10102" "Studentized OLS" "Rosenbaum" 0.517
"10103" "Studentized OLS" "Rosenbaum" 0.158
"10104" "Studentized OLS" "Rosenbaum" 0.421
"10105" "Studentized OLS" "Rosenbaum" 0.42
"10106" "Studentized OLS" "Rosenbaum" 0.34
"10107" "Studentized OLS" "Rosenbaum" 0.899
"10108" "Studentized OLS" "Rosenbaum" 0
"10109" "Studentized OLS" "Rosenbaum" 0.081
"10110" "Studentized OLS" "Rosenbaum" 0.896
"10111" "Studentized OLS" "Rosenbaum" 0.112
"10112" "Studentized OLS" "Rosenbaum" 0.332
"10113" "Studentized OLS" "Rosenbaum" 0.008
"10114" "Studentized OLS" "Rosenbaum" 0.263
"10115" "Studentized OLS" "Rosenbaum" 0.004
"10116" "Studentized OLS" "Rosenbaum" 0.081
"10117" "Studentized OLS" "Rosenbaum" 0.197
"10118" "Studentized OLS" "Rosenbaum" 0.756
"10119" "Studentized OLS" "Rosenbaum" 0.235
"10120" "Studentized OLS" "Rosenbaum" 0.272
"10121" "Studentized OLS" "Rosenbaum" 0.484
"10122" "Studentized OLS" "Rosenbaum" 0.089
"10123" "Studentized OLS" "Rosenbaum" 0.621
"10124" "Studentized OLS" "Rosenbaum" 0.976
"10125" "Studentized OLS" "Rosenbaum" 0.018
"10126" "Studentized OLS" "Rosenbaum" 0.447
"10127" "Studentized OLS" "Rosenbaum" 0.739
"10128" "Studentized OLS" "Rosenbaum" 0.771
"10129" "Studentized OLS" "Rosenbaum" 0.013
"10130" "Studentized OLS" "Rosenbaum" 0.783
"10131" "Studentized OLS" "Rosenbaum" 0.781
"10132" "Studentized OLS" "Rosenbaum" 0.583
"10133" "Studentized OLS" "Rosenbaum" 0.196
"10134" "Studentized OLS" "Rosenbaum" 0.226
"10135" "Studentized OLS" "Rosenbaum" 0.069
"10136" "Studentized OLS" "Rosenbaum" 0.561
"10137" "Studentized OLS" "Rosenbaum" 0.001
"10138" "Studentized OLS" "Rosenbaum" 0.742
"10139" "Studentized OLS" "Rosenbaum" 0.044
"10140" "Studentized OLS" "Rosenbaum" 0.644
"10141" "Studentized OLS" "Rosenbaum" 0
"10142" "Studentized OLS" "Rosenbaum" 0.092
"10143" "Studentized OLS" "Rosenbaum" 0.745
"10144" "Studentized OLS" "Rosenbaum" 0.147
"10145" "Studentized OLS" "Rosenbaum" 0.336
"10146" "Studentized OLS" "Rosenbaum" 0.05
"10147" "Studentized OLS" "Rosenbaum" 0.156
"10148" "Studentized OLS" "Rosenbaum" 0.888
"10149" "Studentized OLS" "Rosenbaum" 0.746
"10150" "Studentized OLS" "Rosenbaum" 0.514
"10151" "Studentized OLS" "Rosenbaum" 0.499
"10152" "Studentized OLS" "Rosenbaum" 0.763
"10153" "Studentized OLS" "Rosenbaum" 0.817
"10154" "Studentized OLS" "Rosenbaum" 0.135
"10155" "Studentized OLS" "Rosenbaum" 0.283
"10156" "Studentized OLS" "Rosenbaum" 0.371
"10157" "Studentized OLS" "Rosenbaum" 0.084
"10158" "Studentized OLS" "Rosenbaum" 0.079
"10159" "Studentized OLS" "Rosenbaum" 0.591
"10160" "Studentized OLS" "Rosenbaum" 0.1
"10161" "Studentized OLS" "Rosenbaum" 0.918
"10162" "Studentized OLS" "Rosenbaum" 0.608
"10163" "Studentized OLS" "Rosenbaum" 0.817
"10164" "Studentized OLS" "Rosenbaum" 1
"10165" "Studentized OLS" "Rosenbaum" 0.143
"10166" "Studentized OLS" "Rosenbaum" 0.385
"10167" "Studentized OLS" "Rosenbaum" 0.286
"10168" "Studentized OLS" "Rosenbaum" 0.966
"10169" "Studentized OLS" "Rosenbaum" 0.646
"10170" "Studentized OLS" "Rosenbaum" 0.617
"10171" "Studentized OLS" "Rosenbaum" 0.169
"10172" "Studentized OLS" "Rosenbaum" 0.238
"10173" "Studentized OLS" "Rosenbaum" 0.575
"10174" "Studentized OLS" "Rosenbaum" 0.277
"10175" "Studentized OLS" "Rosenbaum" 0.462
"10176" "Studentized OLS" "Rosenbaum" 0.036
"10177" "Studentized OLS" "Rosenbaum" 0.655
"10178" "Studentized OLS" "Rosenbaum" 0.227
"10179" "Studentized OLS" "Rosenbaum" 0.046
"10180" "Studentized OLS" "Rosenbaum" 0.516
"10181" "Studentized OLS" "Rosenbaum" 0.638
"10182" "Studentized OLS" "Rosenbaum" 0.08
"10183" "Studentized OLS" "Rosenbaum" 0.067
"10184" "Studentized OLS" "Rosenbaum" 0.688
"10185" "Studentized OLS" "Rosenbaum" 0.902
"10186" "Studentized OLS" "Rosenbaum" 0.008
"10187" "Studentized OLS" "Rosenbaum" 0.215
"10188" "Studentized OLS" "Rosenbaum" 0.258
"10189" "Studentized OLS" "Rosenbaum" 0.653
"10190" "Studentized OLS" "Rosenbaum" 0.984
"10191" "Studentized OLS" "Rosenbaum" 0.645
"10192" "Studentized OLS" "Rosenbaum" 0.264
"10193" "Studentized OLS" "Rosenbaum" 0.935
"10194" "Studentized OLS" "Rosenbaum" 0.936
"10195" "Studentized OLS" "Rosenbaum" 0.017
"10196" "Studentized OLS" "Rosenbaum" 0.076
"10197" "Studentized OLS" "Rosenbaum" 0.735
"10198" "Studentized OLS" "Rosenbaum" 0.262
"10199" "Studentized OLS" "Rosenbaum" 0.777
"10200" "Studentized OLS" "Rosenbaum" 0.171
"10201" "Studentized OLS" "Rosenbaum" 0.819
"10202" "Studentized OLS" "Rosenbaum" 0.683
"10203" "Studentized OLS" "Rosenbaum" 0.051
"10204" "Studentized OLS" "Rosenbaum" 0.159
"10205" "Studentized OLS" "Rosenbaum" 0.255
"10206" "Studentized OLS" "Rosenbaum" 0.739
"10207" "Studentized OLS" "Rosenbaum" 0.258
"10208" "Studentized OLS" "Rosenbaum" 0.254
"10209" "Studentized OLS" "Rosenbaum" 0.773
"10210" "Studentized OLS" "Rosenbaum" 0.41
"10211" "Studentized OLS" "Rosenbaum" 0.796
"10212" "Studentized OLS" "Rosenbaum" 0.617
"10213" "Studentized OLS" "Rosenbaum" 0.171
"10214" "Studentized OLS" "Rosenbaum" 0.609
"10215" "Studentized OLS" "Rosenbaum" 0.725
"10216" "Studentized OLS" "Rosenbaum" 0.035
"10217" "Studentized OLS" "Rosenbaum" 0.016
"10218" "Studentized OLS" "Rosenbaum" 0.872
"10219" "Studentized OLS" "Rosenbaum" 0.12
"10220" "Studentized OLS" "Rosenbaum" 0.046
"10221" "Studentized OLS" "Rosenbaum" 0.011
"10222" "Studentized OLS" "Rosenbaum" 0.189
"10223" "Studentized OLS" "Rosenbaum" 0.563
"10224" "Studentized OLS" "Rosenbaum" 0.502
"10225" "Studentized OLS" "Rosenbaum" 0.449
"10226" "Studentized OLS" "Rosenbaum" 0.168
"10227" "Studentized OLS" "Rosenbaum" 0.431
"10228" "Studentized OLS" "Rosenbaum" 0.221
"10229" "Studentized OLS" "Rosenbaum" 0.577
"10230" "Studentized OLS" "Rosenbaum" 0.665
"10231" "Studentized OLS" "Rosenbaum" 0.985
"10232" "Studentized OLS" "Rosenbaum" 0.383
"10233" "Studentized OLS" "Rosenbaum" 0.589
"10234" "Studentized OLS" "Rosenbaum" 0.418
"10235" "Studentized OLS" "Rosenbaum" 0.72
"10236" "Studentized OLS" "Rosenbaum" 0.255
"10237" "Studentized OLS" "Rosenbaum" 0.741
"10238" "Studentized OLS" "Rosenbaum" 0.319
"10239" "Studentized OLS" "Rosenbaum" 0.323
"10240" "Studentized OLS" "Rosenbaum" 0.254
"10241" "Studentized OLS" "Rosenbaum" 0.714
"10242" "Studentized OLS" "Rosenbaum" 0.831
"10243" "Studentized OLS" "Rosenbaum" 0
"10244" "Studentized OLS" "Rosenbaum" 0.011
"10245" "Studentized OLS" "Rosenbaum" 0.74
"10246" "Studentized OLS" "Rosenbaum" 0.423
"10247" "Studentized OLS" "Rosenbaum" 0.385
"10248" "Studentized OLS" "Rosenbaum" 0.665
"10249" "Studentized OLS" "Rosenbaum" 0.182
"10250" "Studentized OLS" "Rosenbaum" 0.167
"10251" "Studentized OLS" "Rosenbaum" 0.653
"10252" "Studentized OLS" "Rosenbaum" 0.875
"10253" "Studentized OLS" "Rosenbaum" 0.491
"10254" "Studentized OLS" "Rosenbaum" 0.956
"10255" "Studentized OLS" "Rosenbaum" 0.796
"10256" "Studentized OLS" "Rosenbaum" 0.845
"10257" "Studentized OLS" "Rosenbaum" 0.012
"10258" "Studentized OLS" "Rosenbaum" 0.3
"10259" "Studentized OLS" "Rosenbaum" 0.829
"10260" "Studentized OLS" "Rosenbaum" 0.015
"10261" "Studentized OLS" "Rosenbaum" 0.453
"10262" "Studentized OLS" "Rosenbaum" 0.723
"10263" "Studentized OLS" "Rosenbaum" 0.393
"10264" "Studentized OLS" "Rosenbaum" 0.309
"10265" "Studentized OLS" "Rosenbaum" 0.174
"10266" "Studentized OLS" "Rosenbaum" 0.562
"10267" "Studentized OLS" "Rosenbaum" 0.996
"10268" "Studentized OLS" "Rosenbaum" 0.075
"10269" "Studentized OLS" "Rosenbaum" 0.063
"10270" "Studentized OLS" "Rosenbaum" 0.21
"10271" "Studentized OLS" "Rosenbaum" 0.917
"10272" "Studentized OLS" "Rosenbaum" 0.379
"10273" "Studentized OLS" "Rosenbaum" 0.005
"10274" "Studentized OLS" "Rosenbaum" 0.436
"10275" "Studentized OLS" "Rosenbaum" 0.584
"10276" "Studentized OLS" "Rosenbaum" 0.025
"10277" "Studentized OLS" "Rosenbaum" 0.215
"10278" "Studentized OLS" "Rosenbaum" 0.451
"10279" "Studentized OLS" "Rosenbaum" 0.873
"10280" "Studentized OLS" "Rosenbaum" 0.007
"10281" "Studentized OLS" "Rosenbaum" 0.604
"10282" "Studentized OLS" "Rosenbaum" 0.787
"10283" "Studentized OLS" "Rosenbaum" 0.564
"10284" "Studentized OLS" "Rosenbaum" 0.001
"10285" "Studentized OLS" "Rosenbaum" 0.219
"10286" "Studentized OLS" "Rosenbaum" 0.465
"10287" "Studentized OLS" "Rosenbaum" 0.185
"10288" "Studentized OLS" "Rosenbaum" 0.826
"10289" "Studentized OLS" "Rosenbaum" 0.574
"10290" "Studentized OLS" "Rosenbaum" 0.863
"10291" "Studentized OLS" "Rosenbaum" 0.253
"10292" "Studentized OLS" "Rosenbaum" 0.687
"10293" "Studentized OLS" "Rosenbaum" 0.187
"10294" "Studentized OLS" "Rosenbaum" 0.951
"10295" "Studentized OLS" "Rosenbaum" 0.725
"10296" "Studentized OLS" "Rosenbaum" 0.562
"10297" "Studentized OLS" "Rosenbaum" 0.212
"10298" "Studentized OLS" "Rosenbaum" 0.612
"10299" "Studentized OLS" "Rosenbaum" 0.185
"10300" "Studentized OLS" "Rosenbaum" 0.796
"10301" "Studentized OLS" "Rosenbaum" 0.241
"10302" "Studentized OLS" "Rosenbaum" 0.011
"10303" "Studentized OLS" "Rosenbaum" 0.089
"10304" "Studentized OLS" "Rosenbaum" 0.928
"10305" "Studentized OLS" "Rosenbaum" 0.041
"10306" "Studentized OLS" "Rosenbaum" 0.026
"10307" "Studentized OLS" "Rosenbaum" 0.234
"10308" "Studentized OLS" "Rosenbaum" 0.182
"10309" "Studentized OLS" "Rosenbaum" 0.444
"10310" "Studentized OLS" "Rosenbaum" 0.04
"10311" "Studentized OLS" "Rosenbaum" 0.598
"10312" "Studentized OLS" "Rosenbaum" 0.263
"10313" "Studentized OLS" "Rosenbaum" 0.614
"10314" "Studentized OLS" "Rosenbaum" 0.015
"10315" "Studentized OLS" "Rosenbaum" 0.034
"10316" "Studentized OLS" "Rosenbaum" 0.654
"10317" "Studentized OLS" "Rosenbaum" 0.884
"10318" "Studentized OLS" "Rosenbaum" 0.457
"10319" "Studentized OLS" "Rosenbaum" 0.483
"10320" "Studentized OLS" "Rosenbaum" 0.446
"10321" "Studentized OLS" "Rosenbaum" 0.193
"10322" "Studentized OLS" "Rosenbaum" 0.523
"10323" "Studentized OLS" "Rosenbaum" 0.838
"10324" "Studentized OLS" "Rosenbaum" 0.075
"10325" "Studentized OLS" "Rosenbaum" 0.218
"10326" "Studentized OLS" "Rosenbaum" 0.885
"10327" "Studentized OLS" "Rosenbaum" 0.283
"10328" "Studentized OLS" "Rosenbaum" 0.97
"10329" "Studentized OLS" "Rosenbaum" 0.719
"10330" "Studentized OLS" "Rosenbaum" 0.355
"10331" "Studentized OLS" "Rosenbaum" 0.35
"10332" "Studentized OLS" "Rosenbaum" 0.897
"10333" "Studentized OLS" "Rosenbaum" 0.672
"10334" "Studentized OLS" "Rosenbaum" 0.289
"10335" "Studentized OLS" "Rosenbaum" 0.707
"10336" "Studentized OLS" "Rosenbaum" 0.318
"10337" "Studentized OLS" "Rosenbaum" 0.845
"10338" "Studentized OLS" "Rosenbaum" 0.165
"10339" "Studentized OLS" "Rosenbaum" 0.16
"10340" "Studentized OLS" "Rosenbaum" 0.013
"10341" "Studentized OLS" "Rosenbaum" 0.674
"10342" "Studentized OLS" "Rosenbaum" 0.005
"10343" "Studentized OLS" "Rosenbaum" 0.503
"10344" "Studentized OLS" "Rosenbaum" 0.977
"10345" "Studentized OLS" "Rosenbaum" 0.515
"10346" "Studentized OLS" "Rosenbaum" 0.579
"10347" "Studentized OLS" "Rosenbaum" 0.002
"10348" "Studentized OLS" "Rosenbaum" 0.285
"10349" "Studentized OLS" "Rosenbaum" 0.355
"10350" "Studentized OLS" "Rosenbaum" 0.936
"10351" "Studentized OLS" "Rosenbaum" 0.121
"10352" "Studentized OLS" "Rosenbaum" 0.209
"10353" "Studentized OLS" "Rosenbaum" 0.86
"10354" "Studentized OLS" "Rosenbaum" 0.864
"10355" "Studentized OLS" "Rosenbaum" 0.038
"10356" "Studentized OLS" "Rosenbaum" 0.006
"10357" "Studentized OLS" "Rosenbaum" 0.859
"10358" "Studentized OLS" "Rosenbaum" 0.083
"10359" "Studentized OLS" "Rosenbaum" 0.521
"10360" "Studentized OLS" "Rosenbaum" 0.12
"10361" "Studentized OLS" "Rosenbaum" 0.052
"10362" "Studentized OLS" "Rosenbaum" 0.895
"10363" "Studentized OLS" "Rosenbaum" 0.837
"10364" "Studentized OLS" "Rosenbaum" 0.261
"10365" "Studentized OLS" "Rosenbaum" 0.037
"10366" "Studentized OLS" "Rosenbaum" 0.576
"10367" "Studentized OLS" "Rosenbaum" 0.162
"10368" "Studentized OLS" "Rosenbaum" 0.007
"10369" "Studentized OLS" "Rosenbaum" 0.93
"10370" "Studentized OLS" "Rosenbaum" 0.818
"10371" "Studentized OLS" "Rosenbaum" 0.063
"10372" "Studentized OLS" "Rosenbaum" 0.05
"10373" "Studentized OLS" "Rosenbaum" 0.518
"10374" "Studentized OLS" "Rosenbaum" 0.209
"10375" "Studentized OLS" "Rosenbaum" 0.092
"10376" "Studentized OLS" "Rosenbaum" 0.154
"10377" "Studentized OLS" "Rosenbaum" 0.324
"10378" "Studentized OLS" "Rosenbaum" 0.846
"10379" "Studentized OLS" "Rosenbaum" 0.883
"10380" "Studentized OLS" "Rosenbaum" 0.975
"10381" "Studentized OLS" "Rosenbaum" 0.28
"10382" "Studentized OLS" "Rosenbaum" 0.794
"10383" "Studentized OLS" "Rosenbaum" 0.871
"10384" "Studentized OLS" "Rosenbaum" 0.972
"10385" "Studentized OLS" "Rosenbaum" 0.973
"10386" "Studentized OLS" "Rosenbaum" 0.007
"10387" "Studentized OLS" "Rosenbaum" 0.158
"10388" "Studentized OLS" "Rosenbaum" 0.284
"10389" "Studentized OLS" "Rosenbaum" 0.143
"10390" "Studentized OLS" "Rosenbaum" 0.196
"10391" "Studentized OLS" "Rosenbaum" 0.818
"10392" "Studentized OLS" "Rosenbaum" 0.301
"10393" "Studentized OLS" "Rosenbaum" 0.224
"10394" "Studentized OLS" "Rosenbaum" 0.049
"10395" "Studentized OLS" "Rosenbaum" 0.53
"10396" "Studentized OLS" "Rosenbaum" 0.081
"10397" "Studentized OLS" "Rosenbaum" 0.622
"10398" "Studentized OLS" "Rosenbaum" 0.202
"10399" "Studentized OLS" "Rosenbaum" 0.332
"10400" "Studentized OLS" "Rosenbaum" 0.417
"10401" "Studentized OLS" "Rosenbaum" 0.207
"10402" "Studentized OLS" "Rosenbaum" 0.496
"10403" "Studentized OLS" "Rosenbaum" 0.22
"10404" "Studentized OLS" "Rosenbaum" 0.745
"10405" "Studentized OLS" "Rosenbaum" 0.68
"10406" "Studentized OLS" "Rosenbaum" 0.305
"10407" "Studentized OLS" "Rosenbaum" 0.666
"10408" "Studentized OLS" "Rosenbaum" 0.179
"10409" "Studentized OLS" "Rosenbaum" 0.718
"10410" "Studentized OLS" "Rosenbaum" 0.069
"10411" "Studentized OLS" "Rosenbaum" 0.108
"10412" "Studentized OLS" "Rosenbaum" 0.028
"10413" "Studentized OLS" "Rosenbaum" 0.379
"10414" "Studentized OLS" "Rosenbaum" 0.416
"10415" "Studentized OLS" "Rosenbaum" 0.981
"10416" "Studentized OLS" "Rosenbaum" 0.004
"10417" "Studentized OLS" "Rosenbaum" 0.272
"10418" "Studentized OLS" "Rosenbaum" 0.228
"10419" "Studentized OLS" "Rosenbaum" 0.23
"10420" "Studentized OLS" "Rosenbaum" 0.019
"10421" "Studentized OLS" "Rosenbaum" 0.559
"10422" "Studentized OLS" "Rosenbaum" 0.046
"10423" "Studentized OLS" "Rosenbaum" 0.127
"10424" "Studentized OLS" "Rosenbaum" 0.205
"10425" "Studentized OLS" "Rosenbaum" 0.997
"10426" "Studentized OLS" "Rosenbaum" 0.196
"10427" "Studentized OLS" "Rosenbaum" 0.548
"10428" "Studentized OLS" "Rosenbaum" 0.006
"10429" "Studentized OLS" "Rosenbaum" 0.149
"10430" "Studentized OLS" "Rosenbaum" 0.008
"10431" "Studentized OLS" "Rosenbaum" 0.582
"10432" "Studentized OLS" "Rosenbaum" 0.035
"10433" "Studentized OLS" "Rosenbaum" 0.101
"10434" "Studentized OLS" "Rosenbaum" 0.442
"10435" "Studentized OLS" "Rosenbaum" 0.918
"10436" "Studentized OLS" "Rosenbaum" 0.103
"10437" "Studentized OLS" "Rosenbaum" 0.789
"10438" "Studentized OLS" "Rosenbaum" 0.895
"10439" "Studentized OLS" "Rosenbaum" 0.319
"10440" "Studentized OLS" "Rosenbaum" 0.554
"10441" "Studentized OLS" "Rosenbaum" 0.514
"10442" "Studentized OLS" "Rosenbaum" 0.404
"10443" "Studentized OLS" "Rosenbaum" 0.605
"10444" "Studentized OLS" "Rosenbaum" 0.304
"10445" "Studentized OLS" "Rosenbaum" 0.735
"10446" "Studentized OLS" "Rosenbaum" 0.964
"10447" "Studentized OLS" "Rosenbaum" 0.042
"10448" "Studentized OLS" "Rosenbaum" 0.168
"10449" "Studentized OLS" "Rosenbaum" 0.222
"10450" "Studentized OLS" "Rosenbaum" 0.173
"10451" "Studentized OLS" "Rosenbaum" 0.452
"10452" "Studentized OLS" "Rosenbaum" 0.909
"10453" "Studentized OLS" "Rosenbaum" 0.428
"10454" "Studentized OLS" "Rosenbaum" 0.829
"10455" "Studentized OLS" "Rosenbaum" 0.721
"10456" "Studentized OLS" "Rosenbaum" 0.526
"10457" "Studentized OLS" "Rosenbaum" 0.158
"10458" "Studentized OLS" "Rosenbaum" 0.05
"10459" "Studentized OLS" "Rosenbaum" 0.677
"10460" "Studentized OLS" "Rosenbaum" 0.241
"10461" "Studentized OLS" "Rosenbaum" 0.097
"10462" "Studentized OLS" "Rosenbaum" 0.613
"10463" "Studentized OLS" "Rosenbaum" 0.116
"10464" "Studentized OLS" "Rosenbaum" 0.922
"10465" "Studentized OLS" "Rosenbaum" 0.18
"10466" "Studentized OLS" "Rosenbaum" 0.001
"10467" "Studentized OLS" "Rosenbaum" 0.673
"10468" "Studentized OLS" "Rosenbaum" 0.807
"10469" "Studentized OLS" "Rosenbaum" 0.035
"10470" "Studentized OLS" "Rosenbaum" 0.205
"10471" "Studentized OLS" "Rosenbaum" 0.07
"10472" "Studentized OLS" "Rosenbaum" 0.517
"10473" "Studentized OLS" "Rosenbaum" 0.751
"10474" "Studentized OLS" "Rosenbaum" 0.821
"10475" "Studentized OLS" "Rosenbaum" 0.93
"10476" "Studentized OLS" "Rosenbaum" 0.367
"10477" "Studentized OLS" "Rosenbaum" 0.326
"10478" "Studentized OLS" "Rosenbaum" 0.084
"10479" "Studentized OLS" "Rosenbaum" 0.648
"10480" "Studentized OLS" "Rosenbaum" 0.813
"10481" "Studentized OLS" "Rosenbaum" 0.001
"10482" "Studentized OLS" "Rosenbaum" 0.602
"10483" "Studentized OLS" "Rosenbaum" 0.131
"10484" "Studentized OLS" "Rosenbaum" 0.188
"10485" "Studentized OLS" "Rosenbaum" 0.881
"10486" "Studentized OLS" "Rosenbaum" 0.147
"10487" "Studentized OLS" "Rosenbaum" 0.038
"10488" "Studentized OLS" "Rosenbaum" 0.555
"10489" "Studentized OLS" "Rosenbaum" 0.85
"10490" "Studentized OLS" "Rosenbaum" 0.35
"10491" "Studentized OLS" "Rosenbaum" 0.339
"10492" "Studentized OLS" "Rosenbaum" 0.829
"10493" "Studentized OLS" "Rosenbaum" 0.069
"10494" "Studentized OLS" "Rosenbaum" 0.018
"10495" "Studentized OLS" "Rosenbaum" 0.013
"10496" "Studentized OLS" "Rosenbaum" 0.779
"10497" "Studentized OLS" "Rosenbaum" 0.839
"10498" "Studentized OLS" "Rosenbaum" 0.266
"10499" "Studentized OLS" "Rosenbaum" 0.532
"10500" "Studentized OLS" "Rosenbaum" 0.95
"10501" "Studentized OLS" "Rosenbaum" 0.462
"10502" "Studentized OLS" "Rosenbaum" 0.622
"10503" "Studentized OLS" "Rosenbaum" 0.696
"10504" "Studentized OLS" "Rosenbaum" 0.272
"10505" "Studentized OLS" "Rosenbaum" 0.022
"10506" "Studentized OLS" "Rosenbaum" 0.541
"10507" "Studentized OLS" "Rosenbaum" 0.668
"10508" "Studentized OLS" "Rosenbaum" 0.583
"10509" "Studentized OLS" "Rosenbaum" 0.784
"10510" "Studentized OLS" "Rosenbaum" 0.742
"10511" "Studentized OLS" "Rosenbaum" 0.285
"10512" "Studentized OLS" "Rosenbaum" 0.562
"10513" "Studentized OLS" "Rosenbaum" 0.218
"10514" "Studentized OLS" "Rosenbaum" 0.765
"10515" "Studentized OLS" "Rosenbaum" 0.649
"10516" "Studentized OLS" "Rosenbaum" 0.447
"10517" "Studentized OLS" "Rosenbaum" 0.667
"10518" "Studentized OLS" "Rosenbaum" 0.767
"10519" "Studentized OLS" "Rosenbaum" 0.086
"10520" "Studentized OLS" "Rosenbaum" 0.804
"10521" "Studentized OLS" "Rosenbaum" 0.76
"10522" "Studentized OLS" "Rosenbaum" 0.854
"10523" "Studentized OLS" "Rosenbaum" 0.568
"10524" "Studentized OLS" "Rosenbaum" 0.209
"10525" "Studentized OLS" "Rosenbaum" 0.337
"10526" "Studentized OLS" "Rosenbaum" 0.104
"10527" "Studentized OLS" "Rosenbaum" 0.002
"10528" "Studentized OLS" "Rosenbaum" 0.62
"10529" "Studentized OLS" "Rosenbaum" 0.376
"10530" "Studentized OLS" "Rosenbaum" 0.733
"10531" "Studentized OLS" "Rosenbaum" 0.939
"10532" "Studentized OLS" "Rosenbaum" 0.292
"10533" "Studentized OLS" "Rosenbaum" 0.143
"10534" "Studentized OLS" "Rosenbaum" 0.647
"10535" "Studentized OLS" "Rosenbaum" 0.278
"10536" "Studentized OLS" "Rosenbaum" 0.944
"10537" "Studentized OLS" "Rosenbaum" 0.401
"10538" "Studentized OLS" "Rosenbaum" 0.14
"10539" "Studentized OLS" "Rosenbaum" 0.222
"10540" "Studentized OLS" "Rosenbaum" 0.36
"10541" "Studentized OLS" "Rosenbaum" 0.226
"10542" "Studentized OLS" "Rosenbaum" 0.843
"10543" "Studentized OLS" "Rosenbaum" 0.947
"10544" "Studentized OLS" "Rosenbaum" 0.395
"10545" "Studentized OLS" "Rosenbaum" 0.43
"10546" "Studentized OLS" "Rosenbaum" 0.056
"10547" "Studentized OLS" "Rosenbaum" 0.267
"10548" "Studentized OLS" "Rosenbaum" 0.171
"10549" "Studentized OLS" "Rosenbaum" 0.676
"10550" "Studentized OLS" "Rosenbaum" 0.533
"10551" "Studentized OLS" "Rosenbaum" 0.383
"10552" "Studentized OLS" "Rosenbaum" 0.851
"10553" "Studentized OLS" "Rosenbaum" 0.014
"10554" "Studentized OLS" "Rosenbaum" 0.286
"10555" "Studentized OLS" "Rosenbaum" 0.07
"10556" "Studentized OLS" "Rosenbaum" 0.505
"10557" "Studentized OLS" "Rosenbaum" 0.584
"10558" "Studentized OLS" "Rosenbaum" 0.578
"10559" "Studentized OLS" "Rosenbaum" 0.913
"10560" "Studentized OLS" "Rosenbaum" 0.988
"10561" "Studentized OLS" "Rosenbaum" 0.018
"10562" "Studentized OLS" "Rosenbaum" 0.579
"10563" "Studentized OLS" "Rosenbaum" 0.73
"10564" "Studentized OLS" "Rosenbaum" 0.481
"10565" "Studentized OLS" "Rosenbaum" 0.495
"10566" "Studentized OLS" "Rosenbaum" 0.042
"10567" "Studentized OLS" "Rosenbaum" 0.059
"10568" "Studentized OLS" "Rosenbaum" 0.793
"10569" "Studentized OLS" "Rosenbaum" 0.738
"10570" "Studentized OLS" "Rosenbaum" 0.419
"10571" "Studentized OLS" "Rosenbaum" 0.046
"10572" "Studentized OLS" "Rosenbaum" 0.373
"10573" "Studentized OLS" "Rosenbaum" 0.879
"10574" "Studentized OLS" "Rosenbaum" 0.49
"10575" "Studentized OLS" "Rosenbaum" 0.753
"10576" "Studentized OLS" "Rosenbaum" 0.85
"10577" "Studentized OLS" "Rosenbaum" 0.317
"10578" "Studentized OLS" "Rosenbaum" 0.298
"10579" "Studentized OLS" "Rosenbaum" 0.018
"10580" "Studentized OLS" "Rosenbaum" 0.835
"10581" "Studentized OLS" "Rosenbaum" 0.334
"10582" "Studentized OLS" "Rosenbaum" 0.662
"10583" "Studentized OLS" "Rosenbaum" 0.013
"10584" "Studentized OLS" "Rosenbaum" 0.066
"10585" "Studentized OLS" "Rosenbaum" 0.175
"10586" "Studentized OLS" "Rosenbaum" 0.928
"10587" "Studentized OLS" "Rosenbaum" 0.744
"10588" "Studentized OLS" "Rosenbaum" 0.112
"10589" "Studentized OLS" "Rosenbaum" 0.299
"10590" "Studentized OLS" "Rosenbaum" 0.847
"10591" "Studentized OLS" "Rosenbaum" 0.228
"10592" "Studentized OLS" "Rosenbaum" 0.126
"10593" "Studentized OLS" "Rosenbaum" 0.001
"10594" "Studentized OLS" "Rosenbaum" 0.257
"10595" "Studentized OLS" "Rosenbaum" 0.287
"10596" "Studentized OLS" "Rosenbaum" 0.697
"10597" "Studentized OLS" "Rosenbaum" 0.731
"10598" "Studentized OLS" "Rosenbaum" 0.474
"10599" "Studentized OLS" "Rosenbaum" 0.13
"10600" "Studentized OLS" "Rosenbaum" 0.89
"10601" "Studentized OLS" "Rosenbaum" 0.181
"10602" "Studentized OLS" "Rosenbaum" 0.355
"10603" "Studentized OLS" "Rosenbaum" 0.399
"10604" "Studentized OLS" "Rosenbaum" 0.329
"10605" "Studentized OLS" "Rosenbaum" 0.323
"10606" "Studentized OLS" "Rosenbaum" 0.417
"10607" "Studentized OLS" "Rosenbaum" 0.007
"10608" "Studentized OLS" "Rosenbaum" 0.274
"10609" "Studentized OLS" "Rosenbaum" 0.017
"10610" "Studentized OLS" "Rosenbaum" 0.297
"10611" "Studentized OLS" "Rosenbaum" 0.253
"10612" "Studentized OLS" "Rosenbaum" 0.266
"10613" "Studentized OLS" "Rosenbaum" 0.583
"10614" "Studentized OLS" "Rosenbaum" 0.225
"10615" "Studentized OLS" "Rosenbaum" 0.545
"10616" "Studentized OLS" "Rosenbaum" 0.761
"10617" "Studentized OLS" "Rosenbaum" 0.785
"10618" "Studentized OLS" "Rosenbaum" 0.955
"10619" "Studentized OLS" "Rosenbaum" 0.972
"10620" "Studentized OLS" "Rosenbaum" 0.619
"10621" "Studentized OLS" "Rosenbaum" 0.323
"10622" "Studentized OLS" "Rosenbaum" 0.425
"10623" "Studentized OLS" "Rosenbaum" 0.06
"10624" "Studentized OLS" "Rosenbaum" 0.349
"10625" "Studentized OLS" "Rosenbaum" 0.27
"10626" "Studentized OLS" "Rosenbaum" 0.832
"10627" "Studentized OLS" "Rosenbaum" 0.093
"10628" "Studentized OLS" "Rosenbaum" 0.432
"10629" "Studentized OLS" "Rosenbaum" 0.679
"10630" "Studentized OLS" "Rosenbaum" 0.72
"10631" "Studentized OLS" "Rosenbaum" 0.962
"10632" "Studentized OLS" "Rosenbaum" 0.714
"10633" "Studentized OLS" "Rosenbaum" 0.869
"10634" "Studentized OLS" "Rosenbaum" 0.097
"10635" "Studentized OLS" "Rosenbaum" 0.636
"10636" "Studentized OLS" "Rosenbaum" 0.361
"10637" "Studentized OLS" "Rosenbaum" 0.875
"10638" "Studentized OLS" "Rosenbaum" 0.667
"10639" "Studentized OLS" "Rosenbaum" 0.867
"10640" "Studentized OLS" "Rosenbaum" 0.021
"10641" "Studentized OLS" "Rosenbaum" 0.255
"10642" "Studentized OLS" "Rosenbaum" 0.203
"10643" "Studentized OLS" "Rosenbaum" 0.831
"10644" "Studentized OLS" "Rosenbaum" 0.334
"10645" "Studentized OLS" "Rosenbaum" 0.806
"10646" "Studentized OLS" "Rosenbaum" 0
"10647" "Studentized OLS" "Rosenbaum" 0.052
"10648" "Studentized OLS" "Rosenbaum" 0.172
"10649" "Studentized OLS" "Rosenbaum" 0.647
"10650" "Studentized OLS" "Rosenbaum" 0.695
"10651" "Studentized OLS" "Rosenbaum" 0.158
"10652" "Studentized OLS" "Rosenbaum" 0.91
"10653" "Studentized OLS" "Rosenbaum" 0.089
"10654" "Studentized OLS" "Rosenbaum" 0.643
"10655" "Studentized OLS" "Rosenbaum" 0.265
"10656" "Studentized OLS" "Rosenbaum" 0.427
"10657" "Studentized OLS" "Rosenbaum" 0.085
"10658" "Studentized OLS" "Rosenbaum" 0.243
"10659" "Studentized OLS" "Rosenbaum" 0.066
"10660" "Studentized OLS" "Rosenbaum" 0.775
"10661" "Studentized OLS" "Rosenbaum" 0.749
"10662" "Studentized OLS" "Rosenbaum" 0.242
"10663" "Studentized OLS" "Rosenbaum" 0.067
"10664" "Studentized OLS" "Rosenbaum" 0.453
"10665" "Studentized OLS" "Rosenbaum" 0.943
"10666" "Studentized OLS" "Rosenbaum" 0.716
"10667" "Studentized OLS" "Rosenbaum" 0.049
"10668" "Studentized OLS" "Rosenbaum" 0.393
"10669" "Studentized OLS" "Rosenbaum" 0.958
"10670" "Studentized OLS" "Rosenbaum" 0.175
"10671" "Studentized OLS" "Rosenbaum" 0.138
"10672" "Studentized OLS" "Rosenbaum" 0.432
"10673" "Studentized OLS" "Rosenbaum" 0.809
"10674" "Studentized OLS" "Rosenbaum" 0.017
"10675" "Studentized OLS" "Rosenbaum" 0.72
"10676" "Studentized OLS" "Rosenbaum" 0.739
"10677" "Studentized OLS" "Rosenbaum" 0.662
"10678" "Studentized OLS" "Rosenbaum" 0.043
"10679" "Studentized OLS" "Rosenbaum" 0
"10680" "Studentized OLS" "Rosenbaum" 0.609
"10681" "Studentized OLS" "Rosenbaum" 0.189
"10682" "Studentized OLS" "Rosenbaum" 0.178
"10683" "Studentized OLS" "Rosenbaum" 0.082
"10684" "Studentized OLS" "Rosenbaum" 0.3
"10685" "Studentized OLS" "Rosenbaum" 0.67
"10686" "Studentized OLS" "Rosenbaum" 0.295
"10687" "Studentized OLS" "Rosenbaum" 0.029
"10688" "Studentized OLS" "Rosenbaum" 0.087
"10689" "Studentized OLS" "Rosenbaum" 0.075
"10690" "Studentized OLS" "Rosenbaum" 0.556
"10691" "Studentized OLS" "Rosenbaum" 0.001
"10692" "Studentized OLS" "Rosenbaum" 0.509
"10693" "Studentized OLS" "Rosenbaum" 0.664
"10694" "Studentized OLS" "Rosenbaum" 0.455
"10695" "Studentized OLS" "Rosenbaum" 0.344
"10696" "Studentized OLS" "Rosenbaum" 0.681
"10697" "Studentized OLS" "Rosenbaum" 0.899
"10698" "Studentized OLS" "Rosenbaum" 0.459
"10699" "Studentized OLS" "Rosenbaum" 0.395
"10700" "Studentized OLS" "Rosenbaum" 0.789
"10701" "Studentized OLS" "Rosenbaum" 0.585
"10702" "Studentized OLS" "Rosenbaum" 0.975
"10703" "Studentized OLS" "Rosenbaum" 0.062
"10704" "Studentized OLS" "Rosenbaum" 0.875
"10705" "Studentized OLS" "Rosenbaum" 0.169
"10706" "Studentized OLS" "Rosenbaum" 0.028
"10707" "Studentized OLS" "Rosenbaum" 0.265
"10708" "Studentized OLS" "Rosenbaum" 0.023
"10709" "Studentized OLS" "Rosenbaum" 0.715
"10710" "Studentized OLS" "Rosenbaum" 0.455
"10711" "Studentized OLS" "Rosenbaum" 0.93
"10712" "Studentized OLS" "Rosenbaum" 0.018
"10713" "Studentized OLS" "Rosenbaum" 0.433
"10714" "Studentized OLS" "Rosenbaum" 0.113
"10715" "Studentized OLS" "Rosenbaum" 0.502
"10716" "Studentized OLS" "Rosenbaum" 0.143
"10717" "Studentized OLS" "Rosenbaum" 0.095
"10718" "Studentized OLS" "Rosenbaum" 0.943
"10719" "Studentized OLS" "Rosenbaum" 0.38
"10720" "Studentized OLS" "Rosenbaum" 0.478
"10721" "Studentized OLS" "Rosenbaum" 0.617
"10722" "Studentized OLS" "Rosenbaum" 0.257
"10723" "Studentized OLS" "Rosenbaum" 0.235
"10724" "Studentized OLS" "Rosenbaum" 0.609
"10725" "Studentized OLS" "Rosenbaum" 0.125
"10726" "Studentized OLS" "Rosenbaum" 0.892
"10727" "Studentized OLS" "Rosenbaum" 0.879
"10728" "Studentized OLS" "Rosenbaum" 0.469
"10729" "Studentized OLS" "Rosenbaum" 0.204
"10730" "Studentized OLS" "Rosenbaum" 0.174
"10731" "Studentized OLS" "Rosenbaum" 0.003
"10732" "Studentized OLS" "Rosenbaum" 0.41
"10733" "Studentized OLS" "Rosenbaum" 0.078
"10734" "Studentized OLS" "Rosenbaum" 0.54
"10735" "Studentized OLS" "Rosenbaum" 0.078
"10736" "Studentized OLS" "Rosenbaum" 0.325
"10737" "Studentized OLS" "Rosenbaum" 0.681
"10738" "Studentized OLS" "Rosenbaum" 0.978
"10739" "Studentized OLS" "Rosenbaum" 0.256
"10740" "Studentized OLS" "Rosenbaum" 0.426
"10741" "Studentized OLS" "Rosenbaum" 0.07
"10742" "Studentized OLS" "Rosenbaum" 0.116
"10743" "Studentized OLS" "Rosenbaum" 0.71
"10744" "Studentized OLS" "Rosenbaum" 0.047
"10745" "Studentized OLS" "Rosenbaum" 0.017
"10746" "Studentized OLS" "Rosenbaum" 0.908
"10747" "Studentized OLS" "Rosenbaum" 0.648
"10748" "Studentized OLS" "Rosenbaum" 0.141
"10749" "Studentized OLS" "Rosenbaum" 0.665
"10750" "Studentized OLS" "Rosenbaum" 0.772
"10751" "Studentized OLS" "Rosenbaum" 0.936
"10752" "Studentized OLS" "Rosenbaum" 0.049
"10753" "Studentized OLS" "Rosenbaum" 0.03
"10754" "Studentized OLS" "Rosenbaum" 0.123
"10755" "Studentized OLS" "Rosenbaum" 0.282
"10756" "Studentized OLS" "Rosenbaum" 0.048
"10757" "Studentized OLS" "Rosenbaum" 0.23
"10758" "Studentized OLS" "Rosenbaum" 0.555
"10759" "Studentized OLS" "Rosenbaum" 0.747
"10760" "Studentized OLS" "Rosenbaum" 0.002
"10761" "Studentized OLS" "Rosenbaum" 0.008
"10762" "Studentized OLS" "Rosenbaum" 0.007
"10763" "Studentized OLS" "Rosenbaum" 0.612
"10764" "Studentized OLS" "Rosenbaum" 0.725
"10765" "Studentized OLS" "Rosenbaum" 0.488
"10766" "Studentized OLS" "Rosenbaum" 0.687
"10767" "Studentized OLS" "Rosenbaum" 0.026
"10768" "Studentized OLS" "Rosenbaum" 0.541
"10769" "Studentized OLS" "Rosenbaum" 0.555
"10770" "Studentized OLS" "Rosenbaum" 0.031
"10771" "Studentized OLS" "Rosenbaum" 0.023
"10772" "Studentized OLS" "Rosenbaum" 0.119
"10773" "Studentized OLS" "Rosenbaum" 0.396
"10774" "Studentized OLS" "Rosenbaum" 0.048
"10775" "Studentized OLS" "Rosenbaum" 0.442
"10776" "Studentized OLS" "Rosenbaum" 0.662
"10777" "Studentized OLS" "Rosenbaum" 0.52
"10778" "Studentized OLS" "Rosenbaum" 0.692
"10779" "Studentized OLS" "Rosenbaum" 0.345
"10780" "Studentized OLS" "Rosenbaum" 0.473
"10781" "Studentized OLS" "Rosenbaum" 0.19
"10782" "Studentized OLS" "Rosenbaum" 0.24
"10783" "Studentized OLS" "Rosenbaum" 0.608
"10784" "Studentized OLS" "Rosenbaum" 0.338
"10785" "Studentized OLS" "Rosenbaum" 0.429
"10786" "Studentized OLS" "Rosenbaum" 0.056
"10787" "Studentized OLS" "Rosenbaum" 0.3
"10788" "Studentized OLS" "Rosenbaum" 0.368
"10789" "Studentized OLS" "Rosenbaum" 0.06
"10790" "Studentized OLS" "Rosenbaum" 0.688
"10791" "Studentized OLS" "Rosenbaum" 0.169
"10792" "Studentized OLS" "Rosenbaum" 0.49
"10793" "Studentized OLS" "Rosenbaum" 0.731
"10794" "Studentized OLS" "Rosenbaum" 0.723
"10795" "Studentized OLS" "Rosenbaum" 0.219
"10796" "Studentized OLS" "Rosenbaum" 0.705
"10797" "Studentized OLS" "Rosenbaum" 0.119
"10798" "Studentized OLS" "Rosenbaum" 0.986
"10799" "Studentized OLS" "Rosenbaum" 0
"10800" "Studentized OLS" "Rosenbaum" 0.003
"10801" "Studentized OLS" "Rosenbaum" 0.52
"10802" "Studentized OLS" "Rosenbaum" 0.975
"10803" "Studentized OLS" "Rosenbaum" 0.851
"10804" "Studentized OLS" "Rosenbaum" 0.15
"10805" "Studentized OLS" "Rosenbaum" 0.352
"10806" "Studentized OLS" "Rosenbaum" 0.343
"10807" "Studentized OLS" "Rosenbaum" 0.398
"10808" "Studentized OLS" "Rosenbaum" 0.081
"10809" "Studentized OLS" "Rosenbaum" 0.393
"10810" "Studentized OLS" "Rosenbaum" 0.397
"10811" "Studentized OLS" "Rosenbaum" 0.42
"10812" "Studentized OLS" "Rosenbaum" 0.301
"10813" "Studentized OLS" "Rosenbaum" 0.832
"10814" "Studentized OLS" "Rosenbaum" 0.547
"10815" "Studentized OLS" "Rosenbaum" 0.807
"10816" "Studentized OLS" "Rosenbaum" 0.377
"10817" "Studentized OLS" "Rosenbaum" 0.265
"10818" "Studentized OLS" "Rosenbaum" 0.033
"10819" "Studentized OLS" "Rosenbaum" 0.004
"10820" "Studentized OLS" "Rosenbaum" 0.093
"10821" "Studentized OLS" "Rosenbaum" 0.468
"10822" "Studentized OLS" "Rosenbaum" 0.135
"10823" "Studentized OLS" "Rosenbaum" 0.635
"10824" "Studentized OLS" "Rosenbaum" 0.156
"10825" "Studentized OLS" "Rosenbaum" 0.007
"10826" "Studentized OLS" "Rosenbaum" 0.191
"10827" "Studentized OLS" "Rosenbaum" 0.342
"10828" "Studentized OLS" "Rosenbaum" 0.005
"10829" "Studentized OLS" "Rosenbaum" 0.053
"10830" "Studentized OLS" "Rosenbaum" 0.759
"10831" "Studentized OLS" "Rosenbaum" 0.263
"10832" "Studentized OLS" "Rosenbaum" 0.038
"10833" "Studentized OLS" "Rosenbaum" 0.183
"10834" "Studentized OLS" "Rosenbaum" 0.896
"10835" "Studentized OLS" "Rosenbaum" 0.318
"10836" "Studentized OLS" "Rosenbaum" 0.074
"10837" "Studentized OLS" "Rosenbaum" 0.5
"10838" "Studentized OLS" "Rosenbaum" 0.609
"10839" "Studentized OLS" "Rosenbaum" 0.264
"10840" "Studentized OLS" "Rosenbaum" 0
"10841" "Studentized OLS" "Rosenbaum" 0.823
"10842" "Studentized OLS" "Rosenbaum" 0
"10843" "Studentized OLS" "Rosenbaum" 0.748
"10844" "Studentized OLS" "Rosenbaum" 0.7
"10845" "Studentized OLS" "Rosenbaum" 0.643
"10846" "Studentized OLS" "Rosenbaum" 0.228
"10847" "Studentized OLS" "Rosenbaum" 0.795
"10848" "Studentized OLS" "Rosenbaum" 0.141
"10849" "Studentized OLS" "Rosenbaum" 0.244
"10850" "Studentized OLS" "Rosenbaum" 0.552
"10851" "Studentized OLS" "Rosenbaum" 0.153
"10852" "Studentized OLS" "Rosenbaum" 0.277
"10853" "Studentized OLS" "Rosenbaum" 0.658
"10854" "Studentized OLS" "Rosenbaum" 0.34
"10855" "Studentized OLS" "Rosenbaum" 0.642
"10856" "Studentized OLS" "Rosenbaum" 0.576
"10857" "Studentized OLS" "Rosenbaum" 0.524
"10858" "Studentized OLS" "Rosenbaum" 0.017
"10859" "Studentized OLS" "Rosenbaum" 0.625
"10860" "Studentized OLS" "Rosenbaum" 0.245
"10861" "Studentized OLS" "Rosenbaum" 0.026
"10862" "Studentized OLS" "Rosenbaum" 0.474
"10863" "Studentized OLS" "Rosenbaum" 0.025
"10864" "Studentized OLS" "Rosenbaum" 0.274
"10865" "Studentized OLS" "Rosenbaum" 0.052
"10866" "Studentized OLS" "Rosenbaum" 0.176
"10867" "Studentized OLS" "Rosenbaum" 0.31
"10868" "Studentized OLS" "Rosenbaum" 0.436
"10869" "Studentized OLS" "Rosenbaum" 0.8
"10870" "Studentized OLS" "Rosenbaum" 0.002
"10871" "Studentized OLS" "Rosenbaum" 0.689
"10872" "Studentized OLS" "Rosenbaum" 0.675
"10873" "Studentized OLS" "Rosenbaum" 0.083
"10874" "Studentized OLS" "Rosenbaum" 0.794
"10875" "Studentized OLS" "Rosenbaum" 0.513
"10876" "Studentized OLS" "Rosenbaum" 0.493
"10877" "Studentized OLS" "Rosenbaum" 0.995
"10878" "Studentized OLS" "Rosenbaum" 0.001
"10879" "Studentized OLS" "Rosenbaum" 0.16
"10880" "Studentized OLS" "Rosenbaum" 0.062
"10881" "Studentized OLS" "Rosenbaum" 0.12
"10882" "Studentized OLS" "Rosenbaum" 0.268
"10883" "Studentized OLS" "Rosenbaum" 0.248
"10884" "Studentized OLS" "Rosenbaum" 0.632
"10885" "Studentized OLS" "Rosenbaum" 0.569
"10886" "Studentized OLS" "Rosenbaum" 0.639
"10887" "Studentized OLS" "Rosenbaum" 0.761
"10888" "Studentized OLS" "Rosenbaum" 0.013
"10889" "Studentized OLS" "Rosenbaum" 0.306
"10890" "Studentized OLS" "Rosenbaum" 0.797
"10891" "Studentized OLS" "Rosenbaum" 0.062
"10892" "Studentized OLS" "Rosenbaum" 0.585
"10893" "Studentized OLS" "Rosenbaum" 0.438
"10894" "Studentized OLS" "Rosenbaum" 0.006
"10895" "Studentized OLS" "Rosenbaum" 0.15
"10896" "Studentized OLS" "Rosenbaum" 0.091
"10897" "Studentized OLS" "Rosenbaum" 0
"10898" "Studentized OLS" "Rosenbaum" 0.841
"10899" "Studentized OLS" "Rosenbaum" 0.17
"10900" "Studentized OLS" "Rosenbaum" 0.102
"10901" "Studentized OLS" "Rosenbaum" 0.612
"10902" "Studentized OLS" "Rosenbaum" 0.904
"10903" "Studentized OLS" "Rosenbaum" 0.824
"10904" "Studentized OLS" "Rosenbaum" 0.619
"10905" "Studentized OLS" "Rosenbaum" 0.227
"10906" "Studentized OLS" "Rosenbaum" 0.932
"10907" "Studentized OLS" "Rosenbaum" 0.046
"10908" "Studentized OLS" "Rosenbaum" 0.031
"10909" "Studentized OLS" "Rosenbaum" 0.31
"10910" "Studentized OLS" "Rosenbaum" 1
"10911" "Studentized OLS" "Rosenbaum" 0.512
"10912" "Studentized OLS" "Rosenbaum" 0.07
"10913" "Studentized OLS" "Rosenbaum" 0.077
"10914" "Studentized OLS" "Rosenbaum" 0.057
"10915" "Studentized OLS" "Rosenbaum" 0.076
"10916" "Studentized OLS" "Rosenbaum" 0.047
"10917" "Studentized OLS" "Rosenbaum" 0.238
"10918" "Studentized OLS" "Rosenbaum" 0.192
"10919" "Studentized OLS" "Rosenbaum" 0.2
"10920" "Studentized OLS" "Rosenbaum" 0.08
"10921" "Studentized OLS" "Rosenbaum" 0.288
"10922" "Studentized OLS" "Rosenbaum" 0.111
"10923" "Studentized OLS" "Rosenbaum" 0.063
"10924" "Studentized OLS" "Rosenbaum" 0.01
"10925" "Studentized OLS" "Rosenbaum" 0.332
"10926" "Studentized OLS" "Rosenbaum" 0.729
"10927" "Studentized OLS" "Rosenbaum" 0.193
"10928" "Studentized OLS" "Rosenbaum" 0.494
"10929" "Studentized OLS" "Rosenbaum" 0.621
"10930" "Studentized OLS" "Rosenbaum" 0.813
"10931" "Studentized OLS" "Rosenbaum" 0.196
"10932" "Studentized OLS" "Rosenbaum" 0.063
"10933" "Studentized OLS" "Rosenbaum" 0.963
"10934" "Studentized OLS" "Rosenbaum" 0.62
"10935" "Studentized OLS" "Rosenbaum" 0.281
"10936" "Studentized OLS" "Rosenbaum" 0.846
"10937" "Studentized OLS" "Rosenbaum" 0.091
"10938" "Studentized OLS" "Rosenbaum" 0.985
"10939" "Studentized OLS" "Rosenbaum" 0.831
"10940" "Studentized OLS" "Rosenbaum" 0.18
"10941" "Studentized OLS" "Rosenbaum" 0.641
"10942" "Studentized OLS" "Rosenbaum" 0.635
"10943" "Studentized OLS" "Rosenbaum" 0.161
"10944" "Studentized OLS" "Rosenbaum" 0.087
"10945" "Studentized OLS" "Rosenbaum" 0.888
"10946" "Studentized OLS" "Rosenbaum" 0.159
"10947" "Studentized OLS" "Rosenbaum" 0.275
"10948" "Studentized OLS" "Rosenbaum" 0.293
"10949" "Studentized OLS" "Rosenbaum" 0.406
"10950" "Studentized OLS" "Rosenbaum" 0.117
"10951" "Studentized OLS" "Rosenbaum" 0.289
"10952" "Studentized OLS" "Rosenbaum" 0.686
"10953" "Studentized OLS" "Rosenbaum" 0.321
"10954" "Studentized OLS" "Rosenbaum" 0.95
"10955" "Studentized OLS" "Rosenbaum" 0.678
"10956" "Studentized OLS" "Rosenbaum" 0.495
"10957" "Studentized OLS" "Rosenbaum" 0.591
"10958" "Studentized OLS" "Rosenbaum" 0.599
"10959" "Studentized OLS" "Rosenbaum" 0.222
"10960" "Studentized OLS" "Rosenbaum" 0.047
"10961" "Studentized OLS" "Rosenbaum" 0.997
"10962" "Studentized OLS" "Rosenbaum" 0.235
"10963" "Studentized OLS" "Rosenbaum" 0.088
"10964" "Studentized OLS" "Rosenbaum" 0.393
"10965" "Studentized OLS" "Rosenbaum" 0.649
"10966" "Studentized OLS" "Rosenbaum" 0.072
"10967" "Studentized OLS" "Rosenbaum" 0.541
"10968" "Studentized OLS" "Rosenbaum" 0.02
"10969" "Studentized OLS" "Rosenbaum" 0.778
"10970" "Studentized OLS" "Rosenbaum" 0.239
"10971" "Studentized OLS" "Rosenbaum" 0.021
"10972" "Studentized OLS" "Rosenbaum" 0.339
"10973" "Studentized OLS" "Rosenbaum" 0.939
"10974" "Studentized OLS" "Rosenbaum" 0
"10975" "Studentized OLS" "Rosenbaum" 0.83
"10976" "Studentized OLS" "Rosenbaum" 0.178
"10977" "Studentized OLS" "Rosenbaum" 0.021
"10978" "Studentized OLS" "Rosenbaum" 0.437
"10979" "Studentized OLS" "Rosenbaum" 0.233
"10980" "Studentized OLS" "Rosenbaum" 0.034
"10981" "Studentized OLS" "Rosenbaum" 0.052
"10982" "Studentized OLS" "Rosenbaum" 0.098
"10983" "Studentized OLS" "Rosenbaum" 0.008
"10984" "Studentized OLS" "Rosenbaum" 0.269
"10985" "Studentized OLS" "Rosenbaum" 0.878
"10986" "Studentized OLS" "Rosenbaum" 0.505
"10987" "Studentized OLS" "Rosenbaum" 0.019
"10988" "Studentized OLS" "Rosenbaum" 0.001
"10989" "Studentized OLS" "Rosenbaum" 0.299
"10990" "Studentized OLS" "Rosenbaum" 0.548
"10991" "Studentized OLS" "Rosenbaum" 0.826
"10992" "Studentized OLS" "Rosenbaum" 0.744
"10993" "Studentized OLS" "Rosenbaum" 0.829
"10994" "Studentized OLS" "Rosenbaum" 0.297
"10995" "Studentized OLS" "Rosenbaum" 0.168
"10996" "Studentized OLS" "Rosenbaum" 0.116
"10997" "Studentized OLS" "Rosenbaum" 0.197
"10998" "Studentized OLS" "Rosenbaum" 0.379
"10999" "Studentized OLS" "Rosenbaum" 0.059
"11000" "Studentized OLS" "Rosenbaum" 0.004
"11001" "Studentized EHW" "Rosenbaum" 0.676
"11002" "Studentized EHW" "Rosenbaum" 0.672
"11003" "Studentized EHW" "Rosenbaum" 0.077
"11004" "Studentized EHW" "Rosenbaum" 0.437
"11005" "Studentized EHW" "Rosenbaum" 0.249
"11006" "Studentized EHW" "Rosenbaum" 0.522
"11007" "Studentized EHW" "Rosenbaum" 0.572
"11008" "Studentized EHW" "Rosenbaum" 0.305
"11009" "Studentized EHW" "Rosenbaum" 0.279
"11010" "Studentized EHW" "Rosenbaum" 0.343
"11011" "Studentized EHW" "Rosenbaum" 0.493
"11012" "Studentized EHW" "Rosenbaum" 0.902
"11013" "Studentized EHW" "Rosenbaum" 0.759
"11014" "Studentized EHW" "Rosenbaum" 0.437
"11015" "Studentized EHW" "Rosenbaum" 0.585
"11016" "Studentized EHW" "Rosenbaum" 0.713
"11017" "Studentized EHW" "Rosenbaum" 0.519
"11018" "Studentized EHW" "Rosenbaum" 0.548
"11019" "Studentized EHW" "Rosenbaum" 0.454
"11020" "Studentized EHW" "Rosenbaum" 0.668
"11021" "Studentized EHW" "Rosenbaum" 0.64
"11022" "Studentized EHW" "Rosenbaum" 0.633
"11023" "Studentized EHW" "Rosenbaum" 0.714
"11024" "Studentized EHW" "Rosenbaum" 0.901
"11025" "Studentized EHW" "Rosenbaum" 0.359
"11026" "Studentized EHW" "Rosenbaum" 0.466
"11027" "Studentized EHW" "Rosenbaum" 0.403
"11028" "Studentized EHW" "Rosenbaum" 0.259
"11029" "Studentized EHW" "Rosenbaum" 0.097
"11030" "Studentized EHW" "Rosenbaum" 0.604
"11031" "Studentized EHW" "Rosenbaum" 0.533
"11032" "Studentized EHW" "Rosenbaum" 0.747
"11033" "Studentized EHW" "Rosenbaum" 0.768
"11034" "Studentized EHW" "Rosenbaum" 0.933
"11035" "Studentized EHW" "Rosenbaum" 0.81
"11036" "Studentized EHW" "Rosenbaum" 0.787
"11037" "Studentized EHW" "Rosenbaum" 0.936
"11038" "Studentized EHW" "Rosenbaum" 0.692
"11039" "Studentized EHW" "Rosenbaum" 0.817
"11040" "Studentized EHW" "Rosenbaum" 0.239
"11041" "Studentized EHW" "Rosenbaum" 0.507
"11042" "Studentized EHW" "Rosenbaum" 0.84
"11043" "Studentized EHW" "Rosenbaum" 0.856
"11044" "Studentized EHW" "Rosenbaum" 0.922
"11045" "Studentized EHW" "Rosenbaum" 0.815
"11046" "Studentized EHW" "Rosenbaum" 0.906
"11047" "Studentized EHW" "Rosenbaum" 0.79
"11048" "Studentized EHW" "Rosenbaum" 0.769
"11049" "Studentized EHW" "Rosenbaum" 0.528
"11050" "Studentized EHW" "Rosenbaum" 0.426
"11051" "Studentized EHW" "Rosenbaum" 0.511
"11052" "Studentized EHW" "Rosenbaum" 0.456
"11053" "Studentized EHW" "Rosenbaum" 0.726
"11054" "Studentized EHW" "Rosenbaum" 0.616
"11055" "Studentized EHW" "Rosenbaum" 0.659
"11056" "Studentized EHW" "Rosenbaum" 0.817
"11057" "Studentized EHW" "Rosenbaum" 0.68
"11058" "Studentized EHW" "Rosenbaum" 0.304
"11059" "Studentized EHW" "Rosenbaum" 0.72
"11060" "Studentized EHW" "Rosenbaum" 0.219
"11061" "Studentized EHW" "Rosenbaum" 0.728
"11062" "Studentized EHW" "Rosenbaum" 0.902
"11063" "Studentized EHW" "Rosenbaum" 0.439
"11064" "Studentized EHW" "Rosenbaum" 0.709
"11065" "Studentized EHW" "Rosenbaum" 0.555
"11066" "Studentized EHW" "Rosenbaum" 0.369
"11067" "Studentized EHW" "Rosenbaum" 0.88
"11068" "Studentized EHW" "Rosenbaum" 0.12
"11069" "Studentized EHW" "Rosenbaum" 0.01
"11070" "Studentized EHW" "Rosenbaum" 0.947
"11071" "Studentized EHW" "Rosenbaum" 0.743
"11072" "Studentized EHW" "Rosenbaum" 0.832
"11073" "Studentized EHW" "Rosenbaum" 0.319
"11074" "Studentized EHW" "Rosenbaum" 0.677
"11075" "Studentized EHW" "Rosenbaum" 0.149
"11076" "Studentized EHW" "Rosenbaum" 0.348
"11077" "Studentized EHW" "Rosenbaum" 0.123
"11078" "Studentized EHW" "Rosenbaum" 0.316
"11079" "Studentized EHW" "Rosenbaum" 0.435
"11080" "Studentized EHW" "Rosenbaum" 0.55
"11081" "Studentized EHW" "Rosenbaum" 0.882
"11082" "Studentized EHW" "Rosenbaum" 0.305
"11083" "Studentized EHW" "Rosenbaum" 0.743
"11084" "Studentized EHW" "Rosenbaum" 0.146
"11085" "Studentized EHW" "Rosenbaum" 0.467
"11086" "Studentized EHW" "Rosenbaum" 0.423
"11087" "Studentized EHW" "Rosenbaum" 0.855
"11088" "Studentized EHW" "Rosenbaum" 0.985
"11089" "Studentized EHW" "Rosenbaum" 0.488
"11090" "Studentized EHW" "Rosenbaum" 0.639
"11091" "Studentized EHW" "Rosenbaum" 0.117
"11092" "Studentized EHW" "Rosenbaum" 0.268
"11093" "Studentized EHW" "Rosenbaum" 0.768
"11094" "Studentized EHW" "Rosenbaum" 0.86
"11095" "Studentized EHW" "Rosenbaum" 0.89
"11096" "Studentized EHW" "Rosenbaum" 0.663
"11097" "Studentized EHW" "Rosenbaum" 0.449
"11098" "Studentized EHW" "Rosenbaum" 0.734
"11099" "Studentized EHW" "Rosenbaum" 0.711
"11100" "Studentized EHW" "Rosenbaum" 0.738
"11101" "Studentized EHW" "Rosenbaum" 0.956
"11102" "Studentized EHW" "Rosenbaum" 0.65
"11103" "Studentized EHW" "Rosenbaum" 0.332
"11104" "Studentized EHW" "Rosenbaum" 0.576
"11105" "Studentized EHW" "Rosenbaum" 0.605
"11106" "Studentized EHW" "Rosenbaum" 0.552
"11107" "Studentized EHW" "Rosenbaum" 0.931
"11108" "Studentized EHW" "Rosenbaum" 0.013
"11109" "Studentized EHW" "Rosenbaum" 0.22
"11110" "Studentized EHW" "Rosenbaum" 0.932
"11111" "Studentized EHW" "Rosenbaum" 0.328
"11112" "Studentized EHW" "Rosenbaum" 0.518
"11113" "Studentized EHW" "Rosenbaum" 0.079
"11114" "Studentized EHW" "Rosenbaum" 0.429
"11115" "Studentized EHW" "Rosenbaum" 0.039
"11116" "Studentized EHW" "Rosenbaum" 0.271
"11117" "Studentized EHW" "Rosenbaum" 0.395
"11118" "Studentized EHW" "Rosenbaum" 0.837
"11119" "Studentized EHW" "Rosenbaum" 0.421
"11120" "Studentized EHW" "Rosenbaum" 0.457
"11121" "Studentized EHW" "Rosenbaum" 0.638
"11122" "Studentized EHW" "Rosenbaum" 0.275
"11123" "Studentized EHW" "Rosenbaum" 0.746
"11124" "Studentized EHW" "Rosenbaum" 0.982
"11125" "Studentized EHW" "Rosenbaum" 0.155
"11126" "Studentized EHW" "Rosenbaum" 0.591
"11127" "Studentized EHW" "Rosenbaum" 0.836
"11128" "Studentized EHW" "Rosenbaum" 0.851
"11129" "Studentized EHW" "Rosenbaum" 0.073
"11130" "Studentized EHW" "Rosenbaum" 0.869
"11131" "Studentized EHW" "Rosenbaum" 0.856
"11132" "Studentized EHW" "Rosenbaum" 0.743
"11133" "Studentized EHW" "Rosenbaum" 0.391
"11134" "Studentized EHW" "Rosenbaum" 0.424
"11135" "Studentized EHW" "Rosenbaum" 0.18
"11136" "Studentized EHW" "Rosenbaum" 0.71
"11137" "Studentized EHW" "Rosenbaum" 0.023
"11138" "Studentized EHW" "Rosenbaum" 0.818
"11139" "Studentized EHW" "Rosenbaum" 0.155
"11140" "Studentized EHW" "Rosenbaum" 0.744
"11141" "Studentized EHW" "Rosenbaum" 0.014
"11142" "Studentized EHW" "Rosenbaum" 0.261
"11143" "Studentized EHW" "Rosenbaum" 0.837
"11144" "Studentized EHW" "Rosenbaum" 0.306
"11145" "Studentized EHW" "Rosenbaum" 0.5
"11146" "Studentized EHW" "Rosenbaum" 0.175
"11147" "Studentized EHW" "Rosenbaum" 0.369
"11148" "Studentized EHW" "Rosenbaum" 0.933
"11149" "Studentized EHW" "Rosenbaum" 0.812
"11150" "Studentized EHW" "Rosenbaum" 0.678
"11151" "Studentized EHW" "Rosenbaum" 0.677
"11152" "Studentized EHW" "Rosenbaum" 0.846
"11153" "Studentized EHW" "Rosenbaum" 0.89
"11154" "Studentized EHW" "Rosenbaum" 0.313
"11155" "Studentized EHW" "Rosenbaum" 0.481
"11156" "Studentized EHW" "Rosenbaum" 0.542
"11157" "Studentized EHW" "Rosenbaum" 0.272
"11158" "Studentized EHW" "Rosenbaum" 0.234
"11159" "Studentized EHW" "Rosenbaum" 0.716
"11160" "Studentized EHW" "Rosenbaum" 0.28
"11161" "Studentized EHW" "Rosenbaum" 0.956
"11162" "Studentized EHW" "Rosenbaum" 0.715
"11163" "Studentized EHW" "Rosenbaum" 0.881
"11164" "Studentized EHW" "Rosenbaum" 1
"11165" "Studentized EHW" "Rosenbaum" 0.313
"11166" "Studentized EHW" "Rosenbaum" 0.561
"11167" "Studentized EHW" "Rosenbaum" 0.47
"11168" "Studentized EHW" "Rosenbaum" 0.984
"11169" "Studentized EHW" "Rosenbaum" 0.758
"11170" "Studentized EHW" "Rosenbaum" 0.724
"11171" "Studentized EHW" "Rosenbaum" 0.361
"11172" "Studentized EHW" "Rosenbaum" 0.415
"11173" "Studentized EHW" "Rosenbaum" 0.714
"11174" "Studentized EHW" "Rosenbaum" 0.467
"11175" "Studentized EHW" "Rosenbaum" 0.618
"11176" "Studentized EHW" "Rosenbaum" 0.147
"11177" "Studentized EHW" "Rosenbaum" 0.783
"11178" "Studentized EHW" "Rosenbaum" 0.41
"11179" "Studentized EHW" "Rosenbaum" 0.199
"11180" "Studentized EHW" "Rosenbaum" 0.653
"11181" "Studentized EHW" "Rosenbaum" 0.774
"11182" "Studentized EHW" "Rosenbaum" 0.293
"11183" "Studentized EHW" "Rosenbaum" 0.22
"11184" "Studentized EHW" "Rosenbaum" 0.792
"11185" "Studentized EHW" "Rosenbaum" 0.928
"11186" "Studentized EHW" "Rosenbaum" 0.072
"11187" "Studentized EHW" "Rosenbaum" 0.398
"11188" "Studentized EHW" "Rosenbaum" 0.439
"11189" "Studentized EHW" "Rosenbaum" 0.767
"11190" "Studentized EHW" "Rosenbaum" 0.988
"11191" "Studentized EHW" "Rosenbaum" 0.745
"11192" "Studentized EHW" "Rosenbaum" 0.457
"11193" "Studentized EHW" "Rosenbaum" 0.957
"11194" "Studentized EHW" "Rosenbaum" 0.958
"11195" "Studentized EHW" "Rosenbaum" 0.109
"11196" "Studentized EHW" "Rosenbaum" 0.219
"11197" "Studentized EHW" "Rosenbaum" 0.828
"11198" "Studentized EHW" "Rosenbaum" 0.487
"11199" "Studentized EHW" "Rosenbaum" 0.845
"11200" "Studentized EHW" "Rosenbaum" 0.374
"11201" "Studentized EHW" "Rosenbaum" 0.88
"11202" "Studentized EHW" "Rosenbaum" 0.791
"11203" "Studentized EHW" "Rosenbaum" 0.211
"11204" "Studentized EHW" "Rosenbaum" 0.34
"11205" "Studentized EHW" "Rosenbaum" 0.458
"11206" "Studentized EHW" "Rosenbaum" 0.838
"11207" "Studentized EHW" "Rosenbaum" 0.43
"11208" "Studentized EHW" "Rosenbaum" 0.428
"11209" "Studentized EHW" "Rosenbaum" 0.852
"11210" "Studentized EHW" "Rosenbaum" 0.562
"11211" "Studentized EHW" "Rosenbaum" 0.863
"11212" "Studentized EHW" "Rosenbaum" 0.714
"11213" "Studentized EHW" "Rosenbaum" 0.365
"11214" "Studentized EHW" "Rosenbaum" 0.753
"11215" "Studentized EHW" "Rosenbaum" 0.818
"11216" "Studentized EHW" "Rosenbaum" 0.14
"11217" "Studentized EHW" "Rosenbaum" 0.133
"11218" "Studentized EHW" "Rosenbaum" 0.901
"11219" "Studentized EHW" "Rosenbaum" 0.303
"11220" "Studentized EHW" "Rosenbaum" 0.19
"11221" "Studentized EHW" "Rosenbaum" 0.086
"11222" "Studentized EHW" "Rosenbaum" 0.39
"11223" "Studentized EHW" "Rosenbaum" 0.708
"11224" "Studentized EHW" "Rosenbaum" 0.64
"11225" "Studentized EHW" "Rosenbaum" 0.603
"11226" "Studentized EHW" "Rosenbaum" 0.356
"11227" "Studentized EHW" "Rosenbaum" 0.609
"11228" "Studentized EHW" "Rosenbaum" 0.423
"11229" "Studentized EHW" "Rosenbaum" 0.725
"11230" "Studentized EHW" "Rosenbaum" 0.772
"11231" "Studentized EHW" "Rosenbaum" 0.989
"11232" "Studentized EHW" "Rosenbaum" 0.572
"11233" "Studentized EHW" "Rosenbaum" 0.718
"11234" "Studentized EHW" "Rosenbaum" 0.594
"11235" "Studentized EHW" "Rosenbaum" 0.811
"11236" "Studentized EHW" "Rosenbaum" 0.415
"11237" "Studentized EHW" "Rosenbaum" 0.82
"11238" "Studentized EHW" "Rosenbaum" 0.502
"11239" "Studentized EHW" "Rosenbaum" 0.494
"11240" "Studentized EHW" "Rosenbaum" 0.45
"11241" "Studentized EHW" "Rosenbaum" 0.806
"11242" "Studentized EHW" "Rosenbaum" 0.882
"11243" "Studentized EHW" "Rosenbaum" 0.042
"11244" "Studentized EHW" "Rosenbaum" 0.061
"11245" "Studentized EHW" "Rosenbaum" 0.825
"11246" "Studentized EHW" "Rosenbaum" 0.613
"11247" "Studentized EHW" "Rosenbaum" 0.537
"11248" "Studentized EHW" "Rosenbaum" 0.785
"11249" "Studentized EHW" "Rosenbaum" 0.348
"11250" "Studentized EHW" "Rosenbaum" 0.335
"11251" "Studentized EHW" "Rosenbaum" 0.748
"11252" "Studentized EHW" "Rosenbaum" 0.929
"11253" "Studentized EHW" "Rosenbaum" 0.641
"11254" "Studentized EHW" "Rosenbaum" 0.98
"11255" "Studentized EHW" "Rosenbaum" 0.837
"11256" "Studentized EHW" "Rosenbaum" 0.887
"11257" "Studentized EHW" "Rosenbaum" 0.135
"11258" "Studentized EHW" "Rosenbaum" 0.468
"11259" "Studentized EHW" "Rosenbaum" 0.889
"11260" "Studentized EHW" "Rosenbaum" 0.111
"11261" "Studentized EHW" "Rosenbaum" 0.603
"11262" "Studentized EHW" "Rosenbaum" 0.803
"11263" "Studentized EHW" "Rosenbaum" 0.567
"11264" "Studentized EHW" "Rosenbaum" 0.481
"11265" "Studentized EHW" "Rosenbaum" 0.366
"11266" "Studentized EHW" "Rosenbaum" 0.698
"11267" "Studentized EHW" "Rosenbaum" 0.996
"11268" "Studentized EHW" "Rosenbaum" 0.237
"11269" "Studentized EHW" "Rosenbaum" 0.181
"11270" "Studentized EHW" "Rosenbaum" 0.386
"11271" "Studentized EHW" "Rosenbaum" 0.943
"11272" "Studentized EHW" "Rosenbaum" 0.56
"11273" "Studentized EHW" "Rosenbaum" 0.064
"11274" "Studentized EHW" "Rosenbaum" 0.585
"11275" "Studentized EHW" "Rosenbaum" 0.716
"11276" "Studentized EHW" "Rosenbaum" 0.127
"11277" "Studentized EHW" "Rosenbaum" 0.429
"11278" "Studentized EHW" "Rosenbaum" 0.616
"11279" "Studentized EHW" "Rosenbaum" 0.914
"11280" "Studentized EHW" "Rosenbaum" 0.077
"11281" "Studentized EHW" "Rosenbaum" 0.703
"11282" "Studentized EHW" "Rosenbaum" 0.853
"11283" "Studentized EHW" "Rosenbaum" 0.711
"11284" "Studentized EHW" "Rosenbaum" 0.019
"11285" "Studentized EHW" "Rosenbaum" 0.419
"11286" "Studentized EHW" "Rosenbaum" 0.626
"11287" "Studentized EHW" "Rosenbaum" 0.409
"11288" "Studentized EHW" "Rosenbaum" 0.888
"11289" "Studentized EHW" "Rosenbaum" 0.695
"11290" "Studentized EHW" "Rosenbaum" 0.907
"11291" "Studentized EHW" "Rosenbaum" 0.42
"11292" "Studentized EHW" "Rosenbaum" 0.775
"11293" "Studentized EHW" "Rosenbaum" 0.378
"11294" "Studentized EHW" "Rosenbaum" 0.965
"11295" "Studentized EHW" "Rosenbaum" 0.825
"11296" "Studentized EHW" "Rosenbaum" 0.69
"11297" "Studentized EHW" "Rosenbaum" 0.408
"11298" "Studentized EHW" "Rosenbaum" 0.733
"11299" "Studentized EHW" "Rosenbaum" 0.39
"11300" "Studentized EHW" "Rosenbaum" 0.847
"11301" "Studentized EHW" "Rosenbaum" 0.425
"11302" "Studentized EHW" "Rosenbaum" 0.099
"11303" "Studentized EHW" "Rosenbaum" 0.243
"11304" "Studentized EHW" "Rosenbaum" 0.952
"11305" "Studentized EHW" "Rosenbaum" 0.152
"11306" "Studentized EHW" "Rosenbaum" 0.129
"11307" "Studentized EHW" "Rosenbaum" 0.413
"11308" "Studentized EHW" "Rosenbaum" 0.363
"11309" "Studentized EHW" "Rosenbaum" 0.632
"11310" "Studentized EHW" "Rosenbaum" 0.142
"11311" "Studentized EHW" "Rosenbaum" 0.737
"11312" "Studentized EHW" "Rosenbaum" 0.453
"11313" "Studentized EHW" "Rosenbaum" 0.717
"11314" "Studentized EHW" "Rosenbaum" 0.075
"11315" "Studentized EHW" "Rosenbaum" 0.132
"11316" "Studentized EHW" "Rosenbaum" 0.772
"11317" "Studentized EHW" "Rosenbaum" 0.912
"11318" "Studentized EHW" "Rosenbaum" 0.617
"11319" "Studentized EHW" "Rosenbaum" 0.654
"11320" "Studentized EHW" "Rosenbaum" 0.616
"11321" "Studentized EHW" "Rosenbaum" 0.385
"11322" "Studentized EHW" "Rosenbaum" 0.661
"11323" "Studentized EHW" "Rosenbaum" 0.899
"11324" "Studentized EHW" "Rosenbaum" 0.22
"11325" "Studentized EHW" "Rosenbaum" 0.437
"11326" "Studentized EHW" "Rosenbaum" 0.922
"11327" "Studentized EHW" "Rosenbaum" 0.459
"11328" "Studentized EHW" "Rosenbaum" 0.981
"11329" "Studentized EHW" "Rosenbaum" 0.825
"11330" "Studentized EHW" "Rosenbaum" 0.557
"11331" "Studentized EHW" "Rosenbaum" 0.541
"11332" "Studentized EHW" "Rosenbaum" 0.943
"11333" "Studentized EHW" "Rosenbaum" 0.772
"11334" "Studentized EHW" "Rosenbaum" 0.467
"11335" "Studentized EHW" "Rosenbaum" 0.796
"11336" "Studentized EHW" "Rosenbaum" 0.513
"11337" "Studentized EHW" "Rosenbaum" 0.911
"11338" "Studentized EHW" "Rosenbaum" 0.377
"11339" "Studentized EHW" "Rosenbaum" 0.332
"11340" "Studentized EHW" "Rosenbaum" 0.09
"11341" "Studentized EHW" "Rosenbaum" 0.78
"11342" "Studentized EHW" "Rosenbaum" 0.063
"11343" "Studentized EHW" "Rosenbaum" 0.664
"11344" "Studentized EHW" "Rosenbaum" 0.986
"11345" "Studentized EHW" "Rosenbaum" 0.655
"11346" "Studentized EHW" "Rosenbaum" 0.694
"11347" "Studentized EHW" "Rosenbaum" 0.037
"11348" "Studentized EHW" "Rosenbaum" 0.491
"11349" "Studentized EHW" "Rosenbaum" 0.513
"11350" "Studentized EHW" "Rosenbaum" 0.958
"11351" "Studentized EHW" "Rosenbaum" 0.301
"11352" "Studentized EHW" "Rosenbaum" 0.415
"11353" "Studentized EHW" "Rosenbaum" 0.903
"11354" "Studentized EHW" "Rosenbaum" 0.913
"11355" "Studentized EHW" "Rosenbaum" 0.17
"11356" "Studentized EHW" "Rosenbaum" 0.055
"11357" "Studentized EHW" "Rosenbaum" 0.925
"11358" "Studentized EHW" "Rosenbaum" 0.199
"11359" "Studentized EHW" "Rosenbaum" 0.665
"11360" "Studentized EHW" "Rosenbaum" 0.34
"11361" "Studentized EHW" "Rosenbaum" 0.176
"11362" "Studentized EHW" "Rosenbaum" 0.926
"11363" "Studentized EHW" "Rosenbaum" 0.892
"11364" "Studentized EHW" "Rosenbaum" 0.434
"11365" "Studentized EHW" "Rosenbaum" 0.173
"11366" "Studentized EHW" "Rosenbaum" 0.715
"11367" "Studentized EHW" "Rosenbaum" 0.338
"11368" "Studentized EHW" "Rosenbaum" 0.087
"11369" "Studentized EHW" "Rosenbaum" 0.949
"11370" "Studentized EHW" "Rosenbaum" 0.884
"11371" "Studentized EHW" "Rosenbaum" 0.216
"11372" "Studentized EHW" "Rosenbaum" 0.212
"11373" "Studentized EHW" "Rosenbaum" 0.679
"11374" "Studentized EHW" "Rosenbaum" 0.407
"11375" "Studentized EHW" "Rosenbaum" 0.257
"11376" "Studentized EHW" "Rosenbaum" 0.325
"11377" "Studentized EHW" "Rosenbaum" 0.489
"11378" "Studentized EHW" "Rosenbaum" 0.881
"11379" "Studentized EHW" "Rosenbaum" 0.916
"11380" "Studentized EHW" "Rosenbaum" 0.982
"11381" "Studentized EHW" "Rosenbaum" 0.486
"11382" "Studentized EHW" "Rosenbaum" 0.865
"11383" "Studentized EHW" "Rosenbaum" 0.914
"11384" "Studentized EHW" "Rosenbaum" 0.979
"11385" "Studentized EHW" "Rosenbaum" 0.98
"11386" "Studentized EHW" "Rosenbaum" 0.105
"11387" "Studentized EHW" "Rosenbaum" 0.347
"11388" "Studentized EHW" "Rosenbaum" 0.509
"11389" "Studentized EHW" "Rosenbaum" 0.335
"11390" "Studentized EHW" "Rosenbaum" 0.413
"11391" "Studentized EHW" "Rosenbaum" 0.884
"11392" "Studentized EHW" "Rosenbaum" 0.507
"11393" "Studentized EHW" "Rosenbaum" 0.385
"11394" "Studentized EHW" "Rosenbaum" 0.184
"11395" "Studentized EHW" "Rosenbaum" 0.699
"11396" "Studentized EHW" "Rosenbaum" 0.211
"11397" "Studentized EHW" "Rosenbaum" 0.76
"11398" "Studentized EHW" "Rosenbaum" 0.371
"11399" "Studentized EHW" "Rosenbaum" 0.508
"11400" "Studentized EHW" "Rosenbaum" 0.607
"11401" "Studentized EHW" "Rosenbaum" 0.382
"11402" "Studentized EHW" "Rosenbaum" 0.654
"11403" "Studentized EHW" "Rosenbaum" 0.395
"11404" "Studentized EHW" "Rosenbaum" 0.836
"11405" "Studentized EHW" "Rosenbaum" 0.788
"11406" "Studentized EHW" "Rosenbaum" 0.492
"11407" "Studentized EHW" "Rosenbaum" 0.792
"11408" "Studentized EHW" "Rosenbaum" 0.375
"11409" "Studentized EHW" "Rosenbaum" 0.805
"11410" "Studentized EHW" "Rosenbaum" 0.251
"11411" "Studentized EHW" "Rosenbaum" 0.271
"11412" "Studentized EHW" "Rosenbaum" 0.152
"11413" "Studentized EHW" "Rosenbaum" 0.559
"11414" "Studentized EHW" "Rosenbaum" 0.576
"11415" "Studentized EHW" "Rosenbaum" 0.985
"11416" "Studentized EHW" "Rosenbaum" 0.045
"11417" "Studentized EHW" "Rosenbaum" 0.449
"11418" "Studentized EHW" "Rosenbaum" 0.414
"11419" "Studentized EHW" "Rosenbaum" 0.452
"11420" "Studentized EHW" "Rosenbaum" 0.112
"11421" "Studentized EHW" "Rosenbaum" 0.725
"11422" "Studentized EHW" "Rosenbaum" 0.213
"11423" "Studentized EHW" "Rosenbaum" 0.303
"11424" "Studentized EHW" "Rosenbaum" 0.417
"11425" "Studentized EHW" "Rosenbaum" 1
"11426" "Studentized EHW" "Rosenbaum" 0.396
"11427" "Studentized EHW" "Rosenbaum" 0.691
"11428" "Studentized EHW" "Rosenbaum" 0.075
"11429" "Studentized EHW" "Rosenbaum" 0.342
"11430" "Studentized EHW" "Rosenbaum" 0.096
"11431" "Studentized EHW" "Rosenbaum" 0.698
"11432" "Studentized EHW" "Rosenbaum" 0.148
"11433" "Studentized EHW" "Rosenbaum" 0.277
"11434" "Studentized EHW" "Rosenbaum" 0.617
"11435" "Studentized EHW" "Rosenbaum" 0.938
"11436" "Studentized EHW" "Rosenbaum" 0.267
"11437" "Studentized EHW" "Rosenbaum" 0.852
"11438" "Studentized EHW" "Rosenbaum" 0.938
"11439" "Studentized EHW" "Rosenbaum" 0.539
"11440" "Studentized EHW" "Rosenbaum" 0.696
"11441" "Studentized EHW" "Rosenbaum" 0.659
"11442" "Studentized EHW" "Rosenbaum" 0.593
"11443" "Studentized EHW" "Rosenbaum" 0.75
"11444" "Studentized EHW" "Rosenbaum" 0.504
"11445" "Studentized EHW" "Rosenbaum" 0.825
"11446" "Studentized EHW" "Rosenbaum" 0.981
"11447" "Studentized EHW" "Rosenbaum" 0.168
"11448" "Studentized EHW" "Rosenbaum" 0.354
"11449" "Studentized EHW" "Rosenbaum" 0.442
"11450" "Studentized EHW" "Rosenbaum" 0.335
"11451" "Studentized EHW" "Rosenbaum" 0.627
"11452" "Studentized EHW" "Rosenbaum" 0.936
"11453" "Studentized EHW" "Rosenbaum" 0.613
"11454" "Studentized EHW" "Rosenbaum" 0.883
"11455" "Studentized EHW" "Rosenbaum" 0.808
"11456" "Studentized EHW" "Rosenbaum" 0.677
"11457" "Studentized EHW" "Rosenbaum" 0.314
"11458" "Studentized EHW" "Rosenbaum" 0.223
"11459" "Studentized EHW" "Rosenbaum" 0.775
"11460" "Studentized EHW" "Rosenbaum" 0.431
"11461" "Studentized EHW" "Rosenbaum" 0.295
"11462" "Studentized EHW" "Rosenbaum" 0.74
"11463" "Studentized EHW" "Rosenbaum" 0.253
"11464" "Studentized EHW" "Rosenbaum" 0.951
"11465" "Studentized EHW" "Rosenbaum" 0.371
"11466" "Studentized EHW" "Rosenbaum" 0.052
"11467" "Studentized EHW" "Rosenbaum" 0.79
"11468" "Studentized EHW" "Rosenbaum" 0.879
"11469" "Studentized EHW" "Rosenbaum" 0.175
"11470" "Studentized EHW" "Rosenbaum" 0.399
"11471" "Studentized EHW" "Rosenbaum" 0.231
"11472" "Studentized EHW" "Rosenbaum" 0.665
"11473" "Studentized EHW" "Rosenbaum" 0.825
"11474" "Studentized EHW" "Rosenbaum" 0.882
"11475" "Studentized EHW" "Rosenbaum" 0.951
"11476" "Studentized EHW" "Rosenbaum" 0.53
"11477" "Studentized EHW" "Rosenbaum" 0.513
"11478" "Studentized EHW" "Rosenbaum" 0.22
"11479" "Studentized EHW" "Rosenbaum" 0.758
"11480" "Studentized EHW" "Rosenbaum" 0.864
"11481" "Studentized EHW" "Rosenbaum" 0.023
"11482" "Studentized EHW" "Rosenbaum" 0.732
"11483" "Studentized EHW" "Rosenbaum" 0.34
"11484" "Studentized EHW" "Rosenbaum" 0.38
"11485" "Studentized EHW" "Rosenbaum" 0.912
"11486" "Studentized EHW" "Rosenbaum" 0.346
"11487" "Studentized EHW" "Rosenbaum" 0.126
"11488" "Studentized EHW" "Rosenbaum" 0.703
"11489" "Studentized EHW" "Rosenbaum" 0.892
"11490" "Studentized EHW" "Rosenbaum" 0.554
"11491" "Studentized EHW" "Rosenbaum" 0.507
"11492" "Studentized EHW" "Rosenbaum" 0.878
"11493" "Studentized EHW" "Rosenbaum" 0.232
"11494" "Studentized EHW" "Rosenbaum" 0.084
"11495" "Studentized EHW" "Rosenbaum" 0.09
"11496" "Studentized EHW" "Rosenbaum" 0.852
"11497" "Studentized EHW" "Rosenbaum" 0.889
"11498" "Studentized EHW" "Rosenbaum" 0.475
"11499" "Studentized EHW" "Rosenbaum" 0.646
"11500" "Studentized EHW" "Rosenbaum" 0.963
"11501" "Studentized EHW" "Rosenbaum" 0.621
"11502" "Studentized EHW" "Rosenbaum" 0.72
"11503" "Studentized EHW" "Rosenbaum" 0.8
"11504" "Studentized EHW" "Rosenbaum" 0.432
"11505" "Studentized EHW" "Rosenbaum" 0.124
"11506" "Studentized EHW" "Rosenbaum" 0.676
"11507" "Studentized EHW" "Rosenbaum" 0.78
"11508" "Studentized EHW" "Rosenbaum" 0.715
"11509" "Studentized EHW" "Rosenbaum" 0.855
"11510" "Studentized EHW" "Rosenbaum" 0.837
"11511" "Studentized EHW" "Rosenbaum" 0.448
"11512" "Studentized EHW" "Rosenbaum" 0.683
"11513" "Studentized EHW" "Rosenbaum" 0.395
"11514" "Studentized EHW" "Rosenbaum" 0.838
"11515" "Studentized EHW" "Rosenbaum" 0.757
"11516" "Studentized EHW" "Rosenbaum" 0.6
"11517" "Studentized EHW" "Rosenbaum" 0.775
"11518" "Studentized EHW" "Rosenbaum" 0.849
"11519" "Studentized EHW" "Rosenbaum" 0.243
"11520" "Studentized EHW" "Rosenbaum" 0.87
"11521" "Studentized EHW" "Rosenbaum" 0.824
"11522" "Studentized EHW" "Rosenbaum" 0.903
"11523" "Studentized EHW" "Rosenbaum" 0.713
"11524" "Studentized EHW" "Rosenbaum" 0.426
"11525" "Studentized EHW" "Rosenbaum" 0.534
"11526" "Studentized EHW" "Rosenbaum" 0.274
"11527" "Studentized EHW" "Rosenbaum" 0.058
"11528" "Studentized EHW" "Rosenbaum" 0.75
"11529" "Studentized EHW" "Rosenbaum" 0.552
"11530" "Studentized EHW" "Rosenbaum" 0.816
"11531" "Studentized EHW" "Rosenbaum" 0.962
"11532" "Studentized EHW" "Rosenbaum" 0.472
"11533" "Studentized EHW" "Rosenbaum" 0.306
"11534" "Studentized EHW" "Rosenbaum" 0.755
"11535" "Studentized EHW" "Rosenbaum" 0.471
"11536" "Studentized EHW" "Rosenbaum" 0.966
"11537" "Studentized EHW" "Rosenbaum" 0.588
"11538" "Studentized EHW" "Rosenbaum" 0.299
"11539" "Studentized EHW" "Rosenbaum" 0.379
"11540" "Studentized EHW" "Rosenbaum" 0.541
"11541" "Studentized EHW" "Rosenbaum" 0.421
"11542" "Studentized EHW" "Rosenbaum" 0.889
"11543" "Studentized EHW" "Rosenbaum" 0.966
"11544" "Studentized EHW" "Rosenbaum" 0.6
"11545" "Studentized EHW" "Rosenbaum" 0.584
"11546" "Studentized EHW" "Rosenbaum" 0.17
"11547" "Studentized EHW" "Rosenbaum" 0.447
"11548" "Studentized EHW" "Rosenbaum" 0.351
"11549" "Studentized EHW" "Rosenbaum" 0.77
"11550" "Studentized EHW" "Rosenbaum" 0.672
"11551" "Studentized EHW" "Rosenbaum" 0.545
"11552" "Studentized EHW" "Rosenbaum" 0.907
"11553" "Studentized EHW" "Rosenbaum" 0.086
"11554" "Studentized EHW" "Rosenbaum" 0.47
"11555" "Studentized EHW" "Rosenbaum" 0.258
"11556" "Studentized EHW" "Rosenbaum" 0.644
"11557" "Studentized EHW" "Rosenbaum" 0.711
"11558" "Studentized EHW" "Rosenbaum" 0.718
"11559" "Studentized EHW" "Rosenbaum" 0.94
"11560" "Studentized EHW" "Rosenbaum" 0.992
"11561" "Studentized EHW" "Rosenbaum" 0.107
"11562" "Studentized EHW" "Rosenbaum" 0.723
"11563" "Studentized EHW" "Rosenbaum" 0.81
"11564" "Studentized EHW" "Rosenbaum" 0.641
"11565" "Studentized EHW" "Rosenbaum" 0.639
"11566" "Studentized EHW" "Rosenbaum" 0.198
"11567" "Studentized EHW" "Rosenbaum" 0.236
"11568" "Studentized EHW" "Rosenbaum" 0.877
"11569" "Studentized EHW" "Rosenbaum" 0.824
"11570" "Studentized EHW" "Rosenbaum" 0.585
"11571" "Studentized EHW" "Rosenbaum" 0.175
"11572" "Studentized EHW" "Rosenbaum" 0.533
"11573" "Studentized EHW" "Rosenbaum" 0.92
"11574" "Studentized EHW" "Rosenbaum" 0.679
"11575" "Studentized EHW" "Rosenbaum" 0.831
"11576" "Studentized EHW" "Rosenbaum" 0.901
"11577" "Studentized EHW" "Rosenbaum" 0.53
"11578" "Studentized EHW" "Rosenbaum" 0.504
"11579" "Studentized EHW" "Rosenbaum" 0.142
"11580" "Studentized EHW" "Rosenbaum" 0.892
"11581" "Studentized EHW" "Rosenbaum" 0.525
"11582" "Studentized EHW" "Rosenbaum" 0.782
"11583" "Studentized EHW" "Rosenbaum" 0.07
"11584" "Studentized EHW" "Rosenbaum" 0.238
"11585" "Studentized EHW" "Rosenbaum" 0.37
"11586" "Studentized EHW" "Rosenbaum" 0.956
"11587" "Studentized EHW" "Rosenbaum" 0.839
"11588" "Studentized EHW" "Rosenbaum" 0.323
"11589" "Studentized EHW" "Rosenbaum" 0.474
"11590" "Studentized EHW" "Rosenbaum" 0.907
"11591" "Studentized EHW" "Rosenbaum" 0.415
"11592" "Studentized EHW" "Rosenbaum" 0.347
"11593" "Studentized EHW" "Rosenbaum" 0.022
"11594" "Studentized EHW" "Rosenbaum" 0.476
"11595" "Studentized EHW" "Rosenbaum" 0.493
"11596" "Studentized EHW" "Rosenbaum" 0.795
"11597" "Studentized EHW" "Rosenbaum" 0.823
"11598" "Studentized EHW" "Rosenbaum" 0.633
"11599" "Studentized EHW" "Rosenbaum" 0.315
"11600" "Studentized EHW" "Rosenbaum" 0.935
"11601" "Studentized EHW" "Rosenbaum" 0.346
"11602" "Studentized EHW" "Rosenbaum" 0.551
"11603" "Studentized EHW" "Rosenbaum" 0.583
"11604" "Studentized EHW" "Rosenbaum" 0.486
"11605" "Studentized EHW" "Rosenbaum" 0.519
"11606" "Studentized EHW" "Rosenbaum" 0.6
"11607" "Studentized EHW" "Rosenbaum" 0.08
"11608" "Studentized EHW" "Rosenbaum" 0.476
"11609" "Studentized EHW" "Rosenbaum" 0.113
"11610" "Studentized EHW" "Rosenbaum" 0.492
"11611" "Studentized EHW" "Rosenbaum" 0.425
"11612" "Studentized EHW" "Rosenbaum" 0.47
"11613" "Studentized EHW" "Rosenbaum" 0.714
"11614" "Studentized EHW" "Rosenbaum" 0.441
"11615" "Studentized EHW" "Rosenbaum" 0.696
"11616" "Studentized EHW" "Rosenbaum" 0.845
"11617" "Studentized EHW" "Rosenbaum" 0.853
"11618" "Studentized EHW" "Rosenbaum" 0.971
"11619" "Studentized EHW" "Rosenbaum" 0.985
"11620" "Studentized EHW" "Rosenbaum" 0.731
"11621" "Studentized EHW" "Rosenbaum" 0.516
"11622" "Studentized EHW" "Rosenbaum" 0.596
"11623" "Studentized EHW" "Rosenbaum" 0.205
"11624" "Studentized EHW" "Rosenbaum" 0.541
"11625" "Studentized EHW" "Rosenbaum" 0.477
"11626" "Studentized EHW" "Rosenbaum" 0.886
"11627" "Studentized EHW" "Rosenbaum" 0.252
"11628" "Studentized EHW" "Rosenbaum" 0.643
"11629" "Studentized EHW" "Rosenbaum" 0.794
"11630" "Studentized EHW" "Rosenbaum" 0.799
"11631" "Studentized EHW" "Rosenbaum" 0.976
"11632" "Studentized EHW" "Rosenbaum" 0.807
"11633" "Studentized EHW" "Rosenbaum" 0.911
"11634" "Studentized EHW" "Rosenbaum" 0.26
"11635" "Studentized EHW" "Rosenbaum" 0.747
"11636" "Studentized EHW" "Rosenbaum" 0.552
"11637" "Studentized EHW" "Rosenbaum" 0.92
"11638" "Studentized EHW" "Rosenbaum" 0.783
"11639" "Studentized EHW" "Rosenbaum" 0.909
"11640" "Studentized EHW" "Rosenbaum" 0.129
"11641" "Studentized EHW" "Rosenbaum" 0.451
"11642" "Studentized EHW" "Rosenbaum" 0.358
"11643" "Studentized EHW" "Rosenbaum" 0.909
"11644" "Studentized EHW" "Rosenbaum" 0.531
"11645" "Studentized EHW" "Rosenbaum" 0.877
"11646" "Studentized EHW" "Rosenbaum" 0.017
"11647" "Studentized EHW" "Rosenbaum" 0.191
"11648" "Studentized EHW" "Rosenbaum" 0.338
"11649" "Studentized EHW" "Rosenbaum" 0.764
"11650" "Studentized EHW" "Rosenbaum" 0.801
"11651" "Studentized EHW" "Rosenbaum" 0.323
"11652" "Studentized EHW" "Rosenbaum" 0.94
"11653" "Studentized EHW" "Rosenbaum" 0.22
"11654" "Studentized EHW" "Rosenbaum" 0.764
"11655" "Studentized EHW" "Rosenbaum" 0.417
"11656" "Studentized EHW" "Rosenbaum" 0.602
"11657" "Studentized EHW" "Rosenbaum" 0.232
"11658" "Studentized EHW" "Rosenbaum" 0.424
"11659" "Studentized EHW" "Rosenbaum" 0.227
"11660" "Studentized EHW" "Rosenbaum" 0.86
"11661" "Studentized EHW" "Rosenbaum" 0.839
"11662" "Studentized EHW" "Rosenbaum" 0.423
"11663" "Studentized EHW" "Rosenbaum" 0.234
"11664" "Studentized EHW" "Rosenbaum" 0.602
"11665" "Studentized EHW" "Rosenbaum" 0.959
"11666" "Studentized EHW" "Rosenbaum" 0.801
"11667" "Studentized EHW" "Rosenbaum" 0.18
"11668" "Studentized EHW" "Rosenbaum" 0.559
"11669" "Studentized EHW" "Rosenbaum" 0.97
"11670" "Studentized EHW" "Rosenbaum" 0.374
"11671" "Studentized EHW" "Rosenbaum" 0.287
"11672" "Studentized EHW" "Rosenbaum" 0.616
"11673" "Studentized EHW" "Rosenbaum" 0.875
"11674" "Studentized EHW" "Rosenbaum" 0.12
"11675" "Studentized EHW" "Rosenbaum" 0.821
"11676" "Studentized EHW" "Rosenbaum" 0.796
"11677" "Studentized EHW" "Rosenbaum" 0.773
"11678" "Studentized EHW" "Rosenbaum" 0.165
"11679" "Studentized EHW" "Rosenbaum" 0.016
"11680" "Studentized EHW" "Rosenbaum" 0.729
"11681" "Studentized EHW" "Rosenbaum" 0.393
"11682" "Studentized EHW" "Rosenbaum" 0.374
"11683" "Studentized EHW" "Rosenbaum" 0.233
"11684" "Studentized EHW" "Rosenbaum" 0.474
"11685" "Studentized EHW" "Rosenbaum" 0.764
"11686" "Studentized EHW" "Rosenbaum" 0.505
"11687" "Studentized EHW" "Rosenbaum" 0.146
"11688" "Studentized EHW" "Rosenbaum" 0.264
"11689" "Studentized EHW" "Rosenbaum" 0.257
"11690" "Studentized EHW" "Rosenbaum" 0.694
"11691" "Studentized EHW" "Rosenbaum" 0.032
"11692" "Studentized EHW" "Rosenbaum" 0.682
"11693" "Studentized EHW" "Rosenbaum" 0.77
"11694" "Studentized EHW" "Rosenbaum" 0.606
"11695" "Studentized EHW" "Rosenbaum" 0.528
"11696" "Studentized EHW" "Rosenbaum" 0.774
"11697" "Studentized EHW" "Rosenbaum" 0.934
"11698" "Studentized EHW" "Rosenbaum" 0.625
"11699" "Studentized EHW" "Rosenbaum" 0.574
"11700" "Studentized EHW" "Rosenbaum" 0.859
"11701" "Studentized EHW" "Rosenbaum" 0.736
"11702" "Studentized EHW" "Rosenbaum" 0.983
"11703" "Studentized EHW" "Rosenbaum" 0.226
"11704" "Studentized EHW" "Rosenbaum" 0.917
"11705" "Studentized EHW" "Rosenbaum" 0.344
"11706" "Studentized EHW" "Rosenbaum" 0.14
"11707" "Studentized EHW" "Rosenbaum" 0.469
"11708" "Studentized EHW" "Rosenbaum" 0.124
"11709" "Studentized EHW" "Rosenbaum" 0.803
"11710" "Studentized EHW" "Rosenbaum" 0.595
"11711" "Studentized EHW" "Rosenbaum" 0.953
"11712" "Studentized EHW" "Rosenbaum" 0.141
"11713" "Studentized EHW" "Rosenbaum" 0.606
"11714" "Studentized EHW" "Rosenbaum" 0.292
"11715" "Studentized EHW" "Rosenbaum" 0.657
"11716" "Studentized EHW" "Rosenbaum" 0.326
"11717" "Studentized EHW" "Rosenbaum" 0.265
"11718" "Studentized EHW" "Rosenbaum" 0.959
"11719" "Studentized EHW" "Rosenbaum" 0.556
"11720" "Studentized EHW" "Rosenbaum" 0.647
"11721" "Studentized EHW" "Rosenbaum" 0.72
"11722" "Studentized EHW" "Rosenbaum" 0.44
"11723" "Studentized EHW" "Rosenbaum" 0.416
"11724" "Studentized EHW" "Rosenbaum" 0.736
"11725" "Studentized EHW" "Rosenbaum" 0.288
"11726" "Studentized EHW" "Rosenbaum" 0.925
"11727" "Studentized EHW" "Rosenbaum" 0.929
"11728" "Studentized EHW" "Rosenbaum" 0.643
"11729" "Studentized EHW" "Rosenbaum" 0.39
"11730" "Studentized EHW" "Rosenbaum" 0.344
"11731" "Studentized EHW" "Rosenbaum" 0.07
"11732" "Studentized EHW" "Rosenbaum" 0.597
"11733" "Studentized EHW" "Rosenbaum" 0.247
"11734" "Studentized EHW" "Rosenbaum" 0.676
"11735" "Studentized EHW" "Rosenbaum" 0.249
"11736" "Studentized EHW" "Rosenbaum" 0.541
"11737" "Studentized EHW" "Rosenbaum" 0.781
"11738" "Studentized EHW" "Rosenbaum" 0.987
"11739" "Studentized EHW" "Rosenbaum" 0.45
"11740" "Studentized EHW" "Rosenbaum" 0.58
"11741" "Studentized EHW" "Rosenbaum" 0.232
"11742" "Studentized EHW" "Rosenbaum" 0.32
"11743" "Studentized EHW" "Rosenbaum" 0.802
"11744" "Studentized EHW" "Rosenbaum" 0.183
"11745" "Studentized EHW" "Rosenbaum" 0.124
"11746" "Studentized EHW" "Rosenbaum" 0.936
"11747" "Studentized EHW" "Rosenbaum" 0.782
"11748" "Studentized EHW" "Rosenbaum" 0.36
"11749" "Studentized EHW" "Rosenbaum" 0.766
"11750" "Studentized EHW" "Rosenbaum" 0.86
"11751" "Studentized EHW" "Rosenbaum" 0.96
"11752" "Studentized EHW" "Rosenbaum" 0.209
"11753" "Studentized EHW" "Rosenbaum" 0.141
"11754" "Studentized EHW" "Rosenbaum" 0.292
"11755" "Studentized EHW" "Rosenbaum" 0.46
"11756" "Studentized EHW" "Rosenbaum" 0.149
"11757" "Studentized EHW" "Rosenbaum" 0.423
"11758" "Studentized EHW" "Rosenbaum" 0.677
"11759" "Studentized EHW" "Rosenbaum" 0.831
"11760" "Studentized EHW" "Rosenbaum" 0.029
"11761" "Studentized EHW" "Rosenbaum" 0.078
"11762" "Studentized EHW" "Rosenbaum" 0.055
"11763" "Studentized EHW" "Rosenbaum" 0.724
"11764" "Studentized EHW" "Rosenbaum" 0.837
"11765" "Studentized EHW" "Rosenbaum" 0.624
"11766" "Studentized EHW" "Rosenbaum" 0.785
"11767" "Studentized EHW" "Rosenbaum" 0.143
"11768" "Studentized EHW" "Rosenbaum" 0.681
"11769" "Studentized EHW" "Rosenbaum" 0.707
"11770" "Studentized EHW" "Rosenbaum" 0.17
"11771" "Studentized EHW" "Rosenbaum" 0.108
"11772" "Studentized EHW" "Rosenbaum" 0.304
"11773" "Studentized EHW" "Rosenbaum" 0.561
"11774" "Studentized EHW" "Rosenbaum" 0.181
"11775" "Studentized EHW" "Rosenbaum" 0.624
"11776" "Studentized EHW" "Rosenbaum" 0.758
"11777" "Studentized EHW" "Rosenbaum" 0.662
"11778" "Studentized EHW" "Rosenbaum" 0.803
"11779" "Studentized EHW" "Rosenbaum" 0.541
"11780" "Studentized EHW" "Rosenbaum" 0.641
"11781" "Studentized EHW" "Rosenbaum" 0.393
"11782" "Studentized EHW" "Rosenbaum" 0.413
"11783" "Studentized EHW" "Rosenbaum" 0.751
"11784" "Studentized EHW" "Rosenbaum" 0.512
"11785" "Studentized EHW" "Rosenbaum" 0.565
"11786" "Studentized EHW" "Rosenbaum" 0.242
"11787" "Studentized EHW" "Rosenbaum" 0.51
"11788" "Studentized EHW" "Rosenbaum" 0.539
"11789" "Studentized EHW" "Rosenbaum" 0.207
"11790" "Studentized EHW" "Rosenbaum" 0.767
"11791" "Studentized EHW" "Rosenbaum" 0.368
"11792" "Studentized EHW" "Rosenbaum" 0.647
"11793" "Studentized EHW" "Rosenbaum" 0.812
"11794" "Studentized EHW" "Rosenbaum" 0.797
"11795" "Studentized EHW" "Rosenbaum" 0.442
"11796" "Studentized EHW" "Rosenbaum" 0.8
"11797" "Studentized EHW" "Rosenbaum" 0.333
"11798" "Studentized EHW" "Rosenbaum" 0.992
"11799" "Studentized EHW" "Rosenbaum" 0.018
"11800" "Studentized EHW" "Rosenbaum" 0.035
"11801" "Studentized EHW" "Rosenbaum" 0.663
"11802" "Studentized EHW" "Rosenbaum" 0.98
"11803" "Studentized EHW" "Rosenbaum" 0.907
"11804" "Studentized EHW" "Rosenbaum" 0.337
"11805" "Studentized EHW" "Rosenbaum" 0.562
"11806" "Studentized EHW" "Rosenbaum" 0.526
"11807" "Studentized EHW" "Rosenbaum" 0.576
"11808" "Studentized EHW" "Rosenbaum" 0.263
"11809" "Studentized EHW" "Rosenbaum" 0.564
"11810" "Studentized EHW" "Rosenbaum" 0.577
"11811" "Studentized EHW" "Rosenbaum" 0.569
"11812" "Studentized EHW" "Rosenbaum" 0.491
"11813" "Studentized EHW" "Rosenbaum" 0.873
"11814" "Studentized EHW" "Rosenbaum" 0.68
"11815" "Studentized EHW" "Rosenbaum" 0.87
"11816" "Studentized EHW" "Rosenbaum" 0.568
"11817" "Studentized EHW" "Rosenbaum" 0.467
"11818" "Studentized EHW" "Rosenbaum" 0.142
"11819" "Studentized EHW" "Rosenbaum" 0.058
"11820" "Studentized EHW" "Rosenbaum" 0.277
"11821" "Studentized EHW" "Rosenbaum" 0.646
"11822" "Studentized EHW" "Rosenbaum" 0.315
"11823" "Studentized EHW" "Rosenbaum" 0.757
"11824" "Studentized EHW" "Rosenbaum" 0.375
"11825" "Studentized EHW" "Rosenbaum" 0.056
"11826" "Studentized EHW" "Rosenbaum" 0.366
"11827" "Studentized EHW" "Rosenbaum" 0.48
"11828" "Studentized EHW" "Rosenbaum" 0.063
"11829" "Studentized EHW" "Rosenbaum" 0.178
"11830" "Studentized EHW" "Rosenbaum" 0.85
"11831" "Studentized EHW" "Rosenbaum" 0.464
"11832" "Studentized EHW" "Rosenbaum" 0.144
"11833" "Studentized EHW" "Rosenbaum" 0.367
"11834" "Studentized EHW" "Rosenbaum" 0.924
"11835" "Studentized EHW" "Rosenbaum" 0.518
"11836" "Studentized EHW" "Rosenbaum" 0.189
"11837" "Studentized EHW" "Rosenbaum" 0.639
"11838" "Studentized EHW" "Rosenbaum" 0.746
"11839" "Studentized EHW" "Rosenbaum" 0.46
"11840" "Studentized EHW" "Rosenbaum" 0.002
"11841" "Studentized EHW" "Rosenbaum" 0.889
"11842" "Studentized EHW" "Rosenbaum" 0.01
"11843" "Studentized EHW" "Rosenbaum" 0.847
"11844" "Studentized EHW" "Rosenbaum" 0.805
"11845" "Studentized EHW" "Rosenbaum" 0.746
"11846" "Studentized EHW" "Rosenbaum" 0.455
"11847" "Studentized EHW" "Rosenbaum" 0.864
"11848" "Studentized EHW" "Rosenbaum" 0.317
"11849" "Studentized EHW" "Rosenbaum" 0.39
"11850" "Studentized EHW" "Rosenbaum" 0.664
"11851" "Studentized EHW" "Rosenbaum" 0.36
"11852" "Studentized EHW" "Rosenbaum" 0.437
"11853" "Studentized EHW" "Rosenbaum" 0.78
"11854" "Studentized EHW" "Rosenbaum" 0.532
"11855" "Studentized EHW" "Rosenbaum" 0.782
"11856" "Studentized EHW" "Rosenbaum" 0.698
"11857" "Studentized EHW" "Rosenbaum" 0.676
"11858" "Studentized EHW" "Rosenbaum" 0.121
"11859" "Studentized EHW" "Rosenbaum" 0.733
"11860" "Studentized EHW" "Rosenbaum" 0.414
"11861" "Studentized EHW" "Rosenbaum" 0.121
"11862" "Studentized EHW" "Rosenbaum" 0.644
"11863" "Studentized EHW" "Rosenbaum" 0.127
"11864" "Studentized EHW" "Rosenbaum" 0.466
"11865" "Studentized EHW" "Rosenbaum" 0.18
"11866" "Studentized EHW" "Rosenbaum" 0.385
"11867" "Studentized EHW" "Rosenbaum" 0.497
"11868" "Studentized EHW" "Rosenbaum" 0.6
"11869" "Studentized EHW" "Rosenbaum" 0.861
"11870" "Studentized EHW" "Rosenbaum" 0.035
"11871" "Studentized EHW" "Rosenbaum" 0.777
"11872" "Studentized EHW" "Rosenbaum" 0.778
"11873" "Studentized EHW" "Rosenbaum" 0.274
"11874" "Studentized EHW" "Rosenbaum" 0.867
"11875" "Studentized EHW" "Rosenbaum" 0.684
"11876" "Studentized EHW" "Rosenbaum" 0.659
"11877" "Studentized EHW" "Rosenbaum" 0.998
"11878" "Studentized EHW" "Rosenbaum" 0.036
"11879" "Studentized EHW" "Rosenbaum" 0.348
"11880" "Studentized EHW" "Rosenbaum" 0.247
"11881" "Studentized EHW" "Rosenbaum" 0.299
"11882" "Studentized EHW" "Rosenbaum" 0.426
"11883" "Studentized EHW" "Rosenbaum" 0.436
"11884" "Studentized EHW" "Rosenbaum" 0.743
"11885" "Studentized EHW" "Rosenbaum" 0.71
"11886" "Studentized EHW" "Rosenbaum" 0.764
"11887" "Studentized EHW" "Rosenbaum" 0.835
"11888" "Studentized EHW" "Rosenbaum" 0.084
"11889" "Studentized EHW" "Rosenbaum" 0.484
"11890" "Studentized EHW" "Rosenbaum" 0.865
"11891" "Studentized EHW" "Rosenbaum" 0.169
"11892" "Studentized EHW" "Rosenbaum" 0.723
"11893" "Studentized EHW" "Rosenbaum" 0.613
"11894" "Studentized EHW" "Rosenbaum" 0.083
"11895" "Studentized EHW" "Rosenbaum" 0.353
"11896" "Studentized EHW" "Rosenbaum" 0.255
"11897" "Studentized EHW" "Rosenbaum" 0.002
"11898" "Studentized EHW" "Rosenbaum" 0.892
"11899" "Studentized EHW" "Rosenbaum" 0.417
"11900" "Studentized EHW" "Rosenbaum" 0.287
"11901" "Studentized EHW" "Rosenbaum" 0.733
"11902" "Studentized EHW" "Rosenbaum" 0.939
"11903" "Studentized EHW" "Rosenbaum" 0.885
"11904" "Studentized EHW" "Rosenbaum" 0.73
"11905" "Studentized EHW" "Rosenbaum" 0.423
"11906" "Studentized EHW" "Rosenbaum" 0.952
"11907" "Studentized EHW" "Rosenbaum" 0.195
"11908" "Studentized EHW" "Rosenbaum" 0.141
"11909" "Studentized EHW" "Rosenbaum" 0.502
"11910" "Studentized EHW" "Rosenbaum" 1
"11911" "Studentized EHW" "Rosenbaum" 0.657
"11912" "Studentized EHW" "Rosenbaum" 0.205
"11913" "Studentized EHW" "Rosenbaum" 0.233
"11914" "Studentized EHW" "Rosenbaum" 0.202
"11915" "Studentized EHW" "Rosenbaum" 0.249
"11916" "Studentized EHW" "Rosenbaum" 0.177
"11917" "Studentized EHW" "Rosenbaum" 0.395
"11918" "Studentized EHW" "Rosenbaum" 0.371
"11919" "Studentized EHW" "Rosenbaum" 0.4
"11920" "Studentized EHW" "Rosenbaum" 0.284
"11921" "Studentized EHW" "Rosenbaum" 0.454
"11922" "Studentized EHW" "Rosenbaum" 0.273
"11923" "Studentized EHW" "Rosenbaum" 0.223
"11924" "Studentized EHW" "Rosenbaum" 0.091
"11925" "Studentized EHW" "Rosenbaum" 0.504
"11926" "Studentized EHW" "Rosenbaum" 0.802
"11927" "Studentized EHW" "Rosenbaum" 0.359
"11928" "Studentized EHW" "Rosenbaum" 0.653
"11929" "Studentized EHW" "Rosenbaum" 0.744
"11930" "Studentized EHW" "Rosenbaum" 0.88
"11931" "Studentized EHW" "Rosenbaum" 0.39
"11932" "Studentized EHW" "Rosenbaum" 0.186
"11933" "Studentized EHW" "Rosenbaum" 0.972
"11934" "Studentized EHW" "Rosenbaum" 0.753
"11935" "Studentized EHW" "Rosenbaum" 0.49
"11936" "Studentized EHW" "Rosenbaum" 0.903
"11937" "Studentized EHW" "Rosenbaum" 0.245
"11938" "Studentized EHW" "Rosenbaum" 0.991
"11939" "Studentized EHW" "Rosenbaum" 0.888
"11940" "Studentized EHW" "Rosenbaum" 0.358
"11941" "Studentized EHW" "Rosenbaum" 0.748
"11942" "Studentized EHW" "Rosenbaum" 0.768
"11943" "Studentized EHW" "Rosenbaum" 0.344
"11944" "Studentized EHW" "Rosenbaum" 0.273
"11945" "Studentized EHW" "Rosenbaum" 0.924
"11946" "Studentized EHW" "Rosenbaum" 0.353
"11947" "Studentized EHW" "Rosenbaum" 0.44
"11948" "Studentized EHW" "Rosenbaum" 0.497
"11949" "Studentized EHW" "Rosenbaum" 0.543
"11950" "Studentized EHW" "Rosenbaum" 0.284
"11951" "Studentized EHW" "Rosenbaum" 0.481
"11952" "Studentized EHW" "Rosenbaum" 0.786
"11953" "Studentized EHW" "Rosenbaum" 0.498
"11954" "Studentized EHW" "Rosenbaum" 0.965
"11955" "Studentized EHW" "Rosenbaum" 0.776
"11956" "Studentized EHW" "Rosenbaum" 0.634
"11957" "Studentized EHW" "Rosenbaum" 0.728
"11958" "Studentized EHW" "Rosenbaum" 0.737
"11959" "Studentized EHW" "Rosenbaum" 0.405
"11960" "Studentized EHW" "Rosenbaum" 0.17
"11961" "Studentized EHW" "Rosenbaum" 0.998
"11962" "Studentized EHW" "Rosenbaum" 0.412
"11963" "Studentized EHW" "Rosenbaum" 0.241
"11964" "Studentized EHW" "Rosenbaum" 0.57
"11965" "Studentized EHW" "Rosenbaum" 0.76
"11966" "Studentized EHW" "Rosenbaum" 0.207
"11967" "Studentized EHW" "Rosenbaum" 0.667
"11968" "Studentized EHW" "Rosenbaum" 0.123
"11969" "Studentized EHW" "Rosenbaum" 0.848
"11970" "Studentized EHW" "Rosenbaum" 0.444
"11971" "Studentized EHW" "Rosenbaum" 0.12
"11972" "Studentized EHW" "Rosenbaum" 0.54
"11973" "Studentized EHW" "Rosenbaum" 0.957
"11974" "Studentized EHW" "Rosenbaum" 0.004
"11975" "Studentized EHW" "Rosenbaum" 0.881
"11976" "Studentized EHW" "Rosenbaum" 0.385
"11977" "Studentized EHW" "Rosenbaum" 0.116
"11978" "Studentized EHW" "Rosenbaum" 0.593
"11979" "Studentized EHW" "Rosenbaum" 0.394
"11980" "Studentized EHW" "Rosenbaum" 0.144
"11981" "Studentized EHW" "Rosenbaum" 0.175
"11982" "Studentized EHW" "Rosenbaum" 0.243
"11983" "Studentized EHW" "Rosenbaum" 0.089
"11984" "Studentized EHW" "Rosenbaum" 0.469
"11985" "Studentized EHW" "Rosenbaum" 0.917
"11986" "Studentized EHW" "Rosenbaum" 0.629
"11987" "Studentized EHW" "Rosenbaum" 0.107
"11988" "Studentized EHW" "Rosenbaum" 0.031
"11989" "Studentized EHW" "Rosenbaum" 0.453
"11990" "Studentized EHW" "Rosenbaum" 0.706
"11991" "Studentized EHW" "Rosenbaum" 0.874
"11992" "Studentized EHW" "Rosenbaum" 0.834
"11993" "Studentized EHW" "Rosenbaum" 0.884
"11994" "Studentized EHW" "Rosenbaum" 0.479
"11995" "Studentized EHW" "Rosenbaum" 0.373
"11996" "Studentized EHW" "Rosenbaum" 0.299
"11997" "Studentized EHW" "Rosenbaum" 0.409
"11998" "Studentized EHW" "Rosenbaum" 0.558
"11999" "Studentized EHW" "Rosenbaum" 0.195
"12000" "Studentized EHW" "Rosenbaum" 0.067


==> Graphs/pvaluesnull_stratified_renamed.txt <==
"factor1" "factor2" "frt_pv"
"1" "Unstudentized" "Neyman" 0.549
"2" "Unstudentized" "Neyman" 0.716
"3" "Unstudentized" "Neyman" 0.02
"4" "Unstudentized" "Neyman" 0.262
"5" "Unstudentized" "Neyman" 0.197
"6" "Unstudentized" "Neyman" 0.397
"7" "Unstudentized" "Neyman" 0.419
"8" "Unstudentized" "Neyman" 0.139
"9" "Unstudentized" "Neyman" 0.092
"10" "Unstudentized" "Neyman" 0.192
"11" "Unstudentized" "Neyman" 0.389
"12" "Unstudentized" "Neyman" 0.744
"13" "Unstudentized" "Neyman" 0.763
"14" "Unstudentized" "Neyman" 0.301
"15" "Unstudentized" "Neyman" 0.416
"16" "Unstudentized" "Neyman" 0.414
"17" "Unstudentized" "Neyman" 0.399
"18" "Unstudentized" "Neyman" 0.367
"19" "Unstudentized" "Neyman" 0.257
"20" "Unstudentized" "Neyman" 0.429
"21" "Unstudentized" "Neyman" 0.516
"22" "Unstudentized" "Neyman" 0.458
"23" "Unstudentized" "Neyman" 0.653
"24" "Unstudentized" "Neyman" 0.762
"25" "Unstudentized" "Neyman" 0.19
"26" "Unstudentized" "Neyman" 0.29
"27" "Unstudentized" "Neyman" 0.248
"28" "Unstudentized" "Neyman" 0.114
"29" "Unstudentized" "Neyman" 0.037
"30" "Unstudentized" "Neyman" 0.439
"31" "Unstudentized" "Neyman" 0.413
"32" "Unstudentized" "Neyman" 0.759
"33" "Unstudentized" "Neyman" 0.646
"34" "Unstudentized" "Neyman" 0.957
"35" "Unstudentized" "Neyman" 0.759
"36" "Unstudentized" "Neyman" 0.929
"37" "Unstudentized" "Neyman" 0.962
"38" "Unstudentized" "Neyman" 0.617
"39" "Unstudentized" "Neyman" 0.657
"40" "Unstudentized" "Neyman" 0.125
"41" "Unstudentized" "Neyman" 0.341
"42" "Unstudentized" "Neyman" 0.824
"43" "Unstudentized" "Neyman" 0.958
"44" "Unstudentized" "Neyman" 0.808
"45" "Unstudentized" "Neyman" 0.673
"46" "Unstudentized" "Neyman" 0.801
"47" "Unstudentized" "Neyman" 0.744
"48" "Unstudentized" "Neyman" 0.686
"49" "Unstudentized" "Neyman" 0.38
"50" "Unstudentized" "Neyman" 0.343
"51" "Unstudentized" "Neyman" 0.336
"52" "Unstudentized" "Neyman" 0.288
"53" "Unstudentized" "Neyman" 0.761
"54" "Unstudentized" "Neyman" 0.491
"55" "Unstudentized" "Neyman" 0.575
"56" "Unstudentized" "Neyman" 0.902
"57" "Unstudentized" "Neyman" 0.639
"58" "Unstudentized" "Neyman" 0.167
"59" "Unstudentized" "Neyman" 0.416
"60" "Unstudentized" "Neyman" 0.111
"61" "Unstudentized" "Neyman" 0.564
"62" "Unstudentized" "Neyman" 0.736
"63" "Unstudentized" "Neyman" 0.437
"64" "Unstudentized" "Neyman" 0.612
"65" "Unstudentized" "Neyman" 0.387
"66" "Unstudentized" "Neyman" 0.172
"67" "Unstudentized" "Neyman" 0.89
"68" "Unstudentized" "Neyman" 0.116
"69" "Unstudentized" "Neyman" 0.002
"70" "Unstudentized" "Neyman" 0.703
"71" "Unstudentized" "Neyman" 0.928
"72" "Unstudentized" "Neyman" 0.958
"73" "Unstudentized" "Neyman" 0.205
"74" "Unstudentized" "Neyman" 0.83
"75" "Unstudentized" "Neyman" 0.026
"76" "Unstudentized" "Neyman" 0.182
"77" "Unstudentized" "Neyman" 0.065
"78" "Unstudentized" "Neyman" 0.151
"79" "Unstudentized" "Neyman" 0.322
"80" "Unstudentized" "Neyman" 0.354
"81" "Unstudentized" "Neyman" 0.866
"82" "Unstudentized" "Neyman" 0.152
"83" "Unstudentized" "Neyman" 0.6
"84" "Unstudentized" "Neyman" 0.075
"85" "Unstudentized" "Neyman" 0.394
"86" "Unstudentized" "Neyman" 0.228
"87" "Unstudentized" "Neyman" 0.695
"88" "Unstudentized" "Neyman" 0.885
"89" "Unstudentized" "Neyman" 0.399
"90" "Unstudentized" "Neyman" 0.476
"91" "Unstudentized" "Neyman" 0.059
"92" "Unstudentized" "Neyman" 0.198
"93" "Unstudentized" "Neyman" 0.782
"94" "Unstudentized" "Neyman" 0.656
"95" "Unstudentized" "Neyman" 0.661
"96" "Unstudentized" "Neyman" 0.566
"97" "Unstudentized" "Neyman" 0.286
"98" "Unstudentized" "Neyman" 0.726
"99" "Unstudentized" "Neyman" 0.703
"100" "Unstudentized" "Neyman" 0.652
"101" "Unstudentized" "Neyman" 0.993
"102" "Unstudentized" "Neyman" 0.493
"103" "Unstudentized" "Neyman" 0.199
"104" "Unstudentized" "Neyman" 0.326
"105" "Unstudentized" "Neyman" 0.461
"106" "Unstudentized" "Neyman" 0.255
"107" "Unstudentized" "Neyman" 0.831
"108" "Unstudentized" "Neyman" 0.001
"109" "Unstudentized" "Neyman" 0.086
"110" "Unstudentized" "Neyman" 0.953
"111" "Unstudentized" "Neyman" 0.147
"112" "Unstudentized" "Neyman" 0.229
"113" "Unstudentized" "Neyman" 0.012
"114" "Unstudentized" "Neyman" 0.392
"115" "Unstudentized" "Neyman" 0.01
"116" "Unstudentized" "Neyman" 0.205
"117" "Unstudentized" "Neyman" 0.325
"118" "Unstudentized" "Neyman" 0.715
"119" "Unstudentized" "Neyman" 0.261
"120" "Unstudentized" "Neyman" 0.393
"121" "Unstudentized" "Neyman" 0.511
"122" "Unstudentized" "Neyman" 0.139
"123" "Unstudentized" "Neyman" 0.642
"124" "Unstudentized" "Neyman" 0.868
"125" "Unstudentized" "Neyman" 0.051
"126" "Unstudentized" "Neyman" 0.288
"127" "Unstudentized" "Neyman" 0.921
"128" "Unstudentized" "Neyman" 0.764
"129" "Unstudentized" "Neyman" 0.039
"130" "Unstudentized" "Neyman" 0.781
"131" "Unstudentized" "Neyman" 0.504
"132" "Unstudentized" "Neyman" 0.667
"133" "Unstudentized" "Neyman" 0.29
"134" "Unstudentized" "Neyman" 0.315
"135" "Unstudentized" "Neyman" 0.092
"136" "Unstudentized" "Neyman" 0.59
"137" "Unstudentized" "Neyman" 0.002
"138" "Unstudentized" "Neyman" 0.753
"139" "Unstudentized" "Neyman" 0.073
"140" "Unstudentized" "Neyman" 0.522
"141" "Unstudentized" "Neyman" 0.001
"142" "Unstudentized" "Neyman" 0.176
"143" "Unstudentized" "Neyman" 0.599
"144" "Unstudentized" "Neyman" 0.177
"145" "Unstudentized" "Neyman" 0.677
"146" "Unstudentized" "Neyman" 0.074
"147" "Unstudentized" "Neyman" 0.151
"148" "Unstudentized" "Neyman" 0.89
"149" "Unstudentized" "Neyman" 0.527
"150" "Unstudentized" "Neyman" 0.398
"151" "Unstudentized" "Neyman" 0.639
"152" "Unstudentized" "Neyman" 0.974
"153" "Unstudentized" "Neyman" 0.657
"154" "Unstudentized" "Neyman" 0.229
"155" "Unstudentized" "Neyman" 0.275
"156" "Unstudentized" "Neyman" 0.401
"157" "Unstudentized" "Neyman" 0.208
"158" "Unstudentized" "Neyman" 0.137
"159" "Unstudentized" "Neyman" 0.533
"160" "Unstudentized" "Neyman" 0.167
"161" "Unstudentized" "Neyman" 0.962
"162" "Unstudentized" "Neyman" 0.455
"163" "Unstudentized" "Neyman" 0.773
"164" "Unstudentized" "Neyman" 0.842
"165" "Unstudentized" "Neyman" 0.143
"166" "Unstudentized" "Neyman" 0.453
"167" "Unstudentized" "Neyman" 0.242
"168" "Unstudentized" "Neyman" 0.911
"169" "Unstudentized" "Neyman" 0.803
"170" "Unstudentized" "Neyman" 0.593
"171" "Unstudentized" "Neyman" 0.19
"172" "Unstudentized" "Neyman" 0.306
"173" "Unstudentized" "Neyman" 0.602
"174" "Unstudentized" "Neyman" 0.649
"175" "Unstudentized" "Neyman" 0.621
"176" "Unstudentized" "Neyman" 0.05
"177" "Unstudentized" "Neyman" 0.564
"178" "Unstudentized" "Neyman" 0.296
"179" "Unstudentized" "Neyman" 0.066
"180" "Unstudentized" "Neyman" 0.516
"181" "Unstudentized" "Neyman" 0.669
"182" "Unstudentized" "Neyman" 0.093
"183" "Unstudentized" "Neyman" 0.075
"184" "Unstudentized" "Neyman" 0.532
"185" "Unstudentized" "Neyman" 0.664
"186" "Unstudentized" "Neyman" 0.014
"187" "Unstudentized" "Neyman" 0.261
"188" "Unstudentized" "Neyman" 0.359
"189" "Unstudentized" "Neyman" 0.614
"190" "Unstudentized" "Neyman" 0.905
"191" "Unstudentized" "Neyman" 0.929
"192" "Unstudentized" "Neyman" 0.182
"193" "Unstudentized" "Neyman" 0.946
"194" "Unstudentized" "Neyman" 0.876
"195" "Unstudentized" "Neyman" 0.034
"196" "Unstudentized" "Neyman" 0.071
"197" "Unstudentized" "Neyman" 0.662
"198" "Unstudentized" "Neyman" 0.249
"199" "Unstudentized" "Neyman" 0.995
"200" "Unstudentized" "Neyman" 0.328
"201" "Unstudentized" "Neyman" 0.703
"202" "Unstudentized" "Neyman" 0.638
"203" "Unstudentized" "Neyman" 0.099
"204" "Unstudentized" "Neyman" 0.321
"205" "Unstudentized" "Neyman" 0.241
"206" "Unstudentized" "Neyman" 0.636
"207" "Unstudentized" "Neyman" 0.172
"208" "Unstudentized" "Neyman" 0.399
"209" "Unstudentized" "Neyman" 0.882
"210" "Unstudentized" "Neyman" 0.571
"211" "Unstudentized" "Neyman" 0.721
"212" "Unstudentized" "Neyman" 0.558
"213" "Unstudentized" "Neyman" 0.26
"214" "Unstudentized" "Neyman" 0.505
"215" "Unstudentized" "Neyman" 0.772
"216" "Unstudentized" "Neyman" 0.065
"217" "Unstudentized" "Neyman" 0.018
"218" "Unstudentized" "Neyman" 0.924
"219" "Unstudentized" "Neyman" 0.157
"220" "Unstudentized" "Neyman" 0.063
"221" "Unstudentized" "Neyman" 0.041
"222" "Unstudentized" "Neyman" 0.538
"223" "Unstudentized" "Neyman" 0.591
"224" "Unstudentized" "Neyman" 0.735
"225" "Unstudentized" "Neyman" 0.424
"226" "Unstudentized" "Neyman" 0.244
"227" "Unstudentized" "Neyman" 0.378
"228" "Unstudentized" "Neyman" 0.267
"229" "Unstudentized" "Neyman" 0.622
"230" "Unstudentized" "Neyman" 0.991
"231" "Unstudentized" "Neyman" 0.952
"232" "Unstudentized" "Neyman" 0.38
"233" "Unstudentized" "Neyman" 0.571
"234" "Unstudentized" "Neyman" 0.553
"235" "Unstudentized" "Neyman" 0.726
"236" "Unstudentized" "Neyman" 0.257
"237" "Unstudentized" "Neyman" 0.832
"238" "Unstudentized" "Neyman" 0.266
"239" "Unstudentized" "Neyman" 0.303
"240" "Unstudentized" "Neyman" 0.244
"241" "Unstudentized" "Neyman" 0.58
"242" "Unstudentized" "Neyman" 0.775
"243" "Unstudentized" "Neyman" 0.001
"244" "Unstudentized" "Neyman" 0.013
"245" "Unstudentized" "Neyman" 0.982
"246" "Unstudentized" "Neyman" 0.528
"247" "Unstudentized" "Neyman" 0.254
"248" "Unstudentized" "Neyman" 0.227
"249" "Unstudentized" "Neyman" 0.223
"250" "Unstudentized" "Neyman" 0.163
"251" "Unstudentized" "Neyman" 0.637
"252" "Unstudentized" "Neyman" 0.79
"253" "Unstudentized" "Neyman" 0.566
"254" "Unstudentized" "Neyman" 0.935
"255" "Unstudentized" "Neyman" 0.668
"256" "Unstudentized" "Neyman" 0.553
"257" "Unstudentized" "Neyman" 0.022
"258" "Unstudentized" "Neyman" 0.273
"259" "Unstudentized" "Neyman" 0.795
"260" "Unstudentized" "Neyman" 0.026
"261" "Unstudentized" "Neyman" 0.475
"262" "Unstudentized" "Neyman" 0.695
"263" "Unstudentized" "Neyman" 0.319
"264" "Unstudentized" "Neyman" 0.455
"265" "Unstudentized" "Neyman" 0.187
"266" "Unstudentized" "Neyman" 0.546
"267" "Unstudentized" "Neyman" 0.908
"268" "Unstudentized" "Neyman" 0.127
"269" "Unstudentized" "Neyman" 0.085
"270" "Unstudentized" "Neyman" 0.244
"271" "Unstudentized" "Neyman" 0.996
"272" "Unstudentized" "Neyman" 0.303
"273" "Unstudentized" "Neyman" 0.016
"274" "Unstudentized" "Neyman" 0.457
"275" "Unstudentized" "Neyman" 0.538
"276" "Unstudentized" "Neyman" 0.041
"277" "Unstudentized" "Neyman" 0.275
"278" "Unstudentized" "Neyman" 0.488
"279" "Unstudentized" "Neyman" 0.831
"280" "Unstudentized" "Neyman" 0.019
"281" "Unstudentized" "Neyman" 0.716
"282" "Unstudentized" "Neyman" 0.642
"283" "Unstudentized" "Neyman" 0.516
"284" "Unstudentized" "Neyman" 0.002
"285" "Unstudentized" "Neyman" 0.355
"286" "Unstudentized" "Neyman" 0.574
"287" "Unstudentized" "Neyman" 0.214
"288" "Unstudentized" "Neyman" 0.926
"289" "Unstudentized" "Neyman" 0.698
"290" "Unstudentized" "Neyman" 0.878
"291" "Unstudentized" "Neyman" 0.389
"292" "Unstudentized" "Neyman" 0.683
"293" "Unstudentized" "Neyman" 0.147
"294" "Unstudentized" "Neyman" 0.835
"295" "Unstudentized" "Neyman" 0.58
"296" "Unstudentized" "Neyman" 0.416
"297" "Unstudentized" "Neyman" 0.371
"298" "Unstudentized" "Neyman" 0.575
"299" "Unstudentized" "Neyman" 0.211
"300" "Unstudentized" "Neyman" 0.876
"301" "Unstudentized" "Neyman" 0.349
"302" "Unstudentized" "Neyman" 0.029
"303" "Unstudentized" "Neyman" 0.117
"304" "Unstudentized" "Neyman" 0.956
"305" "Unstudentized" "Neyman" 0.128
"306" "Unstudentized" "Neyman" 0.058
"307" "Unstudentized" "Neyman" 0.242
"308" "Unstudentized" "Neyman" 0.256
"309" "Unstudentized" "Neyman" 0.529
"310" "Unstudentized" "Neyman" 0.059
"311" "Unstudentized" "Neyman" 0.564
"312" "Unstudentized" "Neyman" 0.273
"313" "Unstudentized" "Neyman" 0.834
"314" "Unstudentized" "Neyman" 0.017
"315" "Unstudentized" "Neyman" 0.057
"316" "Unstudentized" "Neyman" 0.421
"317" "Unstudentized" "Neyman" 0.689
"318" "Unstudentized" "Neyman" 0.377
"319" "Unstudentized" "Neyman" 0.503
"320" "Unstudentized" "Neyman" 0.474
"321" "Unstudentized" "Neyman" 0.414
"322" "Unstudentized" "Neyman" 0.821
"323" "Unstudentized" "Neyman" 0.955
"324" "Unstudentized" "Neyman" 0.143
"325" "Unstudentized" "Neyman" 0.343
"326" "Unstudentized" "Neyman" 0.918
"327" "Unstudentized" "Neyman" 0.335
"328" "Unstudentized" "Neyman" 0.947
"329" "Unstudentized" "Neyman" 0.675
"330" "Unstudentized" "Neyman" 0.341
"331" "Unstudentized" "Neyman" 0.424
"332" "Unstudentized" "Neyman" 0.957
"333" "Unstudentized" "Neyman" 0.87
"334" "Unstudentized" "Neyman" 0.147
"335" "Unstudentized" "Neyman" 0.971
"336" "Unstudentized" "Neyman" 0.404
"337" "Unstudentized" "Neyman" 0.9
"338" "Unstudentized" "Neyman" 0.213
"339" "Unstudentized" "Neyman" 0.132
"340" "Unstudentized" "Neyman" 0.032
"341" "Unstudentized" "Neyman" 0.664
"342" "Unstudentized" "Neyman" 0.009
"343" "Unstudentized" "Neyman" 0.577
"344" "Unstudentized" "Neyman" 0.868
"345" "Unstudentized" "Neyman" 0.494
"346" "Unstudentized" "Neyman" 0.471
"347" "Unstudentized" "Neyman" 0.021
"348" "Unstudentized" "Neyman" 0.277
"349" "Unstudentized" "Neyman" 0.658
"350" "Unstudentized" "Neyman" 0.809
"351" "Unstudentized" "Neyman" 0.232
"352" "Unstudentized" "Neyman" 0.249
"353" "Unstudentized" "Neyman" 0.997
"354" "Unstudentized" "Neyman" 0.925
"355" "Unstudentized" "Neyman" 0.063
"356" "Unstudentized" "Neyman" 0.027
"357" "Unstudentized" "Neyman" 0.999
"358" "Unstudentized" "Neyman" 0.1
"359" "Unstudentized" "Neyman" 0.541
"360" "Unstudentized" "Neyman" 0.122
"361" "Unstudentized" "Neyman" 0.103
"362" "Unstudentized" "Neyman" 0.901
"363" "Unstudentized" "Neyman" 0.927
"364" "Unstudentized" "Neyman" 0.25
"365" "Unstudentized" "Neyman" 0.04
"366" "Unstudentized" "Neyman" 0.498
"367" "Unstudentized" "Neyman" 0.331
"368" "Unstudentized" "Neyman" 0.022
"369" "Unstudentized" "Neyman" 0.906
"370" "Unstudentized" "Neyman" 0.806
"371" "Unstudentized" "Neyman" 0.099
"372" "Unstudentized" "Neyman" 0.082
"373" "Unstudentized" "Neyman" 0.567
"374" "Unstudentized" "Neyman" 0.191
"375" "Unstudentized" "Neyman" 0.2
"376" "Unstudentized" "Neyman" 0.185
"377" "Unstudentized" "Neyman" 0.438
"378" "Unstudentized" "Neyman" 0.875
"379" "Unstudentized" "Neyman" 0.883
"380" "Unstudentized" "Neyman" 0.825
"381" "Unstudentized" "Neyman" 0.095
"382" "Unstudentized" "Neyman" 0.809
"383" "Unstudentized" "Neyman" 0.873
"384" "Unstudentized" "Neyman" 0.985
"385" "Unstudentized" "Neyman" 0.96
"386" "Unstudentized" "Neyman" 0.029
"387" "Unstudentized" "Neyman" 0.26
"388" "Unstudentized" "Neyman" 0.272
"389" "Unstudentized" "Neyman" 0.176
"390" "Unstudentized" "Neyman" 0.18
"391" "Unstudentized" "Neyman" 0.744
"392" "Unstudentized" "Neyman" 0.324
"393" "Unstudentized" "Neyman" 0.328
"394" "Unstudentized" "Neyman" 0.072
"395" "Unstudentized" "Neyman" 0.735
"396" "Unstudentized" "Neyman" 0.201
"397" "Unstudentized" "Neyman" 0.674
"398" "Unstudentized" "Neyman" 0.251
"399" "Unstudentized" "Neyman" 0.358
"400" "Unstudentized" "Neyman" 0.332
"401" "Unstudentized" "Neyman" 0.231
"402" "Unstudentized" "Neyman" 0.551
"403" "Unstudentized" "Neyman" 0.155
"404" "Unstudentized" "Neyman" 0.66
"405" "Unstudentized" "Neyman" 0.792
"406" "Unstudentized" "Neyman" 0.249
"407" "Unstudentized" "Neyman" 0.771
"408" "Unstudentized" "Neyman" 0.178
"409" "Unstudentized" "Neyman" 0.828
"410" "Unstudentized" "Neyman" 0.075
"411" "Unstudentized" "Neyman" 0.099
"412" "Unstudentized" "Neyman" 0.084
"413" "Unstudentized" "Neyman" 0.483
"414" "Unstudentized" "Neyman" 0.512
"415" "Unstudentized" "Neyman" 0.961
"416" "Unstudentized" "Neyman" 0.007
"417" "Unstudentized" "Neyman" 0.271
"418" "Unstudentized" "Neyman" 0.299
"419" "Unstudentized" "Neyman" 0.257
"420" "Unstudentized" "Neyman" 0.026
"421" "Unstudentized" "Neyman" 0.562
"422" "Unstudentized" "Neyman" 0.038
"423" "Unstudentized" "Neyman" 0.139
"424" "Unstudentized" "Neyman" 0.237
"425" "Unstudentized" "Neyman" 0.807
"426" "Unstudentized" "Neyman" 0.273
"427" "Unstudentized" "Neyman" 0.637
"428" "Unstudentized" "Neyman" 0.019
"429" "Unstudentized" "Neyman" 0.388
"430" "Unstudentized" "Neyman" 0.024
"431" "Unstudentized" "Neyman" 0.772
"432" "Unstudentized" "Neyman" 0.083
"433" "Unstudentized" "Neyman" 0.17
"434" "Unstudentized" "Neyman" 0.479
"435" "Unstudentized" "Neyman" 0.831
"436" "Unstudentized" "Neyman" 0.136
"437" "Unstudentized" "Neyman" 0.867
"438" "Unstudentized" "Neyman" 0.981
"439" "Unstudentized" "Neyman" 0.49
"440" "Unstudentized" "Neyman" 0.472
"441" "Unstudentized" "Neyman" 0.69
"442" "Unstudentized" "Neyman" 0.337
"443" "Unstudentized" "Neyman" 0.698
"444" "Unstudentized" "Neyman" 0.352
"445" "Unstudentized" "Neyman" 0.59
"446" "Unstudentized" "Neyman" 0.865
"447" "Unstudentized" "Neyman" 0.099
"448" "Unstudentized" "Neyman" 0.235
"449" "Unstudentized" "Neyman" 0.379
"450" "Unstudentized" "Neyman" 0.228
"451" "Unstudentized" "Neyman" 0.531
"452" "Unstudentized" "Neyman" 0.969
"453" "Unstudentized" "Neyman" 0.649
"454" "Unstudentized" "Neyman" 0.797
"455" "Unstudentized" "Neyman" 0.855
"456" "Unstudentized" "Neyman" 0.645
"457" "Unstudentized" "Neyman" 0.261
"458" "Unstudentized" "Neyman" 0.07
"459" "Unstudentized" "Neyman" 0.697
"460" "Unstudentized" "Neyman" 0.535
"461" "Unstudentized" "Neyman" 0.211
"462" "Unstudentized" "Neyman" 0.584
"463" "Unstudentized" "Neyman" 0.214
"464" "Unstudentized" "Neyman" 0.999
"465" "Unstudentized" "Neyman" 0.36
"466" "Unstudentized" "Neyman" 0.008
"467" "Unstudentized" "Neyman" 0.87
"468" "Unstudentized" "Neyman" 0.998
"469" "Unstudentized" "Neyman" 0.047
"470" "Unstudentized" "Neyman" 0.312
"471" "Unstudentized" "Neyman" 0.094
"472" "Unstudentized" "Neyman" 0.436
"473" "Unstudentized" "Neyman" 0.935
"474" "Unstudentized" "Neyman" 0.934
"475" "Unstudentized" "Neyman" 0.827
"476" "Unstudentized" "Neyman" 0.362
"477" "Unstudentized" "Neyman" 0.46
"478" "Unstudentized" "Neyman" 0.077
"479" "Unstudentized" "Neyman" 0.568
"480" "Unstudentized" "Neyman" 0.819
"481" "Unstudentized" "Neyman" 0
"482" "Unstudentized" "Neyman" 0.503
"483" "Unstudentized" "Neyman" 0.219
"484" "Unstudentized" "Neyman" 0.246
"485" "Unstudentized" "Neyman" 0.858
"486" "Unstudentized" "Neyman" 0.187
"487" "Unstudentized" "Neyman" 0.109
"488" "Unstudentized" "Neyman" 0.802
"489" "Unstudentized" "Neyman" 0.887
"490" "Unstudentized" "Neyman" 0.523
"491" "Unstudentized" "Neyman" 0.481
"492" "Unstudentized" "Neyman" 0.779
"493" "Unstudentized" "Neyman" 0.071
"494" "Unstudentized" "Neyman" 0.033
"495" "Unstudentized" "Neyman" 0.015
"496" "Unstudentized" "Neyman" 0.84
"497" "Unstudentized" "Neyman" 0.728
"498" "Unstudentized" "Neyman" 0.257
"499" "Unstudentized" "Neyman" 0.513
"500" "Unstudentized" "Neyman" 0.891
"501" "Unstudentized" "Neyman" 0.55
"502" "Unstudentized" "Neyman" 0.698
"503" "Unstudentized" "Neyman" 0.804
"504" "Unstudentized" "Neyman" 0.283
"505" "Unstudentized" "Neyman" 0.088
"506" "Unstudentized" "Neyman" 0.603
"507" "Unstudentized" "Neyman" 0.637
"508" "Unstudentized" "Neyman" 0.635
"509" "Unstudentized" "Neyman" 0.792
"510" "Unstudentized" "Neyman" 0.716
"511" "Unstudentized" "Neyman" 0.375
"512" "Unstudentized" "Neyman" 0.607
"513" "Unstudentized" "Neyman" 0.291
"514" "Unstudentized" "Neyman" 0.807
"515" "Unstudentized" "Neyman" 0.821
"516" "Unstudentized" "Neyman" 0.213
"517" "Unstudentized" "Neyman" 0.599
"518" "Unstudentized" "Neyman" 0.923
"519" "Unstudentized" "Neyman" 0.105
"520" "Unstudentized" "Neyman" 0.958
"521" "Unstudentized" "Neyman" 0.942
"522" "Unstudentized" "Neyman" 0.874
"523" "Unstudentized" "Neyman" 0.445
"524" "Unstudentized" "Neyman" 0.206
"525" "Unstudentized" "Neyman" 0.225
"526" "Unstudentized" "Neyman" 0.172
"527" "Unstudentized" "Neyman" 0.004
"528" "Unstudentized" "Neyman" 0.56
"529" "Unstudentized" "Neyman" 0.54
"530" "Unstudentized" "Neyman" 0.874
"531" "Unstudentized" "Neyman" 0.974
"532" "Unstudentized" "Neyman" 0.385
"533" "Unstudentized" "Neyman" 0.141
"534" "Unstudentized" "Neyman" 0.59
"535" "Unstudentized" "Neyman" 0.379
"536" "Unstudentized" "Neyman" 0.906
"537" "Unstudentized" "Neyman" 0.437
"538" "Unstudentized" "Neyman" 0.143
"539" "Unstudentized" "Neyman" 0.313
"540" "Unstudentized" "Neyman" 0.519
"541" "Unstudentized" "Neyman" 0.296
"542" "Unstudentized" "Neyman" 0.57
"543" "Unstudentized" "Neyman" 0.879
"544" "Unstudentized" "Neyman" 0.366
"545" "Unstudentized" "Neyman" 0.35
"546" "Unstudentized" "Neyman" 0.175
"547" "Unstudentized" "Neyman" 0.369
"548" "Unstudentized" "Neyman" 0.202
"549" "Unstudentized" "Neyman" 0.648
"550" "Unstudentized" "Neyman" 0.542
"551" "Unstudentized" "Neyman" 0.623
"552" "Unstudentized" "Neyman" 0.764
"553" "Unstudentized" "Neyman" 0.038
"554" "Unstudentized" "Neyman" 0.444
"555" "Unstudentized" "Neyman" 0.137
"556" "Unstudentized" "Neyman" 0.621
"557" "Unstudentized" "Neyman" 0.7
"558" "Unstudentized" "Neyman" 0.641
"559" "Unstudentized" "Neyman" 0.975
"560" "Unstudentized" "Neyman" 0.895
"561" "Unstudentized" "Neyman" 0.037
"562" "Unstudentized" "Neyman" 0.462
"563" "Unstudentized" "Neyman" 0.828
"564" "Unstudentized" "Neyman" 0.709
"565" "Unstudentized" "Neyman" 0.532
"566" "Unstudentized" "Neyman" 0.08
"567" "Unstudentized" "Neyman" 0.145
"568" "Unstudentized" "Neyman" 0.972
"569" "Unstudentized" "Neyman" 0.9
"570" "Unstudentized" "Neyman" 0.49
"571" "Unstudentized" "Neyman" 0.051
"572" "Unstudentized" "Neyman" 0.547
"573" "Unstudentized" "Neyman" 0.833
"574" "Unstudentized" "Neyman" 0.595
"575" "Unstudentized" "Neyman" 0.584
"576" "Unstudentized" "Neyman" 0.712
"577" "Unstudentized" "Neyman" 0.363
"578" "Unstudentized" "Neyman" 0.36
"579" "Unstudentized" "Neyman" 0.105
"580" "Unstudentized" "Neyman" 0.925
"581" "Unstudentized" "Neyman" 0.458
"582" "Unstudentized" "Neyman" 0.618
"583" "Unstudentized" "Neyman" 0.015
"584" "Unstudentized" "Neyman" 0.071
"585" "Unstudentized" "Neyman" 0.168
"586" "Unstudentized" "Neyman" 0.877
"587" "Unstudentized" "Neyman" 0.826
"588" "Unstudentized" "Neyman" 0.184
"589" "Unstudentized" "Neyman" 0.435
"590" "Unstudentized" "Neyman" 0.754
"591" "Unstudentized" "Neyman" 0.195
"592" "Unstudentized" "Neyman" 0.101
"593" "Unstudentized" "Neyman" 0.002
"594" "Unstudentized" "Neyman" 0.468
"595" "Unstudentized" "Neyman" 0.327
"596" "Unstudentized" "Neyman" 0.791
"597" "Unstudentized" "Neyman" 0.743
"598" "Unstudentized" "Neyman" 0.586
"599" "Unstudentized" "Neyman" 0.152
"600" "Unstudentized" "Neyman" 0.966
"601" "Unstudentized" "Neyman" 0.321
"602" "Unstudentized" "Neyman" 0.434
"603" "Unstudentized" "Neyman" 0.433
"604" "Unstudentized" "Neyman" 0.323
"605" "Unstudentized" "Neyman" 0.413
"606" "Unstudentized" "Neyman" 0.445
"607" "Unstudentized" "Neyman" 0.029
"608" "Unstudentized" "Neyman" 0.265
"609" "Unstudentized" "Neyman" 0.022
"610" "Unstudentized" "Neyman" 0.279
"611" "Unstudentized" "Neyman" 0.258
"612" "Unstudentized" "Neyman" 0.25
"613" "Unstudentized" "Neyman" 0.734
"614" "Unstudentized" "Neyman" 0.258
"615" "Unstudentized" "Neyman" 0.389
"616" "Unstudentized" "Neyman" 0.794
"617" "Unstudentized" "Neyman" 0.897
"618" "Unstudentized" "Neyman" 0.981
"619" "Unstudentized" "Neyman" 0.857
"620" "Unstudentized" "Neyman" 0.513
"621" "Unstudentized" "Neyman" 0.401
"622" "Unstudentized" "Neyman" 0.503
"623" "Unstudentized" "Neyman" 0.167
"624" "Unstudentized" "Neyman" 0.415
"625" "Unstudentized" "Neyman" 0.263
"626" "Unstudentized" "Neyman" 0.963
"627" "Unstudentized" "Neyman" 0.149
"628" "Unstudentized" "Neyman" 0.38
"629" "Unstudentized" "Neyman" 0.726
"630" "Unstudentized" "Neyman" 0.879
"631" "Unstudentized" "Neyman" 0.972
"632" "Unstudentized" "Neyman" 0.942
"633" "Unstudentized" "Neyman" 0.859
"634" "Unstudentized" "Neyman" 0.122
"635" "Unstudentized" "Neyman" 0.725
"636" "Unstudentized" "Neyman" 0.429
"637" "Unstudentized" "Neyman" 0.945
"638" "Unstudentized" "Neyman" 0.864
"639" "Unstudentized" "Neyman" 0.953
"640" "Unstudentized" "Neyman" 0.027
"641" "Unstudentized" "Neyman" 0.478
"642" "Unstudentized" "Neyman" 0.129
"643" "Unstudentized" "Neyman" 0.83
"644" "Unstudentized" "Neyman" 0.439
"645" "Unstudentized" "Neyman" 0.952
"646" "Unstudentized" "Neyman" 0.001
"647" "Unstudentized" "Neyman" 0.187
"648" "Unstudentized" "Neyman" 0.269
"649" "Unstudentized" "Neyman" 0.727
"650" "Unstudentized" "Neyman" 0.427
"651" "Unstudentized" "Neyman" 0.212
"652" "Unstudentized" "Neyman" 0.931
"653" "Unstudentized" "Neyman" 0.312
"654" "Unstudentized" "Neyman" 0.465
"655" "Unstudentized" "Neyman" 0.286
"656" "Unstudentized" "Neyman" 0.376
"657" "Unstudentized" "Neyman" 0.13
"658" "Unstudentized" "Neyman" 0.275
"659" "Unstudentized" "Neyman" 0.144
"660" "Unstudentized" "Neyman" 0.793
"661" "Unstudentized" "Neyman" 0.893
"662" "Unstudentized" "Neyman" 0.234
"663" "Unstudentized" "Neyman" 0.089
"664" "Unstudentized" "Neyman" 0.487
"665" "Unstudentized" "Neyman" 0.913
"666" "Unstudentized" "Neyman" 0.996
"667" "Unstudentized" "Neyman" 0.076
"668" "Unstudentized" "Neyman" 0.321
"669" "Unstudentized" "Neyman" 0.941
"670" "Unstudentized" "Neyman" 0.377
"671" "Unstudentized" "Neyman" 0.281
"672" "Unstudentized" "Neyman" 0.48
"673" "Unstudentized" "Neyman" 0.871
"674" "Unstudentized" "Neyman" 0.089
"675" "Unstudentized" "Neyman" 0.649
"676" "Unstudentized" "Neyman" 0.703
"677" "Unstudentized" "Neyman" 0.841
"678" "Unstudentized" "Neyman" 0.105
"679" "Unstudentized" "Neyman" 0
"680" "Unstudentized" "Neyman" 0.72
"681" "Unstudentized" "Neyman" 0.241
"682" "Unstudentized" "Neyman" 0.233
"683" "Unstudentized" "Neyman" 0.055
"684" "Unstudentized" "Neyman" 0.237
"685" "Unstudentized" "Neyman" 0.739
"686" "Unstudentized" "Neyman" 0.314
"687" "Unstudentized" "Neyman" 0.061
"688" "Unstudentized" "Neyman" 0.105
"689" "Unstudentized" "Neyman" 0.1
"690" "Unstudentized" "Neyman" 0.657
"691" "Unstudentized" "Neyman" 0.005
"692" "Unstudentized" "Neyman" 0.401
"693" "Unstudentized" "Neyman" 0.761
"694" "Unstudentized" "Neyman" 0.505
"695" "Unstudentized" "Neyman" 0.291
"696" "Unstudentized" "Neyman" 0.51
"697" "Unstudentized" "Neyman" 0.807
"698" "Unstudentized" "Neyman" 0.454
"699" "Unstudentized" "Neyman" 0.473
"700" "Unstudentized" "Neyman" 0.771
"701" "Unstudentized" "Neyman" 0.527
"702" "Unstudentized" "Neyman" 0.936
"703" "Unstudentized" "Neyman" 0.071
"704" "Unstudentized" "Neyman" 0.932
"705" "Unstudentized" "Neyman" 0.296
"706" "Unstudentized" "Neyman" 0.05
"707" "Unstudentized" "Neyman" 0.153
"708" "Unstudentized" "Neyman" 0.049
"709" "Unstudentized" "Neyman" 0.691
"710" "Unstudentized" "Neyman" 0.49
"711" "Unstudentized" "Neyman" 0.903
"712" "Unstudentized" "Neyman" 0.049
"713" "Unstudentized" "Neyman" 0.37
"714" "Unstudentized" "Neyman" 0.184
"715" "Unstudentized" "Neyman" 0.359
"716" "Unstudentized" "Neyman" 0.126
"717" "Unstudentized" "Neyman" 0.094
"718" "Unstudentized" "Neyman" 0.872
"719" "Unstudentized" "Neyman" 0.687
"720" "Unstudentized" "Neyman" 0.418
"721" "Unstudentized" "Neyman" 0.541
"722" "Unstudentized" "Neyman" 0.414
"723" "Unstudentized" "Neyman" 0.235
"724" "Unstudentized" "Neyman" 0.482
"725" "Unstudentized" "Neyman" 0.134
"726" "Unstudentized" "Neyman" 0.961
"727" "Unstudentized" "Neyman" 0.883
"728" "Unstudentized" "Neyman" 0.665
"729" "Unstudentized" "Neyman" 0.298
"730" "Unstudentized" "Neyman" 0.268
"731" "Unstudentized" "Neyman" 0.023
"732" "Unstudentized" "Neyman" 0.255
"733" "Unstudentized" "Neyman" 0.154
"734" "Unstudentized" "Neyman" 0.582
"735" "Unstudentized" "Neyman" 0.231
"736" "Unstudentized" "Neyman" 0.37
"737" "Unstudentized" "Neyman" 0.712
"738" "Unstudentized" "Neyman" 0.722
"739" "Unstudentized" "Neyman" 0.333
"740" "Unstudentized" "Neyman" 0.59
"741" "Unstudentized" "Neyman" 0.113
"742" "Unstudentized" "Neyman" 0.114
"743" "Unstudentized" "Neyman" 0.617
"744" "Unstudentized" "Neyman" 0.084
"745" "Unstudentized" "Neyman" 0.018
"746" "Unstudentized" "Neyman" 0.992
"747" "Unstudentized" "Neyman" 0.74
"748" "Unstudentized" "Neyman" 0.163
"749" "Unstudentized" "Neyman" 0.79
"750" "Unstudentized" "Neyman" 0.88
"751" "Unstudentized" "Neyman" 0.907
"752" "Unstudentized" "Neyman" 0.186
"753" "Unstudentized" "Neyman" 0.039
"754" "Unstudentized" "Neyman" 0.165
"755" "Unstudentized" "Neyman" 0.343
"756" "Unstudentized" "Neyman" 0.067
"757" "Unstudentized" "Neyman" 0.214
"758" "Unstudentized" "Neyman" 0.562
"759" "Unstudentized" "Neyman" 0.69
"760" "Unstudentized" "Neyman" 0.002
"761" "Unstudentized" "Neyman" 0.014
"762" "Unstudentized" "Neyman" 0.015
"763" "Unstudentized" "Neyman" 0.72
"764" "Unstudentized" "Neyman" 0.777
"765" "Unstudentized" "Neyman" 0.475
"766" "Unstudentized" "Neyman" 0.758
"767" "Unstudentized" "Neyman" 0.104
"768" "Unstudentized" "Neyman" 0.666
"769" "Unstudentized" "Neyman" 0.733
"770" "Unstudentized" "Neyman" 0.048
"771" "Unstudentized" "Neyman" 0.037
"772" "Unstudentized" "Neyman" 0.231
"773" "Unstudentized" "Neyman" 0.317
"774" "Unstudentized" "Neyman" 0.082
"775" "Unstudentized" "Neyman" 0.475
"776" "Unstudentized" "Neyman" 0.532
"777" "Unstudentized" "Neyman" 0.545
"778" "Unstudentized" "Neyman" 0.735
"779" "Unstudentized" "Neyman" 0.541
"780" "Unstudentized" "Neyman" 0.442
"781" "Unstudentized" "Neyman" 0.207
"782" "Unstudentized" "Neyman" 0.391
"783" "Unstudentized" "Neyman" 0.685
"784" "Unstudentized" "Neyman" 0.384
"785" "Unstudentized" "Neyman" 0.695
"786" "Unstudentized" "Neyman" 0.073
"787" "Unstudentized" "Neyman" 0.288
"788" "Unstudentized" "Neyman" 0.716
"789" "Unstudentized" "Neyman" 0.17
"790" "Unstudentized" "Neyman" 0.689
"791" "Unstudentized" "Neyman" 0.285
"792" "Unstudentized" "Neyman" 0.538
"793" "Unstudentized" "Neyman" 0.743
"794" "Unstudentized" "Neyman" 0.786
"795" "Unstudentized" "Neyman" 0.249
"796" "Unstudentized" "Neyman" 0.651
"797" "Unstudentized" "Neyman" 0.137
"798" "Unstudentized" "Neyman" 0.945
"799" "Unstudentized" "Neyman" 0
"800" "Unstudentized" "Neyman" 0.007
"801" "Unstudentized" "Neyman" 0.52
"802" "Unstudentized" "Neyman" 0.951
"803" "Unstudentized" "Neyman" 0.726
"804" "Unstudentized" "Neyman" 0.234
"805" "Unstudentized" "Neyman" 0.234
"806" "Unstudentized" "Neyman" 0.657
"807" "Unstudentized" "Neyman" 0.463
"808" "Unstudentized" "Neyman" 0.151
"809" "Unstudentized" "Neyman" 0.347
"810" "Unstudentized" "Neyman" 0.503
"811" "Unstudentized" "Neyman" 0.407
"812" "Unstudentized" "Neyman" 0.273
"813" "Unstudentized" "Neyman" 0.919
"814" "Unstudentized" "Neyman" 0.476
"815" "Unstudentized" "Neyman" 0.993
"816" "Unstudentized" "Neyman" 0.268
"817" "Unstudentized" "Neyman" 0.315
"818" "Unstudentized" "Neyman" 0.081
"819" "Unstudentized" "Neyman" 0.021
"820" "Unstudentized" "Neyman" 0.128
"821" "Unstudentized" "Neyman" 0.619
"822" "Unstudentized" "Neyman" 0.178
"823" "Unstudentized" "Neyman" 0.681
"824" "Unstudentized" "Neyman" 0.218
"825" "Unstudentized" "Neyman" 0.022
"826" "Unstudentized" "Neyman" 0.186
"827" "Unstudentized" "Neyman" 0.392
"828" "Unstudentized" "Neyman" 0.004
"829" "Unstudentized" "Neyman" 0.132
"830" "Unstudentized" "Neyman" 0.767
"831" "Unstudentized" "Neyman" 0.215
"832" "Unstudentized" "Neyman" 0.075
"833" "Unstudentized" "Neyman" 0.247
"834" "Unstudentized" "Neyman" 0.903
"835" "Unstudentized" "Neyman" 0.311
"836" "Unstudentized" "Neyman" 0.199
"837" "Unstudentized" "Neyman" 0.536
"838" "Unstudentized" "Neyman" 0.776
"839" "Unstudentized" "Neyman" 0.398
"840" "Unstudentized" "Neyman" 0
"841" "Unstudentized" "Neyman" 0.798
"842" "Unstudentized" "Neyman" 0
"843" "Unstudentized" "Neyman" 0.886
"844" "Unstudentized" "Neyman" 0.707
"845" "Unstudentized" "Neyman" 0.683
"846" "Unstudentized" "Neyman" 0.234
"847" "Unstudentized" "Neyman" 0.812
"848" "Unstudentized" "Neyman" 0.201
"849" "Unstudentized" "Neyman" 0.185
"850" "Unstudentized" "Neyman" 0.774
"851" "Unstudentized" "Neyman" 0.19
"852" "Unstudentized" "Neyman" 0.226
"853" "Unstudentized" "Neyman" 0.985
"854" "Unstudentized" "Neyman" 0.326
"855" "Unstudentized" "Neyman" 0.785
"856" "Unstudentized" "Neyman" 0.748
"857" "Unstudentized" "Neyman" 0.549
"858" "Unstudentized" "Neyman" 0.027
"859" "Unstudentized" "Neyman" 0.495
"860" "Unstudentized" "Neyman" 0.392
"861" "Unstudentized" "Neyman" 0.034
"862" "Unstudentized" "Neyman" 0.569
"863" "Unstudentized" "Neyman" 0.048
"864" "Unstudentized" "Neyman" 0.249
"865" "Unstudentized" "Neyman" 0.094
"866" "Unstudentized" "Neyman" 0.197
"867" "Unstudentized" "Neyman" 0.393
"868" "Unstudentized" "Neyman" 0.334
"869" "Unstudentized" "Neyman" 0.933
"870" "Unstudentized" "Neyman" 0.019
"871" "Unstudentized" "Neyman" 0.918
"872" "Unstudentized" "Neyman" 0.883
"873" "Unstudentized" "Neyman" 0.099
"874" "Unstudentized" "Neyman" 0.833
"875" "Unstudentized" "Neyman" 0.557
"876" "Unstudentized" "Neyman" 0.558
"877" "Unstudentized" "Neyman" 0.753
"878" "Unstudentized" "Neyman" 0.003
"879" "Unstudentized" "Neyman" 0.158
"880" "Unstudentized" "Neyman" 0.113
"881" "Unstudentized" "Neyman" 0.101
"882" "Unstudentized" "Neyman" 0.508
"883" "Unstudentized" "Neyman" 0.26
"884" "Unstudentized" "Neyman" 0.587
"885" "Unstudentized" "Neyman" 0.563
"886" "Unstudentized" "Neyman" 0.772
"887" "Unstudentized" "Neyman" 0.935
"888" "Unstudentized" "Neyman" 0.031
"889" "Unstudentized" "Neyman" 0.334
"890" "Unstudentized" "Neyman" 0.926
"891" "Unstudentized" "Neyman" 0.129
"892" "Unstudentized" "Neyman" 0.694
"893" "Unstudentized" "Neyman" 0.486
"894" "Unstudentized" "Neyman" 0.014
"895" "Unstudentized" "Neyman" 0.182
"896" "Unstudentized" "Neyman" 0.154
"897" "Unstudentized" "Neyman" 0
"898" "Unstudentized" "Neyman" 0.897
"899" "Unstudentized" "Neyman" 0.267
"900" "Unstudentized" "Neyman" 0.162
"901" "Unstudentized" "Neyman" 0.955
"902" "Unstudentized" "Neyman" 0.853
"903" "Unstudentized" "Neyman" 0.765
"904" "Unstudentized" "Neyman" 0.672
"905" "Unstudentized" "Neyman" 0.379
"906" "Unstudentized" "Neyman" 0.965
"907" "Unstudentized" "Neyman" 0.121
"908" "Unstudentized" "Neyman" 0.083
"909" "Unstudentized" "Neyman" 0.267
"910" "Unstudentized" "Neyman" 0.934
"911" "Unstudentized" "Neyman" 0.517
"912" "Unstudentized" "Neyman" 0.159
"913" "Unstudentized" "Neyman" 0.058
"914" "Unstudentized" "Neyman" 0.085
"915" "Unstudentized" "Neyman" 0.157
"916" "Unstudentized" "Neyman" 0.061
"917" "Unstudentized" "Neyman" 0.337
"918" "Unstudentized" "Neyman" 0.142
"919" "Unstudentized" "Neyman" 0.226
"920" "Unstudentized" "Neyman" 0.084
"921" "Unstudentized" "Neyman" 0.404
"922" "Unstudentized" "Neyman" 0.133
"923" "Unstudentized" "Neyman" 0.054
"924" "Unstudentized" "Neyman" 0.019
"925" "Unstudentized" "Neyman" 0.542
"926" "Unstudentized" "Neyman" 0.474
"927" "Unstudentized" "Neyman" 0.354
"928" "Unstudentized" "Neyman" 0.654
"929" "Unstudentized" "Neyman" 0.751
"930" "Unstudentized" "Neyman" 0.767
"931" "Unstudentized" "Neyman" 0.231
"932" "Unstudentized" "Neyman" 0.068
"933" "Unstudentized" "Neyman" 0.86
"934" "Unstudentized" "Neyman" 0.853
"935" "Unstudentized" "Neyman" 0.386
"936" "Unstudentized" "Neyman" 0.794
"937" "Unstudentized" "Neyman" 0.248
"938" "Unstudentized" "Neyman" 0.995
"939" "Unstudentized" "Neyman" 0.753
"940" "Unstudentized" "Neyman" 0.405
"941" "Unstudentized" "Neyman" 0.646
"942" "Unstudentized" "Neyman" 0.9
"943" "Unstudentized" "Neyman" 0.24
"944" "Unstudentized" "Neyman" 0.095
"945" "Unstudentized" "Neyman" 0.878
"946" "Unstudentized" "Neyman" 0.252
"947" "Unstudentized" "Neyman" 0.254
"948" "Unstudentized" "Neyman" 0.517
"949" "Unstudentized" "Neyman" 0.741
"950" "Unstudentized" "Neyman" 0.065
"951" "Unstudentized" "Neyman" 0.392
"952" "Unstudentized" "Neyman" 0.741
"953" "Unstudentized" "Neyman" 0.401
"954" "Unstudentized" "Neyman" 0.993
"955" "Unstudentized" "Neyman" 0.767
"956" "Unstudentized" "Neyman" 0.358
"957" "Unstudentized" "Neyman" 0.65
"958" "Unstudentized" "Neyman" 0.331
"959" "Unstudentized" "Neyman" 0.2
"960" "Unstudentized" "Neyman" 0.1
"961" "Unstudentized" "Neyman" 0.913
"962" "Unstudentized" "Neyman" 0.227
"963" "Unstudentized" "Neyman" 0.141
"964" "Unstudentized" "Neyman" 0.461
"965" "Unstudentized" "Neyman" 0.533
"966" "Unstudentized" "Neyman" 0.091
"967" "Unstudentized" "Neyman" 0.504
"968" "Unstudentized" "Neyman" 0.026
"969" "Unstudentized" "Neyman" 0.643
"970" "Unstudentized" "Neyman" 0.163
"971" "Unstudentized" "Neyman" 0.068
"972" "Unstudentized" "Neyman" 0.468
"973" "Unstudentized" "Neyman" 0.767
"974" "Unstudentized" "Neyman" 0
"975" "Unstudentized" "Neyman" 0.812
"976" "Unstudentized" "Neyman" 0.232
"977" "Unstudentized" "Neyman" 0.025
"978" "Unstudentized" "Neyman" 0.47
"979" "Unstudentized" "Neyman" 0.315
"980" "Unstudentized" "Neyman" 0.04
"981" "Unstudentized" "Neyman" 0.062
"982" "Unstudentized" "Neyman" 0.076
"983" "Unstudentized" "Neyman" 0.021
"984" "Unstudentized" "Neyman" 0.343
"985" "Unstudentized" "Neyman" 0.925
"986" "Unstudentized" "Neyman" 0.517
"987" "Unstudentized" "Neyman" 0.036
"988" "Unstudentized" "Neyman" 0.002
"989" "Unstudentized" "Neyman" 0.327
"990" "Unstudentized" "Neyman" 0.608
"991" "Unstudentized" "Neyman" 0.75
"992" "Unstudentized" "Neyman" 0.676
"993" "Unstudentized" "Neyman" 0.444
"994" "Unstudentized" "Neyman" 0.468
"995" "Unstudentized" "Neyman" 0.086
"996" "Unstudentized" "Neyman" 0.161
"997" "Unstudentized" "Neyman" 0.24
"998" "Unstudentized" "Neyman" 0.433
"999" "Unstudentized" "Neyman" 0.072
"1000" "Unstudentized" "Neyman" 0.011
"1001" "Classic t-statistic" "Neyman" 0.533
"1002" "Classic t-statistic" "Neyman" 0.705
"1003" "Classic t-statistic" "Neyman" 0.013
"1004" "Classic t-statistic" "Neyman" 0.236
"1005" "Classic t-statistic" "Neyman" 0.154
"1006" "Classic t-statistic" "Neyman" 0.379
"1007" "Classic t-statistic" "Neyman" 0.406
"1008" "Classic t-statistic" "Neyman" 0.11
"1009" "Classic t-statistic" "Neyman" 0.067
"1010" "Classic t-statistic" "Neyman" 0.178
"1011" "Classic t-statistic" "Neyman" 0.351
"1012" "Classic t-statistic" "Neyman" 0.732
"1013" "Classic t-statistic" "Neyman" 0.749
"1014" "Classic t-statistic" "Neyman" 0.28
"1015" "Classic t-statistic" "Neyman" 0.381
"1016" "Classic t-statistic" "Neyman" 0.392
"1017" "Classic t-statistic" "Neyman" 0.375
"1018" "Classic t-statistic" "Neyman" 0.353
"1019" "Classic t-statistic" "Neyman" 0.237
"1020" "Classic t-statistic" "Neyman" 0.406
"1021" "Classic t-statistic" "Neyman" 0.481
"1022" "Classic t-statistic" "Neyman" 0.442
"1023" "Classic t-statistic" "Neyman" 0.646
"1024" "Classic t-statistic" "Neyman" 0.75
"1025" "Classic t-statistic" "Neyman" 0.165
"1026" "Classic t-statistic" "Neyman" 0.274
"1027" "Classic t-statistic" "Neyman" 0.23
"1028" "Classic t-statistic" "Neyman" 0.095
"1029" "Classic t-statistic" "Neyman" 0.019
"1030" "Classic t-statistic" "Neyman" 0.415
"1031" "Classic t-statistic" "Neyman" 0.385
"1032" "Classic t-statistic" "Neyman" 0.742
"1033" "Classic t-statistic" "Neyman" 0.633
"1034" "Classic t-statistic" "Neyman" 0.956
"1035" "Classic t-statistic" "Neyman" 0.745
"1036" "Classic t-statistic" "Neyman" 0.925
"1037" "Classic t-statistic" "Neyman" 0.962
"1038" "Classic t-statistic" "Neyman" 0.595
"1039" "Classic t-statistic" "Neyman" 0.648
"1040" "Classic t-statistic" "Neyman" 0.106
"1041" "Classic t-statistic" "Neyman" 0.324
"1042" "Classic t-statistic" "Neyman" 0.813
"1043" "Classic t-statistic" "Neyman" 0.958
"1044" "Classic t-statistic" "Neyman" 0.795
"1045" "Classic t-statistic" "Neyman" 0.655
"1046" "Classic t-statistic" "Neyman" 0.798
"1047" "Classic t-statistic" "Neyman" 0.735
"1048" "Classic t-statistic" "Neyman" 0.667
"1049" "Classic t-statistic" "Neyman" 0.357
"1050" "Classic t-statistic" "Neyman" 0.3
"1051" "Classic t-statistic" "Neyman" 0.312
"1052" "Classic t-statistic" "Neyman" 0.253
"1053" "Classic t-statistic" "Neyman" 0.738
"1054" "Classic t-statistic" "Neyman" 0.466
"1055" "Classic t-statistic" "Neyman" 0.553
"1056" "Classic t-statistic" "Neyman" 0.895
"1057" "Classic t-statistic" "Neyman" 0.622
"1058" "Classic t-statistic" "Neyman" 0.132
"1059" "Classic t-statistic" "Neyman" 0.395
"1060" "Classic t-statistic" "Neyman" 0.087
"1061" "Classic t-statistic" "Neyman" 0.536
"1062" "Classic t-statistic" "Neyman" 0.722
"1063" "Classic t-statistic" "Neyman" 0.403
"1064" "Classic t-statistic" "Neyman" 0.596
"1065" "Classic t-statistic" "Neyman" 0.364
"1066" "Classic t-statistic" "Neyman" 0.159
"1067" "Classic t-statistic" "Neyman" 0.886
"1068" "Classic t-statistic" "Neyman" 0.106
"1069" "Classic t-statistic" "Neyman" 0.002
"1070" "Classic t-statistic" "Neyman" 0.675
"1071" "Classic t-statistic" "Neyman" 0.925
"1072" "Classic t-statistic" "Neyman" 0.958
"1073" "Classic t-statistic" "Neyman" 0.171
"1074" "Classic t-statistic" "Neyman" 0.823
"1075" "Classic t-statistic" "Neyman" 0.02
"1076" "Classic t-statistic" "Neyman" 0.168
"1077" "Classic t-statistic" "Neyman" 0.054
"1078" "Classic t-statistic" "Neyman" 0.118
"1079" "Classic t-statistic" "Neyman" 0.296
"1080" "Classic t-statistic" "Neyman" 0.325
"1081" "Classic t-statistic" "Neyman" 0.856
"1082" "Classic t-statistic" "Neyman" 0.134
"1083" "Classic t-statistic" "Neyman" 0.577
"1084" "Classic t-statistic" "Neyman" 0.063
"1085" "Classic t-statistic" "Neyman" 0.344
"1086" "Classic t-statistic" "Neyman" 0.202
"1087" "Classic t-statistic" "Neyman" 0.671
"1088" "Classic t-statistic" "Neyman" 0.873
"1089" "Classic t-statistic" "Neyman" 0.386
"1090" "Classic t-statistic" "Neyman" 0.45
"1091" "Classic t-statistic" "Neyman" 0.044
"1092" "Classic t-statistic" "Neyman" 0.168
"1093" "Classic t-statistic" "Neyman" 0.772
"1094" "Classic t-statistic" "Neyman" 0.643
"1095" "Classic t-statistic" "Neyman" 0.641
"1096" "Classic t-statistic" "Neyman" 0.551
"1097" "Classic t-statistic" "Neyman" 0.256
"1098" "Classic t-statistic" "Neyman" 0.719
"1099" "Classic t-statistic" "Neyman" 0.691
"1100" "Classic t-statistic" "Neyman" 0.638
"1101" "Classic t-statistic" "Neyman" 0.993
"1102" "Classic t-statistic" "Neyman" 0.462
"1103" "Classic t-statistic" "Neyman" 0.159
"1104" "Classic t-statistic" "Neyman" 0.309
"1105" "Classic t-statistic" "Neyman" 0.445
"1106" "Classic t-statistic" "Neyman" 0.229
"1107" "Classic t-statistic" "Neyman" 0.815
"1108" "Classic t-statistic" "Neyman" 0.001
"1109" "Classic t-statistic" "Neyman" 0.075
"1110" "Classic t-statistic" "Neyman" 0.951
"1111" "Classic t-statistic" "Neyman" 0.132
"1112" "Classic t-statistic" "Neyman" 0.216
"1113" "Classic t-statistic" "Neyman" 0.008
"1114" "Classic t-statistic" "Neyman" 0.38
"1115" "Classic t-statistic" "Neyman" 0.008
"1116" "Classic t-statistic" "Neyman" 0.19
"1117" "Classic t-statistic" "Neyman" 0.277
"1118" "Classic t-statistic" "Neyman" 0.697
"1119" "Classic t-statistic" "Neyman" 0.231
"1120" "Classic t-statistic" "Neyman" 0.368
"1121" "Classic t-statistic" "Neyman" 0.489
"1122" "Classic t-statistic" "Neyman" 0.125
"1123" "Classic t-statistic" "Neyman" 0.623
"1124" "Classic t-statistic" "Neyman" 0.86
"1125" "Classic t-statistic" "Neyman" 0.043
"1126" "Classic t-statistic" "Neyman" 0.277
"1127" "Classic t-statistic" "Neyman" 0.917
"1128" "Classic t-statistic" "Neyman" 0.755
"1129" "Classic t-statistic" "Neyman" 0.031
"1130" "Classic t-statistic" "Neyman" 0.769
"1131" "Classic t-statistic" "Neyman" 0.485
"1132" "Classic t-statistic" "Neyman" 0.66
"1133" "Classic t-statistic" "Neyman" 0.265
"1134" "Classic t-statistic" "Neyman" 0.286
"1135" "Classic t-statistic" "Neyman" 0.076
"1136" "Classic t-statistic" "Neyman" 0.568
"1137" "Classic t-statistic" "Neyman" 0.002
"1138" "Classic t-statistic" "Neyman" 0.746
"1139" "Classic t-statistic" "Neyman" 0.059
"1140" "Classic t-statistic" "Neyman" 0.502
"1141" "Classic t-statistic" "Neyman" 0.001
"1142" "Classic t-statistic" "Neyman" 0.162
"1143" "Classic t-statistic" "Neyman" 0.592
"1144" "Classic t-statistic" "Neyman" 0.158
"1145" "Classic t-statistic" "Neyman" 0.661
"1146" "Classic t-statistic" "Neyman" 0.054
"1147" "Classic t-statistic" "Neyman" 0.119
"1148" "Classic t-statistic" "Neyman" 0.881
"1149" "Classic t-statistic" "Neyman" 0.508
"1150" "Classic t-statistic" "Neyman" 0.368
"1151" "Classic t-statistic" "Neyman" 0.616
"1152" "Classic t-statistic" "Neyman" 0.971
"1153" "Classic t-statistic" "Neyman" 0.637
"1154" "Classic t-statistic" "Neyman" 0.204
"1155" "Classic t-statistic" "Neyman" 0.25
"1156" "Classic t-statistic" "Neyman" 0.392
"1157" "Classic t-statistic" "Neyman" 0.196
"1158" "Classic t-statistic" "Neyman" 0.112
"1159" "Classic t-statistic" "Neyman" 0.507
"1160" "Classic t-statistic" "Neyman" 0.138
"1161" "Classic t-statistic" "Neyman" 0.959
"1162" "Classic t-statistic" "Neyman" 0.45
"1163" "Classic t-statistic" "Neyman" 0.769
"1164" "Classic t-statistic" "Neyman" 0.83
"1165" "Classic t-statistic" "Neyman" 0.121
"1166" "Classic t-statistic" "Neyman" 0.438
"1167" "Classic t-statistic" "Neyman" 0.218
"1168" "Classic t-statistic" "Neyman" 0.903
"1169" "Classic t-statistic" "Neyman" 0.793
"1170" "Classic t-statistic" "Neyman" 0.575
"1171" "Classic t-statistic" "Neyman" 0.17
"1172" "Classic t-statistic" "Neyman" 0.281
"1173" "Classic t-statistic" "Neyman" 0.589
"1174" "Classic t-statistic" "Neyman" 0.627
"1175" "Classic t-statistic" "Neyman" 0.603
"1176" "Classic t-statistic" "Neyman" 0.049
"1177" "Classic t-statistic" "Neyman" 0.548
"1178" "Classic t-statistic" "Neyman" 0.262
"1179" "Classic t-statistic" "Neyman" 0.048
"1180" "Classic t-statistic" "Neyman" 0.503
"1181" "Classic t-statistic" "Neyman" 0.663
"1182" "Classic t-statistic" "Neyman" 0.08
"1183" "Classic t-statistic" "Neyman" 0.059
"1184" "Classic t-statistic" "Neyman" 0.519
"1185" "Classic t-statistic" "Neyman" 0.652
"1186" "Classic t-statistic" "Neyman" 0.013
"1187" "Classic t-statistic" "Neyman" 0.226
"1188" "Classic t-statistic" "Neyman" 0.323
"1189" "Classic t-statistic" "Neyman" 0.599
"1190" "Classic t-statistic" "Neyman" 0.898
"1191" "Classic t-statistic" "Neyman" 0.924
"1192" "Classic t-statistic" "Neyman" 0.171
"1193" "Classic t-statistic" "Neyman" 0.944
"1194" "Classic t-statistic" "Neyman" 0.865
"1195" "Classic t-statistic" "Neyman" 0.028
"1196" "Classic t-statistic" "Neyman" 0.054
"1197" "Classic t-statistic" "Neyman" 0.645
"1198" "Classic t-statistic" "Neyman" 0.227
"1199" "Classic t-statistic" "Neyman" 0.995
"1200" "Classic t-statistic" "Neyman" 0.297
"1201" "Classic t-statistic" "Neyman" 0.687
"1202" "Classic t-statistic" "Neyman" 0.617
"1203" "Classic t-statistic" "Neyman" 0.082
"1204" "Classic t-statistic" "Neyman" 0.293
"1205" "Classic t-statistic" "Neyman" 0.228
"1206" "Classic t-statistic" "Neyman" 0.616
"1207" "Classic t-statistic" "Neyman" 0.16
"1208" "Classic t-statistic" "Neyman" 0.384
"1209" "Classic t-statistic" "Neyman" 0.876
"1210" "Classic t-statistic" "Neyman" 0.542
"1211" "Classic t-statistic" "Neyman" 0.7
"1212" "Classic t-statistic" "Neyman" 0.532
"1213" "Classic t-statistic" "Neyman" 0.25
"1214" "Classic t-statistic" "Neyman" 0.488
"1215" "Classic t-statistic" "Neyman" 0.767
"1216" "Classic t-statistic" "Neyman" 0.052
"1217" "Classic t-statistic" "Neyman" 0.013
"1218" "Classic t-statistic" "Neyman" 0.915
"1219" "Classic t-statistic" "Neyman" 0.125
"1220" "Classic t-statistic" "Neyman" 0.048
"1221" "Classic t-statistic" "Neyman" 0.03
"1222" "Classic t-statistic" "Neyman" 0.525
"1223" "Classic t-statistic" "Neyman" 0.565
"1224" "Classic t-statistic" "Neyman" 0.717
"1225" "Classic t-statistic" "Neyman" 0.387
"1226" "Classic t-statistic" "Neyman" 0.221
"1227" "Classic t-statistic" "Neyman" 0.355
"1228" "Classic t-statistic" "Neyman" 0.248
"1229" "Classic t-statistic" "Neyman" 0.606
"1230" "Classic t-statistic" "Neyman" 0.99
"1231" "Classic t-statistic" "Neyman" 0.951
"1232" "Classic t-statistic" "Neyman" 0.353
"1233" "Classic t-statistic" "Neyman" 0.556
"1234" "Classic t-statistic" "Neyman" 0.531
"1235" "Classic t-statistic" "Neyman" 0.717
"1236" "Classic t-statistic" "Neyman" 0.236
"1237" "Classic t-statistic" "Neyman" 0.822
"1238" "Classic t-statistic" "Neyman" 0.234
"1239" "Classic t-statistic" "Neyman" 0.277
"1240" "Classic t-statistic" "Neyman" 0.224
"1241" "Classic t-statistic" "Neyman" 0.544
"1242" "Classic t-statistic" "Neyman" 0.748
"1243" "Classic t-statistic" "Neyman" 0
"1244" "Classic t-statistic" "Neyman" 0.01
"1245" "Classic t-statistic" "Neyman" 0.981
"1246" "Classic t-statistic" "Neyman" 0.505
"1247" "Classic t-statistic" "Neyman" 0.243
"1248" "Classic t-statistic" "Neyman" 0.205
"1249" "Classic t-statistic" "Neyman" 0.209
"1250" "Classic t-statistic" "Neyman" 0.154
"1251" "Classic t-statistic" "Neyman" 0.622
"1252" "Classic t-statistic" "Neyman" 0.778
"1253" "Classic t-statistic" "Neyman" 0.539
"1254" "Classic t-statistic" "Neyman" 0.93
"1255" "Classic t-statistic" "Neyman" 0.652
"1256" "Classic t-statistic" "Neyman" 0.536
"1257" "Classic t-statistic" "Neyman" 0.013
"1258" "Classic t-statistic" "Neyman" 0.25
"1259" "Classic t-statistic" "Neyman" 0.785
"1260" "Classic t-statistic" "Neyman" 0.015
"1261" "Classic t-statistic" "Neyman" 0.446
"1262" "Classic t-statistic" "Neyman" 0.686
"1263" "Classic t-statistic" "Neyman" 0.293
"1264" "Classic t-statistic" "Neyman" 0.428
"1265" "Classic t-statistic" "Neyman" 0.17
"1266" "Classic t-statistic" "Neyman" 0.534
"1267" "Classic t-statistic" "Neyman" 0.905
"1268" "Classic t-statistic" "Neyman" 0.103
"1269" "Classic t-statistic" "Neyman" 0.073
"1270" "Classic t-statistic" "Neyman" 0.193
"1271" "Classic t-statistic" "Neyman" 0.996
"1272" "Classic t-statistic" "Neyman" 0.292
"1273" "Classic t-statistic" "Neyman" 0.012
"1274" "Classic t-statistic" "Neyman" 0.416
"1275" "Classic t-statistic" "Neyman" 0.517
"1276" "Classic t-statistic" "Neyman" 0.029
"1277" "Classic t-statistic" "Neyman" 0.249
"1278" "Classic t-statistic" "Neyman" 0.465
"1279" "Classic t-statistic" "Neyman" 0.824
"1280" "Classic t-statistic" "Neyman" 0.013
"1281" "Classic t-statistic" "Neyman" 0.686
"1282" "Classic t-statistic" "Neyman" 0.631
"1283" "Classic t-statistic" "Neyman" 0.5
"1284" "Classic t-statistic" "Neyman" 0.002
"1285" "Classic t-statistic" "Neyman" 0.332
"1286" "Classic t-statistic" "Neyman" 0.552
"1287" "Classic t-statistic" "Neyman" 0.182
"1288" "Classic t-statistic" "Neyman" 0.925
"1289" "Classic t-statistic" "Neyman" 0.685
"1290" "Classic t-statistic" "Neyman" 0.875
"1291" "Classic t-statistic" "Neyman" 0.365
"1292" "Classic t-statistic" "Neyman" 0.672
"1293" "Classic t-statistic" "Neyman" 0.123
"1294" "Classic t-statistic" "Neyman" 0.82
"1295" "Classic t-statistic" "Neyman" 0.563
"1296" "Classic t-statistic" "Neyman" 0.4
"1297" "Classic t-statistic" "Neyman" 0.349
"1298" "Classic t-statistic" "Neyman" 0.562
"1299" "Classic t-statistic" "Neyman" 0.194
"1300" "Classic t-statistic" "Neyman" 0.871
"1301" "Classic t-statistic" "Neyman" 0.324
"1302" "Classic t-statistic" "Neyman" 0.022
"1303" "Classic t-statistic" "Neyman" 0.097
"1304" "Classic t-statistic" "Neyman" 0.954
"1305" "Classic t-statistic" "Neyman" 0.101
"1306" "Classic t-statistic" "Neyman" 0.044
"1307" "Classic t-statistic" "Neyman" 0.234
"1308" "Classic t-statistic" "Neyman" 0.216
"1309" "Classic t-statistic" "Neyman" 0.512
"1310" "Classic t-statistic" "Neyman" 0.055
"1311" "Classic t-statistic" "Neyman" 0.546
"1312" "Classic t-statistic" "Neyman" 0.236
"1313" "Classic t-statistic" "Neyman" 0.816
"1314" "Classic t-statistic" "Neyman" 0.01
"1315" "Classic t-statistic" "Neyman" 0.052
"1316" "Classic t-statistic" "Neyman" 0.402
"1317" "Classic t-statistic" "Neyman" 0.671
"1318" "Classic t-statistic" "Neyman" 0.356
"1319" "Classic t-statistic" "Neyman" 0.482
"1320" "Classic t-statistic" "Neyman" 0.454
"1321" "Classic t-statistic" "Neyman" 0.387
"1322" "Classic t-statistic" "Neyman" 0.819
"1323" "Classic t-statistic" "Neyman" 0.953
"1324" "Classic t-statistic" "Neyman" 0.116
"1325" "Classic t-statistic" "Neyman" 0.318
"1326" "Classic t-statistic" "Neyman" 0.912
"1327" "Classic t-statistic" "Neyman" 0.286
"1328" "Classic t-statistic" "Neyman" 0.944
"1329" "Classic t-statistic" "Neyman" 0.664
"1330" "Classic t-statistic" "Neyman" 0.323
"1331" "Classic t-statistic" "Neyman" 0.413
"1332" "Classic t-statistic" "Neyman" 0.951
"1333" "Classic t-statistic" "Neyman" 0.863
"1334" "Classic t-statistic" "Neyman" 0.139
"1335" "Classic t-statistic" "Neyman" 0.97
"1336" "Classic t-statistic" "Neyman" 0.372
"1337" "Classic t-statistic" "Neyman" 0.899
"1338" "Classic t-statistic" "Neyman" 0.193
"1339" "Classic t-statistic" "Neyman" 0.121
"1340" "Classic t-statistic" "Neyman" 0.022
"1341" "Classic t-statistic" "Neyman" 0.647
"1342" "Classic t-statistic" "Neyman" 0.004
"1343" "Classic t-statistic" "Neyman" 0.57
"1344" "Classic t-statistic" "Neyman" 0.865
"1345" "Classic t-statistic" "Neyman" 0.461
"1346" "Classic t-statistic" "Neyman" 0.452
"1347" "Classic t-statistic" "Neyman" 0.012
"1348" "Classic t-statistic" "Neyman" 0.258
"1349" "Classic t-statistic" "Neyman" 0.646
"1350" "Classic t-statistic" "Neyman" 0.804
"1351" "Classic t-statistic" "Neyman" 0.202
"1352" "Classic t-statistic" "Neyman" 0.22
"1353" "Classic t-statistic" "Neyman" 0.997
"1354" "Classic t-statistic" "Neyman" 0.916
"1355" "Classic t-statistic" "Neyman" 0.052
"1356" "Classic t-statistic" "Neyman" 0.018
"1357" "Classic t-statistic" "Neyman" 0.999
"1358" "Classic t-statistic" "Neyman" 0.087
"1359" "Classic t-statistic" "Neyman" 0.515
"1360" "Classic t-statistic" "Neyman" 0.099
"1361" "Classic t-statistic" "Neyman" 0.082
"1362" "Classic t-statistic" "Neyman" 0.893
"1363" "Classic t-statistic" "Neyman" 0.927
"1364" "Classic t-statistic" "Neyman" 0.231
"1365" "Classic t-statistic" "Neyman" 0.028
"1366" "Classic t-statistic" "Neyman" 0.486
"1367" "Classic t-statistic" "Neyman" 0.287
"1368" "Classic t-statistic" "Neyman" 0.012
"1369" "Classic t-statistic" "Neyman" 0.902
"1370" "Classic t-statistic" "Neyman" 0.799
"1371" "Classic t-statistic" "Neyman" 0.087
"1372" "Classic t-statistic" "Neyman" 0.071
"1373" "Classic t-statistic" "Neyman" 0.552
"1374" "Classic t-statistic" "Neyman" 0.167
"1375" "Classic t-statistic" "Neyman" 0.18
"1376" "Classic t-statistic" "Neyman" 0.173
"1377" "Classic t-statistic" "Neyman" 0.421
"1378" "Classic t-statistic" "Neyman" 0.866
"1379" "Classic t-statistic" "Neyman" 0.876
"1380" "Classic t-statistic" "Neyman" 0.809
"1381" "Classic t-statistic" "Neyman" 0.089
"1382" "Classic t-statistic" "Neyman" 0.798
"1383" "Classic t-statistic" "Neyman" 0.865
"1384" "Classic t-statistic" "Neyman" 0.983
"1385" "Classic t-statistic" "Neyman" 0.958
"1386" "Classic t-statistic" "Neyman" 0.019
"1387" "Classic t-statistic" "Neyman" 0.227
"1388" "Classic t-statistic" "Neyman" 0.239
"1389" "Classic t-statistic" "Neyman" 0.153
"1390" "Classic t-statistic" "Neyman" 0.151
"1391" "Classic t-statistic" "Neyman" 0.725
"1392" "Classic t-statistic" "Neyman" 0.298
"1393" "Classic t-statistic" "Neyman" 0.311
"1394" "Classic t-statistic" "Neyman" 0.061
"1395" "Classic t-statistic" "Neyman" 0.724
"1396" "Classic t-statistic" "Neyman" 0.176
"1397" "Classic t-statistic" "Neyman" 0.655
"1398" "Classic t-statistic" "Neyman" 0.226
"1399" "Classic t-statistic" "Neyman" 0.341
"1400" "Classic t-statistic" "Neyman" 0.312
"1401" "Classic t-statistic" "Neyman" 0.217
"1402" "Classic t-statistic" "Neyman" 0.528
"1403" "Classic t-statistic" "Neyman" 0.145
"1404" "Classic t-statistic" "Neyman" 0.641
"1405" "Classic t-statistic" "Neyman" 0.784
"1406" "Classic t-statistic" "Neyman" 0.224
"1407" "Classic t-statistic" "Neyman" 0.754
"1408" "Classic t-statistic" "Neyman" 0.162
"1409" "Classic t-statistic" "Neyman" 0.814
"1410" "Classic t-statistic" "Neyman" 0.07
"1411" "Classic t-statistic" "Neyman" 0.078
"1412" "Classic t-statistic" "Neyman" 0.063
"1413" "Classic t-statistic" "Neyman" 0.457
"1414" "Classic t-statistic" "Neyman" 0.503
"1415" "Classic t-statistic" "Neyman" 0.961
"1416" "Classic t-statistic" "Neyman" 0.006
"1417" "Classic t-statistic" "Neyman" 0.242
"1418" "Classic t-statistic" "Neyman" 0.274
"1419" "Classic t-statistic" "Neyman" 0.223
"1420" "Classic t-statistic" "Neyman" 0.022
"1421" "Classic t-statistic" "Neyman" 0.543
"1422" "Classic t-statistic" "Neyman" 0.032
"1423" "Classic t-statistic" "Neyman" 0.125
"1424" "Classic t-statistic" "Neyman" 0.198
"1425" "Classic t-statistic" "Neyman" 0.8
"1426" "Classic t-statistic" "Neyman" 0.255
"1427" "Classic t-statistic" "Neyman" 0.616
"1428" "Classic t-statistic" "Neyman" 0.013
"1429" "Classic t-statistic" "Neyman" 0.362
"1430" "Classic t-statistic" "Neyman" 0.02
"1431" "Classic t-statistic" "Neyman" 0.762
"1432" "Classic t-statistic" "Neyman" 0.069
"1433" "Classic t-statistic" "Neyman" 0.138
"1434" "Classic t-statistic" "Neyman" 0.454
"1435" "Classic t-statistic" "Neyman" 0.825
"1436" "Classic t-statistic" "Neyman" 0.117
"1437" "Classic t-statistic" "Neyman" 0.864
"1438" "Classic t-statistic" "Neyman" 0.981
"1439" "Classic t-statistic" "Neyman" 0.486
"1440" "Classic t-statistic" "Neyman" 0.462
"1441" "Classic t-statistic" "Neyman" 0.673
"1442" "Classic t-statistic" "Neyman" 0.312
"1443" "Classic t-statistic" "Neyman" 0.684
"1444" "Classic t-statistic" "Neyman" 0.326
"1445" "Classic t-statistic" "Neyman" 0.578
"1446" "Classic t-statistic" "Neyman" 0.854
"1447" "Classic t-statistic" "Neyman" 0.084
"1448" "Classic t-statistic" "Neyman" 0.214
"1449" "Classic t-statistic" "Neyman" 0.355
"1450" "Classic t-statistic" "Neyman" 0.191
"1451" "Classic t-statistic" "Neyman" 0.512
"1452" "Classic t-statistic" "Neyman" 0.969
"1453" "Classic t-statistic" "Neyman" 0.64
"1454" "Classic t-statistic" "Neyman" 0.785
"1455" "Classic t-statistic" "Neyman" 0.853
"1456" "Classic t-statistic" "Neyman" 0.632
"1457" "Classic t-statistic" "Neyman" 0.223
"1458" "Classic t-statistic" "Neyman" 0.06
"1459" "Classic t-statistic" "Neyman" 0.682
"1460" "Classic t-statistic" "Neyman" 0.515
"1461" "Classic t-statistic" "Neyman" 0.196
"1462" "Classic t-statistic" "Neyman" 0.553
"1463" "Classic t-statistic" "Neyman" 0.191
"1464" "Classic t-statistic" "Neyman" 0.999
"1465" "Classic t-statistic" "Neyman" 0.33
"1466" "Classic t-statistic" "Neyman" 0.004
"1467" "Classic t-statistic" "Neyman" 0.861
"1468" "Classic t-statistic" "Neyman" 0.997
"1469" "Classic t-statistic" "Neyman" 0.037
"1470" "Classic t-statistic" "Neyman" 0.289
"1471" "Classic t-statistic" "Neyman" 0.084
"1472" "Classic t-statistic" "Neyman" 0.401
"1473" "Classic t-statistic" "Neyman" 0.93
"1474" "Classic t-statistic" "Neyman" 0.934
"1475" "Classic t-statistic" "Neyman" 0.809
"1476" "Classic t-statistic" "Neyman" 0.346
"1477" "Classic t-statistic" "Neyman" 0.448
"1478" "Classic t-statistic" "Neyman" 0.065
"1479" "Classic t-statistic" "Neyman" 0.546
"1480" "Classic t-statistic" "Neyman" 0.806
"1481" "Classic t-statistic" "Neyman" 0
"1482" "Classic t-statistic" "Neyman" 0.492
"1483" "Classic t-statistic" "Neyman" 0.209
"1484" "Classic t-statistic" "Neyman" 0.226
"1485" "Classic t-statistic" "Neyman" 0.851
"1486" "Classic t-statistic" "Neyman" 0.169
"1487" "Classic t-statistic" "Neyman" 0.098
"1488" "Classic t-statistic" "Neyman" 0.793
"1489" "Classic t-statistic" "Neyman" 0.879
"1490" "Classic t-statistic" "Neyman" 0.517
"1491" "Classic t-statistic" "Neyman" 0.462
"1492" "Classic t-statistic" "Neyman" 0.772
"1493" "Classic t-statistic" "Neyman" 0.059
"1494" "Classic t-statistic" "Neyman" 0.023
"1495" "Classic t-statistic" "Neyman" 0.008
"1496" "Classic t-statistic" "Neyman" 0.834
"1497" "Classic t-statistic" "Neyman" 0.709
"1498" "Classic t-statistic" "Neyman" 0.237
"1499" "Classic t-statistic" "Neyman" 0.497
"1500" "Classic t-statistic" "Neyman" 0.881
"1501" "Classic t-statistic" "Neyman" 0.527
"1502" "Classic t-statistic" "Neyman" 0.684
"1503" "Classic t-statistic" "Neyman" 0.798
"1504" "Classic t-statistic" "Neyman" 0.228
"1505" "Classic t-statistic" "Neyman" 0.072
"1506" "Classic t-statistic" "Neyman" 0.57
"1507" "Classic t-statistic" "Neyman" 0.623
"1508" "Classic t-statistic" "Neyman" 0.607
"1509" "Classic t-statistic" "Neyman" 0.783
"1510" "Classic t-statistic" "Neyman" 0.698
"1511" "Classic t-statistic" "Neyman" 0.333
"1512" "Classic t-statistic" "Neyman" 0.577
"1513" "Classic t-statistic" "Neyman" 0.275
"1514" "Classic t-statistic" "Neyman" 0.801
"1515" "Classic t-statistic" "Neyman" 0.805
"1516" "Classic t-statistic" "Neyman" 0.177
"1517" "Classic t-statistic" "Neyman" 0.585
"1518" "Classic t-statistic" "Neyman" 0.915
"1519" "Classic t-statistic" "Neyman" 0.086
"1520" "Classic t-statistic" "Neyman" 0.955
"1521" "Classic t-statistic" "Neyman" 0.941
"1522" "Classic t-statistic" "Neyman" 0.861
"1523" "Classic t-statistic" "Neyman" 0.43
"1524" "Classic t-statistic" "Neyman" 0.19
"1525" "Classic t-statistic" "Neyman" 0.202
"1526" "Classic t-statistic" "Neyman" 0.142
"1527" "Classic t-statistic" "Neyman" 0.004
"1528" "Classic t-statistic" "Neyman" 0.542
"1529" "Classic t-statistic" "Neyman" 0.523
"1530" "Classic t-statistic" "Neyman" 0.871
"1531" "Classic t-statistic" "Neyman" 0.972
"1532" "Classic t-statistic" "Neyman" 0.357
"1533" "Classic t-statistic" "Neyman" 0.129
"1534" "Classic t-statistic" "Neyman" 0.555
"1535" "Classic t-statistic" "Neyman" 0.353
"1536" "Classic t-statistic" "Neyman" 0.897
"1537" "Classic t-statistic" "Neyman" 0.418
"1538" "Classic t-statistic" "Neyman" 0.118
"1539" "Classic t-statistic" "Neyman" 0.278
"1540" "Classic t-statistic" "Neyman" 0.502
"1541" "Classic t-statistic" "Neyman" 0.288
"1542" "Classic t-statistic" "Neyman" 0.553
"1543" "Classic t-statistic" "Neyman" 0.873
"1544" "Classic t-statistic" "Neyman" 0.344
"1545" "Classic t-statistic" "Neyman" 0.32
"1546" "Classic t-statistic" "Neyman" 0.152
"1547" "Classic t-statistic" "Neyman" 0.345
"1548" "Classic t-statistic" "Neyman" 0.165
"1549" "Classic t-statistic" "Neyman" 0.625
"1550" "Classic t-statistic" "Neyman" 0.526
"1551" "Classic t-statistic" "Neyman" 0.596
"1552" "Classic t-statistic" "Neyman" 0.747
"1553" "Classic t-statistic" "Neyman" 0.027
"1554" "Classic t-statistic" "Neyman" 0.411
"1555" "Classic t-statistic" "Neyman" 0.118
"1556" "Classic t-statistic" "Neyman" 0.607
"1557" "Classic t-statistic" "Neyman" 0.681
"1558" "Classic t-statistic" "Neyman" 0.621
"1559" "Classic t-statistic" "Neyman" 0.973
"1560" "Classic t-statistic" "Neyman" 0.889
"1561" "Classic t-statistic" "Neyman" 0.025
"1562" "Classic t-statistic" "Neyman" 0.421
"1563" "Classic t-statistic" "Neyman" 0.821
"1564" "Classic t-statistic" "Neyman" 0.701
"1565" "Classic t-statistic" "Neyman" 0.509
"1566" "Classic t-statistic" "Neyman" 0.055
"1567" "Classic t-statistic" "Neyman" 0.113
"1568" "Classic t-statistic" "Neyman" 0.971
"1569" "Classic t-statistic" "Neyman" 0.893
"1570" "Classic t-statistic" "Neyman" 0.487
"1571" "Classic t-statistic" "Neyman" 0.041
"1572" "Classic t-statistic" "Neyman" 0.522
"1573" "Classic t-statistic" "Neyman" 0.828
"1574" "Classic t-statistic" "Neyman" 0.568
"1575" "Classic t-statistic" "Neyman" 0.551
"1576" "Classic t-statistic" "Neyman" 0.698
"1577" "Classic t-statistic" "Neyman" 0.348
"1578" "Classic t-statistic" "Neyman" 0.345
"1579" "Classic t-statistic" "Neyman" 0.091
"1580" "Classic t-statistic" "Neyman" 0.923
"1581" "Classic t-statistic" "Neyman" 0.436
"1582" "Classic t-statistic" "Neyman" 0.596
"1583" "Classic t-statistic" "Neyman" 0.011
"1584" "Classic t-statistic" "Neyman" 0.048
"1585" "Classic t-statistic" "Neyman" 0.139
"1586" "Classic t-statistic" "Neyman" 0.868
"1587" "Classic t-statistic" "Neyman" 0.826
"1588" "Classic t-statistic" "Neyman" 0.155
"1589" "Classic t-statistic" "Neyman" 0.405
"1590" "Classic t-statistic" "Neyman" 0.75
"1591" "Classic t-statistic" "Neyman" 0.175
"1592" "Classic t-statistic" "Neyman" 0.083
"1593" "Classic t-statistic" "Neyman" 0.001
"1594" "Classic t-statistic" "Neyman" 0.45
"1595" "Classic t-statistic" "Neyman" 0.313
"1596" "Classic t-statistic" "Neyman" 0.769
"1597" "Classic t-statistic" "Neyman" 0.732
"1598" "Classic t-statistic" "Neyman" 0.569
"1599" "Classic t-statistic" "Neyman" 0.132
"1600" "Classic t-statistic" "Neyman" 0.966
"1601" "Classic t-statistic" "Neyman" 0.299
"1602" "Classic t-statistic" "Neyman" 0.411
"1603" "Classic t-statistic" "Neyman" 0.405
"1604" "Classic t-statistic" "Neyman" 0.316
"1605" "Classic t-statistic" "Neyman" 0.402
"1606" "Classic t-statistic" "Neyman" 0.426
"1607" "Classic t-statistic" "Neyman" 0.024
"1608" "Classic t-statistic" "Neyman" 0.26
"1609" "Classic t-statistic" "Neyman" 0.013
"1610" "Classic t-statistic" "Neyman" 0.242
"1611" "Classic t-statistic" "Neyman" 0.229
"1612" "Classic t-statistic" "Neyman" 0.199
"1613" "Classic t-statistic" "Neyman" 0.715
"1614" "Classic t-statistic" "Neyman" 0.227
"1615" "Classic t-statistic" "Neyman" 0.364
"1616" "Classic t-statistic" "Neyman" 0.786
"1617" "Classic t-statistic" "Neyman" 0.893
"1618" "Classic t-statistic" "Neyman" 0.979
"1619" "Classic t-statistic" "Neyman" 0.849
"1620" "Classic t-statistic" "Neyman" 0.488
"1621" "Classic t-statistic" "Neyman" 0.364
"1622" "Classic t-statistic" "Neyman" 0.486
"1623" "Classic t-statistic" "Neyman" 0.148
"1624" "Classic t-statistic" "Neyman" 0.399
"1625" "Classic t-statistic" "Neyman" 0.24
"1626" "Classic t-statistic" "Neyman" 0.962
"1627" "Classic t-statistic" "Neyman" 0.115
"1628" "Classic t-statistic" "Neyman" 0.358
"1629" "Classic t-statistic" "Neyman" 0.712
"1630" "Classic t-statistic" "Neyman" 0.868
"1631" "Classic t-statistic" "Neyman" 0.968
"1632" "Classic t-statistic" "Neyman" 0.942
"1633" "Classic t-statistic" "Neyman" 0.845
"1634" "Classic t-statistic" "Neyman" 0.103
"1635" "Classic t-statistic" "Neyman" 0.713
"1636" "Classic t-statistic" "Neyman" 0.404
"1637" "Classic t-statistic" "Neyman" 0.942
"1638" "Classic t-statistic" "Neyman" 0.858
"1639" "Classic t-statistic" "Neyman" 0.949
"1640" "Classic t-statistic" "Neyman" 0.02
"1641" "Classic t-statistic" "Neyman" 0.467
"1642" "Classic t-statistic" "Neyman" 0.105
"1643" "Classic t-statistic" "Neyman" 0.814
"1644" "Classic t-statistic" "Neyman" 0.425
"1645" "Classic t-statistic" "Neyman" 0.948
"1646" "Classic t-statistic" "Neyman" 0.001
"1647" "Classic t-statistic" "Neyman" 0.165
"1648" "Classic t-statistic" "Neyman" 0.243
"1649" "Classic t-statistic" "Neyman" 0.712
"1650" "Classic t-statistic" "Neyman" 0.408
"1651" "Classic t-statistic" "Neyman" 0.191
"1652" "Classic t-statistic" "Neyman" 0.928
"1653" "Classic t-statistic" "Neyman" 0.284
"1654" "Classic t-statistic" "Neyman" 0.44
"1655" "Classic t-statistic" "Neyman" 0.275
"1656" "Classic t-statistic" "Neyman" 0.354
"1657" "Classic t-statistic" "Neyman" 0.111
"1658" "Classic t-statistic" "Neyman" 0.255
"1659" "Classic t-statistic" "Neyman" 0.113
"1660" "Classic t-statistic" "Neyman" 0.784
"1661" "Classic t-statistic" "Neyman" 0.886
"1662" "Classic t-statistic" "Neyman" 0.212
"1663" "Classic t-statistic" "Neyman" 0.085
"1664" "Classic t-statistic" "Neyman" 0.473
"1665" "Classic t-statistic" "Neyman" 0.907
"1666" "Classic t-statistic" "Neyman" 0.996
"1667" "Classic t-statistic" "Neyman" 0.06
"1668" "Classic t-statistic" "Neyman" 0.298
"1669" "Classic t-statistic" "Neyman" 0.935
"1670" "Classic t-statistic" "Neyman" 0.346
"1671" "Classic t-statistic" "Neyman" 0.258
"1672" "Classic t-statistic" "Neyman" 0.453
"1673" "Classic t-statistic" "Neyman" 0.862
"1674" "Classic t-statistic" "Neyman" 0.082
"1675" "Classic t-statistic" "Neyman" 0.635
"1676" "Classic t-statistic" "Neyman" 0.681
"1677" "Classic t-statistic" "Neyman" 0.829
"1678" "Classic t-statistic" "Neyman" 0.094
"1679" "Classic t-statistic" "Neyman" 0
"1680" "Classic t-statistic" "Neyman" 0.712
"1681" "Classic t-statistic" "Neyman" 0.209
"1682" "Classic t-statistic" "Neyman" 0.207
"1683" "Classic t-statistic" "Neyman" 0.048
"1684" "Classic t-statistic" "Neyman" 0.22
"1685" "Classic t-statistic" "Neyman" 0.717
"1686" "Classic t-statistic" "Neyman" 0.307
"1687" "Classic t-statistic" "Neyman" 0.042
"1688" "Classic t-statistic" "Neyman" 0.084
"1689" "Classic t-statistic" "Neyman" 0.087
"1690" "Classic t-statistic" "Neyman" 0.645
"1691" "Classic t-statistic" "Neyman" 0.005
"1692" "Classic t-statistic" "Neyman" 0.378
"1693" "Classic t-statistic" "Neyman" 0.753
"1694" "Classic t-statistic" "Neyman" 0.481
"1695" "Classic t-statistic" "Neyman" 0.271
"1696" "Classic t-statistic" "Neyman" 0.485
"1697" "Classic t-statistic" "Neyman" 0.8
"1698" "Classic t-statistic" "Neyman" 0.439
"1699" "Classic t-statistic" "Neyman" 0.452
"1700" "Classic t-statistic" "Neyman" 0.759
"1701" "Classic t-statistic" "Neyman" 0.507
"1702" "Classic t-statistic" "Neyman" 0.932
"1703" "Classic t-statistic" "Neyman" 0.06
"1704" "Classic t-statistic" "Neyman" 0.931
"1705" "Classic t-statistic" "Neyman" 0.256
"1706" "Classic t-statistic" "Neyman" 0.041
"1707" "Classic t-statistic" "Neyman" 0.129
"1708" "Classic t-statistic" "Neyman" 0.04
"1709" "Classic t-statistic" "Neyman" 0.687
"1710" "Classic t-statistic" "Neyman" 0.464
"1711" "Classic t-statistic" "Neyman" 0.899
"1712" "Classic t-statistic" "Neyman" 0.038
"1713" "Classic t-statistic" "Neyman" 0.342
"1714" "Classic t-statistic" "Neyman" 0.166
"1715" "Classic t-statistic" "Neyman" 0.345
"1716" "Classic t-statistic" "Neyman" 0.112
"1717" "Classic t-statistic" "Neyman" 0.077
"1718" "Classic t-statistic" "Neyman" 0.864
"1719" "Classic t-statistic" "Neyman" 0.671
"1720" "Classic t-statistic" "Neyman" 0.399
"1721" "Classic t-statistic" "Neyman" 0.522
"1722" "Classic t-statistic" "Neyman" 0.378
"1723" "Classic t-statistic" "Neyman" 0.213
"1724" "Classic t-statistic" "Neyman" 0.459
"1725" "Classic t-statistic" "Neyman" 0.11
"1726" "Classic t-statistic" "Neyman" 0.959
"1727" "Classic t-statistic" "Neyman" 0.88
"1728" "Classic t-statistic" "Neyman" 0.649
"1729" "Classic t-statistic" "Neyman" 0.277
"1730" "Classic t-statistic" "Neyman" 0.241
"1731" "Classic t-statistic" "Neyman" 0.017
"1732" "Classic t-statistic" "Neyman" 0.22
"1733" "Classic t-statistic" "Neyman" 0.132
"1734" "Classic t-statistic" "Neyman" 0.563
"1735" "Classic t-statistic" "Neyman" 0.21
"1736" "Classic t-statistic" "Neyman" 0.333
"1737" "Classic t-statistic" "Neyman" 0.694
"1738" "Classic t-statistic" "Neyman" 0.715
"1739" "Classic t-statistic" "Neyman" 0.307
"1740" "Classic t-statistic" "Neyman" 0.557
"1741" "Classic t-statistic" "Neyman" 0.092
"1742" "Classic t-statistic" "Neyman" 0.099
"1743" "Classic t-statistic" "Neyman" 0.6
"1744" "Classic t-statistic" "Neyman" 0.069
"1745" "Classic t-statistic" "Neyman" 0.015
"1746" "Classic t-statistic" "Neyman" 0.992
"1747" "Classic t-statistic" "Neyman" 0.719
"1748" "Classic t-statistic" "Neyman" 0.137
"1749" "Classic t-statistic" "Neyman" 0.779
"1750" "Classic t-statistic" "Neyman" 0.872
"1751" "Classic t-statistic" "Neyman" 0.898
"1752" "Classic t-statistic" "Neyman" 0.159
"1753" "Classic t-statistic" "Neyman" 0.031
"1754" "Classic t-statistic" "Neyman" 0.121
"1755" "Classic t-statistic" "Neyman" 0.314
"1756" "Classic t-statistic" "Neyman" 0.056
"1757" "Classic t-statistic" "Neyman" 0.2
"1758" "Classic t-statistic" "Neyman" 0.531
"1759" "Classic t-statistic" "Neyman" 0.674
"1760" "Classic t-statistic" "Neyman" 0.002
"1761" "Classic t-statistic" "Neyman" 0.009
"1762" "Classic t-statistic" "Neyman" 0.014
"1763" "Classic t-statistic" "Neyman" 0.707
"1764" "Classic t-statistic" "Neyman" 0.75
"1765" "Classic t-statistic" "Neyman" 0.431
"1766" "Classic t-statistic" "Neyman" 0.739
"1767" "Classic t-statistic" "Neyman" 0.096
"1768" "Classic t-statistic" "Neyman" 0.652
"1769" "Classic t-statistic" "Neyman" 0.713
"1770" "Classic t-statistic" "Neyman" 0.033
"1771" "Classic t-statistic" "Neyman" 0.032
"1772" "Classic t-statistic" "Neyman" 0.215
"1773" "Classic t-statistic" "Neyman" 0.278
"1774" "Classic t-statistic" "Neyman" 0.059
"1775" "Classic t-statistic" "Neyman" 0.458
"1776" "Classic t-statistic" "Neyman" 0.511
"1777" "Classic t-statistic" "Neyman" 0.532
"1778" "Classic t-statistic" "Neyman" 0.721
"1779" "Classic t-statistic" "Neyman" 0.505
"1780" "Classic t-statistic" "Neyman" 0.43
"1781" "Classic t-statistic" "Neyman" 0.19
"1782" "Classic t-statistic" "Neyman" 0.37
"1783" "Classic t-statistic" "Neyman" 0.673
"1784" "Classic t-statistic" "Neyman" 0.362
"1785" "Classic t-statistic" "Neyman" 0.685
"1786" "Classic t-statistic" "Neyman" 0.062
"1787" "Classic t-statistic" "Neyman" 0.236
"1788" "Classic t-statistic" "Neyman" 0.697
"1789" "Classic t-statistic" "Neyman" 0.143
"1790" "Classic t-statistic" "Neyman" 0.666
"1791" "Classic t-statistic" "Neyman" 0.262
"1792" "Classic t-statistic" "Neyman" 0.517
"1793" "Classic t-statistic" "Neyman" 0.723
"1794" "Classic t-statistic" "Neyman" 0.78
"1795" "Classic t-statistic" "Neyman" 0.216
"1796" "Classic t-statistic" "Neyman" 0.63
"1797" "Classic t-statistic" "Neyman" 0.123
"1798" "Classic t-statistic" "Neyman" 0.945
"1799" "Classic t-statistic" "Neyman" 0
"1800" "Classic t-statistic" "Neyman" 0.002
"1801" "Classic t-statistic" "Neyman" 0.496
"1802" "Classic t-statistic" "Neyman" 0.95
"1803" "Classic t-statistic" "Neyman" 0.717
"1804" "Classic t-statistic" "Neyman" 0.21
"1805" "Classic t-statistic" "Neyman" 0.211
"1806" "Classic t-statistic" "Neyman" 0.651
"1807" "Classic t-statistic" "Neyman" 0.445
"1808" "Classic t-statistic" "Neyman" 0.127
"1809" "Classic t-statistic" "Neyman" 0.334
"1810" "Classic t-statistic" "Neyman" 0.478
"1811" "Classic t-statistic" "Neyman" 0.395
"1812" "Classic t-statistic" "Neyman" 0.244
"1813" "Classic t-statistic" "Neyman" 0.915
"1814" "Classic t-statistic" "Neyman" 0.457
"1815" "Classic t-statistic" "Neyman" 0.993
"1816" "Classic t-statistic" "Neyman" 0.248
"1817" "Classic t-statistic" "Neyman" 0.286
"1818" "Classic t-statistic" "Neyman" 0.076
"1819" "Classic t-statistic" "Neyman" 0.008
"1820" "Classic t-statistic" "Neyman" 0.104
"1821" "Classic t-statistic" "Neyman" 0.597
"1822" "Classic t-statistic" "Neyman" 0.15
"1823" "Classic t-statistic" "Neyman" 0.673
"1824" "Classic t-statistic" "Neyman" 0.195
"1825" "Classic t-statistic" "Neyman" 0.014
"1826" "Classic t-statistic" "Neyman" 0.171
"1827" "Classic t-statistic" "Neyman" 0.366
"1828" "Classic t-statistic" "Neyman" 0.001
"1829" "Classic t-statistic" "Neyman" 0.108
"1830" "Classic t-statistic" "Neyman" 0.76
"1831" "Classic t-statistic" "Neyman" 0.193
"1832" "Classic t-statistic" "Neyman" 0.061
"1833" "Classic t-statistic" "Neyman" 0.233
"1834" "Classic t-statistic" "Neyman" 0.898
"1835" "Classic t-statistic" "Neyman" 0.279
"1836" "Classic t-statistic" "Neyman" 0.173
"1837" "Classic t-statistic" "Neyman" 0.518
"1838" "Classic t-statistic" "Neyman" 0.764
"1839" "Classic t-statistic" "Neyman" 0.377
"1840" "Classic t-statistic" "Neyman" 0
"1841" "Classic t-statistic" "Neyman" 0.784
"1842" "Classic t-statistic" "Neyman" 0
"1843" "Classic t-statistic" "Neyman" 0.878
"1844" "Classic t-statistic" "Neyman" 0.696
"1845" "Classic t-statistic" "Neyman" 0.677
"1846" "Classic t-statistic" "Neyman" 0.218
"1847" "Classic t-statistic" "Neyman" 0.794
"1848" "Classic t-statistic" "Neyman" 0.157
"1849" "Classic t-statistic" "Neyman" 0.168
"1850" "Classic t-statistic" "Neyman" 0.758
"1851" "Classic t-statistic" "Neyman" 0.163
"1852" "Classic t-statistic" "Neyman" 0.189
"1853" "Classic t-statistic" "Neyman" 0.985
"1854" "Classic t-statistic" "Neyman" 0.313
"1855" "Classic t-statistic" "Neyman" 0.768
"1856" "Classic t-statistic" "Neyman" 0.727
"1857" "Classic t-statistic" "Neyman" 0.534
"1858" "Classic t-statistic" "Neyman" 0.024
"1859" "Classic t-statistic" "Neyman" 0.478
"1860" "Classic t-statistic" "Neyman" 0.355
"1861" "Classic t-statistic" "Neyman" 0.025
"1862" "Classic t-statistic" "Neyman" 0.551
"1863" "Classic t-statistic" "Neyman" 0.04
"1864" "Classic t-statistic" "Neyman" 0.215
"1865" "Classic t-statistic" "Neyman" 0.083
"1866" "Classic t-statistic" "Neyman" 0.164
"1867" "Classic t-statistic" "Neyman" 0.375
"1868" "Classic t-statistic" "Neyman" 0.314
"1869" "Classic t-statistic" "Neyman" 0.93
"1870" "Classic t-statistic" "Neyman" 0.018
"1871" "Classic t-statistic" "Neyman" 0.911
"1872" "Classic t-statistic" "Neyman" 0.874
"1873" "Classic t-statistic" "Neyman" 0.08
"1874" "Classic t-statistic" "Neyman" 0.825
"1875" "Classic t-statistic" "Neyman" 0.55
"1876" "Classic t-statistic" "Neyman" 0.522
"1877" "Classic t-statistic" "Neyman" 0.743
"1878" "Classic t-statistic" "Neyman" 0.002
"1879" "Classic t-statistic" "Neyman" 0.143
"1880" "Classic t-statistic" "Neyman" 0.094
"1881" "Classic t-statistic" "Neyman" 0.085
"1882" "Classic t-statistic" "Neyman" 0.468
"1883" "Classic t-statistic" "Neyman" 0.234
"1884" "Classic t-statistic" "Neyman" 0.57
"1885" "Classic t-statistic" "Neyman" 0.545
"1886" "Classic t-statistic" "Neyman" 0.758
"1887" "Classic t-statistic" "Neyman" 0.928
"1888" "Classic t-statistic" "Neyman" 0.021
"1889" "Classic t-statistic" "Neyman" 0.319
"1890" "Classic t-statistic" "Neyman" 0.925
"1891" "Classic t-statistic" "Neyman" 0.112
"1892" "Classic t-statistic" "Neyman" 0.675
"1893" "Classic t-statistic" "Neyman" 0.462
"1894" "Classic t-statistic" "Neyman" 0.008
"1895" "Classic t-statistic" "Neyman" 0.136
"1896" "Classic t-statistic" "Neyman" 0.129
"1897" "Classic t-statistic" "Neyman" 0
"1898" "Classic t-statistic" "Neyman" 0.892
"1899" "Classic t-statistic" "Neyman" 0.242
"1900" "Classic t-statistic" "Neyman" 0.148
"1901" "Classic t-statistic" "Neyman" 0.955
"1902" "Classic t-statistic" "Neyman" 0.846
"1903" "Classic t-statistic" "Neyman" 0.757
"1904" "Classic t-statistic" "Neyman" 0.667
"1905" "Classic t-statistic" "Neyman" 0.346
"1906" "Classic t-statistic" "Neyman" 0.96
"1907" "Classic t-statistic" "Neyman" 0.107
"1908" "Classic t-statistic" "Neyman" 0.071
"1909" "Classic t-statistic" "Neyman" 0.241
"1910" "Classic t-statistic" "Neyman" 0.929
"1911" "Classic t-statistic" "Neyman" 0.51
"1912" "Classic t-statistic" "Neyman" 0.149
"1913" "Classic t-statistic" "Neyman" 0.056
"1914" "Classic t-statistic" "Neyman" 0.069
"1915" "Classic t-statistic" "Neyman" 0.136
"1916" "Classic t-statistic" "Neyman" 0.044
"1917" "Classic t-statistic" "Neyman" 0.305
"1918" "Classic t-statistic" "Neyman" 0.126
"1919" "Classic t-statistic" "Neyman" 0.217
"1920" "Classic t-statistic" "Neyman" 0.073
"1921" "Classic t-statistic" "Neyman" 0.389
"1922" "Classic t-statistic" "Neyman" 0.113
"1923" "Classic t-statistic" "Neyman" 0.047
"1924" "Classic t-statistic" "Neyman" 0.013
"1925" "Classic t-statistic" "Neyman" 0.517
"1926" "Classic t-statistic" "Neyman" 0.458
"1927" "Classic t-statistic" "Neyman" 0.309
"1928" "Classic t-statistic" "Neyman" 0.639
"1929" "Classic t-statistic" "Neyman" 0.748
"1930" "Classic t-statistic" "Neyman" 0.757
"1931" "Classic t-statistic" "Neyman" 0.217
"1932" "Classic t-statistic" "Neyman" 0.057
"1933" "Classic t-statistic" "Neyman" 0.849
"1934" "Classic t-statistic" "Neyman" 0.844
"1935" "Classic t-statistic" "Neyman" 0.355
"1936" "Classic t-statistic" "Neyman" 0.79
"1937" "Classic t-statistic" "Neyman" 0.217
"1938" "Classic t-statistic" "Neyman" 0.995
"1939" "Classic t-statistic" "Neyman" 0.737
"1940" "Classic t-statistic" "Neyman" 0.373
"1941" "Classic t-statistic" "Neyman" 0.633
"1942" "Classic t-statistic" "Neyman" 0.894
"1943" "Classic t-statistic" "Neyman" 0.197
"1944" "Classic t-statistic" "Neyman" 0.077
"1945" "Classic t-statistic" "Neyman" 0.869
"1946" "Classic t-statistic" "Neyman" 0.232
"1947" "Classic t-statistic" "Neyman" 0.244
"1948" "Classic t-statistic" "Neyman" 0.492
"1949" "Classic t-statistic" "Neyman" 0.723
"1950" "Classic t-statistic" "Neyman" 0.061
"1951" "Classic t-statistic" "Neyman" 0.379
"1952" "Classic t-statistic" "Neyman" 0.734
"1953" "Classic t-statistic" "Neyman" 0.379
"1954" "Classic t-statistic" "Neyman" 0.993
"1955" "Classic t-statistic" "Neyman" 0.758
"1956" "Classic t-statistic" "Neyman" 0.322
"1957" "Classic t-statistic" "Neyman" 0.633
"1958" "Classic t-statistic" "Neyman" 0.315
"1959" "Classic t-statistic" "Neyman" 0.183
"1960" "Classic t-statistic" "Neyman" 0.086
"1961" "Classic t-statistic" "Neyman" 0.905
"1962" "Classic t-statistic" "Neyman" 0.199
"1963" "Classic t-statistic" "Neyman" 0.127
"1964" "Classic t-statistic" "Neyman" 0.445
"1965" "Classic t-statistic" "Neyman" 0.523
"1966" "Classic t-statistic" "Neyman" 0.081
"1967" "Classic t-statistic" "Neyman" 0.493
"1968" "Classic t-statistic" "Neyman" 0.022
"1969" "Classic t-statistic" "Neyman" 0.624
"1970" "Classic t-statistic" "Neyman" 0.14
"1971" "Classic t-statistic" "Neyman" 0.052
"1972" "Classic t-statistic" "Neyman" 0.444
"1973" "Classic t-statistic" "Neyman" 0.755
"1974" "Classic t-statistic" "Neyman" 0
"1975" "Classic t-statistic" "Neyman" 0.796
"1976" "Classic t-statistic" "Neyman" 0.207
"1977" "Classic t-statistic" "Neyman" 0.015
"1978" "Classic t-statistic" "Neyman" 0.43
"1979" "Classic t-statistic" "Neyman" 0.296
"1980" "Classic t-statistic" "Neyman" 0.026
"1981" "Classic t-statistic" "Neyman" 0.045
"1982" "Classic t-statistic" "Neyman" 0.062
"1983" "Classic t-statistic" "Neyman" 0.014
"1984" "Classic t-statistic" "Neyman" 0.308
"1985" "Classic t-statistic" "Neyman" 0.922
"1986" "Classic t-statistic" "Neyman" 0.502
"1987" "Classic t-statistic" "Neyman" 0.028
"1988" "Classic t-statistic" "Neyman" 0.001
"1989" "Classic t-statistic" "Neyman" 0.291
"1990" "Classic t-statistic" "Neyman" 0.599
"1991" "Classic t-statistic" "Neyman" 0.738
"1992" "Classic t-statistic" "Neyman" 0.653
"1993" "Classic t-statistic" "Neyman" 0.438
"1994" "Classic t-statistic" "Neyman" 0.46
"1995" "Classic t-statistic" "Neyman" 0.068
"1996" "Classic t-statistic" "Neyman" 0.139
"1997" "Classic t-statistic" "Neyman" 0.221
"1998" "Classic t-statistic" "Neyman" 0.418
"1999" "Classic t-statistic" "Neyman" 0.055
"2000" "Classic t-statistic" "Neyman" 0.009
"2001" "Robust t-statistic" "Neyman" 0.654
"2002" "Robust t-statistic" "Neyman" 0.765
"2003" "Robust t-statistic" "Neyman" 0.063
"2004" "Robust t-statistic" "Neyman" 0.428
"2005" "Robust t-statistic" "Neyman" 0.305
"2006" "Robust t-statistic" "Neyman" 0.529
"2007" "Robust t-statistic" "Neyman" 0.581
"2008" "Robust t-statistic" "Neyman" 0.292
"2009" "Robust t-statistic" "Neyman" 0.234
"2010" "Robust t-statistic" "Neyman" 0.333
"2011" "Robust t-statistic" "Neyman" 0.499
"2012" "Robust t-statistic" "Neyman" 0.809
"2013" "Robust t-statistic" "Neyman" 0.835
"2014" "Robust t-statistic" "Neyman" 0.451
"2015" "Robust t-statistic" "Neyman" 0.573
"2016" "Robust t-statistic" "Neyman" 0.55
"2017" "Robust t-statistic" "Neyman" 0.54
"2018" "Robust t-statistic" "Neyman" 0.516
"2019" "Robust t-statistic" "Neyman" 0.4
"2020" "Robust t-statistic" "Neyman" 0.576
"2021" "Robust t-statistic" "Neyman" 0.622
"2022" "Robust t-statistic" "Neyman" 0.593
"2023" "Robust t-statistic" "Neyman" 0.745
"2024" "Robust t-statistic" "Neyman" 0.82
"2025" "Robust t-statistic" "Neyman" 0.33
"2026" "Robust t-statistic" "Neyman" 0.46
"2027" "Robust t-statistic" "Neyman" 0.401
"2028" "Robust t-statistic" "Neyman" 0.253
"2029" "Robust t-statistic" "Neyman" 0.101
"2030" "Robust t-statistic" "Neyman" 0.58
"2031" "Robust t-statistic" "Neyman" 0.556
"2032" "Robust t-statistic" "Neyman" 0.826
"2033" "Robust t-statistic" "Neyman" 0.738
"2034" "Robust t-statistic" "Neyman" 0.966
"2035" "Robust t-statistic" "Neyman" 0.839
"2036" "Robust t-statistic" "Neyman" 0.953
"2037" "Robust t-statistic" "Neyman" 0.97
"2038" "Robust t-statistic" "Neyman" 0.71
"2039" "Robust t-statistic" "Neyman" 0.77
"2040" "Robust t-statistic" "Neyman" 0.26
"2041" "Robust t-statistic" "Neyman" 0.465
"2042" "Robust t-statistic" "Neyman" 0.869
"2043" "Robust t-statistic" "Neyman" 0.969
"2044" "Robust t-statistic" "Neyman" 0.847
"2045" "Robust t-statistic" "Neyman" 0.762
"2046" "Robust t-statistic" "Neyman" 0.844
"2047" "Robust t-statistic" "Neyman" 0.82
"2048" "Robust t-statistic" "Neyman" 0.775
"2049" "Robust t-statistic" "Neyman" 0.514
"2050" "Robust t-statistic" "Neyman" 0.458
"2051" "Robust t-statistic" "Neyman" 0.472
"2052" "Robust t-statistic" "Neyman" 0.43
"2053" "Robust t-statistic" "Neyman" 0.809
"2054" "Robust t-statistic" "Neyman" 0.604
"2055" "Robust t-statistic" "Neyman" 0.665
"2056" "Robust t-statistic" "Neyman" 0.926
"2057" "Robust t-statistic" "Neyman" 0.719
"2058" "Robust t-statistic" "Neyman" 0.304
"2059" "Robust t-statistic" "Neyman" 0.545
"2060" "Robust t-statistic" "Neyman" 0.198
"2061" "Robust t-statistic" "Neyman" 0.674
"2062" "Robust t-statistic" "Neyman" 0.79
"2063" "Robust t-statistic" "Neyman" 0.541
"2064" "Robust t-statistic" "Neyman" 0.707
"2065" "Robust t-statistic" "Neyman" 0.538
"2066" "Robust t-statistic" "Neyman" 0.327
"2067" "Robust t-statistic" "Neyman" 0.925
"2068" "Robust t-statistic" "Neyman" 0.22
"2069" "Robust t-statistic" "Neyman" 0.017
"2070" "Robust t-statistic" "Neyman" 0.764
"2071" "Robust t-statistic" "Neyman" 0.95
"2072" "Robust t-statistic" "Neyman" 0.966
"2073" "Robust t-statistic" "Neyman" 0.334
"2074" "Robust t-statistic" "Neyman" 0.886
"2075" "Robust t-statistic" "Neyman" 0.138
"2076" "Robust t-statistic" "Neyman" 0.34
"2077" "Robust t-statistic" "Neyman" 0.157
"2078" "Robust t-statistic" "Neyman" 0.253
"2079" "Robust t-statistic" "Neyman" 0.44
"2080" "Robust t-statistic" "Neyman" 0.502
"2081" "Robust t-statistic" "Neyman" 0.895
"2082" "Robust t-statistic" "Neyman" 0.303
"2083" "Robust t-statistic" "Neyman" 0.69
"2084" "Robust t-statistic" "Neyman" 0.223
"2085" "Robust t-statistic" "Neyman" 0.516
"2086" "Robust t-statistic" "Neyman" 0.347
"2087" "Robust t-statistic" "Neyman" 0.789
"2088" "Robust t-statistic" "Neyman" 0.913
"2089" "Robust t-statistic" "Neyman" 0.538
"2090" "Robust t-statistic" "Neyman" 0.608
"2091" "Robust t-statistic" "Neyman" 0.154
"2092" "Robust t-statistic" "Neyman" 0.344
"2093" "Robust t-statistic" "Neyman" 0.849
"2094" "Robust t-statistic" "Neyman" 0.747
"2095" "Robust t-statistic" "Neyman" 0.754
"2096" "Robust t-statistic" "Neyman" 0.665
"2097" "Robust t-statistic" "Neyman" 0.443
"2098" "Robust t-statistic" "Neyman" 0.813
"2099" "Robust t-statistic" "Neyman" 0.786
"2100" "Robust t-statistic" "Neyman" 0.751
"2101" "Robust t-statistic" "Neyman" 0.995
"2102" "Robust t-statistic" "Neyman" 0.618
"2103" "Robust t-statistic" "Neyman" 0.326
"2104" "Robust t-statistic" "Neyman" 0.462
"2105" "Robust t-statistic" "Neyman" 0.595
"2106" "Robust t-statistic" "Neyman" 0.433
"2107" "Robust t-statistic" "Neyman" 0.854
"2108" "Robust t-statistic" "Neyman" 0.027
"2109" "Robust t-statistic" "Neyman" 0.2
"2110" "Robust t-statistic" "Neyman" 0.964
"2111" "Robust t-statistic" "Neyman" 0.328
"2112" "Robust t-statistic" "Neyman" 0.389
"2113" "Robust t-statistic" "Neyman" 0.069
"2114" "Robust t-statistic" "Neyman" 0.504
"2115" "Robust t-statistic" "Neyman" 0.045
"2116" "Robust t-statistic" "Neyman" 0.371
"2117" "Robust t-statistic" "Neyman" 0.445
"2118" "Robust t-statistic" "Neyman" 0.776
"2119" "Robust t-statistic" "Neyman" 0.4
"2120" "Robust t-statistic" "Neyman" 0.536
"2121" "Robust t-statistic" "Neyman" 0.638
"2122" "Robust t-statistic" "Neyman" 0.309
"2123" "Robust t-statistic" "Neyman" 0.736
"2124" "Robust t-statistic" "Neyman" 0.9
"2125" "Robust t-statistic" "Neyman" 0.193
"2126" "Robust t-statistic" "Neyman" 0.445
"2127" "Robust t-statistic" "Neyman" 0.948
"2128" "Robust t-statistic" "Neyman" 0.825
"2129" "Robust t-statistic" "Neyman" 0.091
"2130" "Robust t-statistic" "Neyman" 0.85
"2131" "Robust t-statistic" "Neyman" 0.637
"2132" "Robust t-statistic" "Neyman" 0.772
"2133" "Robust t-statistic" "Neyman" 0.441
"2134" "Robust t-statistic" "Neyman" 0.463
"2135" "Robust t-statistic" "Neyman" 0.192
"2136" "Robust t-statistic" "Neyman" 0.677
"2137" "Robust t-statistic" "Neyman" 0.026
"2138" "Robust t-statistic" "Neyman" 0.833
"2139" "Robust t-statistic" "Neyman" 0.162
"2140" "Robust t-statistic" "Neyman" 0.627
"2141" "Robust t-statistic" "Neyman" 0.006
"2142" "Robust t-statistic" "Neyman" 0.318
"2143" "Robust t-statistic" "Neyman" 0.701
"2144" "Robust t-statistic" "Neyman" 0.297
"2145" "Robust t-statistic" "Neyman" 0.747
"2146" "Robust t-statistic" "Neyman" 0.166
"2147" "Robust t-statistic" "Neyman" 0.313
"2148" "Robust t-statistic" "Neyman" 0.929
"2149" "Robust t-statistic" "Neyman" 0.632
"2150" "Robust t-statistic" "Neyman" 0.527
"2151" "Robust t-statistic" "Neyman" 0.743
"2152" "Robust t-statistic" "Neyman" 0.979
"2153" "Robust t-statistic" "Neyman" 0.755
"2154" "Robust t-statistic" "Neyman" 0.367
"2155" "Robust t-statistic" "Neyman" 0.424
"2156" "Robust t-statistic" "Neyman" 0.548
"2157" "Robust t-statistic" "Neyman" 0.379
"2158" "Robust t-statistic" "Neyman" 0.262
"2159" "Robust t-statistic" "Neyman" 0.638
"2160" "Robust t-statistic" "Neyman" 0.296
"2161" "Robust t-statistic" "Neyman" 0.976
"2162" "Robust t-statistic" "Neyman" 0.58
"2163" "Robust t-statistic" "Neyman" 0.837
"2164" "Robust t-statistic" "Neyman" 0.886
"2165" "Robust t-statistic" "Neyman" 0.255
"2166" "Robust t-statistic" "Neyman" 0.593
"2167" "Robust t-statistic" "Neyman" 0.389
"2168" "Robust t-statistic" "Neyman" 0.934
"2169" "Robust t-statistic" "Neyman" 0.854
"2170" "Robust t-statistic" "Neyman" 0.668
"2171" "Robust t-statistic" "Neyman" 0.334
"2172" "Robust t-statistic" "Neyman" 0.433
"2173" "Robust t-statistic" "Neyman" 0.704
"2174" "Robust t-statistic" "Neyman" 0.731
"2175" "Robust t-statistic" "Neyman" 0.724
"2176" "Robust t-statistic" "Neyman" 0.15
"2177" "Robust t-statistic" "Neyman" 0.686
"2178" "Robust t-statistic" "Neyman" 0.44
"2179" "Robust t-statistic" "Neyman" 0.193
"2180" "Robust t-statistic" "Neyman" 0.638
"2181" "Robust t-statistic" "Neyman" 0.769
"2182" "Robust t-statistic" "Neyman" 0.283
"2183" "Robust t-statistic" "Neyman" 0.175
"2184" "Robust t-statistic" "Neyman" 0.664
"2185" "Robust t-statistic" "Neyman" 0.733
"2186" "Robust t-statistic" "Neyman" 0.074
"2187" "Robust t-statistic" "Neyman" 0.394
"2188" "Robust t-statistic" "Neyman" 0.487
"2189" "Robust t-statistic" "Neyman" 0.718
"2190" "Robust t-statistic" "Neyman" 0.919
"2191" "Robust t-statistic" "Neyman" 0.943
"2192" "Robust t-statistic" "Neyman" 0.31
"2193" "Robust t-statistic" "Neyman" 0.958
"2194" "Robust t-statistic" "Neyman" 0.903
"2195" "Robust t-statistic" "Neyman" 0.15
"2196" "Robust t-statistic" "Neyman" 0.157
"2197" "Robust t-statistic" "Neyman" 0.759
"2198" "Robust t-statistic" "Neyman" 0.422
"2199" "Robust t-statistic" "Neyman" 0.996
"2200" "Robust t-statistic" "Neyman" 0.48
"2201" "Robust t-statistic" "Neyman" 0.797
"2202" "Robust t-statistic" "Neyman" 0.733
"2203" "Robust t-statistic" "Neyman" 0.231
"2204" "Robust t-statistic" "Neyman" 0.421
"2205" "Robust t-statistic" "Neyman" 0.404
"2206" "Robust t-statistic" "Neyman" 0.724
"2207" "Robust t-statistic" "Neyman" 0.318
"2208" "Robust t-statistic" "Neyman" 0.511
"2209" "Robust t-statistic" "Neyman" 0.914
"2210" "Robust t-statistic" "Neyman" 0.646
"2211" "Robust t-statistic" "Neyman" 0.788
"2212" "Robust t-statistic" "Neyman" 0.629
"2213" "Robust t-statistic" "Neyman" 0.445
"2214" "Robust t-statistic" "Neyman" 0.63
"2215" "Robust t-statistic" "Neyman" 0.852
"2216" "Robust t-statistic" "Neyman" 0.16
"2217" "Robust t-statistic" "Neyman" 0.107
"2218" "Robust t-statistic" "Neyman" 0.951
"2219" "Robust t-statistic" "Neyman" 0.287
"2220" "Robust t-statistic" "Neyman" 0.175
"2221" "Robust t-statistic" "Neyman" 0.171
"2222" "Robust t-statistic" "Neyman" 0.66
"2223" "Robust t-statistic" "Neyman" 0.704
"2224" "Robust t-statistic" "Neyman" 0.794
"2225" "Robust t-statistic" "Neyman" 0.531
"2226" "Robust t-statistic" "Neyman" 0.392
"2227" "Robust t-statistic" "Neyman" 0.54
"2228" "Robust t-statistic" "Neyman" 0.418
"2229" "Robust t-statistic" "Neyman" 0.711
"2230" "Robust t-statistic" "Neyman" 0.993
"2231" "Robust t-statistic" "Neyman" 0.967
"2232" "Robust t-statistic" "Neyman" 0.554
"2233" "Robust t-statistic" "Neyman" 0.671
"2234" "Robust t-statistic" "Neyman" 0.651
"2235" "Robust t-statistic" "Neyman" 0.796
"2236" "Robust t-statistic" "Neyman" 0.39
"2237" "Robust t-statistic" "Neyman" 0.873
"2238" "Robust t-statistic" "Neyman" 0.416
"2239" "Robust t-statistic" "Neyman" 0.438
"2240" "Robust t-statistic" "Neyman" 0.402
"2241" "Robust t-statistic" "Neyman" 0.671
"2242" "Robust t-statistic" "Neyman" 0.837
"2243" "Robust t-statistic" "Neyman" 0.051
"2244" "Robust t-statistic" "Neyman" 0.045
"2245" "Robust t-statistic" "Neyman" 0.99
"2246" "Robust t-statistic" "Neyman" 0.649
"2247" "Robust t-statistic" "Neyman" 0.408
"2248" "Robust t-statistic" "Neyman" 0.402
"2249" "Robust t-statistic" "Neyman" 0.388
"2250" "Robust t-statistic" "Neyman" 0.304
"2251" "Robust t-statistic" "Neyman" 0.714
"2252" "Robust t-statistic" "Neyman" 0.846
"2253" "Robust t-statistic" "Neyman" 0.677
"2254" "Robust t-statistic" "Neyman" 0.951
"2255" "Robust t-statistic" "Neyman" 0.752
"2256" "Robust t-statistic" "Neyman" 0.649
"2257" "Robust t-statistic" "Neyman" 0.126
"2258" "Robust t-statistic" "Neyman" 0.402
"2259" "Robust t-statistic" "Neyman" 0.861
"2260" "Robust t-statistic" "Neyman" 0.114
"2261" "Robust t-statistic" "Neyman" 0.58
"2262" "Robust t-statistic" "Neyman" 0.771
"2263" "Robust t-statistic" "Neyman" 0.481
"2264" "Robust t-statistic" "Neyman" 0.56
"2265" "Robust t-statistic" "Neyman" 0.322
"2266" "Robust t-statistic" "Neyman" 0.67
"2267" "Robust t-statistic" "Neyman" 0.942
"2268" "Robust t-statistic" "Neyman" 0.274
"2269" "Robust t-statistic" "Neyman" 0.171
"2270" "Robust t-statistic" "Neyman" 0.37
"2271" "Robust t-statistic" "Neyman" 0.997
"2272" "Robust t-statistic" "Neyman" 0.458
"2273" "Robust t-statistic" "Neyman" 0.077
"2274" "Robust t-statistic" "Neyman" 0.574
"2275" "Robust t-statistic" "Neyman" 0.665
"2276" "Robust t-statistic" "Neyman" 0.126
"2277" "Robust t-statistic" "Neyman" 0.425
"2278" "Robust t-statistic" "Neyman" 0.602
"2279" "Robust t-statistic" "Neyman" 0.877
"2280" "Robust t-statistic" "Neyman" 0.07
"2281" "Robust t-statistic" "Neyman" 0.766
"2282" "Robust t-statistic" "Neyman" 0.749
"2283" "Robust t-statistic" "Neyman" 0.649
"2284" "Robust t-statistic" "Neyman" 0.025
"2285" "Robust t-statistic" "Neyman" 0.485
"2286" "Robust t-statistic" "Neyman" 0.665
"2287" "Robust t-statistic" "Neyman" 0.39
"2288" "Robust t-statistic" "Neyman" 0.945
"2289" "Robust t-statistic" "Neyman" 0.773
"2290" "Robust t-statistic" "Neyman" 0.906
"2291" "Robust t-statistic" "Neyman" 0.51
"2292" "Robust t-statistic" "Neyman" 0.751
"2293" "Robust t-statistic" "Neyman" 0.31
"2294" "Robust t-statistic" "Neyman" 0.871
"2295" "Robust t-statistic" "Neyman" 0.682
"2296" "Robust t-statistic" "Neyman" 0.535
"2297" "Robust t-statistic" "Neyman" 0.522
"2298" "Robust t-statistic" "Neyman" 0.681
"2299" "Robust t-statistic" "Neyman" 0.392
"2300" "Robust t-statistic" "Neyman" 0.911
"2301" "Robust t-statistic" "Neyman" 0.485
"2302" "Robust t-statistic" "Neyman" 0.109
"2303" "Robust t-statistic" "Neyman" 0.23
"2304" "Robust t-statistic" "Neyman" 0.97
"2305" "Robust t-statistic" "Neyman" 0.238
"2306" "Robust t-statistic" "Neyman" 0.159
"2307" "Robust t-statistic" "Neyman" 0.42
"2308" "Robust t-statistic" "Neyman" 0.372
"2309" "Robust t-statistic" "Neyman" 0.657
"2310" "Robust t-statistic" "Neyman" 0.162
"2311" "Robust t-statistic" "Neyman" 0.679
"2312" "Robust t-statistic" "Neyman" 0.407
"2313" "Robust t-statistic" "Neyman" 0.88
"2314" "Robust t-statistic" "Neyman" 0.052
"2315" "Robust t-statistic" "Neyman" 0.166
"2316" "Robust t-statistic" "Neyman" 0.569
"2317" "Robust t-statistic" "Neyman" 0.784
"2318" "Robust t-statistic" "Neyman" 0.505
"2319" "Robust t-statistic" "Neyman" 0.634
"2320" "Robust t-statistic" "Neyman" 0.608
"2321" "Robust t-statistic" "Neyman" 0.538
"2322" "Robust t-statistic" "Neyman" 0.87
"2323" "Robust t-statistic" "Neyman" 0.967
"2324" "Robust t-statistic" "Neyman" 0.259
"2325" "Robust t-statistic" "Neyman" 0.507
"2326" "Robust t-statistic" "Neyman" 0.935
"2327" "Robust t-statistic" "Neyman" 0.461
"2328" "Robust t-statistic" "Neyman" 0.955
"2329" "Robust t-statistic" "Neyman" 0.768
"2330" "Robust t-statistic" "Neyman" 0.492
"2331" "Robust t-statistic" "Neyman" 0.564
"2332" "Robust t-statistic" "Neyman" 0.966
"2333" "Robust t-statistic" "Neyman" 0.905
"2334" "Robust t-statistic" "Neyman" 0.299
"2335" "Robust t-statistic" "Neyman" 0.979
"2336" "Robust t-statistic" "Neyman" 0.549
"2337" "Robust t-statistic" "Neyman" 0.933
"2338" "Robust t-statistic" "Neyman" 0.373
"2339" "Robust t-statistic" "Neyman" 0.241
"2340" "Robust t-statistic" "Neyman" 0.114
"2341" "Robust t-statistic" "Neyman" 0.745
"2342" "Robust t-statistic" "Neyman" 0.048
"2343" "Robust t-statistic" "Neyman" 0.694
"2344" "Robust t-statistic" "Neyman" 0.907
"2345" "Robust t-statistic" "Neyman" 0.593
"2346" "Robust t-statistic" "Neyman" 0.565
"2347" "Robust t-statistic" "Neyman" 0.1
"2348" "Robust t-statistic" "Neyman" 0.458
"2349" "Robust t-statistic" "Neyman" 0.743
"2350" "Robust t-statistic" "Neyman" 0.856
"2351" "Robust t-statistic" "Neyman" 0.375
"2352" "Robust t-statistic" "Neyman" 0.412
"2353" "Robust t-statistic" "Neyman" 0.998
"2354" "Robust t-statistic" "Neyman" 0.942
"2355" "Robust t-statistic" "Neyman" 0.166
"2356" "Robust t-statistic" "Neyman" 0.073
"2357" "Robust t-statistic" "Neyman" 1
"2358" "Robust t-statistic" "Neyman" 0.189
"2359" "Robust t-statistic" "Neyman" 0.645
"2360" "Robust t-statistic" "Neyman" 0.292
"2361" "Robust t-statistic" "Neyman" 0.212
"2362" "Robust t-statistic" "Neyman" 0.926
"2363" "Robust t-statistic" "Neyman" 0.945
"2364" "Robust t-statistic" "Neyman" 0.404
"2365" "Robust t-statistic" "Neyman" 0.121
"2366" "Robust t-statistic" "Neyman" 0.638
"2367" "Robust t-statistic" "Neyman" 0.434
"2368" "Robust t-statistic" "Neyman" 0.084
"2369" "Robust t-statistic" "Neyman" 0.926
"2370" "Robust t-statistic" "Neyman" 0.855
"2371" "Robust t-statistic" "Neyman" 0.23
"2372" "Robust t-statistic" "Neyman" 0.236
"2373" "Robust t-statistic" "Neyman" 0.689
"2374" "Robust t-statistic" "Neyman" 0.348
"2375" "Robust t-statistic" "Neyman" 0.328
"2376" "Robust t-statistic" "Neyman" 0.316
"2377" "Robust t-statistic" "Neyman" 0.546
"2378" "Robust t-statistic" "Neyman" 0.903
"2379" "Robust t-statistic" "Neyman" 0.915
"2380" "Robust t-statistic" "Neyman" 0.865
"2381" "Robust t-statistic" "Neyman" 0.222
"2382" "Robust t-statistic" "Neyman" 0.856
"2383" "Robust t-statistic" "Neyman" 0.908
"2384" "Robust t-statistic" "Neyman" 0.988
"2385" "Robust t-statistic" "Neyman" 0.974
"2386" "Robust t-statistic" "Neyman" 0.128
"2387" "Robust t-statistic" "Neyman" 0.39
"2388" "Robust t-statistic" "Neyman" 0.435
"2389" "Robust t-statistic" "Neyman" 0.319
"2390" "Robust t-statistic" "Neyman" 0.351
"2391" "Robust t-statistic" "Neyman" 0.804
"2392" "Robust t-statistic" "Neyman" 0.47
"2393" "Robust t-statistic" "Neyman" 0.453
"2394" "Robust t-statistic" "Neyman" 0.166
"2395" "Robust t-statistic" "Neyman" 0.796
"2396" "Robust t-statistic" "Neyman" 0.333
"2397" "Robust t-statistic" "Neyman" 0.771
"2398" "Robust t-statistic" "Neyman" 0.38
"2399" "Robust t-statistic" "Neyman" 0.519
"2400" "Robust t-statistic" "Neyman" 0.506
"2401" "Robust t-statistic" "Neyman" 0.363
"2402" "Robust t-statistic" "Neyman" 0.646
"2403" "Robust t-statistic" "Neyman" 0.284
"2404" "Robust t-statistic" "Neyman" 0.74
"2405" "Robust t-statistic" "Neyman" 0.854
"2406" "Robust t-statistic" "Neyman" 0.372
"2407" "Robust t-statistic" "Neyman" 0.825
"2408" "Robust t-statistic" "Neyman" 0.322
"2409" "Robust t-statistic" "Neyman" 0.868
"2410" "Robust t-statistic" "Neyman" 0.252
"2411" "Robust t-statistic" "Neyman" 0.222
"2412" "Robust t-statistic" "Neyman" 0.191
"2413" "Robust t-statistic" "Neyman" 0.614
"2414" "Robust t-statistic" "Neyman" 0.629
"2415" "Robust t-statistic" "Neyman" 0.969
"2416" "Robust t-statistic" "Neyman" 0.049
"2417" "Robust t-statistic" "Neyman" 0.416
"2418" "Robust t-statistic" "Neyman" 0.438
"2419" "Robust t-statistic" "Neyman" 0.426
"2420" "Robust t-statistic" "Neyman" 0.084
"2421" "Robust t-statistic" "Neyman" 0.695
"2422" "Robust t-statistic" "Neyman" 0.164
"2423" "Robust t-statistic" "Neyman" 0.265
"2424" "Robust t-statistic" "Neyman" 0.382
"2425" "Robust t-statistic" "Neyman" 0.876
"2426" "Robust t-statistic" "Neyman" 0.428
"2427" "Robust t-statistic" "Neyman" 0.719
"2428" "Robust t-statistic" "Neyman" 0.08
"2429" "Robust t-statistic" "Neyman" 0.522
"2430" "Robust t-statistic" "Neyman" 0.111
"2431" "Robust t-statistic" "Neyman" 0.825
"2432" "Robust t-statistic" "Neyman" 0.197
"2433" "Robust t-statistic" "Neyman" 0.329
"2434" "Robust t-statistic" "Neyman" 0.605
"2435" "Robust t-statistic" "Neyman" 0.882
"2436" "Robust t-statistic" "Neyman" 0.264
"2437" "Robust t-statistic" "Neyman" 0.909
"2438" "Robust t-statistic" "Neyman" 0.985
"2439" "Robust t-statistic" "Neyman" 0.642
"2440" "Robust t-statistic" "Neyman" 0.597
"2441" "Robust t-statistic" "Neyman" 0.776
"2442" "Robust t-statistic" "Neyman" 0.473
"2443" "Robust t-statistic" "Neyman" 0.796
"2444" "Robust t-statistic" "Neyman" 0.517
"2445" "Robust t-statistic" "Neyman" 0.695
"2446" "Robust t-statistic" "Neyman" 0.896
"2447" "Robust t-statistic" "Neyman" 0.227
"2448" "Robust t-statistic" "Neyman" 0.363
"2449" "Robust t-statistic" "Neyman" 0.52
"2450" "Robust t-statistic" "Neyman" 0.343
"2451" "Robust t-statistic" "Neyman" 0.645
"2452" "Robust t-statistic" "Neyman" 0.975
"2453" "Robust t-statistic" "Neyman" 0.759
"2454" "Robust t-statistic" "Neyman" 0.843
"2455" "Robust t-statistic" "Neyman" 0.904
"2456" "Robust t-statistic" "Neyman" 0.721
"2457" "Robust t-statistic" "Neyman" 0.369
"2458" "Robust t-statistic" "Neyman" 0.228
"2459" "Robust t-statistic" "Neyman" 0.772
"2460" "Robust t-statistic" "Neyman" 0.636
"2461" "Robust t-statistic" "Neyman" 0.397
"2462" "Robust t-statistic" "Neyman" 0.7
"2463" "Robust t-statistic" "Neyman" 0.34
"2464" "Robust t-statistic" "Neyman" 0.999
"2465" "Robust t-statistic" "Neyman" 0.472
"2466" "Robust t-statistic" "Neyman" 0.054
"2467" "Robust t-statistic" "Neyman" 0.9
"2468" "Robust t-statistic" "Neyman" 0.998
"2469" "Robust t-statistic" "Neyman" 0.177
"2470" "Robust t-statistic" "Neyman" 0.466
"2471" "Robust t-statistic" "Neyman" 0.224
"2472" "Robust t-statistic" "Neyman" 0.566
"2473" "Robust t-statistic" "Neyman" 0.952
"2474" "Robust t-statistic" "Neyman" 0.952
"2475" "Robust t-statistic" "Neyman" 0.88
"2476" "Robust t-statistic" "Neyman" 0.511
"2477" "Robust t-statistic" "Neyman" 0.612
"2478" "Robust t-statistic" "Neyman" 0.167
"2479" "Robust t-statistic" "Neyman" 0.656
"2480" "Robust t-statistic" "Neyman" 0.858
"2481" "Robust t-statistic" "Neyman" 0.019
"2482" "Robust t-statistic" "Neyman" 0.647
"2483" "Robust t-statistic" "Neyman" 0.408
"2484" "Robust t-statistic" "Neyman" 0.402
"2485" "Robust t-statistic" "Neyman" 0.889
"2486" "Robust t-statistic" "Neyman" 0.32
"2487" "Robust t-statistic" "Neyman" 0.222
"2488" "Robust t-statistic" "Neyman" 0.846
"2489" "Robust t-statistic" "Neyman" 0.911
"2490" "Robust t-statistic" "Neyman" 0.635
"2491" "Robust t-statistic" "Neyman" 0.572
"2492" "Robust t-statistic" "Neyman" 0.837
"2493" "Robust t-statistic" "Neyman" 0.194
"2494" "Robust t-statistic" "Neyman" 0.082
"2495" "Robust t-statistic" "Neyman" 0.058
"2496" "Robust t-statistic" "Neyman" 0.884
"2497" "Robust t-statistic" "Neyman" 0.803
"2498" "Robust t-statistic" "Neyman" 0.417
"2499" "Robust t-statistic" "Neyman" 0.598
"2500" "Robust t-statistic" "Neyman" 0.922
"2501" "Robust t-statistic" "Neyman" 0.68
"2502" "Robust t-statistic" "Neyman" 0.78
"2503" "Robust t-statistic" "Neyman" 0.868
"2504" "Robust t-statistic" "Neyman" 0.396
"2505" "Robust t-statistic" "Neyman" 0.179
"2506" "Robust t-statistic" "Neyman" 0.683
"2507" "Robust t-statistic" "Neyman" 0.722
"2508" "Robust t-statistic" "Neyman" 0.732
"2509" "Robust t-statistic" "Neyman" 0.837
"2510" "Robust t-statistic" "Neyman" 0.799
"2511" "Robust t-statistic" "Neyman" 0.474
"2512" "Robust t-statistic" "Neyman" 0.688
"2513" "Robust t-statistic" "Neyman" 0.429
"2514" "Robust t-statistic" "Neyman" 0.862
"2515" "Robust t-statistic" "Neyman" 0.856
"2516" "Robust t-statistic" "Neyman" 0.319
"2517" "Robust t-statistic" "Neyman" 0.702
"2518" "Robust t-statistic" "Neyman" 0.942
"2519" "Robust t-statistic" "Neyman" 0.208
"2520" "Robust t-statistic" "Neyman" 0.971
"2521" "Robust t-statistic" "Neyman" 0.959
"2522" "Robust t-statistic" "Neyman" 0.907
"2523" "Robust t-statistic" "Neyman" 0.567
"2524" "Robust t-statistic" "Neyman" 0.4
"2525" "Robust t-statistic" "Neyman" 0.398
"2526" "Robust t-statistic" "Neyman" 0.314
"2527" "Robust t-statistic" "Neyman" 0.052
"2528" "Robust t-statistic" "Neyman" 0.692
"2529" "Robust t-statistic" "Neyman" 0.641
"2530" "Robust t-statistic" "Neyman" 0.901
"2531" "Robust t-statistic" "Neyman" 0.984
"2532" "Robust t-statistic" "Neyman" 0.51
"2533" "Robust t-statistic" "Neyman" 0.254
"2534" "Robust t-statistic" "Neyman" 0.681
"2535" "Robust t-statistic" "Neyman" 0.519
"2536" "Robust t-statistic" "Neyman" 0.927
"2537" "Robust t-statistic" "Neyman" 0.58
"2538" "Robust t-statistic" "Neyman" 0.256
"2539" "Robust t-statistic" "Neyman" 0.426
"2540" "Robust t-statistic" "Neyman" 0.648
"2541" "Robust t-statistic" "Neyman" 0.438
"2542" "Robust t-statistic" "Neyman" 0.685
"2543" "Robust t-statistic" "Neyman" 0.9
"2544" "Robust t-statistic" "Neyman" 0.533
"2545" "Robust t-statistic" "Neyman" 0.469
"2546" "Robust t-statistic" "Neyman" 0.295
"2547" "Robust t-statistic" "Neyman" 0.503
"2548" "Robust t-statistic" "Neyman" 0.324
"2549" "Robust t-statistic" "Neyman" 0.734
"2550" "Robust t-statistic" "Neyman" 0.658
"2551" "Robust t-statistic" "Neyman" 0.689
"2552" "Robust t-statistic" "Neyman" 0.831
"2553" "Robust t-statistic" "Neyman" 0.123
"2554" "Robust t-statistic" "Neyman" 0.543
"2555" "Robust t-statistic" "Neyman" 0.294
"2556" "Robust t-statistic" "Neyman" 0.707
"2557" "Robust t-statistic" "Neyman" 0.781
"2558" "Robust t-statistic" "Neyman" 0.722
"2559" "Robust t-statistic" "Neyman" 0.982
"2560" "Robust t-statistic" "Neyman" 0.921
"2561" "Robust t-statistic" "Neyman" 0.116
"2562" "Robust t-statistic" "Neyman" 0.588
"2563" "Robust t-statistic" "Neyman" 0.876
"2564" "Robust t-statistic" "Neyman" 0.781
"2565" "Robust t-statistic" "Neyman" 0.657
"2566" "Robust t-statistic" "Neyman" 0.202
"2567" "Robust t-statistic" "Neyman" 0.307
"2568" "Robust t-statistic" "Neyman" 0.976
"2569" "Robust t-statistic" "Neyman" 0.933
"2570" "Robust t-statistic" "Neyman" 0.631
"2571" "Robust t-statistic" "Neyman" 0.149
"2572" "Robust t-statistic" "Neyman" 0.652
"2573" "Robust t-statistic" "Neyman" 0.887
"2574" "Robust t-statistic" "Neyman" 0.711
"2575" "Robust t-statistic" "Neyman" 0.688
"2576" "Robust t-statistic" "Neyman" 0.784
"2577" "Robust t-statistic" "Neyman" 0.529
"2578" "Robust t-statistic" "Neyman" 0.526
"2579" "Robust t-statistic" "Neyman" 0.234
"2580" "Robust t-statistic" "Neyman" 0.942
"2581" "Robust t-statistic" "Neyman" 0.596
"2582" "Robust t-statistic" "Neyman" 0.709
"2583" "Robust t-statistic" "Neyman" 0.05
"2584" "Robust t-statistic" "Neyman" 0.186
"2585" "Robust t-statistic" "Neyman" 0.313
"2586" "Robust t-statistic" "Neyman" 0.907
"2587" "Robust t-statistic" "Neyman" 0.891
"2588" "Robust t-statistic" "Neyman" 0.347
"2589" "Robust t-statistic" "Neyman" 0.547
"2590" "Robust t-statistic" "Neyman" 0.827
"2591" "Robust t-statistic" "Neyman" 0.333
"2592" "Robust t-statistic" "Neyman" 0.279
"2593" "Robust t-statistic" "Neyman" 0.015
"2594" "Robust t-statistic" "Neyman" 0.611
"2595" "Robust t-statistic" "Neyman" 0.485
"2596" "Robust t-statistic" "Neyman" 0.85
"2597" "Robust t-statistic" "Neyman" 0.81
"2598" "Robust t-statistic" "Neyman" 0.687
"2599" "Robust t-statistic" "Neyman" 0.298
"2600" "Robust t-statistic" "Neyman" 0.979
"2601" "Robust t-statistic" "Neyman" 0.451
"2602" "Robust t-statistic" "Neyman" 0.573
"2603" "Robust t-statistic" "Neyman" 0.567
"2604" "Robust t-statistic" "Neyman" 0.48
"2605" "Robust t-statistic" "Neyman" 0.565
"2606" "Robust t-statistic" "Neyman" 0.579
"2607" "Robust t-statistic" "Neyman" 0.112
"2608" "Robust t-statistic" "Neyman" 0.46
"2609" "Robust t-statistic" "Neyman" 0.084
"2610" "Robust t-statistic" "Neyman" 0.421
"2611" "Robust t-statistic" "Neyman" 0.362
"2612" "Robust t-statistic" "Neyman" 0.391
"2613" "Robust t-statistic" "Neyman" 0.801
"2614" "Robust t-statistic" "Neyman" 0.413
"2615" "Robust t-statistic" "Neyman" 0.534
"2616" "Robust t-statistic" "Neyman" 0.847
"2617" "Robust t-statistic" "Neyman" 0.934
"2618" "Robust t-statistic" "Neyman" 0.985
"2619" "Robust t-statistic" "Neyman" 0.887
"2620" "Robust t-statistic" "Neyman" 0.626
"2621" "Robust t-statistic" "Neyman" 0.528
"2622" "Robust t-statistic" "Neyman" 0.626
"2623" "Robust t-statistic" "Neyman" 0.32
"2624" "Robust t-statistic" "Neyman" 0.575
"2625" "Robust t-statistic" "Neyman" 0.428
"2626" "Robust t-statistic" "Neyman" 0.97
"2627" "Robust t-statistic" "Neyman" 0.263
"2628" "Robust t-statistic" "Neyman" 0.571
"2629" "Robust t-statistic" "Neyman" 0.793
"2630" "Robust t-statistic" "Neyman" 0.91
"2631" "Robust t-statistic" "Neyman" 0.978
"2632" "Robust t-statistic" "Neyman" 0.962
"2633" "Robust t-statistic" "Neyman" 0.897
"2634" "Robust t-statistic" "Neyman" 0.233
"2635" "Robust t-statistic" "Neyman" 0.805
"2636" "Robust t-statistic" "Neyman" 0.572
"2637" "Robust t-statistic" "Neyman" 0.961
"2638" "Robust t-statistic" "Neyman" 0.903
"2639" "Robust t-statistic" "Neyman" 0.964
"2640" "Robust t-statistic" "Neyman" 0.095
"2641" "Robust t-statistic" "Neyman" 0.61
"2642" "Robust t-statistic" "Neyman" 0.231
"2643" "Robust t-statistic" "Neyman" 0.879
"2644" "Robust t-statistic" "Neyman" 0.585
"2645" "Robust t-statistic" "Neyman" 0.965
"2646" "Robust t-statistic" "Neyman" 0.021
"2647" "Robust t-statistic" "Neyman" 0.327
"2648" "Robust t-statistic" "Neyman" 0.389
"2649" "Robust t-statistic" "Neyman" 0.804
"2650" "Robust t-statistic" "Neyman" 0.576
"2651" "Robust t-statistic" "Neyman" 0.351
"2652" "Robust t-statistic" "Neyman" 0.956
"2653" "Robust t-statistic" "Neyman" 0.445
"2654" "Robust t-statistic" "Neyman" 0.593
"2655" "Robust t-statistic" "Neyman" 0.412
"2656" "Robust t-statistic" "Neyman" 0.522
"2657" "Robust t-statistic" "Neyman" 0.223
"2658" "Robust t-statistic" "Neyman" 0.405
"2659" "Robust t-statistic" "Neyman" 0.26
"2660" "Robust t-statistic" "Neyman" 0.843
"2661" "Robust t-statistic" "Neyman" 0.921
"2662" "Robust t-statistic" "Neyman" 0.389
"2663" "Robust t-statistic" "Neyman" 0.239
"2664" "Robust t-statistic" "Neyman" 0.604
"2665" "Robust t-statistic" "Neyman" 0.945
"2666" "Robust t-statistic" "Neyman" 0.998
"2667" "Robust t-statistic" "Neyman" 0.157
"2668" "Robust t-statistic" "Neyman" 0.468
"2669" "Robust t-statistic" "Neyman" 0.955
"2670" "Robust t-statistic" "Neyman" 0.505
"2671" "Robust t-statistic" "Neyman" 0.406
"2672" "Robust t-statistic" "Neyman" 0.629
"2673" "Robust t-statistic" "Neyman" 0.911
"2674" "Robust t-statistic" "Neyman" 0.197
"2675" "Robust t-statistic" "Neyman" 0.745
"2676" "Robust t-statistic" "Neyman" 0.75
"2677" "Robust t-statistic" "Neyman" 0.887
"2678" "Robust t-statistic" "Neyman" 0.203
"2679" "Robust t-statistic" "Neyman" 0.016
"2680" "Robust t-statistic" "Neyman" 0.799
"2681" "Robust t-statistic" "Neyman" 0.384
"2682" "Robust t-statistic" "Neyman" 0.383
"2683" "Robust t-statistic" "Neyman" 0.148
"2684" "Robust t-statistic" "Neyman" 0.375
"2685" "Robust t-statistic" "Neyman" 0.788
"2686" "Robust t-statistic" "Neyman" 0.476
"2687" "Robust t-statistic" "Neyman" 0.154
"2688" "Robust t-statistic" "Neyman" 0.236
"2689" "Robust t-statistic" "Neyman" 0.251
"2690" "Robust t-statistic" "Neyman" 0.736
"2691" "Robust t-statistic" "Neyman" 0.055
"2692" "Robust t-statistic" "Neyman" 0.536
"2693" "Robust t-statistic" "Neyman" 0.823
"2694" "Robust t-statistic" "Neyman" 0.619
"2695" "Robust t-statistic" "Neyman" 0.447
"2696" "Robust t-statistic" "Neyman" 0.621
"2697" "Robust t-statistic" "Neyman" 0.851
"2698" "Robust t-statistic" "Neyman" 0.584
"2699" "Robust t-statistic" "Neyman" 0.612
"2700" "Robust t-statistic" "Neyman" 0.832
"2701" "Robust t-statistic" "Neyman" 0.663
"2702" "Robust t-statistic" "Neyman" 0.947
"2703" "Robust t-statistic" "Neyman" 0.226
"2704" "Robust t-statistic" "Neyman" 0.95
"2705" "Robust t-statistic" "Neyman" 0.422
"2706" "Robust t-statistic" "Neyman" 0.154
"2707" "Robust t-statistic" "Neyman" 0.269
"2708" "Robust t-statistic" "Neyman" 0.144
"2709" "Robust t-statistic" "Neyman" 0.772
"2710" "Robust t-statistic" "Neyman" 0.592
"2711" "Robust t-statistic" "Neyman" 0.929
"2712" "Robust t-statistic" "Neyman" 0.176
"2713" "Robust t-statistic" "Neyman" 0.516
"2714" "Robust t-statistic" "Neyman" 0.359
"2715" "Robust t-statistic" "Neyman" 0.487
"2716" "Robust t-statistic" "Neyman" 0.281
"2717" "Robust t-statistic" "Neyman" 0.215
"2718" "Robust t-statistic" "Neyman" 0.902
"2719" "Robust t-statistic" "Neyman" 0.751
"2720" "Robust t-statistic" "Neyman" 0.569
"2721" "Robust t-statistic" "Neyman" 0.647
"2722" "Robust t-statistic" "Neyman" 0.551
"2723" "Robust t-statistic" "Neyman" 0.389
"2724" "Robust t-statistic" "Neyman" 0.614
"2725" "Robust t-statistic" "Neyman" 0.265
"2726" "Robust t-statistic" "Neyman" 0.978
"2727" "Robust t-statistic" "Neyman" 0.919
"2728" "Robust t-statistic" "Neyman" 0.746
"2729" "Robust t-statistic" "Neyman" 0.443
"2730" "Robust t-statistic" "Neyman" 0.372
"2731" "Robust t-statistic" "Neyman" 0.111
"2732" "Robust t-statistic" "Neyman" 0.389
"2733" "Robust t-statistic" "Neyman" 0.294
"2734" "Robust t-statistic" "Neyman" 0.695
"2735" "Robust t-statistic" "Neyman" 0.394
"2736" "Robust t-statistic" "Neyman" 0.53
"2737" "Robust t-statistic" "Neyman" 0.783
"2738" "Robust t-statistic" "Neyman" 0.795
"2739" "Robust t-statistic" "Neyman" 0.464
"2740" "Robust t-statistic" "Neyman" 0.683
"2741" "Robust t-statistic" "Neyman" 0.257
"2742" "Robust t-statistic" "Neyman" 0.273
"2743" "Robust t-statistic" "Neyman" 0.701
"2744" "Robust t-statistic" "Neyman" 0.196
"2745" "Robust t-statistic" "Neyman" 0.11
"2746" "Robust t-statistic" "Neyman" 0.995
"2747" "Robust t-statistic" "Neyman" 0.82
"2748" "Robust t-statistic" "Neyman" 0.335
"2749" "Robust t-statistic" "Neyman" 0.838
"2750" "Robust t-statistic" "Neyman" 0.92
"2751" "Robust t-statistic" "Neyman" 0.931
"2752" "Robust t-statistic" "Neyman" 0.354
"2753" "Robust t-statistic" "Neyman" 0.118
"2754" "Robust t-statistic" "Neyman" 0.281
"2755" "Robust t-statistic" "Neyman" 0.462
"2756" "Robust t-statistic" "Neyman" 0.143
"2757" "Robust t-statistic" "Neyman" 0.399
"2758" "Robust t-statistic" "Neyman" 0.657
"2759" "Robust t-statistic" "Neyman" 0.771
"2760" "Robust t-statistic" "Neyman" 0.01
"2761" "Robust t-statistic" "Neyman" 0.073
"2762" "Robust t-statistic" "Neyman" 0.081
"2763" "Robust t-statistic" "Neyman" 0.789
"2764" "Robust t-statistic" "Neyman" 0.845
"2765" "Robust t-statistic" "Neyman" 0.566
"2766" "Robust t-statistic" "Neyman" 0.815
"2767" "Robust t-statistic" "Neyman" 0.22
"2768" "Robust t-statistic" "Neyman" 0.749
"2769" "Robust t-statistic" "Neyman" 0.817
"2770" "Robust t-statistic" "Neyman" 0.176
"2771" "Robust t-statistic" "Neyman" 0.134
"2772" "Robust t-statistic" "Neyman" 0.405
"2773" "Robust t-statistic" "Neyman" 0.42
"2774" "Robust t-statistic" "Neyman" 0.196
"2775" "Robust t-statistic" "Neyman" 0.587
"2776" "Robust t-statistic" "Neyman" 0.635
"2777" "Robust t-statistic" "Neyman" 0.66
"2778" "Robust t-statistic" "Neyman" 0.825
"2779" "Robust t-statistic" "Neyman" 0.66
"2780" "Robust t-statistic" "Neyman" 0.588
"2781" "Robust t-statistic" "Neyman" 0.379
"2782" "Robust t-statistic" "Neyman" 0.519
"2783" "Robust t-statistic" "Neyman" 0.782
"2784" "Robust t-statistic" "Neyman" 0.524
"2785" "Robust t-statistic" "Neyman" 0.77
"2786" "Robust t-statistic" "Neyman" 0.23
"2787" "Robust t-statistic" "Neyman" 0.442
"2788" "Robust t-statistic" "Neyman" 0.782
"2789" "Robust t-statistic" "Neyman" 0.297
"2790" "Robust t-statistic" "Neyman" 0.757
"2791" "Robust t-statistic" "Neyman" 0.419
"2792" "Robust t-statistic" "Neyman" 0.657
"2793" "Robust t-statistic" "Neyman" 0.801
"2794" "Robust t-statistic" "Neyman" 0.837
"2795" "Robust t-statistic" "Neyman" 0.43
"2796" "Robust t-statistic" "Neyman" 0.742
"2797" "Robust t-statistic" "Neyman" 0.32
"2798" "Robust t-statistic" "Neyman" 0.959
"2799" "Robust t-statistic" "Neyman" 0.009
"2800" "Robust t-statistic" "Neyman" 0.024
"2801" "Robust t-statistic" "Neyman" 0.623
"2802" "Robust t-statistic" "Neyman" 0.96
"2803" "Robust t-statistic" "Neyman" 0.813
"2804" "Robust t-statistic" "Neyman" 0.387
"2805" "Robust t-statistic" "Neyman" 0.408
"2806" "Robust t-statistic" "Neyman" 0.756
"2807" "Robust t-statistic" "Neyman" 0.595
"2808" "Robust t-statistic" "Neyman" 0.305
"2809" "Robust t-statistic" "Neyman" 0.487
"2810" "Robust t-statistic" "Neyman" 0.634
"2811" "Robust t-statistic" "Neyman" 0.539
"2812" "Robust t-statistic" "Neyman" 0.43
"2813" "Robust t-statistic" "Neyman" 0.932
"2814" "Robust t-statistic" "Neyman" 0.614
"2815" "Robust t-statistic" "Neyman" 0.993
"2816" "Robust t-statistic" "Neyman" 0.43
"2817" "Robust t-statistic" "Neyman" 0.48
"2818" "Robust t-statistic" "Neyman" 0.202
"2819" "Robust t-statistic" "Neyman" 0.071
"2820" "Robust t-statistic" "Neyman" 0.271
"2821" "Robust t-statistic" "Neyman" 0.727
"2822" "Robust t-statistic" "Neyman" 0.317
"2823" "Robust t-statistic" "Neyman" 0.758
"2824" "Robust t-statistic" "Neyman" 0.391
"2825" "Robust t-statistic" "Neyman" 0.076
"2826" "Robust t-statistic" "Neyman" 0.336
"2827" "Robust t-statistic" "Neyman" 0.507
"2828" "Robust t-statistic" "Neyman" 0.03
"2829" "Robust t-statistic" "Neyman" 0.251
"2830" "Robust t-statistic" "Neyman" 0.837
"2831" "Robust t-statistic" "Neyman" 0.383
"2832" "Robust t-statistic" "Neyman" 0.185
"2833" "Robust t-statistic" "Neyman" 0.395
"2834" "Robust t-statistic" "Neyman" 0.918
"2835" "Robust t-statistic" "Neyman" 0.464
"2836" "Robust t-statistic" "Neyman" 0.334
"2837" "Robust t-statistic" "Neyman" 0.651
"2838" "Robust t-statistic" "Neyman" 0.839
"2839" "Robust t-statistic" "Neyman" 0.533
"2840" "Robust t-statistic" "Neyman" 0.008
"2841" "Robust t-statistic" "Neyman" 0.858
"2842" "Robust t-statistic" "Neyman" 0.007
"2843" "Robust t-statistic" "Neyman" 0.92
"2844" "Robust t-statistic" "Neyman" 0.784
"2845" "Robust t-statistic" "Neyman" 0.758
"2846" "Robust t-statistic" "Neyman" 0.42
"2847" "Robust t-statistic" "Neyman" 0.852
"2848" "Robust t-statistic" "Neyman" 0.337
"2849" "Robust t-statistic" "Neyman" 0.299
"2850" "Robust t-statistic" "Neyman" 0.828
"2851" "Robust t-statistic" "Neyman" 0.356
"2852" "Robust t-statistic" "Neyman" 0.309
"2853" "Robust t-statistic" "Neyman" 0.99
"2854" "Robust t-statistic" "Neyman" 0.488
"2855" "Robust t-statistic" "Neyman" 0.855
"2856" "Robust t-statistic" "Neyman" 0.818
"2857" "Robust t-statistic" "Neyman" 0.676
"2858" "Robust t-statistic" "Neyman" 0.13
"2859" "Robust t-statistic" "Neyman" 0.615
"2860" "Robust t-statistic" "Neyman" 0.489
"2861" "Robust t-statistic" "Neyman" 0.108
"2862" "Robust t-statistic" "Neyman" 0.699
"2863" "Robust t-statistic" "Neyman" 0.148
"2864" "Robust t-statistic" "Neyman" 0.399
"2865" "Robust t-statistic" "Neyman" 0.208
"2866" "Robust t-statistic" "Neyman" 0.358
"2867" "Robust t-statistic" "Neyman" 0.521
"2868" "Robust t-statistic" "Neyman" 0.498
"2869" "Robust t-statistic" "Neyman" 0.95
"2870" "Robust t-statistic" "Neyman" 0.067
"2871" "Robust t-statistic" "Neyman" 0.934
"2872" "Robust t-statistic" "Neyman" 0.926
"2873" "Robust t-statistic" "Neyman" 0.234
"2874" "Robust t-statistic" "Neyman" 0.882
"2875" "Robust t-statistic" "Neyman" 0.7
"2876" "Robust t-statistic" "Neyman" 0.665
"2877" "Robust t-statistic" "Neyman" 0.819
"2878" "Robust t-statistic" "Neyman" 0.026
"2879" "Robust t-statistic" "Neyman" 0.309
"2880" "Robust t-statistic" "Neyman" 0.254
"2881" "Robust t-statistic" "Neyman" 0.218
"2882" "Robust t-statistic" "Neyman" 0.593
"2883" "Robust t-statistic" "Neyman" 0.417
"2884" "Robust t-statistic" "Neyman" 0.707
"2885" "Robust t-statistic" "Neyman" 0.686
"2886" "Robust t-statistic" "Neyman" 0.836
"2887" "Robust t-statistic" "Neyman" 0.953
"2888" "Robust t-statistic" "Neyman" 0.1
"2889" "Robust t-statistic" "Neyman" 0.483
"2890" "Robust t-statistic" "Neyman" 0.942
"2891" "Robust t-statistic" "Neyman" 0.229
"2892" "Robust t-statistic" "Neyman" 0.791
"2893" "Robust t-statistic" "Neyman" 0.616
"2894" "Robust t-statistic" "Neyman" 0.077
"2895" "Robust t-statistic" "Neyman" 0.311
"2896" "Robust t-statistic" "Neyman" 0.28
"2897" "Robust t-statistic" "Neyman" 0.002
"2898" "Robust t-statistic" "Neyman" 0.913
"2899" "Robust t-statistic" "Neyman" 0.474
"2900" "Robust t-statistic" "Neyman" 0.307
"2901" "Robust t-statistic" "Neyman" 0.967
"2902" "Robust t-statistic" "Neyman" 0.894
"2903" "Robust t-statistic" "Neyman" 0.836
"2904" "Robust t-statistic" "Neyman" 0.762
"2905" "Robust t-statistic" "Neyman" 0.512
"2906" "Robust t-statistic" "Neyman" 0.973
"2907" "Robust t-statistic" "Neyman" 0.262
"2908" "Robust t-statistic" "Neyman" 0.185
"2909" "Robust t-statistic" "Neyman" 0.418
"2910" "Robust t-statistic" "Neyman" 0.952
"2911" "Robust t-statistic" "Neyman" 0.66
"2912" "Robust t-statistic" "Neyman" 0.304
"2913" "Robust t-statistic" "Neyman" 0.155
"2914" "Robust t-statistic" "Neyman" 0.215
"2915" "Robust t-statistic" "Neyman" 0.302
"2916" "Robust t-statistic" "Neyman" 0.148
"2917" "Robust t-statistic" "Neyman" 0.437
"2918" "Robust t-statistic" "Neyman" 0.277
"2919" "Robust t-statistic" "Neyman" 0.389
"2920" "Robust t-statistic" "Neyman" 0.254
"2921" "Robust t-statistic" "Neyman" 0.533
"2922" "Robust t-statistic" "Neyman" 0.252
"2923" "Robust t-statistic" "Neyman" 0.18
"2924" "Robust t-statistic" "Neyman" 0.105
"2925" "Robust t-statistic" "Neyman" 0.646
"2926" "Robust t-statistic" "Neyman" 0.584
"2927" "Robust t-statistic" "Neyman" 0.465
"2928" "Robust t-statistic" "Neyman" 0.744
"2929" "Robust t-statistic" "Neyman" 0.822
"2930" "Robust t-statistic" "Neyman" 0.823
"2931" "Robust t-statistic" "Neyman" 0.395
"2932" "Robust t-statistic" "Neyman" 0.171
"2933" "Robust t-statistic" "Neyman" 0.901
"2934" "Robust t-statistic" "Neyman" 0.893
"2935" "Robust t-statistic" "Neyman" 0.52
"2936" "Robust t-statistic" "Neyman" 0.852
"2937" "Robust t-statistic" "Neyman" 0.388
"2938" "Robust t-statistic" "Neyman" 0.996
"2939" "Robust t-statistic" "Neyman" 0.823
"2940" "Robust t-statistic" "Neyman" 0.504
"2941" "Robust t-statistic" "Neyman" 0.744
"2942" "Robust t-statistic" "Neyman" 0.927
"2943" "Robust t-statistic" "Neyman" 0.37
"2944" "Robust t-statistic" "Neyman" 0.242
"2945" "Robust t-statistic" "Neyman" 0.905
"2946" "Robust t-statistic" "Neyman" 0.412
"2947" "Robust t-statistic" "Neyman" 0.394
"2948" "Robust t-statistic" "Neyman" 0.65
"2949" "Robust t-statistic" "Neyman" 0.803
"2950" "Robust t-statistic" "Neyman" 0.187
"2951" "Robust t-statistic" "Neyman" 0.536
"2952" "Robust t-statistic" "Neyman" 0.795
"2953" "Robust t-statistic" "Neyman" 0.514
"2954" "Robust t-statistic" "Neyman" 0.994
"2955" "Robust t-statistic" "Neyman" 0.83
"2956" "Robust t-statistic" "Neyman" 0.465
"2957" "Robust t-statistic" "Neyman" 0.761
"2958" "Robust t-statistic" "Neyman" 0.473
"2959" "Robust t-statistic" "Neyman" 0.34
"2960" "Robust t-statistic" "Neyman" 0.211
"2961" "Robust t-statistic" "Neyman" 0.937
"2962" "Robust t-statistic" "Neyman" 0.34
"2963" "Robust t-statistic" "Neyman" 0.282
"2964" "Robust t-statistic" "Neyman" 0.601
"2965" "Robust t-statistic" "Neyman" 0.66
"2966" "Robust t-statistic" "Neyman" 0.214
"2967" "Robust t-statistic" "Neyman" 0.622
"2968" "Robust t-statistic" "Neyman" 0.106
"2969" "Robust t-statistic" "Neyman" 0.735
"2970" "Robust t-statistic" "Neyman" 0.296
"2971" "Robust t-statistic" "Neyman" 0.156
"2972" "Robust t-statistic" "Neyman" 0.596
"2973" "Robust t-statistic" "Neyman" 0.811
"2974" "Robust t-statistic" "Neyman" 0.005
"2975" "Robust t-statistic" "Neyman" 0.847
"2976" "Robust t-statistic" "Neyman" 0.378
"2977" "Robust t-statistic" "Neyman" 0.085
"2978" "Robust t-statistic" "Neyman" 0.598
"2979" "Robust t-statistic" "Neyman" 0.454
"2980" "Robust t-statistic" "Neyman" 0.111
"2981" "Robust t-statistic" "Neyman" 0.167
"2982" "Robust t-statistic" "Neyman" 0.194
"2983" "Robust t-statistic" "Neyman" 0.1
"2984" "Robust t-statistic" "Neyman" 0.501
"2985" "Robust t-statistic" "Neyman" 0.941
"2986" "Robust t-statistic" "Neyman" 0.634
"2987" "Robust t-statistic" "Neyman" 0.119
"2988" "Robust t-statistic" "Neyman" 0.02
"2989" "Robust t-statistic" "Neyman" 0.423
"2990" "Robust t-statistic" "Neyman" 0.725
"2991" "Robust t-statistic" "Neyman" 0.818
"2992" "Robust t-statistic" "Neyman" 0.769
"2993" "Robust t-statistic" "Neyman" 0.551
"2994" "Robust t-statistic" "Neyman" 0.597
"2995" "Robust t-statistic" "Neyman" 0.206
"2996" "Robust t-statistic" "Neyman" 0.321
"2997" "Robust t-statistic" "Neyman" 0.419
"2998" "Robust t-statistic" "Neyman" 0.568
"2999" "Robust t-statistic" "Neyman" 0.185
"3000" "Robust t-statistic" "Neyman" 0.07
"3001" "Unstudentized" "Fisher" 0.523
"3002" "Unstudentized" "Fisher" 0.583
"3003" "Unstudentized" "Fisher" 0.019
"3004" "Unstudentized" "Fisher" 0.25
"3005" "Unstudentized" "Fisher" 0.117
"3006" "Unstudentized" "Fisher" 0.384
"3007" "Unstudentized" "Fisher" 0.376
"3008" "Unstudentized" "Fisher" 0.137
"3009" "Unstudentized" "Fisher" 0.088
"3010" "Unstudentized" "Fisher" 0.188
"3011" "Unstudentized" "Fisher" 0.352
"3012" "Unstudentized" "Fisher" 0.894
"3013" "Unstudentized" "Fisher" 0.657
"3014" "Unstudentized" "Fisher" 0.276
"3015" "Unstudentized" "Fisher" 0.407
"3016" "Unstudentized" "Fisher" 0.592
"3017" "Unstudentized" "Fisher" 0.333
"3018" "Unstudentized" "Fisher" 0.437
"3019" "Unstudentized" "Fisher" 0.273
"3020" "Unstudentized" "Fisher" 0.509
"3021" "Unstudentized" "Fisher" 0.514
"3022" "Unstudentized" "Fisher" 0.496
"3023" "Unstudentized" "Fisher" 0.607
"3024" "Unstudentized" "Fisher" 0.88
"3025" "Unstudentized" "Fisher" 0.203
"3026" "Unstudentized" "Fisher" 0.322
"3027" "Unstudentized" "Fisher" 0.238
"3028" "Unstudentized" "Fisher" 0.101
"3029" "Unstudentized" "Fisher" 0.025
"3030" "Unstudentized" "Fisher" 0.438
"3031" "Unstudentized" "Fisher" 0.385
"3032" "Unstudentized" "Fisher" 0.617
"3033" "Unstudentized" "Fisher" 0.676
"3034" "Unstudentized" "Fisher" 0.9
"3035" "Unstudentized" "Fisher" 0.736
"3036" "Unstudentized" "Fisher" 0.725
"3037" "Unstudentized" "Fisher" 0.916
"3038" "Unstudentized" "Fisher" 0.589
"3039" "Unstudentized" "Fisher" 0.72
"3040" "Unstudentized" "Fisher" 0.086
"3041" "Unstudentized" "Fisher" 0.366
"3042" "Unstudentized" "Fisher" 0.799
"3043" "Unstudentized" "Fisher" 0.8
"3044" "Unstudentized" "Fisher" 0.921
"3045" "Unstudentized" "Fisher" 0.741
"3046" "Unstudentized" "Fisher" 0.891
"3047" "Unstudentized" "Fisher" 0.682
"3048" "Unstudentized" "Fisher" 0.684
"3049" "Unstudentized" "Fisher" 0.398
"3050" "Unstudentized" "Fisher" 0.275
"3051" "Unstudentized" "Fisher" 0.308
"3052" "Unstudentized" "Fisher" 0.284
"3053" "Unstudentized" "Fisher" 0.621
"3054" "Unstudentized" "Fisher" 0.53
"3055" "Unstudentized" "Fisher" 0.535
"3056" "Unstudentized" "Fisher" 0.747
"3057" "Unstudentized" "Fisher" 0.559
"3058" "Unstudentized" "Fisher" 0.136
"3059" "Unstudentized" "Fisher" 0.639
"3060" "Unstudentized" "Fisher" 0.095
"3061" "Unstudentized" "Fisher" 0.638
"3062" "Unstudentized" "Fisher" 0.937
"3063" "Unstudentized" "Fisher" 0.298
"3064" "Unstudentized" "Fisher" 0.592
"3065" "Unstudentized" "Fisher" 0.397
"3066" "Unstudentized" "Fisher" 0.19
"3067" "Unstudentized" "Fisher" 0.814
"3068" "Unstudentized" "Fisher" 0.024
"3069" "Unstudentized" "Fisher" 0.002
"3070" "Unstudentized" "Fisher" 0.956
"3071" "Unstudentized" "Fisher" 0.628
"3072" "Unstudentized" "Fisher" 0.783
"3073" "Unstudentized" "Fisher" 0.187
"3074" "Unstudentized" "Fisher" 0.581
"3075" "Unstudentized" "Fisher" 0.023
"3076" "Unstudentized" "Fisher" 0.192
"3077" "Unstudentized" "Fisher" 0.041
"3078" "Unstudentized" "Fisher" 0.205
"3079" "Unstudentized" "Fisher" 0.295
"3080" "Unstudentized" "Fisher" 0.414
"3081" "Unstudentized" "Fisher" 0.822
"3082" "Unstudentized" "Fisher" 0.139
"3083" "Unstudentized" "Fisher" 0.728
"3084" "Unstudentized" "Fisher" 0.027
"3085" "Unstudentized" "Fisher" 0.331
"3086" "Unstudentized" "Fisher" 0.259
"3087" "Unstudentized" "Fisher" 0.776
"3088" "Unstudentized" "Fisher" 0.976
"3089" "Unstudentized" "Fisher" 0.32
"3090" "Unstudentized" "Fisher" 0.534
"3091" "Unstudentized" "Fisher" 0.037
"3092" "Unstudentized" "Fisher" 0.136
"3093" "Unstudentized" "Fisher" 0.694
"3094" "Unstudentized" "Fisher" 0.866
"3095" "Unstudentized" "Fisher" 0.844
"3096" "Unstudentized" "Fisher" 0.533
"3097" "Unstudentized" "Fisher" 0.28
"3098" "Unstudentized" "Fisher" 0.609
"3099" "Unstudentized" "Fisher" 0.594
"3100" "Unstudentized" "Fisher" 0.62
"3101" "Unstudentized" "Fisher" 0.914
"3102" "Unstudentized" "Fisher" 0.539
"3103" "Unstudentized" "Fisher" 0.198
"3104" "Unstudentized" "Fisher" 0.432
"3105" "Unstudentized" "Fisher" 0.448
"3106" "Unstudentized" "Fisher" 0.384
"3107" "Unstudentized" "Fisher" 0.916
"3108" "Unstudentized" "Fisher" 0
"3109" "Unstudentized" "Fisher" 0.088
"3110" "Unstudentized" "Fisher" 0.904
"3111" "Unstudentized" "Fisher" 0.139
"3112" "Unstudentized" "Fisher" 0.338
"3113" "Unstudentized" "Fisher" 0.01
"3114" "Unstudentized" "Fisher" 0.297
"3115" "Unstudentized" "Fisher" 0.006
"3116" "Unstudentized" "Fisher" 0.086
"3117" "Unstudentized" "Fisher" 0.216
"3118" "Unstudentized" "Fisher" 0.778
"3119" "Unstudentized" "Fisher" 0.311
"3120" "Unstudentized" "Fisher" 0.3
"3121" "Unstudentized" "Fisher" 0.514
"3122" "Unstudentized" "Fisher" 0.105
"3123" "Unstudentized" "Fisher" 0.644
"3124" "Unstudentized" "Fisher" 0.938
"3125" "Unstudentized" "Fisher" 0.024
"3126" "Unstudentized" "Fisher" 0.462
"3127" "Unstudentized" "Fisher" 0.782
"3128" "Unstudentized" "Fisher" 0.773
"3129" "Unstudentized" "Fisher" 0.017
"3130" "Unstudentized" "Fisher" 0.808
"3131" "Unstudentized" "Fisher" 0.796
"3132" "Unstudentized" "Fisher" 0.59
"3133" "Unstudentized" "Fisher" 0.219
"3134" "Unstudentized" "Fisher" 0.226
"3135" "Unstudentized" "Fisher" 0.082
"3136" "Unstudentized" "Fisher" 0.645
"3137" "Unstudentized" "Fisher" 0.001
"3138" "Unstudentized" "Fisher" 0.76
"3139" "Unstudentized" "Fisher" 0.064
"3140" "Unstudentized" "Fisher" 0.637
"3141" "Unstudentized" "Fisher" 0.001
"3142" "Unstudentized" "Fisher" 0.115
"3143" "Unstudentized" "Fisher" 0.714
"3144" "Unstudentized" "Fisher" 0.157
"3145" "Unstudentized" "Fisher" 0.429
"3146" "Unstudentized" "Fisher" 0.074
"3147" "Unstudentized" "Fisher" 0.184
"3148" "Unstudentized" "Fisher" 0.951
"3149" "Unstudentized" "Fisher" 0.73
"3150" "Unstudentized" "Fisher" 0.564
"3151" "Unstudentized" "Fisher" 0.516
"3152" "Unstudentized" "Fisher" 0.796
"3153" "Unstudentized" "Fisher" 0.862
"3154" "Unstudentized" "Fisher" 0.146
"3155" "Unstudentized" "Fisher" 0.303
"3156" "Unstudentized" "Fisher" 0.392
"3157" "Unstudentized" "Fisher" 0.093
"3158" "Unstudentized" "Fisher" 0.097
"3159" "Unstudentized" "Fisher" 0.642
"3160" "Unstudentized" "Fisher" 0.117
"3161" "Unstudentized" "Fisher" 0.932
"3162" "Unstudentized" "Fisher" 0.636
"3163" "Unstudentized" "Fisher" 0.834
"3164" "Unstudentized" "Fisher" 1
"3165" "Unstudentized" "Fisher" 0.156
"3166" "Unstudentized" "Fisher" 0.409
"3167" "Unstudentized" "Fisher" 0.304
"3168" "Unstudentized" "Fisher" 0.997
"3169" "Unstudentized" "Fisher" 0.696
"3170" "Unstudentized" "Fisher" 0.643
"3171" "Unstudentized" "Fisher" 0.185
"3172" "Unstudentized" "Fisher" 0.261
"3173" "Unstudentized" "Fisher" 0.59
"3174" "Unstudentized" "Fisher" 0.377
"3175" "Unstudentized" "Fisher" 0.467
"3176" "Unstudentized" "Fisher" 0.034
"3177" "Unstudentized" "Fisher" 0.732
"3178" "Unstudentized" "Fisher" 0.196
"3179" "Unstudentized" "Fisher" 0.052
"3180" "Unstudentized" "Fisher" 0.49
"3181" "Unstudentized" "Fisher" 0.644
"3182" "Unstudentized" "Fisher" 0.096
"3183" "Unstudentized" "Fisher" 0.087
"3184" "Unstudentized" "Fisher" 0.677
"3185" "Unstudentized" "Fisher" 0.904
"3186" "Unstudentized" "Fisher" 0.009
"3187" "Unstudentized" "Fisher" 0.259
"3188" "Unstudentized" "Fisher" 0.3
"3189" "Unstudentized" "Fisher" 0.666
"3190" "Unstudentized" "Fisher" 0.977
"3191" "Unstudentized" "Fisher" 0.709
"3192" "Unstudentized" "Fisher" 0.286
"3193" "Unstudentized" "Fisher" 0.948
"3194" "Unstudentized" "Fisher" 0.938
"3195" "Unstudentized" "Fisher" 0.021
"3196" "Unstudentized" "Fisher" 0.096
"3197" "Unstudentized" "Fisher" 0.752
"3198" "Unstudentized" "Fisher" 0.29
"3199" "Unstudentized" "Fisher" 0.802
"3200" "Unstudentized" "Fisher" 0.229
"3201" "Unstudentized" "Fisher" 0.832
"3202" "Unstudentized" "Fisher" 0.716
"3203" "Unstudentized" "Fisher" 0.057
"3204" "Unstudentized" "Fisher" 0.186
"3205" "Unstudentized" "Fisher" 0.287
"3206" "Unstudentized" "Fisher" 0.766
"3207" "Unstudentized" "Fisher" 0.231
"3208" "Unstudentized" "Fisher" 0.282
"3209" "Unstudentized" "Fisher" 0.784
"3210" "Unstudentized" "Fisher" 0.45
"3211" "Unstudentized" "Fisher" 0.806
"3212" "Unstudentized" "Fisher" 0.692
"3213" "Unstudentized" "Fisher" 0.194
"3214" "Unstudentized" "Fisher" 0.657
"3215" "Unstudentized" "Fisher" 0.728
"3216" "Unstudentized" "Fisher" 0.051
"3217" "Unstudentized" "Fisher" 0.022
"3218" "Unstudentized" "Fisher" 0.884
"3219" "Unstudentized" "Fisher" 0.147
"3220" "Unstudentized" "Fisher" 0.052
"3221" "Unstudentized" "Fisher" 0.014
"3222" "Unstudentized" "Fisher" 0.188
"3223" "Unstudentized" "Fisher" 0.58
"3224" "Unstudentized" "Fisher" 0.544
"3225" "Unstudentized" "Fisher" 0.507
"3226" "Unstudentized" "Fisher" 0.189
"3227" "Unstudentized" "Fisher" 0.44
"3228" "Unstudentized" "Fisher" 0.239
"3229" "Unstudentized" "Fisher" 0.635
"3230" "Unstudentized" "Fisher" 0.748
"3231" "Unstudentized" "Fisher" 0.991
"3232" "Unstudentized" "Fisher" 0.362
"3233" "Unstudentized" "Fisher" 0.597
"3234" "Unstudentized" "Fisher" 0.456
"3235" "Unstudentized" "Fisher" 0.723
"3236" "Unstudentized" "Fisher" 0.284
"3237" "Unstudentized" "Fisher" 0.765
"3238" "Unstudentized" "Fisher" 0.441
"3239" "Unstudentized" "Fisher" 0.389
"3240" "Unstudentized" "Fisher" 0.28
"3241" "Unstudentized" "Fisher" 0.718
"3242" "Unstudentized" "Fisher" 0.89
"3243" "Unstudentized" "Fisher" 0
"3244" "Unstudentized" "Fisher" 0.015
"3245" "Unstudentized" "Fisher" 0.78
"3246" "Unstudentized" "Fisher" 0.476
"3247" "Unstudentized" "Fisher" 0.38
"3248" "Unstudentized" "Fisher" 0.588
"3249" "Unstudentized" "Fisher" 0.192
"3250" "Unstudentized" "Fisher" 0.177
"3251" "Unstudentized" "Fisher" 0.669
"3252" "Unstudentized" "Fisher" 0.873
"3253" "Unstudentized" "Fisher" 0.515
"3254" "Unstudentized" "Fisher" 0.976
"3255" "Unstudentized" "Fisher" 0.78
"3256" "Unstudentized" "Fisher" 0.96
"3257" "Unstudentized" "Fisher" 0.026
"3258" "Unstudentized" "Fisher" 0.336
"3259" "Unstudentized" "Fisher" 0.834
"3260" "Unstudentized" "Fisher" 0.019
"3261" "Unstudentized" "Fisher" 0.529
"3262" "Unstudentized" "Fisher" 0.734
"3263" "Unstudentized" "Fisher" 0.453
"3264" "Unstudentized" "Fisher" 0.332
"3265" "Unstudentized" "Fisher" 0.193
"3266" "Unstudentized" "Fisher" 0.591
"3267" "Unstudentized" "Fisher" 0.986
"3268" "Unstudentized" "Fisher" 0.089
"3269" "Unstudentized" "Fisher" 0.076
"3270" "Unstudentized" "Fisher" 0.234
"3271" "Unstudentized" "Fisher" 0.933
"3272" "Unstudentized" "Fisher" 0.388
"3273" "Unstudentized" "Fisher" 0.009
"3274" "Unstudentized" "Fisher" 0.46
"3275" "Unstudentized" "Fisher" 0.596
"3276" "Unstudentized" "Fisher" 0.037
"3277" "Unstudentized" "Fisher" 0.236
"3278" "Unstudentized" "Fisher" 0.484
"3279" "Unstudentized" "Fisher" 0.885
"3280" "Unstudentized" "Fisher" 0.009
"3281" "Unstudentized" "Fisher" 0.609
"3282" "Unstudentized" "Fisher" 0.781
"3283" "Unstudentized" "Fisher" 0.591
"3284" "Unstudentized" "Fisher" 0.002
"3285" "Unstudentized" "Fisher" 0.236
"3286" "Unstudentized" "Fisher" 0.452
"3287" "Unstudentized" "Fisher" 0.214
"3288" "Unstudentized" "Fisher" 0.838
"3289" "Unstudentized" "Fisher" 0.564
"3290" "Unstudentized" "Fisher" 0.877
"3291" "Unstudentized" "Fisher" 0.292
"3292" "Unstudentized" "Fisher" 0.719
"3293" "Unstudentized" "Fisher" 0.227
"3294" "Unstudentized" "Fisher" 0.949
"3295" "Unstudentized" "Fisher" 0.73
"3296" "Unstudentized" "Fisher" 0.592
"3297" "Unstudentized" "Fisher" 0.232
"3298" "Unstudentized" "Fisher" 0.617
"3299" "Unstudentized" "Fisher" 0.211
"3300" "Unstudentized" "Fisher" 0.8
"3301" "Unstudentized" "Fisher" 0.259
"3302" "Unstudentized" "Fisher" 0.016
"3303" "Unstudentized" "Fisher" 0.108
"3304" "Unstudentized" "Fisher" 0.93
"3305" "Unstudentized" "Fisher" 0.047
"3306" "Unstudentized" "Fisher" 0.033
"3307" "Unstudentized" "Fisher" 0.242
"3308" "Unstudentized" "Fisher" 0.214
"3309" "Unstudentized" "Fisher" 0.454
"3310" "Unstudentized" "Fisher" 0.048
"3311" "Unstudentized" "Fisher" 0.628
"3312" "Unstudentized" "Fisher" 0.261
"3313" "Unstudentized" "Fisher" 0.655
"3314" "Unstudentized" "Fisher" 0.022
"3315" "Unstudentized" "Fisher" 0.039
"3316" "Unstudentized" "Fisher" 0.672
"3317" "Unstudentized" "Fisher" 0.856
"3318" "Unstudentized" "Fisher" 0.44
"3319" "Unstudentized" "Fisher" 0.515
"3320" "Unstudentized" "Fisher" 0.483
"3321" "Unstudentized" "Fisher" 0.225
"3322" "Unstudentized" "Fisher" 0.548
"3323" "Unstudentized" "Fisher" 0.83
"3324" "Unstudentized" "Fisher" 0.102
"3325" "Unstudentized" "Fisher" 0.217
"3326" "Unstudentized" "Fisher" 0.926
"3327" "Unstudentized" "Fisher" 0.317
"3328" "Unstudentized" "Fisher" 0.953
"3329" "Unstudentized" "Fisher" 0.742
"3330" "Unstudentized" "Fisher" 0.381
"3331" "Unstudentized" "Fisher" 0.372
"3332" "Unstudentized" "Fisher" 0.895
"3333" "Unstudentized" "Fisher" 0.62
"3334" "Unstudentized" "Fisher" 0.273
"3335" "Unstudentized" "Fisher" 0.703
"3336" "Unstudentized" "Fisher" 0.349
"3337" "Unstudentized" "Fisher" 0.756
"3338" "Unstudentized" "Fisher" 0.187
"3339" "Unstudentized" "Fisher" 0.171
"3340" "Unstudentized" "Fisher" 0.023
"3341" "Unstudentized" "Fisher" 0.705
"3342" "Unstudentized" "Fisher" 0.011
"3343" "Unstudentized" "Fisher" 0.512
"3344" "Unstudentized" "Fisher" 0.996
"3345" "Unstudentized" "Fisher" 0.548
"3346" "Unstudentized" "Fisher" 0.579
"3347" "Unstudentized" "Fisher" 0.005
"3348" "Unstudentized" "Fisher" 0.3
"3349" "Unstudentized" "Fisher" 0.363
"3350" "Unstudentized" "Fisher" 0.91
"3351" "Unstudentized" "Fisher" 0.152
"3352" "Unstudentized" "Fisher" 0.241
"3353" "Unstudentized" "Fisher" 0.873
"3354" "Unstudentized" "Fisher" 0.876
"3355" "Unstudentized" "Fisher" 0.053
"3356" "Unstudentized" "Fisher" 0.009
"3357" "Unstudentized" "Fisher" 0.877
"3358" "Unstudentized" "Fisher" 0.095
"3359" "Unstudentized" "Fisher" 0.558
"3360" "Unstudentized" "Fisher" 0.153
"3361" "Unstudentized" "Fisher" 0.062
"3362" "Unstudentized" "Fisher" 0.901
"3363" "Unstudentized" "Fisher" 0.88
"3364" "Unstudentized" "Fisher" 0.277
"3365" "Unstudentized" "Fisher" 0.056
"3366" "Unstudentized" "Fisher" 0.641
"3367" "Unstudentized" "Fisher" 0.19
"3368" "Unstudentized" "Fisher" 0.016
"3369" "Unstudentized" "Fisher" 0.929
"3370" "Unstudentized" "Fisher" 0.864
"3371" "Unstudentized" "Fisher" 0.075
"3372" "Unstudentized" "Fisher" 0.058
"3373" "Unstudentized" "Fisher" 0.542
"3374" "Unstudentized" "Fisher" 0.229
"3375" "Unstudentized" "Fisher" 0.112
"3376" "Unstudentized" "Fisher" 0.167
"3377" "Unstudentized" "Fisher" 0.374
"3378" "Unstudentized" "Fisher" 0.865
"3379" "Unstudentized" "Fisher" 0.896
"3380" "Unstudentized" "Fisher" 0.967
"3381" "Unstudentized" "Fisher" 0.258
"3382" "Unstudentized" "Fisher" 0.802
"3383" "Unstudentized" "Fisher" 0.881
"3384" "Unstudentized" "Fisher" 0.985
"3385" "Unstudentized" "Fisher" 0.972
"3386" "Unstudentized" "Fisher" 0.01
"3387" "Unstudentized" "Fisher" 0.184
"3388" "Unstudentized" "Fisher" 0.336
"3389" "Unstudentized" "Fisher" 0.174
"3390" "Unstudentized" "Fisher" 0.222
"3391" "Unstudentized" "Fisher" 0.813
"3392" "Unstudentized" "Fisher" 0.342
"3393" "Unstudentized" "Fisher" 0.228
"3394" "Unstudentized" "Fisher" 0.063
"3395" "Unstudentized" "Fisher" 0.507
"3396" "Unstudentized" "Fisher" 0.083
"3397" "Unstudentized" "Fisher" 0.644
"3398" "Unstudentized" "Fisher" 0.217
"3399" "Unstudentized" "Fisher" 0.345
"3400" "Unstudentized" "Fisher" 0.509
"3401" "Unstudentized" "Fisher" 0.231
"3402" "Unstudentized" "Fisher" 0.537
"3403" "Unstudentized" "Fisher" 0.252
"3404" "Unstudentized" "Fisher" 0.742
"3405" "Unstudentized" "Fisher" 0.678
"3406" "Unstudentized" "Fisher" 0.324
"3407" "Unstudentized" "Fisher" 0.693
"3408" "Unstudentized" "Fisher" 0.22
"3409" "Unstudentized" "Fisher" 0.755
"3410" "Unstudentized" "Fisher" 0.079
"3411" "Unstudentized" "Fisher" 0.131
"3412" "Unstudentized" "Fisher" 0.045
"3413" "Unstudentized" "Fisher" 0.371
"3414" "Unstudentized" "Fisher" 0.444
"3415" "Unstudentized" "Fisher" 0.986
"3416" "Unstudentized" "Fisher" 0.005
"3417" "Unstudentized" "Fisher" 0.296
"3418" "Unstudentized" "Fisher" 0.249
"3419" "Unstudentized" "Fisher" 0.245
"3420" "Unstudentized" "Fisher" 0.023
"3421" "Unstudentized" "Fisher" 0.585
"3422" "Unstudentized" "Fisher" 0.061
"3423" "Unstudentized" "Fisher" 0.137
"3424" "Unstudentized" "Fisher" 0.23
"3425" "Unstudentized" "Fisher" 0.968
"3426" "Unstudentized" "Fisher" 0.222
"3427" "Unstudentized" "Fisher" 0.533
"3428" "Unstudentized" "Fisher" 0.011
"3429" "Unstudentized" "Fisher" 0.19
"3430" "Unstudentized" "Fisher" 0.011
"3431" "Unstudentized" "Fisher" 0.593
"3432" "Unstudentized" "Fisher" 0.05
"3433" "Unstudentized" "Fisher" 0.113
"3434" "Unstudentized" "Fisher" 0.486
"3435" "Unstudentized" "Fisher" 0.92
"3436" "Unstudentized" "Fisher" 0.125
"3437" "Unstudentized" "Fisher" 0.808
"3438" "Unstudentized" "Fisher" 0.908
"3439" "Unstudentized" "Fisher" 0.337
"3440" "Unstudentized" "Fisher" 0.562
"3441" "Unstudentized" "Fisher" 0.533
"3442" "Unstudentized" "Fisher" 0.372
"3443" "Unstudentized" "Fisher" 0.625
"3444" "Unstudentized" "Fisher" 0.331
"3445" "Unstudentized" "Fisher" 0.736
"3446" "Unstudentized" "Fisher" 0.998
"3447" "Unstudentized" "Fisher" 0.053
"3448" "Unstudentized" "Fisher" 0.192
"3449" "Unstudentized" "Fisher" 0.255
"3450" "Unstudentized" "Fisher" 0.2
"3451" "Unstudentized" "Fisher" 0.466
"3452" "Unstudentized" "Fisher" 0.907
"3453" "Unstudentized" "Fisher" 0.39
"3454" "Unstudentized" "Fisher" 0.836
"3455" "Unstudentized" "Fisher" 0.704
"3456" "Unstudentized" "Fisher" 0.543
"3457" "Unstudentized" "Fisher" 0.163
"3458" "Unstudentized" "Fisher" 0.061
"3459" "Unstudentized" "Fisher" 0.691
"3460" "Unstudentized" "Fisher" 0.299
"3461" "Unstudentized" "Fisher" 0.108
"3462" "Unstudentized" "Fisher" 0.636
"3463" "Unstudentized" "Fisher" 0.13
"3464" "Unstudentized" "Fisher" 0.866
"3465" "Unstudentized" "Fisher" 0.233
"3466" "Unstudentized" "Fisher" 0.005
"3467" "Unstudentized" "Fisher" 0.729
"3468" "Unstudentized" "Fisher" 0.834
"3469" "Unstudentized" "Fisher" 0.045
"3470" "Unstudentized" "Fisher" 0.236
"3471" "Unstudentized" "Fisher" 0.083
"3472" "Unstudentized" "Fisher" 0.565
"3473" "Unstudentized" "Fisher" 0.768
"3474" "Unstudentized" "Fisher" 0.884
"3475" "Unstudentized" "Fisher" 0.906
"3476" "Unstudentized" "Fisher" 0.378
"3477" "Unstudentized" "Fisher" 0.348
"3478" "Unstudentized" "Fisher" 0.105
"3479" "Unstudentized" "Fisher" 0.681
"3480" "Unstudentized" "Fisher" 0.824
"3481" "Unstudentized" "Fisher" 0.001
"3482" "Unstudentized" "Fisher" 0.59
"3483" "Unstudentized" "Fisher" 0.13
"3484" "Unstudentized" "Fisher" 0.205
"3485" "Unstudentized" "Fisher" 0.929
"3486" "Unstudentized" "Fisher" 0.171
"3487" "Unstudentized" "Fisher" 0.044
"3488" "Unstudentized" "Fisher" 0.586
"3489" "Unstudentized" "Fisher" 0.856
"3490" "Unstudentized" "Fisher" 0.363
"3491" "Unstudentized" "Fisher" 0.358
"3492" "Unstudentized" "Fisher" 0.837
"3493" "Unstudentized" "Fisher" 0.081
"3494" "Unstudentized" "Fisher" 0.026
"3495" "Unstudentized" "Fisher" 0.017
"3496" "Unstudentized" "Fisher" 0.797
"3497" "Unstudentized" "Fisher" 0.87
"3498" "Unstudentized" "Fisher" 0.317
"3499" "Unstudentized" "Fisher" 0.553
"3500" "Unstudentized" "Fisher" 0.994
"3501" "Unstudentized" "Fisher" 0.495
"3502" "Unstudentized" "Fisher" 0.648
"3503" "Unstudentized" "Fisher" 0.703
"3504" "Unstudentized" "Fisher" 0.32
"3505" "Unstudentized" "Fisher" 0.036
"3506" "Unstudentized" "Fisher" 0.569
"3507" "Unstudentized" "Fisher" 0.679
"3508" "Unstudentized" "Fisher" 0.608
"3509" "Unstudentized" "Fisher" 0.793
"3510" "Unstudentized" "Fisher" 0.734
"3511" "Unstudentized" "Fisher" 0.32
"3512" "Unstudentized" "Fisher" 0.592
"3513" "Unstudentized" "Fisher" 0.244
"3514" "Unstudentized" "Fisher" 0.786
"3515" "Unstudentized" "Fisher" 0.678
"3516" "Unstudentized" "Fisher" 0.465
"3517" "Unstudentized" "Fisher" 0.677
"3518" "Unstudentized" "Fisher" 0.807
"3519" "Unstudentized" "Fisher" 0.113
"3520" "Unstudentized" "Fisher" 0.819
"3521" "Unstudentized" "Fisher" 0.793
"3522" "Unstudentized" "Fisher" 0.854
"3523" "Unstudentized" "Fisher" 0.577
"3524" "Unstudentized" "Fisher" 0.225
"3525" "Unstudentized" "Fisher" 0.37
"3526" "Unstudentized" "Fisher" 0.127
"3527" "Unstudentized" "Fisher" 0.007
"3528" "Unstudentized" "Fisher" 0.638
"3529" "Unstudentized" "Fisher" 0.408
"3530" "Unstudentized" "Fisher" 0.781
"3531" "Unstudentized" "Fisher" 0.957
"3532" "Unstudentized" "Fisher" 0.323
"3533" "Unstudentized" "Fisher" 0.164
"3534" "Unstudentized" "Fisher" 0.782
"3535" "Unstudentized" "Fisher" 0.286
"3536" "Unstudentized" "Fisher" 0.924
"3537" "Unstudentized" "Fisher" 0.416
"3538" "Unstudentized" "Fisher" 0.162
"3539" "Unstudentized" "Fisher" 0.222
"3540" "Unstudentized" "Fisher" 0.4
"3541" "Unstudentized" "Fisher" 0.253
"3542" "Unstudentized" "Fisher" 0.778
"3543" "Unstudentized" "Fisher" 0.966
"3544" "Unstudentized" "Fisher" 0.411
"3545" "Unstudentized" "Fisher" 0.476
"3546" "Unstudentized" "Fisher" 0.079
"3547" "Unstudentized" "Fisher" 0.287
"3548" "Unstudentized" "Fisher" 0.337
"3549" "Unstudentized" "Fisher" 0.69
"3550" "Unstudentized" "Fisher" 0.542
"3551" "Unstudentized" "Fisher" 0.461
"3552" "Unstudentized" "Fisher" 0.88
"3553" "Unstudentized" "Fisher" 0.017
"3554" "Unstudentized" "Fisher" 0.328
"3555" "Unstudentized" "Fisher" 0.069
"3556" "Unstudentized" "Fisher" 0.541
"3557" "Unstudentized" "Fisher" 0.611
"3558" "Unstudentized" "Fisher" 0.604
"3559" "Unstudentized" "Fisher" 0.898
"3560" "Unstudentized" "Fisher" 0.99
"3561" "Unstudentized" "Fisher" 0.022
"3562" "Unstudentized" "Fisher" 0.575
"3563" "Unstudentized" "Fisher" 0.752
"3564" "Unstudentized" "Fisher" 0.516
"3565" "Unstudentized" "Fisher" 0.515
"3566" "Unstudentized" "Fisher" 0.058
"3567" "Unstudentized" "Fisher" 0.063
"3568" "Unstudentized" "Fisher" 0.773
"3569" "Unstudentized" "Fisher" 0.735
"3570" "Unstudentized" "Fisher" 0.428
"3571" "Unstudentized" "Fisher" 0.055
"3572" "Unstudentized" "Fisher" 0.364
"3573" "Unstudentized" "Fisher" 0.861
"3574" "Unstudentized" "Fisher" 0.525
"3575" "Unstudentized" "Fisher" 0.746
"3576" "Unstudentized" "Fisher" 0.847
"3577" "Unstudentized" "Fisher" 0.343
"3578" "Unstudentized" "Fisher" 0.333
"3579" "Unstudentized" "Fisher" 0.04
"3580" "Unstudentized" "Fisher" 0.865
"3581" "Unstudentized" "Fisher" 0.35
"3582" "Unstudentized" "Fisher" 0.681
"3583" "Unstudentized" "Fisher" 0.015
"3584" "Unstudentized" "Fisher" 0.079
"3585" "Unstudentized" "Fisher" 0.21
"3586" "Unstudentized" "Fisher" 0.959
"3587" "Unstudentized" "Fisher" 0.759
"3588" "Unstudentized" "Fisher" 0.134
"3589" "Unstudentized" "Fisher" 0.352
"3590" "Unstudentized" "Fisher" 0.854
"3591" "Unstudentized" "Fisher" 0.261
"3592" "Unstudentized" "Fisher" 0.138
"3593" "Unstudentized" "Fisher" 0.001
"3594" "Unstudentized" "Fisher" 0.243
"3595" "Unstudentized" "Fisher" 0.311
"3596" "Unstudentized" "Fisher" 0.702
"3597" "Unstudentized" "Fisher" 0.752
"3598" "Unstudentized" "Fisher" 0.496
"3599" "Unstudentized" "Fisher" 0.163
"3600" "Unstudentized" "Fisher" 0.871
"3601" "Unstudentized" "Fisher" 0.199
"3602" "Unstudentized" "Fisher" 0.353
"3603" "Unstudentized" "Fisher" 0.428
"3604" "Unstudentized" "Fisher" 0.338
"3605" "Unstudentized" "Fisher" 0.361
"3606" "Unstudentized" "Fisher" 0.483
"3607" "Unstudentized" "Fisher" 0.011
"3608" "Unstudentized" "Fisher" 0.288
"3609" "Unstudentized" "Fisher" 0.028
"3610" "Unstudentized" "Fisher" 0.346
"3611" "Unstudentized" "Fisher" 0.311
"3612" "Unstudentized" "Fisher" 0.317
"3613" "Unstudentized" "Fisher" 0.591
"3614" "Unstudentized" "Fisher" 0.247
"3615" "Unstudentized" "Fisher" 0.574
"3616" "Unstudentized" "Fisher" 0.77
"3617" "Unstudentized" "Fisher" 0.778
"3618" "Unstudentized" "Fisher" 0.943
"3619" "Unstudentized" "Fisher" 0.99
"3620" "Unstudentized" "Fisher" 0.613
"3621" "Unstudentized" "Fisher" 0.361
"3622" "Unstudentized" "Fisher" 0.436
"3623" "Unstudentized" "Fisher" 0.085
"3624" "Unstudentized" "Fisher" 0.357
"3625" "Unstudentized" "Fisher" 0.293
"3626" "Unstudentized" "Fisher" 0.817
"3627" "Unstudentized" "Fisher" 0.12
"3628" "Unstudentized" "Fisher" 0.48
"3629" "Unstudentized" "Fisher" 0.702
"3630" "Unstudentized" "Fisher" 0.704
"3631" "Unstudentized" "Fisher" 0.936
"3632" "Unstudentized" "Fisher" 0.695
"3633" "Unstudentized" "Fisher" 0.862
"3634" "Unstudentized" "Fisher" 0.118
"3635" "Unstudentized" "Fisher" 0.643
"3636" "Unstudentized" "Fisher" 0.389
"3637" "Unstudentized" "Fisher" 0.854
"3638" "Unstudentized" "Fisher" 0.685
"3639" "Unstudentized" "Fisher" 0.866
"3640" "Unstudentized" "Fisher" 0.028
"3641" "Unstudentized" "Fisher" 0.262
"3642" "Unstudentized" "Fisher" 0.251
"3643" "Unstudentized" "Fisher" 0.842
"3644" "Unstudentized" "Fisher" 0.35
"3645" "Unstudentized" "Fisher" 0.802
"3646" "Unstudentized" "Fisher" 0
"3647" "Unstudentized" "Fisher" 0.068
"3648" "Unstudentized" "Fisher" 0.199
"3649" "Unstudentized" "Fisher" 0.679
"3650" "Unstudentized" "Fisher" 0.652
"3651" "Unstudentized" "Fisher" 0.188
"3652" "Unstudentized" "Fisher" 0.915
"3653" "Unstudentized" "Fisher" 0.131
"3654" "Unstudentized" "Fisher" 0.638
"3655" "Unstudentized" "Fisher" 0.284
"3656" "Unstudentized" "Fisher" 0.441
"3657" "Unstudentized" "Fisher" 0.111
"3658" "Unstudentized" "Fisher" 0.275
"3659" "Unstudentized" "Fisher" 0.086
"3660" "Unstudentized" "Fisher" 0.792
"3661" "Unstudentized" "Fisher" 0.708
"3662" "Unstudentized" "Fisher" 0.275
"3663" "Unstudentized" "Fisher" 0.078
"3664" "Unstudentized" "Fisher" 0.465
"3665" "Unstudentized" "Fisher" 0.949
"3666" "Unstudentized" "Fisher" 0.764
"3667" "Unstudentized" "Fisher" 0.069
"3668" "Unstudentized" "Fisher" 0.4
"3669" "Unstudentized" "Fisher" 0.969
"3670" "Unstudentized" "Fisher" 0.231
"3671" "Unstudentized" "Fisher" 0.148
"3672" "Unstudentized" "Fisher" 0.472
"3673" "Unstudentized" "Fisher" 0.775
"3674" "Unstudentized" "Fisher" 0.03
"3675" "Unstudentized" "Fisher" 0.708
"3676" "Unstudentized" "Fisher" 0.748
"3677" "Unstudentized" "Fisher" 0.72
"3678" "Unstudentized" "Fisher" 0.051
"3679" "Unstudentized" "Fisher" 0
"3680" "Unstudentized" "Fisher" 0.607
"3681" "Unstudentized" "Fisher" 0.228
"3682" "Unstudentized" "Fisher" 0.208
"3683" "Unstudentized" "Fisher" 0.088
"3684" "Unstudentized" "Fisher" 0.302
"3685" "Unstudentized" "Fisher" 0.699
"3686" "Unstudentized" "Fisher" 0.302
"3687" "Unstudentized" "Fisher" 0.042
"3688" "Unstudentized" "Fisher" 0.146
"3689" "Unstudentized" "Fisher" 0.093
"3690" "Unstudentized" "Fisher" 0.582
"3691" "Unstudentized" "Fisher" 0.002
"3692" "Unstudentized" "Fisher" 0.548
"3693" "Unstudentized" "Fisher" 0.679
"3694" "Unstudentized" "Fisher" 0.473
"3695" "Unstudentized" "Fisher" 0.35
"3696" "Unstudentized" "Fisher" 0.713
"3697" "Unstudentized" "Fisher" 0.889
"3698" "Unstudentized" "Fisher" 0.484
"3699" "Unstudentized" "Fisher" 0.419
"3700" "Unstudentized" "Fisher" 0.791
"3701" "Unstudentized" "Fisher" 0.584
"3702" "Unstudentized" "Fisher" 0.969
"3703" "Unstudentized" "Fisher" 0.074
"3704" "Unstudentized" "Fisher" 0.878
"3705" "Unstudentized" "Fisher" 0.19
"3706" "Unstudentized" "Fisher" 0.036
"3707" "Unstudentized" "Fisher" 0.282
"3708" "Unstudentized" "Fisher" 0.029
"3709" "Unstudentized" "Fisher" 0.719
"3710" "Unstudentized" "Fisher" 0.459
"3711" "Unstudentized" "Fisher" 0.934
"3712" "Unstudentized" "Fisher" 0.027
"3713" "Unstudentized" "Fisher" 0.458
"3714" "Unstudentized" "Fisher" 0.137
"3715" "Unstudentized" "Fisher" 0.507
"3716" "Unstudentized" "Fisher" 0.168
"3717" "Unstudentized" "Fisher" 0.121
"3718" "Unstudentized" "Fisher" 0.997
"3719" "Unstudentized" "Fisher" 0.404
"3720" "Unstudentized" "Fisher" 0.502
"3721" "Unstudentized" "Fisher" 0.681
"3722" "Unstudentized" "Fisher" 0.289
"3723" "Unstudentized" "Fisher" 0.252
"3724" "Unstudentized" "Fisher" 0.597
"3725" "Unstudentized" "Fisher" 0.141
"3726" "Unstudentized" "Fisher" 0.864
"3727" "Unstudentized" "Fisher" 0.891
"3728" "Unstudentized" "Fisher" 0.566
"3729" "Unstudentized" "Fisher" 0.175
"3730" "Unstudentized" "Fisher" 0.202
"3731" "Unstudentized" "Fisher" 0.003
"3732" "Unstudentized" "Fisher" 0.425
"3733" "Unstudentized" "Fisher" 0.082
"3734" "Unstudentized" "Fisher" 0.561
"3735" "Unstudentized" "Fisher" 0.094
"3736" "Unstudentized" "Fisher" 0.349
"3737" "Unstudentized" "Fisher" 0.684
"3738" "Unstudentized" "Fisher" 0.957
"3739" "Unstudentized" "Fisher" 0.289
"3740" "Unstudentized" "Fisher" 0.441
"3741" "Unstudentized" "Fisher" 0.07
"3742" "Unstudentized" "Fisher" 0.14
"3743" "Unstudentized" "Fisher" 0.714
"3744" "Unstudentized" "Fisher" 0.06
"3745" "Unstudentized" "Fisher" 0.023
"3746" "Unstudentized" "Fisher" 0.915
"3747" "Unstudentized" "Fisher" 0.664
"3748" "Unstudentized" "Fisher" 0.163
"3749" "Unstudentized" "Fisher" 0.688
"3750" "Unstudentized" "Fisher" 0.772
"3751" "Unstudentized" "Fisher" 0.956
"3752" "Unstudentized" "Fisher" 0.063
"3753" "Unstudentized" "Fisher" 0.036
"3754" "Unstudentized" "Fisher" 0.162
"3755" "Unstudentized" "Fisher" 0.314
"3756" "Unstudentized" "Fisher" 0.067
"3757" "Unstudentized" "Fisher" 0.246
"3758" "Unstudentized" "Fisher" 0.576
"3759" "Unstudentized" "Fisher" 0.79
"3760" "Unstudentized" "Fisher" 0.002
"3761" "Unstudentized" "Fisher" 0.009
"3762" "Unstudentized" "Fisher" 0.009
"3763" "Unstudentized" "Fisher" 0.59
"3764" "Unstudentized" "Fisher" 0.738
"3765" "Unstudentized" "Fisher" 0.525
"3766" "Unstudentized" "Fisher" 0.709
"3767" "Unstudentized" "Fisher" 0.032
"3768" "Unstudentized" "Fisher" 0.557
"3769" "Unstudentized" "Fisher" 0.594
"3770" "Unstudentized" "Fisher" 0.048
"3771" "Unstudentized" "Fisher" 0.025
"3772" "Unstudentized" "Fisher" 0.146
"3773" "Unstudentized" "Fisher" 0.449
"3774" "Unstudentized" "Fisher" 0.059
"3775" "Unstudentized" "Fisher" 0.464
"3776" "Unstudentized" "Fisher" 0.666
"3777" "Unstudentized" "Fisher" 0.531
"3778" "Unstudentized" "Fisher" 0.719
"3779" "Unstudentized" "Fisher" 0.373
"3780" "Unstudentized" "Fisher" 0.487
"3781" "Unstudentized" "Fisher" 0.209
"3782" "Unstudentized" "Fisher" 0.279
"3783" "Unstudentized" "Fisher" 0.614
"3784" "Unstudentized" "Fisher" 0.364
"3785" "Unstudentized" "Fisher" 0.414
"3786" "Unstudentized" "Fisher" 0.055
"3787" "Unstudentized" "Fisher" 0.438
"3788" "Unstudentized" "Fisher" 0.412
"3789" "Unstudentized" "Fisher" 0.08
"3790" "Unstudentized" "Fisher" 0.696
"3791" "Unstudentized" "Fisher" 0.2
"3792" "Unstudentized" "Fisher" 0.477
"3793" "Unstudentized" "Fisher" 0.756
"3794" "Unstudentized" "Fisher" 0.732
"3795" "Unstudentized" "Fisher" 0.247
"3796" "Unstudentized" "Fisher" 0.717
"3797" "Unstudentized" "Fisher" 0.126
"3798" "Unstudentized" "Fisher" 0.959
"3799" "Unstudentized" "Fisher" 0.001
"3800" "Unstudentized" "Fisher" 0.01
"3801" "Unstudentized" "Fisher" 0.571
"3802" "Unstudentized" "Fisher" 0.978
"3803" "Unstudentized" "Fisher" 0.878
"3804" "Unstudentized" "Fisher" 0.174
"3805" "Unstudentized" "Fisher" 0.346
"3806" "Unstudentized" "Fisher" 0.355
"3807" "Unstudentized" "Fisher" 0.415
"3808" "Unstudentized" "Fisher" 0.106
"3809" "Unstudentized" "Fisher" 0.395
"3810" "Unstudentized" "Fisher" 0.413
"3811" "Unstudentized" "Fisher" 0.433
"3812" "Unstudentized" "Fisher" 0.321
"3813" "Unstudentized" "Fisher" 0.847
"3814" "Unstudentized" "Fisher" 0.581
"3815" "Unstudentized" "Fisher" 0.835
"3816" "Unstudentized" "Fisher" 0.428
"3817" "Unstudentized" "Fisher" 0.242
"3818" "Unstudentized" "Fisher" 0.037
"3819" "Unstudentized" "Fisher" 0.019
"3820" "Unstudentized" "Fisher" 0.114
"3821" "Unstudentized" "Fisher" 0.508
"3822" "Unstudentized" "Fisher" 0.166
"3823" "Unstudentized" "Fisher" 0.65
"3824" "Unstudentized" "Fisher" 0.179
"3825" "Unstudentized" "Fisher" 0.01
"3826" "Unstudentized" "Fisher" 0.216
"3827" "Unstudentized" "Fisher" 0.374
"3828" "Unstudentized" "Fisher" 0.009
"3829" "Unstudentized" "Fisher" 0.071
"3830" "Unstudentized" "Fisher" 0.774
"3831" "Unstudentized" "Fisher" 0.296
"3832" "Unstudentized" "Fisher" 0.045
"3833" "Unstudentized" "Fisher" 0.198
"3834" "Unstudentized" "Fisher" 0.775
"3835" "Unstudentized" "Fisher" 0.351
"3836" "Unstudentized" "Fisher" 0.09
"3837" "Unstudentized" "Fisher" 0.528
"3838" "Unstudentized" "Fisher" 0.522
"3839" "Unstudentized" "Fisher" 0.298
"3840" "Unstudentized" "Fisher" 0
"3841" "Unstudentized" "Fisher" 0.813
"3842" "Unstudentized" "Fisher" 0
"3843" "Unstudentized" "Fisher" 0.761
"3844" "Unstudentized" "Fisher" 0.701
"3845" "Unstudentized" "Fisher" 0.655
"3846" "Unstudentized" "Fisher" 0.261
"3847" "Unstudentized" "Fisher" 0.825
"3848" "Unstudentized" "Fisher" 0.176
"3849" "Unstudentized" "Fisher" 0.268
"3850" "Unstudentized" "Fisher" 0.582
"3851" "Unstudentized" "Fisher" 0.182
"3852" "Unstudentized" "Fisher" 0.298
"3853" "Unstudentized" "Fisher" 0.714
"3854" "Unstudentized" "Fisher" 0.353
"3855" "Unstudentized" "Fisher" 0.656
"3856" "Unstudentized" "Fisher" 0.581
"3857" "Unstudentized" "Fisher" 0.538
"3858" "Unstudentized" "Fisher" 0.017
"3859" "Unstudentized" "Fisher" 0.664
"3860" "Unstudentized" "Fisher" 0.286
"3861" "Unstudentized" "Fisher" 0.035
"3862" "Unstudentized" "Fisher" 0.505
"3863" "Unstudentized" "Fisher" 0.026
"3864" "Unstudentized" "Fisher" 0.299
"3865" "Unstudentized" "Fisher" 0.065
"3866" "Unstudentized" "Fisher" 0.205
"3867" "Unstudentized" "Fisher" 0.312
"3868" "Unstudentized" "Fisher" 0.415
"3869" "Unstudentized" "Fisher" 0.804
"3870" "Unstudentized" "Fisher" 0.003
"3871" "Unstudentized" "Fisher" 0.719
"3872" "Unstudentized" "Fisher" 0.673
"3873" "Unstudentized" "Fisher" 0.1
"3874" "Unstudentized" "Fisher" 0.814
"3875" "Unstudentized" "Fisher" 0.514
"3876" "Unstudentized" "Fisher" 0.526
"3877" "Unstudentized" "Fisher" 0.994
"3878" "Unstudentized" "Fisher" 0.003
"3879" "Unstudentized" "Fisher" 0.185
"3880" "Unstudentized" "Fisher" 0.081
"3881" "Unstudentized" "Fisher" 0.135
"3882" "Unstudentized" "Fisher" 0.28
"3883" "Unstudentized" "Fisher" 0.289
"3884" "Unstudentized" "Fisher" 0.673
"3885" "Unstudentized" "Fisher" 0.588
"3886" "Unstudentized" "Fisher" 0.689
"3887" "Unstudentized" "Fisher" 0.771
"3888" "Unstudentized" "Fisher" 0.019
"3889" "Unstudentized" "Fisher" 0.324
"3890" "Unstudentized" "Fisher" 0.803
"3891" "Unstudentized" "Fisher" 0.049
"3892" "Unstudentized" "Fisher" 0.607
"3893" "Unstudentized" "Fisher" 0.457
"3894" "Unstudentized" "Fisher" 0.009
"3895" "Unstudentized" "Fisher" 0.198
"3896" "Unstudentized" "Fisher" 0.097
"3897" "Unstudentized" "Fisher" 0
"3898" "Unstudentized" "Fisher" 0.84
"3899" "Unstudentized" "Fisher" 0.204
"3900" "Unstudentized" "Fisher" 0.119
"3901" "Unstudentized" "Fisher" 0.586
"3902" "Unstudentized" "Fisher" 0.914
"3903" "Unstudentized" "Fisher" 0.836
"3904" "Unstudentized" "Fisher" 0.627
"3905" "Unstudentized" "Fisher" 0.273
"3906" "Unstudentized" "Fisher" 0.936
"3907" "Unstudentized" "Fisher" 0.062
"3908" "Unstudentized" "Fisher" 0.038
"3909" "Unstudentized" "Fisher" 0.338
"3910" "Unstudentized" "Fisher" 0.987
"3911" "Unstudentized" "Fisher" 0.52
"3912" "Unstudentized" "Fisher" 0.077
"3913" "Unstudentized" "Fisher" 0.089
"3914" "Unstudentized" "Fisher" 0.064
"3915" "Unstudentized" "Fisher" 0.099
"3916" "Unstudentized" "Fisher" 0.072
"3917" "Unstudentized" "Fisher" 0.285
"3918" "Unstudentized" "Fisher" 0.209
"3919" "Unstudentized" "Fisher" 0.214
"3920" "Unstudentized" "Fisher" 0.092
"3921" "Unstudentized" "Fisher" 0.314
"3922" "Unstudentized" "Fisher" 0.126
"3923" "Unstudentized" "Fisher" 0.077
"3924" "Unstudentized" "Fisher" 0.015
"3925" "Unstudentized" "Fisher" 0.377
"3926" "Unstudentized" "Fisher" 0.732
"3927" "Unstudentized" "Fisher" 0.217
"3928" "Unstudentized" "Fisher" 0.518
"3929" "Unstudentized" "Fisher" 0.623
"3930" "Unstudentized" "Fisher" 0.826
"3931" "Unstudentized" "Fisher" 0.223
"3932" "Unstudentized" "Fisher" 0.079
"3933" "Unstudentized" "Fisher" 0.957
"3934" "Unstudentized" "Fisher" 0.591
"3935" "Unstudentized" "Fisher" 0.31
"3936" "Unstudentized" "Fisher" 0.857
"3937" "Unstudentized" "Fisher" 0.088
"3938" "Unstudentized" "Fisher" 0.973
"3939" "Unstudentized" "Fisher" 0.871
"3940" "Unstudentized" "Fisher" 0.23
"3941" "Unstudentized" "Fisher" 0.657
"3942" "Unstudentized" "Fisher" 0.719
"3943" "Unstudentized" "Fisher" 0.227
"3944" "Unstudentized" "Fisher" 0.104
"3945" "Unstudentized" "Fisher" 0.883
"3946" "Unstudentized" "Fisher" 0.179
"3947" "Unstudentized" "Fisher" 0.274
"3948" "Unstudentized" "Fisher" 0.306
"3949" "Unstudentized" "Fisher" 0.469
"3950" "Unstudentized" "Fisher" 0.143
"3951" "Unstudentized" "Fisher" 0.31
"3952" "Unstudentized" "Fisher" 0.701
"3953" "Unstudentized" "Fisher" 0.355
"3954" "Unstudentized" "Fisher" 0.961
"3955" "Unstudentized" "Fisher" 0.683
"3956" "Unstudentized" "Fisher" 0.539
"3957" "Unstudentized" "Fisher" 0.605
"3958" "Unstudentized" "Fisher" 0.583
"3959" "Unstudentized" "Fisher" 0.234
"3960" "Unstudentized" "Fisher" 0.062
"3961" "Unstudentized" "Fisher" 0.951
"3962" "Unstudentized" "Fisher" 0.263
"3963" "Unstudentized" "Fisher" 0.098
"3964" "Unstudentized" "Fisher" 0.404
"3965" "Unstudentized" "Fisher" 0.656
"3966" "Unstudentized" "Fisher" 0.081
"3967" "Unstudentized" "Fisher" 0.558
"3968" "Unstudentized" "Fisher" 0.026
"3969" "Unstudentized" "Fisher" 0.795
"3970" "Unstudentized" "Fisher" 0.256
"3971" "Unstudentized" "Fisher" 0.034
"3972" "Unstudentized" "Fisher" 0.372
"3973" "Unstudentized" "Fisher" 0.963
"3974" "Unstudentized" "Fisher" 0
"3975" "Unstudentized" "Fisher" 0.843
"3976" "Unstudentized" "Fisher" 0.228
"3977" "Unstudentized" "Fisher" 0.039
"3978" "Unstudentized" "Fisher" 0.45
"3979" "Unstudentized" "Fisher" 0.25
"3980" "Unstudentized" "Fisher" 0.04
"3981" "Unstudentized" "Fisher" 0.08
"3982" "Unstudentized" "Fisher" 0.124
"3983" "Unstudentized" "Fisher" 0.012
"3984" "Unstudentized" "Fisher" 0.292
"3985" "Unstudentized" "Fisher" 0.895
"3986" "Unstudentized" "Fisher" 0.519
"3987" "Unstudentized" "Fisher" 0.026
"3988" "Unstudentized" "Fisher" 0.002
"3989" "Unstudentized" "Fisher" 0.344
"3990" "Unstudentized" "Fisher" 0.553
"3991" "Unstudentized" "Fisher" 0.869
"3992" "Unstudentized" "Fisher" 0.83
"3993" "Unstudentized" "Fisher" 0.747
"3994" "Unstudentized" "Fisher" 0.326
"3995" "Unstudentized" "Fisher" 0.164
"3996" "Unstudentized" "Fisher" 0.133
"3997" "Unstudentized" "Fisher" 0.221
"3998" "Unstudentized" "Fisher" 0.403
"3999" "Unstudentized" "Fisher" 0.071
"4000" "Unstudentized" "Fisher" 0.008
"4001" "Classic t-statistic" "Fisher" 0.503
"4002" "Classic t-statistic" "Fisher" 0.559
"4003" "Classic t-statistic" "Fisher" 0.016
"4004" "Classic t-statistic" "Fisher" 0.225
"4005" "Classic t-statistic" "Fisher" 0.088
"4006" "Classic t-statistic" "Fisher" 0.363
"4007" "Classic t-statistic" "Fisher" 0.355
"4008" "Classic t-statistic" "Fisher" 0.105
"4009" "Classic t-statistic" "Fisher" 0.077
"4010" "Classic t-statistic" "Fisher" 0.175
"4011" "Classic t-statistic" "Fisher" 0.309
"4012" "Classic t-statistic" "Fisher" 0.888
"4013" "Classic t-statistic" "Fisher" 0.642
"4014" "Classic t-statistic" "Fisher" 0.26
"4015" "Classic t-statistic" "Fisher" 0.384
"4016" "Classic t-statistic" "Fisher" 0.568
"4017" "Classic t-statistic" "Fisher" 0.295
"4018" "Classic t-statistic" "Fisher" 0.423
"4019" "Classic t-statistic" "Fisher" 0.262
"4020" "Classic t-statistic" "Fisher" 0.478
"4021" "Classic t-statistic" "Fisher" 0.485
"4022" "Classic t-statistic" "Fisher" 0.48
"4023" "Classic t-statistic" "Fisher" 0.596
"4024" "Classic t-statistic" "Fisher" 0.872
"4025" "Classic t-statistic" "Fisher" 0.172
"4026" "Classic t-statistic" "Fisher" 0.284
"4027" "Classic t-statistic" "Fisher" 0.219
"4028" "Classic t-statistic" "Fisher" 0.081
"4029" "Classic t-statistic" "Fisher" 0.017
"4030" "Classic t-statistic" "Fisher" 0.418
"4031" "Classic t-statistic" "Fisher" 0.353
"4032" "Classic t-statistic" "Fisher" 0.605
"4033" "Classic t-statistic" "Fisher" 0.666
"4034" "Classic t-statistic" "Fisher" 0.896
"4035" "Classic t-statistic" "Fisher" 0.722
"4036" "Classic t-statistic" "Fisher" 0.703
"4037" "Classic t-statistic" "Fisher" 0.907
"4038" "Classic t-statistic" "Fisher" 0.56
"4039" "Classic t-statistic" "Fisher" 0.704
"4040" "Classic t-statistic" "Fisher" 0.071
"4041" "Classic t-statistic" "Fisher" 0.355
"4042" "Classic t-statistic" "Fisher" 0.781
"4043" "Classic t-statistic" "Fisher" 0.788
"4044" "Classic t-statistic" "Fisher" 0.914
"4045" "Classic t-statistic" "Fisher" 0.72
"4046" "Classic t-statistic" "Fisher" 0.883
"4047" "Classic t-statistic" "Fisher" 0.674
"4048" "Classic t-statistic" "Fisher" 0.669
"4049" "Classic t-statistic" "Fisher" 0.361
"4050" "Classic t-statistic" "Fisher" 0.234
"4051" "Classic t-statistic" "Fisher" 0.281
"4052" "Classic t-statistic" "Fisher" 0.257
"4053" "Classic t-statistic" "Fisher" 0.592
"4054" "Classic t-statistic" "Fisher" 0.503
"4055" "Classic t-statistic" "Fisher" 0.506
"4056" "Classic t-statistic" "Fisher" 0.737
"4057" "Classic t-statistic" "Fisher" 0.541
"4058" "Classic t-statistic" "Fisher" 0.113
"4059" "Classic t-statistic" "Fisher" 0.63
"4060" "Classic t-statistic" "Fisher" 0.07
"4061" "Classic t-statistic" "Fisher" 0.611
"4062" "Classic t-statistic" "Fisher" 0.928
"4063" "Classic t-statistic" "Fisher" 0.26
"4064" "Classic t-statistic" "Fisher" 0.574
"4065" "Classic t-statistic" "Fisher" 0.371
"4066" "Classic t-statistic" "Fisher" 0.176
"4067" "Classic t-statistic" "Fisher" 0.798
"4068" "Classic t-statistic" "Fisher" 0.023
"4069" "Classic t-statistic" "Fisher" 0
"4070" "Classic t-statistic" "Fisher" 0.953
"4071" "Classic t-statistic" "Fisher" 0.615
"4072" "Classic t-statistic" "Fisher" 0.776
"4073" "Classic t-statistic" "Fisher" 0.158
"4074" "Classic t-statistic" "Fisher" 0.57
"4075" "Classic t-statistic" "Fisher" 0.017
"4076" "Classic t-statistic" "Fisher" 0.166
"4077" "Classic t-statistic" "Fisher" 0.033
"4078" "Classic t-statistic" "Fisher" 0.18
"4079" "Classic t-statistic" "Fisher" 0.278
"4080" "Classic t-statistic" "Fisher" 0.381
"4081" "Classic t-statistic" "Fisher" 0.805
"4082" "Classic t-statistic" "Fisher" 0.122
"4083" "Classic t-statistic" "Fisher" 0.703
"4084" "Classic t-statistic" "Fisher" 0.02
"4085" "Classic t-statistic" "Fisher" 0.284
"4086" "Classic t-statistic" "Fisher" 0.23
"4087" "Classic t-statistic" "Fisher" 0.762
"4088" "Classic t-statistic" "Fisher" 0.974
"4089" "Classic t-statistic" "Fisher" 0.307
"4090" "Classic t-statistic" "Fisher" 0.513
"4091" "Classic t-statistic" "Fisher" 0.024
"4092" "Classic t-statistic" "Fisher" 0.117
"4093" "Classic t-statistic" "Fisher" 0.688
"4094" "Classic t-statistic" "Fisher" 0.859
"4095" "Classic t-statistic" "Fisher" 0.838
"4096" "Classic t-statistic" "Fisher" 0.512
"4097" "Classic t-statistic" "Fisher" 0.264
"4098" "Classic t-statistic" "Fisher" 0.598
"4099" "Classic t-statistic" "Fisher" 0.572
"4100" "Classic t-statistic" "Fisher" 0.608
"4101" "Classic t-statistic" "Fisher" 0.907
"4102" "Classic t-statistic" "Fisher" 0.514
"4103" "Classic t-statistic" "Fisher" 0.158
"4104" "Classic t-statistic" "Fisher" 0.416
"4105" "Classic t-statistic" "Fisher" 0.429
"4106" "Classic t-statistic" "Fisher" 0.359
"4107" "Classic t-statistic" "Fisher" 0.909
"4108" "Classic t-statistic" "Fisher" 0
"4109" "Classic t-statistic" "Fisher" 0.077
"4110" "Classic t-statistic" "Fisher" 0.898
"4111" "Classic t-statistic" "Fisher" 0.115
"4112" "Classic t-statistic" "Fisher" 0.329
"4113" "Classic t-statistic" "Fisher" 0.007
"4114" "Classic t-statistic" "Fisher" 0.27
"4115" "Classic t-statistic" "Fisher" 0.001
"4116" "Classic t-statistic" "Fisher" 0.079
"4117" "Classic t-statistic" "Fisher" 0.179
"4118" "Classic t-statistic" "Fisher" 0.765
"4119" "Classic t-statistic" "Fisher" 0.281
"4120" "Classic t-statistic" "Fisher" 0.283
"4121" "Classic t-statistic" "Fisher" 0.494
"4122" "Classic t-statistic" "Fisher" 0.096
"4123" "Classic t-statistic" "Fisher" 0.621
"4124" "Classic t-statistic" "Fisher" 0.936
"4125" "Classic t-statistic" "Fisher" 0.018
"4126" "Classic t-statistic" "Fisher" 0.45
"4127" "Classic t-statistic" "Fisher" 0.77
"4128" "Classic t-statistic" "Fisher" 0.768
"4129" "Classic t-statistic" "Fisher" 0.013
"4130" "Classic t-statistic" "Fisher" 0.791
"4131" "Classic t-statistic" "Fisher" 0.785
"4132" "Classic t-statistic" "Fisher" 0.579
"4133" "Classic t-statistic" "Fisher" 0.197
"4134" "Classic t-statistic" "Fisher" 0.2
"4135" "Classic t-statistic" "Fisher" 0.066
"4136" "Classic t-statistic" "Fisher" 0.623
"4137" "Classic t-statistic" "Fisher" 0.001
"4138" "Classic t-statistic" "Fisher" 0.751
"4139" "Classic t-statistic" "Fisher" 0.046
"4140" "Classic t-statistic" "Fisher" 0.625
"4141" "Classic t-statistic" "Fisher" 0
"4142" "Classic t-statistic" "Fisher" 0.099
"4143" "Classic t-statistic" "Fisher" 0.703
"4144" "Classic t-statistic" "Fisher" 0.149
"4145" "Classic t-statistic" "Fisher" 0.401
"4146" "Classic t-statistic" "Fisher" 0.05
"4147" "Classic t-statistic" "Fisher" 0.155
"4148" "Classic t-statistic" "Fisher" 0.946
"4149" "Classic t-statistic" "Fisher" 0.721
"4150" "Classic t-statistic" "Fisher" 0.531
"4151" "Classic t-statistic" "Fisher" 0.494
"4152" "Classic t-statistic" "Fisher" 0.782
"4153" "Classic t-statistic" "Fisher" 0.847
"4154" "Classic t-statistic" "Fisher" 0.127
"4155" "Classic t-statistic" "Fisher" 0.28
"4156" "Classic t-statistic" "Fisher" 0.374
"4157" "Classic t-statistic" "Fisher" 0.091
"4158" "Classic t-statistic" "Fisher" 0.074
"4159" "Classic t-statistic" "Fisher" 0.609
"4160" "Classic t-statistic" "Fisher" 0.093
"4161" "Classic t-statistic" "Fisher" 0.93
"4162" "Classic t-statistic" "Fisher" 0.627
"4163" "Classic t-statistic" "Fisher" 0.822
"4164" "Classic t-statistic" "Fisher" 1
"4165" "Classic t-statistic" "Fisher" 0.138
"4166" "Classic t-statistic" "Fisher" 0.391
"4167" "Classic t-statistic" "Fisher" 0.283
"4168" "Classic t-statistic" "Fisher" 0.997
"4169" "Classic t-statistic" "Fisher" 0.667
"4170" "Classic t-statistic" "Fisher" 0.628
"4171" "Classic t-statistic" "Fisher" 0.169
"4172" "Classic t-statistic" "Fisher" 0.234
"4173" "Classic t-statistic" "Fisher" 0.574
"4174" "Classic t-statistic" "Fisher" 0.353
"4175" "Classic t-statistic" "Fisher" 0.438
"4176" "Classic t-statistic" "Fisher" 0.03
"4177" "Classic t-statistic" "Fisher" 0.723
"4178" "Classic t-statistic" "Fisher" 0.171
"4179" "Classic t-statistic" "Fisher" 0.037
"4180" "Classic t-statistic" "Fisher" 0.474
"4181" "Classic t-statistic" "Fisher" 0.636
"4182" "Classic t-statistic" "Fisher" 0.08
"4183" "Classic t-statistic" "Fisher" 0.069
"4184" "Classic t-statistic" "Fisher" 0.673
"4185" "Classic t-statistic" "Fisher" 0.9
"4186" "Classic t-statistic" "Fisher" 0.007
"4187" "Classic t-statistic" "Fisher" 0.217
"4188" "Classic t-statistic" "Fisher" 0.263
"4189" "Classic t-statistic" "Fisher" 0.658
"4190" "Classic t-statistic" "Fisher" 0.972
"4191" "Classic t-statistic" "Fisher" 0.703
"4192" "Classic t-statistic" "Fisher" 0.266
"4193" "Classic t-statistic" "Fisher" 0.947
"4194" "Classic t-statistic" "Fisher" 0.929
"4195" "Classic t-statistic" "Fisher" 0.015
"4196" "Classic t-statistic" "Fisher" 0.077
"4197" "Classic t-statistic" "Fisher" 0.741
"4198" "Classic t-statistic" "Fisher" 0.266
"4199" "Classic t-statistic" "Fisher" 0.787
"4200" "Classic t-statistic" "Fisher" 0.197
"4201" "Classic t-statistic" "Fisher" 0.825
"4202" "Classic t-statistic" "Fisher" 0.694
"4203" "Classic t-statistic" "Fisher" 0.041
"4204" "Classic t-statistic" "Fisher" 0.158
"4205" "Classic t-statistic" "Fisher" 0.259
"4206" "Classic t-statistic" "Fisher" 0.755
"4207" "Classic t-statistic" "Fisher" 0.217
"4208" "Classic t-statistic" "Fisher" 0.267
"4209" "Classic t-statistic" "Fisher" 0.774
"4210" "Classic t-statistic" "Fisher" 0.425
"4211" "Classic t-statistic" "Fisher" 0.792
"4212" "Classic t-statistic" "Fisher" 0.674
"4213" "Classic t-statistic" "Fisher" 0.178
"4214" "Classic t-statistic" "Fisher" 0.638
"4215" "Classic t-statistic" "Fisher" 0.726
"4216" "Classic t-statistic" "Fisher" 0.035
"4217" "Classic t-statistic" "Fisher" 0.018
"4218" "Classic t-statistic" "Fisher" 0.876
"4219" "Classic t-statistic" "Fisher" 0.116
"4220" "Classic t-statistic" "Fisher" 0.044
"4221" "Classic t-statistic" "Fisher" 0.012
"4222" "Classic t-statistic" "Fisher" 0.172
"4223" "Classic t-statistic" "Fisher" 0.563
"4224" "Classic t-statistic" "Fisher" 0.517
"4225" "Classic t-statistic" "Fisher" 0.459
"4226" "Classic t-statistic" "Fisher" 0.173
"4227" "Classic t-statistic" "Fisher" 0.423
"4228" "Classic t-statistic" "Fisher" 0.221
"4229" "Classic t-statistic" "Fisher" 0.609
"4230" "Classic t-statistic" "Fisher" 0.737
"4231" "Classic t-statistic" "Fisher" 0.991
"4232" "Classic t-statistic" "Fisher" 0.336
"4233" "Classic t-statistic" "Fisher" 0.589
"4234" "Classic t-statistic" "Fisher" 0.412
"4235" "Classic t-statistic" "Fisher" 0.715
"4236" "Classic t-statistic" "Fisher" 0.26
"4237" "Classic t-statistic" "Fisher" 0.756
"4238" "Classic t-statistic" "Fisher" 0.408
"4239" "Classic t-statistic" "Fisher" 0.352
"4240" "Classic t-statistic" "Fisher" 0.253
"4241" "Classic t-statistic" "Fisher" 0.708
"4242" "Classic t-statistic" "Fisher" 0.882
"4243" "Classic t-statistic" "Fisher" 0
"4244" "Classic t-statistic" "Fisher" 0.011
"4245" "Classic t-statistic" "Fisher" 0.769
"4246" "Classic t-statistic" "Fisher" 0.446
"4247" "Classic t-statistic" "Fisher" 0.371
"4248" "Classic t-statistic" "Fisher" 0.569
"4249" "Classic t-statistic" "Fisher" 0.181
"4250" "Classic t-statistic" "Fisher" 0.167
"4251" "Classic t-statistic" "Fisher" 0.658
"4252" "Classic t-statistic" "Fisher" 0.865
"4253" "Classic t-statistic" "Fisher" 0.493
"4254" "Classic t-statistic" "Fisher" 0.975
"4255" "Classic t-statistic" "Fisher" 0.766
"4256" "Classic t-statistic" "Fisher" 0.956
"4257" "Classic t-statistic" "Fisher" 0.013
"4258" "Classic t-statistic" "Fisher" 0.304
"4259" "Classic t-statistic" "Fisher" 0.822
"4260" "Classic t-statistic" "Fisher" 0.015
"4261" "Classic t-statistic" "Fisher" 0.498
"4262" "Classic t-statistic" "Fisher" 0.725
"4263" "Classic t-statistic" "Fisher" 0.424
"4264" "Classic t-statistic" "Fisher" 0.306
"4265" "Classic t-statistic" "Fisher" 0.171
"4266" "Classic t-statistic" "Fisher" 0.573
"4267" "Classic t-statistic" "Fisher" 0.986
"4268" "Classic t-statistic" "Fisher" 0.069
"4269" "Classic t-statistic" "Fisher" 0.064
"4270" "Classic t-statistic" "Fisher" 0.199
"4271" "Classic t-statistic" "Fisher" 0.93
"4272" "Classic t-statistic" "Fisher" 0.373
"4273" "Classic t-statistic" "Fisher" 0.004
"4274" "Classic t-statistic" "Fisher" 0.411
"4275" "Classic t-statistic" "Fisher" 0.569
"4276" "Classic t-statistic" "Fisher" 0.025
"4277" "Classic t-statistic" "Fisher" 0.213
"4278" "Classic t-statistic" "Fisher" 0.454
"4279" "Classic t-statistic" "Fisher" 0.876
"4280" "Classic t-statistic" "Fisher" 0.007
"4281" "Classic t-statistic" "Fisher" 0.578
"4282" "Classic t-statistic" "Fisher" 0.776
"4283" "Classic t-statistic" "Fisher" 0.572
"4284" "Classic t-statistic" "Fisher" 0.001
"4285" "Classic t-statistic" "Fisher" 0.218
"4286" "Classic t-statistic" "Fisher" 0.424
"4287" "Classic t-statistic" "Fisher" 0.183
"4288" "Classic t-statistic" "Fisher" 0.838
"4289" "Classic t-statistic" "Fisher" 0.545
"4290" "Classic t-statistic" "Fisher" 0.873
"4291" "Classic t-statistic" "Fisher" 0.262
"4292" "Classic t-statistic" "Fisher" 0.703
"4293" "Classic t-statistic" "Fisher" 0.203
"4294" "Classic t-statistic" "Fisher" 0.945
"4295" "Classic t-statistic" "Fisher" 0.721
"4296" "Classic t-statistic" "Fisher" 0.58
"4297" "Classic t-statistic" "Fisher" 0.204
"4298" "Classic t-statistic" "Fisher" 0.605
"4299" "Classic t-statistic" "Fisher" 0.187
"4300" "Classic t-statistic" "Fisher" 0.792
"4301" "Classic t-statistic" "Fisher" 0.234
"4302" "Classic t-statistic" "Fisher" 0.012
"4303" "Classic t-statistic" "Fisher" 0.089
"4304" "Classic t-statistic" "Fisher" 0.926
"4305" "Classic t-statistic" "Fisher" 0.028
"4306" "Classic t-statistic" "Fisher" 0.029
"4307" "Classic t-statistic" "Fisher" 0.236
"4308" "Classic t-statistic" "Fisher" 0.181
"4309" "Classic t-statistic" "Fisher" 0.434
"4310" "Classic t-statistic" "Fisher" 0.041
"4311" "Classic t-statistic" "Fisher" 0.606
"4312" "Classic t-statistic" "Fisher" 0.23
"4313" "Classic t-statistic" "Fisher" 0.64
"4314" "Classic t-statistic" "Fisher" 0.015
"4315" "Classic t-statistic" "Fisher" 0.034
"4316" "Classic t-statistic" "Fisher" 0.655
"4317" "Classic t-statistic" "Fisher" 0.844
"4318" "Classic t-statistic" "Fisher" 0.427
"4319" "Classic t-statistic" "Fisher" 0.486
"4320" "Classic t-statistic" "Fisher" 0.453
"4321" "Classic t-statistic" "Fisher" 0.186
"4322" "Classic t-statistic" "Fisher" 0.538
"4323" "Classic t-statistic" "Fisher" 0.82
"4324" "Classic t-statistic" "Fisher" 0.077
"4325" "Classic t-statistic" "Fisher" 0.194
"4326" "Classic t-statistic" "Fisher" 0.92
"4327" "Classic t-statistic" "Fisher" 0.274
"4328" "Classic t-statistic" "Fisher" 0.948
"4329" "Classic t-statistic" "Fisher" 0.729
"4330" "Classic t-statistic" "Fisher" 0.361
"4331" "Classic t-statistic" "Fisher" 0.347
"4332" "Classic t-statistic" "Fisher" 0.878
"4333" "Classic t-statistic" "Fisher" 0.595
"4334" "Classic t-statistic" "Fisher" 0.264
"4335" "Classic t-statistic" "Fisher" 0.691
"4336" "Classic t-statistic" "Fisher" 0.32
"4337" "Classic t-statistic" "Fisher" 0.743
"4338" "Classic t-statistic" "Fisher" 0.174
"4339" "Classic t-statistic" "Fisher" 0.154
"4340" "Classic t-statistic" "Fisher" 0.013
"4341" "Classic t-statistic" "Fisher" 0.691
"4342" "Classic t-statistic" "Fisher" 0.006
"4343" "Classic t-statistic" "Fisher" 0.504
"4344" "Classic t-statistic" "Fisher" 0.996
"4345" "Classic t-statistic" "Fisher" 0.519
"4346" "Classic t-statistic" "Fisher" 0.568
"4347" "Classic t-statistic" "Fisher" 0.002
"4348" "Classic t-statistic" "Fisher" 0.287
"4349" "Classic t-statistic" "Fisher" 0.354
"4350" "Classic t-statistic" "Fisher" 0.907
"4351" "Classic t-statistic" "Fisher" 0.125
"4352" "Classic t-statistic" "Fisher" 0.211
"4353" "Classic t-statistic" "Fisher" 0.862
"4354" "Classic t-statistic" "Fisher" 0.864
"4355" "Classic t-statistic" "Fisher" 0.038
"4356" "Classic t-statistic" "Fisher" 0.004
"4357" "Classic t-statistic" "Fisher" 0.871
"4358" "Classic t-statistic" "Fisher" 0.084
"4359" "Classic t-statistic" "Fisher" 0.524
"4360" "Classic t-statistic" "Fisher" 0.117
"4361" "Classic t-statistic" "Fisher" 0.054
"4362" "Classic t-statistic" "Fisher" 0.896
"4363" "Classic t-statistic" "Fisher" 0.877
"4364" "Classic t-statistic" "Fisher" 0.262
"4365" "Classic t-statistic" "Fisher" 0.036
"4366" "Classic t-statistic" "Fisher" 0.631
"4367" "Classic t-statistic" "Fisher" 0.153
"4368" "Classic t-statistic" "Fisher" 0.007
"4369" "Classic t-statistic" "Fisher" 0.925
"4370" "Classic t-statistic" "Fisher" 0.854
"4371" "Classic t-statistic" "Fisher" 0.065
"4372" "Classic t-statistic" "Fisher" 0.049
"4373" "Classic t-statistic" "Fisher" 0.519
"4374" "Classic t-statistic" "Fisher" 0.202
"4375" "Classic t-statistic" "Fisher" 0.093
"4376" "Classic t-statistic" "Fisher" 0.154
"4377" "Classic t-statistic" "Fisher" 0.351
"4378" "Classic t-statistic" "Fisher" 0.852
"4379" "Classic t-statistic" "Fisher" 0.886
"4380" "Classic t-statistic" "Fisher" 0.963
"4381" "Classic t-statistic" "Fisher" 0.238
"4382" "Classic t-statistic" "Fisher" 0.792
"4383" "Classic t-statistic" "Fisher" 0.877
"4384" "Classic t-statistic" "Fisher" 0.984
"4385" "Classic t-statistic" "Fisher" 0.97
"4386" "Classic t-statistic" "Fisher" 0.007
"4387" "Classic t-statistic" "Fisher" 0.155
"4388" "Classic t-statistic" "Fisher" 0.291
"4389" "Classic t-statistic" "Fisher" 0.144
"4390" "Classic t-statistic" "Fisher" 0.195
"4391" "Classic t-statistic" "Fisher" 0.804
"4392" "Classic t-statistic" "Fisher" 0.306
"4393" "Classic t-statistic" "Fisher" 0.211
"4394" "Classic t-statistic" "Fisher" 0.049
"4395" "Classic t-statistic" "Fisher" 0.477
"4396" "Classic t-statistic" "Fisher" 0.069
"4397" "Classic t-statistic" "Fisher" 0.615
"4398" "Classic t-statistic" "Fisher" 0.188
"4399" "Classic t-statistic" "Fisher" 0.341
"4400" "Classic t-statistic" "Fisher" 0.483
"4401" "Classic t-statistic" "Fisher" 0.207
"4402" "Classic t-statistic" "Fisher" 0.507
"4403" "Classic t-statistic" "Fisher" 0.238
"4404" "Classic t-statistic" "Fisher" 0.732
"4405" "Classic t-statistic" "Fisher" 0.662
"4406" "Classic t-statistic" "Fisher" 0.297
"4407" "Classic t-statistic" "Fisher" 0.676
"4408" "Classic t-statistic" "Fisher" 0.187
"4409" "Classic t-statistic" "Fisher" 0.734
"4410" "Classic t-statistic" "Fisher" 0.072
"4411" "Classic t-statistic" "Fisher" 0.112
"4412" "Classic t-statistic" "Fisher" 0.028
"4413" "Classic t-statistic" "Fisher" 0.336
"4414" "Classic t-statistic" "Fisher" 0.43
"4415" "Classic t-statistic" "Fisher" 0.986
"4416" "Classic t-statistic" "Fisher" 0.004
"4417" "Classic t-statistic" "Fisher" 0.272
"4418" "Classic t-statistic" "Fisher" 0.22
"4419" "Classic t-statistic" "Fisher" 0.231
"4420" "Classic t-statistic" "Fisher" 0.019
"4421" "Classic t-statistic" "Fisher" 0.56
"4422" "Classic t-statistic" "Fisher" 0.049
"4423" "Classic t-statistic" "Fisher" 0.126
"4424" "Classic t-statistic" "Fisher" 0.201
"4425" "Classic t-statistic" "Fisher" 0.967
"4426" "Classic t-statistic" "Fisher" 0.199
"4427" "Classic t-statistic" "Fisher" 0.497
"4428" "Classic t-statistic" "Fisher" 0.006
"4429" "Classic t-statistic" "Fisher" 0.164
"4430" "Classic t-statistic" "Fisher" 0.008
"4431" "Classic t-statistic" "Fisher" 0.575
"4432" "Classic t-statistic" "Fisher" 0.036
"4433" "Classic t-statistic" "Fisher" 0.091
"4434" "Classic t-statistic" "Fisher" 0.458
"4435" "Classic t-statistic" "Fisher" 0.916
"4436" "Classic t-statistic" "Fisher" 0.103
"4437" "Classic t-statistic" "Fisher" 0.803
"4438" "Classic t-statistic" "Fisher" 0.906
"4439" "Classic t-statistic" "Fisher" 0.322
"4440" "Classic t-statistic" "Fisher" 0.546
"4441" "Classic t-statistic" "Fisher" 0.512
"4442" "Classic t-statistic" "Fisher" 0.349
"4443" "Classic t-statistic" "Fisher" 0.608
"4444" "Classic t-statistic" "Fisher" 0.309
"4445" "Classic t-statistic" "Fisher" 0.727
"4446" "Classic t-statistic" "Fisher" 0.998
"4447" "Classic t-statistic" "Fisher" 0.042
"4448" "Classic t-statistic" "Fisher" 0.167
"4449" "Classic t-statistic" "Fisher" 0.238
"4450" "Classic t-statistic" "Fisher" 0.164
"4451" "Classic t-statistic" "Fisher" 0.44
"4452" "Classic t-statistic" "Fisher" 0.902
"4453" "Classic t-statistic" "Fisher" 0.36
"4454" "Classic t-statistic" "Fisher" 0.826
"4455" "Classic t-statistic" "Fisher" 0.699
"4456" "Classic t-statistic" "Fisher" 0.528
"4457" "Classic t-statistic" "Fisher" 0.12
"4458" "Classic t-statistic" "Fisher" 0.05
"4459" "Classic t-statistic" "Fisher" 0.67
"4460" "Classic t-statistic" "Fisher" 0.275
"4461" "Classic t-statistic" "Fisher" 0.099
"4462" "Classic t-statistic" "Fisher" 0.617
"4463" "Classic t-statistic" "Fisher" 0.096
"4464" "Classic t-statistic" "Fisher" 0.858
"4465" "Classic t-statistic" "Fisher" 0.196
"4466" "Classic t-statistic" "Fisher" 0.003
"4467" "Classic t-statistic" "Fisher" 0.717
"4468" "Classic t-statistic" "Fisher" 0.828
"4469" "Classic t-statistic" "Fisher" 0.035
"4470" "Classic t-statistic" "Fisher" 0.218
"4471" "Classic t-statistic" "Fisher" 0.07
"4472" "Classic t-statistic" "Fisher" 0.539
"4473" "Classic t-statistic" "Fisher" 0.753
"4474" "Classic t-statistic" "Fisher" 0.884
"4475" "Classic t-statistic" "Fisher" 0.898
"4476" "Classic t-statistic" "Fisher" 0.357
"4477" "Classic t-statistic" "Fisher" 0.329
"4478" "Classic t-statistic" "Fisher" 0.086
"4479" "Classic t-statistic" "Fisher" 0.663
"4480" "Classic t-statistic" "Fisher" 0.816
"4481" "Classic t-statistic" "Fisher" 0.001
"4482" "Classic t-statistic" "Fisher" 0.571
"4483" "Classic t-statistic" "Fisher" 0.125
"4484" "Classic t-statistic" "Fisher" 0.184
"4485" "Classic t-statistic" "Fisher" 0.922
"4486" "Classic t-statistic" "Fisher" 0.147
"4487" "Classic t-statistic" "Fisher" 0.038
"4488" "Classic t-statistic" "Fisher" 0.567
"4489" "Classic t-statistic" "Fisher" 0.851
"4490" "Classic t-statistic" "Fisher" 0.345
"4491" "Classic t-statistic" "Fisher" 0.341
"4492" "Classic t-statistic" "Fisher" 0.836
"4493" "Classic t-statistic" "Fisher" 0.07
"4494" "Classic t-statistic" "Fisher" 0.018
"4495" "Classic t-statistic" "Fisher" 0.013
"4496" "Classic t-statistic" "Fisher" 0.783
"4497" "Classic t-statistic" "Fisher" 0.863
"4498" "Classic t-statistic" "Fisher" 0.291
"4499" "Classic t-statistic" "Fisher" 0.536
"4500" "Classic t-statistic" "Fisher" 0.994
"4501" "Classic t-statistic" "Fisher" 0.467
"4502" "Classic t-statistic" "Fisher" 0.631
"4503" "Classic t-statistic" "Fisher" 0.695
"4504" "Classic t-statistic" "Fisher" 0.279
"4505" "Classic t-statistic" "Fisher" 0.025
"4506" "Classic t-statistic" "Fisher" 0.543
"4507" "Classic t-statistic" "Fisher" 0.665
"4508" "Classic t-statistic" "Fisher" 0.581
"4509" "Classic t-statistic" "Fisher" 0.78
"4510" "Classic t-statistic" "Fisher" 0.715
"4511" "Classic t-statistic" "Fisher" 0.285
"4512" "Classic t-statistic" "Fisher" 0.56
"4513" "Classic t-statistic" "Fisher" 0.221
"4514" "Classic t-statistic" "Fisher" 0.783
"4515" "Classic t-statistic" "Fisher" 0.654
"4516" "Classic t-statistic" "Fisher" 0.443
"4517" "Classic t-statistic" "Fisher" 0.668
"4518" "Classic t-statistic" "Fisher" 0.794
"4519" "Classic t-statistic" "Fisher" 0.084
"4520" "Classic t-statistic" "Fisher" 0.81
"4521" "Classic t-statistic" "Fisher" 0.784
"4522" "Classic t-statistic" "Fisher" 0.845
"4523" "Classic t-statistic" "Fisher" 0.568
"4524" "Classic t-statistic" "Fisher" 0.209
"4525" "Classic t-statistic" "Fisher" 0.345
"4526" "Classic t-statistic" "Fisher" 0.105
"4527" "Classic t-statistic" "Fisher" 0.002
"4528" "Classic t-statistic" "Fisher" 0.623
"4529" "Classic t-statistic" "Fisher" 0.384
"4530" "Classic t-statistic" "Fisher" 0.762
"4531" "Classic t-statistic" "Fisher" 0.955
"4532" "Classic t-statistic" "Fisher" 0.292
"4533" "Classic t-statistic" "Fisher" 0.144
"4534" "Classic t-statistic" "Fisher" 0.757
"4535" "Classic t-statistic" "Fisher" 0.258
"4536" "Classic t-statistic" "Fisher" 0.92
"4537" "Classic t-statistic" "Fisher" 0.401
"4538" "Classic t-statistic" "Fisher" 0.139
"4539" "Classic t-statistic" "Fisher" 0.196
"4540" "Classic t-statistic" "Fisher" 0.368
"4541" "Classic t-statistic" "Fisher" 0.241
"4542" "Classic t-statistic" "Fisher" 0.77
"4543" "Classic t-statistic" "Fisher" 0.965
"4544" "Classic t-statistic" "Fisher" 0.39
"4545" "Classic t-statistic" "Fisher" 0.439
"4546" "Classic t-statistic" "Fisher" 0.065
"4547" "Classic t-statistic" "Fisher" 0.253
"4548" "Classic t-statistic" "Fisher" 0.291
"4549" "Classic t-statistic" "Fisher" 0.676
"4550" "Classic t-statistic" "Fisher" 0.531
"4551" "Classic t-statistic" "Fisher" 0.423
"4552" "Classic t-statistic" "Fisher" 0.874
"4553" "Classic t-statistic" "Fisher" 0.012
"4554" "Classic t-statistic" "Fisher" 0.293
"4555" "Classic t-statistic" "Fisher" 0.057
"4556" "Classic t-statistic" "Fisher" 0.521
"4557" "Classic t-statistic" "Fisher" 0.588
"4558" "Classic t-statistic" "Fisher" 0.575
"4559" "Classic t-statistic" "Fisher" 0.891
"4560" "Classic t-statistic" "Fisher" 0.989
"4561" "Classic t-statistic" "Fisher" 0.017
"4562" "Classic t-statistic" "Fisher" 0.55
"4563" "Classic t-statistic" "Fisher" 0.744
"4564" "Classic t-statistic" "Fisher" 0.501
"4565" "Classic t-statistic" "Fisher" 0.493
"4566" "Classic t-statistic" "Fisher" 0.042
"4567" "Classic t-statistic" "Fisher" 0.038
"4568" "Classic t-statistic" "Fisher" 0.765
"4569" "Classic t-statistic" "Fisher" 0.716
"4570" "Classic t-statistic" "Fisher" 0.419
"4571" "Classic t-statistic" "Fisher" 0.046
"4572" "Classic t-statistic" "Fisher" 0.331
"4573" "Classic t-statistic" "Fisher" 0.855
"4574" "Classic t-statistic" "Fisher" 0.505
"4575" "Classic t-statistic" "Fisher" 0.727
"4576" "Classic t-statistic" "Fisher" 0.838
"4577" "Classic t-statistic" "Fisher" 0.335
"4578" "Classic t-statistic" "Fisher" 0.301
"4579" "Classic t-statistic" "Fisher" 0.035
"4580" "Classic t-statistic" "Fisher" 0.86
"4581" "Classic t-statistic" "Fisher" 0.328
"4582" "Classic t-statistic" "Fisher" 0.66
"4583" "Classic t-statistic" "Fisher" 0.012
"4584" "Classic t-statistic" "Fisher" 0.067
"4585" "Classic t-statistic" "Fisher" 0.173
"4586" "Classic t-statistic" "Fisher" 0.957
"4587" "Classic t-statistic" "Fisher" 0.751
"4588" "Classic t-statistic" "Fisher" 0.112
"4589" "Classic t-statistic" "Fisher" 0.325
"4590" "Classic t-statistic" "Fisher" 0.848
"4591" "Classic t-statistic" "Fisher" 0.241
"4592" "Classic t-statistic" "Fisher" 0.127
"4593" "Classic t-statistic" "Fisher" 0.001
"4594" "Classic t-statistic" "Fisher" 0.225
"4595" "Classic t-statistic" "Fisher" 0.291
"4596" "Classic t-statistic" "Fisher" 0.676
"4597" "Classic t-statistic" "Fisher" 0.735
"4598" "Classic t-statistic" "Fisher" 0.473
"4599" "Classic t-statistic" "Fisher" 0.134
"4600" "Classic t-statistic" "Fisher" 0.867
"4601" "Classic t-statistic" "Fisher" 0.173
"4602" "Classic t-statistic" "Fisher" 0.33
"4603" "Classic t-statistic" "Fisher" 0.403
"4604" "Classic t-statistic" "Fisher" 0.327
"4605" "Classic t-statistic" "Fisher" 0.343
"4606" "Classic t-statistic" "Fisher" 0.444
"4607" "Classic t-statistic" "Fisher" 0.008
"4608" "Classic t-statistic" "Fisher" 0.277
"4609" "Classic t-statistic" "Fisher" 0.016
"4610" "Classic t-statistic" "Fisher" 0.306
"4611" "Classic t-statistic" "Fisher" 0.275
"4612" "Classic t-statistic" "Fisher" 0.259
"4613" "Classic t-statistic" "Fisher" 0.562
"4614" "Classic t-statistic" "Fisher" 0.224
"4615" "Classic t-statistic" "Fisher" 0.548
"4616" "Classic t-statistic" "Fisher" 0.766
"4617" "Classic t-statistic" "Fisher" 0.775
"4618" "Classic t-statistic" "Fisher" 0.938
"4619" "Classic t-statistic" "Fisher" 0.99
"4620" "Classic t-statistic" "Fisher" 0.596
"4621" "Classic t-statistic" "Fisher" 0.315
"4622" "Classic t-statistic" "Fisher" 0.412
"4623" "Classic t-statistic" "Fisher" 0.071
"4624" "Classic t-statistic" "Fisher" 0.339
"4625" "Classic t-statistic" "Fisher" 0.27
"4626" "Classic t-statistic" "Fisher" 0.805
"4627" "Classic t-statistic" "Fisher" 0.095
"4628" "Classic t-statistic" "Fisher" 0.449
"4629" "Classic t-statistic" "Fisher" 0.682
"4630" "Classic t-statistic" "Fisher" 0.675
"4631" "Classic t-statistic" "Fisher" 0.926
"4632" "Classic t-statistic" "Fisher" 0.682
"4633" "Classic t-statistic" "Fisher" 0.847
"4634" "Classic t-statistic" "Fisher" 0.095
"4635" "Classic t-statistic" "Fisher" 0.631
"4636" "Classic t-statistic" "Fisher" 0.36
"4637" "Classic t-statistic" "Fisher" 0.852
"4638" "Classic t-statistic" "Fisher" 0.667
"4639" "Classic t-statistic" "Fisher" 0.856
"4640" "Classic t-statistic" "Fisher" 0.021
"4641" "Classic t-statistic" "Fisher" 0.248
"4642" "Classic t-statistic" "Fisher" 0.212
"4643" "Classic t-statistic" "Fisher" 0.828
"4644" "Classic t-statistic" "Fisher" 0.338
"4645" "Classic t-statistic" "Fisher" 0.792
"4646" "Classic t-statistic" "Fisher" 0
"4647" "Classic t-statistic" "Fisher" 0.061
"4648" "Classic t-statistic" "Fisher" 0.174
"4649" "Classic t-statistic" "Fisher" 0.661
"4650" "Classic t-statistic" "Fisher" 0.646
"4651" "Classic t-statistic" "Fisher" 0.155
"4652" "Classic t-statistic" "Fisher" 0.914
"4653" "Classic t-statistic" "Fisher" 0.112
"4654" "Classic t-statistic" "Fisher" 0.619
"4655" "Classic t-statistic" "Fisher" 0.27
"4656" "Classic t-statistic" "Fisher" 0.418
"4657" "Classic t-statistic" "Fisher" 0.089
"4658" "Classic t-statistic" "Fisher" 0.243
"4659" "Classic t-statistic" "Fisher" 0.066
"4660" "Classic t-statistic" "Fisher" 0.78
"4661" "Classic t-statistic" "Fisher" 0.692
"4662" "Classic t-statistic" "Fisher" 0.25
"4663" "Classic t-statistic" "Fisher" 0.066
"4664" "Classic t-statistic" "Fisher" 0.453
"4665" "Classic t-statistic" "Fisher" 0.946
"4666" "Classic t-statistic" "Fisher" 0.757
"4667" "Classic t-statistic" "Fisher" 0.051
"4668" "Classic t-statistic" "Fisher" 0.389
"4669" "Classic t-statistic" "Fisher" 0.967
"4670" "Classic t-statistic" "Fisher" 0.205
"4671" "Classic t-statistic" "Fisher" 0.136
"4672" "Classic t-statistic" "Fisher" 0.437
"4673" "Classic t-statistic" "Fisher" 0.757
"4674" "Classic t-statistic" "Fisher" 0.02
"4675" "Classic t-statistic" "Fisher" 0.7
"4676" "Classic t-statistic" "Fisher" 0.727
"4677" "Classic t-statistic" "Fisher" 0.702
"4678" "Classic t-statistic" "Fisher" 0.041
"4679" "Classic t-statistic" "Fisher" 0
"4680" "Classic t-statistic" "Fisher" 0.595
"4681" "Classic t-statistic" "Fisher" 0.189
"4682" "Classic t-statistic" "Fisher" 0.184
"4683" "Classic t-statistic" "Fisher" 0.078
"4684" "Classic t-statistic" "Fisher" 0.291
"4685" "Classic t-statistic" "Fisher" 0.671
"4686" "Classic t-statistic" "Fisher" 0.295
"4687" "Classic t-statistic" "Fisher" 0.027
"4688" "Classic t-statistic" "Fisher" 0.116
"4689" "Classic t-statistic" "Fisher" 0.075
"4690" "Classic t-statistic" "Fisher" 0.562
"4691" "Classic t-statistic" "Fisher" 0.001
"4692" "Classic t-statistic" "Fisher" 0.513
"4693" "Classic t-statistic" "Fisher" 0.657
"4694" "Classic t-statistic" "Fisher" 0.441
"4695" "Classic t-statistic" "Fisher" 0.335
"4696" "Classic t-statistic" "Fisher" 0.694
"4697" "Classic t-statistic" "Fisher" 0.884
"4698" "Classic t-statistic" "Fisher" 0.462
"4699" "Classic t-statistic" "Fisher" 0.392
"4700" "Classic t-statistic" "Fisher" 0.783
"4701" "Classic t-statistic" "Fisher" 0.564
"4702" "Classic t-statistic" "Fisher" 0.967
"4703" "Classic t-statistic" "Fisher" 0.063
"4704" "Classic t-statistic" "Fisher" 0.872
"4705" "Classic t-statistic" "Fisher" 0.16
"4706" "Classic t-statistic" "Fisher" 0.027
"4707" "Classic t-statistic" "Fisher" 0.262
"4708" "Classic t-statistic" "Fisher" 0.023
"4709" "Classic t-statistic" "Fisher" 0.714
"4710" "Classic t-statistic" "Fisher" 0.418
"4711" "Classic t-statistic" "Fisher" 0.928
"4712" "Classic t-statistic" "Fisher" 0.017
"4713" "Classic t-statistic" "Fisher" 0.433
"4714" "Classic t-statistic" "Fisher" 0.117
"4715" "Classic t-statistic" "Fisher" 0.487
"4716" "Classic t-statistic" "Fisher" 0.159
"4717" "Classic t-statistic" "Fisher" 0.1
"4718" "Classic t-statistic" "Fisher" 0.997
"4719" "Classic t-statistic" "Fisher" 0.383
"4720" "Classic t-statistic" "Fisher" 0.483
"4721" "Classic t-statistic" "Fisher" 0.662
"4722" "Classic t-statistic" "Fisher" 0.255
"4723" "Classic t-statistic" "Fisher" 0.232
"4724" "Classic t-statistic" "Fisher" 0.587
"4725" "Classic t-statistic" "Fisher" 0.124
"4726" "Classic t-statistic" "Fisher" 0.854
"4727" "Classic t-statistic" "Fisher" 0.885
"4728" "Classic t-statistic" "Fisher" 0.543
"4729" "Classic t-statistic" "Fisher" 0.159
"4730" "Classic t-statistic" "Fisher" 0.181
"4731" "Classic t-statistic" "Fisher" 0.003
"4732" "Classic t-statistic" "Fisher" 0.397
"4733" "Classic t-statistic" "Fisher" 0.059
"4734" "Classic t-statistic" "Fisher" 0.543
"4735" "Classic t-statistic" "Fisher" 0.086
"4736" "Classic t-statistic" "Fisher" 0.308
"4737" "Classic t-statistic" "Fisher" 0.668
"4738" "Classic t-statistic" "Fisher" 0.954
"4739" "Classic t-statistic" "Fisher" 0.26
"4740" "Classic t-statistic" "Fisher" 0.404
"4741" "Classic t-statistic" "Fisher" 0.053
"4742" "Classic t-statistic" "Fisher" 0.126
"4743" "Classic t-statistic" "Fisher" 0.701
"4744" "Classic t-statistic" "Fisher" 0.043
"4745" "Classic t-statistic" "Fisher" 0.017
"4746" "Classic t-statistic" "Fisher" 0.91
"4747" "Classic t-statistic" "Fisher" 0.629
"4748" "Classic t-statistic" "Fisher" 0.143
"4749" "Classic t-statistic" "Fisher" 0.665
"4750" "Classic t-statistic" "Fisher" 0.763
"4751" "Classic t-statistic" "Fisher" 0.956
"4752" "Classic t-statistic" "Fisher" 0.052
"4753" "Classic t-statistic" "Fisher" 0.03
"4754" "Classic t-statistic" "Fisher" 0.121
"4755" "Classic t-statistic" "Fisher" 0.281
"4756" "Classic t-statistic" "Fisher" 0.047
"4757" "Classic t-statistic" "Fisher" 0.229
"4758" "Classic t-statistic" "Fisher" 0.555
"4759" "Classic t-statistic" "Fisher" 0.775
"4760" "Classic t-statistic" "Fisher" 0.002
"4761" "Classic t-statistic" "Fisher" 0.006
"4762" "Classic t-statistic" "Fisher" 0.006
"4763" "Classic t-statistic" "Fisher" 0.568
"4764" "Classic t-statistic" "Fisher" 0.708
"4765" "Classic t-statistic" "Fisher" 0.494
"4766" "Classic t-statistic" "Fisher" 0.687
"4767" "Classic t-statistic" "Fisher" 0.024
"4768" "Classic t-statistic" "Fisher" 0.541
"4769" "Classic t-statistic" "Fisher" 0.579
"4770" "Classic t-statistic" "Fisher" 0.034
"4771" "Classic t-statistic" "Fisher" 0.023
"4772" "Classic t-statistic" "Fisher" 0.13
"4773" "Classic t-statistic" "Fisher" 0.413
"4774" "Classic t-statistic" "Fisher" 0.048
"4775" "Classic t-statistic" "Fisher" 0.443
"4776" "Classic t-statistic" "Fisher" 0.654
"4777" "Classic t-statistic" "Fisher" 0.519
"4778" "Classic t-statistic" "Fisher" 0.707
"4779" "Classic t-statistic" "Fisher" 0.34
"4780" "Classic t-statistic" "Fisher" 0.472
"4781" "Classic t-statistic" "Fisher" 0.191
"4782" "Classic t-statistic" "Fisher" 0.25
"4783" "Classic t-statistic" "Fisher" 0.602
"4784" "Classic t-statistic" "Fisher" 0.338
"4785" "Classic t-statistic" "Fisher" 0.397
"4786" "Classic t-statistic" "Fisher" 0.049
"4787" "Classic t-statistic" "Fisher" 0.378
"4788" "Classic t-statistic" "Fisher" 0.398
"4789" "Classic t-statistic" "Fisher" 0.061
"4790" "Classic t-statistic" "Fisher" 0.675
"4791" "Classic t-statistic" "Fisher" 0.18
"4792" "Classic t-statistic" "Fisher" 0.456
"4793" "Classic t-statistic" "Fisher" 0.727
"4794" "Classic t-statistic" "Fisher" 0.725
"4795" "Classic t-statistic" "Fisher" 0.212
"4796" "Classic t-statistic" "Fisher" 0.699
"4797" "Classic t-statistic" "Fisher" 0.101
"4798" "Classic t-statistic" "Fisher" 0.958
"4799" "Classic t-statistic" "Fisher" 0
"4800" "Classic t-statistic" "Fisher" 0.003
"4801" "Classic t-statistic" "Fisher" 0.546
"4802" "Classic t-statistic" "Fisher" 0.978
"4803" "Classic t-statistic" "Fisher" 0.871
"4804" "Classic t-statistic" "Fisher" 0.159
"4805" "Classic t-statistic" "Fisher" 0.315
"4806" "Classic t-statistic" "Fisher" 0.337
"4807" "Classic t-statistic" "Fisher" 0.393
"4808" "Classic t-statistic" "Fisher" 0.08
"4809" "Classic t-statistic" "Fisher" 0.38
"4810" "Classic t-statistic" "Fisher" 0.379
"4811" "Classic t-statistic" "Fisher" 0.42
"4812" "Classic t-statistic" "Fisher" 0.302
"4813" "Classic t-statistic" "Fisher" 0.84
"4814" "Classic t-statistic" "Fisher" 0.557
"4815" "Classic t-statistic" "Fisher" 0.829
"4816" "Classic t-statistic" "Fisher" 0.406
"4817" "Classic t-statistic" "Fisher" 0.219
"4818" "Classic t-statistic" "Fisher" 0.034
"4819" "Classic t-statistic" "Fisher" 0.004
"4820" "Classic t-statistic" "Fisher" 0.101
"4821" "Classic t-statistic" "Fisher" 0.488
"4822" "Classic t-statistic" "Fisher" 0.137
"4823" "Classic t-statistic" "Fisher" 0.64
"4824" "Classic t-statistic" "Fisher" 0.158
"4825" "Classic t-statistic" "Fisher" 0.007
"4826" "Classic t-statistic" "Fisher" 0.192
"4827" "Classic t-statistic" "Fisher" 0.351
"4828" "Classic t-statistic" "Fisher" 0.005
"4829" "Classic t-statistic" "Fisher" 0.055
"4830" "Classic t-statistic" "Fisher" 0.758
"4831" "Classic t-statistic" "Fisher" 0.281
"4832" "Classic t-statistic" "Fisher" 0.038
"4833" "Classic t-statistic" "Fisher" 0.179
"4834" "Classic t-statistic" "Fisher" 0.759
"4835" "Classic t-statistic" "Fisher" 0.324
"4836" "Classic t-statistic" "Fisher" 0.078
"4837" "Classic t-statistic" "Fisher" 0.504
"4838" "Classic t-statistic" "Fisher" 0.503
"4839" "Classic t-statistic" "Fisher" 0.279
"4840" "Classic t-statistic" "Fisher" 0
"4841" "Classic t-statistic" "Fisher" 0.794
"4842" "Classic t-statistic" "Fisher" 0
"4843" "Classic t-statistic" "Fisher" 0.741
"4844" "Classic t-statistic" "Fisher" 0.693
"4845" "Classic t-statistic" "Fisher" 0.644
"4846" "Classic t-statistic" "Fisher" 0.236
"4847" "Classic t-statistic" "Fisher" 0.807
"4848" "Classic t-statistic" "Fisher" 0.14
"4849" "Classic t-statistic" "Fisher" 0.251
"4850" "Classic t-statistic" "Fisher" 0.565
"4851" "Classic t-statistic" "Fisher" 0.163
"4852" "Classic t-statistic" "Fisher" 0.256
"4853" "Classic t-statistic" "Fisher" 0.708
"4854" "Classic t-statistic" "Fisher" 0.34
"4855" "Classic t-statistic" "Fisher" 0.626
"4856" "Classic t-statistic" "Fisher" 0.554
"4857" "Classic t-statistic" "Fisher" 0.513
"4858" "Classic t-statistic" "Fisher" 0.017
"4859" "Classic t-statistic" "Fisher" 0.647
"4860" "Classic t-statistic" "Fisher" 0.238
"4861" "Classic t-statistic" "Fisher" 0.027
"4862" "Classic t-statistic" "Fisher" 0.487
"4863" "Classic t-statistic" "Fisher" 0.018
"4864" "Classic t-statistic" "Fisher" 0.27
"4865" "Classic t-statistic" "Fisher" 0.052
"4866" "Classic t-statistic" "Fisher" 0.171
"4867" "Classic t-statistic" "Fisher" 0.3
"4868" "Classic t-statistic" "Fisher" 0.403
"4869" "Classic t-statistic" "Fisher" 0.794
"4870" "Classic t-statistic" "Fisher" 0.002
"4871" "Classic t-statistic" "Fisher" 0.693
"4872" "Classic t-statistic" "Fisher" 0.652
"4873" "Classic t-statistic" "Fisher" 0.079
"4874" "Classic t-statistic" "Fisher" 0.804
"4875" "Classic t-statistic" "Fisher" 0.501
"4876" "Classic t-statistic" "Fisher" 0.492
"4877" "Classic t-statistic" "Fisher" 0.994
"4878" "Classic t-statistic" "Fisher" 0.001
"4879" "Classic t-statistic" "Fisher" 0.166
"4880" "Classic t-statistic" "Fisher" 0.062
"4881" "Classic t-statistic" "Fisher" 0.115
"4882" "Classic t-statistic" "Fisher" 0.237
"4883" "Classic t-statistic" "Fisher" 0.256
"4884" "Classic t-statistic" "Fisher" 0.649
"4885" "Classic t-statistic" "Fisher" 0.571
"4886" "Classic t-statistic" "Fisher" 0.665
"4887" "Classic t-statistic" "Fisher" 0.764
"4888" "Classic t-statistic" "Fisher" 0.012
"4889" "Classic t-statistic" "Fisher" 0.309
"4890" "Classic t-statistic" "Fisher" 0.8
"4891" "Classic t-statistic" "Fisher" 0.043
"4892" "Classic t-statistic" "Fisher" 0.594
"4893" "Classic t-statistic" "Fisher" 0.439
"4894" "Classic t-statistic" "Fisher" 0.006
"4895" "Classic t-statistic" "Fisher" 0.15
"4896" "Classic t-statistic" "Fisher" 0.075
"4897" "Classic t-statistic" "Fisher" 0
"4898" "Classic t-statistic" "Fisher" 0.837
"4899" "Classic t-statistic" "Fisher" 0.18
"4900" "Classic t-statistic" "Fisher" 0.103
"4901" "Classic t-statistic" "Fisher" 0.567
"4902" "Classic t-statistic" "Fisher" 0.912
"4903" "Classic t-statistic" "Fisher" 0.824
"4904" "Classic t-statistic" "Fisher" 0.618
"4905" "Classic t-statistic" "Fisher" 0.232
"4906" "Classic t-statistic" "Fisher" 0.933
"4907" "Classic t-statistic" "Fisher" 0.054
"4908" "Classic t-statistic" "Fisher" 0.033
"4909" "Classic t-statistic" "Fisher" 0.31
"4910" "Classic t-statistic" "Fisher" 0.987
"4911" "Classic t-statistic" "Fisher" 0.514
"4912" "Classic t-statistic" "Fisher" 0.066
"4913" "Classic t-statistic" "Fisher" 0.073
"4914" "Classic t-statistic" "Fisher" 0.053
"4915" "Classic t-statistic" "Fisher" 0.079
"4916" "Classic t-statistic" "Fisher" 0.05
"4917" "Classic t-statistic" "Fisher" 0.254
"4918" "Classic t-statistic" "Fisher" 0.183
"4919" "Classic t-statistic" "Fisher" 0.2
"4920" "Classic t-statistic" "Fisher" 0.079
"4921" "Classic t-statistic" "Fisher" 0.299
"4922" "Classic t-statistic" "Fisher" 0.111
"4923" "Classic t-statistic" "Fisher" 0.066
"4924" "Classic t-statistic" "Fisher" 0.009
"4925" "Classic t-statistic" "Fisher" 0.35
"4926" "Classic t-statistic" "Fisher" 0.723
"4927" "Classic t-statistic" "Fisher" 0.183
"4928" "Classic t-statistic" "Fisher" 0.488
"4929" "Classic t-statistic" "Fisher" 0.614
"4930" "Classic t-statistic" "Fisher" 0.812
"4931" "Classic t-statistic" "Fisher" 0.197
"4932" "Classic t-statistic" "Fisher" 0.065
"4933" "Classic t-statistic" "Fisher" 0.955
"4934" "Classic t-statistic" "Fisher" 0.552
"4935" "Classic t-statistic" "Fisher" 0.287
"4936" "Classic t-statistic" "Fisher" 0.846
"4937" "Classic t-statistic" "Fisher" 0.078
"4938" "Classic t-statistic" "Fisher" 0.972
"4939" "Classic t-statistic" "Fisher" 0.864
"4940" "Classic t-statistic" "Fisher" 0.199
"4941" "Classic t-statistic" "Fisher" 0.644
"4942" "Classic t-statistic" "Fisher" 0.71
"4943" "Classic t-statistic" "Fisher" 0.177
"4944" "Classic t-statistic" "Fisher" 0.085
"4945" "Classic t-statistic" "Fisher" 0.874
"4946" "Classic t-statistic" "Fisher" 0.163
"4947" "Classic t-statistic" "Fisher" 0.263
"4948" "Classic t-statistic" "Fisher" 0.273
"4949" "Classic t-statistic" "Fisher" 0.456
"4950" "Classic t-statistic" "Fisher" 0.128
"4951" "Classic t-statistic" "Fisher" 0.299
"4952" "Classic t-statistic" "Fisher" 0.687
"4953" "Classic t-statistic" "Fisher" 0.331
"4954" "Classic t-statistic" "Fisher" 0.956
"4955" "Classic t-statistic" "Fisher" 0.673
"4956" "Classic t-statistic" "Fisher" 0.503
"4957" "Classic t-statistic" "Fisher" 0.586
"4958" "Classic t-statistic" "Fisher" 0.573
"4959" "Classic t-statistic" "Fisher" 0.217
"4960" "Classic t-statistic" "Fisher" 0.045
"4961" "Classic t-statistic" "Fisher" 0.949
"4962" "Classic t-statistic" "Fisher" 0.231
"4963" "Classic t-statistic" "Fisher" 0.087
"4964" "Classic t-statistic" "Fisher" 0.395
"4965" "Classic t-statistic" "Fisher" 0.64
"4966" "Classic t-statistic" "Fisher" 0.074
"4967" "Classic t-statistic" "Fisher" 0.536
"4968" "Classic t-statistic" "Fisher" 0.02
"4969" "Classic t-statistic" "Fisher" 0.785
"4970" "Classic t-statistic" "Fisher" 0.219
"4971" "Classic t-statistic" "Fisher" 0.021
"4972" "Classic t-statistic" "Fisher" 0.35
"4973" "Classic t-statistic" "Fisher" 0.96
"4974" "Classic t-statistic" "Fisher" 0
"4975" "Classic t-statistic" "Fisher" 0.832
"4976" "Classic t-statistic" "Fisher" 0.184
"4977" "Classic t-statistic" "Fisher" 0.022
"4978" "Classic t-statistic" "Fisher" 0.411
"4979" "Classic t-statistic" "Fisher" 0.227
"4980" "Classic t-statistic" "Fisher" 0.032
"4981" "Classic t-statistic" "Fisher" 0.066
"4982" "Classic t-statistic" "Fisher" 0.103
"4983" "Classic t-statistic" "Fisher" 0.008
"4984" "Classic t-statistic" "Fisher" 0.263
"4985" "Classic t-statistic" "Fisher" 0.887
"4986" "Classic t-statistic" "Fisher" 0.504
"4987" "Classic t-statistic" "Fisher" 0.021
"4988" "Classic t-statistic" "Fisher" 0.001
"4989" "Classic t-statistic" "Fisher" 0.295
"4990" "Classic t-statistic" "Fisher" 0.542
"4991" "Classic t-statistic" "Fisher" 0.865
"4992" "Classic t-statistic" "Fisher" 0.815
"4993" "Classic t-statistic" "Fisher" 0.74
"4994" "Classic t-statistic" "Fisher" 0.303
"4995" "Classic t-statistic" "Fisher" 0.137
"4996" "Classic t-statistic" "Fisher" 0.11
"4997" "Classic t-statistic" "Fisher" 0.198
"4998" "Classic t-statistic" "Fisher" 0.378
"4999" "Classic t-statistic" "Fisher" 0.059
"5000" "Classic t-statistic" "Fisher" 0.004
"5001" "Robust t-statistic" "Fisher" 0.67
"5002" "Robust t-statistic" "Fisher" 0.693
"5003" "Robust t-statistic" "Fisher" 0.077
"5004" "Robust t-statistic" "Fisher" 0.429
"5005" "Robust t-statistic" "Fisher" 0.256
"5006" "Robust t-statistic" "Fisher" 0.537
"5007" "Robust t-statistic" "Fisher" 0.575
"5008" "Robust t-statistic" "Fisher" 0.298
"5009" "Robust t-statistic" "Fisher" 0.242
"5010" "Robust t-statistic" "Fisher" 0.345
"5011" "Robust t-statistic" "Fisher" 0.48
"5012" "Robust t-statistic" "Fisher" 0.92
"5013" "Robust t-statistic" "Fisher" 0.745
"5014" "Robust t-statistic" "Fisher" 0.446
"5015" "Robust t-statistic" "Fisher" 0.581
"5016" "Robust t-statistic" "Fisher" 0.714
"5017" "Robust t-statistic" "Fisher" 0.502
"5018" "Robust t-statistic" "Fisher" 0.564
"5019" "Robust t-statistic" "Fisher" 0.454
"5020" "Robust t-statistic" "Fisher" 0.666
"5021" "Robust t-statistic" "Fisher" 0.642
"5022" "Robust t-statistic" "Fisher" 0.632
"5023" "Robust t-statistic" "Fisher" 0.716
"5024" "Robust t-statistic" "Fisher" 0.902
"5025" "Robust t-statistic" "Fisher" 0.368
"5026" "Robust t-statistic" "Fisher" 0.486
"5027" "Robust t-statistic" "Fisher" 0.407
"5028" "Robust t-statistic" "Fisher" 0.259
"5029" "Robust t-statistic" "Fisher" 0.102
"5030" "Robust t-statistic" "Fisher" 0.604
"5031" "Robust t-statistic" "Fisher" 0.533
"5032" "Robust t-statistic" "Fisher" 0.71
"5033" "Robust t-statistic" "Fisher" 0.779
"5034" "Robust t-statistic" "Fisher" 0.928
"5035" "Robust t-statistic" "Fisher" 0.817
"5036" "Robust t-statistic" "Fisher" 0.798
"5037" "Robust t-statistic" "Fisher" 0.936
"5038" "Robust t-statistic" "Fisher" 0.696
"5039" "Robust t-statistic" "Fisher" 0.818
"5040" "Robust t-statistic" "Fisher" 0.226
"5041" "Robust t-statistic" "Fisher" 0.508
"5042" "Robust t-statistic" "Fisher" 0.844
"5043" "Robust t-statistic" "Fisher" 0.851
"5044" "Robust t-statistic" "Fisher" 0.943
"5045" "Robust t-statistic" "Fisher" 0.815
"5046" "Robust t-statistic" "Fisher" 0.912
"5047" "Robust t-statistic" "Fisher" 0.788
"5048" "Robust t-statistic" "Fisher" 0.772
"5049" "Robust t-statistic" "Fisher" 0.531
"5050" "Robust t-statistic" "Fisher" 0.392
"5051" "Robust t-statistic" "Fisher" 0.472
"5052" "Robust t-statistic" "Fisher" 0.454
"5053" "Robust t-statistic" "Fisher" 0.716
"5054" "Robust t-statistic" "Fisher" 0.645
"5055" "Robust t-statistic" "Fisher" 0.648
"5056" "Robust t-statistic" "Fisher" 0.826
"5057" "Robust t-statistic" "Fisher" 0.683
"5058" "Robust t-statistic" "Fisher" 0.304
"5059" "Robust t-statistic" "Fisher" 0.727
"5060" "Robust t-statistic" "Fisher" 0.218
"5061" "Robust t-statistic" "Fisher" 0.739
"5062" "Robust t-statistic" "Fisher" 0.952
"5063" "Robust t-statistic" "Fisher" 0.425
"5064" "Robust t-statistic" "Fisher" 0.689
"5065" "Robust t-statistic" "Fisher" 0.559
"5066" "Robust t-statistic" "Fisher" 0.364
"5067" "Robust t-statistic" "Fisher" 0.87
"5068" "Robust t-statistic" "Fisher" 0.116
"5069" "Robust t-statistic" "Fisher" 0.01
"5070" "Robust t-statistic" "Fisher" 0.967
"5071" "Robust t-statistic" "Fisher" 0.739
"5072" "Robust t-statistic" "Fisher" 0.843
"5073" "Robust t-statistic" "Fisher" 0.315
"5074" "Robust t-statistic" "Fisher" 0.7
"5075" "Robust t-statistic" "Fisher" 0.152
"5076" "Robust t-statistic" "Fisher" 0.353
"5077" "Robust t-statistic" "Fisher" 0.124
"5078" "Robust t-statistic" "Fisher" 0.342
"5079" "Robust t-statistic" "Fisher" 0.444
"5080" "Robust t-statistic" "Fisher" 0.569
"5081" "Robust t-statistic" "Fisher" 0.876
"5082" "Robust t-statistic" "Fisher" 0.303
"5083" "Robust t-statistic" "Fisher" 0.794
"5084" "Robust t-statistic" "Fisher" 0.144
"5085" "Robust t-statistic" "Fisher" 0.463
"5086" "Robust t-statistic" "Fisher" 0.417
"5087" "Robust t-statistic" "Fisher" 0.855
"5088" "Robust t-statistic" "Fisher" 0.984
"5089" "Robust t-statistic" "Fisher" 0.476
"5090" "Robust t-statistic" "Fisher" 0.665
"5091" "Robust t-statistic" "Fisher" 0.115
"5092" "Robust t-statistic" "Fisher" 0.298
"5093" "Robust t-statistic" "Fisher" 0.789
"5094" "Robust t-statistic" "Fisher" 0.905
"5095" "Robust t-statistic" "Fisher" 0.898
"5096" "Robust t-statistic" "Fisher" 0.659
"5097" "Robust t-statistic" "Fisher" 0.444
"5098" "Robust t-statistic" "Fisher" 0.749
"5099" "Robust t-statistic" "Fisher" 0.698
"5100" "Robust t-statistic" "Fisher" 0.73
"5101" "Robust t-statistic" "Fisher" 0.942
"5102" "Robust t-statistic" "Fisher" 0.642
"5103" "Robust t-statistic" "Fisher" 0.329
"5104" "Robust t-statistic" "Fisher" 0.576
"5105" "Robust t-statistic" "Fisher" 0.611
"5106" "Robust t-statistic" "Fisher" 0.558
"5107" "Robust t-statistic" "Fisher" 0.936
"5108" "Robust t-statistic" "Fisher" 0.013
"5109" "Robust t-statistic" "Fisher" 0.209
"5110" "Robust t-statistic" "Fisher" 0.932
"5111" "Robust t-statistic" "Fisher" 0.328
"5112" "Robust t-statistic" "Fisher" 0.508
"5113" "Robust t-statistic" "Fisher" 0.069
"5114" "Robust t-statistic" "Fisher" 0.439
"5115" "Robust t-statistic" "Fisher" 0.031
"5116" "Robust t-statistic" "Fisher" 0.253
"5117" "Robust t-statistic" "Fisher" 0.361
"5118" "Robust t-statistic" "Fisher" 0.845
"5119" "Robust t-statistic" "Fisher" 0.456
"5120" "Robust t-statistic" "Fisher" 0.474
"5121" "Robust t-statistic" "Fisher" 0.645
"5122" "Robust t-statistic" "Fisher" 0.278
"5123" "Robust t-statistic" "Fisher" 0.743
"5124" "Robust t-statistic" "Fisher" 0.959
"5125" "Robust t-statistic" "Fisher" 0.158
"5126" "Robust t-statistic" "Fisher" 0.591
"5127" "Robust t-statistic" "Fisher" 0.85
"5128" "Robust t-statistic" "Fisher" 0.848
"5129" "Robust t-statistic" "Fisher" 0.076
"5130" "Robust t-statistic" "Fisher" 0.875
"5131" "Robust t-statistic" "Fisher" 0.858
"5132" "Robust t-statistic" "Fisher" 0.736
"5133" "Robust t-statistic" "Fisher" 0.389
"5134" "Robust t-statistic" "Fisher" 0.399
"5135" "Robust t-statistic" "Fisher" 0.177
"5136" "Robust t-statistic" "Fisher" 0.754
"5137" "Robust t-statistic" "Fisher" 0.025
"5138" "Robust t-statistic" "Fisher" 0.825
"5139" "Robust t-statistic" "Fisher" 0.156
"5140" "Robust t-statistic" "Fisher" 0.73
"5141" "Robust t-statistic" "Fisher" 0.014
"5142" "Robust t-statistic" "Fisher" 0.265
"5143" "Robust t-statistic" "Fisher" 0.803
"5144" "Robust t-statistic" "Fisher" 0.306
"5145" "Robust t-statistic" "Fisher" 0.55
"5146" "Robust t-statistic" "Fisher" 0.18
"5147" "Robust t-statistic" "Fisher" 0.366
"5148" "Robust t-statistic" "Fisher" 0.977
"5149" "Robust t-statistic" "Fisher" 0.796
"5150" "Robust t-statistic" "Fisher" 0.691
"5151" "Robust t-statistic" "Fisher" 0.677
"5152" "Robust t-statistic" "Fisher" 0.861
"5153" "Robust t-statistic" "Fisher" 0.906
"5154" "Robust t-statistic" "Fisher" 0.299
"5155" "Robust t-statistic" "Fisher" 0.476
"5156" "Robust t-statistic" "Fisher" 0.544
"5157" "Robust t-statistic" "Fisher" 0.291
"5158" "Robust t-statistic" "Fisher" 0.222
"5159" "Robust t-statistic" "Fisher" 0.729
"5160" "Robust t-statistic" "Fisher" 0.263
"5161" "Robust t-statistic" "Fisher" 0.961
"5162" "Robust t-statistic" "Fisher" 0.727
"5163" "Robust t-statistic" "Fisher" 0.886
"5164" "Robust t-statistic" "Fisher" 1
"5165" "Robust t-statistic" "Fisher" 0.301
"5166" "Robust t-statistic" "Fisher" 0.568
"5167" "Robust t-statistic" "Fisher" 0.467
"5168" "Robust t-statistic" "Fisher" 0.997
"5169" "Robust t-statistic" "Fisher" 0.784
"5170" "Robust t-statistic" "Fisher" 0.733
"5171" "Robust t-statistic" "Fisher" 0.358
"5172" "Robust t-statistic" "Fisher" 0.412
"5173" "Robust t-statistic" "Fisher" 0.718
"5174" "Robust t-statistic" "Fisher" 0.515
"5175" "Robust t-statistic" "Fisher" 0.603
"5176" "Robust t-statistic" "Fisher" 0.127
"5177" "Robust t-statistic" "Fisher" 0.825
"5178" "Robust t-statistic" "Fisher" 0.356
"5179" "Robust t-statistic" "Fisher" 0.187
"5180" "Robust t-statistic" "Fisher" 0.623
"5181" "Robust t-statistic" "Fisher" 0.773
"5182" "Robust t-statistic" "Fisher" 0.296
"5183" "Robust t-statistic" "Fisher" 0.226
"5184" "Robust t-statistic" "Fisher" 0.78
"5185" "Robust t-statistic" "Fisher" 0.924
"5186" "Robust t-statistic" "Fisher" 0.072
"5187" "Robust t-statistic" "Fisher" 0.4
"5188" "Robust t-statistic" "Fisher" 0.444
"5189" "Robust t-statistic" "Fisher" 0.775
"5190" "Robust t-statistic" "Fisher" 0.985
"5191" "Robust t-statistic" "Fisher" 0.785
"5192" "Robust t-statistic" "Fisher" 0.454
"5193" "Robust t-statistic" "Fisher" 0.964
"5194" "Robust t-statistic" "Fisher" 0.958
"5195" "Robust t-statistic" "Fisher" 0.111
"5196" "Robust t-statistic" "Fisher" 0.22
"5197" "Robust t-statistic" "Fisher" 0.834
"5198" "Robust t-statistic" "Fisher" 0.485
"5199" "Robust t-statistic" "Fisher" 0.854
"5200" "Robust t-statistic" "Fisher" 0.396
"5201" "Robust t-statistic" "Fisher" 0.885
"5202" "Robust t-statistic" "Fisher" 0.795
"5203" "Robust t-statistic" "Fisher" 0.201
"5204" "Robust t-statistic" "Fisher" 0.336
"5205" "Robust t-statistic" "Fisher" 0.46
"5206" "Robust t-statistic" "Fisher" 0.855
"5207" "Robust t-statistic" "Fisher" 0.394
"5208" "Robust t-statistic" "Fisher" 0.433
"5209" "Robust t-statistic" "Fisher" 0.852
"5210" "Robust t-statistic" "Fisher" 0.577
"5211" "Robust t-statistic" "Fisher" 0.861
"5212" "Robust t-statistic" "Fisher" 0.766
"5213" "Robust t-statistic" "Fisher" 0.375
"5214" "Robust t-statistic" "Fisher" 0.774
"5215" "Robust t-statistic" "Fisher" 0.817
"5216" "Robust t-statistic" "Fisher" 0.138
"5217" "Robust t-statistic" "Fisher" 0.139
"5218" "Robust t-statistic" "Fisher" 0.908
"5219" "Robust t-statistic" "Fisher" 0.299
"5220" "Robust t-statistic" "Fisher" 0.189
"5221" "Robust t-statistic" "Fisher" 0.086
"5222" "Robust t-statistic" "Fisher" 0.362
"5223" "Robust t-statistic" "Fisher" 0.709
"5224" "Robust t-statistic" "Fisher" 0.659
"5225" "Robust t-statistic" "Fisher" 0.612
"5226" "Robust t-statistic" "Fisher" 0.362
"5227" "Robust t-statistic" "Fisher" 0.606
"5228" "Robust t-statistic" "Fisher" 0.426
"5229" "Robust t-statistic" "Fisher" 0.738
"5230" "Robust t-statistic" "Fisher" 0.822
"5231" "Robust t-statistic" "Fisher" 0.995
"5232" "Robust t-statistic" "Fisher" 0.541
"5233" "Robust t-statistic" "Fisher" 0.722
"5234" "Robust t-statistic" "Fisher" 0.591
"5235" "Robust t-statistic" "Fisher" 0.811
"5236" "Robust t-statistic" "Fisher" 0.419
"5237" "Robust t-statistic" "Fisher" 0.829
"5238" "Robust t-statistic" "Fisher" 0.572
"5239" "Robust t-statistic" "Fisher" 0.529
"5240" "Robust t-statistic" "Fisher" 0.449
"5241" "Robust t-statistic" "Fisher" 0.798
"5242" "Robust t-statistic" "Fisher" 0.919
"5243" "Robust t-statistic" "Fisher" 0.042
"5244" "Robust t-statistic" "Fisher" 0.062
"5245" "Robust t-statistic" "Fisher" 0.847
"5246" "Robust t-statistic" "Fisher" 0.623
"5247" "Robust t-statistic" "Fisher" 0.52
"5248" "Robust t-statistic" "Fisher" 0.704
"5249" "Robust t-statistic" "Fisher" 0.347
"5250" "Robust t-statistic" "Fisher" 0.334
"5251" "Robust t-statistic" "Fisher" 0.752
"5252" "Robust t-statistic" "Fisher" 0.923
"5253" "Robust t-statistic" "Fisher" 0.641
"5254" "Robust t-statistic" "Fisher" 0.987
"5255" "Robust t-statistic" "Fisher" 0.818
"5256" "Robust t-statistic" "Fisher" 0.97
"5257" "Robust t-statistic" "Fisher" 0.127
"5258" "Robust t-statistic" "Fisher" 0.477
"5259" "Robust t-statistic" "Fisher" 0.884
"5260" "Robust t-statistic" "Fisher" 0.106
"5261" "Robust t-statistic" "Fisher" 0.628
"5262" "Robust t-statistic" "Fisher" 0.807
"5263" "Robust t-statistic" "Fisher" 0.595
"5264" "Robust t-statistic" "Fisher" 0.47
"5265" "Robust t-statistic" "Fisher" 0.356
"5266" "Robust t-statistic" "Fisher" 0.706
"5267" "Robust t-statistic" "Fisher" 0.992
"5268" "Robust t-statistic" "Fisher" 0.228
"5269" "Robust t-statistic" "Fisher" 0.176
"5270" "Robust t-statistic" "Fisher" 0.371
"5271" "Robust t-statistic" "Fisher" 0.95
"5272" "Robust t-statistic" "Fisher" 0.549
"5273" "Robust t-statistic" "Fisher" 0.063
"5274" "Robust t-statistic" "Fisher" 0.569
"5275" "Robust t-statistic" "Fisher" 0.708
"5276" "Robust t-statistic" "Fisher" 0.125
"5277" "Robust t-statistic" "Fisher" 0.425
"5278" "Robust t-statistic" "Fisher" 0.622
"5279" "Robust t-statistic" "Fisher" 0.915
"5280" "Robust t-statistic" "Fisher" 0.077
"5281" "Robust t-statistic" "Fisher" 0.683
"5282" "Robust t-statistic" "Fisher" 0.842
"5283" "Robust t-statistic" "Fisher" 0.719
"5284" "Robust t-statistic" "Fisher" 0.019
"5285" "Robust t-statistic" "Fisher" 0.411
"5286" "Robust t-statistic" "Fisher" 0.591
"5287" "Robust t-statistic" "Fisher" 0.408
"5288" "Robust t-statistic" "Fisher" 0.896
"5289" "Robust t-statistic" "Fisher" 0.686
"5290" "Robust t-statistic" "Fisher" 0.913
"5291" "Robust t-statistic" "Fisher" 0.43
"5292" "Robust t-statistic" "Fisher" 0.792
"5293" "Robust t-statistic" "Fisher" 0.395
"5294" "Robust t-statistic" "Fisher" 0.963
"5295" "Robust t-statistic" "Fisher" 0.82
"5296" "Robust t-statistic" "Fisher" 0.693
"5297" "Robust t-statistic" "Fisher" 0.406
"5298" "Robust t-statistic" "Fisher" 0.728
"5299" "Robust t-statistic" "Fisher" 0.391
"5300" "Robust t-statistic" "Fisher" 0.843
"5301" "Robust t-statistic" "Fisher" 0.417
"5302" "Robust t-statistic" "Fisher" 0.106
"5303" "Robust t-statistic" "Fisher" 0.245
"5304" "Robust t-statistic" "Fisher" 0.953
"5305" "Robust t-statistic" "Fisher" 0.138
"5306" "Robust t-statistic" "Fisher" 0.137
"5307" "Robust t-statistic" "Fisher" 0.416
"5308" "Robust t-statistic" "Fisher" 0.368
"5309" "Robust t-statistic" "Fisher" 0.627
"5310" "Robust t-statistic" "Fisher" 0.143
"5311" "Robust t-statistic" "Fisher" 0.743
"5312" "Robust t-statistic" "Fisher" 0.429
"5313" "Robust t-statistic" "Fisher" 0.743
"5314" "Robust t-statistic" "Fisher" 0.073
"5315" "Robust t-statistic" "Fisher" 0.141
"5316" "Robust t-statistic" "Fisher" 0.774
"5317" "Robust t-statistic" "Fisher" 0.897
"5318" "Robust t-statistic" "Fisher" 0.59
"5319" "Robust t-statistic" "Fisher" 0.653
"5320" "Robust t-statistic" "Fisher" 0.619
"5321" "Robust t-statistic" "Fisher" 0.374
"5322" "Robust t-statistic" "Fisher" 0.674
"5323" "Robust t-statistic" "Fisher" 0.875
"5324" "Robust t-statistic" "Fisher" 0.223
"5325" "Robust t-statistic" "Fisher" 0.411
"5326" "Robust t-statistic" "Fisher" 0.952
"5327" "Robust t-statistic" "Fisher" 0.45
"5328" "Robust t-statistic" "Fisher" 0.971
"5329" "Robust t-statistic" "Fisher" 0.828
"5330" "Robust t-statistic" "Fisher" 0.56
"5331" "Robust t-statistic" "Fisher" 0.537
"5332" "Robust t-statistic" "Fisher" 0.937
"5333" "Robust t-statistic" "Fisher" 0.727
"5334" "Robust t-statistic" "Fisher" 0.434
"5335" "Robust t-statistic" "Fisher" 0.778
"5336" "Robust t-statistic" "Fisher" 0.515
"5337" "Robust t-statistic" "Fisher" 0.841
"5338" "Robust t-statistic" "Fisher" 0.378
"5339" "Robust t-statistic" "Fisher" 0.323
"5340" "Robust t-statistic" "Fisher" 0.09
"5341" "Robust t-statistic" "Fisher" 0.791
"5342" "Robust t-statistic" "Fisher" 0.064
"5343" "Robust t-statistic" "Fisher" 0.665
"5344" "Robust t-statistic" "Fisher" 0.998
"5345" "Robust t-statistic" "Fisher" 0.657
"5346" "Robust t-statistic" "Fisher" 0.681
"5347" "Robust t-statistic" "Fisher" 0.04
"5348" "Robust t-statistic" "Fisher" 0.491
"5349" "Robust t-statistic" "Fisher" 0.512
"5350" "Robust t-statistic" "Fisher" 0.934
"5351" "Robust t-statistic" "Fisher" 0.298
"5352" "Robust t-statistic" "Fisher" 0.417
"5353" "Robust t-statistic" "Fisher" 0.901
"5354" "Robust t-statistic" "Fisher" 0.91
"5355" "Robust t-statistic" "Fisher" 0.16
"5356" "Robust t-statistic" "Fisher" 0.054
"5357" "Robust t-statistic" "Fisher" 0.932
"5358" "Robust t-statistic" "Fisher" 0.195
"5359" "Robust t-statistic" "Fisher" 0.671
"5360" "Robust t-statistic" "Fisher" 0.341
"5361" "Robust t-statistic" "Fisher" 0.187
"5362" "Robust t-statistic" "Fisher" 0.927
"5363" "Robust t-statistic" "Fisher" 0.911
"5364" "Robust t-statistic" "Fisher" 0.438
"5365" "Robust t-statistic" "Fisher" 0.17
"5366" "Robust t-statistic" "Fisher" 0.759
"5367" "Robust t-statistic" "Fisher" 0.328
"5368" "Robust t-statistic" "Fisher" 0.086
"5369" "Robust t-statistic" "Fisher" 0.947
"5370" "Robust t-statistic" "Fisher" 0.912
"5371" "Robust t-statistic" "Fisher" 0.218
"5372" "Robust t-statistic" "Fisher" 0.196
"5373" "Robust t-statistic" "Fisher" 0.68
"5374" "Robust t-statistic" "Fisher" 0.405
"5375" "Robust t-statistic" "Fisher" 0.257
"5376" "Robust t-statistic" "Fisher" 0.327
"5377" "Robust t-statistic" "Fisher" 0.505
"5378" "Robust t-statistic" "Fisher" 0.89
"5379" "Robust t-statistic" "Fisher" 0.92
"5380" "Robust t-statistic" "Fisher" 0.975
"5381" "Robust t-statistic" "Fisher" 0.415
"5382" "Robust t-statistic" "Fisher" 0.861
"5383" "Robust t-statistic" "Fisher" 0.916
"5384" "Robust t-statistic" "Fisher" 0.988
"5385" "Robust t-statistic" "Fisher" 0.981
"5386" "Robust t-statistic" "Fisher" 0.106
"5387" "Robust t-statistic" "Fisher" 0.336
"5388" "Robust t-statistic" "Fisher" 0.515
"5389" "Robust t-statistic" "Fisher" 0.333
"5390" "Robust t-statistic" "Fisher" 0.419
"5391" "Robust t-statistic" "Fisher" 0.871
"5392" "Robust t-statistic" "Fisher" 0.508
"5393" "Robust t-statistic" "Fisher" 0.377
"5394" "Robust t-statistic" "Fisher" 0.184
"5395" "Robust t-statistic" "Fisher" 0.658
"5396" "Robust t-statistic" "Fisher" 0.2
"5397" "Robust t-statistic" "Fisher" 0.759
"5398" "Robust t-statistic" "Fisher" 0.356
"5399" "Robust t-statistic" "Fisher" 0.511
"5400" "Robust t-statistic" "Fisher" 0.663
"5401" "Robust t-statistic" "Fisher" 0.381
"5402" "Robust t-statistic" "Fisher" 0.662
"5403" "Robust t-statistic" "Fisher" 0.42
"5404" "Robust t-statistic" "Fisher" 0.822
"5405" "Robust t-statistic" "Fisher" 0.777
"5406" "Robust t-statistic" "Fisher" 0.484
"5407" "Robust t-statistic" "Fisher" 0.794
"5408" "Robust t-statistic" "Fisher" 0.381
"5409" "Robust t-statistic" "Fisher" 0.818
"5410" "Robust t-statistic" "Fisher" 0.252
"5411" "Robust t-statistic" "Fisher" 0.275
"5412" "Robust t-statistic" "Fisher" 0.158
"5413" "Robust t-statistic" "Fisher" 0.526
"5414" "Robust t-statistic" "Fisher" 0.582
"5415" "Robust t-statistic" "Fisher" 0.99
"5416" "Robust t-statistic" "Fisher" 0.043
"5417" "Robust t-statistic" "Fisher" 0.446
"5418" "Robust t-statistic" "Fisher" 0.414
"5419" "Robust t-statistic" "Fisher" 0.452
"5420" "Robust t-statistic" "Fisher" 0.109
"5421" "Robust t-statistic" "Fisher" 0.721
"5422" "Robust t-statistic" "Fisher" 0.222
"5423" "Robust t-statistic" "Fisher" 0.302
"5424" "Robust t-statistic" "Fisher" 0.407
"5425" "Robust t-statistic" "Fisher" 0.977
"5426" "Robust t-statistic" "Fisher" 0.4
"5427" "Robust t-statistic" "Fisher" 0.65
"5428" "Robust t-statistic" "Fisher" 0.074
"5429" "Robust t-statistic" "Fisher" 0.345
"5430" "Robust t-statistic" "Fisher" 0.099
"5431" "Robust t-statistic" "Fisher" 0.695
"5432" "Robust t-statistic" "Fisher" 0.149
"5433" "Robust t-statistic" "Fisher" 0.264
"5434" "Robust t-statistic" "Fisher" 0.632
"5435" "Robust t-statistic" "Fisher" 0.94
"5436" "Robust t-statistic" "Fisher" 0.267
"5437" "Robust t-statistic" "Fisher" 0.86
"5438" "Robust t-statistic" "Fisher" 0.941
"5439" "Robust t-statistic" "Fisher" 0.547
"5440" "Robust t-statistic" "Fisher" 0.693
"5441" "Robust t-statistic" "Fisher" 0.655
"5442" "Robust t-statistic" "Fisher" 0.55
"5443" "Robust t-statistic" "Fisher" 0.751
"5444" "Robust t-statistic" "Fisher" 0.517
"5445" "Robust t-statistic" "Fisher" 0.812
"5446" "Robust t-statistic" "Fisher" 0.999
"5447" "Robust t-statistic" "Fisher" 0.176
"5448" "Robust t-statistic" "Fisher" 0.35
"5449" "Robust t-statistic" "Fisher" 0.45
"5450" "Robust t-statistic" "Fisher" 0.329
"5451" "Robust t-statistic" "Fisher" 0.623
"5452" "Robust t-statistic" "Fisher" 0.933
"5453" "Robust t-statistic" "Fisher" 0.552
"5454" "Robust t-statistic" "Fisher" 0.879
"5455" "Robust t-statistic" "Fisher" 0.797
"5456" "Robust t-statistic" "Fisher" 0.676
"5457" "Robust t-statistic" "Fisher" 0.283
"5458" "Robust t-statistic" "Fisher" 0.226
"5459" "Robust t-statistic" "Fisher" 0.767
"5460" "Robust t-statistic" "Fisher" 0.459
"5461" "Robust t-statistic" "Fisher" 0.297
"5462" "Robust t-statistic" "Fisher" 0.742
"5463" "Robust t-statistic" "Fisher" 0.234
"5464" "Robust t-statistic" "Fisher" 0.911
"5465" "Robust t-statistic" "Fisher" 0.392
"5466" "Robust t-statistic" "Fisher" 0.052
"5467" "Robust t-statistic" "Fisher" 0.811
"5468" "Robust t-statistic" "Fisher" 0.889
"5469" "Robust t-statistic" "Fisher" 0.174
"5470" "Robust t-statistic" "Fisher" 0.405
"5471" "Robust t-statistic" "Fisher" 0.231
"5472" "Robust t-statistic" "Fisher" 0.687
"5473" "Robust t-statistic" "Fisher" 0.83
"5474" "Robust t-statistic" "Fisher" 0.909
"5475" "Robust t-statistic" "Fisher" 0.934
"5476" "Robust t-statistic" "Fisher" 0.521
"5477" "Robust t-statistic" "Fisher" 0.507
"5478" "Robust t-statistic" "Fisher" 0.224
"5479" "Robust t-statistic" "Fisher" 0.769
"5480" "Robust t-statistic" "Fisher" 0.87
"5481" "Robust t-statistic" "Fisher" 0.023
"5482" "Robust t-statistic" "Fisher" 0.705
"5483" "Robust t-statistic" "Fisher" 0.329
"5484" "Robust t-statistic" "Fisher" 0.37
"5485" "Robust t-statistic" "Fisher" 0.948
"5486" "Robust t-statistic" "Fisher" 0.347
"5487" "Robust t-statistic" "Fisher" 0.129
"5488" "Robust t-statistic" "Fisher" 0.711
"5489" "Robust t-statistic" "Fisher" 0.895
"5490" "Robust t-statistic" "Fisher" 0.544
"5491" "Robust t-statistic" "Fisher" 0.506
"5492" "Robust t-statistic" "Fisher" 0.884
"5493" "Robust t-statistic" "Fisher" 0.235
"5494" "Robust t-statistic" "Fisher" 0.087
"5495" "Robust t-statistic" "Fisher" 0.09
"5496" "Robust t-statistic" "Fisher" 0.856
"5497" "Robust t-statistic" "Fisher" 0.912
"5498" "Robust t-statistic" "Fisher" 0.496
"5499" "Robust t-statistic" "Fisher" 0.65
"5500" "Robust t-statistic" "Fisher" 0.996
"5501" "Robust t-statistic" "Fisher" 0.621
"5502" "Robust t-statistic" "Fisher" 0.731
"5503" "Robust t-statistic" "Fisher" 0.799
"5504" "Robust t-statistic" "Fisher" 0.452
"5505" "Robust t-statistic" "Fisher" 0.133
"5506" "Robust t-statistic" "Fisher" 0.685
"5507" "Robust t-statistic" "Fisher" 0.772
"5508" "Robust t-statistic" "Fisher" 0.715
"5509" "Robust t-statistic" "Fisher" 0.851
"5510" "Robust t-statistic" "Fisher" 0.821
"5511" "Robust t-statistic" "Fisher" 0.448
"5512" "Robust t-statistic" "Fisher" 0.683
"5513" "Robust t-statistic" "Fisher" 0.398
"5514" "Robust t-statistic" "Fisher" 0.845
"5515" "Robust t-statistic" "Fisher" 0.759
"5516" "Robust t-statistic" "Fisher" 0.593
"5517" "Robust t-statistic" "Fisher" 0.774
"5518" "Robust t-statistic" "Fisher" 0.867
"5519" "Robust t-statistic" "Fisher" 0.235
"5520" "Robust t-statistic" "Fisher" 0.872
"5521" "Robust t-statistic" "Fisher" 0.842
"5522" "Robust t-statistic" "Fisher" 0.898
"5523" "Robust t-statistic" "Fisher" 0.717
"5524" "Robust t-statistic" "Fisher" 0.426
"5525" "Robust t-statistic" "Fisher" 0.544
"5526" "Robust t-statistic" "Fisher" 0.274
"5527" "Robust t-statistic" "Fisher" 0.059
"5528" "Robust t-statistic" "Fisher" 0.751
"5529" "Robust t-statistic" "Fisher" 0.564
"5530" "Robust t-statistic" "Fisher" 0.849
"5531" "Robust t-statistic" "Fisher" 0.971
"5532" "Robust t-statistic" "Fisher" 0.465
"5533" "Robust t-statistic" "Fisher" 0.311
"5534" "Robust t-statistic" "Fisher" 0.847
"5535" "Robust t-statistic" "Fisher" 0.461
"5536" "Robust t-statistic" "Fisher" 0.95
"5537" "Robust t-statistic" "Fisher" 0.588
"5538" "Robust t-statistic" "Fisher" 0.294
"5539" "Robust t-statistic" "Fisher" 0.353
"5540" "Robust t-statistic" "Fisher" 0.549
"5541" "Robust t-statistic" "Fisher" 0.432
"5542" "Robust t-statistic" "Fisher" 0.848
"5543" "Robust t-statistic" "Fisher" 0.974
"5544" "Robust t-statistic" "Fisher" 0.599
"5545" "Robust t-statistic" "Fisher" 0.589
"5546" "Robust t-statistic" "Fisher" 0.18
"5547" "Robust t-statistic" "Fisher" 0.438
"5548" "Robust t-statistic" "Fisher" 0.464
"5549" "Robust t-statistic" "Fisher" 0.771
"5550" "Robust t-statistic" "Fisher" 0.674
"5551" "Robust t-statistic" "Fisher" 0.582
"5552" "Robust t-statistic" "Fisher" 0.924
"5553" "Robust t-statistic" "Fisher" 0.086
"5554" "Robust t-statistic" "Fisher" 0.481
"5555" "Robust t-statistic" "Fisher" 0.229
"5556" "Robust t-statistic" "Fisher" 0.654
"5557" "Robust t-statistic" "Fisher" 0.72
"5558" "Robust t-statistic" "Fisher" 0.717
"5559" "Robust t-statistic" "Fisher" 0.923
"5560" "Robust t-statistic" "Fisher" 0.991
"5561" "Robust t-statistic" "Fisher" 0.105
"5562" "Robust t-statistic" "Fisher" 0.686
"5563" "Robust t-statistic" "Fisher" 0.818
"5564" "Robust t-statistic" "Fisher" 0.657
"5565" "Robust t-statistic" "Fisher" 0.642
"5566" "Robust t-statistic" "Fisher" 0.201
"5567" "Robust t-statistic" "Fisher" 0.211
"5568" "Robust t-statistic" "Fisher" 0.858
"5569" "Robust t-statistic" "Fisher" 0.814
"5570" "Robust t-statistic" "Fisher" 0.585
"5571" "Robust t-statistic" "Fisher" 0.173
"5572" "Robust t-statistic" "Fisher" 0.493
"5573" "Robust t-statistic" "Fisher" 0.903
"5574" "Robust t-statistic" "Fisher" 0.684
"5575" "Robust t-statistic" "Fisher" 0.824
"5576" "Robust t-statistic" "Fisher" 0.886
"5577" "Robust t-statistic" "Fisher" 0.547
"5578" "Robust t-statistic" "Fisher" 0.504
"5579" "Robust t-statistic" "Fisher" 0.163
"5580" "Robust t-statistic" "Fisher" 0.912
"5581" "Robust t-statistic" "Fisher" 0.523
"5582" "Robust t-statistic" "Fisher" 0.784
"5583" "Robust t-statistic" "Fisher" 0.069
"5584" "Robust t-statistic" "Fisher" 0.246
"5585" "Robust t-statistic" "Fisher" 0.368
"5586" "Robust t-statistic" "Fisher" 0.969
"5587" "Robust t-statistic" "Fisher" 0.844
"5588" "Robust t-statistic" "Fisher" 0.325
"5589" "Robust t-statistic" "Fisher" 0.501
"5590" "Robust t-statistic" "Fisher" 0.91
"5591" "Robust t-statistic" "Fisher" 0.433
"5592" "Robust t-statistic" "Fisher" 0.342
"5593" "Robust t-statistic" "Fisher" 0.022
"5594" "Robust t-statistic" "Fisher" 0.437
"5595" "Robust t-statistic" "Fisher" 0.496
"5596" "Robust t-statistic" "Fisher" 0.785
"5597" "Robust t-statistic" "Fisher" 0.824
"5598" "Robust t-statistic" "Fisher" 0.63
"5599" "Robust t-statistic" "Fisher" 0.316
"5600" "Robust t-statistic" "Fisher" 0.922
"5601" "Robust t-statistic" "Fisher" 0.336
"5602" "Robust t-statistic" "Fisher" 0.524
"5603" "Robust t-statistic" "Fisher" 0.587
"5604" "Robust t-statistic" "Fisher" 0.486
"5605" "Robust t-statistic" "Fisher" 0.532
"5606" "Robust t-statistic" "Fisher" 0.626
"5607" "Robust t-statistic" "Fisher" 0.082
"5608" "Robust t-statistic" "Fisher" 0.475
"5609" "Robust t-statistic" "Fisher" 0.118
"5610" "Robust t-statistic" "Fisher" 0.495
"5611" "Robust t-statistic" "Fisher" 0.438
"5612" "Robust t-statistic" "Fisher" 0.464
"5613" "Robust t-statistic" "Fisher" 0.698
"5614" "Robust t-statistic" "Fisher" 0.435
"5615" "Robust t-statistic" "Fisher" 0.702
"5616" "Robust t-statistic" "Fisher" 0.848
"5617" "Robust t-statistic" "Fisher" 0.845
"5618" "Robust t-statistic" "Fisher" 0.96
"5619" "Robust t-statistic" "Fisher" 0.993
"5620" "Robust t-statistic" "Fisher" 0.719
"5621" "Robust t-statistic" "Fisher" 0.512
"5622" "Robust t-statistic" "Fisher" 0.591
"5623" "Robust t-statistic" "Fisher" 0.217
"5624" "Robust t-statistic" "Fisher" 0.534
"5625" "Robust t-statistic" "Fisher" 0.475
"5626" "Robust t-statistic" "Fisher" 0.864
"5627" "Robust t-statistic" "Fisher" 0.254
"5628" "Robust t-statistic" "Fisher" 0.656
"5629" "Robust t-statistic" "Fisher" 0.796
"5630" "Robust t-statistic" "Fisher" 0.77
"5631" "Robust t-statistic" "Fisher" 0.953
"5632" "Robust t-statistic" "Fisher" 0.785
"5633" "Robust t-statistic" "Fisher" 0.892
"5634" "Robust t-statistic" "Fisher" 0.255
"5635" "Robust t-statistic" "Fisher" 0.744
"5636" "Robust t-statistic" "Fisher" 0.552
"5637" "Robust t-statistic" "Fisher" 0.909
"5638" "Robust t-statistic" "Fisher" 0.78
"5639" "Robust t-statistic" "Fisher" 0.903
"5640" "Robust t-statistic" "Fisher" 0.127
"5641" "Robust t-statistic" "Fisher" 0.441
"5642" "Robust t-statistic" "Fisher" 0.372
"5643" "Robust t-statistic" "Fisher" 0.909
"5644" "Robust t-statistic" "Fisher" 0.537
"5645" "Robust t-statistic" "Fisher" 0.859
"5646" "Robust t-statistic" "Fisher" 0.017
"5647" "Robust t-statistic" "Fisher" 0.198
"5648" "Robust t-statistic" "Fisher" 0.337
"5649" "Robust t-statistic" "Fisher" 0.775
"5650" "Robust t-statistic" "Fisher" 0.76
"5651" "Robust t-statistic" "Fisher" 0.321
"5652" "Robust t-statistic" "Fisher" 0.944
"5653" "Robust t-statistic" "Fisher" 0.268
"5654" "Robust t-statistic" "Fisher" 0.748
"5655" "Robust t-statistic" "Fisher" 0.42
"5656" "Robust t-statistic" "Fisher" 0.6
"5657" "Robust t-statistic" "Fisher" 0.232
"5658" "Robust t-statistic" "Fisher" 0.421
"5659" "Robust t-statistic" "Fisher" 0.223
"5660" "Robust t-statistic" "Fisher" 0.865
"5661" "Robust t-statistic" "Fisher" 0.8
"5662" "Robust t-statistic" "Fisher" 0.424
"5663" "Robust t-statistic" "Fisher" 0.234
"5664" "Robust t-statistic" "Fisher" 0.601
"5665" "Robust t-statistic" "Fisher" 0.969
"5666" "Robust t-statistic" "Fisher" 0.821
"5667" "Robust t-statistic" "Fisher" 0.181
"5668" "Robust t-statistic" "Fisher" 0.549
"5669" "Robust t-statistic" "Fisher" 0.979
"5670" "Robust t-statistic" "Fisher" 0.404
"5671" "Robust t-statistic" "Fisher" 0.288
"5672" "Robust t-statistic" "Fisher" 0.616
"5673" "Robust t-statistic" "Fisher" 0.84
"5674" "Robust t-statistic" "Fisher" 0.12
"5675" "Robust t-statistic" "Fisher" 0.806
"5676" "Robust t-statistic" "Fisher" 0.792
"5677" "Robust t-statistic" "Fisher" 0.804
"5678" "Robust t-statistic" "Fisher" 0.165
"5679" "Robust t-statistic" "Fisher" 0.018
"5680" "Robust t-statistic" "Fisher" 0.718
"5681" "Robust t-statistic" "Fisher" 0.396
"5682" "Robust t-statistic" "Fisher" 0.385
"5683" "Robust t-statistic" "Fisher" 0.228
"5684" "Robust t-statistic" "Fisher" 0.469
"5685" "Robust t-statistic" "Fisher" 0.768
"5686" "Robust t-statistic" "Fisher" 0.509
"5687" "Robust t-statistic" "Fisher" 0.135
"5688" "Robust t-statistic" "Fisher" 0.288
"5689" "Robust t-statistic" "Fisher" 0.262
"5690" "Robust t-statistic" "Fisher" 0.695
"5691" "Robust t-statistic" "Fisher" 0.028
"5692" "Robust t-statistic" "Fisher" 0.681
"5693" "Robust t-statistic" "Fisher" 0.766
"5694" "Robust t-statistic" "Fisher" 0.6
"5695" "Robust t-statistic" "Fisher" 0.525
"5696" "Robust t-statistic" "Fisher" 0.784
"5697" "Robust t-statistic" "Fisher" 0.925
"5698" "Robust t-statistic" "Fisher" 0.635
"5699" "Robust t-statistic" "Fisher" 0.577
"5700" "Robust t-statistic" "Fisher" 0.854
"5701" "Robust t-statistic" "Fisher" 0.72
"5702" "Robust t-statistic" "Fisher" 0.98
"5703" "Robust t-statistic" "Fisher" 0.226
"5704" "Robust t-statistic" "Fisher" 0.922
"5705" "Robust t-statistic" "Fisher" 0.335
"5706" "Robust t-statistic" "Fisher" 0.129
"5707" "Robust t-statistic" "Fisher" 0.459
"5708" "Robust t-statistic" "Fisher" 0.124
"5709" "Robust t-statistic" "Fisher" 0.798
"5710" "Robust t-statistic" "Fisher" 0.573
"5711" "Robust t-statistic" "Fisher" 0.953
"5712" "Robust t-statistic" "Fisher" 0.14
"5713" "Robust t-statistic" "Fisher" 0.607
"5714" "Robust t-statistic" "Fisher" 0.301
"5715" "Robust t-statistic" "Fisher" 0.654
"5716" "Robust t-statistic" "Fisher" 0.361
"5717" "Robust t-statistic" "Fisher" 0.271
"5718" "Robust t-statistic" "Fisher" 0.998
"5719" "Robust t-statistic" "Fisher" 0.561
"5720" "Robust t-statistic" "Fisher" 0.649
"5721" "Robust t-statistic" "Fisher" 0.767
"5722" "Robust t-statistic" "Fisher" 0.438
"5723" "Robust t-statistic" "Fisher" 0.409
"5724" "Robust t-statistic" "Fisher" 0.718
"5725" "Robust t-statistic" "Fisher" 0.286
"5726" "Robust t-statistic" "Fisher" 0.902
"5727" "Robust t-statistic" "Fisher" 0.93
"5728" "Robust t-statistic" "Fisher" 0.688
"5729" "Robust t-statistic" "Fisher" 0.345
"5730" "Robust t-statistic" "Fisher" 0.353
"5731" "Robust t-statistic" "Fisher" 0.065
"5732" "Robust t-statistic" "Fisher" 0.579
"5733" "Robust t-statistic" "Fisher" 0.225
"5734" "Robust t-statistic" "Fisher" 0.678
"5735" "Robust t-statistic" "Fisher" 0.263
"5736" "Robust t-statistic" "Fisher" 0.525
"5737" "Robust t-statistic" "Fisher" 0.775
"5738" "Robust t-statistic" "Fisher" 0.971
"5739" "Robust t-statistic" "Fisher" 0.45
"5740" "Robust t-statistic" "Fisher" 0.565
"5741" "Robust t-statistic" "Fisher" 0.203
"5742" "Robust t-statistic" "Fisher" 0.327
"5743" "Robust t-statistic" "Fisher" 0.796
"5744" "Robust t-statistic" "Fisher" 0.181
"5745" "Robust t-statistic" "Fisher" 0.125
"5746" "Robust t-statistic" "Fisher" 0.937
"5747" "Robust t-statistic" "Fisher" 0.765
"5748" "Robust t-statistic" "Fisher" 0.369
"5749" "Robust t-statistic" "Fisher" 0.765
"5750" "Robust t-statistic" "Fisher" 0.852
"5751" "Robust t-statistic" "Fisher" 0.967
"5752" "Robust t-statistic" "Fisher" 0.216
"5753" "Robust t-statistic" "Fisher" 0.14
"5754" "Robust t-statistic" "Fisher" 0.293
"5755" "Robust t-statistic" "Fisher" 0.457
"5756" "Robust t-statistic" "Fisher" 0.15
"5757" "Robust t-statistic" "Fisher" 0.424
"5758" "Robust t-statistic" "Fisher" 0.676
"5759" "Robust t-statistic" "Fisher" 0.846
"5760" "Robust t-statistic" "Fisher" 0.028
"5761" "Robust t-statistic" "Fisher" 0.067
"5762" "Robust t-statistic" "Fisher" 0.048
"5763" "Robust t-statistic" "Fisher" 0.698
"5764" "Robust t-statistic" "Fisher" 0.827
"5765" "Robust t-statistic" "Fisher" 0.631
"5766" "Robust t-statistic" "Fisher" 0.784
"5767" "Robust t-statistic" "Fisher" 0.145
"5768" "Robust t-statistic" "Fisher" 0.681
"5769" "Robust t-statistic" "Fisher" 0.716
"5770" "Robust t-statistic" "Fisher" 0.182
"5771" "Robust t-statistic" "Fisher" 0.113
"5772" "Robust t-statistic" "Fisher" 0.316
"5773" "Robust t-statistic" "Fisher" 0.571
"5774" "Robust t-statistic" "Fisher" 0.181
"5775" "Robust t-statistic" "Fisher" 0.623
"5776" "Robust t-statistic" "Fisher" 0.748
"5777" "Robust t-statistic" "Fisher" 0.661
"5778" "Robust t-statistic" "Fisher" 0.813
"5779" "Robust t-statistic" "Fisher" 0.537
"5780" "Robust t-statistic" "Fisher" 0.634
"5781" "Robust t-statistic" "Fisher" 0.39
"5782" "Robust t-statistic" "Fisher" 0.424
"5783" "Robust t-statistic" "Fisher" 0.747
"5784" "Robust t-statistic" "Fisher" 0.51
"5785" "Robust t-statistic" "Fisher" 0.542
"5786" "Robust t-statistic" "Fisher" 0.211
"5787" "Robust t-statistic" "Fisher" 0.57
"5788" "Robust t-statistic" "Fisher" 0.572
"5789" "Robust t-statistic" "Fisher" 0.205
"5790" "Robust t-statistic" "Fisher" 0.759
"5791" "Robust t-statistic" "Fisher" 0.379
"5792" "Robust t-statistic" "Fisher" 0.623
"5793" "Robust t-statistic" "Fisher" 0.81
"5794" "Robust t-statistic" "Fisher" 0.797
"5795" "Robust t-statistic" "Fisher" 0.436
"5796" "Robust t-statistic" "Fisher" 0.797
"5797" "Robust t-statistic" "Fisher" 0.315
"5798" "Robust t-statistic" "Fisher" 0.97
"5799" "Robust t-statistic" "Fisher" 0.019
"5800" "Robust t-statistic" "Fisher" 0.036
"5801" "Robust t-statistic" "Fisher" 0.685
"5802" "Robust t-statistic" "Fisher" 0.983
"5803" "Robust t-statistic" "Fisher" 0.913
"5804" "Robust t-statistic" "Fisher" 0.344
"5805" "Robust t-statistic" "Fisher" 0.528
"5806" "Robust t-statistic" "Fisher" 0.522
"5807" "Robust t-statistic" "Fisher" 0.574
"5808" "Robust t-statistic" "Fisher" 0.265
"5809" "Robust t-statistic" "Fisher" 0.556
"5810" "Robust t-statistic" "Fisher" 0.567
"5811" "Robust t-statistic" "Fisher" 0.568
"5812" "Robust t-statistic" "Fisher" 0.495
"5813" "Robust t-statistic" "Fisher" 0.887
"5814" "Robust t-statistic" "Fisher" 0.691
"5815" "Robust t-statistic" "Fisher" 0.88
"5816" "Robust t-statistic" "Fisher" 0.601
"5817" "Robust t-statistic" "Fisher" 0.415
"5818" "Robust t-statistic" "Fisher" 0.15
"5819" "Robust t-statistic" "Fisher" 0.058
"5820" "Robust t-statistic" "Fisher" 0.281
"5821" "Robust t-statistic" "Fisher" 0.662
"5822" "Robust t-statistic" "Fisher" 0.315
"5823" "Robust t-statistic" "Fisher" 0.758
"5824" "Robust t-statistic" "Fisher" 0.379
"5825" "Robust t-statistic" "Fisher" 0.05
"5826" "Robust t-statistic" "Fisher" 0.364
"5827" "Robust t-statistic" "Fisher" 0.489
"5828" "Robust t-statistic" "Fisher" 0.063
"5829" "Robust t-statistic" "Fisher" 0.178
"5830" "Robust t-statistic" "Fisher" 0.849
"5831" "Robust t-statistic" "Fisher" 0.486
"5832" "Robust t-statistic" "Fisher" 0.151
"5833" "Robust t-statistic" "Fisher" 0.367
"5834" "Robust t-statistic" "Fisher" 0.828
"5835" "Robust t-statistic" "Fisher" 0.523
"5836" "Robust t-statistic" "Fisher" 0.198
"5837" "Robust t-statistic" "Fisher" 0.646
"5838" "Robust t-statistic" "Fisher" 0.676
"5839" "Robust t-statistic" "Fisher" 0.469
"5840" "Robust t-statistic" "Fisher" 0.003
"5841" "Robust t-statistic" "Fisher" 0.875
"5842" "Robust t-statistic" "Fisher" 0.008
"5843" "Robust t-statistic" "Fisher" 0.844
"5844" "Robust t-statistic" "Fisher" 0.802
"5845" "Robust t-statistic" "Fisher" 0.746
"5846" "Robust t-statistic" "Fisher" 0.458
"5847" "Robust t-statistic" "Fisher" 0.869
"5848" "Robust t-statistic" "Fisher" 0.316
"5849" "Robust t-statistic" "Fisher" 0.403
"5850" "Robust t-statistic" "Fisher" 0.675
"5851" "Robust t-statistic" "Fisher" 0.367
"5852" "Robust t-statistic" "Fisher" 0.417
"5853" "Robust t-statistic" "Fisher" 0.809
"5854" "Robust t-statistic" "Fisher" 0.527
"5855" "Robust t-statistic" "Fisher" 0.773
"5856" "Robust t-statistic" "Fisher" 0.685
"5857" "Robust t-statistic" "Fisher" 0.672
"5858" "Robust t-statistic" "Fisher" 0.117
"5859" "Robust t-statistic" "Fisher" 0.753
"5860" "Robust t-statistic" "Fisher" 0.41
"5861" "Robust t-statistic" "Fisher" 0.119
"5862" "Robust t-statistic" "Fisher" 0.652
"5863" "Robust t-statistic" "Fisher" 0.119
"5864" "Robust t-statistic" "Fisher" 0.46
"5865" "Robust t-statistic" "Fisher" 0.183
"5866" "Robust t-statistic" "Fisher" 0.386
"5867" "Robust t-statistic" "Fisher" 0.493
"5868" "Robust t-statistic" "Fisher" 0.575
"5869" "Robust t-statistic" "Fisher" 0.853
"5870" "Robust t-statistic" "Fisher" 0.035
"5871" "Robust t-statistic" "Fisher" 0.791
"5872" "Robust t-statistic" "Fisher" 0.763
"5873" "Robust t-statistic" "Fisher" 0.269
"5874" "Robust t-statistic" "Fisher" 0.868
"5875" "Robust t-statistic" "Fisher" 0.673
"5876" "Robust t-statistic" "Fisher" 0.654
"5877" "Robust t-statistic" "Fisher" 0.996
"5878" "Robust t-statistic" "Fisher" 0.036
"5879" "Robust t-statistic" "Fisher" 0.355
"5880" "Robust t-statistic" "Fisher" 0.249
"5881" "Robust t-statistic" "Fisher" 0.292
"5882" "Robust t-statistic" "Fisher" 0.398
"5883" "Robust t-statistic" "Fisher" 0.44
"5884" "Robust t-statistic" "Fisher" 0.752
"5885" "Robust t-statistic" "Fisher" 0.714
"5886" "Robust t-statistic" "Fisher" 0.78
"5887" "Robust t-statistic" "Fisher" 0.839
"5888" "Robust t-statistic" "Fisher" 0.078
"5889" "Robust t-statistic" "Fisher" 0.483
"5890" "Robust t-statistic" "Fisher" 0.865
"5891" "Robust t-statistic" "Fisher" 0.131
"5892" "Robust t-statistic" "Fisher" 0.727
"5893" "Robust t-statistic" "Fisher" 0.612
"5894" "Robust t-statistic" "Fisher" 0.082
"5895" "Robust t-statistic" "Fisher" 0.35
"5896" "Robust t-statistic" "Fisher" 0.244
"5897" "Robust t-statistic" "Fisher" 0.002
"5898" "Robust t-statistic" "Fisher" 0.882
"5899" "Robust t-statistic" "Fisher" 0.42
"5900" "Robust t-statistic" "Fisher" 0.287
"5901" "Robust t-statistic" "Fisher" 0.694
"5902" "Robust t-statistic" "Fisher" 0.945
"5903" "Robust t-statistic" "Fisher" 0.887
"5904" "Robust t-statistic" "Fisher" 0.733
"5905" "Robust t-statistic" "Fisher" 0.433
"5906" "Robust t-statistic" "Fisher" 0.953
"5907" "Robust t-statistic" "Fisher" 0.204
"5908" "Robust t-statistic" "Fisher" 0.145
"5909" "Robust t-statistic" "Fisher" 0.503
"5910" "Robust t-statistic" "Fisher" 0.99
"5911" "Robust t-statistic" "Fisher" 0.658
"5912" "Robust t-statistic" "Fisher" 0.196
"5913" "Robust t-statistic" "Fisher" 0.226
"5914" "Robust t-statistic" "Fisher" 0.201
"5915" "Robust t-statistic" "Fisher" 0.259
"5916" "Robust t-statistic" "Fisher" 0.185
"5917" "Robust t-statistic" "Fisher" 0.414
"5918" "Robust t-statistic" "Fisher" 0.365
"5919" "Robust t-statistic" "Fisher" 0.402
"5920" "Robust t-statistic" "Fisher" 0.284
"5921" "Robust t-statistic" "Fisher" 0.46
"5922" "Robust t-statistic" "Fisher" 0.275
"5923" "Robust t-statistic" "Fisher" 0.226
"5924" "Robust t-statistic" "Fisher" 0.095
"5925" "Robust t-statistic" "Fisher" 0.517
"5926" "Robust t-statistic" "Fisher" 0.8
"5927" "Robust t-statistic" "Fisher" 0.342
"5928" "Robust t-statistic" "Fisher" 0.651
"5929" "Robust t-statistic" "Fisher" 0.742
"5930" "Robust t-statistic" "Fisher" 0.88
"5931" "Robust t-statistic" "Fisher" 0.387
"5932" "Robust t-statistic" "Fisher" 0.192
"5933" "Robust t-statistic" "Fisher" 0.967
"5934" "Robust t-statistic" "Fisher" 0.709
"5935" "Robust t-statistic" "Fisher" 0.501
"5936" "Robust t-statistic" "Fisher" 0.908
"5937" "Robust t-statistic" "Fisher" 0.225
"5938" "Robust t-statistic" "Fisher" 0.983
"5939" "Robust t-statistic" "Fisher" 0.911
"5940" "Robust t-statistic" "Fisher" 0.384
"5941" "Robust t-statistic" "Fisher" 0.75
"5942" "Robust t-statistic" "Fisher" 0.819
"5943" "Robust t-statistic" "Fisher" 0.368
"5944" "Robust t-statistic" "Fisher" 0.27
"5945" "Robust t-statistic" "Fisher" 0.914
"5946" "Robust t-statistic" "Fisher" 0.358
"5947" "Robust t-statistic" "Fisher" 0.432
"5948" "Robust t-statistic" "Fisher" 0.488
"5949" "Robust t-statistic" "Fisher" 0.588
"5950" "Robust t-statistic" "Fisher" 0.295
"5951" "Robust t-statistic" "Fisher" 0.485
"5952" "Robust t-statistic" "Fisher" 0.787
"5953" "Robust t-statistic" "Fisher" 0.508
"5954" "Robust t-statistic" "Fisher" 0.972
"5955" "Robust t-statistic" "Fisher" 0.772
"5956" "Robust t-statistic" "Fisher" 0.64
"5957" "Robust t-statistic" "Fisher" 0.727
"5958" "Robust t-statistic" "Fisher" 0.714
"5959" "Robust t-statistic" "Fisher" 0.395
"5960" "Robust t-statistic" "Fisher" 0.167
"5961" "Robust t-statistic" "Fisher" 0.964
"5962" "Robust t-statistic" "Fisher" 0.409
"5963" "Robust t-statistic" "Fisher" 0.245
"5964" "Robust t-statistic" "Fisher" 0.566
"5965" "Robust t-statistic" "Fisher" 0.752
"5966" "Robust t-statistic" "Fisher" 0.21
"5967" "Robust t-statistic" "Fisher" 0.67
"5968" "Robust t-statistic" "Fisher" 0.127
"5969" "Robust t-statistic" "Fisher" 0.852
"5970" "Robust t-statistic" "Fisher" 0.428
"5971" "Robust t-statistic" "Fisher" 0.122
"5972" "Robust t-statistic" "Fisher" 0.552
"5973" "Robust t-statistic" "Fisher" 0.97
"5974" "Robust t-statistic" "Fisher" 0.003
"5975" "Robust t-statistic" "Fisher" 0.881
"5976" "Robust t-statistic" "Fisher" 0.388
"5977" "Robust t-statistic" "Fisher" 0.116
"5978" "Robust t-statistic" "Fisher" 0.569
"5979" "Robust t-statistic" "Fisher" 0.39
"5980" "Robust t-statistic" "Fisher" 0.133
"5981" "Robust t-statistic" "Fisher" 0.205
"5982" "Robust t-statistic" "Fisher" 0.249
"5983" "Robust t-statistic" "Fisher" 0.089
"5984" "Robust t-statistic" "Fisher" 0.46
"5985" "Robust t-statistic" "Fisher" 0.922
"5986" "Robust t-statistic" "Fisher" 0.631
"5987" "Robust t-statistic" "Fisher" 0.103
"5988" "Robust t-statistic" "Fisher" 0.031
"5989" "Robust t-statistic" "Fisher" 0.45
"5990" "Robust t-statistic" "Fisher" 0.695
"5991" "Robust t-statistic" "Fisher" 0.906
"5992" "Robust t-statistic" "Fisher" 0.865
"5993" "Robust t-statistic" "Fisher" 0.819
"5994" "Robust t-statistic" "Fisher" 0.487
"5995" "Robust t-statistic" "Fisher" 0.319
"5996" "Robust t-statistic" "Fisher" 0.298
"5997" "Robust t-statistic" "Fisher" 0.411
"5998" "Robust t-statistic" "Fisher" 0.558
"5999" "Robust t-statistic" "Fisher" 0.196
"6000" "Robust t-statistic" "Fisher" 0.068
"6001" "Unstudentized" "Lin" 0.689
"6002" "Unstudentized" "Lin" 0.761
"6003" "Unstudentized" "Lin" 0.022
"6004" "Unstudentized" "Lin" 0.407
"6005" "Unstudentized" "Lin" 0.184
"6006" "Unstudentized" "Lin" 0.364
"6007" "Unstudentized" "Lin" 0.532
"6008" "Unstudentized" "Lin" 0.175
"6009" "Unstudentized" "Lin" 0.03
"6010" "Unstudentized" "Lin" 0.178
"6011" "Unstudentized" "Lin" 0.44
"6012" "Unstudentized" "Lin" 0.577
"6013" "Unstudentized" "Lin" 0.846
"6014" "Unstudentized" "Lin" 0.466
"6015" "Unstudentized" "Lin" 0.439
"6016" "Unstudentized" "Lin" 0.228
"6017" "Unstudentized" "Lin" 0.673
"6018" "Unstudentized" "Lin" 0.23
"6019" "Unstudentized" "Lin" 0.28
"6020" "Unstudentized" "Lin" 0.931
"6021" "Unstudentized" "Lin" 0.482
"6022" "Unstudentized" "Lin" 0.336
"6023" "Unstudentized" "Lin" 0.578
"6024" "Unstudentized" "Lin" 0.707
"6025" "Unstudentized" "Lin" 0.143
"6026" "Unstudentized" "Lin" 0.189
"6027" "Unstudentized" "Lin" 0.268
"6028" "Unstudentized" "Lin" 0.119
"6029" "Unstudentized" "Lin" 0.088
"6030" "Unstudentized" "Lin" 0.364
"6031" "Unstudentized" "Lin" 0.534
"6032" "Unstudentized" "Lin" 0.858
"6033" "Unstudentized" "Lin" 0.71
"6034" "Unstudentized" "Lin" 0.894
"6035" "Unstudentized" "Lin" 0.807
"6036" "Unstudentized" "Lin" 0.998
"6037" "Unstudentized" "Lin" 0.846
"6038" "Unstudentized" "Lin" 0.6
"6039" "Unstudentized" "Lin" 0.67
"6040" "Unstudentized" "Lin" 0.172
"6041" "Unstudentized" "Lin" 0.384
"6042" "Unstudentized" "Lin" 0.865
"6043" "Unstudentized" "Lin" 0.926
"6044" "Unstudentized" "Lin" 0.805
"6045" "Unstudentized" "Lin" 0.656
"6046" "Unstudentized" "Lin" 0.549
"6047" "Unstudentized" "Lin" 0.711
"6048" "Unstudentized" "Lin" 0.45
"6049" "Unstudentized" "Lin" 0.546
"6050" "Unstudentized" "Lin" 0.65
"6051" "Unstudentized" "Lin" 0.549
"6052" "Unstudentized" "Lin" 0.163
"6053" "Unstudentized" "Lin" 0.832
"6054" "Unstudentized" "Lin" 0.181
"6055" "Unstudentized" "Lin" 0.793
"6056" "Unstudentized" "Lin" 0.881
"6057" "Unstudentized" "Lin" 0.761
"6058" "Unstudentized" "Lin" 0.194
"6059" "Unstudentized" "Lin" 0.312
"6060" "Unstudentized" "Lin" 0.246
"6061" "Unstudentized" "Lin" 0.466
"6062" "Unstudentized" "Lin" 0.76
"6063" "Unstudentized" "Lin" 0.748
"6064" "Unstudentized" "Lin" 0.788
"6065" "Unstudentized" "Lin" 0.251
"6066" "Unstudentized" "Lin" 0.161
"6067" "Unstudentized" "Lin" 0.768
"6068" "Unstudentized" "Lin" 0.116
"6069" "Unstudentized" "Lin" 0.002
"6070" "Unstudentized" "Lin" 0.518
"6071" "Unstudentized" "Lin" 0.878
"6072" "Unstudentized" "Lin" 0.639
"6073" "Unstudentized" "Lin" 0.258
"6074" "Unstudentized" "Lin" 0.76
"6075" "Unstudentized" "Lin" 0.057
"6076" "Unstudentized" "Lin" 0.147
"6077" "Unstudentized" "Lin" 0.098
"6078" "Unstudentized" "Lin" 0.108
"6079" "Unstudentized" "Lin" 0.323
"6080" "Unstudentized" "Lin" 0.468
"6081" "Unstudentized" "Lin" 0.904
"6082" "Unstudentized" "Lin" 0.247
"6083" "Unstudentized" "Lin" 0.316
"6084" "Unstudentized" "Lin" 0.219
"6085" "Unstudentized" "Lin" 0.497
"6086" "Unstudentized" "Lin" 0.183
"6087" "Unstudentized" "Lin" 0.776
"6088" "Unstudentized" "Lin" 0.685
"6089" "Unstudentized" "Lin" 0.269
"6090" "Unstudentized" "Lin" 0.284
"6091" "Unstudentized" "Lin" 0.063
"6092" "Unstudentized" "Lin" 0.4
"6093" "Unstudentized" "Lin" 0.981
"6094" "Unstudentized" "Lin" 0.569
"6095" "Unstudentized" "Lin" 0.483
"6096" "Unstudentized" "Lin" 0.695
"6097" "Unstudentized" "Lin" 0.19
"6098" "Unstudentized" "Lin" 0.995
"6099" "Unstudentized" "Lin" 0.994
"6100" "Unstudentized" "Lin" 0.62
"6101" "Unstudentized" "Lin" 0.954
"6102" "Unstudentized" "Lin" 0.618
"6103" "Unstudentized" "Lin" 0.199
"6104" "Unstudentized" "Lin" 0.172
"6105" "Unstudentized" "Lin" 0.384
"6106" "Unstudentized" "Lin" 0.331
"6107" "Unstudentized" "Lin" 0.812
"6108" "Unstudentized" "Lin" 0.006
"6109" "Unstudentized" "Lin" 0.073
"6110" "Unstudentized" "Lin" 0.832
"6111" "Unstudentized" "Lin" 0.158
"6112" "Unstudentized" "Lin" 0.142
"6113" "Unstudentized" "Lin" 0.039
"6114" "Unstudentized" "Lin" 0.495
"6115" "Unstudentized" "Lin" 0.012
"6116" "Unstudentized" "Lin" 0.25
"6117" "Unstudentized" "Lin" 0.46
"6118" "Unstudentized" "Lin" 0.684
"6119" "Unstudentized" "Lin" 0.152
"6120" "Unstudentized" "Lin" 0.402
"6121" "Unstudentized" "Lin" 0.299
"6122" "Unstudentized" "Lin" 0.208
"6123" "Unstudentized" "Lin" 0.619
"6124" "Unstudentized" "Lin" 0.551
"6125" "Unstudentized" "Lin" 0.126
"6126" "Unstudentized" "Lin" 0.204
"6127" "Unstudentized" "Lin" 0.873
"6128" "Unstudentized" "Lin" 0.674
"6129" "Unstudentized" "Lin" 0.024
"6130" "Unstudentized" "Lin" 0.715
"6131" "Unstudentized" "Lin" 0.23
"6132" "Unstudentized" "Lin" 0.976
"6133" "Unstudentized" "Lin" 0.306
"6134" "Unstudentized" "Lin" 0.464
"6135" "Unstudentized" "Lin" 0.188
"6136" "Unstudentized" "Lin" 0.208
"6137" "Unstudentized" "Lin" 0.001
"6138" "Unstudentized" "Lin" 0.645
"6139" "Unstudentized" "Lin" 0.086
"6140" "Unstudentized" "Lin" 0.433
"6141" "Unstudentized" "Lin" 0
"6142" "Unstudentized" "Lin" 0.205
"6143" "Unstudentized" "Lin" 0.304
"6144" "Unstudentized" "Lin" 0.226
"6145" "Unstudentized" "Lin" 0.867
"6146" "Unstudentized" "Lin" 0.083
"6147" "Unstudentized" "Lin" 0.121
"6148" "Unstudentized" "Lin" 0.756
"6149" "Unstudentized" "Lin" 0.335
"6150" "Unstudentized" "Lin" 0.25
"6151" "Unstudentized" "Lin" 0.816
"6152" "Unstudentized" "Lin" 0.945
"6153" "Unstudentized" "Lin" 0.354
"6154" "Unstudentized" "Lin" 0.318
"6155" "Unstudentized" "Lin" 0.266
"6156" "Unstudentized" "Lin" 0.462
"6157" "Unstudentized" "Lin" 0.744
"6158" "Unstudentized" "Lin" 0.225
"6159" "Unstudentized" "Lin" 0.541
"6160" "Unstudentized" "Lin" 0.086
"6161" "Unstudentized" "Lin" 0.94
"6162" "Unstudentized" "Lin" 0.408
"6163" "Unstudentized" "Lin" 0.569
"6164" "Unstudentized" "Lin" 0.344
"6165" "Unstudentized" "Lin" 0.051
"6166" "Unstudentized" "Lin" 0.405
"6167" "Unstudentized" "Lin" 0.28
"6168" "Unstudentized" "Lin" 0.972
"6169" "Unstudentized" "Lin" 0.92
"6170" "Unstudentized" "Lin" 0.562
"6171" "Unstudentized" "Lin" 0.186
"6172" "Unstudentized" "Lin" 0.287
"6173" "Unstudentized" "Lin" 0.614
"6174" "Unstudentized" "Lin" 0.765
"6175" "Unstudentized" "Lin" 0.796
"6176" "Unstudentized" "Lin" 0.014
"6177" "Unstudentized" "Lin" 0.183
"6178" "Unstudentized" "Lin" 0.662
"6179" "Unstudentized" "Lin" 0.096
"6180" "Unstudentized" "Lin" 0.632
"6181" "Unstudentized" "Lin" 0.663
"6182" "Unstudentized" "Lin" 0.112
"6183" "Unstudentized" "Lin" 0.065
"6184" "Unstudentized" "Lin" 0.708
"6185" "Unstudentized" "Lin" 0.243
"6186" "Unstudentized" "Lin" 0.02
"6187" "Unstudentized" "Lin" 0.262
"6188" "Unstudentized" "Lin" 0.459
"6189" "Unstudentized" "Lin" 0.516
"6190" "Unstudentized" "Lin" 0.726
"6191" "Unstudentized" "Lin" 0.942
"6192" "Unstudentized" "Lin" 0.131
"6193" "Unstudentized" "Lin" 0.944
"6194" "Unstudentized" "Lin" 0.85
"6195" "Unstudentized" "Lin" 0.057
"6196" "Unstudentized" "Lin" 0.04
"6197" "Unstudentized" "Lin" 0.795
"6198" "Unstudentized" "Lin" 0.163
"6199" "Unstudentized" "Lin" 0.901
"6200" "Unstudentized" "Lin" 0.691
"6201" "Unstudentized" "Lin" 0.609
"6202" "Unstudentized" "Lin" 0.474
"6203" "Unstudentized" "Lin" 0.081
"6204" "Unstudentized" "Lin" 0.236
"6205" "Unstudentized" "Lin" 0.37
"6206" "Unstudentized" "Lin" 0.522
"6207" "Unstudentized" "Lin" 0.034
"6208" "Unstudentized" "Lin" 0.522
"6209" "Unstudentized" "Lin" 0.961
"6210" "Unstudentized" "Lin" 0.661
"6211" "Unstudentized" "Lin" 0.539
"6212" "Unstudentized" "Lin" 0.33
"6213" "Unstudentized" "Lin" 0.424
"6214" "Unstudentized" "Lin" 0.18
"6215" "Unstudentized" "Lin" 0.549
"6216" "Unstudentized" "Lin" 0.072
"6217" "Unstudentized" "Lin" 0.002
"6218" "Unstudentized" "Lin" 0.937
"6219" "Unstudentized" "Lin" 0.058
"6220" "Unstudentized" "Lin" 0.113
"6221" "Unstudentized" "Lin" 0.053
"6222" "Unstudentized" "Lin" 0.563
"6223" "Unstudentized" "Lin" 0.579
"6224" "Unstudentized" "Lin" 0.988
"6225" "Unstudentized" "Lin" 0.387
"6226" "Unstudentized" "Lin" 0.289
"6227" "Unstudentized" "Lin" 0.463
"6228" "Unstudentized" "Lin" 0.266
"6229" "Unstudentized" "Lin" 0.583
"6230" "Unstudentized" "Lin" 0.941
"6231" "Unstudentized" "Lin" 0.954
"6232" "Unstudentized" "Lin" 0.616
"6233" "Unstudentized" "Lin" 0.982
"6234" "Unstudentized" "Lin" 0.672
"6235" "Unstudentized" "Lin" 0.714
"6236" "Unstudentized" "Lin" 0.257
"6237" "Unstudentized" "Lin" 0.726
"6238" "Unstudentized" "Lin" 0.087
"6239" "Unstudentized" "Lin" 0.207
"6240" "Unstudentized" "Lin" 0.19
"6241" "Unstudentized" "Lin" 0.692
"6242" "Unstudentized" "Lin" 0.502
"6243" "Unstudentized" "Lin" 0.005
"6244" "Unstudentized" "Lin" 0.011
"6245" "Unstudentized" "Lin" 0.671
"6246" "Unstudentized" "Lin" 0.816
"6247" "Unstudentized" "Lin" 0.466
"6248" "Unstudentized" "Lin" 0.318
"6249" "Unstudentized" "Lin" 0.215
"6250" "Unstudentized" "Lin" 0.179
"6251" "Unstudentized" "Lin" 0.684
"6252" "Unstudentized" "Lin" 0.622
"6253" "Unstudentized" "Lin" 0.591
"6254" "Unstudentized" "Lin" 0.853
"6255" "Unstudentized" "Lin" 0.603
"6256" "Unstudentized" "Lin" 0.347
"6257" "Unstudentized" "Lin" 0.012
"6258" "Unstudentized" "Lin" 0.189
"6259" "Unstudentized" "Lin" 0.69
"6260" "Unstudentized" "Lin" 0.008
"6261" "Unstudentized" "Lin" 0.243
"6262" "Unstudentized" "Lin" 0.422
"6263" "Unstudentized" "Lin" 0.132
"6264" "Unstudentized" "Lin" 0.327
"6265" "Unstudentized" "Lin" 0.43
"6266" "Unstudentized" "Lin" 0.429
"6267" "Unstudentized" "Lin" 0.999
"6268" "Unstudentized" "Lin" 0.177
"6269" "Unstudentized" "Lin" 0.116
"6270" "Unstudentized" "Lin" 0.087
"6271" "Unstudentized" "Lin" 0.779
"6272" "Unstudentized" "Lin" 0.259
"6273" "Unstudentized" "Lin" 0.036
"6274" "Unstudentized" "Lin" 0.595
"6275" "Unstudentized" "Lin" 0.44
"6276" "Unstudentized" "Lin" 0.13
"6277" "Unstudentized" "Lin" 0.427
"6278" "Unstudentized" "Lin" 0.429
"6279" "Unstudentized" "Lin" 0.973
"6280" "Unstudentized" "Lin" 0.018
"6281" "Unstudentized" "Lin" 0.841
"6282" "Unstudentized" "Lin" 0.266
"6283" "Unstudentized" "Lin" 0.335
"6284" "Unstudentized" "Lin" 0.021
"6285" "Unstudentized" "Lin" 0.65
"6286" "Unstudentized" "Lin" 0.996
"6287" "Unstudentized" "Lin" 0.147
"6288" "Unstudentized" "Lin" 0.84
"6289" "Unstudentized" "Lin" 0.994
"6290" "Unstudentized" "Lin" 0.672
"6291" "Unstudentized" "Lin" 0.304
"6292" "Unstudentized" "Lin" 0.459
"6293" "Unstudentized" "Lin" 0.112
"6294" "Unstudentized" "Lin" 0.378
"6295" "Unstudentized" "Lin" 0.52
"6296" "Unstudentized" "Lin" 0.287
"6297" "Unstudentized" "Lin" 0.543
"6298" "Unstudentized" "Lin" 0.586
"6299" "Unstudentized" "Lin" 0.258
"6300" "Unstudentized" "Lin" 0.85
"6301" "Unstudentized" "Lin" 0.367
"6302" "Unstudentized" "Lin" 0.046
"6303" "Unstudentized" "Lin" 0.109
"6304" "Unstudentized" "Lin" 0.795
"6305" "Unstudentized" "Lin" 0.313
"6306" "Unstudentized" "Lin" 0.139
"6307" "Unstudentized" "Lin" 0.257
"6308" "Unstudentized" "Lin" 0.354
"6309" "Unstudentized" "Lin" 0.597
"6310" "Unstudentized" "Lin" 0.217
"6311" "Unstudentized" "Lin" 0.489
"6312" "Unstudentized" "Lin" 0.577
"6313" "Unstudentized" "Lin" 0.901
"6314" "Unstudentized" "Lin" 0.019
"6315" "Unstudentized" "Lin" 0.127
"6316" "Unstudentized" "Lin" 0.245
"6317" "Unstudentized" "Lin" 0.847
"6318" "Unstudentized" "Lin" 0.397
"6319" "Unstudentized" "Lin" 0.493
"6320" "Unstudentized" "Lin" 0.438
"6321" "Unstudentized" "Lin" 0.77
"6322" "Unstudentized" "Lin" 0.831
"6323" "Unstudentized" "Lin" 0.641
"6324" "Unstudentized" "Lin" 0.213
"6325" "Unstudentized" "Lin" 0.316
"6326" "Unstudentized" "Lin" 0.835
"6327" "Unstudentized" "Lin" 0.465
"6328" "Unstudentized" "Lin" 0.486
"6329" "Unstudentized" "Lin" 0.474
"6330" "Unstudentized" "Lin" 0.372
"6331" "Unstudentized" "Lin" 0.544
"6332" "Unstudentized" "Lin" 1
"6333" "Unstudentized" "Lin" 0.867
"6334" "Unstudentized" "Lin" 0.164
"6335" "Unstudentized" "Lin" 0.804
"6336" "Unstudentized" "Lin" 0.422
"6337" "Unstudentized" "Lin" 0.645
"6338" "Unstudentized" "Lin" 0.366
"6339" "Unstudentized" "Lin" 0.043
"6340" "Unstudentized" "Lin" 0.053
"6341" "Unstudentized" "Lin" 0.849
"6342" "Unstudentized" "Lin" 0.007
"6343" "Unstudentized" "Lin" 0.525
"6344" "Unstudentized" "Lin" 0.674
"6345" "Unstudentized" "Lin" 0.47
"6346" "Unstudentized" "Lin" 0.412
"6347" "Unstudentized" "Lin" 0.02
"6348" "Unstudentized" "Lin" 0.26
"6349" "Unstudentized" "Lin" 0.889
"6350" "Unstudentized" "Lin" 0.934
"6351" "Unstudentized" "Lin" 0.412
"6352" "Unstudentized" "Lin" 0.204
"6353" "Unstudentized" "Lin" 0.799
"6354" "Unstudentized" "Lin" 0.957
"6355" "Unstudentized" "Lin" 0.108
"6356" "Unstudentized" "Lin" 0.033
"6357" "Unstudentized" "Lin" 0.958
"6358" "Unstudentized" "Lin" 0.062
"6359" "Unstudentized" "Lin" 0.55
"6360" "Unstudentized" "Lin" 0.323
"6361" "Unstudentized" "Lin" 0.093
"6362" "Unstudentized" "Lin" 0.95
"6363" "Unstudentized" "Lin" 0.47
"6364" "Unstudentized" "Lin" 0.325
"6365" "Unstudentized" "Lin" 0.034
"6366" "Unstudentized" "Lin" 0.51
"6367" "Unstudentized" "Lin" 0.281
"6368" "Unstudentized" "Lin" 0.015
"6369" "Unstudentized" "Lin" 0.913
"6370" "Unstudentized" "Lin" 0.502
"6371" "Unstudentized" "Lin" 0.092
"6372" "Unstudentized" "Lin" 0.242
"6373" "Unstudentized" "Lin" 0.607
"6374" "Unstudentized" "Lin" 0.133
"6375" "Unstudentized" "Lin" 0.373
"6376" "Unstudentized" "Lin" 0.242
"6377" "Unstudentized" "Lin" 0.767
"6378" "Unstudentized" "Lin" 0.724
"6379" "Unstudentized" "Lin" 0.913
"6380" "Unstudentized" "Lin" 0.704
"6381" "Unstudentized" "Lin" 0.085
"6382" "Unstudentized" "Lin" 0.78
"6383" "Unstudentized" "Lin" 0.94
"6384" "Unstudentized" "Lin" 0.825
"6385" "Unstudentized" "Lin" 0.816
"6386" "Unstudentized" "Lin" 0.033
"6387" "Unstudentized" "Lin" 0.278
"6388" "Unstudentized" "Lin" 0.495
"6389" "Unstudentized" "Lin" 0.153
"6390" "Unstudentized" "Lin" 0.192
"6391" "Unstudentized" "Lin" 0.843
"6392" "Unstudentized" "Lin" 0.24
"6393" "Unstudentized" "Lin" 0.853
"6394" "Unstudentized" "Lin" 0.036
"6395" "Unstudentized" "Lin" 0.958
"6396" "Unstudentized" "Lin" 0.227
"6397" "Unstudentized" "Lin" 0.79
"6398" "Unstudentized" "Lin" 0.298
"6399" "Unstudentized" "Lin" 0.377
"6400" "Unstudentized" "Lin" 0.244
"6401" "Unstudentized" "Lin" 0.243
"6402" "Unstudentized" "Lin" 0.516
"6403" "Unstudentized" "Lin" 0.133
"6404" "Unstudentized" "Lin" 0.465
"6405" "Unstudentized" "Lin" 0.49
"6406" "Unstudentized" "Lin" 0.172
"6407" "Unstudentized" "Lin" 0.572
"6408" "Unstudentized" "Lin" 0.186
"6409" "Unstudentized" "Lin" 0.959
"6410" "Unstudentized" "Lin" 0.074
"6411" "Unstudentized" "Lin" 0.083
"6412" "Unstudentized" "Lin" 0.085
"6413" "Unstudentized" "Lin" 0.718
"6414" "Unstudentized" "Lin" 0.554
"6415" "Unstudentized" "Lin" 0.987
"6416" "Unstudentized" "Lin" 0.015
"6417" "Unstudentized" "Lin" 0.246
"6418" "Unstudentized" "Lin" 0.245
"6419" "Unstudentized" "Lin" 0.116
"6420" "Unstudentized" "Lin" 0.013
"6421" "Unstudentized" "Lin" 0.501
"6422" "Unstudentized" "Lin" 0.02
"6423" "Unstudentized" "Lin" 0.174
"6424" "Unstudentized" "Lin" 0.25
"6425" "Unstudentized" "Lin" 0.887
"6426" "Unstudentized" "Lin" 0.293
"6427" "Unstudentized" "Lin" 0.625
"6428" "Unstudentized" "Lin" 0.015
"6429" "Unstudentized" "Lin" 0.605
"6430" "Unstudentized" "Lin" 0.027
"6431" "Unstudentized" "Lin" 0.764
"6432" "Unstudentized" "Lin" 0.107
"6433" "Unstudentized" "Lin" 0.198
"6434" "Unstudentized" "Lin" 0.37
"6435" "Unstudentized" "Lin" 0.807
"6436" "Unstudentized" "Lin" 0.157
"6437" "Unstudentized" "Lin" 0.899
"6438" "Unstudentized" "Lin" 0.966
"6439" "Unstudentized" "Lin" 0.97
"6440" "Unstudentized" "Lin" 0.481
"6441" "Unstudentized" "Lin" 0.872
"6442" "Unstudentized" "Lin" 0.227
"6443" "Unstudentized" "Lin" 0.591
"6444" "Unstudentized" "Lin" 0.169
"6445" "Unstudentized" "Lin" 0.661
"6446" "Unstudentized" "Lin" 0.885
"6447" "Unstudentized" "Lin" 0.138
"6448" "Unstudentized" "Lin" 0.231
"6449" "Unstudentized" "Lin" 0.66
"6450" "Unstudentized" "Lin" 0.29
"6451" "Unstudentized" "Lin" 0.563
"6452" "Unstudentized" "Lin" 0.947
"6453" "Unstudentized" "Lin" 0.676
"6454" "Unstudentized" "Lin" 0.735
"6455" "Unstudentized" "Lin" 0.806
"6456" "Unstudentized" "Lin" 0.593
"6457" "Unstudentized" "Lin" 0.237
"6458" "Unstudentized" "Lin" 0.091
"6459" "Unstudentized" "Lin" 0.863
"6460" "Unstudentized" "Lin" 0.574
"6461" "Unstudentized" "Lin" 0.209
"6462" "Unstudentized" "Lin" 0.47
"6463" "Unstudentized" "Lin" 0.609
"6464" "Unstudentized" "Lin" 0.758
"6465" "Unstudentized" "Lin" 0.467
"6466" "Unstudentized" "Lin" 0.014
"6467" "Unstudentized" "Lin" 0.926
"6468" "Unstudentized" "Lin" 0.798
"6469" "Unstudentized" "Lin" 0.058
"6470" "Unstudentized" "Lin" 0.533
"6471" "Unstudentized" "Lin" 0.129
"6472" "Unstudentized" "Lin" 0.413
"6473" "Unstudentized" "Lin" 0.973
"6474" "Unstudentized" "Lin" 0.97
"6475" "Unstudentized" "Lin" 0.486
"6476" "Unstudentized" "Lin" 0.356
"6477" "Unstudentized" "Lin" 0.874
"6478" "Unstudentized" "Lin" 0.051
"6479" "Unstudentized" "Lin" 0.435
"6480" "Unstudentized" "Lin" 0.714
"6481" "Unstudentized" "Lin" 0.001
"6482" "Unstudentized" "Lin" 0.299
"6483" "Unstudentized" "Lin" 0.381
"6484" "Unstudentized" "Lin" 0.225
"6485" "Unstudentized" "Lin" 0.575
"6486" "Unstudentized" "Lin" 0.152
"6487" "Unstudentized" "Lin" 0.115
"6488" "Unstudentized" "Lin" 0.888
"6489" "Unstudentized" "Lin" 0.802
"6490" "Unstudentized" "Lin" 0.592
"6491" "Unstudentized" "Lin" 0.649
"6492" "Unstudentized" "Lin" 0.714
"6493" "Unstudentized" "Lin" 0.077
"6494" "Unstudentized" "Lin" 0.031
"6495" "Unstudentized" "Lin" 0.013
"6496" "Unstudentized" "Lin" 0.851
"6497" "Unstudentized" "Lin" 0.614
"6498" "Unstudentized" "Lin" 0.149
"6499" "Unstudentized" "Lin" 0.462
"6500" "Unstudentized" "Lin" 0.498
"6501" "Unstudentized" "Lin" 0.459
"6502" "Unstudentized" "Lin" 0.982
"6503" "Unstudentized" "Lin" 0.542
"6504" "Unstudentized" "Lin" 0.208
"6505" "Unstudentized" "Lin" 0.128
"6506" "Unstudentized" "Lin" 0.66
"6507" "Unstudentized" "Lin" 0.459
"6508" "Unstudentized" "Lin" 0.664
"6509" "Unstudentized" "Lin" 0.856
"6510" "Unstudentized" "Lin" 0.424
"6511" "Unstudentized" "Lin" 0.389
"6512" "Unstudentized" "Lin" 0.637
"6513" "Unstudentized" "Lin" 0.344
"6514" "Unstudentized" "Lin" 0.892
"6515" "Unstudentized" "Lin" 0.861
"6516" "Unstudentized" "Lin" 0.088
"6517" "Unstudentized" "Lin" 0.49
"6518" "Unstudentized" "Lin" 0.838
"6519" "Unstudentized" "Lin" 0.097
"6520" "Unstudentized" "Lin" 0.838
"6521" "Unstudentized" "Lin" 0.768
"6522" "Unstudentized" "Lin" 0.641
"6523" "Unstudentized" "Lin" 0.755
"6524" "Unstudentized" "Lin" 0.085
"6525" "Unstudentized" "Lin" 0.147
"6526" "Unstudentized" "Lin" 0.132
"6527" "Unstudentized" "Lin" 0.009
"6528" "Unstudentized" "Lin" 0.403
"6529" "Unstudentized" "Lin" 0.844
"6530" "Unstudentized" "Lin" 0.781
"6531" "Unstudentized" "Lin" 0.699
"6532" "Unstudentized" "Lin" 0.424
"6533" "Unstudentized" "Lin" 0.123
"6534" "Unstudentized" "Lin" 0.307
"6535" "Unstudentized" "Lin" 0.541
"6536" "Unstudentized" "Lin" 0.947
"6537" "Unstudentized" "Lin" 0.474
"6538" "Unstudentized" "Lin" 0.212
"6539" "Unstudentized" "Lin" 0.663
"6540" "Unstudentized" "Lin" 0.598
"6541" "Unstudentized" "Lin" 0.293
"6542" "Unstudentized" "Lin" 0.607
"6543" "Unstudentized" "Lin" 0.55
"6544" "Unstudentized" "Lin" 0.29
"6545" "Unstudentized" "Lin" 0.232
"6546" "Unstudentized" "Lin" 0.082
"6547" "Unstudentized" "Lin" 0.339
"6548" "Unstudentized" "Lin" 0.063
"6549" "Unstudentized" "Lin" 0.534
"6550" "Unstudentized" "Lin" 0.466
"6551" "Unstudentized" "Lin" 0.885
"6552" "Unstudentized" "Lin" 0.562
"6553" "Unstudentized" "Lin" 0.077
"6554" "Unstudentized" "Lin" 0.497
"6555" "Unstudentized" "Lin" 0.357
"6556" "Unstudentized" "Lin" 0.695
"6557" "Unstudentized" "Lin" 0.831
"6558" "Unstudentized" "Lin" 0.722
"6559" "Unstudentized" "Lin" 0.835
"6560" "Unstudentized" "Lin" 0.831
"6561" "Unstudentized" "Lin" 0.129
"6562" "Unstudentized" "Lin" 0.318
"6563" "Unstudentized" "Lin" 0.926
"6564" "Unstudentized" "Lin" 0.804
"6565" "Unstudentized" "Lin" 0.557
"6566" "Unstudentized" "Lin" 0.078
"6567" "Unstudentized" "Lin" 0.189
"6568" "Unstudentized" "Lin" 0.871
"6569" "Unstudentized" "Lin" 0.893
"6570" "Unstudentized" "Lin" 0.519
"6571" "Unstudentized" "Lin" 0.053
"6572" "Unstudentized" "Lin" 0.882
"6573" "Unstudentized" "Lin" 0.666
"6574" "Unstudentized" "Lin" 0.638
"6575" "Unstudentized" "Lin" 0.408
"6576" "Unstudentized" "Lin" 0.83
"6577" "Unstudentized" "Lin" 0.784
"6578" "Unstudentized" "Lin" 0.313
"6579" "Unstudentized" "Lin" 0.277
"6580" "Unstudentized" "Lin" 0.756
"6581" "Unstudentized" "Lin" 0.549
"6582" "Unstudentized" "Lin" 0.396
"6583" "Unstudentized" "Lin" 0.017
"6584" "Unstudentized" "Lin" 0.067
"6585" "Unstudentized" "Lin" 0.129
"6586" "Unstudentized" "Lin" 0.327
"6587" "Unstudentized" "Lin" 0.776
"6588" "Unstudentized" "Lin" 0.31
"6589" "Unstudentized" "Lin" 0.599
"6590" "Unstudentized" "Lin" 0.523
"6591" "Unstudentized" "Lin" 0.084
"6592" "Unstudentized" "Lin" 0.05
"6593" "Unstudentized" "Lin" 0.001
"6594" "Unstudentized" "Lin" 0.766
"6595" "Unstudentized" "Lin" 0.354
"6596" "Unstudentized" "Lin" 0.968
"6597" "Unstudentized" "Lin" 0.795
"6598" "Unstudentized" "Lin" 0.839
"6599" "Unstudentized" "Lin" 0.149
"6600" "Unstudentized" "Lin" 0.955
"6601" "Unstudentized" "Lin" 0.237
"6602" "Unstudentized" "Lin" 0.593
"6603" "Unstudentized" "Lin" 0.401
"6604" "Unstudentized" "Lin" 0.43
"6605" "Unstudentized" "Lin" 0.586
"6606" "Unstudentized" "Lin" 0.266
"6607" "Unstudentized" "Lin" 0.011
"6608" "Unstudentized" "Lin" 0.232
"6609" "Unstudentized" "Lin" 0.015
"6610" "Unstudentized" "Lin" 0.17
"6611" "Unstudentized" "Lin" 0.212
"6612" "Unstudentized" "Lin" 0.092
"6613" "Unstudentized" "Lin" 0.882
"6614" "Unstudentized" "Lin" 0.306
"6615" "Unstudentized" "Lin" 0.294
"6616" "Unstudentized" "Lin" 0.86
"6617" "Unstudentized" "Lin" 0.652
"6618" "Unstudentized" "Lin" 0.872
"6619" "Unstudentized" "Lin" 0.498
"6620" "Unstudentized" "Lin" 0.511
"6621" "Unstudentized" "Lin" 0.458
"6622" "Unstudentized" "Lin" 0.724
"6623" "Unstudentized" "Lin" 0.137
"6624" "Unstudentized" "Lin" 0.457
"6625" "Unstudentized" "Lin" 0.264
"6626" "Unstudentized" "Lin" 0.965
"6627" "Unstudentized" "Lin" 0.11
"6628" "Unstudentized" "Lin" 0.383
"6629" "Unstudentized" "Lin" 0.818
"6630" "Unstudentized" "Lin" 0.952
"6631" "Unstudentized" "Lin" 0.799
"6632" "Unstudentized" "Lin" 0.961
"6633" "Unstudentized" "Lin" 0.937
"6634" "Unstudentized" "Lin" 0.204
"6635" "Unstudentized" "Lin" 0.901
"6636" "Unstudentized" "Lin" 0.407
"6637" "Unstudentized" "Lin" 0.924
"6638" "Unstudentized" "Lin" 0.768
"6639" "Unstudentized" "Lin" 0.753
"6640" "Unstudentized" "Lin" 0.018
"6641" "Unstudentized" "Lin" 0.567
"6642" "Unstudentized" "Lin" 0.083
"6643" "Unstudentized" "Lin" 0.85
"6644" "Unstudentized" "Lin" 0.569
"6645" "Unstudentized" "Lin" 0.844
"6646" "Unstudentized" "Lin" 0.001
"6647" "Unstudentized" "Lin" 0.619
"6648" "Unstudentized" "Lin" 0.302
"6649" "Unstudentized" "Lin" 0.491
"6650" "Unstudentized" "Lin" 0.302
"6651" "Unstudentized" "Lin" 0.179
"6652" "Unstudentized" "Lin" 0.998
"6653" "Unstudentized" "Lin" 0.545
"6654" "Unstudentized" "Lin" 0.406
"6655" "Unstudentized" "Lin" 0.375
"6656" "Unstudentized" "Lin" 0.331
"6657" "Unstudentized" "Lin" 0.111
"6658" "Unstudentized" "Lin" 0.345
"6659" "Unstudentized" "Lin" 0.2
"6660" "Unstudentized" "Lin" 0.805
"6661" "Unstudentized" "Lin" 0.985
"6662" "Unstudentized" "Lin" 0.218
"6663" "Unstudentized" "Lin" 0.11
"6664" "Unstudentized" "Lin" 0.463
"6665" "Unstudentized" "Lin" 0.485
"6666" "Unstudentized" "Lin" 0.629
"6667" "Unstudentized" "Lin" 0.055
"6668" "Unstudentized" "Lin" 0.531
"6669" "Unstudentized" "Lin" 0.701
"6670" "Unstudentized" "Lin" 0.512
"6671" "Unstudentized" "Lin" 0.621
"6672" "Unstudentized" "Lin" 0.483
"6673" "Unstudentized" "Lin" 0.997
"6674" "Unstudentized" "Lin" 0.232
"6675" "Unstudentized" "Lin" 0.434
"6676" "Unstudentized" "Lin" 0.821
"6677" "Unstudentized" "Lin" 0.942
"6678" "Unstudentized" "Lin" 0.186
"6679" "Unstudentized" "Lin" 0
"6680" "Unstudentized" "Lin" 0.83
"6681" "Unstudentized" "Lin" 0.408
"6682" "Unstudentized" "Lin" 0.319
"6683" "Unstudentized" "Lin" 0.052
"6684" "Unstudentized" "Lin" 0.194
"6685" "Unstudentized" "Lin" 0.862
"6686" "Unstudentized" "Lin" 0.304
"6687" "Unstudentized" "Lin" 0.106
"6688" "Unstudentized" "Lin" 0.034
"6689" "Unstudentized" "Lin" 0.114
"6690" "Unstudentized" "Lin" 0.785
"6691" "Unstudentized" "Lin" 0.017
"6692" "Unstudentized" "Lin" 0.178
"6693" "Unstudentized" "Lin" 0.913
"6694" "Unstudentized" "Lin" 0.649
"6695" "Unstudentized" "Lin" 0.509
"6696" "Unstudentized" "Lin" 0.379
"6697" "Unstudentized" "Lin" 0.792
"6698" "Unstudentized" "Lin" 0.393
"6699" "Unstudentized" "Lin" 0.45
"6700" "Unstudentized" "Lin" 0.887
"6701" "Unstudentized" "Lin" 0.252
"6702" "Unstudentized" "Lin" 0.893
"6703" "Unstudentized" "Lin" 0.069
"6704" "Unstudentized" "Lin" 1
"6705" "Unstudentized" "Lin" 0.444
"6706" "Unstudentized" "Lin" 0.08
"6707" "Unstudentized" "Lin" 0.054
"6708" "Unstudentized" "Lin" 0.04
"6709" "Unstudentized" "Lin" 0.655
"6710" "Unstudentized" "Lin" 0.49
"6711" "Unstudentized" "Lin" 0.838
"6712" "Unstudentized" "Lin" 0.096
"6713" "Unstudentized" "Lin" 0.3
"6714" "Unstudentized" "Lin" 0.252
"6715" "Unstudentized" "Lin" 0.235
"6716" "Unstudentized" "Lin" 0.038
"6717" "Unstudentized" "Lin" 0.051
"6718" "Unstudentized" "Lin" 0.861
"6719" "Unstudentized" "Lin" 0.86
"6720" "Unstudentized" "Lin" 0.289
"6721" "Unstudentized" "Lin" 0.281
"6722" "Unstudentized" "Lin" 0.258
"6723" "Unstudentized" "Lin" 0.166
"6724" "Unstudentized" "Lin" 0.221
"6725" "Unstudentized" "Lin" 0.115
"6726" "Unstudentized" "Lin" 0.818
"6727" "Unstudentized" "Lin" 0.731
"6728" "Unstudentized" "Lin" 0.613
"6729" "Unstudentized" "Lin" 0.607
"6730" "Unstudentized" "Lin" 0.556
"6731" "Unstudentized" "Lin" 0.035
"6732" "Unstudentized" "Lin" 0.206
"6733" "Unstudentized" "Lin" 0.197
"6734" "Unstudentized" "Lin" 0.538
"6735" "Unstudentized" "Lin" 0.237
"6736" "Unstudentized" "Lin" 0.601
"6737" "Unstudentized" "Lin" 0.817
"6738" "Unstudentized" "Lin" 0.417
"6739" "Unstudentized" "Lin" 0.363
"6740" "Unstudentized" "Lin" 0.679
"6741" "Unstudentized" "Lin" 0.224
"6742" "Unstudentized" "Lin" 0.089
"6743" "Unstudentized" "Lin" 0.658
"6744" "Unstudentized" "Lin" 0.08
"6745" "Unstudentized" "Lin" 0.005
"6746" "Unstudentized" "Lin" 0.866
"6747" "Unstudentized" "Lin" 0.611
"6748" "Unstudentized" "Lin" 0.234
"6749" "Unstudentized" "Lin" 0.815
"6750" "Unstudentized" "Lin" 0.988
"6751" "Unstudentized" "Lin" 0.771
"6752" "Unstudentized" "Lin" 0.265
"6753" "Unstudentized" "Lin" 0.042
"6754" "Unstudentized" "Lin" 0.13
"6755" "Unstudentized" "Lin" 0.413
"6756" "Unstudentized" "Lin" 0.077
"6757" "Unstudentized" "Lin" 0.3
"6758" "Unstudentized" "Lin" 0.545
"6759" "Unstudentized" "Lin" 0.76
"6760" "Unstudentized" "Lin" 0.002
"6761" "Unstudentized" "Lin" 0.087
"6762" "Unstudentized" "Lin" 0.016
"6763" "Unstudentized" "Lin" 0.807
"6764" "Unstudentized" "Lin" 0.882
"6765" "Unstudentized" "Lin" 0.582
"6766" "Unstudentized" "Lin" 0.976
"6767" "Unstudentized" "Lin" 0.619
"6768" "Unstudentized" "Lin" 0.776
"6769" "Unstudentized" "Lin" 0.444
"6770" "Unstudentized" "Lin" 0.012
"6771" "Unstudentized" "Lin" 0.033
"6772" "Unstudentized" "Lin" 0.32
"6773" "Unstudentized" "Lin" 0.27
"6774" "Unstudentized" "Lin" 0.09
"6775" "Unstudentized" "Lin" 0.465
"6776" "Unstudentized" "Lin" 0.368
"6777" "Unstudentized" "Lin" 0.511
"6778" "Unstudentized" "Lin" 0.647
"6779" "Unstudentized" "Lin" 0.67
"6780" "Unstudentized" "Lin" 0.3
"6781" "Unstudentized" "Lin" 0.21
"6782" "Unstudentized" "Lin" 0.458
"6783" "Unstudentized" "Lin" 0.985
"6784" "Unstudentized" "Lin" 0.35
"6785" "Unstudentized" "Lin" 0.947
"6786" "Unstudentized" "Lin" 0.182
"6787" "Unstudentized" "Lin" 0.187
"6788" "Unstudentized" "Lin" 0.396
"6789" "Unstudentized" "Lin" 0.094
"6790" "Unstudentized" "Lin" 0.386
"6791" "Unstudentized" "Lin" 0.32
"6792" "Unstudentized" "Lin" 0.256
"6793" "Unstudentized" "Lin" 0.77
"6794" "Unstudentized" "Lin" 0.742
"6795" "Unstudentized" "Lin" 0.322
"6796" "Unstudentized" "Lin" 0.589
"6797" "Unstudentized" "Lin" 0.2
"6798" "Unstudentized" "Lin" 0.528
"6799" "Unstudentized" "Lin" 0.001
"6800" "Unstudentized" "Lin" 0.007
"6801" "Unstudentized" "Lin" 0.26
"6802" "Unstudentized" "Lin" 0.973
"6803" "Unstudentized" "Lin" 0.733
"6804" "Unstudentized" "Lin" 0.613
"6805" "Unstudentized" "Lin" 0.16
"6806" "Unstudentized" "Lin" 0.749
"6807" "Unstudentized" "Lin" 0.487
"6808" "Unstudentized" "Lin" 0.127
"6809" "Unstudentized" "Lin" 0.252
"6810" "Unstudentized" "Lin" 0.39
"6811" "Unstudentized" "Lin" 0.39
"6812" "Unstudentized" "Lin" 0.182
"6813" "Unstudentized" "Lin" 0.919
"6814" "Unstudentized" "Lin" 0.331
"6815" "Unstudentized" "Lin" 0.927
"6816" "Unstudentized" "Lin" 0.091
"6817" "Unstudentized" "Lin" 0.515
"6818" "Unstudentized" "Lin" 0.123
"6819" "Unstudentized" "Lin" 0.031
"6820" "Unstudentized" "Lin" 0.185
"6821" "Unstudentized" "Lin" 0.881
"6822" "Unstudentized" "Lin" 0.197
"6823" "Unstudentized" "Lin" 0.666
"6824" "Unstudentized" "Lin" 0.22
"6825" "Unstudentized" "Lin" 0.017
"6826" "Unstudentized" "Lin" 0.173
"6827" "Unstudentized" "Lin" 0.399
"6828" "Unstudentized" "Lin" 0.001
"6829" "Unstudentized" "Lin" 0.19
"6830" "Unstudentized" "Lin" 0.81
"6831" "Unstudentized" "Lin" 0.357
"6832" "Unstudentized" "Lin" 0.11
"6833" "Unstudentized" "Lin" 0.219
"6834" "Unstudentized" "Lin" 0.856
"6835" "Unstudentized" "Lin" 0.39
"6836" "Unstudentized" "Lin" 0.307
"6837" "Unstudentized" "Lin" 0.618
"6838" "Unstudentized" "Lin" 0.872
"6839" "Unstudentized" "Lin" 0.439
"6840" "Unstudentized" "Lin" 0
"6841" "Unstudentized" "Lin" 0.608
"6842" "Unstudentized" "Lin" 0
"6843" "Unstudentized" "Lin" 0.913
"6844" "Unstudentized" "Lin" 0.701
"6845" "Unstudentized" "Lin" 0.679
"6846" "Unstudentized" "Lin" 0.174
"6847" "Unstudentized" "Lin" 0.669
"6848" "Unstudentized" "Lin" 0.175
"6849" "Unstudentized" "Lin" 0.142
"6850" "Unstudentized" "Lin" 0.976
"6851" "Unstudentized" "Lin" 0.321
"6852" "Unstudentized" "Lin" 0.248
"6853" "Unstudentized" "Lin" 0.574
"6854" "Unstudentized" "Lin" 0.457
"6855" "Unstudentized" "Lin" 0.9
"6856" "Unstudentized" "Lin" 0.429
"6857" "Unstudentized" "Lin" 0.701
"6858" "Unstudentized" "Lin" 0.064
"6859" "Unstudentized" "Lin" 0.485
"6860" "Unstudentized" "Lin" 0.232
"6861" "Unstudentized" "Lin" 0.031
"6862" "Unstudentized" "Lin" 0.721
"6863" "Unstudentized" "Lin" 0.099
"6864" "Unstudentized" "Lin" 0.12
"6865" "Unstudentized" "Lin" 0.124
"6866" "Unstudentized" "Lin" 0.251
"6867" "Unstudentized" "Lin" 0.506
"6868" "Unstudentized" "Lin" 0.1
"6869" "Unstudentized" "Lin" 0.956
"6870" "Unstudentized" "Lin" 0.017
"6871" "Unstudentized" "Lin" 0.829
"6872" "Unstudentized" "Lin" 0.871
"6873" "Unstudentized" "Lin" 0.195
"6874" "Unstudentized" "Lin" 0.786
"6875" "Unstudentized" "Lin" 0.244
"6876" "Unstudentized" "Lin" 0.697
"6877" "Unstudentized" "Lin" 0.556
"6878" "Unstudentized" "Lin" 0.002
"6879" "Unstudentized" "Lin" 0.201
"6880" "Unstudentized" "Lin" 0.181
"6881" "Unstudentized" "Lin" 0.037
"6882" "Unstudentized" "Lin" 0.436
"6883" "Unstudentized" "Lin" 0.218
"6884" "Unstudentized" "Lin" 0.526
"6885" "Unstudentized" "Lin" 0.584
"6886" "Unstudentized" "Lin" 0.839
"6887" "Unstudentized" "Lin" 0.983
"6888" "Unstudentized" "Lin" 0.014
"6889" "Unstudentized" "Lin" 0.144
"6890" "Unstudentized" "Lin" 0.996
"6891" "Unstudentized" "Lin" 0.146
"6892" "Unstudentized" "Lin" 0.86
"6893" "Unstudentized" "Lin" 0.407
"6894" "Unstudentized" "Lin" 0.055
"6895" "Unstudentized" "Lin" 0.193
"6896" "Unstudentized" "Lin" 0.309
"6897" "Unstudentized" "Lin" 0
"6898" "Unstudentized" "Lin" 0.981
"6899" "Unstudentized" "Lin" 0.258
"6900" "Unstudentized" "Lin" 0.205
"6901" "Unstudentized" "Lin" 0.924
"6902" "Unstudentized" "Lin" 0.844
"6903" "Unstudentized" "Lin" 0.656
"6904" "Unstudentized" "Lin" 0.694
"6905" "Unstudentized" "Lin" 0.345
"6906" "Unstudentized" "Lin" 0.939
"6907" "Unstudentized" "Lin" 0.393
"6908" "Unstudentized" "Lin" 0.053
"6909" "Unstudentized" "Lin" 0.189
"6910" "Unstudentized" "Lin" 0.791
"6911" "Unstudentized" "Lin" 0.508
"6912" "Unstudentized" "Lin" 0.219
"6913" "Unstudentized" "Lin" 0.022
"6914" "Unstudentized" "Lin" 0.133
"6915" "Unstudentized" "Lin" 0.285
"6916" "Unstudentized" "Lin" 0.037
"6917" "Unstudentized" "Lin" 0.586
"6918" "Unstudentized" "Lin" 0.134
"6919" "Unstudentized" "Lin" 0.233
"6920" "Unstudentized" "Lin" 0.127
"6921" "Unstudentized" "Lin" 0.685
"6922" "Unstudentized" "Lin" 0.097
"6923" "Unstudentized" "Lin" 0.034
"6924" "Unstudentized" "Lin" 0.013
"6925" "Unstudentized" "Lin" 0.541
"6926" "Unstudentized" "Lin" 0.482
"6927" "Unstudentized" "Lin" 0.724
"6928" "Unstudentized" "Lin" 0.691
"6929" "Unstudentized" "Lin" 0.718
"6930" "Unstudentized" "Lin" 0.75
"6931" "Unstudentized" "Lin" 0.2
"6932" "Unstudentized" "Lin" 0.056
"6933" "Unstudentized" "Lin" 0.751
"6934" "Unstudentized" "Lin" 0.934
"6935" "Unstudentized" "Lin" 0.557
"6936" "Unstudentized" "Lin" 0.713
"6937" "Unstudentized" "Lin" 0.537
"6938" "Unstudentized" "Lin" 0.976
"6939" "Unstudentized" "Lin" 0.498
"6940" "Unstudentized" "Lin" 0.428
"6941" "Unstudentized" "Lin" 0.626
"6942" "Unstudentized" "Lin" 0.739
"6943" "Unstudentized" "Lin" 0.155
"6944" "Unstudentized" "Lin" 0.059
"6945" "Unstudentized" "Lin" 0.973
"6946" "Unstudentized" "Lin" 0.103
"6947" "Unstudentized" "Lin" 0.114
"6948" "Unstudentized" "Lin" 0.636
"6949" "Unstudentized" "Lin" 0.841
"6950" "Unstudentized" "Lin" 0.005
"6951" "Unstudentized" "Lin" 0.689
"6952" "Unstudentized" "Lin" 0.778
"6953" "Unstudentized" "Lin" 0.179
"6954" "Unstudentized" "Lin" 0.931
"6955" "Unstudentized" "Lin" 0.967
"6956" "Unstudentized" "Lin" 0.295
"6957" "Unstudentized" "Lin" 0.596
"6958" "Unstudentized" "Lin" 0.217
"6959" "Unstudentized" "Lin" 0.203
"6960" "Unstudentized" "Lin" 0.241
"6961" "Unstudentized" "Lin" 0.756
"6962" "Unstudentized" "Lin" 0.202
"6963" "Unstudentized" "Lin" 0.214
"6964" "Unstudentized" "Lin" 0.48
"6965" "Unstudentized" "Lin" 0.536
"6966" "Unstudentized" "Lin" 0.122
"6967" "Unstudentized" "Lin" 0.523
"6968" "Unstudentized" "Lin" 0.02
"6969" "Unstudentized" "Lin" 0.43
"6970" "Unstudentized" "Lin" 0.918
"6971" "Unstudentized" "Lin" 0.087
"6972" "Unstudentized" "Lin" 0.5
"6973" "Unstudentized" "Lin" 0.44
"6974" "Unstudentized" "Lin" 0
"6975" "Unstudentized" "Lin" 0.771
"6976" "Unstudentized" "Lin" 0.327
"6977" "Unstudentized" "Lin" 0.03
"6978" "Unstudentized" "Lin" 0.632
"6979" "Unstudentized" "Lin" 0.575
"6980" "Unstudentized" "Lin" 0.023
"6981" "Unstudentized" "Lin" 0.016
"6982" "Unstudentized" "Lin" 0.073
"6983" "Unstudentized" "Lin" 0.051
"6984" "Unstudentized" "Lin" 0.477
"6985" "Unstudentized" "Lin" 0.996
"6986" "Unstudentized" "Lin" 0.541
"6987" "Unstudentized" "Lin" 0.053
"6988" "Unstudentized" "Lin" 0.001
"6989" "Unstudentized" "Lin" 0.334
"6990" "Unstudentized" "Lin" 0.745
"6991" "Unstudentized" "Lin" 0.376
"6992" "Unstudentized" "Lin" 0.441
"6993" "Unstudentized" "Lin" 0.235
"6994" "Unstudentized" "Lin" 0.654
"6995" "Unstudentized" "Lin" 0.039
"6996" "Unstudentized" "Lin" 0.176
"6997" "Unstudentized" "Lin" 0.119
"6998" "Unstudentized" "Lin" 0.375
"6999" "Unstudentized" "Lin" 0.098
"7000" "Unstudentized" "Lin" 0.019
"7001" "Classic t-statistic" "Lin" 0.664
"7002" "Classic t-statistic" "Lin" 0.743
"7003" "Classic t-statistic" "Lin" 0.015
"7004" "Classic t-statistic" "Lin" 0.354
"7005" "Classic t-statistic" "Lin" 0.138
"7006" "Classic t-statistic" "Lin" 0.323
"7007" "Classic t-statistic" "Lin" 0.481
"7008" "Classic t-statistic" "Lin" 0.131
"7009" "Classic t-statistic" "Lin" 0.025
"7010" "Classic t-statistic" "Lin" 0.15
"7011" "Classic t-statistic" "Lin" 0.402
"7012" "Classic t-statistic" "Lin" 0.523
"7013" "Classic t-statistic" "Lin" 0.828
"7014" "Classic t-statistic" "Lin" 0.426
"7015" "Classic t-statistic" "Lin" 0.398
"7016" "Classic t-statistic" "Lin" 0.203
"7017" "Classic t-statistic" "Lin" 0.629
"7018" "Classic t-statistic" "Lin" 0.184
"7019" "Classic t-statistic" "Lin" 0.241
"7020" "Classic t-statistic" "Lin" 0.928
"7021" "Classic t-statistic" "Lin" 0.425
"7022" "Classic t-statistic" "Lin" 0.303
"7023" "Classic t-statistic" "Lin" 0.53
"7024" "Classic t-statistic" "Lin" 0.679
"7025" "Classic t-statistic" "Lin" 0.11
"7026" "Classic t-statistic" "Lin" 0.144
"7027" "Classic t-statistic" "Lin" 0.223
"7028" "Classic t-statistic" "Lin" 0.079
"7029" "Classic t-statistic" "Lin" 0.064
"7030" "Classic t-statistic" "Lin" 0.307
"7031" "Classic t-statistic" "Lin" 0.482
"7032" "Classic t-statistic" "Lin" 0.84
"7033" "Classic t-statistic" "Lin" 0.691
"7034" "Classic t-statistic" "Lin" 0.882
"7035" "Classic t-statistic" "Lin" 0.78
"7036" "Classic t-statistic" "Lin" 0.998
"7037" "Classic t-statistic" "Lin" 0.83
"7038" "Classic t-statistic" "Lin" 0.555
"7039" "Classic t-statistic" "Lin" 0.647
"7040" "Classic t-statistic" "Lin" 0.133
"7041" "Classic t-statistic" "Lin" 0.354
"7042" "Classic t-statistic" "Lin" 0.85
"7043" "Classic t-statistic" "Lin" 0.918
"7044" "Classic t-statistic" "Lin" 0.789
"7045" "Classic t-statistic" "Lin" 0.627
"7046" "Classic t-statistic" "Lin" 0.511
"7047" "Classic t-statistic" "Lin" 0.699
"7048" "Classic t-statistic" "Lin" 0.383
"7049" "Classic t-statistic" "Lin" 0.497
"7050" "Classic t-statistic" "Lin" 0.609
"7051" "Classic t-statistic" "Lin" 0.519
"7052" "Classic t-statistic" "Lin" 0.111
"7053" "Classic t-statistic" "Lin" 0.815
"7054" "Classic t-statistic" "Lin" 0.148
"7055" "Classic t-statistic" "Lin" 0.773
"7056" "Classic t-statistic" "Lin" 0.865
"7057" "Classic t-statistic" "Lin" 0.733
"7058" "Classic t-statistic" "Lin" 0.15
"7059" "Classic t-statistic" "Lin" 0.291
"7060" "Classic t-statistic" "Lin" 0.208
"7061" "Classic t-statistic" "Lin" 0.426
"7062" "Classic t-statistic" "Lin" 0.739
"7063" "Classic t-statistic" "Lin" 0.718
"7064" "Classic t-statistic" "Lin" 0.781
"7065" "Classic t-statistic" "Lin" 0.209
"7066" "Classic t-statistic" "Lin" 0.137
"7067" "Classic t-statistic" "Lin" 0.743
"7068" "Classic t-statistic" "Lin" 0.098
"7069" "Classic t-statistic" "Lin" 0.002
"7070" "Classic t-statistic" "Lin" 0.465
"7071" "Classic t-statistic" "Lin" 0.867
"7072" "Classic t-statistic" "Lin" 0.605
"7073" "Classic t-statistic" "Lin" 0.212
"7074" "Classic t-statistic" "Lin" 0.746
"7075" "Classic t-statistic" "Lin" 0.035
"7076" "Classic t-statistic" "Lin" 0.105
"7077" "Classic t-statistic" "Lin" 0.074
"7078" "Classic t-statistic" "Lin" 0.084
"7079" "Classic t-statistic" "Lin" 0.294
"7080" "Classic t-statistic" "Lin" 0.404
"7081" "Classic t-statistic" "Lin" 0.893
"7082" "Classic t-statistic" "Lin" 0.192
"7083" "Classic t-statistic" "Lin" 0.251
"7084" "Classic t-statistic" "Lin" 0.19
"7085" "Classic t-statistic" "Lin" 0.454
"7086" "Classic t-statistic" "Lin" 0.132
"7087" "Classic t-statistic" "Lin" 0.754
"7088" "Classic t-statistic" "Lin" 0.642
"7089" "Classic t-statistic" "Lin" 0.243
"7090" "Classic t-statistic" "Lin" 0.239
"7091" "Classic t-statistic" "Lin" 0.043
"7092" "Classic t-statistic" "Lin" 0.368
"7093" "Classic t-statistic" "Lin" 0.98
"7094" "Classic t-statistic" "Lin" 0.54
"7095" "Classic t-statistic" "Lin" 0.446
"7096" "Classic t-statistic" "Lin" 0.667
"7097" "Classic t-statistic" "Lin" 0.16
"7098" "Classic t-statistic" "Lin" 0.994
"7099" "Classic t-statistic" "Lin" 0.994
"7100" "Classic t-statistic" "Lin" 0.594
"7101" "Classic t-statistic" "Lin" 0.946
"7102" "Classic t-statistic" "Lin" 0.574
"7103" "Classic t-statistic" "Lin" 0.133
"7104" "Classic t-statistic" "Lin" 0.129
"7105" "Classic t-statistic" "Lin" 0.334
"7106" "Classic t-statistic" "Lin" 0.282
"7107" "Classic t-statistic" "Lin" 0.785
"7108" "Classic t-statistic" "Lin" 0.001
"7109" "Classic t-statistic" "Lin" 0.066
"7110" "Classic t-statistic" "Lin" 0.814
"7111" "Classic t-statistic" "Lin" 0.118
"7112" "Classic t-statistic" "Lin" 0.118
"7113" "Classic t-statistic" "Lin" 0.025
"7114" "Classic t-statistic" "Lin" 0.449
"7115" "Classic t-statistic" "Lin" 0.009
"7116" "Classic t-statistic" "Lin" 0.23
"7117" "Classic t-statistic" "Lin" 0.399
"7118" "Classic t-statistic" "Lin" 0.649
"7119" "Classic t-statistic" "Lin" 0.13
"7120" "Classic t-statistic" "Lin" 0.381
"7121" "Classic t-statistic" "Lin" 0.258
"7122" "Classic t-statistic" "Lin" 0.183
"7123" "Classic t-statistic" "Lin" 0.571
"7124" "Classic t-statistic" "Lin" 0.515
"7125" "Classic t-statistic" "Lin" 0.091
"7126" "Classic t-statistic" "Lin" 0.17
"7127" "Classic t-statistic" "Lin" 0.864
"7128" "Classic t-statistic" "Lin" 0.646
"7129" "Classic t-statistic" "Lin" 0.017
"7130" "Classic t-statistic" "Lin" 0.688
"7131" "Classic t-statistic" "Lin" 0.211
"7132" "Classic t-statistic" "Lin" 0.975
"7133" "Classic t-statistic" "Lin" 0.282
"7134" "Classic t-statistic" "Lin" 0.419
"7135" "Classic t-statistic" "Lin" 0.127
"7136" "Classic t-statistic" "Lin" 0.179
"7137" "Classic t-statistic" "Lin" 0.001
"7138" "Classic t-statistic" "Lin" 0.616
"7139" "Classic t-statistic" "Lin" 0.048
"7140" "Classic t-statistic" "Lin" 0.414
"7141" "Classic t-statistic" "Lin" 0
"7142" "Classic t-statistic" "Lin" 0.169
"7143" "Classic t-statistic" "Lin" 0.274
"7144" "Classic t-statistic" "Lin" 0.203
"7145" "Classic t-statistic" "Lin" 0.853
"7146" "Classic t-statistic" "Lin" 0.048
"7147" "Classic t-statistic" "Lin" 0.086
"7148" "Classic t-statistic" "Lin" 0.735
"7149" "Classic t-statistic" "Lin" 0.284
"7150" "Classic t-statistic" "Lin" 0.204
"7151" "Classic t-statistic" "Lin" 0.802
"7152" "Classic t-statistic" "Lin" 0.937
"7153" "Classic t-statistic" "Lin" 0.308
"7154" "Classic t-statistic" "Lin" 0.251
"7155" "Classic t-statistic" "Lin" 0.242
"7156" "Classic t-statistic" "Lin" 0.422
"7157" "Classic t-statistic" "Lin" 0.73
"7158" "Classic t-statistic" "Lin" 0.17
"7159" "Classic t-statistic" "Lin" 0.479
"7160" "Classic t-statistic" "Lin" 0.058
"7161" "Classic t-statistic" "Lin" 0.934
"7162" "Classic t-statistic" "Lin" 0.381
"7163" "Classic t-statistic" "Lin" 0.515
"7164" "Classic t-statistic" "Lin" 0.305
"7165" "Classic t-statistic" "Lin" 0.031
"7166" "Classic t-statistic" "Lin" 0.361
"7167" "Classic t-statistic" "Lin" 0.249
"7168" "Classic t-statistic" "Lin" 0.969
"7169" "Classic t-statistic" "Lin" 0.916
"7170" "Classic t-statistic" "Lin" 0.535
"7171" "Classic t-statistic" "Lin" 0.148
"7172" "Classic t-statistic" "Lin" 0.246
"7173" "Classic t-statistic" "Lin" 0.584
"7174" "Classic t-statistic" "Lin" 0.747
"7175" "Classic t-statistic" "Lin" 0.782
"7176" "Classic t-statistic" "Lin" 0.014
"7177" "Classic t-statistic" "Lin" 0.163
"7178" "Classic t-statistic" "Lin" 0.626
"7179" "Classic t-statistic" "Lin" 0.069
"7180" "Classic t-statistic" "Lin" 0.607
"7181" "Classic t-statistic" "Lin" 0.631
"7182" "Classic t-statistic" "Lin" 0.081
"7183" "Classic t-statistic" "Lin" 0.042
"7184" "Classic t-statistic" "Lin" 0.69
"7185" "Classic t-statistic" "Lin" 0.215
"7186" "Classic t-statistic" "Lin" 0.014
"7187" "Classic t-statistic" "Lin" 0.208
"7188" "Classic t-statistic" "Lin" 0.398
"7189" "Classic t-statistic" "Lin" 0.494
"7190" "Classic t-statistic" "Lin" 0.694
"7191" "Classic t-statistic" "Lin" 0.938
"7192" "Classic t-statistic" "Lin" 0.103
"7193" "Classic t-statistic" "Lin" 0.943
"7194" "Classic t-statistic" "Lin" 0.822
"7195" "Classic t-statistic" "Lin" 0.038
"7196" "Classic t-statistic" "Lin" 0.032
"7197" "Classic t-statistic" "Lin" 0.782
"7198" "Classic t-statistic" "Lin" 0.131
"7199" "Classic t-statistic" "Lin" 0.897
"7200" "Classic t-statistic" "Lin" 0.653
"7201" "Classic t-statistic" "Lin" 0.587
"7202" "Classic t-statistic" "Lin" 0.424
"7203" "Classic t-statistic" "Lin" 0.056
"7204" "Classic t-statistic" "Lin" 0.197
"7205" "Classic t-statistic" "Lin" 0.323
"7206" "Classic t-statistic" "Lin" 0.486
"7207" "Classic t-statistic" "Lin" 0.021
"7208" "Classic t-statistic" "Lin" 0.494
"7209" "Classic t-statistic" "Lin" 0.961
"7210" "Classic t-statistic" "Lin" 0.634
"7211" "Classic t-statistic" "Lin" 0.472
"7212" "Classic t-statistic" "Lin" 0.277
"7213" "Classic t-statistic" "Lin" 0.389
"7214" "Classic t-statistic" "Lin" 0.152
"7215" "Classic t-statistic" "Lin" 0.513
"7216" "Classic t-statistic" "Lin" 0.05
"7217" "Classic t-statistic" "Lin" 0.001
"7218" "Classic t-statistic" "Lin" 0.932
"7219" "Classic t-statistic" "Lin" 0.029
"7220" "Classic t-statistic" "Lin" 0.07
"7221" "Classic t-statistic" "Lin" 0.044
"7222" "Classic t-statistic" "Lin" 0.55
"7223" "Classic t-statistic" "Lin" 0.554
"7224" "Classic t-statistic" "Lin" 0.986
"7225" "Classic t-statistic" "Lin" 0.329
"7226" "Classic t-statistic" "Lin" 0.249
"7227" "Classic t-statistic" "Lin" 0.412
"7228" "Classic t-statistic" "Lin" 0.222
"7229" "Classic t-statistic" "Lin" 0.536
"7230" "Classic t-statistic" "Lin" 0.935
"7231" "Classic t-statistic" "Lin" 0.954
"7232" "Classic t-statistic" "Lin" 0.59
"7233" "Classic t-statistic" "Lin" 0.979
"7234" "Classic t-statistic" "Lin" 0.644
"7235" "Classic t-statistic" "Lin" 0.699
"7236" "Classic t-statistic" "Lin" 0.227
"7237" "Classic t-statistic" "Lin" 0.708
"7238" "Classic t-statistic" "Lin" 0.057
"7239" "Classic t-statistic" "Lin" 0.154
"7240" "Classic t-statistic" "Lin" 0.136
"7241" "Classic t-statistic" "Lin" 0.662
"7242" "Classic t-statistic" "Lin" 0.468
"7243" "Classic t-statistic" "Lin" 0
"7244" "Classic t-statistic" "Lin" 0.004
"7245" "Classic t-statistic" "Lin" 0.647
"7246" "Classic t-statistic" "Lin" 0.801
"7247" "Classic t-statistic" "Lin" 0.457
"7248" "Classic t-statistic" "Lin" 0.294
"7249" "Classic t-statistic" "Lin" 0.199
"7250" "Classic t-statistic" "Lin" 0.151
"7251" "Classic t-statistic" "Lin" 0.644
"7252" "Classic t-statistic" "Lin" 0.573
"7253" "Classic t-statistic" "Lin" 0.567
"7254" "Classic t-statistic" "Lin" 0.833
"7255" "Classic t-statistic" "Lin" 0.566
"7256" "Classic t-statistic" "Lin" 0.317
"7257" "Classic t-statistic" "Lin" 0.009
"7258" "Classic t-statistic" "Lin" 0.148
"7259" "Classic t-statistic" "Lin" 0.661
"7260" "Classic t-statistic" "Lin" 0.003
"7261" "Classic t-statistic" "Lin" 0.185
"7262" "Classic t-statistic" "Lin" 0.386
"7263" "Classic t-statistic" "Lin" 0.102
"7264" "Classic t-statistic" "Lin" 0.285
"7265" "Classic t-statistic" "Lin" 0.376
"7266" "Classic t-statistic" "Lin" 0.402
"7267" "Classic t-statistic" "Lin" 0.999
"7268" "Classic t-statistic" "Lin" 0.129
"7269" "Classic t-statistic" "Lin" 0.077
"7270" "Classic t-statistic" "Lin" 0.059
"7271" "Classic t-statistic" "Lin" 0.752
"7272" "Classic t-statistic" "Lin" 0.228
"7273" "Classic t-statistic" "Lin" 0.021
"7274" "Classic t-statistic" "Lin" 0.534
"7275" "Classic t-statistic" "Lin" 0.377
"7276" "Classic t-statistic" "Lin" 0.084
"7277" "Classic t-statistic" "Lin" 0.358
"7278" "Classic t-statistic" "Lin" 0.362
"7279" "Classic t-statistic" "Lin" 0.967
"7280" "Classic t-statistic" "Lin" 0.011
"7281" "Classic t-statistic" "Lin" 0.81
"7282" "Classic t-statistic" "Lin" 0.223
"7283" "Classic t-statistic" "Lin" 0.28
"7284" "Classic t-statistic" "Lin" 0.006
"7285" "Classic t-statistic" "Lin" 0.619
"7286" "Classic t-statistic" "Lin" 0.995
"7287" "Classic t-statistic" "Lin" 0.104
"7288" "Classic t-statistic" "Lin" 0.838
"7289" "Classic t-statistic" "Lin" 0.992
"7290" "Classic t-statistic" "Lin" 0.649
"7291" "Classic t-statistic" "Lin" 0.272
"7292" "Classic t-statistic" "Lin" 0.412
"7293" "Classic t-statistic" "Lin" 0.075
"7294" "Classic t-statistic" "Lin" 0.323
"7295" "Classic t-statistic" "Lin" 0.483
"7296" "Classic t-statistic" "Lin" 0.23
"7297" "Classic t-statistic" "Lin" 0.508
"7298" "Classic t-statistic" "Lin" 0.563
"7299" "Classic t-statistic" "Lin" 0.208
"7300" "Classic t-statistic" "Lin" 0.839
"7301" "Classic t-statistic" "Lin" 0.315
"7302" "Classic t-statistic" "Lin" 0.033
"7303" "Classic t-statistic" "Lin" 0.076
"7304" "Classic t-statistic" "Lin" 0.771
"7305" "Classic t-statistic" "Lin" 0.275
"7306" "Classic t-statistic" "Lin" 0.096
"7307" "Classic t-statistic" "Lin" 0.222
"7308" "Classic t-statistic" "Lin" 0.298
"7309" "Classic t-statistic" "Lin" 0.566
"7310" "Classic t-statistic" "Lin" 0.176
"7311" "Classic t-statistic" "Lin" 0.441
"7312" "Classic t-statistic" "Lin" 0.54
"7313" "Classic t-statistic" "Lin" 0.884
"7314" "Classic t-statistic" "Lin" 0.013
"7315" "Classic t-statistic" "Lin" 0.096
"7316" "Classic t-statistic" "Lin" 0.225
"7317" "Classic t-statistic" "Lin" 0.828
"7318" "Classic t-statistic" "Lin" 0.362
"7319" "Classic t-statistic" "Lin" 0.448
"7320" "Classic t-statistic" "Lin" 0.39
"7321" "Classic t-statistic" "Lin" 0.744
"7322" "Classic t-statistic" "Lin" 0.822
"7323" "Classic t-statistic" "Lin" 0.591
"7324" "Classic t-statistic" "Lin" 0.136
"7325" "Classic t-statistic" "Lin" 0.273
"7326" "Classic t-statistic" "Lin" 0.825
"7327" "Classic t-statistic" "Lin" 0.394
"7328" "Classic t-statistic" "Lin" 0.43
"7329" "Classic t-statistic" "Lin" 0.427
"7330" "Classic t-statistic" "Lin" 0.341
"7331" "Classic t-statistic" "Lin" 0.499
"7332" "Classic t-statistic" "Lin" 1
"7333" "Classic t-statistic" "Lin" 0.853
"7334" "Classic t-statistic" "Lin" 0.156
"7335" "Classic t-statistic" "Lin" 0.788
"7336" "Classic t-statistic" "Lin" 0.386
"7337" "Classic t-statistic" "Lin" 0.621
"7338" "Classic t-statistic" "Lin" 0.332
"7339" "Classic t-statistic" "Lin" 0.026
"7340" "Classic t-statistic" "Lin" 0.036
"7341" "Classic t-statistic" "Lin" 0.84
"7342" "Classic t-statistic" "Lin" 0.001
"7343" "Classic t-statistic" "Lin" 0.495
"7344" "Classic t-statistic" "Lin" 0.654
"7345" "Classic t-statistic" "Lin" 0.42
"7346" "Classic t-statistic" "Lin" 0.376
"7347" "Classic t-statistic" "Lin" 0.017
"7348" "Classic t-statistic" "Lin" 0.227
"7349" "Classic t-statistic" "Lin" 0.886
"7350" "Classic t-statistic" "Lin" 0.931
"7351" "Classic t-statistic" "Lin" 0.36
"7352" "Classic t-statistic" "Lin" 0.157
"7353" "Classic t-statistic" "Lin" 0.776
"7354" "Classic t-statistic" "Lin" 0.951
"7355" "Classic t-statistic" "Lin" 0.075
"7356" "Classic t-statistic" "Lin" 0.019
"7357" "Classic t-statistic" "Lin" 0.954
"7358" "Classic t-statistic" "Lin" 0.049
"7359" "Classic t-statistic" "Lin" 0.478
"7360" "Classic t-statistic" "Lin" 0.257
"7361" "Classic t-statistic" "Lin" 0.069
"7362" "Classic t-statistic" "Lin" 0.944
"7363" "Classic t-statistic" "Lin" 0.434
"7364" "Classic t-statistic" "Lin" 0.284
"7365" "Classic t-statistic" "Lin" 0.016
"7366" "Classic t-statistic" "Lin" 0.5
"7367" "Classic t-statistic" "Lin" 0.231
"7368" "Classic t-statistic" "Lin" 0.005
"7369" "Classic t-statistic" "Lin" 0.908
"7370" "Classic t-statistic" "Lin" 0.45
"7371" "Classic t-statistic" "Lin" 0.067
"7372" "Classic t-statistic" "Lin" 0.197
"7373" "Classic t-statistic" "Lin" 0.563
"7374" "Classic t-statistic" "Lin" 0.094
"7375" "Classic t-statistic" "Lin" 0.327
"7376" "Classic t-statistic" "Lin" 0.207
"7377" "Classic t-statistic" "Lin" 0.758
"7378" "Classic t-statistic" "Lin" 0.68
"7379" "Classic t-statistic" "Lin" 0.903
"7380" "Classic t-statistic" "Lin" 0.679
"7381" "Classic t-statistic" "Lin" 0.073
"7382" "Classic t-statistic" "Lin" 0.753
"7383" "Classic t-statistic" "Lin" 0.933
"7384" "Classic t-statistic" "Lin" 0.804
"7385" "Classic t-statistic" "Lin" 0.793
"7386" "Classic t-statistic" "Lin" 0.025
"7387" "Classic t-statistic" "Lin" 0.234
"7388" "Classic t-statistic" "Lin" 0.459
"7389" "Classic t-statistic" "Lin" 0.125
"7390" "Classic t-statistic" "Lin" 0.151
"7391" "Classic t-statistic" "Lin" 0.825
"7392" "Classic t-statistic" "Lin" 0.191
"7393" "Classic t-statistic" "Lin" 0.835
"7394" "Classic t-statistic" "Lin" 0.025
"7395" "Classic t-statistic" "Lin" 0.952
"7396" "Classic t-statistic" "Lin" 0.205
"7397" "Classic t-statistic" "Lin" 0.772
"7398" "Classic t-statistic" "Lin" 0.258
"7399" "Classic t-statistic" "Lin" 0.333
"7400" "Classic t-statistic" "Lin" 0.214
"7401" "Classic t-statistic" "Lin" 0.212
"7402" "Classic t-statistic" "Lin" 0.47
"7403" "Classic t-statistic" "Lin" 0.112
"7404" "Classic t-statistic" "Lin" 0.433
"7405" "Classic t-statistic" "Lin" 0.453
"7406" "Classic t-statistic" "Lin" 0.131
"7407" "Classic t-statistic" "Lin" 0.537
"7408" "Classic t-statistic" "Lin" 0.138
"7409" "Classic t-statistic" "Lin" 0.954
"7410" "Classic t-statistic" "Lin" 0.056
"7411" "Classic t-statistic" "Lin" 0.06
"7412" "Classic t-statistic" "Lin" 0.054
"7413" "Classic t-statistic" "Lin" 0.685
"7414" "Classic t-statistic" "Lin" 0.531
"7415" "Classic t-statistic" "Lin" 0.985
"7416" "Classic t-statistic" "Lin" 0.008
"7417" "Classic t-statistic" "Lin" 0.21
"7418" "Classic t-statistic" "Lin" 0.187
"7419" "Classic t-statistic" "Lin" 0.079
"7420" "Classic t-statistic" "Lin" 0.006
"7421" "Classic t-statistic" "Lin" 0.45
"7422" "Classic t-statistic" "Lin" 0.012
"7423" "Classic t-statistic" "Lin" 0.133
"7424" "Classic t-statistic" "Lin" 0.199
"7425" "Classic t-statistic" "Lin" 0.876
"7426" "Classic t-statistic" "Lin" 0.264
"7427" "Classic t-statistic" "Lin" 0.604
"7428" "Classic t-statistic" "Lin" 0.007
"7429" "Classic t-statistic" "Lin" 0.585
"7430" "Classic t-statistic" "Lin" 0.021
"7431" "Classic t-statistic" "Lin" 0.755
"7432" "Classic t-statistic" "Lin" 0.074
"7433" "Classic t-statistic" "Lin" 0.159
"7434" "Classic t-statistic" "Lin" 0.332
"7435" "Classic t-statistic" "Lin" 0.787
"7436" "Classic t-statistic" "Lin" 0.106
"7437" "Classic t-statistic" "Lin" 0.891
"7438" "Classic t-statistic" "Lin" 0.964
"7439" "Classic t-statistic" "Lin" 0.965
"7440" "Classic t-statistic" "Lin" 0.446
"7441" "Classic t-statistic" "Lin" 0.862
"7442" "Classic t-statistic" "Lin" 0.195
"7443" "Classic t-statistic" "Lin" 0.562
"7444" "Classic t-statistic" "Lin" 0.13
"7445" "Classic t-statistic" "Lin" 0.64
"7446" "Classic t-statistic" "Lin" 0.869
"7447" "Classic t-statistic" "Lin" 0.096
"7448" "Classic t-statistic" "Lin" 0.19
"7449" "Classic t-statistic" "Lin" 0.641
"7450" "Classic t-statistic" "Lin" 0.247
"7451" "Classic t-statistic" "Lin" 0.529
"7452" "Classic t-statistic" "Lin" 0.944
"7453" "Classic t-statistic" "Lin" 0.655
"7454" "Classic t-statistic" "Lin" 0.713
"7455" "Classic t-statistic" "Lin" 0.796
"7456" "Classic t-statistic" "Lin" 0.555
"7457" "Classic t-statistic" "Lin" 0.182
"7458" "Classic t-statistic" "Lin" 0.069
"7459" "Classic t-statistic" "Lin" 0.856
"7460" "Classic t-statistic" "Lin" 0.554
"7461" "Classic t-statistic" "Lin" 0.175
"7462" "Classic t-statistic" "Lin" 0.412
"7463" "Classic t-statistic" "Lin" 0.547
"7464" "Classic t-statistic" "Lin" 0.738
"7465" "Classic t-statistic" "Lin" 0.429
"7466" "Classic t-statistic" "Lin" 0.006
"7467" "Classic t-statistic" "Lin" 0.917
"7468" "Classic t-statistic" "Lin" 0.778
"7469" "Classic t-statistic" "Lin" 0.035
"7470" "Classic t-statistic" "Lin" 0.498
"7471" "Classic t-statistic" "Lin" 0.101
"7472" "Classic t-statistic" "Lin" 0.361
"7473" "Classic t-statistic" "Lin" 0.969
"7474" "Classic t-statistic" "Lin" 0.97
"7475" "Classic t-statistic" "Lin" 0.447
"7476" "Classic t-statistic" "Lin" 0.306
"7477" "Classic t-statistic" "Lin" 0.866
"7478" "Classic t-statistic" "Lin" 0.029
"7479" "Classic t-statistic" "Lin" 0.398
"7480" "Classic t-statistic" "Lin" 0.681
"7481" "Classic t-statistic" "Lin" 0
"7482" "Classic t-statistic" "Lin" 0.249
"7483" "Classic t-statistic" "Lin" 0.352
"7484" "Classic t-statistic" "Lin" 0.184
"7485" "Classic t-statistic" "Lin" 0.532
"7486" "Classic t-statistic" "Lin" 0.109
"7487" "Classic t-statistic" "Lin" 0.088
"7488" "Classic t-statistic" "Lin" 0.88
"7489" "Classic t-statistic" "Lin" 0.791
"7490" "Classic t-statistic" "Lin" 0.566
"7491" "Classic t-statistic" "Lin" 0.622
"7492" "Classic t-statistic" "Lin" 0.692
"7493" "Classic t-statistic" "Lin" 0.054
"7494" "Classic t-statistic" "Lin" 0.015
"7495" "Classic t-statistic" "Lin" 0.002
"7496" "Classic t-statistic" "Lin" 0.834
"7497" "Classic t-statistic" "Lin" 0.572
"7498" "Classic t-statistic" "Lin" 0.121
"7499" "Classic t-statistic" "Lin" 0.403
"7500" "Classic t-statistic" "Lin" 0.465
"7501" "Classic t-statistic" "Lin" 0.419
"7502" "Classic t-statistic" "Lin" 0.981
"7503" "Classic t-statistic" "Lin" 0.506
"7504" "Classic t-statistic" "Lin" 0.127
"7505" "Classic t-statistic" "Lin" 0.099
"7506" "Classic t-statistic" "Lin" 0.609
"7507" "Classic t-statistic" "Lin" 0.416
"7508" "Classic t-statistic" "Lin" 0.632
"7509" "Classic t-statistic" "Lin" 0.838
"7510" "Classic t-statistic" "Lin" 0.37
"7511" "Classic t-statistic" "Lin" 0.325
"7512" "Classic t-statistic" "Lin" 0.593
"7513" "Classic t-statistic" "Lin" 0.313
"7514" "Classic t-statistic" "Lin" 0.885
"7515" "Classic t-statistic" "Lin" 0.845
"7516" "Classic t-statistic" "Lin" 0.059
"7517" "Classic t-statistic" "Lin" 0.472
"7518" "Classic t-statistic" "Lin" 0.819
"7519" "Classic t-statistic" "Lin" 0.064
"7520" "Classic t-statistic" "Lin" 0.816
"7521" "Classic t-statistic" "Lin" 0.749
"7522" "Classic t-statistic" "Lin" 0.607
"7523" "Classic t-statistic" "Lin" 0.741
"7524" "Classic t-statistic" "Lin" 0.061
"7525" "Classic t-statistic" "Lin" 0.122
"7526" "Classic t-statistic" "Lin" 0.1
"7527" "Classic t-statistic" "Lin" 0.004
"7528" "Classic t-statistic" "Lin" 0.384
"7529" "Classic t-statistic" "Lin" 0.823
"7530" "Classic t-statistic" "Lin" 0.752
"7531" "Classic t-statistic" "Lin" 0.667
"7532" "Classic t-statistic" "Lin" 0.371
"7533" "Classic t-statistic" "Lin" 0.099
"7534" "Classic t-statistic" "Lin" 0.246
"7535" "Classic t-statistic" "Lin" 0.497
"7536" "Classic t-statistic" "Lin" 0.941
"7537" "Classic t-statistic" "Lin" 0.437
"7538" "Classic t-statistic" "Lin" 0.178
"7539" "Classic t-statistic" "Lin" 0.624
"7540" "Classic t-statistic" "Lin" 0.551
"7541" "Classic t-statistic" "Lin" 0.269
"7542" "Classic t-statistic" "Lin" 0.59
"7543" "Classic t-statistic" "Lin" 0.525
"7544" "Classic t-statistic" "Lin" 0.25
"7545" "Classic t-statistic" "Lin" 0.187
"7546" "Classic t-statistic" "Lin" 0.065
"7547" "Classic t-statistic" "Lin" 0.292
"7548" "Classic t-statistic" "Lin" 0.041
"7549" "Classic t-statistic" "Lin" 0.489
"7550" "Classic t-statistic" "Lin" 0.436
"7551" "Classic t-statistic" "Lin" 0.879
"7552" "Classic t-statistic" "Lin" 0.511
"7553" "Classic t-statistic" "Lin" 0.054
"7554" "Classic t-statistic" "Lin" 0.453
"7555" "Classic t-statistic" "Lin" 0.332
"7556" "Classic t-statistic" "Lin" 0.672
"7557" "Classic t-statistic" "Lin" 0.813
"7558" "Classic t-statistic" "Lin" 0.679
"7559" "Classic t-statistic" "Lin" 0.816
"7560" "Classic t-statistic" "Lin" 0.809
"7561" "Classic t-statistic" "Lin" 0.084
"7562" "Classic t-statistic" "Lin" 0.269
"7563" "Classic t-statistic" "Lin" 0.916
"7564" "Classic t-statistic" "Lin" 0.784
"7565" "Classic t-statistic" "Lin" 0.516
"7566" "Classic t-statistic" "Lin" 0.045
"7567" "Classic t-statistic" "Lin" 0.13
"7568" "Classic t-statistic" "Lin" 0.859
"7569" "Classic t-statistic" "Lin" 0.877
"7570" "Classic t-statistic" "Lin" 0.504
"7571" "Classic t-statistic" "Lin" 0.035
"7572" "Classic t-statistic" "Lin" 0.866
"7573" "Classic t-statistic" "Lin" 0.645
"7574" "Classic t-statistic" "Lin" 0.594
"7575" "Classic t-statistic" "Lin" 0.374
"7576" "Classic t-statistic" "Lin" 0.814
"7577" "Classic t-statistic" "Lin" 0.778
"7578" "Classic t-statistic" "Lin" 0.253
"7579" "Classic t-statistic" "Lin" 0.244
"7580" "Classic t-statistic" "Lin" 0.737
"7581" "Classic t-statistic" "Lin" 0.511
"7582" "Classic t-statistic" "Lin" 0.345
"7583" "Classic t-statistic" "Lin" 0.01
"7584" "Classic t-statistic" "Lin" 0.044
"7585" "Classic t-statistic" "Lin" 0.094
"7586" "Classic t-statistic" "Lin" 0.262
"7587" "Classic t-statistic" "Lin" 0.752
"7588" "Classic t-statistic" "Lin" 0.266
"7589" "Classic t-statistic" "Lin" 0.581
"7590" "Classic t-statistic" "Lin" 0.494
"7591" "Classic t-statistic" "Lin" 0.043
"7592" "Classic t-statistic" "Lin" 0.033
"7593" "Classic t-statistic" "Lin" 0.001
"7594" "Classic t-statistic" "Lin" 0.75
"7595" "Classic t-statistic" "Lin" 0.316
"7596" "Classic t-statistic" "Lin" 0.967
"7597" "Classic t-statistic" "Lin" 0.786
"7598" "Classic t-statistic" "Lin" 0.821
"7599" "Classic t-statistic" "Lin" 0.108
"7600" "Classic t-statistic" "Lin" 0.952
"7601" "Classic t-statistic" "Lin" 0.204
"7602" "Classic t-statistic" "Lin" 0.552
"7603" "Classic t-statistic" "Lin" 0.35
"7604" "Classic t-statistic" "Lin" 0.414
"7605" "Classic t-statistic" "Lin" 0.557
"7606" "Classic t-statistic" "Lin" 0.228
"7607" "Classic t-statistic" "Lin" 0.007
"7608" "Classic t-statistic" "Lin" 0.208
"7609" "Classic t-statistic" "Lin" 0.005
"7610" "Classic t-statistic" "Lin" 0.116
"7611" "Classic t-statistic" "Lin" 0.165
"7612" "Classic t-statistic" "Lin" 0.041
"7613" "Classic t-statistic" "Lin" 0.869
"7614" "Classic t-statistic" "Lin" 0.28
"7615" "Classic t-statistic" "Lin" 0.258
"7616" "Classic t-statistic" "Lin" 0.846
"7617" "Classic t-statistic" "Lin" 0.624
"7618" "Classic t-statistic" "Lin" 0.849
"7619" "Classic t-statistic" "Lin" 0.449
"7620" "Classic t-statistic" "Lin" 0.472
"7621" "Classic t-statistic" "Lin" 0.407
"7622" "Classic t-statistic" "Lin" 0.669
"7623" "Classic t-statistic" "Lin" 0.116
"7624" "Classic t-statistic" "Lin" 0.447
"7625" "Classic t-statistic" "Lin" 0.222
"7626" "Classic t-statistic" "Lin" 0.96
"7627" "Classic t-statistic" "Lin" 0.073
"7628" "Classic t-statistic" "Lin" 0.335
"7629" "Classic t-statistic" "Lin" 0.793
"7630" "Classic t-statistic" "Lin" 0.944
"7631" "Classic t-statistic" "Lin" 0.775
"7632" "Classic t-statistic" "Lin" 0.957
"7633" "Classic t-statistic" "Lin" 0.928
"7634" "Classic t-statistic" "Lin" 0.163
"7635" "Classic t-statistic" "Lin" 0.892
"7636" "Classic t-statistic" "Lin" 0.343
"7637" "Classic t-statistic" "Lin" 0.922
"7638" "Classic t-statistic" "Lin" 0.735
"7639" "Classic t-statistic" "Lin" 0.721
"7640" "Classic t-statistic" "Lin" 0.012
"7641" "Classic t-statistic" "Lin" 0.532
"7642" "Classic t-statistic" "Lin" 0.058
"7643" "Classic t-statistic" "Lin" 0.832
"7644" "Classic t-statistic" "Lin" 0.538
"7645" "Classic t-statistic" "Lin" 0.822
"7646" "Classic t-statistic" "Lin" 0
"7647" "Classic t-statistic" "Lin" 0.6
"7648" "Classic t-statistic" "Lin" 0.259
"7649" "Classic t-statistic" "Lin" 0.441
"7650" "Classic t-statistic" "Lin" 0.28
"7651" "Classic t-statistic" "Lin" 0.132
"7652" "Classic t-statistic" "Lin" 0.997
"7653" "Classic t-statistic" "Lin" 0.522
"7654" "Classic t-statistic" "Lin" 0.371
"7655" "Classic t-statistic" "Lin" 0.324
"7656" "Classic t-statistic" "Lin" 0.271
"7657" "Classic t-statistic" "Lin" 0.074
"7658" "Classic t-statistic" "Lin" 0.297
"7659" "Classic t-statistic" "Lin" 0.14
"7660" "Classic t-statistic" "Lin" 0.792
"7661" "Classic t-statistic" "Lin" 0.985
"7662" "Classic t-statistic" "Lin" 0.175
"7663" "Classic t-statistic" "Lin" 0.085
"7664" "Classic t-statistic" "Lin" 0.437
"7665" "Classic t-statistic" "Lin" 0.455
"7666" "Classic t-statistic" "Lin" 0.598
"7667" "Classic t-statistic" "Lin" 0.038
"7668" "Classic t-statistic" "Lin" 0.514
"7669" "Classic t-statistic" "Lin" 0.655
"7670" "Classic t-statistic" "Lin" 0.482
"7671" "Classic t-statistic" "Lin" 0.583
"7672" "Classic t-statistic" "Lin" 0.438
"7673" "Classic t-statistic" "Lin" 0.997
"7674" "Classic t-statistic" "Lin" 0.194
"7675" "Classic t-statistic" "Lin" 0.389
"7676" "Classic t-statistic" "Lin" 0.812
"7677" "Classic t-statistic" "Lin" 0.938
"7678" "Classic t-statistic" "Lin" 0.157
"7679" "Classic t-statistic" "Lin" 0
"7680" "Classic t-statistic" "Lin" 0.816
"7681" "Classic t-statistic" "Lin" 0.346
"7682" "Classic t-statistic" "Lin" 0.267
"7683" "Classic t-statistic" "Lin" 0.03
"7684" "Classic t-statistic" "Lin" 0.157
"7685" "Classic t-statistic" "Lin" 0.847
"7686" "Classic t-statistic" "Lin" 0.258
"7687" "Classic t-statistic" "Lin" 0.066
"7688" "Classic t-statistic" "Lin" 0.02
"7689" "Classic t-statistic" "Lin" 0.09
"7690" "Classic t-statistic" "Lin" 0.754
"7691" "Classic t-statistic" "Lin" 0.008
"7692" "Classic t-statistic" "Lin" 0.131
"7693" "Classic t-statistic" "Lin" 0.901
"7694" "Classic t-statistic" "Lin" 0.615
"7695" "Classic t-statistic" "Lin" 0.484
"7696" "Classic t-statistic" "Lin" 0.331
"7697" "Classic t-statistic" "Lin" 0.772
"7698" "Classic t-statistic" "Lin" 0.345
"7699" "Classic t-statistic" "Lin" 0.393
"7700" "Classic t-statistic" "Lin" 0.875
"7701" "Classic t-statistic" "Lin" 0.204
"7702" "Classic t-statistic" "Lin" 0.881
"7703" "Classic t-statistic" "Lin" 0.045
"7704" "Classic t-statistic" "Lin" 1
"7705" "Classic t-statistic" "Lin" 0.389
"7706" "Classic t-statistic" "Lin" 0.058
"7707" "Classic t-statistic" "Lin" 0.04
"7708" "Classic t-statistic" "Lin" 0.022
"7709" "Classic t-statistic" "Lin" 0.634
"7710" "Classic t-statistic" "Lin" 0.457
"7711" "Classic t-statistic" "Lin" 0.82
"7712" "Classic t-statistic" "Lin" 0.07
"7713" "Classic t-statistic" "Lin" 0.247
"7714" "Classic t-statistic" "Lin" 0.184
"7715" "Classic t-statistic" "Lin" 0.204
"7716" "Classic t-statistic" "Lin" 0.029
"7717" "Classic t-statistic" "Lin" 0.027
"7718" "Classic t-statistic" "Lin" 0.844
"7719" "Classic t-statistic" "Lin" 0.849
"7720" "Classic t-statistic" "Lin" 0.251
"7721" "Classic t-statistic" "Lin" 0.212
"7722" "Classic t-statistic" "Lin" 0.205
"7723" "Classic t-statistic" "Lin" 0.134
"7724" "Classic t-statistic" "Lin" 0.191
"7725" "Classic t-statistic" "Lin" 0.089
"7726" "Classic t-statistic" "Lin" 0.808
"7727" "Classic t-statistic" "Lin" 0.721
"7728" "Classic t-statistic" "Lin" 0.535
"7729" "Classic t-statistic" "Lin" 0.583
"7730" "Classic t-statistic" "Lin" 0.504
"7731" "Classic t-statistic" "Lin" 0.023
"7732" "Classic t-statistic" "Lin" 0.177
"7733" "Classic t-statistic" "Lin" 0.157
"7734" "Classic t-statistic" "Lin" 0.51
"7735" "Classic t-statistic" "Lin" 0.215
"7736" "Classic t-statistic" "Lin" 0.548
"7737" "Classic t-statistic" "Lin" 0.802
"7738" "Classic t-statistic" "Lin" 0.396
"7739" "Classic t-statistic" "Lin" 0.315
"7740" "Classic t-statistic" "Lin" 0.624
"7741" "Classic t-statistic" "Lin" 0.165
"7742" "Classic t-statistic" "Lin" 0.057
"7743" "Classic t-statistic" "Lin" 0.621
"7744" "Classic t-statistic" "Lin" 0.044
"7745" "Classic t-statistic" "Lin" 0.001
"7746" "Classic t-statistic" "Lin" 0.85
"7747" "Classic t-statistic" "Lin" 0.545
"7748" "Classic t-statistic" "Lin" 0.185
"7749" "Classic t-statistic" "Lin" 0.789
"7750" "Classic t-statistic" "Lin" 0.988
"7751" "Classic t-statistic" "Lin" 0.734
"7752" "Classic t-statistic" "Lin" 0.237
"7753" "Classic t-statistic" "Lin" 0.025
"7754" "Classic t-statistic" "Lin" 0.068
"7755" "Classic t-statistic" "Lin" 0.353
"7756" "Classic t-statistic" "Lin" 0.043
"7757" "Classic t-statistic" "Lin" 0.267
"7758" "Classic t-statistic" "Lin" 0.513
"7759" "Classic t-statistic" "Lin" 0.74
"7760" "Classic t-statistic" "Lin" 0.002
"7761" "Classic t-statistic" "Lin" 0.057
"7762" "Classic t-statistic" "Lin" 0.01
"7763" "Classic t-statistic" "Lin" 0.794
"7764" "Classic t-statistic" "Lin" 0.861
"7765" "Classic t-statistic" "Lin" 0.52
"7766" "Classic t-statistic" "Lin" 0.974
"7767" "Classic t-statistic" "Lin" 0.597
"7768" "Classic t-statistic" "Lin" 0.758
"7769" "Classic t-statistic" "Lin" 0.4
"7770" "Classic t-statistic" "Lin" 0.004
"7771" "Classic t-statistic" "Lin" 0.03
"7772" "Classic t-statistic" "Lin" 0.283
"7773" "Classic t-statistic" "Lin" 0.216
"7774" "Classic t-statistic" "Lin" 0.061
"7775" "Classic t-statistic" "Lin" 0.427
"7776" "Classic t-statistic" "Lin" 0.342
"7777" "Classic t-statistic" "Lin" 0.467
"7778" "Classic t-statistic" "Lin" 0.594
"7779" "Classic t-statistic" "Lin" 0.631
"7780" "Classic t-statistic" "Lin" 0.242
"7781" "Classic t-statistic" "Lin" 0.17
"7782" "Classic t-statistic" "Lin" 0.41
"7783" "Classic t-statistic" "Lin" 0.982
"7784" "Classic t-statistic" "Lin" 0.315
"7785" "Classic t-statistic" "Lin" 0.941
"7786" "Classic t-statistic" "Lin" 0.145
"7787" "Classic t-statistic" "Lin" 0.14
"7788" "Classic t-statistic" "Lin" 0.375
"7789" "Classic t-statistic" "Lin" 0.066
"7790" "Classic t-statistic" "Lin" 0.348
"7791" "Classic t-statistic" "Lin" 0.286
"7792" "Classic t-statistic" "Lin" 0.223
"7793" "Classic t-statistic" "Lin" 0.737
"7794" "Classic t-statistic" "Lin" 0.729
"7795" "Classic t-statistic" "Lin" 0.25
"7796" "Classic t-statistic" "Lin" 0.557
"7797" "Classic t-statistic" "Lin" 0.158
"7798" "Classic t-statistic" "Lin" 0.495
"7799" "Classic t-statistic" "Lin" 0
"7800" "Classic t-statistic" "Lin" 0.003
"7801" "Classic t-statistic" "Lin" 0.229
"7802" "Classic t-statistic" "Lin" 0.969
"7803" "Classic t-statistic" "Lin" 0.714
"7804" "Classic t-statistic" "Lin" 0.587
"7805" "Classic t-statistic" "Lin" 0.133
"7806" "Classic t-statistic" "Lin" 0.741
"7807" "Classic t-statistic" "Lin" 0.451
"7808" "Classic t-statistic" "Lin" 0.097
"7809" "Classic t-statistic" "Lin" 0.209
"7810" "Classic t-statistic" "Lin" 0.344
"7811" "Classic t-statistic" "Lin" 0.349
"7812" "Classic t-statistic" "Lin" 0.145
"7813" "Classic t-statistic" "Lin" 0.909
"7814" "Classic t-statistic" "Lin" 0.285
"7815" "Classic t-statistic" "Lin" 0.924
"7816" "Classic t-statistic" "Lin" 0.072
"7817" "Classic t-statistic" "Lin" 0.465
"7818" "Classic t-statistic" "Lin" 0.106
"7819" "Classic t-statistic" "Lin" 0.014
"7820" "Classic t-statistic" "Lin" 0.135
"7821" "Classic t-statistic" "Lin" 0.869
"7822" "Classic t-statistic" "Lin" 0.156
"7823" "Classic t-statistic" "Lin" 0.642
"7824" "Classic t-statistic" "Lin" 0.175
"7825" "Classic t-statistic" "Lin" 0.009
"7826" "Classic t-statistic" "Lin" 0.136
"7827" "Classic t-statistic" "Lin" 0.351
"7828" "Classic t-statistic" "Lin" 0.001
"7829" "Classic t-statistic" "Lin" 0.157
"7830" "Classic t-statistic" "Lin" 0.796
"7831" "Classic t-statistic" "Lin" 0.31
"7832" "Classic t-statistic" "Lin" 0.082
"7833" "Classic t-statistic" "Lin" 0.189
"7834" "Classic t-statistic" "Lin" 0.837
"7835" "Classic t-statistic" "Lin" 0.362
"7836" "Classic t-statistic" "Lin" 0.264
"7837" "Classic t-statistic" "Lin" 0.593
"7838" "Classic t-statistic" "Lin" 0.868
"7839" "Classic t-statistic" "Lin" 0.389
"7840" "Classic t-statistic" "Lin" 0
"7841" "Classic t-statistic" "Lin" 0.561
"7842" "Classic t-statistic" "Lin" 0
"7843" "Classic t-statistic" "Lin" 0.901
"7844" "Classic t-statistic" "Lin" 0.685
"7845" "Classic t-statistic" "Lin" 0.647
"7846" "Classic t-statistic" "Lin" 0.138
"7847" "Classic t-statistic" "Lin" 0.634
"7848" "Classic t-statistic" "Lin" 0.113
"7849" "Classic t-statistic" "Lin" 0.117
"7850" "Classic t-statistic" "Lin" 0.973
"7851" "Classic t-statistic" "Lin" 0.262
"7852" "Classic t-statistic" "Lin" 0.181
"7853" "Classic t-statistic" "Lin" 0.543
"7854" "Classic t-statistic" "Lin" 0.416
"7855" "Classic t-statistic" "Lin" 0.891
"7856" "Classic t-statistic" "Lin" 0.377
"7857" "Classic t-statistic" "Lin" 0.659
"7858" "Classic t-statistic" "Lin" 0.056
"7859" "Classic t-statistic" "Lin" 0.455
"7860" "Classic t-statistic" "Lin" 0.16
"7861" "Classic t-statistic" "Lin" 0.023
"7862" "Classic t-statistic" "Lin" 0.689
"7863" "Classic t-statistic" "Lin" 0.074
"7864" "Classic t-statistic" "Lin" 0.08
"7865" "Classic t-statistic" "Lin" 0.097
"7866" "Classic t-statistic" "Lin" 0.183
"7867" "Classic t-statistic" "Lin" 0.475
"7868" "Classic t-statistic" "Lin" 0.088
"7869" "Classic t-statistic" "Lin" 0.949
"7870" "Classic t-statistic" "Lin" 0.008
"7871" "Classic t-statistic" "Lin" 0.81
"7872" "Classic t-statistic" "Lin" 0.847
"7873" "Classic t-statistic" "Lin" 0.148
"7874" "Classic t-statistic" "Lin" 0.775
"7875" "Classic t-statistic" "Lin" 0.223
"7876" "Classic t-statistic" "Lin" 0.663
"7877" "Classic t-statistic" "Lin" 0.527
"7878" "Classic t-statistic" "Lin" 0
"7879" "Classic t-statistic" "Lin" 0.165
"7880" "Classic t-statistic" "Lin" 0.133
"7881" "Classic t-statistic" "Lin" 0.031
"7882" "Classic t-statistic" "Lin" 0.398
"7883" "Classic t-statistic" "Lin" 0.167
"7884" "Classic t-statistic" "Lin" 0.467
"7885" "Classic t-statistic" "Lin" 0.551
"7886" "Classic t-statistic" "Lin" 0.82
"7887" "Classic t-statistic" "Lin" 0.981
"7888" "Classic t-statistic" "Lin" 0.01
"7889" "Classic t-statistic" "Lin" 0.151
"7890" "Classic t-statistic" "Lin" 0.996
"7891" "Classic t-statistic" "Lin" 0.118
"7892" "Classic t-statistic" "Lin" 0.845
"7893" "Classic t-statistic" "Lin" 0.37
"7894" "Classic t-statistic" "Lin" 0.035
"7895" "Classic t-statistic" "Lin" 0.155
"7896" "Classic t-statistic" "Lin" 0.266
"7897" "Classic t-statistic" "Lin" 0
"7898" "Classic t-statistic" "Lin" 0.98
"7899" "Classic t-statistic" "Lin" 0.216
"7900" "Classic t-statistic" "Lin" 0.155
"7901" "Classic t-statistic" "Lin" 0.917
"7902" "Classic t-statistic" "Lin" 0.831
"7903" "Classic t-statistic" "Lin" 0.632
"7904" "Classic t-statistic" "Lin" 0.678
"7905" "Classic t-statistic" "Lin" 0.282
"7906" "Classic t-statistic" "Lin" 0.937
"7907" "Classic t-statistic" "Lin" 0.367
"7908" "Classic t-statistic" "Lin" 0.04
"7909" "Classic t-statistic" "Lin" 0.16
"7910" "Classic t-statistic" "Lin" 0.762
"7911" "Classic t-statistic" "Lin" 0.476
"7912" "Classic t-statistic" "Lin" 0.203
"7913" "Classic t-statistic" "Lin" 0.01
"7914" "Classic t-statistic" "Lin" 0.105
"7915" "Classic t-statistic" "Lin" 0.242
"7916" "Classic t-statistic" "Lin" 0.023
"7917" "Classic t-statistic" "Lin" 0.554
"7918" "Classic t-statistic" "Lin" 0.104
"7919" "Classic t-statistic" "Lin" 0.191
"7920" "Classic t-statistic" "Lin" 0.107
"7921" "Classic t-statistic" "Lin" 0.655
"7922" "Classic t-statistic" "Lin" 0.068
"7923" "Classic t-statistic" "Lin" 0.025
"7924" "Classic t-statistic" "Lin" 0.007
"7925" "Classic t-statistic" "Lin" 0.511
"7926" "Classic t-statistic" "Lin" 0.456
"7927" "Classic t-statistic" "Lin" 0.684
"7928" "Classic t-statistic" "Lin" 0.679
"7929" "Classic t-statistic" "Lin" 0.703
"7930" "Classic t-statistic" "Lin" 0.729
"7931" "Classic t-statistic" "Lin" 0.161
"7932" "Classic t-statistic" "Lin" 0.031
"7933" "Classic t-statistic" "Lin" 0.725
"7934" "Classic t-statistic" "Lin" 0.923
"7935" "Classic t-statistic" "Lin" 0.507
"7936" "Classic t-statistic" "Lin" 0.679
"7937" "Classic t-statistic" "Lin" 0.519
"7938" "Classic t-statistic" "Lin" 0.972
"7939" "Classic t-statistic" "Lin" 0.441
"7940" "Classic t-statistic" "Lin" 0.382
"7941" "Classic t-statistic" "Lin" 0.609
"7942" "Classic t-statistic" "Lin" 0.725
"7943" "Classic t-statistic" "Lin" 0.098
"7944" "Classic t-statistic" "Lin" 0.033
"7945" "Classic t-statistic" "Lin" 0.972
"7946" "Classic t-statistic" "Lin" 0.075
"7947" "Classic t-statistic" "Lin" 0.094
"7948" "Classic t-statistic" "Lin" 0.606
"7949" "Classic t-statistic" "Lin" 0.82
"7950" "Classic t-statistic" "Lin" 0.001
"7951" "Classic t-statistic" "Lin" 0.672
"7952" "Classic t-statistic" "Lin" 0.755
"7953" "Classic t-statistic" "Lin" 0.141
"7954" "Classic t-statistic" "Lin" 0.924
"7955" "Classic t-statistic" "Lin" 0.961
"7956" "Classic t-statistic" "Lin" 0.241
"7957" "Classic t-statistic" "Lin" 0.567
"7958" "Classic t-statistic" "Lin" 0.183
"7959" "Classic t-statistic" "Lin" 0.181
"7960" "Classic t-statistic" "Lin" 0.193
"7961" "Classic t-statistic" "Lin" 0.724
"7962" "Classic t-statistic" "Lin" 0.168
"7963" "Classic t-statistic" "Lin" 0.187
"7964" "Classic t-statistic" "Lin" 0.453
"7965" "Classic t-statistic" "Lin" 0.518
"7966" "Classic t-statistic" "Lin" 0.104
"7967" "Classic t-statistic" "Lin" 0.504
"7968" "Classic t-statistic" "Lin" 0.013
"7969" "Classic t-statistic" "Lin" 0.389
"7970" "Classic t-statistic" "Lin" 0.909
"7971" "Classic t-statistic" "Lin" 0.052
"7972" "Classic t-statistic" "Lin" 0.467
"7973" "Classic t-statistic" "Lin" 0.402
"7974" "Classic t-statistic" "Lin" 0
"7975" "Classic t-statistic" "Lin" 0.755
"7976" "Classic t-statistic" "Lin" 0.28
"7977" "Classic t-statistic" "Lin" 0.011
"7978" "Classic t-statistic" "Lin" 0.605
"7979" "Classic t-statistic" "Lin" 0.526
"7980" "Classic t-statistic" "Lin" 0.008
"7981" "Classic t-statistic" "Lin" 0.008
"7982" "Classic t-statistic" "Lin" 0.046
"7983" "Classic t-statistic" "Lin" 0.029
"7984" "Classic t-statistic" "Lin" 0.418
"7985" "Classic t-statistic" "Lin" 0.995
"7986" "Classic t-statistic" "Lin" 0.508
"7987" "Classic t-statistic" "Lin" 0.027
"7988" "Classic t-statistic" "Lin" 0
"7989" "Classic t-statistic" "Lin" 0.277
"7990" "Classic t-statistic" "Lin" 0.713
"7991" "Classic t-statistic" "Lin" 0.326
"7992" "Classic t-statistic" "Lin" 0.383
"7993" "Classic t-statistic" "Lin" 0.211
"7994" "Classic t-statistic" "Lin" 0.624
"7995" "Classic t-statistic" "Lin" 0.026
"7996" "Classic t-statistic" "Lin" 0.12
"7997" "Classic t-statistic" "Lin" 0.087
"7998" "Classic t-statistic" "Lin" 0.346
"7999" "Classic t-statistic" "Lin" 0.066
"8000" "Classic t-statistic" "Lin" 0.009
"8001" "Robust t-statistic" "Lin" 0.785
"8002" "Robust t-statistic" "Lin" 0.806
"8003" "Robust t-statistic" "Lin" 0.073
"8004" "Robust t-statistic" "Lin" 0.547
"8005" "Robust t-statistic" "Lin" 0.327
"8006" "Robust t-statistic" "Lin" 0.52
"8007" "Robust t-statistic" "Lin" 0.656
"8008" "Robust t-statistic" "Lin" 0.316
"8009" "Robust t-statistic" "Lin" 0.124
"8010" "Robust t-statistic" "Lin" 0.319
"8011" "Robust t-statistic" "Lin" 0.562
"8012" "Robust t-statistic" "Lin" 0.674
"8013" "Robust t-statistic" "Lin" 0.891
"8014" "Robust t-statistic" "Lin" 0.561
"8015" "Robust t-statistic" "Lin" 0.587
"8016" "Robust t-statistic" "Lin" 0.38
"8017" "Robust t-statistic" "Lin" 0.728
"8018" "Robust t-statistic" "Lin" 0.369
"8019" "Robust t-statistic" "Lin" 0.421
"8020" "Robust t-statistic" "Lin" 0.955
"8021" "Robust t-statistic" "Lin" 0.624
"8022" "Robust t-statistic" "Lin" 0.504
"8023" "Robust t-statistic" "Lin" 0.658
"8024" "Robust t-statistic" "Lin" 0.79
"8025" "Robust t-statistic" "Lin" 0.284
"8026" "Robust t-statistic" "Lin" 0.304
"8027" "Robust t-statistic" "Lin" 0.402
"8028" "Robust t-statistic" "Lin" 0.266
"8029" "Robust t-statistic" "Lin" 0.16
"8030" "Robust t-statistic" "Lin" 0.498
"8031" "Robust t-statistic" "Lin" 0.632
"8032" "Robust t-statistic" "Lin" 0.895
"8033" "Robust t-statistic" "Lin" 0.783
"8034" "Robust t-statistic" "Lin" 0.921
"8035" "Robust t-statistic" "Lin" 0.869
"8036" "Robust t-statistic" "Lin" 0.999
"8037" "Robust t-statistic" "Lin" 0.87
"8038" "Robust t-statistic" "Lin" 0.7
"8039" "Robust t-statistic" "Lin" 0.776
"8040" "Robust t-statistic" "Lin" 0.295
"8041" "Robust t-statistic" "Lin" 0.506
"8042" "Robust t-statistic" "Lin" 0.889
"8043" "Robust t-statistic" "Lin" 0.947
"8044" "Robust t-statistic" "Lin" 0.849
"8045" "Robust t-statistic" "Lin" 0.729
"8046" "Robust t-statistic" "Lin" 0.632
"8047" "Robust t-statistic" "Lin" 0.805
"8048" "Robust t-statistic" "Lin" 0.564
"8049" "Robust t-statistic" "Lin" 0.654
"8050" "Robust t-statistic" "Lin" 0.706
"8051" "Robust t-statistic" "Lin" 0.652
"8052" "Robust t-statistic" "Lin" 0.304
"8053" "Robust t-statistic" "Lin" 0.876
"8054" "Robust t-statistic" "Lin" 0.367
"8055" "Robust t-statistic" "Lin" 0.834
"8056" "Robust t-statistic" "Lin" 0.925
"8057" "Robust t-statistic" "Lin" 0.819
"8058" "Robust t-statistic" "Lin" 0.357
"8059" "Robust t-statistic" "Lin" 0.436
"8060" "Robust t-statistic" "Lin" 0.343
"8061" "Robust t-statistic" "Lin" 0.605
"8062" "Robust t-statistic" "Lin" 0.813
"8063" "Robust t-statistic" "Lin" 0.8
"8064" "Robust t-statistic" "Lin" 0.852
"8065" "Robust t-statistic" "Lin" 0.376
"8066" "Robust t-statistic" "Lin" 0.326
"8067" "Robust t-statistic" "Lin" 0.81
"8068" "Robust t-statistic" "Lin" 0.237
"8069" "Robust t-statistic" "Lin" 0.03
"8070" "Robust t-statistic" "Lin" 0.634
"8071" "Robust t-statistic" "Lin" 0.92
"8072" "Robust t-statistic" "Lin" 0.728
"8073" "Robust t-statistic" "Lin" 0.374
"8074" "Robust t-statistic" "Lin" 0.838
"8075" "Robust t-statistic" "Lin" 0.188
"8076" "Robust t-statistic" "Lin" 0.272
"8077" "Robust t-statistic" "Lin" 0.179
"8078" "Robust t-statistic" "Lin" 0.207
"8079" "Robust t-statistic" "Lin" 0.456
"8080" "Robust t-statistic" "Lin" 0.588
"8081" "Robust t-statistic" "Lin" 0.924
"8082" "Robust t-statistic" "Lin" 0.371
"8083" "Robust t-statistic" "Lin" 0.425
"8084" "Robust t-statistic" "Lin" 0.39
"8085" "Robust t-statistic" "Lin" 0.639
"8086" "Robust t-statistic" "Lin" 0.275
"8087" "Robust t-statistic" "Lin" 0.846
"8088" "Robust t-statistic" "Lin" 0.767
"8089" "Robust t-statistic" "Lin" 0.392
"8090" "Robust t-statistic" "Lin" 0.471
"8091" "Robust t-statistic" "Lin" 0.162
"8092" "Robust t-statistic" "Lin" 0.532
"8093" "Robust t-statistic" "Lin" 0.989
"8094" "Robust t-statistic" "Lin" 0.691
"8095" "Robust t-statistic" "Lin" 0.628
"8096" "Robust t-statistic" "Lin" 0.767
"8097" "Robust t-statistic" "Lin" 0.352
"8098" "Robust t-statistic" "Lin" 0.998
"8099" "Robust t-statistic" "Lin" 0.995
"8100" "Robust t-statistic" "Lin" 0.709
"8101" "Robust t-statistic" "Lin" 0.965
"8102" "Robust t-statistic" "Lin" 0.699
"8103" "Robust t-statistic" "Lin" 0.281
"8104" "Robust t-statistic" "Lin" 0.323
"8105" "Robust t-statistic" "Lin" 0.552
"8106" "Robust t-statistic" "Lin" 0.481
"8107" "Robust t-statistic" "Lin" 0.845
"8108" "Robust t-statistic" "Lin" 0.032
"8109" "Robust t-statistic" "Lin" 0.179
"8110" "Robust t-statistic" "Lin" 0.871
"8111" "Robust t-statistic" "Lin" 0.326
"8112" "Robust t-statistic" "Lin" 0.291
"8113" "Robust t-statistic" "Lin" 0.126
"8114" "Robust t-statistic" "Lin" 0.583
"8115" "Robust t-statistic" "Lin" 0.07
"8116" "Robust t-statistic" "Lin" 0.448
"8117" "Robust t-statistic" "Lin" 0.582
"8118" "Robust t-statistic" "Lin" 0.741
"8119" "Robust t-statistic" "Lin" 0.29
"8120" "Robust t-statistic" "Lin" 0.589
"8121" "Robust t-statistic" "Lin" 0.412
"8122" "Robust t-statistic" "Lin" 0.367
"8123" "Robust t-statistic" "Lin" 0.708
"8124" "Robust t-statistic" "Lin" 0.666
"8125" "Robust t-statistic" "Lin" 0.269
"8126" "Robust t-statistic" "Lin" 0.365
"8127" "Robust t-statistic" "Lin" 0.91
"8128" "Robust t-statistic" "Lin" 0.768
"8129" "Robust t-statistic" "Lin" 0.089
"8130" "Robust t-statistic" "Lin" 0.778
"8131" "Robust t-statistic" "Lin" 0.416
"8132" "Robust t-statistic" "Lin" 0.982
"8133" "Robust t-statistic" "Lin" 0.482
"8134" "Robust t-statistic" "Lin" 0.561
"8135" "Robust t-statistic" "Lin" 0.28
"8136" "Robust t-statistic" "Lin" 0.33
"8137" "Robust t-statistic" "Lin" 0.027
"8138" "Robust t-statistic" "Lin" 0.749
"8139" "Robust t-statistic" "Lin" 0.162
"8140" "Robust t-statistic" "Lin" 0.606
"8141" "Robust t-statistic" "Lin" 0.005
"8142" "Robust t-statistic" "Lin" 0.347
"8143" "Robust t-statistic" "Lin" 0.441
"8144" "Robust t-statistic" "Lin" 0.38
"8145" "Robust t-statistic" "Lin" 0.901
"8146" "Robust t-statistic" "Lin" 0.171
"8147" "Robust t-statistic" "Lin" 0.275
"8148" "Robust t-statistic" "Lin" 0.839
"8149" "Robust t-statistic" "Lin" 0.447
"8150" "Robust t-statistic" "Lin" 0.404
"8151" "Robust t-statistic" "Lin" 0.872
"8152" "Robust t-statistic" "Lin" 0.96
"8153" "Robust t-statistic" "Lin" 0.494
"8154" "Robust t-statistic" "Lin" 0.43
"8155" "Robust t-statistic" "Lin" 0.443
"8156" "Robust t-statistic" "Lin" 0.571
"8157" "Robust t-statistic" "Lin" 0.808
"8158" "Robust t-statistic" "Lin" 0.369
"8159" "Robust t-statistic" "Lin" 0.629
"8160" "Robust t-statistic" "Lin" 0.217
"8161" "Robust t-statistic" "Lin" 0.959
"8162" "Robust t-statistic" "Lin" 0.543
"8163" "Robust t-statistic" "Lin" 0.662
"8164" "Robust t-statistic" "Lin" 0.503
"8165" "Robust t-statistic" "Lin" 0.131
"8166" "Robust t-statistic" "Lin" 0.561
"8167" "Robust t-statistic" "Lin" 0.443
"8168" "Robust t-statistic" "Lin" 0.98
"8169" "Robust t-statistic" "Lin" 0.945
"8170" "Robust t-statistic" "Lin" 0.653
"8171" "Robust t-statistic" "Lin" 0.318
"8172" "Robust t-statistic" "Lin" 0.444
"8173" "Robust t-statistic" "Lin" 0.723
"8174" "Robust t-statistic" "Lin" 0.828
"8175" "Robust t-statistic" "Lin" 0.853
"8176" "Robust t-statistic" "Lin" 0.105
"8177" "Robust t-statistic" "Lin" 0.311
"8178" "Robust t-statistic" "Lin" 0.738
"8179" "Robust t-statistic" "Lin" 0.272
"8180" "Robust t-statistic" "Lin" 0.733
"8181" "Robust t-statistic" "Lin" 0.748
"8182" "Robust t-statistic" "Lin" 0.285
"8183" "Robust t-statistic" "Lin" 0.159
"8184" "Robust t-statistic" "Lin" 0.785
"8185" "Robust t-statistic" "Lin" 0.394
"8186" "Robust t-statistic" "Lin" 0.085
"8187" "Robust t-statistic" "Lin" 0.373
"8188" "Robust t-statistic" "Lin" 0.577
"8189" "Robust t-statistic" "Lin" 0.651
"8190" "Robust t-statistic" "Lin" 0.781
"8191" "Robust t-statistic" "Lin" 0.958
"8192" "Robust t-statistic" "Lin" 0.244
"8193" "Robust t-statistic" "Lin" 0.961
"8194" "Robust t-statistic" "Lin" 0.885
"8195" "Robust t-statistic" "Lin" 0.185
"8196" "Robust t-statistic" "Lin" 0.129
"8197" "Robust t-statistic" "Lin" 0.855
"8198" "Robust t-statistic" "Lin" 0.318
"8199" "Robust t-statistic" "Lin" 0.92
"8200" "Robust t-statistic" "Lin" 0.771
"8201" "Robust t-statistic" "Lin" 0.723
"8202" "Robust t-statistic" "Lin" 0.616
"8203" "Robust t-statistic" "Lin" 0.237
"8204" "Robust t-statistic" "Lin" 0.37
"8205" "Robust t-statistic" "Lin" 0.516
"8206" "Robust t-statistic" "Lin" 0.634
"8207" "Robust t-statistic" "Lin" 0.108
"8208" "Robust t-statistic" "Lin" 0.631
"8209" "Robust t-statistic" "Lin" 0.975
"8210" "Robust t-statistic" "Lin" 0.726
"8211" "Robust t-statistic" "Lin" 0.615
"8212" "Robust t-statistic" "Lin" 0.472
"8213" "Robust t-statistic" "Lin" 0.578
"8214" "Robust t-statistic" "Lin" 0.324
"8215" "Robust t-statistic" "Lin" 0.691
"8216" "Robust t-statistic" "Lin" 0.163
"8217" "Robust t-statistic" "Lin" 0.033
"8218" "Robust t-statistic" "Lin" 0.952
"8219" "Robust t-statistic" "Lin" 0.146
"8220" "Robust t-statistic" "Lin" 0.242
"8221" "Robust t-statistic" "Lin" 0.198
"8222" "Robust t-statistic" "Lin" 0.678
"8223" "Robust t-statistic" "Lin" 0.699
"8224" "Robust t-statistic" "Lin" 0.99
"8225" "Robust t-statistic" "Lin" 0.486
"8226" "Robust t-statistic" "Lin" 0.428
"8227" "Robust t-statistic" "Lin" 0.58
"8228" "Robust t-statistic" "Lin" 0.412
"8229" "Robust t-statistic" "Lin" 0.678
"8230" "Robust t-statistic" "Lin" 0.953
"8231" "Robust t-statistic" "Lin" 0.967
"8232" "Robust t-statistic" "Lin" 0.764
"8233" "Robust t-statistic" "Lin" 0.988
"8234" "Robust t-statistic" "Lin" 0.733
"8235" "Robust t-statistic" "Lin" 0.795
"8236" "Robust t-statistic" "Lin" 0.386
"8237" "Robust t-statistic" "Lin" 0.802
"8238" "Robust t-statistic" "Lin" 0.167
"8239" "Robust t-statistic" "Lin" 0.354
"8240" "Robust t-statistic" "Lin" 0.342
"8241" "Robust t-statistic" "Lin" 0.766
"8242" "Robust t-statistic" "Lin" 0.623
"8243" "Robust t-statistic" "Lin" 0.062
"8244" "Robust t-statistic" "Lin" 0.041
"8245" "Robust t-statistic" "Lin" 0.752
"8246" "Robust t-statistic" "Lin" 0.868
"8247" "Robust t-statistic" "Lin" 0.574
"8248" "Robust t-statistic" "Lin" 0.495
"8249" "Robust t-statistic" "Lin" 0.372
"8250" "Robust t-statistic" "Lin" 0.329
"8251" "Robust t-statistic" "Lin" 0.74
"8252" "Robust t-statistic" "Lin" 0.722
"8253" "Robust t-statistic" "Lin" 0.711
"8254" "Robust t-statistic" "Lin" 0.895
"8255" "Robust t-statistic" "Lin" 0.721
"8256" "Robust t-statistic" "Lin" 0.501
"8257" "Robust t-statistic" "Lin" 0.062
"8258" "Robust t-statistic" "Lin" 0.323
"8259" "Robust t-statistic" "Lin" 0.773
"8260" "Robust t-statistic" "Lin" 0.034
"8261" "Robust t-statistic" "Lin" 0.332
"8262" "Robust t-statistic" "Lin" 0.537
"8263" "Robust t-statistic" "Lin" 0.253
"8264" "Robust t-statistic" "Lin" 0.427
"8265" "Robust t-statistic" "Lin" 0.533
"8266" "Robust t-statistic" "Lin" 0.552
"8267" "Robust t-statistic" "Lin" 0.999
"8268" "Robust t-statistic" "Lin" 0.308
"8269" "Robust t-statistic" "Lin" 0.198
"8270" "Robust t-statistic" "Lin" 0.201
"8271" "Robust t-statistic" "Lin" 0.846
"8272" "Robust t-statistic" "Lin" 0.42
"8273" "Robust t-statistic" "Lin" 0.098
"8274" "Robust t-statistic" "Lin" 0.658
"8275" "Robust t-statistic" "Lin" 0.572
"8276" "Robust t-statistic" "Lin" 0.228
"8277" "Robust t-statistic" "Lin" 0.531
"8278" "Robust t-statistic" "Lin" 0.554
"8279" "Robust t-statistic" "Lin" 0.977
"8280" "Robust t-statistic" "Lin" 0.084
"8281" "Robust t-statistic" "Lin" 0.867
"8282" "Robust t-statistic" "Lin" 0.411
"8283" "Robust t-statistic" "Lin" 0.476
"8284" "Robust t-statistic" "Lin" 0.061
"8285" "Robust t-statistic" "Lin" 0.732
"8286" "Robust t-statistic" "Lin" 0.996
"8287" "Robust t-statistic" "Lin" 0.302
"8288" "Robust t-statistic" "Lin" 0.905
"8289" "Robust t-statistic" "Lin" 0.994
"8290" "Robust t-statistic" "Lin" 0.739
"8291" "Robust t-statistic" "Lin" 0.441
"8292" "Robust t-statistic" "Lin" 0.558
"8293" "Robust t-statistic" "Lin" 0.25
"8294" "Robust t-statistic" "Lin" 0.487
"8295" "Robust t-statistic" "Lin" 0.663
"8296" "Robust t-statistic" "Lin" 0.386
"8297" "Robust t-statistic" "Lin" 0.668
"8298" "Robust t-statistic" "Lin" 0.693
"8299" "Robust t-statistic" "Lin" 0.421
"8300" "Robust t-statistic" "Lin" 0.891
"8301" "Robust t-statistic" "Lin" 0.504
"8302" "Robust t-statistic" "Lin" 0.159
"8303" "Robust t-statistic" "Lin" 0.203
"8304" "Robust t-statistic" "Lin" 0.853
"8305" "Robust t-statistic" "Lin" 0.451
"8306" "Robust t-statistic" "Lin" 0.261
"8307" "Robust t-statistic" "Lin" 0.398
"8308" "Robust t-statistic" "Lin" 0.476
"8309" "Robust t-statistic" "Lin" 0.713
"8310" "Robust t-statistic" "Lin" 0.303
"8311" "Robust t-statistic" "Lin" 0.635
"8312" "Robust t-statistic" "Lin" 0.731
"8313" "Robust t-statistic" "Lin" 0.929
"8314" "Robust t-statistic" "Lin" 0.058
"8315" "Robust t-statistic" "Lin" 0.246
"8316" "Robust t-statistic" "Lin" 0.455
"8317" "Robust t-statistic" "Lin" 0.879
"8318" "Robust t-statistic" "Lin" 0.539
"8319" "Robust t-statistic" "Lin" 0.617
"8320" "Robust t-statistic" "Lin" 0.572
"8321" "Robust t-statistic" "Lin" 0.82
"8322" "Robust t-statistic" "Lin" 0.874
"8323" "Robust t-statistic" "Lin" 0.725
"8324" "Robust t-statistic" "Lin" 0.3
"8325" "Robust t-statistic" "Lin" 0.497
"8326" "Robust t-statistic" "Lin" 0.887
"8327" "Robust t-statistic" "Lin" 0.567
"8328" "Robust t-statistic" "Lin" 0.57
"8329" "Robust t-statistic" "Lin" 0.611
"8330" "Robust t-statistic" "Lin" 0.526
"8331" "Robust t-statistic" "Lin" 0.639
"8332" "Robust t-statistic" "Lin" 1
"8333" "Robust t-statistic" "Lin" 0.91
"8334" "Robust t-statistic" "Lin" 0.332
"8335" "Robust t-statistic" "Lin" 0.851
"8336" "Robust t-statistic" "Lin" 0.557
"8337" "Robust t-statistic" "Lin" 0.72
"8338" "Robust t-statistic" "Lin" 0.534
"8339" "Robust t-statistic" "Lin" 0.112
"8340" "Robust t-statistic" "Lin" 0.142
"8341" "Robust t-statistic" "Lin" 0.893
"8342" "Robust t-statistic" "Lin" 0.042
"8343" "Robust t-statistic" "Lin" 0.66
"8344" "Robust t-statistic" "Lin" 0.76
"8345" "Robust t-statistic" "Lin" 0.573
"8346" "Robust t-statistic" "Lin" 0.543
"8347" "Robust t-statistic" "Lin" 0.133
"8348" "Robust t-statistic" "Lin" 0.438
"8349" "Robust t-statistic" "Lin" 0.922
"8350" "Robust t-statistic" "Lin" 0.949
"8351" "Robust t-statistic" "Lin" 0.511
"8352" "Robust t-statistic" "Lin" 0.37
"8353" "Robust t-statistic" "Lin" 0.836
"8354" "Robust t-statistic" "Lin" 0.969
"8355" "Robust t-statistic" "Lin" 0.211
"8356" "Robust t-statistic" "Lin" 0.103
"8357" "Robust t-statistic" "Lin" 0.972
"8358" "Robust t-statistic" "Lin" 0.131
"8359" "Robust t-statistic" "Lin" 0.604
"8360" "Robust t-statistic" "Lin" 0.471
"8361" "Robust t-statistic" "Lin" 0.223
"8362" "Robust t-statistic" "Lin" 0.965
"8363" "Robust t-statistic" "Lin" 0.566
"8364" "Robust t-statistic" "Lin" 0.452
"8365" "Robust t-statistic" "Lin" 0.106
"8366" "Robust t-statistic" "Lin" 0.665
"8367" "Robust t-statistic" "Lin" 0.424
"8368" "Robust t-statistic" "Lin" 0.068
"8369" "Robust t-statistic" "Lin" 0.936
"8370" "Robust t-statistic" "Lin" 0.601
"8371" "Robust t-statistic" "Lin" 0.23
"8372" "Robust t-statistic" "Lin" 0.349
"8373" "Robust t-statistic" "Lin" 0.703
"8374" "Robust t-statistic" "Lin" 0.293
"8375" "Robust t-statistic" "Lin" 0.519
"8376" "Robust t-statistic" "Lin" 0.377
"8377" "Robust t-statistic" "Lin" 0.828
"8378" "Robust t-statistic" "Lin" 0.784
"8379" "Robust t-statistic" "Lin" 0.935
"8380" "Robust t-statistic" "Lin" 0.779
"8381" "Robust t-statistic" "Lin" 0.231
"8382" "Robust t-statistic" "Lin" 0.842
"8383" "Robust t-statistic" "Lin" 0.959
"8384" "Robust t-statistic" "Lin" 0.865
"8385" "Robust t-statistic" "Lin" 0.873
"8386" "Robust t-statistic" "Lin" 0.159
"8387" "Robust t-statistic" "Lin" 0.438
"8388" "Robust t-statistic" "Lin" 0.615
"8389" "Robust t-statistic" "Lin" 0.301
"8390" "Robust t-statistic" "Lin" 0.375
"8391" "Robust t-statistic" "Lin" 0.89
"8392" "Robust t-statistic" "Lin" 0.403
"8393" "Robust t-statistic" "Lin" 0.877
"8394" "Robust t-statistic" "Lin" 0.115
"8395" "Robust t-statistic" "Lin" 0.965
"8396" "Robust t-statistic" "Lin" 0.394
"8397" "Robust t-statistic" "Lin" 0.848
"8398" "Robust t-statistic" "Lin" 0.426
"8399" "Robust t-statistic" "Lin" 0.524
"8400" "Robust t-statistic" "Lin" 0.411
"8401" "Robust t-statistic" "Lin" 0.38
"8402" "Robust t-statistic" "Lin" 0.643
"8403" "Robust t-statistic" "Lin" 0.245
"8404" "Robust t-statistic" "Lin" 0.625
"8405" "Robust t-statistic" "Lin" 0.642
"8406" "Robust t-statistic" "Lin" 0.305
"8407" "Robust t-statistic" "Lin" 0.71
"8408" "Robust t-statistic" "Lin" 0.316
"8409" "Robust t-statistic" "Lin" 0.965
"8410" "Robust t-statistic" "Lin" 0.218
"8411" "Robust t-statistic" "Lin" 0.192
"8412" "Robust t-statistic" "Lin" 0.217
"8413" "Robust t-statistic" "Lin" 0.773
"8414" "Robust t-statistic" "Lin" 0.655
"8415" "Robust t-statistic" "Lin" 0.992
"8416" "Robust t-statistic" "Lin" 0.092
"8417" "Robust t-statistic" "Lin" 0.386
"8418" "Robust t-statistic" "Lin" 0.347
"8419" "Robust t-statistic" "Lin" 0.286
"8420" "Robust t-statistic" "Lin" 0.061
"8421" "Robust t-statistic" "Lin" 0.63
"8422" "Robust t-statistic" "Lin" 0.118
"8423" "Robust t-statistic" "Lin" 0.31
"8424" "Robust t-statistic" "Lin" 0.409
"8425" "Robust t-statistic" "Lin" 0.918
"8426" "Robust t-statistic" "Lin" 0.467
"8427" "Robust t-statistic" "Lin" 0.729
"8428" "Robust t-statistic" "Lin" 0.066
"8429" "Robust t-statistic" "Lin" 0.706
"8430" "Robust t-statistic" "Lin" 0.136
"8431" "Robust t-statistic" "Lin" 0.84
"8432" "Robust t-statistic" "Lin" 0.221
"8433" "Robust t-statistic" "Lin" 0.332
"8434" "Robust t-statistic" "Lin" 0.531
"8435" "Robust t-statistic" "Lin" 0.852
"8436" "Robust t-statistic" "Lin" 0.273
"8437" "Robust t-statistic" "Lin" 0.916
"8438" "Robust t-statistic" "Lin" 0.979
"8439" "Robust t-statistic" "Lin" 0.98
"8440" "Robust t-statistic" "Lin" 0.632
"8441" "Robust t-statistic" "Lin" 0.909
"8442" "Robust t-statistic" "Lin" 0.357
"8443" "Robust t-statistic" "Lin" 0.708
"8444" "Robust t-statistic" "Lin" 0.338
"8445" "Robust t-statistic" "Lin" 0.75
"8446" "Robust t-statistic" "Lin" 0.915
"8447" "Robust t-statistic" "Lin" 0.281
"8448" "Robust t-statistic" "Lin" 0.369
"8449" "Robust t-statistic" "Lin" 0.786
"8450" "Robust t-statistic" "Lin" 0.397
"8451" "Robust t-statistic" "Lin" 0.681
"8452" "Robust t-statistic" "Lin" 0.964
"8453" "Robust t-statistic" "Lin" 0.759
"8454" "Robust t-statistic" "Lin" 0.804
"8455" "Robust t-statistic" "Lin" 0.864
"8456" "Robust t-statistic" "Lin" 0.68
"8457" "Robust t-statistic" "Lin" 0.334
"8458" "Robust t-statistic" "Lin" 0.24
"8459" "Robust t-statistic" "Lin" 0.904
"8460" "Robust t-statistic" "Lin" 0.701
"8461" "Robust t-statistic" "Lin" 0.356
"8462" "Robust t-statistic" "Lin" 0.6
"8463" "Robust t-statistic" "Lin" 0.673
"8464" "Robust t-statistic" "Lin" 0.833
"8465" "Robust t-statistic" "Lin" 0.595
"8466" "Robust t-statistic" "Lin" 0.067
"8467" "Robust t-statistic" "Lin" 0.948
"8468" "Robust t-statistic" "Lin" 0.847
"8469" "Robust t-statistic" "Lin" 0.171
"8470" "Robust t-statistic" "Lin" 0.646
"8471" "Robust t-statistic" "Lin" 0.277
"8472" "Robust t-statistic" "Lin" 0.537
"8473" "Robust t-statistic" "Lin" 0.978
"8474" "Robust t-statistic" "Lin" 0.98
"8475" "Robust t-statistic" "Lin" 0.618
"8476" "Robust t-statistic" "Lin" 0.477
"8477" "Robust t-statistic" "Lin" 0.909
"8478" "Robust t-statistic" "Lin" 0.136
"8479" "Robust t-statistic" "Lin" 0.537
"8480" "Robust t-statistic" "Lin" 0.786
"8481" "Robust t-statistic" "Lin" 0.011
"8482" "Robust t-statistic" "Lin" 0.481
"8483" "Robust t-statistic" "Lin" 0.531
"8484" "Robust t-statistic" "Lin" 0.374
"8485" "Robust t-statistic" "Lin" 0.655
"8486" "Robust t-statistic" "Lin" 0.292
"8487" "Robust t-statistic" "Lin" 0.241
"8488" "Robust t-statistic" "Lin" 0.918
"8489" "Robust t-statistic" "Lin" 0.846
"8490" "Robust t-statistic" "Lin" 0.69
"8491" "Robust t-statistic" "Lin" 0.739
"8492" "Robust t-statistic" "Lin" 0.79
"8493" "Robust t-statistic" "Lin" 0.194
"8494" "Robust t-statistic" "Lin" 0.08
"8495" "Robust t-statistic" "Lin" 0.046
"8496" "Robust t-statistic" "Lin" 0.892
"8497" "Robust t-statistic" "Lin" 0.701
"8498" "Robust t-statistic" "Lin" 0.302
"8499" "Robust t-statistic" "Lin" 0.533
"8500" "Robust t-statistic" "Lin" 0.651
"8501" "Robust t-statistic" "Lin" 0.594
"8502" "Robust t-statistic" "Lin" 0.985
"8503" "Robust t-statistic" "Lin" 0.663
"8504" "Robust t-statistic" "Lin" 0.334
"8505" "Robust t-statistic" "Lin" 0.247
"8506" "Robust t-statistic" "Lin" 0.731
"8507" "Robust t-statistic" "Lin" 0.581
"8508" "Robust t-statistic" "Lin" 0.752
"8509" "Robust t-statistic" "Lin" 0.887
"8510" "Robust t-statistic" "Lin" 0.57
"8511" "Robust t-statistic" "Lin" 0.495
"8512" "Robust t-statistic" "Lin" 0.699
"8513" "Robust t-statistic" "Lin" 0.476
"8514" "Robust t-statistic" "Lin" 0.916
"8515" "Robust t-statistic" "Lin" 0.891
"8516" "Robust t-statistic" "Lin" 0.159
"8517" "Robust t-statistic" "Lin" 0.621
"8518" "Robust t-statistic" "Lin" 0.873
"8519" "Robust t-statistic" "Lin" 0.182
"8520" "Robust t-statistic" "Lin" 0.885
"8521" "Robust t-statistic" "Lin" 0.814
"8522" "Robust t-statistic" "Lin" 0.722
"8523" "Robust t-statistic" "Lin" 0.819
"8524" "Robust t-statistic" "Lin" 0.189
"8525" "Robust t-statistic" "Lin" 0.308
"8526" "Robust t-statistic" "Lin" 0.278
"8527" "Robust t-statistic" "Lin" 0.067
"8528" "Robust t-statistic" "Lin" 0.567
"8529" "Robust t-statistic" "Lin" 0.881
"8530" "Robust t-statistic" "Lin" 0.841
"8531" "Robust t-statistic" "Lin" 0.774
"8532" "Robust t-statistic" "Lin" 0.521
"8533" "Robust t-statistic" "Lin" 0.262
"8534" "Robust t-statistic" "Lin" 0.438
"8535" "Robust t-statistic" "Lin" 0.658
"8536" "Robust t-statistic" "Lin" 0.954
"8537" "Robust t-statistic" "Lin" 0.606
"8538" "Robust t-statistic" "Lin" 0.304
"8539" "Robust t-statistic" "Lin" 0.719
"8540" "Robust t-statistic" "Lin" 0.708
"8541" "Robust t-statistic" "Lin" 0.469
"8542" "Robust t-statistic" "Lin" 0.723
"8543" "Robust t-statistic" "Lin" 0.643
"8544" "Robust t-statistic" "Lin" 0.46
"8545" "Robust t-statistic" "Lin" 0.352
"8546" "Robust t-statistic" "Lin" 0.205
"8547" "Robust t-statistic" "Lin" 0.459
"8548" "Robust t-statistic" "Lin" 0.122
"8549" "Robust t-statistic" "Lin" 0.646
"8550" "Robust t-statistic" "Lin" 0.607
"8551" "Robust t-statistic" "Lin" 0.915
"8552" "Robust t-statistic" "Lin" 0.672
"8553" "Robust t-statistic" "Lin" 0.203
"8554" "Robust t-statistic" "Lin" 0.602
"8555" "Robust t-statistic" "Lin" 0.496
"8556" "Robust t-statistic" "Lin" 0.751
"8557" "Robust t-statistic" "Lin" 0.873
"8558" "Robust t-statistic" "Lin" 0.783
"8559" "Robust t-statistic" "Lin" 0.873
"8560" "Robust t-statistic" "Lin" 0.873
"8561" "Robust t-statistic" "Lin" 0.244
"8562" "Robust t-statistic" "Lin" 0.47
"8563" "Robust t-statistic" "Lin" 0.944
"8564" "Robust t-statistic" "Lin" 0.859
"8565" "Robust t-statistic" "Lin" 0.663
"8566" "Robust t-statistic" "Lin" 0.203
"8567" "Robust t-statistic" "Lin" 0.385
"8568" "Robust t-statistic" "Lin" 0.93
"8569" "Robust t-statistic" "Lin" 0.918
"8570" "Robust t-statistic" "Lin" 0.652
"8571" "Robust t-statistic" "Lin" 0.161
"8572" "Robust t-statistic" "Lin" 0.904
"8573" "Robust t-statistic" "Lin" 0.77
"8574" "Robust t-statistic" "Lin" 0.727
"8575" "Robust t-statistic" "Lin" 0.579
"8576" "Robust t-statistic" "Lin" 0.868
"8577" "Robust t-statistic" "Lin" 0.868
"8578" "Robust t-statistic" "Lin" 0.447
"8579" "Robust t-statistic" "Lin" 0.458
"8580" "Robust t-statistic" "Lin" 0.815
"8581" "Robust t-statistic" "Lin" 0.677
"8582" "Robust t-statistic" "Lin" 0.519
"8583" "Robust t-statistic" "Lin" 0.064
"8584" "Robust t-statistic" "Lin" 0.195
"8585" "Robust t-statistic" "Lin" 0.283
"8586" "Robust t-statistic" "Lin" 0.48
"8587" "Robust t-statistic" "Lin" 0.847
"8588" "Robust t-statistic" "Lin" 0.487
"8589" "Robust t-statistic" "Lin" 0.706
"8590" "Robust t-statistic" "Lin" 0.65
"8591" "Robust t-statistic" "Lin" 0.193
"8592" "Robust t-statistic" "Lin" 0.196
"8593" "Robust t-statistic" "Lin" 0.028
"8594" "Robust t-statistic" "Lin" 0.83
"8595" "Robust t-statistic" "Lin" 0.526
"8596" "Robust t-statistic" "Lin" 0.979
"8597" "Robust t-statistic" "Lin" 0.868
"8598" "Robust t-statistic" "Lin" 0.873
"8599" "Robust t-statistic" "Lin" 0.278
"8600" "Robust t-statistic" "Lin" 0.966
"8601" "Robust t-statistic" "Lin" 0.355
"8602" "Robust t-statistic" "Lin" 0.682
"8603" "Robust t-statistic" "Lin" 0.535
"8604" "Robust t-statistic" "Lin" 0.565
"8605" "Robust t-statistic" "Lin" 0.725
"8606" "Robust t-statistic" "Lin" 0.388
"8607" "Robust t-statistic" "Lin" 0.084
"8608" "Robust t-statistic" "Lin" 0.414
"8609" "Robust t-statistic" "Lin" 0.059
"8610" "Robust t-statistic" "Lin" 0.282
"8611" "Robust t-statistic" "Lin" 0.324
"8612" "Robust t-statistic" "Lin" 0.187
"8613" "Robust t-statistic" "Lin" 0.909
"8614" "Robust t-statistic" "Lin" 0.499
"8615" "Robust t-statistic" "Lin" 0.46
"8616" "Robust t-statistic" "Lin" 0.901
"8617" "Robust t-statistic" "Lin" 0.74
"8618" "Robust t-statistic" "Lin" 0.905
"8619" "Robust t-statistic" "Lin" 0.609
"8620" "Robust t-statistic" "Lin" 0.621
"8621" "Robust t-statistic" "Lin" 0.595
"8622" "Robust t-statistic" "Lin" 0.771
"8623" "Robust t-statistic" "Lin" 0.302
"8624" "Robust t-statistic" "Lin" 0.635
"8625" "Robust t-statistic" "Lin" 0.39
"8626" "Robust t-statistic" "Lin" 0.972
"8627" "Robust t-statistic" "Lin" 0.223
"8628" "Robust t-statistic" "Lin" 0.561
"8629" "Robust t-statistic" "Lin" 0.852
"8630" "Robust t-statistic" "Lin" 0.96
"8631" "Robust t-statistic" "Lin" 0.836
"8632" "Robust t-statistic" "Lin" 0.969
"8633" "Robust t-statistic" "Lin" 0.954
"8634" "Robust t-statistic" "Lin" 0.338
"8635" "Robust t-statistic" "Lin" 0.935
"8636" "Robust t-statistic" "Lin" 0.536
"8637" "Robust t-statistic" "Lin" 0.944
"8638" "Robust t-statistic" "Lin" 0.828
"8639" "Robust t-statistic" "Lin" 0.84
"8640" "Robust t-statistic" "Lin" 0.088
"8641" "Robust t-statistic" "Lin" 0.665
"8642" "Robust t-statistic" "Lin" 0.187
"8643" "Robust t-statistic" "Lin" 0.886
"8644" "Robust t-statistic" "Lin" 0.689
"8645" "Robust t-statistic" "Lin" 0.882
"8646" "Robust t-statistic" "Lin" 0.016
"8647" "Robust t-statistic" "Lin" 0.712
"8648" "Robust t-statistic" "Lin" 0.414
"8649" "Robust t-statistic" "Lin" 0.595
"8650" "Robust t-statistic" "Lin" 0.48
"8651" "Robust t-statistic" "Lin" 0.283
"8652" "Robust t-statistic" "Lin" 0.998
"8653" "Robust t-statistic" "Lin" 0.655
"8654" "Robust t-statistic" "Lin" 0.556
"8655" "Robust t-statistic" "Lin" 0.491
"8656" "Robust t-statistic" "Lin" 0.457
"8657" "Robust t-statistic" "Lin" 0.219
"8658" "Robust t-statistic" "Lin" 0.473
"8659" "Robust t-statistic" "Lin" 0.308
"8660" "Robust t-statistic" "Lin" 0.865
"8661" "Robust t-statistic" "Lin" 0.992
"8662" "Robust t-statistic" "Lin" 0.346
"8663" "Robust t-statistic" "Lin" 0.27
"8664" "Robust t-statistic" "Lin" 0.598
"8665" "Robust t-statistic" "Lin" 0.634
"8666" "Robust t-statistic" "Lin" 0.732
"8667" "Robust t-statistic" "Lin" 0.13
"8668" "Robust t-statistic" "Lin" 0.65
"8669" "Robust t-statistic" "Lin" 0.757
"8670" "Robust t-statistic" "Lin" 0.624
"8671" "Robust t-statistic" "Lin" 0.72
"8672" "Robust t-statistic" "Lin" 0.618
"8673" "Robust t-statistic" "Lin" 0.999
"8674" "Robust t-statistic" "Lin" 0.337
"8675" "Robust t-statistic" "Lin" 0.591
"8676" "Robust t-statistic" "Lin" 0.872
"8677" "Robust t-statistic" "Lin" 0.961
"8678" "Robust t-statistic" "Lin" 0.316
"8679" "Robust t-statistic" "Lin" 0.019
"8680" "Robust t-statistic" "Lin" 0.88
"8681" "Robust t-statistic" "Lin" 0.55
"8682" "Robust t-statistic" "Lin" 0.467
"8683" "Robust t-statistic" "Lin" 0.128
"8684" "Robust t-statistic" "Lin" 0.365
"8685" "Robust t-statistic" "Lin" 0.886
"8686" "Robust t-statistic" "Lin" 0.469
"8687" "Robust t-statistic" "Lin" 0.209
"8688" "Robust t-statistic" "Lin" 0.157
"8689" "Robust t-statistic" "Lin" 0.27
"8690" "Robust t-statistic" "Lin" 0.84
"8691" "Robust t-statistic" "Lin" 0.097
"8692" "Robust t-statistic" "Lin" 0.277
"8693" "Robust t-statistic" "Lin" 0.93
"8694" "Robust t-statistic" "Lin" 0.716
"8695" "Robust t-statistic" "Lin" 0.637
"8696" "Robust t-statistic" "Lin" 0.49
"8697" "Robust t-statistic" "Lin" 0.844
"8698" "Robust t-statistic" "Lin" 0.539
"8699" "Robust t-statistic" "Lin" 0.567
"8700" "Robust t-statistic" "Lin" 0.917
"8701" "Robust t-statistic" "Lin" 0.414
"8702" "Robust t-statistic" "Lin" 0.925
"8703" "Robust t-statistic" "Lin" 0.184
"8704" "Robust t-statistic" "Lin" 1
"8705" "Robust t-statistic" "Lin" 0.547
"8706" "Robust t-statistic" "Lin" 0.2
"8707" "Robust t-statistic" "Lin" 0.153
"8708" "Robust t-statistic" "Lin" 0.138
"8709" "Robust t-statistic" "Lin" 0.746
"8710" "Robust t-statistic" "Lin" 0.587
"8711" "Robust t-statistic" "Lin" 0.885
"8712" "Robust t-statistic" "Lin" 0.27
"8713" "Robust t-statistic" "Lin" 0.438
"8714" "Robust t-statistic" "Lin" 0.36
"8715" "Robust t-statistic" "Lin" 0.38
"8716" "Robust t-statistic" "Lin" 0.184
"8717" "Robust t-statistic" "Lin" 0.115
"8718" "Robust t-statistic" "Lin" 0.901
"8719" "Robust t-statistic" "Lin" 0.892
"8720" "Robust t-statistic" "Lin" 0.412
"8721" "Robust t-statistic" "Lin" 0.363
"8722" "Robust t-statistic" "Lin" 0.381
"8723" "Robust t-statistic" "Lin" 0.287
"8724" "Robust t-statistic" "Lin" 0.406
"8725" "Robust t-statistic" "Lin" 0.235
"8726" "Robust t-statistic" "Lin" 0.849
"8727" "Robust t-statistic" "Lin" 0.831
"8728" "Robust t-statistic" "Lin" 0.689
"8729" "Robust t-statistic" "Lin" 0.71
"8730" "Robust t-statistic" "Lin" 0.634
"8731" "Robust t-statistic" "Lin" 0.179
"8732" "Robust t-statistic" "Lin" 0.341
"8733" "Robust t-statistic" "Lin" 0.352
"8734" "Robust t-statistic" "Lin" 0.658
"8735" "Robust t-statistic" "Lin" 0.404
"8736" "Robust t-statistic" "Lin" 0.705
"8737" "Robust t-statistic" "Lin" 0.871
"8738" "Robust t-statistic" "Lin" 0.54
"8739" "Robust t-statistic" "Lin" 0.496
"8740" "Robust t-statistic" "Lin" 0.735
"8741" "Robust t-statistic" "Lin" 0.307
"8742" "Robust t-statistic" "Lin" 0.234
"8743" "Robust t-statistic" "Lin" 0.732
"8744" "Robust t-statistic" "Lin" 0.167
"8745" "Robust t-statistic" "Lin" 0.022
"8746" "Robust t-statistic" "Lin" 0.899
"8747" "Robust t-statistic" "Lin" 0.705
"8748" "Robust t-statistic" "Lin" 0.411
"8749" "Robust t-statistic" "Lin" 0.866
"8750" "Robust t-statistic" "Lin" 0.992
"8751" "Robust t-statistic" "Lin" 0.827
"8752" "Robust t-statistic" "Lin" 0.421
"8753" "Robust t-statistic" "Lin" 0.139
"8754" "Robust t-statistic" "Lin" 0.225
"8755" "Robust t-statistic" "Lin" 0.518
"8756" "Robust t-statistic" "Lin" 0.159
"8757" "Robust t-statistic" "Lin" 0.457
"8758" "Robust t-statistic" "Lin" 0.645
"8759" "Robust t-statistic" "Lin" 0.825
"8760" "Robust t-statistic" "Lin" 0.023
"8761" "Robust t-statistic" "Lin" 0.208
"8762" "Robust t-statistic" "Lin" 0.061
"8763" "Robust t-statistic" "Lin" 0.859
"8764" "Robust t-statistic" "Lin" 0.92
"8765" "Robust t-statistic" "Lin" 0.665
"8766" "Robust t-statistic" "Lin" 0.978
"8767" "Robust t-statistic" "Lin" 0.739
"8768" "Robust t-statistic" "Lin" 0.837
"8769" "Robust t-statistic" "Lin" 0.562
"8770" "Robust t-statistic" "Lin" 0.047
"8771" "Robust t-statistic" "Lin" 0.188
"8772" "Robust t-statistic" "Lin" 0.482
"8773" "Robust t-statistic" "Lin" 0.371
"8774" "Robust t-statistic" "Lin" 0.203
"8775" "Robust t-statistic" "Lin" 0.611
"8776" "Robust t-statistic" "Lin" 0.491
"8777" "Robust t-statistic" "Lin" 0.618
"8778" "Robust t-statistic" "Lin" 0.735
"8779" "Robust t-statistic" "Lin" 0.752
"8780" "Robust t-statistic" "Lin" 0.456
"8781" "Robust t-statistic" "Lin" 0.364
"8782" "Robust t-statistic" "Lin" 0.565
"8783" "Robust t-statistic" "Lin" 0.989
"8784" "Robust t-statistic" "Lin" 0.476
"8785" "Robust t-statistic" "Lin" 0.957
"8786" "Robust t-statistic" "Lin" 0.337
"8787" "Robust t-statistic" "Lin" 0.327
"8788" "Robust t-statistic" "Lin" 0.561
"8789" "Robust t-statistic" "Lin" 0.203
"8790" "Robust t-statistic" "Lin" 0.514
"8791" "Robust t-statistic" "Lin" 0.465
"8792" "Robust t-statistic" "Lin" 0.395
"8793" "Robust t-statistic" "Lin" 0.819
"8794" "Robust t-statistic" "Lin" 0.809
"8795" "Robust t-statistic" "Lin" 0.461
"8796" "Robust t-statistic" "Lin" 0.708
"8797" "Robust t-statistic" "Lin" 0.392
"8798" "Robust t-statistic" "Lin" 0.674
"8799" "Robust t-statistic" "Lin" 0.015
"8800" "Robust t-statistic" "Lin" 0.024
"8801" "Robust t-statistic" "Lin" 0.445
"8802" "Robust t-statistic" "Lin" 0.978
"8803" "Robust t-statistic" "Lin" 0.816
"8804" "Robust t-statistic" "Lin" 0.689
"8805" "Robust t-statistic" "Lin" 0.359
"8806" "Robust t-statistic" "Lin" 0.818
"8807" "Robust t-statistic" "Lin" 0.605
"8808" "Robust t-statistic" "Lin" 0.296
"8809" "Robust t-statistic" "Lin" 0.389
"8810" "Robust t-statistic" "Lin" 0.504
"8811" "Robust t-statistic" "Lin" 0.527
"8812" "Robust t-statistic" "Lin" 0.356
"8813" "Robust t-statistic" "Lin" 0.936
"8814" "Robust t-statistic" "Lin" 0.467
"8815" "Robust t-statistic" "Lin" 0.948
"8816" "Robust t-statistic" "Lin" 0.255
"8817" "Robust t-statistic" "Lin" 0.607
"8818" "Robust t-statistic" "Lin" 0.273
"8819" "Robust t-statistic" "Lin" 0.072
"8820" "Robust t-statistic" "Lin" 0.336
"8821" "Robust t-statistic" "Lin" 0.91
"8822" "Robust t-statistic" "Lin" 0.334
"8823" "Robust t-statistic" "Lin" 0.752
"8824" "Robust t-statistic" "Lin" 0.411
"8825" "Robust t-statistic" "Lin" 0.068
"8826" "Robust t-statistic" "Lin" 0.309
"8827" "Robust t-statistic" "Lin" 0.494
"8828" "Robust t-statistic" "Lin" 0.02
"8829" "Robust t-statistic" "Lin" 0.322
"8830" "Robust t-statistic" "Lin" 0.857
"8831" "Robust t-statistic" "Lin" 0.519
"8832" "Robust t-statistic" "Lin" 0.226
"8833" "Robust t-statistic" "Lin" 0.379
"8834" "Robust t-statistic" "Lin" 0.879
"8835" "Robust t-statistic" "Lin" 0.55
"8836" "Robust t-statistic" "Lin" 0.433
"8837" "Robust t-statistic" "Lin" 0.721
"8838" "Robust t-statistic" "Lin" 0.907
"8839" "Robust t-statistic" "Lin" 0.556
"8840" "Robust t-statistic" "Lin" 0.006
"8841" "Robust t-statistic" "Lin" 0.711
"8842" "Robust t-statistic" "Lin" 0.004
"8843" "Robust t-statistic" "Lin" 0.93
"8844" "Robust t-statistic" "Lin" 0.793
"8845" "Robust t-statistic" "Lin" 0.748
"8846" "Robust t-statistic" "Lin" 0.347
"8847" "Robust t-statistic" "Lin" 0.718
"8848" "Robust t-statistic" "Lin" 0.271
"8849" "Robust t-statistic" "Lin" 0.271
"8850" "Robust t-statistic" "Lin" 0.982
"8851" "Robust t-statistic" "Lin" 0.469
"8852" "Robust t-statistic" "Lin" 0.347
"8853" "Robust t-statistic" "Lin" 0.683
"8854" "Robust t-statistic" "Lin" 0.606
"8855" "Robust t-statistic" "Lin" 0.932
"8856" "Robust t-statistic" "Lin" 0.553
"8857" "Robust t-statistic" "Lin" 0.77
"8858" "Robust t-statistic" "Lin" 0.206
"8859" "Robust t-statistic" "Lin" 0.599
"8860" "Robust t-statistic" "Lin" 0.336
"8861" "Robust t-statistic" "Lin" 0.099
"8862" "Robust t-statistic" "Lin" 0.805
"8863" "Robust t-statistic" "Lin" 0.249
"8864" "Robust t-statistic" "Lin" 0.238
"8865" "Robust t-statistic" "Lin" 0.255
"8866" "Robust t-statistic" "Lin" 0.395
"8867" "Robust t-statistic" "Lin" 0.605
"8868" "Robust t-statistic" "Lin" 0.262
"8869" "Robust t-statistic" "Lin" 0.97
"8870" "Robust t-statistic" "Lin" 0.076
"8871" "Robust t-statistic" "Lin" 0.871
"8872" "Robust t-statistic" "Lin" 0.909
"8873" "Robust t-statistic" "Lin" 0.34
"8874" "Robust t-statistic" "Lin" 0.855
"8875" "Robust t-statistic" "Lin" 0.407
"8876" "Robust t-statistic" "Lin" 0.763
"8877" "Robust t-statistic" "Lin" 0.694
"8878" "Robust t-statistic" "Lin" 0.021
"8879" "Robust t-statistic" "Lin" 0.353
"8880" "Robust t-statistic" "Lin" 0.325
"8881" "Robust t-statistic" "Lin" 0.137
"8882" "Robust t-statistic" "Lin" 0.527
"8883" "Robust t-statistic" "Lin" 0.365
"8884" "Robust t-statistic" "Lin" 0.64
"8885" "Robust t-statistic" "Lin" 0.726
"8886" "Robust t-statistic" "Lin" 0.873
"8887" "Robust t-statistic" "Lin" 0.991
"8888" "Robust t-statistic" "Lin" 0.066
"8889" "Robust t-statistic" "Lin" 0.391
"8890" "Robust t-statistic" "Lin" 0.996
"8891" "Robust t-statistic" "Lin" 0.314
"8892" "Robust t-statistic" "Lin" 0.896
"8893" "Robust t-statistic" "Lin" 0.53
"8894" "Robust t-statistic" "Lin" 0.152
"8895" "Robust t-statistic" "Lin" 0.338
"8896" "Robust t-statistic" "Lin" 0.433
"8897" "Robust t-statistic" "Lin" 0
"8898" "Robust t-statistic" "Lin" 0.984
"8899" "Robust t-statistic" "Lin" 0.459
"8900" "Robust t-statistic" "Lin" 0.325
"8901" "Robust t-statistic" "Lin" 0.945
"8902" "Robust t-statistic" "Lin" 0.891
"8903" "Robust t-statistic" "Lin" 0.739
"8904" "Robust t-statistic" "Lin" 0.776
"8905" "Robust t-statistic" "Lin" 0.481
"8906" "Robust t-statistic" "Lin" 0.957
"8907" "Robust t-statistic" "Lin" 0.538
"8908" "Robust t-statistic" "Lin" 0.167
"8909" "Robust t-statistic" "Lin" 0.354
"8910" "Robust t-statistic" "Lin" 0.83
"8911" "Robust t-statistic" "Lin" 0.631
"8912" "Robust t-statistic" "Lin" 0.362
"8913" "Robust t-statistic" "Lin" 0.089
"8914" "Robust t-statistic" "Lin" 0.316
"8915" "Robust t-statistic" "Lin" 0.436
"8916" "Robust t-statistic" "Lin" 0.097
"8917" "Robust t-statistic" "Lin" 0.673
"8918" "Robust t-statistic" "Lin" 0.257
"8919" "Robust t-statistic" "Lin" 0.39
"8920" "Robust t-statistic" "Lin" 0.329
"8921" "Robust t-statistic" "Lin" 0.777
"8922" "Robust t-statistic" "Lin" 0.234
"8923" "Robust t-statistic" "Lin" 0.151
"8924" "Robust t-statistic" "Lin" 0.094
"8925" "Robust t-statistic" "Lin" 0.625
"8926" "Robust t-statistic" "Lin" 0.62
"8927" "Robust t-statistic" "Lin" 0.754
"8928" "Robust t-statistic" "Lin" 0.779
"8929" "Robust t-statistic" "Lin" 0.798
"8930" "Robust t-statistic" "Lin" 0.812
"8931" "Robust t-statistic" "Lin" 0.325
"8932" "Robust t-statistic" "Lin" 0.118
"8933" "Robust t-statistic" "Lin" 0.808
"8934" "Robust t-statistic" "Lin" 0.955
"8935" "Robust t-statistic" "Lin" 0.66
"8936" "Robust t-statistic" "Lin" 0.775
"8937" "Robust t-statistic" "Lin" 0.633
"8938" "Robust t-statistic" "Lin" 0.986
"8939" "Robust t-statistic" "Lin" 0.602
"8940" "Robust t-statistic" "Lin" 0.539
"8941" "Robust t-statistic" "Lin" 0.718
"8942" "Robust t-statistic" "Lin" 0.834
"8943" "Robust t-statistic" "Lin" 0.272
"8944" "Robust t-statistic" "Lin" 0.184
"8945" "Robust t-statistic" "Lin" 0.98
"8946" "Robust t-statistic" "Lin" 0.267
"8947" "Robust t-statistic" "Lin" 0.237
"8948" "Robust t-statistic" "Lin" 0.742
"8949" "Robust t-statistic" "Lin" 0.875
"8950" "Robust t-statistic" "Lin" 0.048
"8951" "Robust t-statistic" "Lin" 0.783
"8952" "Robust t-statistic" "Lin" 0.83
"8953" "Robust t-statistic" "Lin" 0.344
"8954" "Robust t-statistic" "Lin" 0.949
"8955" "Robust t-statistic" "Lin" 0.973
"8956" "Robust t-statistic" "Lin" 0.411
"8957" "Robust t-statistic" "Lin" 0.699
"8958" "Robust t-statistic" "Lin" 0.369
"8959" "Robust t-statistic" "Lin" 0.366
"8960" "Robust t-statistic" "Lin" 0.352
"8961" "Robust t-statistic" "Lin" 0.814
"8962" "Robust t-statistic" "Lin" 0.351
"8963" "Robust t-statistic" "Lin" 0.388
"8964" "Robust t-statistic" "Lin" 0.619
"8965" "Robust t-statistic" "Lin" 0.669
"8966" "Robust t-statistic" "Lin" 0.246
"8967" "Robust t-statistic" "Lin" 0.649
"8968" "Robust t-statistic" "Lin" 0.082
"8969" "Robust t-statistic" "Lin" 0.561
"8970" "Robust t-statistic" "Lin" 0.93
"8971" "Robust t-statistic" "Lin" 0.175
"8972" "Robust t-statistic" "Lin" 0.648
"8973" "Robust t-statistic" "Lin" 0.57
"8974" "Robust t-statistic" "Lin" 0.006
"8975" "Robust t-statistic" "Lin" 0.825
"8976" "Robust t-statistic" "Lin" 0.471
"8977" "Robust t-statistic" "Lin" 0.072
"8978" "Robust t-statistic" "Lin" 0.732
"8979" "Robust t-statistic" "Lin" 0.659
"8980" "Robust t-statistic" "Lin" 0.061
"8981" "Robust t-statistic" "Lin" 0.09
"8982" "Robust t-statistic" "Lin" 0.176
"8983" "Robust t-statistic" "Lin" 0.143
"8984" "Robust t-statistic" "Lin" 0.603
"8985" "Robust t-statistic" "Lin" 0.998
"8986" "Robust t-statistic" "Lin" 0.655
"8987" "Robust t-statistic" "Lin" 0.121
"8988" "Robust t-statistic" "Lin" 0.019
"8989" "Robust t-statistic" "Lin" 0.416
"8990" "Robust t-statistic" "Lin" 0.81
"8991" "Robust t-statistic" "Lin" 0.501
"8992" "Robust t-statistic" "Lin" 0.53
"8993" "Robust t-statistic" "Lin" 0.396
"8994" "Robust t-statistic" "Lin" 0.753
"8995" "Robust t-statistic" "Lin" 0.139
"8996" "Robust t-statistic" "Lin" 0.292
"8997" "Robust t-statistic" "Lin" 0.296
"8998" "Robust t-statistic" "Lin" 0.516
"8999" "Robust t-statistic" "Lin" 0.211
"9000" "Robust t-statistic" "Lin" 0.076
"9001" "Unstudentized" "Rosenbaum" 0.526
"9002" "Unstudentized" "Rosenbaum" 0.551
"9003" "Unstudentized" "Rosenbaum" 0.019
"9004" "Unstudentized" "Rosenbaum" 0.251
"9005" "Unstudentized" "Rosenbaum" 0.116
"9006" "Unstudentized" "Rosenbaum" 0.377
"9007" "Unstudentized" "Rosenbaum" 0.378
"9008" "Unstudentized" "Rosenbaum" 0.142
"9009" "Unstudentized" "Rosenbaum" 0.11
"9010" "Unstudentized" "Rosenbaum" 0.184
"9011" "Unstudentized" "Rosenbaum" 0.36
"9012" "Unstudentized" "Rosenbaum" 0.86
"9013" "Unstudentized" "Rosenbaum" 0.671
"9014" "Unstudentized" "Rosenbaum" 0.27
"9015" "Unstudentized" "Rosenbaum" 0.409
"9016" "Unstudentized" "Rosenbaum" 0.591
"9017" "Unstudentized" "Rosenbaum" 0.353
"9018" "Unstudentized" "Rosenbaum" 0.422
"9019" "Unstudentized" "Rosenbaum" 0.274
"9020" "Unstudentized" "Rosenbaum" 0.52
"9021" "Unstudentized" "Rosenbaum" 0.511
"9022" "Unstudentized" "Rosenbaum" 0.492
"9023" "Unstudentized" "Rosenbaum" 0.605
"9024" "Unstudentized" "Rosenbaum" 0.876
"9025" "Unstudentized" "Rosenbaum" 0.199
"9026" "Unstudentized" "Rosenbaum" 0.298
"9027" "Unstudentized" "Rosenbaum" 0.233
"9028" "Unstudentized" "Rosenbaum" 0.101
"9029" "Unstudentized" "Rosenbaum" 0.02
"9030" "Unstudentized" "Rosenbaum" 0.437
"9031" "Unstudentized" "Rosenbaum" 0.388
"9032" "Unstudentized" "Rosenbaum" 0.651
"9033" "Unstudentized" "Rosenbaum" 0.671
"9034" "Unstudentized" "Rosenbaum" 0.906
"9035" "Unstudentized" "Rosenbaum" 0.729
"9036" "Unstudentized" "Rosenbaum" 0.709
"9037" "Unstudentized" "Rosenbaum" 0.918
"9038" "Unstudentized" "Rosenbaum" 0.586
"9039" "Unstudentized" "Rosenbaum" 0.713
"9040" "Unstudentized" "Rosenbaum" 0.094
"9041" "Unstudentized" "Rosenbaum" 0.362
"9042" "Unstudentized" "Rosenbaum" 0.788
"9043" "Unstudentized" "Rosenbaum" 0.807
"9044" "Unstudentized" "Rosenbaum" 0.898
"9045" "Unstudentized" "Rosenbaum" 0.741
"9046" "Unstudentized" "Rosenbaum" 0.876
"9047" "Unstudentized" "Rosenbaum" 0.68
"9048" "Unstudentized" "Rosenbaum" 0.676
"9049" "Unstudentized" "Rosenbaum" 0.394
"9050" "Unstudentized" "Rosenbaum" 0.298
"9051" "Unstudentized" "Rosenbaum" 0.359
"9052" "Unstudentized" "Rosenbaum" 0.288
"9053" "Unstudentized" "Rosenbaum" 0.63
"9054" "Unstudentized" "Rosenbaum" 0.509
"9055" "Unstudentized" "Rosenbaum" 0.55
"9056" "Unstudentized" "Rosenbaum" 0.74
"9057" "Unstudentized" "Rosenbaum" 0.556
"9058" "Unstudentized" "Rosenbaum" 0.137
"9059" "Unstudentized" "Rosenbaum" 0.629
"9060" "Unstudentized" "Rosenbaum" 0.101
"9061" "Unstudentized" "Rosenbaum" 0.615
"9062" "Unstudentized" "Rosenbaum" 0.874
"9063" "Unstudentized" "Rosenbaum" 0.318
"9064" "Unstudentized" "Rosenbaum" 0.621
"9065" "Unstudentized" "Rosenbaum" 0.392
"9066" "Unstudentized" "Rosenbaum" 0.19
"9067" "Unstudentized" "Rosenbaum" 0.826
"9068" "Unstudentized" "Rosenbaum" 0.024
"9069" "Unstudentized" "Rosenbaum" 0.002
"9070" "Unstudentized" "Rosenbaum" 0.93
"9071" "Unstudentized" "Rosenbaum" 0.636
"9072" "Unstudentized" "Rosenbaum" 0.773
"9073" "Unstudentized" "Rosenbaum" 0.19
"9074" "Unstudentized" "Rosenbaum" 0.561
"9075" "Unstudentized" "Rosenbaum" 0.022
"9076" "Unstudentized" "Rosenbaum" 0.185
"9077" "Unstudentized" "Rosenbaum" 0.04
"9078" "Unstudentized" "Rosenbaum" 0.194
"9079" "Unstudentized" "Rosenbaum" 0.29
"9080" "Unstudentized" "Rosenbaum" 0.395
"9081" "Unstudentized" "Rosenbaum" 0.826
"9082" "Unstudentized" "Rosenbaum" 0.14
"9083" "Unstudentized" "Rosenbaum" 0.667
"9084" "Unstudentized" "Rosenbaum" 0.028
"9085" "Unstudentized" "Rosenbaum" 0.34
"9086" "Unstudentized" "Rosenbaum" 0.26
"9087" "Unstudentized" "Rosenbaum" 0.775
"9088" "Unstudentized" "Rosenbaum" 0.978
"9089" "Unstudentized" "Rosenbaum" 0.321
"9090" "Unstudentized" "Rosenbaum" 0.513
"9091" "Unstudentized" "Rosenbaum" 0.038
"9092" "Unstudentized" "Rosenbaum" 0.117
"9093" "Unstudentized" "Rosenbaum" 0.669
"9094" "Unstudentized" "Rosenbaum" 0.803
"9095" "Unstudentized" "Rosenbaum" 0.833
"9096" "Unstudentized" "Rosenbaum" 0.535
"9097" "Unstudentized" "Rosenbaum" 0.283
"9098" "Unstudentized" "Rosenbaum" 0.589
"9099" "Unstudentized" "Rosenbaum" 0.612
"9100" "Unstudentized" "Rosenbaum" 0.625
"9101" "Unstudentized" "Rosenbaum" 0.938
"9102" "Unstudentized" "Rosenbaum" 0.55
"9103" "Unstudentized" "Rosenbaum" 0.196
"9104" "Unstudentized" "Rosenbaum" 0.435
"9105" "Unstudentized" "Rosenbaum" 0.44
"9106" "Unstudentized" "Rosenbaum" 0.372
"9107" "Unstudentized" "Rosenbaum" 0.91
"9108" "Unstudentized" "Rosenbaum" 0
"9109" "Unstudentized" "Rosenbaum" 0.094
"9110" "Unstudentized" "Rosenbaum" 0.902
"9111" "Unstudentized" "Rosenbaum" 0.137
"9112" "Unstudentized" "Rosenbaum" 0.349
"9113" "Unstudentized" "Rosenbaum" 0.012
"9114" "Unstudentized" "Rosenbaum" 0.284
"9115" "Unstudentized" "Rosenbaum" 0.006
"9116" "Unstudentized" "Rosenbaum" 0.096
"9117" "Unstudentized" "Rosenbaum" 0.244
"9118" "Unstudentized" "Rosenbaum" 0.768
"9119" "Unstudentized" "Rosenbaum" 0.266
"9120" "Unstudentized" "Rosenbaum" 0.287
"9121" "Unstudentized" "Rosenbaum" 0.501
"9122" "Unstudentized" "Rosenbaum" 0.105
"9123" "Unstudentized" "Rosenbaum" 0.645
"9124" "Unstudentized" "Rosenbaum" 0.977
"9125" "Unstudentized" "Rosenbaum" 0.022
"9126" "Unstudentized" "Rosenbaum" 0.457
"9127" "Unstudentized" "Rosenbaum" 0.749
"9128" "Unstudentized" "Rosenbaum" 0.78
"9129" "Unstudentized" "Rosenbaum" 0.017
"9130" "Unstudentized" "Rosenbaum" 0.798
"9131" "Unstudentized" "Rosenbaum" 0.79
"9132" "Unstudentized" "Rosenbaum" 0.594
"9133" "Unstudentized" "Rosenbaum" 0.218
"9134" "Unstudentized" "Rosenbaum" 0.255
"9135" "Unstudentized" "Rosenbaum" 0.081
"9136" "Unstudentized" "Rosenbaum" 0.582
"9137" "Unstudentized" "Rosenbaum" 0.001
"9138" "Unstudentized" "Rosenbaum" 0.748
"9139" "Unstudentized" "Rosenbaum" 0.06
"9140" "Unstudentized" "Rosenbaum" 0.658
"9141" "Unstudentized" "Rosenbaum" 0.001
"9142" "Unstudentized" "Rosenbaum" 0.109
"9143" "Unstudentized" "Rosenbaum" 0.752
"9144" "Unstudentized" "Rosenbaum" 0.157
"9145" "Unstudentized" "Rosenbaum" 0.363
"9146" "Unstudentized" "Rosenbaum" 0.071
"9147" "Unstudentized" "Rosenbaum" 0.188
"9148" "Unstudentized" "Rosenbaum" 0.896
"9149" "Unstudentized" "Rosenbaum" 0.755
"9150" "Unstudentized" "Rosenbaum" 0.539
"9151" "Unstudentized" "Rosenbaum" 0.524
"9152" "Unstudentized" "Rosenbaum" 0.776
"9153" "Unstudentized" "Rosenbaum" 0.834
"9154" "Unstudentized" "Rosenbaum" 0.163
"9155" "Unstudentized" "Rosenbaum" 0.308
"9156" "Unstudentized" "Rosenbaum" 0.389
"9157" "Unstudentized" "Rosenbaum" 0.089
"9158" "Unstudentized" "Rosenbaum" 0.103
"9159" "Unstudentized" "Rosenbaum" 0.621
"9160" "Unstudentized" "Rosenbaum" 0.126
"9161" "Unstudentized" "Rosenbaum" 0.924
"9162" "Unstudentized" "Rosenbaum" 0.623
"9163" "Unstudentized" "Rosenbaum" 0.825
"9164" "Unstudentized" "Rosenbaum" 1
"9165" "Unstudentized" "Rosenbaum" 0.161
"9166" "Unstudentized" "Rosenbaum" 0.399
"9167" "Unstudentized" "Rosenbaum" 0.306
"9168" "Unstudentized" "Rosenbaum" 0.97
"9169" "Unstudentized" "Rosenbaum" 0.663
"9170" "Unstudentized" "Rosenbaum" 0.635
"9171" "Unstudentized" "Rosenbaum" 0.181
"9172" "Unstudentized" "Rosenbaum" 0.263
"9173" "Unstudentized" "Rosenbaum" 0.589
"9174" "Unstudentized" "Rosenbaum" 0.309
"9175" "Unstudentized" "Rosenbaum" 0.479
"9176" "Unstudentized" "Rosenbaum" 0.04
"9177" "Unstudentized" "Rosenbaum" 0.667
"9178" "Unstudentized" "Rosenbaum" 0.264
"9179" "Unstudentized" "Rosenbaum" 0.059
"9180" "Unstudentized" "Rosenbaum" 0.528
"9181" "Unstudentized" "Rosenbaum" 0.647
"9182" "Unstudentized" "Rosenbaum" 0.093
"9183" "Unstudentized" "Rosenbaum" 0.085
"9184" "Unstudentized" "Rosenbaum" 0.694
"9185" "Unstudentized" "Rosenbaum" 0.907
"9186" "Unstudentized" "Rosenbaum" 0.011
"9187" "Unstudentized" "Rosenbaum" 0.26
"9188" "Unstudentized" "Rosenbaum" 0.289
"9189" "Unstudentized" "Rosenbaum" 0.658
"9190" "Unstudentized" "Rosenbaum" 0.984
"9191" "Unstudentized" "Rosenbaum" 0.662
"9192" "Unstudentized" "Rosenbaum" 0.283
"9193" "Unstudentized" "Rosenbaum" 0.936
"9194" "Unstudentized" "Rosenbaum" 0.943
"9195" "Unstudentized" "Rosenbaum" 0.022
"9196" "Unstudentized" "Rosenbaum" 0.093
"9197" "Unstudentized" "Rosenbaum" 0.743
"9198" "Unstudentized" "Rosenbaum" 0.287
"9199" "Unstudentized" "Rosenbaum" 0.786
"9200" "Unstudentized" "Rosenbaum" 0.203
"9201" "Unstudentized" "Rosenbaum" 0.826
"9202" "Unstudentized" "Rosenbaum" 0.7
"9203" "Unstudentized" "Rosenbaum" 0.07
"9204" "Unstudentized" "Rosenbaum" 0.189
"9205" "Unstudentized" "Rosenbaum" 0.284
"9206" "Unstudentized" "Rosenbaum" 0.75
"9207" "Unstudentized" "Rosenbaum" 0.274
"9208" "Unstudentized" "Rosenbaum" 0.27
"9209" "Unstudentized" "Rosenbaum" 0.784
"9210" "Unstudentized" "Rosenbaum" 0.431
"9211" "Unstudentized" "Rosenbaum" 0.81
"9212" "Unstudentized" "Rosenbaum" 0.641
"9213" "Unstudentized" "Rosenbaum" 0.185
"9214" "Unstudentized" "Rosenbaum" 0.621
"9215" "Unstudentized" "Rosenbaum" 0.729
"9216" "Unstudentized" "Rosenbaum" 0.048
"9217" "Unstudentized" "Rosenbaum" 0.021
"9218" "Unstudentized" "Rosenbaum" 0.88
"9219" "Unstudentized" "Rosenbaum" 0.155
"9220" "Unstudentized" "Rosenbaum" 0.052
"9221" "Unstudentized" "Rosenbaum" 0.014
"9222" "Unstudentized" "Rosenbaum" 0.212
"9223" "Unstudentized" "Rosenbaum" 0.587
"9224" "Unstudentized" "Rosenbaum" 0.513
"9225" "Unstudentized" "Rosenbaum" 0.491
"9226" "Unstudentized" "Rosenbaum" 0.182
"9227" "Unstudentized" "Rosenbaum" 0.451
"9228" "Unstudentized" "Rosenbaum" 0.239
"9229" "Unstudentized" "Rosenbaum" 0.61
"9230" "Unstudentized" "Rosenbaum" 0.688
"9231" "Unstudentized" "Rosenbaum" 0.986
"9232" "Unstudentized" "Rosenbaum" 0.414
"9233" "Unstudentized" "Rosenbaum" 0.594
"9234" "Unstudentized" "Rosenbaum" 0.461
"9235" "Unstudentized" "Rosenbaum" 0.728
"9236" "Unstudentized" "Rosenbaum" 0.277
"9237" "Unstudentized" "Rosenbaum" 0.754
"9238" "Unstudentized" "Rosenbaum" 0.352
"9239" "Unstudentized" "Rosenbaum" 0.351
"9240" "Unstudentized" "Rosenbaum" 0.276
"9241" "Unstudentized" "Rosenbaum" 0.73
"9242" "Unstudentized" "Rosenbaum" 0.837
"9243" "Unstudentized" "Rosenbaum" 0
"9244" "Unstudentized" "Rosenbaum" 0.014
"9245" "Unstudentized" "Rosenbaum" 0.754
"9246" "Unstudentized" "Rosenbaum" 0.451
"9247" "Unstudentized" "Rosenbaum" 0.395
"9248" "Unstudentized" "Rosenbaum" 0.678
"9249" "Unstudentized" "Rosenbaum" 0.191
"9250" "Unstudentized" "Rosenbaum" 0.176
"9251" "Unstudentized" "Rosenbaum" 0.664
"9252" "Unstudentized" "Rosenbaum" 0.887
"9253" "Unstudentized" "Rosenbaum" 0.516
"9254" "Unstudentized" "Rosenbaum" 0.959
"9255" "Unstudentized" "Rosenbaum" 0.801
"9256" "Unstudentized" "Rosenbaum" 0.851
"9257" "Unstudentized" "Rosenbaum" 0.025
"9258" "Unstudentized" "Rosenbaum" 0.323
"9259" "Unstudentized" "Rosenbaum" 0.839
"9260" "Unstudentized" "Rosenbaum" 0.019
"9261" "Unstudentized" "Rosenbaum" 0.502
"9262" "Unstudentized" "Rosenbaum" 0.73
"9263" "Unstudentized" "Rosenbaum" 0.424
"9264" "Unstudentized" "Rosenbaum" 0.338
"9265" "Unstudentized" "Rosenbaum" 0.203
"9266" "Unstudentized" "Rosenbaum" 0.581
"9267" "Unstudentized" "Rosenbaum" 0.996
"9268" "Unstudentized" "Rosenbaum" 0.094
"9269" "Unstudentized" "Rosenbaum" 0.076
"9270" "Unstudentized" "Rosenbaum" 0.243
"9271" "Unstudentized" "Rosenbaum" 0.92
"9272" "Unstudentized" "Rosenbaum" 0.399
"9273" "Unstudentized" "Rosenbaum" 0.01
"9274" "Unstudentized" "Rosenbaum" 0.469
"9275" "Unstudentized" "Rosenbaum" 0.607
"9276" "Unstudentized" "Rosenbaum" 0.037
"9277" "Unstudentized" "Rosenbaum" 0.236
"9278" "Unstudentized" "Rosenbaum" 0.479
"9279" "Unstudentized" "Rosenbaum" 0.884
"9280" "Unstudentized" "Rosenbaum" 0.008
"9281" "Unstudentized" "Rosenbaum" 0.629
"9282" "Unstudentized" "Rosenbaum" 0.793
"9283" "Unstudentized" "Rosenbaum" 0.578
"9284" "Unstudentized" "Rosenbaum" 0.002
"9285" "Unstudentized" "Rosenbaum" 0.238
"9286" "Unstudentized" "Rosenbaum" 0.5
"9287" "Unstudentized" "Rosenbaum" 0.213
"9288" "Unstudentized" "Rosenbaum" 0.827
"9289" "Unstudentized" "Rosenbaum" 0.593
"9290" "Unstudentized" "Rosenbaum" 0.867
"9291" "Unstudentized" "Rosenbaum" 0.282
"9292" "Unstudentized" "Rosenbaum" 0.702
"9293" "Unstudentized" "Rosenbaum" 0.211
"9294" "Unstudentized" "Rosenbaum" 0.956
"9295" "Unstudentized" "Rosenbaum" 0.738
"9296" "Unstudentized" "Rosenbaum" 0.585
"9297" "Unstudentized" "Rosenbaum" 0.233
"9298" "Unstudentized" "Rosenbaum" 0.623
"9299" "Unstudentized" "Rosenbaum" 0.206
"9300" "Unstudentized" "Rosenbaum" 0.801
"9301" "Unstudentized" "Rosenbaum" 0.27
"9302" "Unstudentized" "Rosenbaum" 0.015
"9303" "Unstudentized" "Rosenbaum" 0.104
"9304" "Unstudentized" "Rosenbaum" 0.93
"9305" "Unstudentized" "Rosenbaum" 0.054
"9306" "Unstudentized" "Rosenbaum" 0.031
"9307" "Unstudentized" "Rosenbaum" 0.24
"9308" "Unstudentized" "Rosenbaum" 0.211
"9309" "Unstudentized" "Rosenbaum" 0.462
"9310" "Unstudentized" "Rosenbaum" 0.043
"9311" "Unstudentized" "Rosenbaum" 0.619
"9312" "Unstudentized" "Rosenbaum" 0.292
"9313" "Unstudentized" "Rosenbaum" 0.635
"9314" "Unstudentized" "Rosenbaum" 0.025
"9315" "Unstudentized" "Rosenbaum" 0.037
"9316" "Unstudentized" "Rosenbaum" 0.668
"9317" "Unstudentized" "Rosenbaum" 0.889
"9318" "Unstudentized" "Rosenbaum" 0.476
"9319" "Unstudentized" "Rosenbaum" 0.513
"9320" "Unstudentized" "Rosenbaum" 0.477
"9321" "Unstudentized" "Rosenbaum" 0.237
"9322" "Unstudentized" "Rosenbaum" 0.53
"9323" "Unstudentized" "Rosenbaum" 0.853
"9324" "Unstudentized" "Rosenbaum" 0.098
"9325" "Unstudentized" "Rosenbaum" 0.245
"9326" "Unstudentized" "Rosenbaum" 0.891
"9327" "Unstudentized" "Rosenbaum" 0.325
"9328" "Unstudentized" "Rosenbaum" 0.975
"9329" "Unstudentized" "Rosenbaum" 0.731
"9330" "Unstudentized" "Rosenbaum" 0.377
"9331" "Unstudentized" "Rosenbaum" 0.376
"9332" "Unstudentized" "Rosenbaum" 0.906
"9333" "Unstudentized" "Rosenbaum" 0.683
"9334" "Unstudentized" "Rosenbaum" 0.293
"9335" "Unstudentized" "Rosenbaum" 0.728
"9336" "Unstudentized" "Rosenbaum" 0.346
"9337" "Unstudentized" "Rosenbaum" 0.862
"9338" "Unstudentized" "Rosenbaum" 0.183
"9339" "Unstudentized" "Rosenbaum" 0.177
"9340" "Unstudentized" "Rosenbaum" 0.022
"9341" "Unstudentized" "Rosenbaum" 0.689
"9342" "Unstudentized" "Rosenbaum" 0.011
"9343" "Unstudentized" "Rosenbaum" 0.509
"9344" "Unstudentized" "Rosenbaum" 0.977
"9345" "Unstudentized" "Rosenbaum" 0.545
"9346" "Unstudentized" "Rosenbaum" 0.587
"9347" "Unstudentized" "Rosenbaum" 0.004
"9348" "Unstudentized" "Rosenbaum" 0.299
"9349" "Unstudentized" "Rosenbaum" 0.368
"9350" "Unstudentized" "Rosenbaum" 0.937
"9351" "Unstudentized" "Rosenbaum" 0.152
"9352" "Unstudentized" "Rosenbaum" 0.238
"9353" "Unstudentized" "Rosenbaum" 0.878
"9354" "Unstudentized" "Rosenbaum" 0.876
"9355" "Unstudentized" "Rosenbaum" 0.057
"9356" "Unstudentized" "Rosenbaum" 0.01
"9357" "Unstudentized" "Rosenbaum" 0.864
"9358" "Unstudentized" "Rosenbaum" 0.094
"9359" "Unstudentized" "Rosenbaum" 0.556
"9360" "Unstudentized" "Rosenbaum" 0.158
"9361" "Unstudentized" "Rosenbaum" 0.06
"9362" "Unstudentized" "Rosenbaum" 0.899
"9363" "Unstudentized" "Rosenbaum" 0.845
"9364" "Unstudentized" "Rosenbaum" 0.274
"9365" "Unstudentized" "Rosenbaum" 0.055
"9366" "Unstudentized" "Rosenbaum" 0.595
"9367" "Unstudentized" "Rosenbaum" 0.201
"9368" "Unstudentized" "Rosenbaum" 0.016
"9369" "Unstudentized" "Rosenbaum" 0.932
"9370" "Unstudentized" "Rosenbaum" 0.83
"9371" "Unstudentized" "Rosenbaum" 0.074
"9372" "Unstudentized" "Rosenbaum" 0.061
"9373" "Unstudentized" "Rosenbaum" 0.538
"9374" "Unstudentized" "Rosenbaum" 0.233
"9375" "Unstudentized" "Rosenbaum" 0.11
"9376" "Unstudentized" "Rosenbaum" 0.165
"9377" "Unstudentized" "Rosenbaum" 0.351
"9378" "Unstudentized" "Rosenbaum" 0.858
"9379" "Unstudentized" "Rosenbaum" 0.892
"9380" "Unstudentized" "Rosenbaum" 0.977
"9381" "Unstudentized" "Rosenbaum" 0.301
"9382" "Unstudentized" "Rosenbaum" 0.804
"9383" "Unstudentized" "Rosenbaum" 0.874
"9384" "Unstudentized" "Rosenbaum" 0.976
"9385" "Unstudentized" "Rosenbaum" 0.974
"9386" "Unstudentized" "Rosenbaum" 0.01
"9387" "Unstudentized" "Rosenbaum" 0.191
"9388" "Unstudentized" "Rosenbaum" 0.33
"9389" "Unstudentized" "Rosenbaum" 0.174
"9390" "Unstudentized" "Rosenbaum" 0.222
"9391" "Unstudentized" "Rosenbaum" 0.825
"9392" "Unstudentized" "Rosenbaum" 0.334
"9393" "Unstudentized" "Rosenbaum" 0.244
"9394" "Unstudentized" "Rosenbaum" 0.063
"9395" "Unstudentized" "Rosenbaum" 0.553
"9396" "Unstudentized" "Rosenbaum" 0.094
"9397" "Unstudentized" "Rosenbaum" 0.646
"9398" "Unstudentized" "Rosenbaum" 0.227
"9399" "Unstudentized" "Rosenbaum" 0.342
"9400" "Unstudentized" "Rosenbaum" 0.44
"9401" "Unstudentized" "Rosenbaum" 0.228
"9402" "Unstudentized" "Rosenbaum" 0.525
"9403" "Unstudentized" "Rosenbaum" 0.231
"9404" "Unstudentized" "Rosenbaum" 0.758
"9405" "Unstudentized" "Rosenbaum" 0.697
"9406" "Unstudentized" "Rosenbaum" 0.331
"9407" "Unstudentized" "Rosenbaum" 0.688
"9408" "Unstudentized" "Rosenbaum" 0.213
"9409" "Unstudentized" "Rosenbaum" 0.733
"9410" "Unstudentized" "Rosenbaum" 0.077
"9411" "Unstudentized" "Rosenbaum" 0.127
"9412" "Unstudentized" "Rosenbaum" 0.041
"9413" "Unstudentized" "Rosenbaum" 0.409
"9414" "Unstudentized" "Rosenbaum" 0.435
"9415" "Unstudentized" "Rosenbaum" 0.982
"9416" "Unstudentized" "Rosenbaum" 0.005
"9417" "Unstudentized" "Rosenbaum" 0.295
"9418" "Unstudentized" "Rosenbaum" 0.252
"9419" "Unstudentized" "Rosenbaum" 0.248
"9420" "Unstudentized" "Rosenbaum" 0.023
"9421" "Unstudentized" "Rosenbaum" 0.582
"9422" "Unstudentized" "Rosenbaum" 0.06
"9423" "Unstudentized" "Rosenbaum" 0.141
"9424" "Unstudentized" "Rosenbaum" 0.238
"9425" "Unstudentized" "Rosenbaum" 0.997
"9426" "Unstudentized" "Rosenbaum" 0.221
"9427" "Unstudentized" "Rosenbaum" 0.574
"9428" "Unstudentized" "Rosenbaum" 0.011
"9429" "Unstudentized" "Rosenbaum" 0.18
"9430" "Unstudentized" "Rosenbaum" 0.011
"9431" "Unstudentized" "Rosenbaum" 0.602
"9432" "Unstudentized" "Rosenbaum" 0.048
"9433" "Unstudentized" "Rosenbaum" 0.125
"9434" "Unstudentized" "Rosenbaum" 0.468
"9435" "Unstudentized" "Rosenbaum" 0.921
"9436" "Unstudentized" "Rosenbaum" 0.125
"9437" "Unstudentized" "Rosenbaum" 0.804
"9438" "Unstudentized" "Rosenbaum" 0.898
"9439" "Unstudentized" "Rosenbaum" 0.332
"9440" "Unstudentized" "Rosenbaum" 0.569
"9441" "Unstudentized" "Rosenbaum" 0.544
"9442" "Unstudentized" "Rosenbaum" 0.423
"9443" "Unstudentized" "Rosenbaum" 0.624
"9444" "Unstudentized" "Rosenbaum" 0.322
"9445" "Unstudentized" "Rosenbaum" 0.747
"9446" "Unstudentized" "Rosenbaum" 0.972
"9447" "Unstudentized" "Rosenbaum" 0.052
"9448" "Unstudentized" "Rosenbaum" 0.19
"9449" "Unstudentized" "Rosenbaum" 0.243
"9450" "Unstudentized" "Rosenbaum" 0.214
"9451" "Unstudentized" "Rosenbaum" 0.47
"9452" "Unstudentized" "Rosenbaum" 0.916
"9453" "Unstudentized" "Rosenbaum" 0.449
"9454" "Unstudentized" "Rosenbaum" 0.84
"9455" "Unstudentized" "Rosenbaum" 0.726
"9456" "Unstudentized" "Rosenbaum" 0.544
"9457" "Unstudentized" "Rosenbaum" 0.208
"9458" "Unstudentized" "Rosenbaum" 0.06
"9459" "Unstudentized" "Rosenbaum" 0.7
"9460" "Unstudentized" "Rosenbaum" 0.261
"9461" "Unstudentized" "Rosenbaum" 0.103
"9462" "Unstudentized" "Rosenbaum" 0.629
"9463" "Unstudentized" "Rosenbaum" 0.146
"9464" "Unstudentized" "Rosenbaum" 0.93
"9465" "Unstudentized" "Rosenbaum" 0.212
"9466" "Unstudentized" "Rosenbaum" 0.005
"9467" "Unstudentized" "Rosenbaum" 0.699
"9468" "Unstudentized" "Rosenbaum" 0.815
"9469" "Unstudentized" "Rosenbaum" 0.044
"9470" "Unstudentized" "Rosenbaum" 0.23
"9471" "Unstudentized" "Rosenbaum" 0.083
"9472" "Unstudentized" "Rosenbaum" 0.543
"9473" "Unstudentized" "Rosenbaum" 0.765
"9474" "Unstudentized" "Rosenbaum" 0.829
"9475" "Unstudentized" "Rosenbaum" 0.933
"9476" "Unstudentized" "Rosenbaum" 0.389
"9477" "Unstudentized" "Rosenbaum" 0.349
"9478" "Unstudentized" "Rosenbaum" 0.102
"9479" "Unstudentized" "Rosenbaum" 0.663
"9480" "Unstudentized" "Rosenbaum" 0.823
"9481" "Unstudentized" "Rosenbaum" 0.001
"9482" "Unstudentized" "Rosenbaum" 0.617
"9483" "Unstudentized" "Rosenbaum" 0.139
"9484" "Unstudentized" "Rosenbaum" 0.208
"9485" "Unstudentized" "Rosenbaum" 0.886
"9486" "Unstudentized" "Rosenbaum" 0.171
"9487" "Unstudentized" "Rosenbaum" 0.042
"9488" "Unstudentized" "Rosenbaum" 0.576
"9489" "Unstudentized" "Rosenbaum" 0.854
"9490" "Unstudentized" "Rosenbaum" 0.37
"9491" "Unstudentized" "Rosenbaum" 0.361
"9492" "Unstudentized" "Rosenbaum" 0.834
"9493" "Unstudentized" "Rosenbaum" 0.077
"9494" "Unstudentized" "Rosenbaum" 0.025
"9495" "Unstudentized" "Rosenbaum" 0.017
"9496" "Unstudentized" "Rosenbaum" 0.795
"9497" "Unstudentized" "Rosenbaum" 0.843
"9498" "Unstudentized" "Rosenbaum" 0.296
"9499" "Unstudentized" "Rosenbaum" 0.551
"9500" "Unstudentized" "Rosenbaum" 0.952
"9501" "Unstudentized" "Rosenbaum" 0.49
"9502" "Unstudentized" "Rosenbaum" 0.634
"9503" "Unstudentized" "Rosenbaum" 0.706
"9504" "Unstudentized" "Rosenbaum" 0.313
"9505" "Unstudentized" "Rosenbaum" 0.032
"9506" "Unstudentized" "Rosenbaum" 0.567
"9507" "Unstudentized" "Rosenbaum" 0.681
"9508" "Unstudentized" "Rosenbaum" 0.608
"9509" "Unstudentized" "Rosenbaum" 0.796
"9510" "Unstudentized" "Rosenbaum" 0.757
"9511" "Unstudentized" "Rosenbaum" 0.319
"9512" "Unstudentized" "Rosenbaum" 0.593
"9513" "Unstudentized" "Rosenbaum" 0.241
"9514" "Unstudentized" "Rosenbaum" 0.776
"9515" "Unstudentized" "Rosenbaum" 0.676
"9516" "Unstudentized" "Rosenbaum" 0.474
"9517" "Unstudentized" "Rosenbaum" 0.678
"9518" "Unstudentized" "Rosenbaum" 0.774
"9519" "Unstudentized" "Rosenbaum" 0.117
"9520" "Unstudentized" "Rosenbaum" 0.813
"9521" "Unstudentized" "Rosenbaum" 0.773
"9522" "Unstudentized" "Rosenbaum" 0.87
"9523" "Unstudentized" "Rosenbaum" 0.581
"9524" "Unstudentized" "Rosenbaum" 0.224
"9525" "Unstudentized" "Rosenbaum" 0.365
"9526" "Unstudentized" "Rosenbaum" 0.126
"9527" "Unstudentized" "Rosenbaum" 0.007
"9528" "Unstudentized" "Rosenbaum" 0.635
"9529" "Unstudentized" "Rosenbaum" 0.392
"9530" "Unstudentized" "Rosenbaum" 0.746
"9531" "Unstudentized" "Rosenbaum" 0.94
"9532" "Unstudentized" "Rosenbaum" 0.326
"9533" "Unstudentized" "Rosenbaum" 0.159
"9534" "Unstudentized" "Rosenbaum" 0.68
"9535" "Unstudentized" "Rosenbaum" 0.303
"9536" "Unstudentized" "Rosenbaum" 0.949
"9537" "Unstudentized" "Rosenbaum" 0.417
"9538" "Unstudentized" "Rosenbaum" 0.164
"9539" "Unstudentized" "Rosenbaum" 0.258
"9540" "Unstudentized" "Rosenbaum" 0.387
"9541" "Unstudentized" "Rosenbaum" 0.248
"9542" "Unstudentized" "Rosenbaum" 0.849
"9543" "Unstudentized" "Rosenbaum" 0.951
"9544" "Unstudentized" "Rosenbaum" 0.412
"9545" "Unstudentized" "Rosenbaum" 0.465
"9546" "Unstudentized" "Rosenbaum" 0.069
"9547" "Unstudentized" "Rosenbaum" 0.301
"9548" "Unstudentized" "Rosenbaum" 0.22
"9549" "Unstudentized" "Rosenbaum" 0.69
"9550" "Unstudentized" "Rosenbaum" 0.546
"9551" "Unstudentized" "Rosenbaum" 0.416
"9552" "Unstudentized" "Rosenbaum" 0.86
"9553" "Unstudentized" "Rosenbaum" 0.02
"9554" "Unstudentized" "Rosenbaum" 0.318
"9555" "Unstudentized" "Rosenbaum" 0.08
"9556" "Unstudentized" "Rosenbaum" 0.519
"9557" "Unstudentized" "Rosenbaum" 0.6
"9558" "Unstudentized" "Rosenbaum" 0.607
"9559" "Unstudentized" "Rosenbaum" 0.917
"9560" "Unstudentized" "Rosenbaum" 0.989
"9561" "Unstudentized" "Rosenbaum" 0.023
"9562" "Unstudentized" "Rosenbaum" 0.607
"9563" "Unstudentized" "Rosenbaum" 0.746
"9564" "Unstudentized" "Rosenbaum" 0.496
"9565" "Unstudentized" "Rosenbaum" 0.516
"9566" "Unstudentized" "Rosenbaum" 0.059
"9567" "Unstudentized" "Rosenbaum" 0.082
"9568" "Unstudentized" "Rosenbaum" 0.804
"9569" "Unstudentized" "Rosenbaum" 0.757
"9570" "Unstudentized" "Rosenbaum" 0.426
"9571" "Unstudentized" "Rosenbaum" 0.056
"9572" "Unstudentized" "Rosenbaum" 0.41
"9573" "Unstudentized" "Rosenbaum" 0.88
"9574" "Unstudentized" "Rosenbaum" 0.511
"9575" "Unstudentized" "Rosenbaum" 0.766
"9576" "Unstudentized" "Rosenbaum" 0.86
"9577" "Unstudentized" "Rosenbaum" 0.333
"9578" "Unstudentized" "Rosenbaum" 0.327
"9579" "Unstudentized" "Rosenbaum" 0.027
"9580" "Unstudentized" "Rosenbaum" 0.84
"9581" "Unstudentized" "Rosenbaum" 0.352
"9582" "Unstudentized" "Rosenbaum" 0.682
"9583" "Unstudentized" "Rosenbaum" 0.015
"9584" "Unstudentized" "Rosenbaum" 0.074
"9585" "Unstudentized" "Rosenbaum" 0.213
"9586" "Unstudentized" "Rosenbaum" 0.935
"9587" "Unstudentized" "Rosenbaum" 0.752
"9588" "Unstudentized" "Rosenbaum" 0.132
"9589" "Unstudentized" "Rosenbaum" 0.327
"9590" "Unstudentized" "Rosenbaum" 0.854
"9591" "Unstudentized" "Rosenbaum" 0.248
"9592" "Unstudentized" "Rosenbaum" 0.14
"9593" "Unstudentized" "Rosenbaum" 0.001
"9594" "Unstudentized" "Rosenbaum" 0.275
"9595" "Unstudentized" "Rosenbaum" 0.312
"9596" "Unstudentized" "Rosenbaum" 0.717
"9597" "Unstudentized" "Rosenbaum" 0.744
"9598" "Unstudentized" "Rosenbaum" 0.498
"9599" "Unstudentized" "Rosenbaum" 0.162
"9600" "Unstudentized" "Rosenbaum" 0.899
"9601" "Unstudentized" "Rosenbaum" 0.21
"9602" "Unstudentized" "Rosenbaum" 0.385
"9603" "Unstudentized" "Rosenbaum" 0.424
"9604" "Unstudentized" "Rosenbaum" 0.338
"9605" "Unstudentized" "Rosenbaum" 0.345
"9606" "Unstudentized" "Rosenbaum" 0.45
"9607" "Unstudentized" "Rosenbaum" 0.009
"9608" "Unstudentized" "Rosenbaum" 0.286
"9609" "Unstudentized" "Rosenbaum" 0.028
"9610" "Unstudentized" "Rosenbaum" 0.34
"9611" "Unstudentized" "Rosenbaum" 0.294
"9612" "Unstudentized" "Rosenbaum" 0.324
"9613" "Unstudentized" "Rosenbaum" 0.615
"9614" "Unstudentized" "Rosenbaum" 0.25
"9615" "Unstudentized" "Rosenbaum" 0.57
"9616" "Unstudentized" "Rosenbaum" 0.766
"9617" "Unstudentized" "Rosenbaum" 0.79
"9618" "Unstudentized" "Rosenbaum" 0.956
"9619" "Unstudentized" "Rosenbaum" 0.974
"9620" "Unstudentized" "Rosenbaum" 0.634
"9621" "Unstudentized" "Rosenbaum" 0.369
"9622" "Unstudentized" "Rosenbaum" 0.443
"9623" "Unstudentized" "Rosenbaum" 0.073
"9624" "Unstudentized" "Rosenbaum" 0.369
"9625" "Unstudentized" "Rosenbaum" 0.293
"9626" "Unstudentized" "Rosenbaum" 0.846
"9627" "Unstudentized" "Rosenbaum" 0.118
"9628" "Unstudentized" "Rosenbaum" 0.453
"9629" "Unstudentized" "Rosenbaum" 0.698
"9630" "Unstudentized" "Rosenbaum" 0.735
"9631" "Unstudentized" "Rosenbaum" 0.964
"9632" "Unstudentized" "Rosenbaum" 0.725
"9633" "Unstudentized" "Rosenbaum" 0.877
"9634" "Unstudentized" "Rosenbaum" 0.118
"9635" "Unstudentized" "Rosenbaum" 0.646
"9636" "Unstudentized" "Rosenbaum" 0.391
"9637" "Unstudentized" "Rosenbaum" 0.881
"9638" "Unstudentized" "Rosenbaum" 0.688
"9639" "Unstudentized" "Rosenbaum" 0.873
"9640" "Unstudentized" "Rosenbaum" 0.029
"9641" "Unstudentized" "Rosenbaum" 0.281
"9642" "Unstudentized" "Rosenbaum" 0.24
"9643" "Unstudentized" "Rosenbaum" 0.842
"9644" "Unstudentized" "Rosenbaum" 0.352
"9645" "Unstudentized" "Rosenbaum" 0.813
"9646" "Unstudentized" "Rosenbaum" 0
"9647" "Unstudentized" "Rosenbaum" 0.067
"9648" "Unstudentized" "Rosenbaum" 0.197
"9649" "Unstudentized" "Rosenbaum" 0.665
"9650" "Unstudentized" "Rosenbaum" 0.7
"9651" "Unstudentized" "Rosenbaum" 0.185
"9652" "Unstudentized" "Rosenbaum" 0.914
"9653" "Unstudentized" "Rosenbaum" 0.102
"9654" "Unstudentized" "Rosenbaum" 0.663
"9655" "Unstudentized" "Rosenbaum" 0.282
"9656" "Unstudentized" "Rosenbaum" 0.443
"9657" "Unstudentized" "Rosenbaum" 0.107
"9658" "Unstudentized" "Rosenbaum" 0.275
"9659" "Unstudentized" "Rosenbaum" 0.089
"9660" "Unstudentized" "Rosenbaum" 0.785
"9661" "Unstudentized" "Rosenbaum" 0.761
"9662" "Unstudentized" "Rosenbaum" 0.273
"9663" "Unstudentized" "Rosenbaum" 0.076
"9664" "Unstudentized" "Rosenbaum" 0.467
"9665" "Unstudentized" "Rosenbaum" 0.944
"9666" "Unstudentized" "Rosenbaum" 0.727
"9667" "Unstudentized" "Rosenbaum" 0.067
"9668" "Unstudentized" "Rosenbaum" 0.403
"9669" "Unstudentized" "Rosenbaum" 0.962
"9670" "Unstudentized" "Rosenbaum" 0.207
"9671" "Unstudentized" "Rosenbaum" 0.151
"9672" "Unstudentized" "Rosenbaum" 0.473
"9673" "Unstudentized" "Rosenbaum" 0.821
"9674" "Unstudentized" "Rosenbaum" 0.025
"9675" "Unstudentized" "Rosenbaum" 0.726
"9676" "Unstudentized" "Rosenbaum" 0.751
"9677" "Unstudentized" "Rosenbaum" 0.677
"9678" "Unstudentized" "Rosenbaum" 0.052
"9679" "Unstudentized" "Rosenbaum" 0
"9680" "Unstudentized" "Rosenbaum" 0.622
"9681" "Unstudentized" "Rosenbaum" 0.228
"9682" "Unstudentized" "Rosenbaum" 0.204
"9683" "Unstudentized" "Rosenbaum" 0.093
"9684" "Unstudentized" "Rosenbaum" 0.312
"9685" "Unstudentized" "Rosenbaum" 0.695
"9686" "Unstudentized" "Rosenbaum" 0.302
"9687" "Unstudentized" "Rosenbaum" 0.051
"9688" "Unstudentized" "Rosenbaum" 0.123
"9689" "Unstudentized" "Rosenbaum" 0.092
"9690" "Unstudentized" "Rosenbaum" 0.576
"9691" "Unstudentized" "Rosenbaum" 0.002
"9692" "Unstudentized" "Rosenbaum" 0.546
"9693" "Unstudentized" "Rosenbaum" 0.683
"9694" "Unstudentized" "Rosenbaum" 0.484
"9695" "Unstudentized" "Rosenbaum" 0.355
"9696" "Unstudentized" "Rosenbaum" 0.695
"9697" "Unstudentized" "Rosenbaum" 0.902
"9698" "Unstudentized" "Rosenbaum" 0.475
"9699" "Unstudentized" "Rosenbaum" 0.422
"9700" "Unstudentized" "Rosenbaum" 0.802
"9701" "Unstudentized" "Rosenbaum" 0.602
"9702" "Unstudentized" "Rosenbaum" 0.976
"9703" "Unstudentized" "Rosenbaum" 0.074
"9704" "Unstudentized" "Rosenbaum" 0.878
"9705" "Unstudentized" "Rosenbaum" 0.197
"9706" "Unstudentized" "Rosenbaum" 0.038
"9707" "Unstudentized" "Rosenbaum" 0.288
"9708" "Unstudentized" "Rosenbaum" 0.03
"9709" "Unstudentized" "Rosenbaum" 0.721
"9710" "Unstudentized" "Rosenbaum" 0.494
"9711" "Unstudentized" "Rosenbaum" 0.935
"9712" "Unstudentized" "Rosenbaum" 0.027
"9713" "Unstudentized" "Rosenbaum" 0.461
"9714" "Unstudentized" "Rosenbaum" 0.133
"9715" "Unstudentized" "Rosenbaum" 0.519
"9716" "Unstudentized" "Rosenbaum" 0.158
"9717" "Unstudentized" "Rosenbaum" 0.115
"9718" "Unstudentized" "Rosenbaum" 0.95
"9719" "Unstudentized" "Rosenbaum" 0.398
"9720" "Unstudentized" "Rosenbaum" 0.498
"9721" "Unstudentized" "Rosenbaum" 0.643
"9722" "Unstudentized" "Rosenbaum" 0.293
"9723" "Unstudentized" "Rosenbaum" 0.26
"9724" "Unstudentized" "Rosenbaum" 0.625
"9725" "Unstudentized" "Rosenbaum" 0.136
"9726" "Unstudentized" "Rosenbaum" 0.895
"9727" "Unstudentized" "Rosenbaum" 0.885
"9728" "Unstudentized" "Rosenbaum" 0.511
"9729" "Unstudentized" "Rosenbaum" 0.229
"9730" "Unstudentized" "Rosenbaum" 0.193
"9731" "Unstudentized" "Rosenbaum" 0.004
"9732" "Unstudentized" "Rosenbaum" 0.441
"9733" "Unstudentized" "Rosenbaum" 0.103
"9734" "Unstudentized" "Rosenbaum" 0.558
"9735" "Unstudentized" "Rosenbaum" 0.086
"9736" "Unstudentized" "Rosenbaum" 0.369
"9737" "Unstudentized" "Rosenbaum" 0.689
"9738" "Unstudentized" "Rosenbaum" 0.978
"9739" "Unstudentized" "Rosenbaum" 0.282
"9740" "Unstudentized" "Rosenbaum" 0.473
"9741" "Unstudentized" "Rosenbaum" 0.089
"9742" "Unstudentized" "Rosenbaum" 0.136
"9743" "Unstudentized" "Rosenbaum" 0.727
"9744" "Unstudentized" "Rosenbaum" 0.067
"9745" "Unstudentized" "Rosenbaum" 0.022
"9746" "Unstudentized" "Rosenbaum" 0.915
"9747" "Unstudentized" "Rosenbaum" 0.683
"9748" "Unstudentized" "Rosenbaum" 0.161
"9749" "Unstudentized" "Rosenbaum" 0.683
"9750" "Unstudentized" "Rosenbaum" 0.783
"9751" "Unstudentized" "Rosenbaum" 0.941
"9752" "Unstudentized" "Rosenbaum" 0.059
"9753" "Unstudentized" "Rosenbaum" 0.036
"9754" "Unstudentized" "Rosenbaum" 0.156
"9755" "Unstudentized" "Rosenbaum" 0.313
"9756" "Unstudentized" "Rosenbaum" 0.068
"9757" "Unstudentized" "Rosenbaum" 0.248
"9758" "Unstudentized" "Rosenbaum" 0.572
"9759" "Unstudentized" "Rosenbaum" 0.762
"9760" "Unstudentized" "Rosenbaum" 0.002
"9761" "Unstudentized" "Rosenbaum" 0.014
"9762" "Unstudentized" "Rosenbaum" 0.009
"9763" "Unstudentized" "Rosenbaum" 0.626
"9764" "Unstudentized" "Rosenbaum" 0.75
"9765" "Unstudentized" "Rosenbaum" 0.515
"9766" "Unstudentized" "Rosenbaum" 0.708
"9767" "Unstudentized" "Rosenbaum" 0.035
"9768" "Unstudentized" "Rosenbaum" 0.558
"9769" "Unstudentized" "Rosenbaum" 0.583
"9770" "Unstudentized" "Rosenbaum" 0.041
"9771" "Unstudentized" "Rosenbaum" 0.023
"9772" "Unstudentized" "Rosenbaum" 0.136
"9773" "Unstudentized" "Rosenbaum" 0.44
"9774" "Unstudentized" "Rosenbaum" 0.057
"9775" "Unstudentized" "Rosenbaum" 0.462
"9776" "Unstudentized" "Rosenbaum" 0.673
"9777" "Unstudentized" "Rosenbaum" 0.528
"9778" "Unstudentized" "Rosenbaum" 0.705
"9779" "Unstudentized" "Rosenbaum" 0.374
"9780" "Unstudentized" "Rosenbaum" 0.492
"9781" "Unstudentized" "Rosenbaum" 0.21
"9782" "Unstudentized" "Rosenbaum" 0.271
"9783" "Unstudentized" "Rosenbaum" 0.621
"9784" "Unstudentized" "Rosenbaum" 0.368
"9785" "Unstudentized" "Rosenbaum" 0.445
"9786" "Unstudentized" "Rosenbaum" 0.073
"9787" "Unstudentized" "Rosenbaum" 0.364
"9788" "Unstudentized" "Rosenbaum" 0.384
"9789" "Unstudentized" "Rosenbaum" 0.085
"9790" "Unstudentized" "Rosenbaum" 0.703
"9791" "Unstudentized" "Rosenbaum" 0.185
"9792" "Unstudentized" "Rosenbaum" 0.502
"9793" "Unstudentized" "Rosenbaum" 0.757
"9794" "Unstudentized" "Rosenbaum" 0.73
"9795" "Unstudentized" "Rosenbaum" 0.257
"9796" "Unstudentized" "Rosenbaum" 0.72
"9797" "Unstudentized" "Rosenbaum" 0.137
"9798" "Unstudentized" "Rosenbaum" 0.988
"9799" "Unstudentized" "Rosenbaum" 0.001
"9800" "Unstudentized" "Rosenbaum" 0.01
"9801" "Unstudentized" "Rosenbaum" 0.54
"9802" "Unstudentized" "Rosenbaum" 0.976
"9803" "Unstudentized" "Rosenbaum" 0.857
"9804" "Unstudentized" "Rosenbaum" 0.168
"9805" "Unstudentized" "Rosenbaum" 0.369
"9806" "Unstudentized" "Rosenbaum" 0.363
"9807" "Unstudentized" "Rosenbaum" 0.416
"9808" "Unstudentized" "Rosenbaum" 0.105
"9809" "Unstudentized" "Rosenbaum" 0.41
"9810" "Unstudentized" "Rosenbaum" 0.435
"9811" "Unstudentized" "Rosenbaum" 0.437
"9812" "Unstudentized" "Rosenbaum" 0.32
"9813" "Unstudentized" "Rosenbaum" 0.836
"9814" "Unstudentized" "Rosenbaum" 0.563
"9815" "Unstudentized" "Rosenbaum" 0.814
"9816" "Unstudentized" "Rosenbaum" 0.396
"9817" "Unstudentized" "Rosenbaum" 0.298
"9818" "Unstudentized" "Rosenbaum" 0.035
"9819" "Unstudentized" "Rosenbaum" 0.018
"9820" "Unstudentized" "Rosenbaum" 0.111
"9821" "Unstudentized" "Rosenbaum" 0.49
"9822" "Unstudentized" "Rosenbaum" 0.167
"9823" "Unstudentized" "Rosenbaum" 0.646
"9824" "Unstudentized" "Rosenbaum" 0.178
"9825" "Unstudentized" "Rosenbaum" 0.01
"9826" "Unstudentized" "Rosenbaum" 0.216
"9827" "Unstudentized" "Rosenbaum" 0.366
"9828" "Unstudentized" "Rosenbaum" 0.01
"9829" "Unstudentized" "Rosenbaum" 0.069
"9830" "Unstudentized" "Rosenbaum" 0.774
"9831" "Unstudentized" "Rosenbaum" 0.284
"9832" "Unstudentized" "Rosenbaum" 0.043
"9833" "Unstudentized" "Rosenbaum" 0.204
"9834" "Unstudentized" "Rosenbaum" 0.901
"9835" "Unstudentized" "Rosenbaum" 0.346
"9836" "Unstudentized" "Rosenbaum" 0.083
"9837" "Unstudentized" "Rosenbaum" 0.525
"9838" "Unstudentized" "Rosenbaum" 0.629
"9839" "Unstudentized" "Rosenbaum" 0.28
"9840" "Unstudentized" "Rosenbaum" 0
"9841" "Unstudentized" "Rosenbaum" 0.837
"9842" "Unstudentized" "Rosenbaum" 0
"9843" "Unstudentized" "Rosenbaum" 0.764
"9844" "Unstudentized" "Rosenbaum" 0.712
"9845" "Unstudentized" "Rosenbaum" 0.654
"9846" "Unstudentized" "Rosenbaum" 0.253
"9847" "Unstudentized" "Rosenbaum" 0.812
"9848" "Unstudentized" "Rosenbaum" 0.175
"9849" "Unstudentized" "Rosenbaum" 0.261
"9850" "Unstudentized" "Rosenbaum" 0.567
"9851" "Unstudentized" "Rosenbaum" 0.178
"9852" "Unstudentized" "Rosenbaum" 0.326
"9853" "Unstudentized" "Rosenbaum" 0.673
"9854" "Unstudentized" "Rosenbaum" 0.356
"9855" "Unstudentized" "Rosenbaum" 0.673
"9856" "Unstudentized" "Rosenbaum" 0.598
"9857" "Unstudentized" "Rosenbaum" 0.547
"9858" "Unstudentized" "Rosenbaum" 0.017
"9859" "Unstudentized" "Rosenbaum" 0.64
"9860" "Unstudentized" "Rosenbaum" 0.293
"9861" "Unstudentized" "Rosenbaum" 0.035
"9862" "Unstudentized" "Rosenbaum" 0.486
"9863" "Unstudentized" "Rosenbaum" 0.031
"9864" "Unstudentized" "Rosenbaum" 0.298
"9865" "Unstudentized" "Rosenbaum" 0.065
"9866" "Unstudentized" "Rosenbaum" 0.213
"9867" "Unstudentized" "Rosenbaum" 0.32
"9868" "Unstudentized" "Rosenbaum" 0.448
"9869" "Unstudentized" "Rosenbaum" 0.809
"9870" "Unstudentized" "Rosenbaum" 0.003
"9871" "Unstudentized" "Rosenbaum" 0.712
"9872" "Unstudentized" "Rosenbaum" 0.688
"9873" "Unstudentized" "Rosenbaum" 0.106
"9874" "Unstudentized" "Rosenbaum" 0.803
"9875" "Unstudentized" "Rosenbaum" 0.527
"9876" "Unstudentized" "Rosenbaum" 0.528
"9877" "Unstudentized" "Rosenbaum" 0.995
"9878" "Unstudentized" "Rosenbaum" 0.003
"9879" "Unstudentized" "Rosenbaum" 0.183
"9880" "Unstudentized" "Rosenbaum" 0.08
"9881" "Unstudentized" "Rosenbaum" 0.14
"9882" "Unstudentized" "Rosenbaum" 0.313
"9883" "Unstudentized" "Rosenbaum" 0.283
"9884" "Unstudentized" "Rosenbaum" 0.655
"9885" "Unstudentized" "Rosenbaum" 0.585
"9886" "Unstudentized" "Rosenbaum" 0.662
"9887" "Unstudentized" "Rosenbaum" 0.771
"9888" "Unstudentized" "Rosenbaum" 0.023
"9889" "Unstudentized" "Rosenbaum" 0.323
"9890" "Unstudentized" "Rosenbaum" 0.804
"9891" "Unstudentized" "Rosenbaum" 0.075
"9892" "Unstudentized" "Rosenbaum" 0.598
"9893" "Unstudentized" "Rosenbaum" 0.458
"9894" "Unstudentized" "Rosenbaum" 0.009
"9895" "Unstudentized" "Rosenbaum" 0.206
"9896" "Unstudentized" "Rosenbaum" 0.112
"9897" "Unstudentized" "Rosenbaum" 0
"9898" "Unstudentized" "Rosenbaum" 0.846
"9899" "Unstudentized" "Rosenbaum" 0.194
"9900" "Unstudentized" "Rosenbaum" 0.115
"9901" "Unstudentized" "Rosenbaum" 0.637
"9902" "Unstudentized" "Rosenbaum" 0.909
"9903" "Unstudentized" "Rosenbaum" 0.834
"9904" "Unstudentized" "Rosenbaum" 0.628
"9905" "Unstudentized" "Rosenbaum" 0.264
"9906" "Unstudentized" "Rosenbaum" 0.936
"9907" "Unstudentized" "Rosenbaum" 0.058
"9908" "Unstudentized" "Rosenbaum" 0.038
"9909" "Unstudentized" "Rosenbaum" 0.339
"9910" "Unstudentized" "Rosenbaum" 1
"9911" "Unstudentized" "Rosenbaum" 0.518
"9912" "Unstudentized" "Rosenbaum" 0.086
"9913" "Unstudentized" "Rosenbaum" 0.092
"9914" "Unstudentized" "Rosenbaum" 0.065
"9915" "Unstudentized" "Rosenbaum" 0.09
"9916" "Unstudentized" "Rosenbaum" 0.063
"9917" "Unstudentized" "Rosenbaum" 0.261
"9918" "Unstudentized" "Rosenbaum" 0.216
"9919" "Unstudentized" "Rosenbaum" 0.211
"9920" "Unstudentized" "Rosenbaum" 0.093
"9921" "Unstudentized" "Rosenbaum" 0.311
"9922" "Unstudentized" "Rosenbaum" 0.126
"9923" "Unstudentized" "Rosenbaum" 0.072
"9924" "Unstudentized" "Rosenbaum" 0.015
"9925" "Unstudentized" "Rosenbaum" 0.355
"9926" "Unstudentized" "Rosenbaum" 0.734
"9927" "Unstudentized" "Rosenbaum" 0.223
"9928" "Unstudentized" "Rosenbaum" 0.525
"9929" "Unstudentized" "Rosenbaum" 0.628
"9930" "Unstudentized" "Rosenbaum" 0.828
"9931" "Unstudentized" "Rosenbaum" 0.222
"9932" "Unstudentized" "Rosenbaum" 0.076
"9933" "Unstudentized" "Rosenbaum" 0.964
"9934" "Unstudentized" "Rosenbaum" 0.651
"9935" "Unstudentized" "Rosenbaum" 0.301
"9936" "Unstudentized" "Rosenbaum" 0.855
"9937" "Unstudentized" "Rosenbaum" 0.108
"9938" "Unstudentized" "Rosenbaum" 0.985
"9939" "Unstudentized" "Rosenbaum" 0.845
"9940" "Unstudentized" "Rosenbaum" 0.202
"9941" "Unstudentized" "Rosenbaum" 0.649
"9942" "Unstudentized" "Rosenbaum" 0.647
"9943" "Unstudentized" "Rosenbaum" 0.219
"9944" "Unstudentized" "Rosenbaum" 0.107
"9945" "Unstudentized" "Rosenbaum" 0.893
"9946" "Unstudentized" "Rosenbaum" 0.17
"9947" "Unstudentized" "Rosenbaum" 0.291
"9948" "Unstudentized" "Rosenbaum" 0.325
"9949" "Unstudentized" "Rosenbaum" 0.427
"9950" "Unstudentized" "Rosenbaum" 0.129
"9951" "Unstudentized" "Rosenbaum" 0.306
"9952" "Unstudentized" "Rosenbaum" 0.7
"9953" "Unstudentized" "Rosenbaum" 0.345
"9954" "Unstudentized" "Rosenbaum" 0.95
"9955" "Unstudentized" "Rosenbaum" 0.683
"9956" "Unstudentized" "Rosenbaum" 0.524
"9957" "Unstudentized" "Rosenbaum" 0.611
"9958" "Unstudentized" "Rosenbaum" 0.613
"9959" "Unstudentized" "Rosenbaum" 0.239
"9960" "Unstudentized" "Rosenbaum" 0.065
"9961" "Unstudentized" "Rosenbaum" 0.997
"9962" "Unstudentized" "Rosenbaum" 0.267
"9963" "Unstudentized" "Rosenbaum" 0.098
"9964" "Unstudentized" "Rosenbaum" 0.398
"9965" "Unstudentized" "Rosenbaum" 0.659
"9966" "Unstudentized" "Rosenbaum" 0.078
"9967" "Unstudentized" "Rosenbaum" 0.557
"9968" "Unstudentized" "Rosenbaum" 0.026
"9969" "Unstudentized" "Rosenbaum" 0.791
"9970" "Unstudentized" "Rosenbaum" 0.284
"9971" "Unstudentized" "Rosenbaum" 0.033
"9972" "Unstudentized" "Rosenbaum" 0.358
"9973" "Unstudentized" "Rosenbaum" 0.941
"9974" "Unstudentized" "Rosenbaum" 0
"9975" "Unstudentized" "Rosenbaum" 0.841
"9976" "Unstudentized" "Rosenbaum" 0.217
"9977" "Unstudentized" "Rosenbaum" 0.038
"9978" "Unstudentized" "Rosenbaum" 0.473
"9979" "Unstudentized" "Rosenbaum" 0.26
"9980" "Unstudentized" "Rosenbaum" 0.048
"9981" "Unstudentized" "Rosenbaum" 0.071
"9982" "Unstudentized" "Rosenbaum" 0.116
"9983" "Unstudentized" "Rosenbaum" 0.012
"9984" "Unstudentized" "Rosenbaum" 0.301
"9985" "Unstudentized" "Rosenbaum" 0.887
"9986" "Unstudentized" "Rosenbaum" 0.518
"9987" "Unstudentized" "Rosenbaum" 0.025
"9988" "Unstudentized" "Rosenbaum" 0.002
"9989" "Unstudentized" "Rosenbaum" 0.344
"9990" "Unstudentized" "Rosenbaum" 0.564
"9991" "Unstudentized" "Rosenbaum" 0.837
"9992" "Unstudentized" "Rosenbaum" 0.771
"9993" "Unstudentized" "Rosenbaum" 0.833
"9994" "Unstudentized" "Rosenbaum" 0.319
"9995" "Unstudentized" "Rosenbaum" 0.195
"9996" "Unstudentized" "Rosenbaum" 0.135
"9997" "Unstudentized" "Rosenbaum" 0.218
"9998" "Unstudentized" "Rosenbaum" 0.397
"9999" "Unstudentized" "Rosenbaum" 0.069
"10000" "Unstudentized" "Rosenbaum" 0.008
"10001" "Classic t-statistic" "Rosenbaum" 0.507
"10002" "Classic t-statistic" "Rosenbaum" 0.527
"10003" "Classic t-statistic" "Rosenbaum" 0.016
"10004" "Classic t-statistic" "Rosenbaum" 0.229
"10005" "Classic t-statistic" "Rosenbaum" 0.087
"10006" "Classic t-statistic" "Rosenbaum" 0.358
"10007" "Classic t-statistic" "Rosenbaum" 0.362
"10008" "Classic t-statistic" "Rosenbaum" 0.108
"10009" "Classic t-statistic" "Rosenbaum" 0.09
"10010" "Classic t-statistic" "Rosenbaum" 0.173
"10011" "Classic t-statistic" "Rosenbaum" 0.321
"10012" "Classic t-statistic" "Rosenbaum" 0.852
"10013" "Classic t-statistic" "Rosenbaum" 0.655
"10014" "Classic t-statistic" "Rosenbaum" 0.246
"10015" "Classic t-statistic" "Rosenbaum" 0.396
"10016" "Classic t-statistic" "Rosenbaum" 0.569
"10017" "Classic t-statistic" "Rosenbaum" 0.315
"10018" "Classic t-statistic" "Rosenbaum" 0.395
"10019" "Classic t-statistic" "Rosenbaum" 0.262
"10020" "Classic t-statistic" "Rosenbaum" 0.484
"10021" "Classic t-statistic" "Rosenbaum" 0.484
"10022" "Classic t-statistic" "Rosenbaum" 0.479
"10023" "Classic t-statistic" "Rosenbaum" 0.588
"10024" "Classic t-statistic" "Rosenbaum" 0.868
"10025" "Classic t-statistic" "Rosenbaum" 0.169
"10026" "Classic t-statistic" "Rosenbaum" 0.26
"10027" "Classic t-statistic" "Rosenbaum" 0.217
"10028" "Classic t-statistic" "Rosenbaum" 0.08
"10029" "Classic t-statistic" "Rosenbaum" 0.013
"10030" "Classic t-statistic" "Rosenbaum" 0.418
"10031" "Classic t-statistic" "Rosenbaum" 0.354
"10032" "Classic t-statistic" "Rosenbaum" 0.641
"10033" "Classic t-statistic" "Rosenbaum" 0.663
"10034" "Classic t-statistic" "Rosenbaum" 0.903
"10035" "Classic t-statistic" "Rosenbaum" 0.716
"10036" "Classic t-statistic" "Rosenbaum" 0.69
"10037" "Classic t-statistic" "Rosenbaum" 0.908
"10038" "Classic t-statistic" "Rosenbaum" 0.555
"10039" "Classic t-statistic" "Rosenbaum" 0.703
"10040" "Classic t-statistic" "Rosenbaum" 0.079
"10041" "Classic t-statistic" "Rosenbaum" 0.344
"10042" "Classic t-statistic" "Rosenbaum" 0.775
"10043" "Classic t-statistic" "Rosenbaum" 0.788
"10044" "Classic t-statistic" "Rosenbaum" 0.889
"10045" "Classic t-statistic" "Rosenbaum" 0.724
"10046" "Classic t-statistic" "Rosenbaum" 0.872
"10047" "Classic t-statistic" "Rosenbaum" 0.677
"10048" "Classic t-statistic" "Rosenbaum" 0.658
"10049" "Classic t-statistic" "Rosenbaum" 0.359
"10050" "Classic t-statistic" "Rosenbaum" 0.258
"10051" "Classic t-statistic" "Rosenbaum" 0.328
"10052" "Classic t-statistic" "Rosenbaum" 0.26
"10053" "Classic t-statistic" "Rosenbaum" 0.607
"10054" "Classic t-statistic" "Rosenbaum" 0.484
"10055" "Classic t-statistic" "Rosenbaum" 0.525
"10056" "Classic t-statistic" "Rosenbaum" 0.723
"10057" "Classic t-statistic" "Rosenbaum" 0.54
"10058" "Classic t-statistic" "Rosenbaum" 0.113
"10059" "Classic t-statistic" "Rosenbaum" 0.614
"10060" "Classic t-statistic" "Rosenbaum" 0.073
"10061" "Classic t-statistic" "Rosenbaum" 0.584
"10062" "Classic t-statistic" "Rosenbaum" 0.868
"10063" "Classic t-statistic" "Rosenbaum" 0.285
"10064" "Classic t-statistic" "Rosenbaum" 0.608
"10065" "Classic t-statistic" "Rosenbaum" 0.366
"10066" "Classic t-statistic" "Rosenbaum" 0.174
"10067" "Classic t-statistic" "Rosenbaum" 0.816
"10068" "Classic t-statistic" "Rosenbaum" 0.023
"10069" "Classic t-statistic" "Rosenbaum" 0.001
"10070" "Classic t-statistic" "Rosenbaum" 0.924
"10071" "Classic t-statistic" "Rosenbaum" 0.62
"10072" "Classic t-statistic" "Rosenbaum" 0.758
"10073" "Classic t-statistic" "Rosenbaum" 0.16
"10074" "Classic t-statistic" "Rosenbaum" 0.543
"10075" "Classic t-statistic" "Rosenbaum" 0.016
"10076" "Classic t-statistic" "Rosenbaum" 0.16
"10077" "Classic t-statistic" "Rosenbaum" 0.033
"10078" "Classic t-statistic" "Rosenbaum" 0.16
"10079" "Classic t-statistic" "Rosenbaum" 0.274
"10080" "Classic t-statistic" "Rosenbaum" 0.359
"10081" "Classic t-statistic" "Rosenbaum" 0.815
"10082" "Classic t-statistic" "Rosenbaum" 0.124
"10083" "Classic t-statistic" "Rosenbaum" 0.645
"10084" "Classic t-statistic" "Rosenbaum" 0.02
"10085" "Classic t-statistic" "Rosenbaum" 0.292
"10086" "Classic t-statistic" "Rosenbaum" 0.23
"10087" "Classic t-statistic" "Rosenbaum" 0.761
"10088" "Classic t-statistic" "Rosenbaum" 0.977
"10089" "Classic t-statistic" "Rosenbaum" 0.311
"10090" "Classic t-statistic" "Rosenbaum" 0.491
"10091" "Classic t-statistic" "Rosenbaum" 0.027
"10092" "Classic t-statistic" "Rosenbaum" 0.099
"10093" "Classic t-statistic" "Rosenbaum" 0.656
"10094" "Classic t-statistic" "Rosenbaum" 0.785
"10095" "Classic t-statistic" "Rosenbaum" 0.826
"10096" "Classic t-statistic" "Rosenbaum" 0.515
"10097" "Classic t-statistic" "Rosenbaum" 0.267
"10098" "Classic t-statistic" "Rosenbaum" 0.576
"10099" "Classic t-statistic" "Rosenbaum" 0.587
"10100" "Classic t-statistic" "Rosenbaum" 0.611
"10101" "Classic t-statistic" "Rosenbaum" 0.931
"10102" "Classic t-statistic" "Rosenbaum" 0.517
"10103" "Classic t-statistic" "Rosenbaum" 0.158
"10104" "Classic t-statistic" "Rosenbaum" 0.421
"10105" "Classic t-statistic" "Rosenbaum" 0.42
"10106" "Classic t-statistic" "Rosenbaum" 0.34
"10107" "Classic t-statistic" "Rosenbaum" 0.899
"10108" "Classic t-statistic" "Rosenbaum" 0
"10109" "Classic t-statistic" "Rosenbaum" 0.081
"10110" "Classic t-statistic" "Rosenbaum" 0.896
"10111" "Classic t-statistic" "Rosenbaum" 0.112
"10112" "Classic t-statistic" "Rosenbaum" 0.332
"10113" "Classic t-statistic" "Rosenbaum" 0.008
"10114" "Classic t-statistic" "Rosenbaum" 0.263
"10115" "Classic t-statistic" "Rosenbaum" 0.004
"10116" "Classic t-statistic" "Rosenbaum" 0.081
"10117" "Classic t-statistic" "Rosenbaum" 0.197
"10118" "Classic t-statistic" "Rosenbaum" 0.756
"10119" "Classic t-statistic" "Rosenbaum" 0.235
"10120" "Classic t-statistic" "Rosenbaum" 0.272
"10121" "Classic t-statistic" "Rosenbaum" 0.484
"10122" "Classic t-statistic" "Rosenbaum" 0.089
"10123" "Classic t-statistic" "Rosenbaum" 0.621
"10124" "Classic t-statistic" "Rosenbaum" 0.976
"10125" "Classic t-statistic" "Rosenbaum" 0.018
"10126" "Classic t-statistic" "Rosenbaum" 0.447
"10127" "Classic t-statistic" "Rosenbaum" 0.739
"10128" "Classic t-statistic" "Rosenbaum" 0.771
"10129" "Classic t-statistic" "Rosenbaum" 0.013
"10130" "Classic t-statistic" "Rosenbaum" 0.783
"10131" "Classic t-statistic" "Rosenbaum" 0.781
"10132" "Classic t-statistic" "Rosenbaum" 0.583
"10133" "Classic t-statistic" "Rosenbaum" 0.196
"10134" "Classic t-statistic" "Rosenbaum" 0.226
"10135" "Classic t-statistic" "Rosenbaum" 0.069
"10136" "Classic t-statistic" "Rosenbaum" 0.561
"10137" "Classic t-statistic" "Rosenbaum" 0.001
"10138" "Classic t-statistic" "Rosenbaum" 0.742
"10139" "Classic t-statistic" "Rosenbaum" 0.044
"10140" "Classic t-statistic" "Rosenbaum" 0.644
"10141" "Classic t-statistic" "Rosenbaum" 0
"10142" "Classic t-statistic" "Rosenbaum" 0.092
"10143" "Classic t-statistic" "Rosenbaum" 0.745
"10144" "Classic t-statistic" "Rosenbaum" 0.147
"10145" "Classic t-statistic" "Rosenbaum" 0.336
"10146" "Classic t-statistic" "Rosenbaum" 0.05
"10147" "Classic t-statistic" "Rosenbaum" 0.156
"10148" "Classic t-statistic" "Rosenbaum" 0.888
"10149" "Classic t-statistic" "Rosenbaum" 0.746
"10150" "Classic t-statistic" "Rosenbaum" 0.514
"10151" "Classic t-statistic" "Rosenbaum" 0.499
"10152" "Classic t-statistic" "Rosenbaum" 0.763
"10153" "Classic t-statistic" "Rosenbaum" 0.817
"10154" "Classic t-statistic" "Rosenbaum" 0.135
"10155" "Classic t-statistic" "Rosenbaum" 0.283
"10156" "Classic t-statistic" "Rosenbaum" 0.371
"10157" "Classic t-statistic" "Rosenbaum" 0.084
"10158" "Classic t-statistic" "Rosenbaum" 0.079
"10159" "Classic t-statistic" "Rosenbaum" 0.591
"10160" "Classic t-statistic" "Rosenbaum" 0.1
"10161" "Classic t-statistic" "Rosenbaum" 0.918
"10162" "Classic t-statistic" "Rosenbaum" 0.608
"10163" "Classic t-statistic" "Rosenbaum" 0.817
"10164" "Classic t-statistic" "Rosenbaum" 1
"10165" "Classic t-statistic" "Rosenbaum" 0.143
"10166" "Classic t-statistic" "Rosenbaum" 0.385
"10167" "Classic t-statistic" "Rosenbaum" 0.286
"10168" "Classic t-statistic" "Rosenbaum" 0.966
"10169" "Classic t-statistic" "Rosenbaum" 0.646
"10170" "Classic t-statistic" "Rosenbaum" 0.617
"10171" "Classic t-statistic" "Rosenbaum" 0.169
"10172" "Classic t-statistic" "Rosenbaum" 0.238
"10173" "Classic t-statistic" "Rosenbaum" 0.575
"10174" "Classic t-statistic" "Rosenbaum" 0.277
"10175" "Classic t-statistic" "Rosenbaum" 0.462
"10176" "Classic t-statistic" "Rosenbaum" 0.036
"10177" "Classic t-statistic" "Rosenbaum" 0.655
"10178" "Classic t-statistic" "Rosenbaum" 0.227
"10179" "Classic t-statistic" "Rosenbaum" 0.046
"10180" "Classic t-statistic" "Rosenbaum" 0.516
"10181" "Classic t-statistic" "Rosenbaum" 0.638
"10182" "Classic t-statistic" "Rosenbaum" 0.08
"10183" "Classic t-statistic" "Rosenbaum" 0.067
"10184" "Classic t-statistic" "Rosenbaum" 0.688
"10185" "Classic t-statistic" "Rosenbaum" 0.902
"10186" "Classic t-statistic" "Rosenbaum" 0.008
"10187" "Classic t-statistic" "Rosenbaum" 0.215
"10188" "Classic t-statistic" "Rosenbaum" 0.258
"10189" "Classic t-statistic" "Rosenbaum" 0.653
"10190" "Classic t-statistic" "Rosenbaum" 0.984
"10191" "Classic t-statistic" "Rosenbaum" 0.645
"10192" "Classic t-statistic" "Rosenbaum" 0.264
"10193" "Classic t-statistic" "Rosenbaum" 0.935
"10194" "Classic t-statistic" "Rosenbaum" 0.936
"10195" "Classic t-statistic" "Rosenbaum" 0.017
"10196" "Classic t-statistic" "Rosenbaum" 0.076
"10197" "Classic t-statistic" "Rosenbaum" 0.735
"10198" "Classic t-statistic" "Rosenbaum" 0.262
"10199" "Classic t-statistic" "Rosenbaum" 0.777
"10200" "Classic t-statistic" "Rosenbaum" 0.171
"10201" "Classic t-statistic" "Rosenbaum" 0.819
"10202" "Classic t-statistic" "Rosenbaum" 0.683
"10203" "Classic t-statistic" "Rosenbaum" 0.051
"10204" "Classic t-statistic" "Rosenbaum" 0.159
"10205" "Classic t-statistic" "Rosenbaum" 0.255
"10206" "Classic t-statistic" "Rosenbaum" 0.739
"10207" "Classic t-statistic" "Rosenbaum" 0.258
"10208" "Classic t-statistic" "Rosenbaum" 0.254
"10209" "Classic t-statistic" "Rosenbaum" 0.773
"10210" "Classic t-statistic" "Rosenbaum" 0.41
"10211" "Classic t-statistic" "Rosenbaum" 0.796
"10212" "Classic t-statistic" "Rosenbaum" 0.617
"10213" "Classic t-statistic" "Rosenbaum" 0.171
"10214" "Classic t-statistic" "Rosenbaum" 0.609
"10215" "Classic t-statistic" "Rosenbaum" 0.725
"10216" "Classic t-statistic" "Rosenbaum" 0.035
"10217" "Classic t-statistic" "Rosenbaum" 0.016
"10218" "Classic t-statistic" "Rosenbaum" 0.872
"10219" "Classic t-statistic" "Rosenbaum" 0.12
"10220" "Classic t-statistic" "Rosenbaum" 0.046
"10221" "Classic t-statistic" "Rosenbaum" 0.011
"10222" "Classic t-statistic" "Rosenbaum" 0.189
"10223" "Classic t-statistic" "Rosenbaum" 0.563
"10224" "Classic t-statistic" "Rosenbaum" 0.502
"10225" "Classic t-statistic" "Rosenbaum" 0.449
"10226" "Classic t-statistic" "Rosenbaum" 0.168
"10227" "Classic t-statistic" "Rosenbaum" 0.431
"10228" "Classic t-statistic" "Rosenbaum" 0.221
"10229" "Classic t-statistic" "Rosenbaum" 0.577
"10230" "Classic t-statistic" "Rosenbaum" 0.665
"10231" "Classic t-statistic" "Rosenbaum" 0.985
"10232" "Classic t-statistic" "Rosenbaum" 0.383
"10233" "Classic t-statistic" "Rosenbaum" 0.589
"10234" "Classic t-statistic" "Rosenbaum" 0.418
"10235" "Classic t-statistic" "Rosenbaum" 0.72
"10236" "Classic t-statistic" "Rosenbaum" 0.255
"10237" "Classic t-statistic" "Rosenbaum" 0.741
"10238" "Classic t-statistic" "Rosenbaum" 0.319
"10239" "Classic t-statistic" "Rosenbaum" 0.323
"10240" "Classic t-statistic" "Rosenbaum" 0.254
"10241" "Classic t-statistic" "Rosenbaum" 0.714
"10242" "Classic t-statistic" "Rosenbaum" 0.831
"10243" "Classic t-statistic" "Rosenbaum" 0
"10244" "Classic t-statistic" "Rosenbaum" 0.011
"10245" "Classic t-statistic" "Rosenbaum" 0.74
"10246" "Classic t-statistic" "Rosenbaum" 0.423
"10247" "Classic t-statistic" "Rosenbaum" 0.385
"10248" "Classic t-statistic" "Rosenbaum" 0.665
"10249" "Classic t-statistic" "Rosenbaum" 0.182
"10250" "Classic t-statistic" "Rosenbaum" 0.167
"10251" "Classic t-statistic" "Rosenbaum" 0.653
"10252" "Classic t-statistic" "Rosenbaum" 0.875
"10253" "Classic t-statistic" "Rosenbaum" 0.491
"10254" "Classic t-statistic" "Rosenbaum" 0.956
"10255" "Classic t-statistic" "Rosenbaum" 0.796
"10256" "Classic t-statistic" "Rosenbaum" 0.845
"10257" "Classic t-statistic" "Rosenbaum" 0.012
"10258" "Classic t-statistic" "Rosenbaum" 0.3
"10259" "Classic t-statistic" "Rosenbaum" 0.829
"10260" "Classic t-statistic" "Rosenbaum" 0.015
"10261" "Classic t-statistic" "Rosenbaum" 0.453
"10262" "Classic t-statistic" "Rosenbaum" 0.723
"10263" "Classic t-statistic" "Rosenbaum" 0.393
"10264" "Classic t-statistic" "Rosenbaum" 0.309
"10265" "Classic t-statistic" "Rosenbaum" 0.174
"10266" "Classic t-statistic" "Rosenbaum" 0.562
"10267" "Classic t-statistic" "Rosenbaum" 0.996
"10268" "Classic t-statistic" "Rosenbaum" 0.075
"10269" "Classic t-statistic" "Rosenbaum" 0.063
"10270" "Classic t-statistic" "Rosenbaum" 0.21
"10271" "Classic t-statistic" "Rosenbaum" 0.917
"10272" "Classic t-statistic" "Rosenbaum" 0.379
"10273" "Classic t-statistic" "Rosenbaum" 0.005
"10274" "Classic t-statistic" "Rosenbaum" 0.436
"10275" "Classic t-statistic" "Rosenbaum" 0.584
"10276" "Classic t-statistic" "Rosenbaum" 0.025
"10277" "Classic t-statistic" "Rosenbaum" 0.215
"10278" "Classic t-statistic" "Rosenbaum" 0.451
"10279" "Classic t-statistic" "Rosenbaum" 0.873
"10280" "Classic t-statistic" "Rosenbaum" 0.007
"10281" "Classic t-statistic" "Rosenbaum" 0.604
"10282" "Classic t-statistic" "Rosenbaum" 0.787
"10283" "Classic t-statistic" "Rosenbaum" 0.564
"10284" "Classic t-statistic" "Rosenbaum" 0.001
"10285" "Classic t-statistic" "Rosenbaum" 0.219
"10286" "Classic t-statistic" "Rosenbaum" 0.465
"10287" "Classic t-statistic" "Rosenbaum" 0.185
"10288" "Classic t-statistic" "Rosenbaum" 0.826
"10289" "Classic t-statistic" "Rosenbaum" 0.574
"10290" "Classic t-statistic" "Rosenbaum" 0.863
"10291" "Classic t-statistic" "Rosenbaum" 0.253
"10292" "Classic t-statistic" "Rosenbaum" 0.687
"10293" "Classic t-statistic" "Rosenbaum" 0.187
"10294" "Classic t-statistic" "Rosenbaum" 0.951
"10295" "Classic t-statistic" "Rosenbaum" 0.725
"10296" "Classic t-statistic" "Rosenbaum" 0.562
"10297" "Classic t-statistic" "Rosenbaum" 0.212
"10298" "Classic t-statistic" "Rosenbaum" 0.612
"10299" "Classic t-statistic" "Rosenbaum" 0.185
"10300" "Classic t-statistic" "Rosenbaum" 0.796
"10301" "Classic t-statistic" "Rosenbaum" 0.241
"10302" "Classic t-statistic" "Rosenbaum" 0.011
"10303" "Classic t-statistic" "Rosenbaum" 0.089
"10304" "Classic t-statistic" "Rosenbaum" 0.928
"10305" "Classic t-statistic" "Rosenbaum" 0.041
"10306" "Classic t-statistic" "Rosenbaum" 0.026
"10307" "Classic t-statistic" "Rosenbaum" 0.234
"10308" "Classic t-statistic" "Rosenbaum" 0.182
"10309" "Classic t-statistic" "Rosenbaum" 0.444
"10310" "Classic t-statistic" "Rosenbaum" 0.04
"10311" "Classic t-statistic" "Rosenbaum" 0.598
"10312" "Classic t-statistic" "Rosenbaum" 0.263
"10313" "Classic t-statistic" "Rosenbaum" 0.614
"10314" "Classic t-statistic" "Rosenbaum" 0.015
"10315" "Classic t-statistic" "Rosenbaum" 0.034
"10316" "Classic t-statistic" "Rosenbaum" 0.654
"10317" "Classic t-statistic" "Rosenbaum" 0.884
"10318" "Classic t-statistic" "Rosenbaum" 0.457
"10319" "Classic t-statistic" "Rosenbaum" 0.483
"10320" "Classic t-statistic" "Rosenbaum" 0.446
"10321" "Classic t-statistic" "Rosenbaum" 0.193
"10322" "Classic t-statistic" "Rosenbaum" 0.523
"10323" "Classic t-statistic" "Rosenbaum" 0.838
"10324" "Classic t-statistic" "Rosenbaum" 0.075
"10325" "Classic t-statistic" "Rosenbaum" 0.218
"10326" "Classic t-statistic" "Rosenbaum" 0.885
"10327" "Classic t-statistic" "Rosenbaum" 0.283
"10328" "Classic t-statistic" "Rosenbaum" 0.97
"10329" "Classic t-statistic" "Rosenbaum" 0.719
"10330" "Classic t-statistic" "Rosenbaum" 0.355
"10331" "Classic t-statistic" "Rosenbaum" 0.35
"10332" "Classic t-statistic" "Rosenbaum" 0.897
"10333" "Classic t-statistic" "Rosenbaum" 0.672
"10334" "Classic t-statistic" "Rosenbaum" 0.289
"10335" "Classic t-statistic" "Rosenbaum" 0.707
"10336" "Classic t-statistic" "Rosenbaum" 0.318
"10337" "Classic t-statistic" "Rosenbaum" 0.845
"10338" "Classic t-statistic" "Rosenbaum" 0.165
"10339" "Classic t-statistic" "Rosenbaum" 0.16
"10340" "Classic t-statistic" "Rosenbaum" 0.013
"10341" "Classic t-statistic" "Rosenbaum" 0.674
"10342" "Classic t-statistic" "Rosenbaum" 0.005
"10343" "Classic t-statistic" "Rosenbaum" 0.503
"10344" "Classic t-statistic" "Rosenbaum" 0.977
"10345" "Classic t-statistic" "Rosenbaum" 0.515
"10346" "Classic t-statistic" "Rosenbaum" 0.579
"10347" "Classic t-statistic" "Rosenbaum" 0.002
"10348" "Classic t-statistic" "Rosenbaum" 0.285
"10349" "Classic t-statistic" "Rosenbaum" 0.355
"10350" "Classic t-statistic" "Rosenbaum" 0.936
"10351" "Classic t-statistic" "Rosenbaum" 0.121
"10352" "Classic t-statistic" "Rosenbaum" 0.209
"10353" "Classic t-statistic" "Rosenbaum" 0.86
"10354" "Classic t-statistic" "Rosenbaum" 0.864
"10355" "Classic t-statistic" "Rosenbaum" 0.038
"10356" "Classic t-statistic" "Rosenbaum" 0.006
"10357" "Classic t-statistic" "Rosenbaum" 0.859
"10358" "Classic t-statistic" "Rosenbaum" 0.083
"10359" "Classic t-statistic" "Rosenbaum" 0.521
"10360" "Classic t-statistic" "Rosenbaum" 0.12
"10361" "Classic t-statistic" "Rosenbaum" 0.052
"10362" "Classic t-statistic" "Rosenbaum" 0.895
"10363" "Classic t-statistic" "Rosenbaum" 0.837
"10364" "Classic t-statistic" "Rosenbaum" 0.261
"10365" "Classic t-statistic" "Rosenbaum" 0.037
"10366" "Classic t-statistic" "Rosenbaum" 0.576
"10367" "Classic t-statistic" "Rosenbaum" 0.162
"10368" "Classic t-statistic" "Rosenbaum" 0.007
"10369" "Classic t-statistic" "Rosenbaum" 0.93
"10370" "Classic t-statistic" "Rosenbaum" 0.818
"10371" "Classic t-statistic" "Rosenbaum" 0.063
"10372" "Classic t-statistic" "Rosenbaum" 0.05
"10373" "Classic t-statistic" "Rosenbaum" 0.518
"10374" "Classic t-statistic" "Rosenbaum" 0.209
"10375" "Classic t-statistic" "Rosenbaum" 0.092
"10376" "Classic t-statistic" "Rosenbaum" 0.154
"10377" "Classic t-statistic" "Rosenbaum" 0.324
"10378" "Classic t-statistic" "Rosenbaum" 0.846
"10379" "Classic t-statistic" "Rosenbaum" 0.883
"10380" "Classic t-statistic" "Rosenbaum" 0.975
"10381" "Classic t-statistic" "Rosenbaum" 0.28
"10382" "Classic t-statistic" "Rosenbaum" 0.794
"10383" "Classic t-statistic" "Rosenbaum" 0.871
"10384" "Classic t-statistic" "Rosenbaum" 0.972
"10385" "Classic t-statistic" "Rosenbaum" 0.973
"10386" "Classic t-statistic" "Rosenbaum" 0.007
"10387" "Classic t-statistic" "Rosenbaum" 0.158
"10388" "Classic t-statistic" "Rosenbaum" 0.284
"10389" "Classic t-statistic" "Rosenbaum" 0.143
"10390" "Classic t-statistic" "Rosenbaum" 0.196
"10391" "Classic t-statistic" "Rosenbaum" 0.818
"10392" "Classic t-statistic" "Rosenbaum" 0.301
"10393" "Classic t-statistic" "Rosenbaum" 0.224
"10394" "Classic t-statistic" "Rosenbaum" 0.049
"10395" "Classic t-statistic" "Rosenbaum" 0.53
"10396" "Classic t-statistic" "Rosenbaum" 0.081
"10397" "Classic t-statistic" "Rosenbaum" 0.622
"10398" "Classic t-statistic" "Rosenbaum" 0.202
"10399" "Classic t-statistic" "Rosenbaum" 0.332
"10400" "Classic t-statistic" "Rosenbaum" 0.417
"10401" "Classic t-statistic" "Rosenbaum" 0.207
"10402" "Classic t-statistic" "Rosenbaum" 0.496
"10403" "Classic t-statistic" "Rosenbaum" 0.22
"10404" "Classic t-statistic" "Rosenbaum" 0.745
"10405" "Classic t-statistic" "Rosenbaum" 0.68
"10406" "Classic t-statistic" "Rosenbaum" 0.305
"10407" "Classic t-statistic" "Rosenbaum" 0.666
"10408" "Classic t-statistic" "Rosenbaum" 0.179
"10409" "Classic t-statistic" "Rosenbaum" 0.718
"10410" "Classic t-statistic" "Rosenbaum" 0.069
"10411" "Classic t-statistic" "Rosenbaum" 0.108
"10412" "Classic t-statistic" "Rosenbaum" 0.028
"10413" "Classic t-statistic" "Rosenbaum" 0.379
"10414" "Classic t-statistic" "Rosenbaum" 0.416
"10415" "Classic t-statistic" "Rosenbaum" 0.981
"10416" "Classic t-statistic" "Rosenbaum" 0.004
"10417" "Classic t-statistic" "Rosenbaum" 0.272
"10418" "Classic t-statistic" "Rosenbaum" 0.228
"10419" "Classic t-statistic" "Rosenbaum" 0.23
"10420" "Classic t-statistic" "Rosenbaum" 0.019
"10421" "Classic t-statistic" "Rosenbaum" 0.559
"10422" "Classic t-statistic" "Rosenbaum" 0.046
"10423" "Classic t-statistic" "Rosenbaum" 0.127
"10424" "Classic t-statistic" "Rosenbaum" 0.205
"10425" "Classic t-statistic" "Rosenbaum" 0.997
"10426" "Classic t-statistic" "Rosenbaum" 0.196
"10427" "Classic t-statistic" "Rosenbaum" 0.548
"10428" "Classic t-statistic" "Rosenbaum" 0.006
"10429" "Classic t-statistic" "Rosenbaum" 0.149
"10430" "Classic t-statistic" "Rosenbaum" 0.008
"10431" "Classic t-statistic" "Rosenbaum" 0.582
"10432" "Classic t-statistic" "Rosenbaum" 0.035
"10433" "Classic t-statistic" "Rosenbaum" 0.101
"10434" "Classic t-statistic" "Rosenbaum" 0.442
"10435" "Classic t-statistic" "Rosenbaum" 0.918
"10436" "Classic t-statistic" "Rosenbaum" 0.103
"10437" "Classic t-statistic" "Rosenbaum" 0.789
"10438" "Classic t-statistic" "Rosenbaum" 0.895
"10439" "Classic t-statistic" "Rosenbaum" 0.319
"10440" "Classic t-statistic" "Rosenbaum" 0.554
"10441" "Classic t-statistic" "Rosenbaum" 0.514
"10442" "Classic t-statistic" "Rosenbaum" 0.404
"10443" "Classic t-statistic" "Rosenbaum" 0.605
"10444" "Classic t-statistic" "Rosenbaum" 0.304
"10445" "Classic t-statistic" "Rosenbaum" 0.735
"10446" "Classic t-statistic" "Rosenbaum" 0.964
"10447" "Classic t-statistic" "Rosenbaum" 0.042
"10448" "Classic t-statistic" "Rosenbaum" 0.168
"10449" "Classic t-statistic" "Rosenbaum" 0.222
"10450" "Classic t-statistic" "Rosenbaum" 0.173
"10451" "Classic t-statistic" "Rosenbaum" 0.452
"10452" "Classic t-statistic" "Rosenbaum" 0.909
"10453" "Classic t-statistic" "Rosenbaum" 0.428
"10454" "Classic t-statistic" "Rosenbaum" 0.829
"10455" "Classic t-statistic" "Rosenbaum" 0.721
"10456" "Classic t-statistic" "Rosenbaum" 0.526
"10457" "Classic t-statistic" "Rosenbaum" 0.158
"10458" "Classic t-statistic" "Rosenbaum" 0.05
"10459" "Classic t-statistic" "Rosenbaum" 0.677
"10460" "Classic t-statistic" "Rosenbaum" 0.241
"10461" "Classic t-statistic" "Rosenbaum" 0.097
"10462" "Classic t-statistic" "Rosenbaum" 0.613
"10463" "Classic t-statistic" "Rosenbaum" 0.116
"10464" "Classic t-statistic" "Rosenbaum" 0.922
"10465" "Classic t-statistic" "Rosenbaum" 0.18
"10466" "Classic t-statistic" "Rosenbaum" 0.001
"10467" "Classic t-statistic" "Rosenbaum" 0.673
"10468" "Classic t-statistic" "Rosenbaum" 0.807
"10469" "Classic t-statistic" "Rosenbaum" 0.035
"10470" "Classic t-statistic" "Rosenbaum" 0.205
"10471" "Classic t-statistic" "Rosenbaum" 0.07
"10472" "Classic t-statistic" "Rosenbaum" 0.517
"10473" "Classic t-statistic" "Rosenbaum" 0.751
"10474" "Classic t-statistic" "Rosenbaum" 0.821
"10475" "Classic t-statistic" "Rosenbaum" 0.93
"10476" "Classic t-statistic" "Rosenbaum" 0.367
"10477" "Classic t-statistic" "Rosenbaum" 0.326
"10478" "Classic t-statistic" "Rosenbaum" 0.084
"10479" "Classic t-statistic" "Rosenbaum" 0.648
"10480" "Classic t-statistic" "Rosenbaum" 0.813
"10481" "Classic t-statistic" "Rosenbaum" 0.001
"10482" "Classic t-statistic" "Rosenbaum" 0.602
"10483" "Classic t-statistic" "Rosenbaum" 0.131
"10484" "Classic t-statistic" "Rosenbaum" 0.188
"10485" "Classic t-statistic" "Rosenbaum" 0.881
"10486" "Classic t-statistic" "Rosenbaum" 0.147
"10487" "Classic t-statistic" "Rosenbaum" 0.038
"10488" "Classic t-statistic" "Rosenbaum" 0.555
"10489" "Classic t-statistic" "Rosenbaum" 0.85
"10490" "Classic t-statistic" "Rosenbaum" 0.35
"10491" "Classic t-statistic" "Rosenbaum" 0.339
"10492" "Classic t-statistic" "Rosenbaum" 0.829
"10493" "Classic t-statistic" "Rosenbaum" 0.069
"10494" "Classic t-statistic" "Rosenbaum" 0.018
"10495" "Classic t-statistic" "Rosenbaum" 0.013
"10496" "Classic t-statistic" "Rosenbaum" 0.779
"10497" "Classic t-statistic" "Rosenbaum" 0.839
"10498" "Classic t-statistic" "Rosenbaum" 0.266
"10499" "Classic t-statistic" "Rosenbaum" 0.532
"10500" "Classic t-statistic" "Rosenbaum" 0.95
"10501" "Classic t-statistic" "Rosenbaum" 0.462
"10502" "Classic t-statistic" "Rosenbaum" 0.622
"10503" "Classic t-statistic" "Rosenbaum" 0.696
"10504" "Classic t-statistic" "Rosenbaum" 0.272
"10505" "Classic t-statistic" "Rosenbaum" 0.022
"10506" "Classic t-statistic" "Rosenbaum" 0.541
"10507" "Classic t-statistic" "Rosenbaum" 0.668
"10508" "Classic t-statistic" "Rosenbaum" 0.583
"10509" "Classic t-statistic" "Rosenbaum" 0.784
"10510" "Classic t-statistic" "Rosenbaum" 0.742
"10511" "Classic t-statistic" "Rosenbaum" 0.285
"10512" "Classic t-statistic" "Rosenbaum" 0.562
"10513" "Classic t-statistic" "Rosenbaum" 0.218
"10514" "Classic t-statistic" "Rosenbaum" 0.765
"10515" "Classic t-statistic" "Rosenbaum" 0.649
"10516" "Classic t-statistic" "Rosenbaum" 0.447
"10517" "Classic t-statistic" "Rosenbaum" 0.667
"10518" "Classic t-statistic" "Rosenbaum" 0.767
"10519" "Classic t-statistic" "Rosenbaum" 0.086
"10520" "Classic t-statistic" "Rosenbaum" 0.804
"10521" "Classic t-statistic" "Rosenbaum" 0.76
"10522" "Classic t-statistic" "Rosenbaum" 0.854
"10523" "Classic t-statistic" "Rosenbaum" 0.568
"10524" "Classic t-statistic" "Rosenbaum" 0.209
"10525" "Classic t-statistic" "Rosenbaum" 0.337
"10526" "Classic t-statistic" "Rosenbaum" 0.104
"10527" "Classic t-statistic" "Rosenbaum" 0.002
"10528" "Classic t-statistic" "Rosenbaum" 0.62
"10529" "Classic t-statistic" "Rosenbaum" 0.376
"10530" "Classic t-statistic" "Rosenbaum" 0.733
"10531" "Classic t-statistic" "Rosenbaum" 0.939
"10532" "Classic t-statistic" "Rosenbaum" 0.292
"10533" "Classic t-statistic" "Rosenbaum" 0.143
"10534" "Classic t-statistic" "Rosenbaum" 0.647
"10535" "Classic t-statistic" "Rosenbaum" 0.278
"10536" "Classic t-statistic" "Rosenbaum" 0.944
"10537" "Classic t-statistic" "Rosenbaum" 0.401
"10538" "Classic t-statistic" "Rosenbaum" 0.14
"10539" "Classic t-statistic" "Rosenbaum" 0.222
"10540" "Classic t-statistic" "Rosenbaum" 0.36
"10541" "Classic t-statistic" "Rosenbaum" 0.226
"10542" "Classic t-statistic" "Rosenbaum" 0.843
"10543" "Classic t-statistic" "Rosenbaum" 0.947
"10544" "Classic t-statistic" "Rosenbaum" 0.395
"10545" "Classic t-statistic" "Rosenbaum" 0.43
"10546" "Classic t-statistic" "Rosenbaum" 0.056
"10547" "Classic t-statistic" "Rosenbaum" 0.267
"10548" "Classic t-statistic" "Rosenbaum" 0.171
"10549" "Classic t-statistic" "Rosenbaum" 0.676
"10550" "Classic t-statistic" "Rosenbaum" 0.533
"10551" "Classic t-statistic" "Rosenbaum" 0.383
"10552" "Classic t-statistic" "Rosenbaum" 0.851
"10553" "Classic t-statistic" "Rosenbaum" 0.014
"10554" "Classic t-statistic" "Rosenbaum" 0.286
"10555" "Classic t-statistic" "Rosenbaum" 0.07
"10556" "Classic t-statistic" "Rosenbaum" 0.505
"10557" "Classic t-statistic" "Rosenbaum" 0.584
"10558" "Classic t-statistic" "Rosenbaum" 0.578
"10559" "Classic t-statistic" "Rosenbaum" 0.913
"10560" "Classic t-statistic" "Rosenbaum" 0.988
"10561" "Classic t-statistic" "Rosenbaum" 0.018
"10562" "Classic t-statistic" "Rosenbaum" 0.579
"10563" "Classic t-statistic" "Rosenbaum" 0.73
"10564" "Classic t-statistic" "Rosenbaum" 0.481
"10565" "Classic t-statistic" "Rosenbaum" 0.495
"10566" "Classic t-statistic" "Rosenbaum" 0.042
"10567" "Classic t-statistic" "Rosenbaum" 0.059
"10568" "Classic t-statistic" "Rosenbaum" 0.793
"10569" "Classic t-statistic" "Rosenbaum" 0.738
"10570" "Classic t-statistic" "Rosenbaum" 0.419
"10571" "Classic t-statistic" "Rosenbaum" 0.046
"10572" "Classic t-statistic" "Rosenbaum" 0.373
"10573" "Classic t-statistic" "Rosenbaum" 0.879
"10574" "Classic t-statistic" "Rosenbaum" 0.49
"10575" "Classic t-statistic" "Rosenbaum" 0.753
"10576" "Classic t-statistic" "Rosenbaum" 0.85
"10577" "Classic t-statistic" "Rosenbaum" 0.317
"10578" "Classic t-statistic" "Rosenbaum" 0.298
"10579" "Classic t-statistic" "Rosenbaum" 0.018
"10580" "Classic t-statistic" "Rosenbaum" 0.835
"10581" "Classic t-statistic" "Rosenbaum" 0.334
"10582" "Classic t-statistic" "Rosenbaum" 0.662
"10583" "Classic t-statistic" "Rosenbaum" 0.013
"10584" "Classic t-statistic" "Rosenbaum" 0.066
"10585" "Classic t-statistic" "Rosenbaum" 0.175
"10586" "Classic t-statistic" "Rosenbaum" 0.928
"10587" "Classic t-statistic" "Rosenbaum" 0.744
"10588" "Classic t-statistic" "Rosenbaum" 0.112
"10589" "Classic t-statistic" "Rosenbaum" 0.299
"10590" "Classic t-statistic" "Rosenbaum" 0.847
"10591" "Classic t-statistic" "Rosenbaum" 0.228
"10592" "Classic t-statistic" "Rosenbaum" 0.126
"10593" "Classic t-statistic" "Rosenbaum" 0.001
"10594" "Classic t-statistic" "Rosenbaum" 0.257
"10595" "Classic t-statistic" "Rosenbaum" 0.287
"10596" "Classic t-statistic" "Rosenbaum" 0.697
"10597" "Classic t-statistic" "Rosenbaum" 0.731
"10598" "Classic t-statistic" "Rosenbaum" 0.474
"10599" "Classic t-statistic" "Rosenbaum" 0.13
"10600" "Classic t-statistic" "Rosenbaum" 0.89
"10601" "Classic t-statistic" "Rosenbaum" 0.181
"10602" "Classic t-statistic" "Rosenbaum" 0.355
"10603" "Classic t-statistic" "Rosenbaum" 0.399
"10604" "Classic t-statistic" "Rosenbaum" 0.329
"10605" "Classic t-statistic" "Rosenbaum" 0.323
"10606" "Classic t-statistic" "Rosenbaum" 0.417
"10607" "Classic t-statistic" "Rosenbaum" 0.007
"10608" "Classic t-statistic" "Rosenbaum" 0.274
"10609" "Classic t-statistic" "Rosenbaum" 0.017
"10610" "Classic t-statistic" "Rosenbaum" 0.297
"10611" "Classic t-statistic" "Rosenbaum" 0.253
"10612" "Classic t-statistic" "Rosenbaum" 0.266
"10613" "Classic t-statistic" "Rosenbaum" 0.583
"10614" "Classic t-statistic" "Rosenbaum" 0.225
"10615" "Classic t-statistic" "Rosenbaum" 0.545
"10616" "Classic t-statistic" "Rosenbaum" 0.761
"10617" "Classic t-statistic" "Rosenbaum" 0.785
"10618" "Classic t-statistic" "Rosenbaum" 0.955
"10619" "Classic t-statistic" "Rosenbaum" 0.972
"10620" "Classic t-statistic" "Rosenbaum" 0.619
"10621" "Classic t-statistic" "Rosenbaum" 0.323
"10622" "Classic t-statistic" "Rosenbaum" 0.425
"10623" "Classic t-statistic" "Rosenbaum" 0.06
"10624" "Classic t-statistic" "Rosenbaum" 0.349
"10625" "Classic t-statistic" "Rosenbaum" 0.27
"10626" "Classic t-statistic" "Rosenbaum" 0.832
"10627" "Classic t-statistic" "Rosenbaum" 0.093
"10628" "Classic t-statistic" "Rosenbaum" 0.432
"10629" "Classic t-statistic" "Rosenbaum" 0.679
"10630" "Classic t-statistic" "Rosenbaum" 0.72
"10631" "Classic t-statistic" "Rosenbaum" 0.962
"10632" "Classic t-statistic" "Rosenbaum" 0.714
"10633" "Classic t-statistic" "Rosenbaum" 0.869
"10634" "Classic t-statistic" "Rosenbaum" 0.097
"10635" "Classic t-statistic" "Rosenbaum" 0.636
"10636" "Classic t-statistic" "Rosenbaum" 0.361
"10637" "Classic t-statistic" "Rosenbaum" 0.875
"10638" "Classic t-statistic" "Rosenbaum" 0.667
"10639" "Classic t-statistic" "Rosenbaum" 0.867
"10640" "Classic t-statistic" "Rosenbaum" 0.021
"10641" "Classic t-statistic" "Rosenbaum" 0.255
"10642" "Classic t-statistic" "Rosenbaum" 0.203
"10643" "Classic t-statistic" "Rosenbaum" 0.831
"10644" "Classic t-statistic" "Rosenbaum" 0.334
"10645" "Classic t-statistic" "Rosenbaum" 0.806
"10646" "Classic t-statistic" "Rosenbaum" 0
"10647" "Classic t-statistic" "Rosenbaum" 0.052
"10648" "Classic t-statistic" "Rosenbaum" 0.172
"10649" "Classic t-statistic" "Rosenbaum" 0.647
"10650" "Classic t-statistic" "Rosenbaum" 0.695
"10651" "Classic t-statistic" "Rosenbaum" 0.158
"10652" "Classic t-statistic" "Rosenbaum" 0.91
"10653" "Classic t-statistic" "Rosenbaum" 0.089
"10654" "Classic t-statistic" "Rosenbaum" 0.643
"10655" "Classic t-statistic" "Rosenbaum" 0.265
"10656" "Classic t-statistic" "Rosenbaum" 0.427
"10657" "Classic t-statistic" "Rosenbaum" 0.085
"10658" "Classic t-statistic" "Rosenbaum" 0.243
"10659" "Classic t-statistic" "Rosenbaum" 0.066
"10660" "Classic t-statistic" "Rosenbaum" 0.775
"10661" "Classic t-statistic" "Rosenbaum" 0.749
"10662" "Classic t-statistic" "Rosenbaum" 0.242
"10663" "Classic t-statistic" "Rosenbaum" 0.067
"10664" "Classic t-statistic" "Rosenbaum" 0.453
"10665" "Classic t-statistic" "Rosenbaum" 0.943
"10666" "Classic t-statistic" "Rosenbaum" 0.716
"10667" "Classic t-statistic" "Rosenbaum" 0.049
"10668" "Classic t-statistic" "Rosenbaum" 0.393
"10669" "Classic t-statistic" "Rosenbaum" 0.958
"10670" "Classic t-statistic" "Rosenbaum" 0.175
"10671" "Classic t-statistic" "Rosenbaum" 0.138
"10672" "Classic t-statistic" "Rosenbaum" 0.432
"10673" "Classic t-statistic" "Rosenbaum" 0.809
"10674" "Classic t-statistic" "Rosenbaum" 0.017
"10675" "Classic t-statistic" "Rosenbaum" 0.72
"10676" "Classic t-statistic" "Rosenbaum" 0.739
"10677" "Classic t-statistic" "Rosenbaum" 0.662
"10678" "Classic t-statistic" "Rosenbaum" 0.043
"10679" "Classic t-statistic" "Rosenbaum" 0
"10680" "Classic t-statistic" "Rosenbaum" 0.609
"10681" "Classic t-statistic" "Rosenbaum" 0.189
"10682" "Classic t-statistic" "Rosenbaum" 0.178
"10683" "Classic t-statistic" "Rosenbaum" 0.082
"10684" "Classic t-statistic" "Rosenbaum" 0.3
"10685" "Classic t-statistic" "Rosenbaum" 0.67
"10686" "Classic t-statistic" "Rosenbaum" 0.295
"10687" "Classic t-statistic" "Rosenbaum" 0.029
"10688" "Classic t-statistic" "Rosenbaum" 0.087
"10689" "Classic t-statistic" "Rosenbaum" 0.075
"10690" "Classic t-statistic" "Rosenbaum" 0.556
"10691" "Classic t-statistic" "Rosenbaum" 0.001
"10692" "Classic t-statistic" "Rosenbaum" 0.509
"10693" "Classic t-statistic" "Rosenbaum" 0.664
"10694" "Classic t-statistic" "Rosenbaum" 0.455
"10695" "Classic t-statistic" "Rosenbaum" 0.344
"10696" "Classic t-statistic" "Rosenbaum" 0.681
"10697" "Classic t-statistic" "Rosenbaum" 0.899
"10698" "Classic t-statistic" "Rosenbaum" 0.459
"10699" "Classic t-statistic" "Rosenbaum" 0.395
"10700" "Classic t-statistic" "Rosenbaum" 0.789
"10701" "Classic t-statistic" "Rosenbaum" 0.585
"10702" "Classic t-statistic" "Rosenbaum" 0.975
"10703" "Classic t-statistic" "Rosenbaum" 0.062
"10704" "Classic t-statistic" "Rosenbaum" 0.875
"10705" "Classic t-statistic" "Rosenbaum" 0.169
"10706" "Classic t-statistic" "Rosenbaum" 0.028
"10707" "Classic t-statistic" "Rosenbaum" 0.265
"10708" "Classic t-statistic" "Rosenbaum" 0.023
"10709" "Classic t-statistic" "Rosenbaum" 0.715
"10710" "Classic t-statistic" "Rosenbaum" 0.455
"10711" "Classic t-statistic" "Rosenbaum" 0.93
"10712" "Classic t-statistic" "Rosenbaum" 0.018
"10713" "Classic t-statistic" "Rosenbaum" 0.433
"10714" "Classic t-statistic" "Rosenbaum" 0.113
"10715" "Classic t-statistic" "Rosenbaum" 0.502
"10716" "Classic t-statistic" "Rosenbaum" 0.143
"10717" "Classic t-statistic" "Rosenbaum" 0.095
"10718" "Classic t-statistic" "Rosenbaum" 0.943
"10719" "Classic t-statistic" "Rosenbaum" 0.38
"10720" "Classic t-statistic" "Rosenbaum" 0.478
"10721" "Classic t-statistic" "Rosenbaum" 0.617
"10722" "Classic t-statistic" "Rosenbaum" 0.257
"10723" "Classic t-statistic" "Rosenbaum" 0.235
"10724" "Classic t-statistic" "Rosenbaum" 0.609
"10725" "Classic t-statistic" "Rosenbaum" 0.125
"10726" "Classic t-statistic" "Rosenbaum" 0.892
"10727" "Classic t-statistic" "Rosenbaum" 0.879
"10728" "Classic t-statistic" "Rosenbaum" 0.469
"10729" "Classic t-statistic" "Rosenbaum" 0.204
"10730" "Classic t-statistic" "Rosenbaum" 0.174
"10731" "Classic t-statistic" "Rosenbaum" 0.003
"10732" "Classic t-statistic" "Rosenbaum" 0.41
"10733" "Classic t-statistic" "Rosenbaum" 0.078
"10734" "Classic t-statistic" "Rosenbaum" 0.54
"10735" "Classic t-statistic" "Rosenbaum" 0.078
"10736" "Classic t-statistic" "Rosenbaum" 0.325
"10737" "Classic t-statistic" "Rosenbaum" 0.681
"10738" "Classic t-statistic" "Rosenbaum" 0.978
"10739" "Classic t-statistic" "Rosenbaum" 0.256
"10740" "Classic t-statistic" "Rosenbaum" 0.426
"10741" "Classic t-statistic" "Rosenbaum" 0.07
"10742" "Classic t-statistic" "Rosenbaum" 0.116
"10743" "Classic t-statistic" "Rosenbaum" 0.71
"10744" "Classic t-statistic" "Rosenbaum" 0.047
"10745" "Classic t-statistic" "Rosenbaum" 0.017
"10746" "Classic t-statistic" "Rosenbaum" 0.908
"10747" "Classic t-statistic" "Rosenbaum" 0.648
"10748" "Classic t-statistic" "Rosenbaum" 0.141
"10749" "Classic t-statistic" "Rosenbaum" 0.665
"10750" "Classic t-statistic" "Rosenbaum" 0.772
"10751" "Classic t-statistic" "Rosenbaum" 0.936
"10752" "Classic t-statistic" "Rosenbaum" 0.049
"10753" "Classic t-statistic" "Rosenbaum" 0.03
"10754" "Classic t-statistic" "Rosenbaum" 0.123
"10755" "Classic t-statistic" "Rosenbaum" 0.282
"10756" "Classic t-statistic" "Rosenbaum" 0.048
"10757" "Classic t-statistic" "Rosenbaum" 0.23
"10758" "Classic t-statistic" "Rosenbaum" 0.555
"10759" "Classic t-statistic" "Rosenbaum" 0.747
"10760" "Classic t-statistic" "Rosenbaum" 0.002
"10761" "Classic t-statistic" "Rosenbaum" 0.008
"10762" "Classic t-statistic" "Rosenbaum" 0.007
"10763" "Classic t-statistic" "Rosenbaum" 0.612
"10764" "Classic t-statistic" "Rosenbaum" 0.725
"10765" "Classic t-statistic" "Rosenbaum" 0.488
"10766" "Classic t-statistic" "Rosenbaum" 0.687
"10767" "Classic t-statistic" "Rosenbaum" 0.026
"10768" "Classic t-statistic" "Rosenbaum" 0.541
"10769" "Classic t-statistic" "Rosenbaum" 0.555
"10770" "Classic t-statistic" "Rosenbaum" 0.031
"10771" "Classic t-statistic" "Rosenbaum" 0.023
"10772" "Classic t-statistic" "Rosenbaum" 0.119
"10773" "Classic t-statistic" "Rosenbaum" 0.396
"10774" "Classic t-statistic" "Rosenbaum" 0.048
"10775" "Classic t-statistic" "Rosenbaum" 0.442
"10776" "Classic t-statistic" "Rosenbaum" 0.662
"10777" "Classic t-statistic" "Rosenbaum" 0.52
"10778" "Classic t-statistic" "Rosenbaum" 0.692
"10779" "Classic t-statistic" "Rosenbaum" 0.345
"10780" "Classic t-statistic" "Rosenbaum" 0.473
"10781" "Classic t-statistic" "Rosenbaum" 0.19
"10782" "Classic t-statistic" "Rosenbaum" 0.24
"10783" "Classic t-statistic" "Rosenbaum" 0.608
"10784" "Classic t-statistic" "Rosenbaum" 0.338
"10785" "Classic t-statistic" "Rosenbaum" 0.429
"10786" "Classic t-statistic" "Rosenbaum" 0.056
"10787" "Classic t-statistic" "Rosenbaum" 0.3
"10788" "Classic t-statistic" "Rosenbaum" 0.368
"10789" "Classic t-statistic" "Rosenbaum" 0.06
"10790" "Classic t-statistic" "Rosenbaum" 0.688
"10791" "Classic t-statistic" "Rosenbaum" 0.169
"10792" "Classic t-statistic" "Rosenbaum" 0.49
"10793" "Classic t-statistic" "Rosenbaum" 0.731
"10794" "Classic t-statistic" "Rosenbaum" 0.723
"10795" "Classic t-statistic" "Rosenbaum" 0.219
"10796" "Classic t-statistic" "Rosenbaum" 0.705
"10797" "Classic t-statistic" "Rosenbaum" 0.119
"10798" "Classic t-statistic" "Rosenbaum" 0.986
"10799" "Classic t-statistic" "Rosenbaum" 0
"10800" "Classic t-statistic" "Rosenbaum" 0.003
"10801" "Classic t-statistic" "Rosenbaum" 0.52
"10802" "Classic t-statistic" "Rosenbaum" 0.975
"10803" "Classic t-statistic" "Rosenbaum" 0.851
"10804" "Classic t-statistic" "Rosenbaum" 0.15
"10805" "Classic t-statistic" "Rosenbaum" 0.352
"10806" "Classic t-statistic" "Rosenbaum" 0.343
"10807" "Classic t-statistic" "Rosenbaum" 0.398
"10808" "Classic t-statistic" "Rosenbaum" 0.081
"10809" "Classic t-statistic" "Rosenbaum" 0.393
"10810" "Classic t-statistic" "Rosenbaum" 0.397
"10811" "Classic t-statistic" "Rosenbaum" 0.42
"10812" "Classic t-statistic" "Rosenbaum" 0.301
"10813" "Classic t-statistic" "Rosenbaum" 0.832
"10814" "Classic t-statistic" "Rosenbaum" 0.547
"10815" "Classic t-statistic" "Rosenbaum" 0.807
"10816" "Classic t-statistic" "Rosenbaum" 0.377
"10817" "Classic t-statistic" "Rosenbaum" 0.265
"10818" "Classic t-statistic" "Rosenbaum" 0.033
"10819" "Classic t-statistic" "Rosenbaum" 0.004
"10820" "Classic t-statistic" "Rosenbaum" 0.093
"10821" "Classic t-statistic" "Rosenbaum" 0.468
"10822" "Classic t-statistic" "Rosenbaum" 0.135
"10823" "Classic t-statistic" "Rosenbaum" 0.635
"10824" "Classic t-statistic" "Rosenbaum" 0.156
"10825" "Classic t-statistic" "Rosenbaum" 0.007
"10826" "Classic t-statistic" "Rosenbaum" 0.191
"10827" "Classic t-statistic" "Rosenbaum" 0.342
"10828" "Classic t-statistic" "Rosenbaum" 0.005
"10829" "Classic t-statistic" "Rosenbaum" 0.053
"10830" "Classic t-statistic" "Rosenbaum" 0.759
"10831" "Classic t-statistic" "Rosenbaum" 0.263
"10832" "Classic t-statistic" "Rosenbaum" 0.038
"10833" "Classic t-statistic" "Rosenbaum" 0.183
"10834" "Classic t-statistic" "Rosenbaum" 0.896
"10835" "Classic t-statistic" "Rosenbaum" 0.318
"10836" "Classic t-statistic" "Rosenbaum" 0.074
"10837" "Classic t-statistic" "Rosenbaum" 0.5
"10838" "Classic t-statistic" "Rosenbaum" 0.609
"10839" "Classic t-statistic" "Rosenbaum" 0.264
"10840" "Classic t-statistic" "Rosenbaum" 0
"10841" "Classic t-statistic" "Rosenbaum" 0.823
"10842" "Classic t-statistic" "Rosenbaum" 0
"10843" "Classic t-statistic" "Rosenbaum" 0.748
"10844" "Classic t-statistic" "Rosenbaum" 0.7
"10845" "Classic t-statistic" "Rosenbaum" 0.643
"10846" "Classic t-statistic" "Rosenbaum" 0.228
"10847" "Classic t-statistic" "Rosenbaum" 0.795
"10848" "Classic t-statistic" "Rosenbaum" 0.141
"10849" "Classic t-statistic" "Rosenbaum" 0.244
"10850" "Classic t-statistic" "Rosenbaum" 0.552
"10851" "Classic t-statistic" "Rosenbaum" 0.153
"10852" "Classic t-statistic" "Rosenbaum" 0.277
"10853" "Classic t-statistic" "Rosenbaum" 0.658
"10854" "Classic t-statistic" "Rosenbaum" 0.34
"10855" "Classic t-statistic" "Rosenbaum" 0.642
"10856" "Classic t-statistic" "Rosenbaum" 0.576
"10857" "Classic t-statistic" "Rosenbaum" 0.524
"10858" "Classic t-statistic" "Rosenbaum" 0.017
"10859" "Classic t-statistic" "Rosenbaum" 0.625
"10860" "Classic t-statistic" "Rosenbaum" 0.245
"10861" "Classic t-statistic" "Rosenbaum" 0.026
"10862" "Classic t-statistic" "Rosenbaum" 0.474
"10863" "Classic t-statistic" "Rosenbaum" 0.025
"10864" "Classic t-statistic" "Rosenbaum" 0.274
"10865" "Classic t-statistic" "Rosenbaum" 0.052
"10866" "Classic t-statistic" "Rosenbaum" 0.176
"10867" "Classic t-statistic" "Rosenbaum" 0.31
"10868" "Classic t-statistic" "Rosenbaum" 0.436
"10869" "Classic t-statistic" "Rosenbaum" 0.8
"10870" "Classic t-statistic" "Rosenbaum" 0.002
"10871" "Classic t-statistic" "Rosenbaum" 0.689
"10872" "Classic t-statistic" "Rosenbaum" 0.675
"10873" "Classic t-statistic" "Rosenbaum" 0.083
"10874" "Classic t-statistic" "Rosenbaum" 0.794
"10875" "Classic t-statistic" "Rosenbaum" 0.513
"10876" "Classic t-statistic" "Rosenbaum" 0.493
"10877" "Classic t-statistic" "Rosenbaum" 0.995
"10878" "Classic t-statistic" "Rosenbaum" 0.001
"10879" "Classic t-statistic" "Rosenbaum" 0.16
"10880" "Classic t-statistic" "Rosenbaum" 0.062
"10881" "Classic t-statistic" "Rosenbaum" 0.12
"10882" "Classic t-statistic" "Rosenbaum" 0.268
"10883" "Classic t-statistic" "Rosenbaum" 0.248
"10884" "Classic t-statistic" "Rosenbaum" 0.632
"10885" "Classic t-statistic" "Rosenbaum" 0.569
"10886" "Classic t-statistic" "Rosenbaum" 0.639
"10887" "Classic t-statistic" "Rosenbaum" 0.761
"10888" "Classic t-statistic" "Rosenbaum" 0.013
"10889" "Classic t-statistic" "Rosenbaum" 0.306
"10890" "Classic t-statistic" "Rosenbaum" 0.797
"10891" "Classic t-statistic" "Rosenbaum" 0.062
"10892" "Classic t-statistic" "Rosenbaum" 0.585
"10893" "Classic t-statistic" "Rosenbaum" 0.438
"10894" "Classic t-statistic" "Rosenbaum" 0.006
"10895" "Classic t-statistic" "Rosenbaum" 0.15
"10896" "Classic t-statistic" "Rosenbaum" 0.091
"10897" "Classic t-statistic" "Rosenbaum" 0
"10898" "Classic t-statistic" "Rosenbaum" 0.841
"10899" "Classic t-statistic" "Rosenbaum" 0.17
"10900" "Classic t-statistic" "Rosenbaum" 0.102
"10901" "Classic t-statistic" "Rosenbaum" 0.612
"10902" "Classic t-statistic" "Rosenbaum" 0.904
"10903" "Classic t-statistic" "Rosenbaum" 0.824
"10904" "Classic t-statistic" "Rosenbaum" 0.619
"10905" "Classic t-statistic" "Rosenbaum" 0.227
"10906" "Classic t-statistic" "Rosenbaum" 0.932
"10907" "Classic t-statistic" "Rosenbaum" 0.046
"10908" "Classic t-statistic" "Rosenbaum" 0.031
"10909" "Classic t-statistic" "Rosenbaum" 0.31
"10910" "Classic t-statistic" "Rosenbaum" 1
"10911" "Classic t-statistic" "Rosenbaum" 0.512
"10912" "Classic t-statistic" "Rosenbaum" 0.07
"10913" "Classic t-statistic" "Rosenbaum" 0.077
"10914" "Classic t-statistic" "Rosenbaum" 0.057
"10915" "Classic t-statistic" "Rosenbaum" 0.076
"10916" "Classic t-statistic" "Rosenbaum" 0.047
"10917" "Classic t-statistic" "Rosenbaum" 0.238
"10918" "Classic t-statistic" "Rosenbaum" 0.192
"10919" "Classic t-statistic" "Rosenbaum" 0.2
"10920" "Classic t-statistic" "Rosenbaum" 0.08
"10921" "Classic t-statistic" "Rosenbaum" 0.288
"10922" "Classic t-statistic" "Rosenbaum" 0.111
"10923" "Classic t-statistic" "Rosenbaum" 0.063
"10924" "Classic t-statistic" "Rosenbaum" 0.01
"10925" "Classic t-statistic" "Rosenbaum" 0.332
"10926" "Classic t-statistic" "Rosenbaum" 0.729
"10927" "Classic t-statistic" "Rosenbaum" 0.193
"10928" "Classic t-statistic" "Rosenbaum" 0.494
"10929" "Classic t-statistic" "Rosenbaum" 0.621
"10930" "Classic t-statistic" "Rosenbaum" 0.813
"10931" "Classic t-statistic" "Rosenbaum" 0.196
"10932" "Classic t-statistic" "Rosenbaum" 0.063
"10933" "Classic t-statistic" "Rosenbaum" 0.963
"10934" "Classic t-statistic" "Rosenbaum" 0.62
"10935" "Classic t-statistic" "Rosenbaum" 0.281
"10936" "Classic t-statistic" "Rosenbaum" 0.846
"10937" "Classic t-statistic" "Rosenbaum" 0.091
"10938" "Classic t-statistic" "Rosenbaum" 0.985
"10939" "Classic t-statistic" "Rosenbaum" 0.831
"10940" "Classic t-statistic" "Rosenbaum" 0.18
"10941" "Classic t-statistic" "Rosenbaum" 0.641
"10942" "Classic t-statistic" "Rosenbaum" 0.635
"10943" "Classic t-statistic" "Rosenbaum" 0.161
"10944" "Classic t-statistic" "Rosenbaum" 0.087
"10945" "Classic t-statistic" "Rosenbaum" 0.888
"10946" "Classic t-statistic" "Rosenbaum" 0.159
"10947" "Classic t-statistic" "Rosenbaum" 0.275
"10948" "Classic t-statistic" "Rosenbaum" 0.293
"10949" "Classic t-statistic" "Rosenbaum" 0.406
"10950" "Classic t-statistic" "Rosenbaum" 0.117
"10951" "Classic t-statistic" "Rosenbaum" 0.289
"10952" "Classic t-statistic" "Rosenbaum" 0.686
"10953" "Classic t-statistic" "Rosenbaum" 0.321
"10954" "Classic t-statistic" "Rosenbaum" 0.95
"10955" "Classic t-statistic" "Rosenbaum" 0.678
"10956" "Classic t-statistic" "Rosenbaum" 0.495
"10957" "Classic t-statistic" "Rosenbaum" 0.591
"10958" "Classic t-statistic" "Rosenbaum" 0.599
"10959" "Classic t-statistic" "Rosenbaum" 0.222
"10960" "Classic t-statistic" "Rosenbaum" 0.047
"10961" "Classic t-statistic" "Rosenbaum" 0.997
"10962" "Classic t-statistic" "Rosenbaum" 0.235
"10963" "Classic t-statistic" "Rosenbaum" 0.088
"10964" "Classic t-statistic" "Rosenbaum" 0.393
"10965" "Classic t-statistic" "Rosenbaum" 0.649
"10966" "Classic t-statistic" "Rosenbaum" 0.072
"10967" "Classic t-statistic" "Rosenbaum" 0.541
"10968" "Classic t-statistic" "Rosenbaum" 0.02
"10969" "Classic t-statistic" "Rosenbaum" 0.778
"10970" "Classic t-statistic" "Rosenbaum" 0.239
"10971" "Classic t-statistic" "Rosenbaum" 0.021
"10972" "Classic t-statistic" "Rosenbaum" 0.339
"10973" "Classic t-statistic" "Rosenbaum" 0.939
"10974" "Classic t-statistic" "Rosenbaum" 0
"10975" "Classic t-statistic" "Rosenbaum" 0.83
"10976" "Classic t-statistic" "Rosenbaum" 0.178
"10977" "Classic t-statistic" "Rosenbaum" 0.021
"10978" "Classic t-statistic" "Rosenbaum" 0.437
"10979" "Classic t-statistic" "Rosenbaum" 0.233
"10980" "Classic t-statistic" "Rosenbaum" 0.034
"10981" "Classic t-statistic" "Rosenbaum" 0.052
"10982" "Classic t-statistic" "Rosenbaum" 0.098
"10983" "Classic t-statistic" "Rosenbaum" 0.008
"10984" "Classic t-statistic" "Rosenbaum" 0.269
"10985" "Classic t-statistic" "Rosenbaum" 0.878
"10986" "Classic t-statistic" "Rosenbaum" 0.505
"10987" "Classic t-statistic" "Rosenbaum" 0.019
"10988" "Classic t-statistic" "Rosenbaum" 0.001
"10989" "Classic t-statistic" "Rosenbaum" 0.299
"10990" "Classic t-statistic" "Rosenbaum" 0.548
"10991" "Classic t-statistic" "Rosenbaum" 0.826
"10992" "Classic t-statistic" "Rosenbaum" 0.744
"10993" "Classic t-statistic" "Rosenbaum" 0.829
"10994" "Classic t-statistic" "Rosenbaum" 0.297
"10995" "Classic t-statistic" "Rosenbaum" 0.168
"10996" "Classic t-statistic" "Rosenbaum" 0.116
"10997" "Classic t-statistic" "Rosenbaum" 0.197
"10998" "Classic t-statistic" "Rosenbaum" 0.379
"10999" "Classic t-statistic" "Rosenbaum" 0.059
"11000" "Classic t-statistic" "Rosenbaum" 0.004
"11001" "Robust t-statistic" "Rosenbaum" 0.676
"11002" "Robust t-statistic" "Rosenbaum" 0.672
"11003" "Robust t-statistic" "Rosenbaum" 0.077
"11004" "Robust t-statistic" "Rosenbaum" 0.437
"11005" "Robust t-statistic" "Rosenbaum" 0.249
"11006" "Robust t-statistic" "Rosenbaum" 0.522
"11007" "Robust t-statistic" "Rosenbaum" 0.572
"11008" "Robust t-statistic" "Rosenbaum" 0.305
"11009" "Robust t-statistic" "Rosenbaum" 0.279
"11010" "Robust t-statistic" "Rosenbaum" 0.343
"11011" "Robust t-statistic" "Rosenbaum" 0.493
"11012" "Robust t-statistic" "Rosenbaum" 0.902
"11013" "Robust t-statistic" "Rosenbaum" 0.759
"11014" "Robust t-statistic" "Rosenbaum" 0.437
"11015" "Robust t-statistic" "Rosenbaum" 0.585
"11016" "Robust t-statistic" "Rosenbaum" 0.713
"11017" "Robust t-statistic" "Rosenbaum" 0.519
"11018" "Robust t-statistic" "Rosenbaum" 0.548
"11019" "Robust t-statistic" "Rosenbaum" 0.454
"11020" "Robust t-statistic" "Rosenbaum" 0.668
"11021" "Robust t-statistic" "Rosenbaum" 0.64
"11022" "Robust t-statistic" "Rosenbaum" 0.633
"11023" "Robust t-statistic" "Rosenbaum" 0.714
"11024" "Robust t-statistic" "Rosenbaum" 0.901
"11025" "Robust t-statistic" "Rosenbaum" 0.359
"11026" "Robust t-statistic" "Rosenbaum" 0.466
"11027" "Robust t-statistic" "Rosenbaum" 0.403
"11028" "Robust t-statistic" "Rosenbaum" 0.259
"11029" "Robust t-statistic" "Rosenbaum" 0.097
"11030" "Robust t-statistic" "Rosenbaum" 0.604
"11031" "Robust t-statistic" "Rosenbaum" 0.533
"11032" "Robust t-statistic" "Rosenbaum" 0.747
"11033" "Robust t-statistic" "Rosenbaum" 0.768
"11034" "Robust t-statistic" "Rosenbaum" 0.933
"11035" "Robust t-statistic" "Rosenbaum" 0.81
"11036" "Robust t-statistic" "Rosenbaum" 0.787
"11037" "Robust t-statistic" "Rosenbaum" 0.936
"11038" "Robust t-statistic" "Rosenbaum" 0.692
"11039" "Robust t-statistic" "Rosenbaum" 0.817
"11040" "Robust t-statistic" "Rosenbaum" 0.239
"11041" "Robust t-statistic" "Rosenbaum" 0.507
"11042" "Robust t-statistic" "Rosenbaum" 0.84
"11043" "Robust t-statistic" "Rosenbaum" 0.856
"11044" "Robust t-statistic" "Rosenbaum" 0.922
"11045" "Robust t-statistic" "Rosenbaum" 0.815
"11046" "Robust t-statistic" "Rosenbaum" 0.906
"11047" "Robust t-statistic" "Rosenbaum" 0.79
"11048" "Robust t-statistic" "Rosenbaum" 0.769
"11049" "Robust t-statistic" "Rosenbaum" 0.528
"11050" "Robust t-statistic" "Rosenbaum" 0.426
"11051" "Robust t-statistic" "Rosenbaum" 0.511
"11052" "Robust t-statistic" "Rosenbaum" 0.456
"11053" "Robust t-statistic" "Rosenbaum" 0.726
"11054" "Robust t-statistic" "Rosenbaum" 0.616
"11055" "Robust t-statistic" "Rosenbaum" 0.659
"11056" "Robust t-statistic" "Rosenbaum" 0.817
"11057" "Robust t-statistic" "Rosenbaum" 0.68
"11058" "Robust t-statistic" "Rosenbaum" 0.304
"11059" "Robust t-statistic" "Rosenbaum" 0.72
"11060" "Robust t-statistic" "Rosenbaum" 0.219
"11061" "Robust t-statistic" "Rosenbaum" 0.728
"11062" "Robust t-statistic" "Rosenbaum" 0.902
"11063" "Robust t-statistic" "Rosenbaum" 0.439
"11064" "Robust t-statistic" "Rosenbaum" 0.709
"11065" "Robust t-statistic" "Rosenbaum" 0.555
"11066" "Robust t-statistic" "Rosenbaum" 0.369
"11067" "Robust t-statistic" "Rosenbaum" 0.88
"11068" "Robust t-statistic" "Rosenbaum" 0.12
"11069" "Robust t-statistic" "Rosenbaum" 0.01
"11070" "Robust t-statistic" "Rosenbaum" 0.947
"11071" "Robust t-statistic" "Rosenbaum" 0.743
"11072" "Robust t-statistic" "Rosenbaum" 0.832
"11073" "Robust t-statistic" "Rosenbaum" 0.319
"11074" "Robust t-statistic" "Rosenbaum" 0.677
"11075" "Robust t-statistic" "Rosenbaum" 0.149
"11076" "Robust t-statistic" "Rosenbaum" 0.348
"11077" "Robust t-statistic" "Rosenbaum" 0.123
"11078" "Robust t-statistic" "Rosenbaum" 0.316
"11079" "Robust t-statistic" "Rosenbaum" 0.435
"11080" "Robust t-statistic" "Rosenbaum" 0.55
"11081" "Robust t-statistic" "Rosenbaum" 0.882
"11082" "Robust t-statistic" "Rosenbaum" 0.305
"11083" "Robust t-statistic" "Rosenbaum" 0.743
"11084" "Robust t-statistic" "Rosenbaum" 0.146
"11085" "Robust t-statistic" "Rosenbaum" 0.467
"11086" "Robust t-statistic" "Rosenbaum" 0.423
"11087" "Robust t-statistic" "Rosenbaum" 0.855
"11088" "Robust t-statistic" "Rosenbaum" 0.985
"11089" "Robust t-statistic" "Rosenbaum" 0.488
"11090" "Robust t-statistic" "Rosenbaum" 0.639
"11091" "Robust t-statistic" "Rosenbaum" 0.117
"11092" "Robust t-statistic" "Rosenbaum" 0.268
"11093" "Robust t-statistic" "Rosenbaum" 0.768
"11094" "Robust t-statistic" "Rosenbaum" 0.86
"11095" "Robust t-statistic" "Rosenbaum" 0.89
"11096" "Robust t-statistic" "Rosenbaum" 0.663
"11097" "Robust t-statistic" "Rosenbaum" 0.449
"11098" "Robust t-statistic" "Rosenbaum" 0.734
"11099" "Robust t-statistic" "Rosenbaum" 0.711
"11100" "Robust t-statistic" "Rosenbaum" 0.738
"11101" "Robust t-statistic" "Rosenbaum" 0.956
"11102" "Robust t-statistic" "Rosenbaum" 0.65
"11103" "Robust t-statistic" "Rosenbaum" 0.332
"11104" "Robust t-statistic" "Rosenbaum" 0.576
"11105" "Robust t-statistic" "Rosenbaum" 0.605
"11106" "Robust t-statistic" "Rosenbaum" 0.552
"11107" "Robust t-statistic" "Rosenbaum" 0.931
"11108" "Robust t-statistic" "Rosenbaum" 0.013
"11109" "Robust t-statistic" "Rosenbaum" 0.22
"11110" "Robust t-statistic" "Rosenbaum" 0.932
"11111" "Robust t-statistic" "Rosenbaum" 0.328
"11112" "Robust t-statistic" "Rosenbaum" 0.518
"11113" "Robust t-statistic" "Rosenbaum" 0.079
"11114" "Robust t-statistic" "Rosenbaum" 0.429
"11115" "Robust t-statistic" "Rosenbaum" 0.039
"11116" "Robust t-statistic" "Rosenbaum" 0.271
"11117" "Robust t-statistic" "Rosenbaum" 0.395
"11118" "Robust t-statistic" "Rosenbaum" 0.837
"11119" "Robust t-statistic" "Rosenbaum" 0.421
"11120" "Robust t-statistic" "Rosenbaum" 0.457
"11121" "Robust t-statistic" "Rosenbaum" 0.638
"11122" "Robust t-statistic" "Rosenbaum" 0.275
"11123" "Robust t-statistic" "Rosenbaum" 0.746
"11124" "Robust t-statistic" "Rosenbaum" 0.982
"11125" "Robust t-statistic" "Rosenbaum" 0.155
"11126" "Robust t-statistic" "Rosenbaum" 0.591
"11127" "Robust t-statistic" "Rosenbaum" 0.836
"11128" "Robust t-statistic" "Rosenbaum" 0.851
"11129" "Robust t-statistic" "Rosenbaum" 0.073
"11130" "Robust t-statistic" "Rosenbaum" 0.869
"11131" "Robust t-statistic" "Rosenbaum" 0.856
"11132" "Robust t-statistic" "Rosenbaum" 0.743
"11133" "Robust t-statistic" "Rosenbaum" 0.391
"11134" "Robust t-statistic" "Rosenbaum" 0.424
"11135" "Robust t-statistic" "Rosenbaum" 0.18
"11136" "Robust t-statistic" "Rosenbaum" 0.71
"11137" "Robust t-statistic" "Rosenbaum" 0.023
"11138" "Robust t-statistic" "Rosenbaum" 0.818
"11139" "Robust t-statistic" "Rosenbaum" 0.155
"11140" "Robust t-statistic" "Rosenbaum" 0.744
"11141" "Robust t-statistic" "Rosenbaum" 0.014
"11142" "Robust t-statistic" "Rosenbaum" 0.261
"11143" "Robust t-statistic" "Rosenbaum" 0.837
"11144" "Robust t-statistic" "Rosenbaum" 0.306
"11145" "Robust t-statistic" "Rosenbaum" 0.5
"11146" "Robust t-statistic" "Rosenbaum" 0.175
"11147" "Robust t-statistic" "Rosenbaum" 0.369
"11148" "Robust t-statistic" "Rosenbaum" 0.933
"11149" "Robust t-statistic" "Rosenbaum" 0.812
"11150" "Robust t-statistic" "Rosenbaum" 0.678
"11151" "Robust t-statistic" "Rosenbaum" 0.677
"11152" "Robust t-statistic" "Rosenbaum" 0.846
"11153" "Robust t-statistic" "Rosenbaum" 0.89
"11154" "Robust t-statistic" "Rosenbaum" 0.313
"11155" "Robust t-statistic" "Rosenbaum" 0.481
"11156" "Robust t-statistic" "Rosenbaum" 0.542
"11157" "Robust t-statistic" "Rosenbaum" 0.272
"11158" "Robust t-statistic" "Rosenbaum" 0.234
"11159" "Robust t-statistic" "Rosenbaum" 0.716
"11160" "Robust t-statistic" "Rosenbaum" 0.28
"11161" "Robust t-statistic" "Rosenbaum" 0.956
"11162" "Robust t-statistic" "Rosenbaum" 0.715
"11163" "Robust t-statistic" "Rosenbaum" 0.881
"11164" "Robust t-statistic" "Rosenbaum" 1
"11165" "Robust t-statistic" "Rosenbaum" 0.313
"11166" "Robust t-statistic" "Rosenbaum" 0.561
"11167" "Robust t-statistic" "Rosenbaum" 0.47
"11168" "Robust t-statistic" "Rosenbaum" 0.984
"11169" "Robust t-statistic" "Rosenbaum" 0.758
"11170" "Robust t-statistic" "Rosenbaum" 0.724
"11171" "Robust t-statistic" "Rosenbaum" 0.361
"11172" "Robust t-statistic" "Rosenbaum" 0.415
"11173" "Robust t-statistic" "Rosenbaum" 0.714
"11174" "Robust t-statistic" "Rosenbaum" 0.467
"11175" "Robust t-statistic" "Rosenbaum" 0.618
"11176" "Robust t-statistic" "Rosenbaum" 0.147
"11177" "Robust t-statistic" "Rosenbaum" 0.783
"11178" "Robust t-statistic" "Rosenbaum" 0.41
"11179" "Robust t-statistic" "Rosenbaum" 0.199
"11180" "Robust t-statistic" "Rosenbaum" 0.653
"11181" "Robust t-statistic" "Rosenbaum" 0.774
"11182" "Robust t-statistic" "Rosenbaum" 0.293
"11183" "Robust t-statistic" "Rosenbaum" 0.22
"11184" "Robust t-statistic" "Rosenbaum" 0.792
"11185" "Robust t-statistic" "Rosenbaum" 0.928
"11186" "Robust t-statistic" "Rosenbaum" 0.072
"11187" "Robust t-statistic" "Rosenbaum" 0.398
"11188" "Robust t-statistic" "Rosenbaum" 0.439
"11189" "Robust t-statistic" "Rosenbaum" 0.767
"11190" "Robust t-statistic" "Rosenbaum" 0.988
"11191" "Robust t-statistic" "Rosenbaum" 0.745
"11192" "Robust t-statistic" "Rosenbaum" 0.457
"11193" "Robust t-statistic" "Rosenbaum" 0.957
"11194" "Robust t-statistic" "Rosenbaum" 0.958
"11195" "Robust t-statistic" "Rosenbaum" 0.109
"11196" "Robust t-statistic" "Rosenbaum" 0.219
"11197" "Robust t-statistic" "Rosenbaum" 0.828
"11198" "Robust t-statistic" "Rosenbaum" 0.487
"11199" "Robust t-statistic" "Rosenbaum" 0.845
"11200" "Robust t-statistic" "Rosenbaum" 0.374
"11201" "Robust t-statistic" "Rosenbaum" 0.88
"11202" "Robust t-statistic" "Rosenbaum" 0.791
"11203" "Robust t-statistic" "Rosenbaum" 0.211
"11204" "Robust t-statistic" "Rosenbaum" 0.34
"11205" "Robust t-statistic" "Rosenbaum" 0.458
"11206" "Robust t-statistic" "Rosenbaum" 0.838
"11207" "Robust t-statistic" "Rosenbaum" 0.43
"11208" "Robust t-statistic" "Rosenbaum" 0.428
"11209" "Robust t-statistic" "Rosenbaum" 0.852
"11210" "Robust t-statistic" "Rosenbaum" 0.562
"11211" "Robust t-statistic" "Rosenbaum" 0.863
"11212" "Robust t-statistic" "Rosenbaum" 0.714
"11213" "Robust t-statistic" "Rosenbaum" 0.365
"11214" "Robust t-statistic" "Rosenbaum" 0.753
"11215" "Robust t-statistic" "Rosenbaum" 0.818
"11216" "Robust t-statistic" "Rosenbaum" 0.14
"11217" "Robust t-statistic" "Rosenbaum" 0.133
"11218" "Robust t-statistic" "Rosenbaum" 0.901
"11219" "Robust t-statistic" "Rosenbaum" 0.303
"11220" "Robust t-statistic" "Rosenbaum" 0.19
"11221" "Robust t-statistic" "Rosenbaum" 0.086
"11222" "Robust t-statistic" "Rosenbaum" 0.39
"11223" "Robust t-statistic" "Rosenbaum" 0.708
"11224" "Robust t-statistic" "Rosenbaum" 0.64
"11225" "Robust t-statistic" "Rosenbaum" 0.603
"11226" "Robust t-statistic" "Rosenbaum" 0.356
"11227" "Robust t-statistic" "Rosenbaum" 0.609
"11228" "Robust t-statistic" "Rosenbaum" 0.423
"11229" "Robust t-statistic" "Rosenbaum" 0.725
"11230" "Robust t-statistic" "Rosenbaum" 0.772
"11231" "Robust t-statistic" "Rosenbaum" 0.989
"11232" "Robust t-statistic" "Rosenbaum" 0.572
"11233" "Robust t-statistic" "Rosenbaum" 0.718
"11234" "Robust t-statistic" "Rosenbaum" 0.594
"11235" "Robust t-statistic" "Rosenbaum" 0.811
"11236" "Robust t-statistic" "Rosenbaum" 0.415
"11237" "Robust t-statistic" "Rosenbaum" 0.82
"11238" "Robust t-statistic" "Rosenbaum" 0.502
"11239" "Robust t-statistic" "Rosenbaum" 0.494
"11240" "Robust t-statistic" "Rosenbaum" 0.45
"11241" "Robust t-statistic" "Rosenbaum" 0.806
"11242" "Robust t-statistic" "Rosenbaum" 0.882
"11243" "Robust t-statistic" "Rosenbaum" 0.042
"11244" "Robust t-statistic" "Rosenbaum" 0.061
"11245" "Robust t-statistic" "Rosenbaum" 0.825
"11246" "Robust t-statistic" "Rosenbaum" 0.613
"11247" "Robust t-statistic" "Rosenbaum" 0.537
"11248" "Robust t-statistic" "Rosenbaum" 0.785
"11249" "Robust t-statistic" "Rosenbaum" 0.348
"11250" "Robust t-statistic" "Rosenbaum" 0.335
"11251" "Robust t-statistic" "Rosenbaum" 0.748
"11252" "Robust t-statistic" "Rosenbaum" 0.929
"11253" "Robust t-statistic" "Rosenbaum" 0.641
"11254" "Robust t-statistic" "Rosenbaum" 0.98
"11255" "Robust t-statistic" "Rosenbaum" 0.837
"11256" "Robust t-statistic" "Rosenbaum" 0.887
"11257" "Robust t-statistic" "Rosenbaum" 0.135
"11258" "Robust t-statistic" "Rosenbaum" 0.468
"11259" "Robust t-statistic" "Rosenbaum" 0.889
"11260" "Robust t-statistic" "Rosenbaum" 0.111
"11261" "Robust t-statistic" "Rosenbaum" 0.603
"11262" "Robust t-statistic" "Rosenbaum" 0.803
"11263" "Robust t-statistic" "Rosenbaum" 0.567
"11264" "Robust t-statistic" "Rosenbaum" 0.481
"11265" "Robust t-statistic" "Rosenbaum" 0.366
"11266" "Robust t-statistic" "Rosenbaum" 0.698
"11267" "Robust t-statistic" "Rosenbaum" 0.996
"11268" "Robust t-statistic" "Rosenbaum" 0.237
"11269" "Robust t-statistic" "Rosenbaum" 0.181
"11270" "Robust t-statistic" "Rosenbaum" 0.386
"11271" "Robust t-statistic" "Rosenbaum" 0.943
"11272" "Robust t-statistic" "Rosenbaum" 0.56
"11273" "Robust t-statistic" "Rosenbaum" 0.064
"11274" "Robust t-statistic" "Rosenbaum" 0.585
"11275" "Robust t-statistic" "Rosenbaum" 0.716
"11276" "Robust t-statistic" "Rosenbaum" 0.127
"11277" "Robust t-statistic" "Rosenbaum" 0.429
"11278" "Robust t-statistic" "Rosenbaum" 0.616
"11279" "Robust t-statistic" "Rosenbaum" 0.914
"11280" "Robust t-statistic" "Rosenbaum" 0.077
"11281" "Robust t-statistic" "Rosenbaum" 0.703
"11282" "Robust t-statistic" "Rosenbaum" 0.853
"11283" "Robust t-statistic" "Rosenbaum" 0.711
"11284" "Robust t-statistic" "Rosenbaum" 0.019
"11285" "Robust t-statistic" "Rosenbaum" 0.419
"11286" "Robust t-statistic" "Rosenbaum" 0.626
"11287" "Robust t-statistic" "Rosenbaum" 0.409
"11288" "Robust t-statistic" "Rosenbaum" 0.888
"11289" "Robust t-statistic" "Rosenbaum" 0.695
"11290" "Robust t-statistic" "Rosenbaum" 0.907
"11291" "Robust t-statistic" "Rosenbaum" 0.42
"11292" "Robust t-statistic" "Rosenbaum" 0.775
"11293" "Robust t-statistic" "Rosenbaum" 0.378
"11294" "Robust t-statistic" "Rosenbaum" 0.965
"11295" "Robust t-statistic" "Rosenbaum" 0.825
"11296" "Robust t-statistic" "Rosenbaum" 0.69
"11297" "Robust t-statistic" "Rosenbaum" 0.408
"11298" "Robust t-statistic" "Rosenbaum" 0.733
"11299" "Robust t-statistic" "Rosenbaum" 0.39
"11300" "Robust t-statistic" "Rosenbaum" 0.847
"11301" "Robust t-statistic" "Rosenbaum" 0.425
"11302" "Robust t-statistic" "Rosenbaum" 0.099
"11303" "Robust t-statistic" "Rosenbaum" 0.243
"11304" "Robust t-statistic" "Rosenbaum" 0.952
"11305" "Robust t-statistic" "Rosenbaum" 0.152
"11306" "Robust t-statistic" "Rosenbaum" 0.129
"11307" "Robust t-statistic" "Rosenbaum" 0.413
"11308" "Robust t-statistic" "Rosenbaum" 0.363
"11309" "Robust t-statistic" "Rosenbaum" 0.632
"11310" "Robust t-statistic" "Rosenbaum" 0.142
"11311" "Robust t-statistic" "Rosenbaum" 0.737
"11312" "Robust t-statistic" "Rosenbaum" 0.453
"11313" "Robust t-statistic" "Rosenbaum" 0.717
"11314" "Robust t-statistic" "Rosenbaum" 0.075
"11315" "Robust t-statistic" "Rosenbaum" 0.132
"11316" "Robust t-statistic" "Rosenbaum" 0.772
"11317" "Robust t-statistic" "Rosenbaum" 0.912
"11318" "Robust t-statistic" "Rosenbaum" 0.617
"11319" "Robust t-statistic" "Rosenbaum" 0.654
"11320" "Robust t-statistic" "Rosenbaum" 0.616
"11321" "Robust t-statistic" "Rosenbaum" 0.385
"11322" "Robust t-statistic" "Rosenbaum" 0.661
"11323" "Robust t-statistic" "Rosenbaum" 0.899
"11324" "Robust t-statistic" "Rosenbaum" 0.22
"11325" "Robust t-statistic" "Rosenbaum" 0.437
"11326" "Robust t-statistic" "Rosenbaum" 0.922
"11327" "Robust t-statistic" "Rosenbaum" 0.459
"11328" "Robust t-statistic" "Rosenbaum" 0.981
"11329" "Robust t-statistic" "Rosenbaum" 0.825
"11330" "Robust t-statistic" "Rosenbaum" 0.557
"11331" "Robust t-statistic" "Rosenbaum" 0.541
"11332" "Robust t-statistic" "Rosenbaum" 0.943
"11333" "Robust t-statistic" "Rosenbaum" 0.772
"11334" "Robust t-statistic" "Rosenbaum" 0.467
"11335" "Robust t-statistic" "Rosenbaum" 0.796
"11336" "Robust t-statistic" "Rosenbaum" 0.513
"11337" "Robust t-statistic" "Rosenbaum" 0.911
"11338" "Robust t-statistic" "Rosenbaum" 0.377
"11339" "Robust t-statistic" "Rosenbaum" 0.332
"11340" "Robust t-statistic" "Rosenbaum" 0.09
"11341" "Robust t-statistic" "Rosenbaum" 0.78
"11342" "Robust t-statistic" "Rosenbaum" 0.063
"11343" "Robust t-statistic" "Rosenbaum" 0.664
"11344" "Robust t-statistic" "Rosenbaum" 0.986
"11345" "Robust t-statistic" "Rosenbaum" 0.655
"11346" "Robust t-statistic" "Rosenbaum" 0.694
"11347" "Robust t-statistic" "Rosenbaum" 0.037
"11348" "Robust t-statistic" "Rosenbaum" 0.491
"11349" "Robust t-statistic" "Rosenbaum" 0.513
"11350" "Robust t-statistic" "Rosenbaum" 0.958
"11351" "Robust t-statistic" "Rosenbaum" 0.301
"11352" "Robust t-statistic" "Rosenbaum" 0.415
"11353" "Robust t-statistic" "Rosenbaum" 0.903
"11354" "Robust t-statistic" "Rosenbaum" 0.913
"11355" "Robust t-statistic" "Rosenbaum" 0.17
"11356" "Robust t-statistic" "Rosenbaum" 0.055
"11357" "Robust t-statistic" "Rosenbaum" 0.925
"11358" "Robust t-statistic" "Rosenbaum" 0.199
"11359" "Robust t-statistic" "Rosenbaum" 0.665
"11360" "Robust t-statistic" "Rosenbaum" 0.34
"11361" "Robust t-statistic" "Rosenbaum" 0.176
"11362" "Robust t-statistic" "Rosenbaum" 0.926
"11363" "Robust t-statistic" "Rosenbaum" 0.892
"11364" "Robust t-statistic" "Rosenbaum" 0.434
"11365" "Robust t-statistic" "Rosenbaum" 0.173
"11366" "Robust t-statistic" "Rosenbaum" 0.715
"11367" "Robust t-statistic" "Rosenbaum" 0.338
"11368" "Robust t-statistic" "Rosenbaum" 0.087
"11369" "Robust t-statistic" "Rosenbaum" 0.949
"11370" "Robust t-statistic" "Rosenbaum" 0.884
"11371" "Robust t-statistic" "Rosenbaum" 0.216
"11372" "Robust t-statistic" "Rosenbaum" 0.212
"11373" "Robust t-statistic" "Rosenbaum" 0.679
"11374" "Robust t-statistic" "Rosenbaum" 0.407
"11375" "Robust t-statistic" "Rosenbaum" 0.257
"11376" "Robust t-statistic" "Rosenbaum" 0.325
"11377" "Robust t-statistic" "Rosenbaum" 0.489
"11378" "Robust t-statistic" "Rosenbaum" 0.881
"11379" "Robust t-statistic" "Rosenbaum" 0.916
"11380" "Robust t-statistic" "Rosenbaum" 0.982
"11381" "Robust t-statistic" "Rosenbaum" 0.486
"11382" "Robust t-statistic" "Rosenbaum" 0.865
"11383" "Robust t-statistic" "Rosenbaum" 0.914
"11384" "Robust t-statistic" "Rosenbaum" 0.979
"11385" "Robust t-statistic" "Rosenbaum" 0.98
"11386" "Robust t-statistic" "Rosenbaum" 0.105
"11387" "Robust t-statistic" "Rosenbaum" 0.347
"11388" "Robust t-statistic" "Rosenbaum" 0.509
"11389" "Robust t-statistic" "Rosenbaum" 0.335
"11390" "Robust t-statistic" "Rosenbaum" 0.413
"11391" "Robust t-statistic" "Rosenbaum" 0.884
"11392" "Robust t-statistic" "Rosenbaum" 0.507
"11393" "Robust t-statistic" "Rosenbaum" 0.385
"11394" "Robust t-statistic" "Rosenbaum" 0.184
"11395" "Robust t-statistic" "Rosenbaum" 0.699
"11396" "Robust t-statistic" "Rosenbaum" 0.211
"11397" "Robust t-statistic" "Rosenbaum" 0.76
"11398" "Robust t-statistic" "Rosenbaum" 0.371
"11399" "Robust t-statistic" "Rosenbaum" 0.508
"11400" "Robust t-statistic" "Rosenbaum" 0.607
"11401" "Robust t-statistic" "Rosenbaum" 0.382
"11402" "Robust t-statistic" "Rosenbaum" 0.654
"11403" "Robust t-statistic" "Rosenbaum" 0.395
"11404" "Robust t-statistic" "Rosenbaum" 0.836
"11405" "Robust t-statistic" "Rosenbaum" 0.788
"11406" "Robust t-statistic" "Rosenbaum" 0.492
"11407" "Robust t-statistic" "Rosenbaum" 0.792
"11408" "Robust t-statistic" "Rosenbaum" 0.375
"11409" "Robust t-statistic" "Rosenbaum" 0.805
"11410" "Robust t-statistic" "Rosenbaum" 0.251
"11411" "Robust t-statistic" "Rosenbaum" 0.271
"11412" "Robust t-statistic" "Rosenbaum" 0.152
"11413" "Robust t-statistic" "Rosenbaum" 0.559
"11414" "Robust t-statistic" "Rosenbaum" 0.576
"11415" "Robust t-statistic" "Rosenbaum" 0.985
"11416" "Robust t-statistic" "Rosenbaum" 0.045
"11417" "Robust t-statistic" "Rosenbaum" 0.449
"11418" "Robust t-statistic" "Rosenbaum" 0.414
"11419" "Robust t-statistic" "Rosenbaum" 0.452
"11420" "Robust t-statistic" "Rosenbaum" 0.112
"11421" "Robust t-statistic" "Rosenbaum" 0.725
"11422" "Robust t-statistic" "Rosenbaum" 0.213
"11423" "Robust t-statistic" "Rosenbaum" 0.303
"11424" "Robust t-statistic" "Rosenbaum" 0.417
"11425" "Robust t-statistic" "Rosenbaum" 1
"11426" "Robust t-statistic" "Rosenbaum" 0.396
"11427" "Robust t-statistic" "Rosenbaum" 0.691
"11428" "Robust t-statistic" "Rosenbaum" 0.075
"11429" "Robust t-statistic" "Rosenbaum" 0.342
"11430" "Robust t-statistic" "Rosenbaum" 0.096
"11431" "Robust t-statistic" "Rosenbaum" 0.698
"11432" "Robust t-statistic" "Rosenbaum" 0.148
"11433" "Robust t-statistic" "Rosenbaum" 0.277
"11434" "Robust t-statistic" "Rosenbaum" 0.617
"11435" "Robust t-statistic" "Rosenbaum" 0.938
"11436" "Robust t-statistic" "Rosenbaum" 0.267
"11437" "Robust t-statistic" "Rosenbaum" 0.852
"11438" "Robust t-statistic" "Rosenbaum" 0.938
"11439" "Robust t-statistic" "Rosenbaum" 0.539
"11440" "Robust t-statistic" "Rosenbaum" 0.696
"11441" "Robust t-statistic" "Rosenbaum" 0.659
"11442" "Robust t-statistic" "Rosenbaum" 0.593
"11443" "Robust t-statistic" "Rosenbaum" 0.75
"11444" "Robust t-statistic" "Rosenbaum" 0.504
"11445" "Robust t-statistic" "Rosenbaum" 0.825
"11446" "Robust t-statistic" "Rosenbaum" 0.981
"11447" "Robust t-statistic" "Rosenbaum" 0.168
"11448" "Robust t-statistic" "Rosenbaum" 0.354
"11449" "Robust t-statistic" "Rosenbaum" 0.442
"11450" "Robust t-statistic" "Rosenbaum" 0.335
"11451" "Robust t-statistic" "Rosenbaum" 0.627
"11452" "Robust t-statistic" "Rosenbaum" 0.936
"11453" "Robust t-statistic" "Rosenbaum" 0.613
"11454" "Robust t-statistic" "Rosenbaum" 0.883
"11455" "Robust t-statistic" "Rosenbaum" 0.808
"11456" "Robust t-statistic" "Rosenbaum" 0.677
"11457" "Robust t-statistic" "Rosenbaum" 0.314
"11458" "Robust t-statistic" "Rosenbaum" 0.223
"11459" "Robust t-statistic" "Rosenbaum" 0.775
"11460" "Robust t-statistic" "Rosenbaum" 0.431
"11461" "Robust t-statistic" "Rosenbaum" 0.295
"11462" "Robust t-statistic" "Rosenbaum" 0.74
"11463" "Robust t-statistic" "Rosenbaum" 0.253
"11464" "Robust t-statistic" "Rosenbaum" 0.951
"11465" "Robust t-statistic" "Rosenbaum" 0.371
"11466" "Robust t-statistic" "Rosenbaum" 0.052
"11467" "Robust t-statistic" "Rosenbaum" 0.79
"11468" "Robust t-statistic" "Rosenbaum" 0.879
"11469" "Robust t-statistic" "Rosenbaum" 0.175
"11470" "Robust t-statistic" "Rosenbaum" 0.399
"11471" "Robust t-statistic" "Rosenbaum" 0.231
"11472" "Robust t-statistic" "Rosenbaum" 0.665
"11473" "Robust t-statistic" "Rosenbaum" 0.825
"11474" "Robust t-statistic" "Rosenbaum" 0.882
"11475" "Robust t-statistic" "Rosenbaum" 0.951
"11476" "Robust t-statistic" "Rosenbaum" 0.53
"11477" "Robust t-statistic" "Rosenbaum" 0.513
"11478" "Robust t-statistic" "Rosenbaum" 0.22
"11479" "Robust t-statistic" "Rosenbaum" 0.758
"11480" "Robust t-statistic" "Rosenbaum" 0.864
"11481" "Robust t-statistic" "Rosenbaum" 0.023
"11482" "Robust t-statistic" "Rosenbaum" 0.732
"11483" "Robust t-statistic" "Rosenbaum" 0.34
"11484" "Robust t-statistic" "Rosenbaum" 0.38
"11485" "Robust t-statistic" "Rosenbaum" 0.912
"11486" "Robust t-statistic" "Rosenbaum" 0.346
"11487" "Robust t-statistic" "Rosenbaum" 0.126
"11488" "Robust t-statistic" "Rosenbaum" 0.703
"11489" "Robust t-statistic" "Rosenbaum" 0.892
"11490" "Robust t-statistic" "Rosenbaum" 0.554
"11491" "Robust t-statistic" "Rosenbaum" 0.507
"11492" "Robust t-statistic" "Rosenbaum" 0.878
"11493" "Robust t-statistic" "Rosenbaum" 0.232
"11494" "Robust t-statistic" "Rosenbaum" 0.084
"11495" "Robust t-statistic" "Rosenbaum" 0.09
"11496" "Robust t-statistic" "Rosenbaum" 0.852
"11497" "Robust t-statistic" "Rosenbaum" 0.889
"11498" "Robust t-statistic" "Rosenbaum" 0.475
"11499" "Robust t-statistic" "Rosenbaum" 0.646
"11500" "Robust t-statistic" "Rosenbaum" 0.963
"11501" "Robust t-statistic" "Rosenbaum" 0.621
"11502" "Robust t-statistic" "Rosenbaum" 0.72
"11503" "Robust t-statistic" "Rosenbaum" 0.8
"11504" "Robust t-statistic" "Rosenbaum" 0.432
"11505" "Robust t-statistic" "Rosenbaum" 0.124
"11506" "Robust t-statistic" "Rosenbaum" 0.676
"11507" "Robust t-statistic" "Rosenbaum" 0.78
"11508" "Robust t-statistic" "Rosenbaum" 0.715
"11509" "Robust t-statistic" "Rosenbaum" 0.855
"11510" "Robust t-statistic" "Rosenbaum" 0.837
"11511" "Robust t-statistic" "Rosenbaum" 0.448
"11512" "Robust t-statistic" "Rosenbaum" 0.683
"11513" "Robust t-statistic" "Rosenbaum" 0.395
"11514" "Robust t-statistic" "Rosenbaum" 0.838
"11515" "Robust t-statistic" "Rosenbaum" 0.757
"11516" "Robust t-statistic" "Rosenbaum" 0.6
"11517" "Robust t-statistic" "Rosenbaum" 0.775
"11518" "Robust t-statistic" "Rosenbaum" 0.849
"11519" "Robust t-statistic" "Rosenbaum" 0.243
"11520" "Robust t-statistic" "Rosenbaum" 0.87
"11521" "Robust t-statistic" "Rosenbaum" 0.824
"11522" "Robust t-statistic" "Rosenbaum" 0.903
"11523" "Robust t-statistic" "Rosenbaum" 0.713
"11524" "Robust t-statistic" "Rosenbaum" 0.426
"11525" "Robust t-statistic" "Rosenbaum" 0.534
"11526" "Robust t-statistic" "Rosenbaum" 0.274
"11527" "Robust t-statistic" "Rosenbaum" 0.058
"11528" "Robust t-statistic" "Rosenbaum" 0.75
"11529" "Robust t-statistic" "Rosenbaum" 0.552
"11530" "Robust t-statistic" "Rosenbaum" 0.816
"11531" "Robust t-statistic" "Rosenbaum" 0.962
"11532" "Robust t-statistic" "Rosenbaum" 0.472
"11533" "Robust t-statistic" "Rosenbaum" 0.306
"11534" "Robust t-statistic" "Rosenbaum" 0.755
"11535" "Robust t-statistic" "Rosenbaum" 0.471
"11536" "Robust t-statistic" "Rosenbaum" 0.966
"11537" "Robust t-statistic" "Rosenbaum" 0.588
"11538" "Robust t-statistic" "Rosenbaum" 0.299
"11539" "Robust t-statistic" "Rosenbaum" 0.379
"11540" "Robust t-statistic" "Rosenbaum" 0.541
"11541" "Robust t-statistic" "Rosenbaum" 0.421
"11542" "Robust t-statistic" "Rosenbaum" 0.889
"11543" "Robust t-statistic" "Rosenbaum" 0.966
"11544" "Robust t-statistic" "Rosenbaum" 0.6
"11545" "Robust t-statistic" "Rosenbaum" 0.584
"11546" "Robust t-statistic" "Rosenbaum" 0.17
"11547" "Robust t-statistic" "Rosenbaum" 0.447
"11548" "Robust t-statistic" "Rosenbaum" 0.351
"11549" "Robust t-statistic" "Rosenbaum" 0.77
"11550" "Robust t-statistic" "Rosenbaum" 0.672
"11551" "Robust t-statistic" "Rosenbaum" 0.545
"11552" "Robust t-statistic" "Rosenbaum" 0.907
"11553" "Robust t-statistic" "Rosenbaum" 0.086
"11554" "Robust t-statistic" "Rosenbaum" 0.47
"11555" "Robust t-statistic" "Rosenbaum" 0.258
"11556" "Robust t-statistic" "Rosenbaum" 0.644
"11557" "Robust t-statistic" "Rosenbaum" 0.711
"11558" "Robust t-statistic" "Rosenbaum" 0.718
"11559" "Robust t-statistic" "Rosenbaum" 0.94
"11560" "Robust t-statistic" "Rosenbaum" 0.992
"11561" "Robust t-statistic" "Rosenbaum" 0.107
"11562" "Robust t-statistic" "Rosenbaum" 0.723
"11563" "Robust t-statistic" "Rosenbaum" 0.81
"11564" "Robust t-statistic" "Rosenbaum" 0.641
"11565" "Robust t-statistic" "Rosenbaum" 0.639
"11566" "Robust t-statistic" "Rosenbaum" 0.198
"11567" "Robust t-statistic" "Rosenbaum" 0.236
"11568" "Robust t-statistic" "Rosenbaum" 0.877
"11569" "Robust t-statistic" "Rosenbaum" 0.824
"11570" "Robust t-statistic" "Rosenbaum" 0.585
"11571" "Robust t-statistic" "Rosenbaum" 0.175
"11572" "Robust t-statistic" "Rosenbaum" 0.533
"11573" "Robust t-statistic" "Rosenbaum" 0.92
"11574" "Robust t-statistic" "Rosenbaum" 0.679
"11575" "Robust t-statistic" "Rosenbaum" 0.831
"11576" "Robust t-statistic" "Rosenbaum" 0.901
"11577" "Robust t-statistic" "Rosenbaum" 0.53
"11578" "Robust t-statistic" "Rosenbaum" 0.504
"11579" "Robust t-statistic" "Rosenbaum" 0.142
"11580" "Robust t-statistic" "Rosenbaum" 0.892
"11581" "Robust t-statistic" "Rosenbaum" 0.525
"11582" "Robust t-statistic" "Rosenbaum" 0.782
"11583" "Robust t-statistic" "Rosenbaum" 0.07
"11584" "Robust t-statistic" "Rosenbaum" 0.238
"11585" "Robust t-statistic" "Rosenbaum" 0.37
"11586" "Robust t-statistic" "Rosenbaum" 0.956
"11587" "Robust t-statistic" "Rosenbaum" 0.839
"11588" "Robust t-statistic" "Rosenbaum" 0.323
"11589" "Robust t-statistic" "Rosenbaum" 0.474
"11590" "Robust t-statistic" "Rosenbaum" 0.907
"11591" "Robust t-statistic" "Rosenbaum" 0.415
"11592" "Robust t-statistic" "Rosenbaum" 0.347
"11593" "Robust t-statistic" "Rosenbaum" 0.022
"11594" "Robust t-statistic" "Rosenbaum" 0.476
"11595" "Robust t-statistic" "Rosenbaum" 0.493
"11596" "Robust t-statistic" "Rosenbaum" 0.795
"11597" "Robust t-statistic" "Rosenbaum" 0.823
"11598" "Robust t-statistic" "Rosenbaum" 0.633
"11599" "Robust t-statistic" "Rosenbaum" 0.315
"11600" "Robust t-statistic" "Rosenbaum" 0.935
"11601" "Robust t-statistic" "Rosenbaum" 0.346
"11602" "Robust t-statistic" "Rosenbaum" 0.551
"11603" "Robust t-statistic" "Rosenbaum" 0.583
"11604" "Robust t-statistic" "Rosenbaum" 0.486
"11605" "Robust t-statistic" "Rosenbaum" 0.519
"11606" "Robust t-statistic" "Rosenbaum" 0.6
"11607" "Robust t-statistic" "Rosenbaum" 0.08
"11608" "Robust t-statistic" "Rosenbaum" 0.476
"11609" "Robust t-statistic" "Rosenbaum" 0.113
"11610" "Robust t-statistic" "Rosenbaum" 0.492
"11611" "Robust t-statistic" "Rosenbaum" 0.425
"11612" "Robust t-statistic" "Rosenbaum" 0.47
"11613" "Robust t-statistic" "Rosenbaum" 0.714
"11614" "Robust t-statistic" "Rosenbaum" 0.441
"11615" "Robust t-statistic" "Rosenbaum" 0.696
"11616" "Robust t-statistic" "Rosenbaum" 0.845
"11617" "Robust t-statistic" "Rosenbaum" 0.853
"11618" "Robust t-statistic" "Rosenbaum" 0.971
"11619" "Robust t-statistic" "Rosenbaum" 0.985
"11620" "Robust t-statistic" "Rosenbaum" 0.731
"11621" "Robust t-statistic" "Rosenbaum" 0.516
"11622" "Robust t-statistic" "Rosenbaum" 0.596
"11623" "Robust t-statistic" "Rosenbaum" 0.205
"11624" "Robust t-statistic" "Rosenbaum" 0.541
"11625" "Robust t-statistic" "Rosenbaum" 0.477
"11626" "Robust t-statistic" "Rosenbaum" 0.886
"11627" "Robust t-statistic" "Rosenbaum" 0.252
"11628" "Robust t-statistic" "Rosenbaum" 0.643
"11629" "Robust t-statistic" "Rosenbaum" 0.794
"11630" "Robust t-statistic" "Rosenbaum" 0.799
"11631" "Robust t-statistic" "Rosenbaum" 0.976
"11632" "Robust t-statistic" "Rosenbaum" 0.807
"11633" "Robust t-statistic" "Rosenbaum" 0.911
"11634" "Robust t-statistic" "Rosenbaum" 0.26
"11635" "Robust t-statistic" "Rosenbaum" 0.747
"11636" "Robust t-statistic" "Rosenbaum" 0.552
"11637" "Robust t-statistic" "Rosenbaum" 0.92
"11638" "Robust t-statistic" "Rosenbaum" 0.783
"11639" "Robust t-statistic" "Rosenbaum" 0.909
"11640" "Robust t-statistic" "Rosenbaum" 0.129
"11641" "Robust t-statistic" "Rosenbaum" 0.451
"11642" "Robust t-statistic" "Rosenbaum" 0.358
"11643" "Robust t-statistic" "Rosenbaum" 0.909
"11644" "Robust t-statistic" "Rosenbaum" 0.531
"11645" "Robust t-statistic" "Rosenbaum" 0.877
"11646" "Robust t-statistic" "Rosenbaum" 0.017
"11647" "Robust t-statistic" "Rosenbaum" 0.191
"11648" "Robust t-statistic" "Rosenbaum" 0.338
"11649" "Robust t-statistic" "Rosenbaum" 0.764
"11650" "Robust t-statistic" "Rosenbaum" 0.801
"11651" "Robust t-statistic" "Rosenbaum" 0.323
"11652" "Robust t-statistic" "Rosenbaum" 0.94
"11653" "Robust t-statistic" "Rosenbaum" 0.22
"11654" "Robust t-statistic" "Rosenbaum" 0.764
"11655" "Robust t-statistic" "Rosenbaum" 0.417
"11656" "Robust t-statistic" "Rosenbaum" 0.602
"11657" "Robust t-statistic" "Rosenbaum" 0.232
"11658" "Robust t-statistic" "Rosenbaum" 0.424
"11659" "Robust t-statistic" "Rosenbaum" 0.227
"11660" "Robust t-statistic" "Rosenbaum" 0.86
"11661" "Robust t-statistic" "Rosenbaum" 0.839
"11662" "Robust t-statistic" "Rosenbaum" 0.423
"11663" "Robust t-statistic" "Rosenbaum" 0.234
"11664" "Robust t-statistic" "Rosenbaum" 0.602
"11665" "Robust t-statistic" "Rosenbaum" 0.959
"11666" "Robust t-statistic" "Rosenbaum" 0.801
"11667" "Robust t-statistic" "Rosenbaum" 0.18
"11668" "Robust t-statistic" "Rosenbaum" 0.559
"11669" "Robust t-statistic" "Rosenbaum" 0.97
"11670" "Robust t-statistic" "Rosenbaum" 0.374
"11671" "Robust t-statistic" "Rosenbaum" 0.287
"11672" "Robust t-statistic" "Rosenbaum" 0.616
"11673" "Robust t-statistic" "Rosenbaum" 0.875
"11674" "Robust t-statistic" "Rosenbaum" 0.12
"11675" "Robust t-statistic" "Rosenbaum" 0.821
"11676" "Robust t-statistic" "Rosenbaum" 0.796
"11677" "Robust t-statistic" "Rosenbaum" 0.773
"11678" "Robust t-statistic" "Rosenbaum" 0.165
"11679" "Robust t-statistic" "Rosenbaum" 0.016
"11680" "Robust t-statistic" "Rosenbaum" 0.729
"11681" "Robust t-statistic" "Rosenbaum" 0.393
"11682" "Robust t-statistic" "Rosenbaum" 0.374
"11683" "Robust t-statistic" "Rosenbaum" 0.233
"11684" "Robust t-statistic" "Rosenbaum" 0.474
"11685" "Robust t-statistic" "Rosenbaum" 0.764
"11686" "Robust t-statistic" "Rosenbaum" 0.505
"11687" "Robust t-statistic" "Rosenbaum" 0.146
"11688" "Robust t-statistic" "Rosenbaum" 0.264
"11689" "Robust t-statistic" "Rosenbaum" 0.257
"11690" "Robust t-statistic" "Rosenbaum" 0.694
"11691" "Robust t-statistic" "Rosenbaum" 0.032
"11692" "Robust t-statistic" "Rosenbaum" 0.682
"11693" "Robust t-statistic" "Rosenbaum" 0.77
"11694" "Robust t-statistic" "Rosenbaum" 0.606
"11695" "Robust t-statistic" "Rosenbaum" 0.528
"11696" "Robust t-statistic" "Rosenbaum" 0.774
"11697" "Robust t-statistic" "Rosenbaum" 0.934
"11698" "Robust t-statistic" "Rosenbaum" 0.625
"11699" "Robust t-statistic" "Rosenbaum" 0.574
"11700" "Robust t-statistic" "Rosenbaum" 0.859
"11701" "Robust t-statistic" "Rosenbaum" 0.736
"11702" "Robust t-statistic" "Rosenbaum" 0.983
"11703" "Robust t-statistic" "Rosenbaum" 0.226
"11704" "Robust t-statistic" "Rosenbaum" 0.917
"11705" "Robust t-statistic" "Rosenbaum" 0.344
"11706" "Robust t-statistic" "Rosenbaum" 0.14
"11707" "Robust t-statistic" "Rosenbaum" 0.469
"11708" "Robust t-statistic" "Rosenbaum" 0.124
"11709" "Robust t-statistic" "Rosenbaum" 0.803
"11710" "Robust t-statistic" "Rosenbaum" 0.595
"11711" "Robust t-statistic" "Rosenbaum" 0.953
"11712" "Robust t-statistic" "Rosenbaum" 0.141
"11713" "Robust t-statistic" "Rosenbaum" 0.606
"11714" "Robust t-statistic" "Rosenbaum" 0.292
"11715" "Robust t-statistic" "Rosenbaum" 0.657
"11716" "Robust t-statistic" "Rosenbaum" 0.326
"11717" "Robust t-statistic" "Rosenbaum" 0.265
"11718" "Robust t-statistic" "Rosenbaum" 0.959
"11719" "Robust t-statistic" "Rosenbaum" 0.556
"11720" "Robust t-statistic" "Rosenbaum" 0.647
"11721" "Robust t-statistic" "Rosenbaum" 0.72
"11722" "Robust t-statistic" "Rosenbaum" 0.44
"11723" "Robust t-statistic" "Rosenbaum" 0.416
"11724" "Robust t-statistic" "Rosenbaum" 0.736
"11725" "Robust t-statistic" "Rosenbaum" 0.288
"11726" "Robust t-statistic" "Rosenbaum" 0.925
"11727" "Robust t-statistic" "Rosenbaum" 0.929
"11728" "Robust t-statistic" "Rosenbaum" 0.643
"11729" "Robust t-statistic" "Rosenbaum" 0.39
"11730" "Robust t-statistic" "Rosenbaum" 0.344
"11731" "Robust t-statistic" "Rosenbaum" 0.07
"11732" "Robust t-statistic" "Rosenbaum" 0.597
"11733" "Robust t-statistic" "Rosenbaum" 0.247
"11734" "Robust t-statistic" "Rosenbaum" 0.676
"11735" "Robust t-statistic" "Rosenbaum" 0.249
"11736" "Robust t-statistic" "Rosenbaum" 0.541
"11737" "Robust t-statistic" "Rosenbaum" 0.781
"11738" "Robust t-statistic" "Rosenbaum" 0.987
"11739" "Robust t-statistic" "Rosenbaum" 0.45
"11740" "Robust t-statistic" "Rosenbaum" 0.58
"11741" "Robust t-statistic" "Rosenbaum" 0.232
"11742" "Robust t-statistic" "Rosenbaum" 0.32
"11743" "Robust t-statistic" "Rosenbaum" 0.802
"11744" "Robust t-statistic" "Rosenbaum" 0.183
"11745" "Robust t-statistic" "Rosenbaum" 0.124
"11746" "Robust t-statistic" "Rosenbaum" 0.936
"11747" "Robust t-statistic" "Rosenbaum" 0.782
"11748" "Robust t-statistic" "Rosenbaum" 0.36
"11749" "Robust t-statistic" "Rosenbaum" 0.766
"11750" "Robust t-statistic" "Rosenbaum" 0.86
"11751" "Robust t-statistic" "Rosenbaum" 0.96
"11752" "Robust t-statistic" "Rosenbaum" 0.209
"11753" "Robust t-statistic" "Rosenbaum" 0.141
"11754" "Robust t-statistic" "Rosenbaum" 0.292
"11755" "Robust t-statistic" "Rosenbaum" 0.46
"11756" "Robust t-statistic" "Rosenbaum" 0.149
"11757" "Robust t-statistic" "Rosenbaum" 0.423
"11758" "Robust t-statistic" "Rosenbaum" 0.677
"11759" "Robust t-statistic" "Rosenbaum" 0.831
"11760" "Robust t-statistic" "Rosenbaum" 0.029
"11761" "Robust t-statistic" "Rosenbaum" 0.078
"11762" "Robust t-statistic" "Rosenbaum" 0.055
"11763" "Robust t-statistic" "Rosenbaum" 0.724
"11764" "Robust t-statistic" "Rosenbaum" 0.837
"11765" "Robust t-statistic" "Rosenbaum" 0.624
"11766" "Robust t-statistic" "Rosenbaum" 0.785
"11767" "Robust t-statistic" "Rosenbaum" 0.143
"11768" "Robust t-statistic" "Rosenbaum" 0.681
"11769" "Robust t-statistic" "Rosenbaum" 0.707
"11770" "Robust t-statistic" "Rosenbaum" 0.17
"11771" "Robust t-statistic" "Rosenbaum" 0.108
"11772" "Robust t-statistic" "Rosenbaum" 0.304
"11773" "Robust t-statistic" "Rosenbaum" 0.561
"11774" "Robust t-statistic" "Rosenbaum" 0.181
"11775" "Robust t-statistic" "Rosenbaum" 0.624
"11776" "Robust t-statistic" "Rosenbaum" 0.758
"11777" "Robust t-statistic" "Rosenbaum" 0.662
"11778" "Robust t-statistic" "Rosenbaum" 0.803
"11779" "Robust t-statistic" "Rosenbaum" 0.541
"11780" "Robust t-statistic" "Rosenbaum" 0.641
"11781" "Robust t-statistic" "Rosenbaum" 0.393
"11782" "Robust t-statistic" "Rosenbaum" 0.413
"11783" "Robust t-statistic" "Rosenbaum" 0.751
"11784" "Robust t-statistic" "Rosenbaum" 0.512
"11785" "Robust t-statistic" "Rosenbaum" 0.565
"11786" "Robust t-statistic" "Rosenbaum" 0.242
"11787" "Robust t-statistic" "Rosenbaum" 0.51
"11788" "Robust t-statistic" "Rosenbaum" 0.539
"11789" "Robust t-statistic" "Rosenbaum" 0.207
"11790" "Robust t-statistic" "Rosenbaum" 0.767
"11791" "Robust t-statistic" "Rosenbaum" 0.368
"11792" "Robust t-statistic" "Rosenbaum" 0.647
"11793" "Robust t-statistic" "Rosenbaum" 0.812
"11794" "Robust t-statistic" "Rosenbaum" 0.797
"11795" "Robust t-statistic" "Rosenbaum" 0.442
"11796" "Robust t-statistic" "Rosenbaum" 0.8
"11797" "Robust t-statistic" "Rosenbaum" 0.333
"11798" "Robust t-statistic" "Rosenbaum" 0.992
"11799" "Robust t-statistic" "Rosenbaum" 0.018
"11800" "Robust t-statistic" "Rosenbaum" 0.035
"11801" "Robust t-statistic" "Rosenbaum" 0.663
"11802" "Robust t-statistic" "Rosenbaum" 0.98
"11803" "Robust t-statistic" "Rosenbaum" 0.907
"11804" "Robust t-statistic" "Rosenbaum" 0.337
"11805" "Robust t-statistic" "Rosenbaum" 0.562
"11806" "Robust t-statistic" "Rosenbaum" 0.526
"11807" "Robust t-statistic" "Rosenbaum" 0.576
"11808" "Robust t-statistic" "Rosenbaum" 0.263
"11809" "Robust t-statistic" "Rosenbaum" 0.564
"11810" "Robust t-statistic" "Rosenbaum" 0.577
"11811" "Robust t-statistic" "Rosenbaum" 0.569
"11812" "Robust t-statistic" "Rosenbaum" 0.491
"11813" "Robust t-statistic" "Rosenbaum" 0.873
"11814" "Robust t-statistic" "Rosenbaum" 0.68
"11815" "Robust t-statistic" "Rosenbaum" 0.87
"11816" "Robust t-statistic" "Rosenbaum" 0.568
"11817" "Robust t-statistic" "Rosenbaum" 0.467
"11818" "Robust t-statistic" "Rosenbaum" 0.142
"11819" "Robust t-statistic" "Rosenbaum" 0.058
"11820" "Robust t-statistic" "Rosenbaum" 0.277
"11821" "Robust t-statistic" "Rosenbaum" 0.646
"11822" "Robust t-statistic" "Rosenbaum" 0.315
"11823" "Robust t-statistic" "Rosenbaum" 0.757
"11824" "Robust t-statistic" "Rosenbaum" 0.375
"11825" "Robust t-statistic" "Rosenbaum" 0.056
"11826" "Robust t-statistic" "Rosenbaum" 0.366
"11827" "Robust t-statistic" "Rosenbaum" 0.48
"11828" "Robust t-statistic" "Rosenbaum" 0.063
"11829" "Robust t-statistic" "Rosenbaum" 0.178
"11830" "Robust t-statistic" "Rosenbaum" 0.85
"11831" "Robust t-statistic" "Rosenbaum" 0.464
"11832" "Robust t-statistic" "Rosenbaum" 0.144
"11833" "Robust t-statistic" "Rosenbaum" 0.367
"11834" "Robust t-statistic" "Rosenbaum" 0.924
"11835" "Robust t-statistic" "Rosenbaum" 0.518
"11836" "Robust t-statistic" "Rosenbaum" 0.189
"11837" "Robust t-statistic" "Rosenbaum" 0.639
"11838" "Robust t-statistic" "Rosenbaum" 0.746
"11839" "Robust t-statistic" "Rosenbaum" 0.46
"11840" "Robust t-statistic" "Rosenbaum" 0.002
"11841" "Robust t-statistic" "Rosenbaum" 0.889
"11842" "Robust t-statistic" "Rosenbaum" 0.01
"11843" "Robust t-statistic" "Rosenbaum" 0.847
"11844" "Robust t-statistic" "Rosenbaum" 0.805
"11845" "Robust t-statistic" "Rosenbaum" 0.746
"11846" "Robust t-statistic" "Rosenbaum" 0.455
"11847" "Robust t-statistic" "Rosenbaum" 0.864
"11848" "Robust t-statistic" "Rosenbaum" 0.317
"11849" "Robust t-statistic" "Rosenbaum" 0.39
"11850" "Robust t-statistic" "Rosenbaum" 0.664
"11851" "Robust t-statistic" "Rosenbaum" 0.36
"11852" "Robust t-statistic" "Rosenbaum" 0.437
"11853" "Robust t-statistic" "Rosenbaum" 0.78
"11854" "Robust t-statistic" "Rosenbaum" 0.532
"11855" "Robust t-statistic" "Rosenbaum" 0.782
"11856" "Robust t-statistic" "Rosenbaum" 0.698
"11857" "Robust t-statistic" "Rosenbaum" 0.676
"11858" "Robust t-statistic" "Rosenbaum" 0.121
"11859" "Robust t-statistic" "Rosenbaum" 0.733
"11860" "Robust t-statistic" "Rosenbaum" 0.414
"11861" "Robust t-statistic" "Rosenbaum" 0.121
"11862" "Robust t-statistic" "Rosenbaum" 0.644
"11863" "Robust t-statistic" "Rosenbaum" 0.127
"11864" "Robust t-statistic" "Rosenbaum" 0.466
"11865" "Robust t-statistic" "Rosenbaum" 0.18
"11866" "Robust t-statistic" "Rosenbaum" 0.385
"11867" "Robust t-statistic" "Rosenbaum" 0.497
"11868" "Robust t-statistic" "Rosenbaum" 0.6
"11869" "Robust t-statistic" "Rosenbaum" 0.861
"11870" "Robust t-statistic" "Rosenbaum" 0.035
"11871" "Robust t-statistic" "Rosenbaum" 0.777
"11872" "Robust t-statistic" "Rosenbaum" 0.778
"11873" "Robust t-statistic" "Rosenbaum" 0.274
"11874" "Robust t-statistic" "Rosenbaum" 0.867
"11875" "Robust t-statistic" "Rosenbaum" 0.684
"11876" "Robust t-statistic" "Rosenbaum" 0.659
"11877" "Robust t-statistic" "Rosenbaum" 0.998
"11878" "Robust t-statistic" "Rosenbaum" 0.036
"11879" "Robust t-statistic" "Rosenbaum" 0.348
"11880" "Robust t-statistic" "Rosenbaum" 0.247
"11881" "Robust t-statistic" "Rosenbaum" 0.299
"11882" "Robust t-statistic" "Rosenbaum" 0.426
"11883" "Robust t-statistic" "Rosenbaum" 0.436
"11884" "Robust t-statistic" "Rosenbaum" 0.743
"11885" "Robust t-statistic" "Rosenbaum" 0.71
"11886" "Robust t-statistic" "Rosenbaum" 0.764
"11887" "Robust t-statistic" "Rosenbaum" 0.835
"11888" "Robust t-statistic" "Rosenbaum" 0.084
"11889" "Robust t-statistic" "Rosenbaum" 0.484
"11890" "Robust t-statistic" "Rosenbaum" 0.865
"11891" "Robust t-statistic" "Rosenbaum" 0.169
"11892" "Robust t-statistic" "Rosenbaum" 0.723
"11893" "Robust t-statistic" "Rosenbaum" 0.613
"11894" "Robust t-statistic" "Rosenbaum" 0.083
"11895" "Robust t-statistic" "Rosenbaum" 0.353
"11896" "Robust t-statistic" "Rosenbaum" 0.255
"11897" "Robust t-statistic" "Rosenbaum" 0.002
"11898" "Robust t-statistic" "Rosenbaum" 0.892
"11899" "Robust t-statistic" "Rosenbaum" 0.417
"11900" "Robust t-statistic" "Rosenbaum" 0.287
"11901" "Robust t-statistic" "Rosenbaum" 0.733
"11902" "Robust t-statistic" "Rosenbaum" 0.939
"11903" "Robust t-statistic" "Rosenbaum" 0.885
"11904" "Robust t-statistic" "Rosenbaum" 0.73
"11905" "Robust t-statistic" "Rosenbaum" 0.423
"11906" "Robust t-statistic" "Rosenbaum" 0.952
"11907" "Robust t-statistic" "Rosenbaum" 0.195
"11908" "Robust t-statistic" "Rosenbaum" 0.141
"11909" "Robust t-statistic" "Rosenbaum" 0.502
"11910" "Robust t-statistic" "Rosenbaum" 1
"11911" "Robust t-statistic" "Rosenbaum" 0.657
"11912" "Robust t-statistic" "Rosenbaum" 0.205
"11913" "Robust t-statistic" "Rosenbaum" 0.233
"11914" "Robust t-statistic" "Rosenbaum" 0.202
"11915" "Robust t-statistic" "Rosenbaum" 0.249
"11916" "Robust t-statistic" "Rosenbaum" 0.177
"11917" "Robust t-statistic" "Rosenbaum" 0.395
"11918" "Robust t-statistic" "Rosenbaum" 0.371
"11919" "Robust t-statistic" "Rosenbaum" 0.4
"11920" "Robust t-statistic" "Rosenbaum" 0.284
"11921" "Robust t-statistic" "Rosenbaum" 0.454
"11922" "Robust t-statistic" "Rosenbaum" 0.273
"11923" "Robust t-statistic" "Rosenbaum" 0.223
"11924" "Robust t-statistic" "Rosenbaum" 0.091
"11925" "Robust t-statistic" "Rosenbaum" 0.504
"11926" "Robust t-statistic" "Rosenbaum" 0.802
"11927" "Robust t-statistic" "Rosenbaum" 0.359
"11928" "Robust t-statistic" "Rosenbaum" 0.653
"11929" "Robust t-statistic" "Rosenbaum" 0.744
"11930" "Robust t-statistic" "Rosenbaum" 0.88
"11931" "Robust t-statistic" "Rosenbaum" 0.39
"11932" "Robust t-statistic" "Rosenbaum" 0.186
"11933" "Robust t-statistic" "Rosenbaum" 0.972
"11934" "Robust t-statistic" "Rosenbaum" 0.753
"11935" "Robust t-statistic" "Rosenbaum" 0.49
"11936" "Robust t-statistic" "Rosenbaum" 0.903
"11937" "Robust t-statistic" "Rosenbaum" 0.245
"11938" "Robust t-statistic" "Rosenbaum" 0.991
"11939" "Robust t-statistic" "Rosenbaum" 0.888
"11940" "Robust t-statistic" "Rosenbaum" 0.358
"11941" "Robust t-statistic" "Rosenbaum" 0.748
"11942" "Robust t-statistic" "Rosenbaum" 0.768
"11943" "Robust t-statistic" "Rosenbaum" 0.344
"11944" "Robust t-statistic" "Rosenbaum" 0.273
"11945" "Robust t-statistic" "Rosenbaum" 0.924
"11946" "Robust t-statistic" "Rosenbaum" 0.353
"11947" "Robust t-statistic" "Rosenbaum" 0.44
"11948" "Robust t-statistic" "Rosenbaum" 0.497
"11949" "Robust t-statistic" "Rosenbaum" 0.543
"11950" "Robust t-statistic" "Rosenbaum" 0.284
"11951" "Robust t-statistic" "Rosenbaum" 0.481
"11952" "Robust t-statistic" "Rosenbaum" 0.786
"11953" "Robust t-statistic" "Rosenbaum" 0.498
"11954" "Robust t-statistic" "Rosenbaum" 0.965
"11955" "Robust t-statistic" "Rosenbaum" 0.776
"11956" "Robust t-statistic" "Rosenbaum" 0.634
"11957" "Robust t-statistic" "Rosenbaum" 0.728
"11958" "Robust t-statistic" "Rosenbaum" 0.737
"11959" "Robust t-statistic" "Rosenbaum" 0.405
"11960" "Robust t-statistic" "Rosenbaum" 0.17
"11961" "Robust t-statistic" "Rosenbaum" 0.998
"11962" "Robust t-statistic" "Rosenbaum" 0.412
"11963" "Robust t-statistic" "Rosenbaum" 0.241
"11964" "Robust t-statistic" "Rosenbaum" 0.57
"11965" "Robust t-statistic" "Rosenbaum" 0.76
"11966" "Robust t-statistic" "Rosenbaum" 0.207
"11967" "Robust t-statistic" "Rosenbaum" 0.667
"11968" "Robust t-statistic" "Rosenbaum" 0.123
"11969" "Robust t-statistic" "Rosenbaum" 0.848
"11970" "Robust t-statistic" "Rosenbaum" 0.444
"11971" "Robust t-statistic" "Rosenbaum" 0.12
"11972" "Robust t-statistic" "Rosenbaum" 0.54
"11973" "Robust t-statistic" "Rosenbaum" 0.957
"11974" "Robust t-statistic" "Rosenbaum" 0.004
"11975" "Robust t-statistic" "Rosenbaum" 0.881
"11976" "Robust t-statistic" "Rosenbaum" 0.385
"11977" "Robust t-statistic" "Rosenbaum" 0.116
"11978" "Robust t-statistic" "Rosenbaum" 0.593
"11979" "Robust t-statistic" "Rosenbaum" 0.394
"11980" "Robust t-statistic" "Rosenbaum" 0.144
"11981" "Robust t-statistic" "Rosenbaum" 0.175
"11982" "Robust t-statistic" "Rosenbaum" 0.243
"11983" "Robust t-statistic" "Rosenbaum" 0.089
"11984" "Robust t-statistic" "Rosenbaum" 0.469
"11985" "Robust t-statistic" "Rosenbaum" 0.917
"11986" "Robust t-statistic" "Rosenbaum" 0.629
"11987" "Robust t-statistic" "Rosenbaum" 0.107
"11988" "Robust t-statistic" "Rosenbaum" 0.031
"11989" "Robust t-statistic" "Rosenbaum" 0.453
"11990" "Robust t-statistic" "Rosenbaum" 0.706
"11991" "Robust t-statistic" "Rosenbaum" 0.874
"11992" "Robust t-statistic" "Rosenbaum" 0.834
"11993" "Robust t-statistic" "Rosenbaum" 0.884
"11994" "Robust t-statistic" "Rosenbaum" 0.479
"11995" "Robust t-statistic" "Rosenbaum" 0.373
"11996" "Robust t-statistic" "Rosenbaum" 0.299
"11997" "Robust t-statistic" "Rosenbaum" 0.409
"11998" "Robust t-statistic" "Rosenbaum" 0.558
"11999" "Robust t-statistic" "Rosenbaum" 0.195
"12000" "Robust t-statistic" "Rosenbaum" 0.067

